A structured L-BFGS method with diagonal scaling and its application to image registration

We devise an L-BFGS method for optimization problems in which the objective is the sum of two functions, where the Hessian of the first function is computationally unavailable while the Hessian of the second function has a computationally available approximation that allows for cheap matrix-vector products. This is a prototypical setting for many inverse problems. The proposed L-BFGS method exploits the structure of the objective to construct a more accurate Hessian approximation than in standard L-BFGS. In contrast to existing works on structured L-BFGS, we choose the first part of the seed matrix, which approximates the Hessian of the first function, as a diagonal matrix rather than a multiple of the identity. We derive two suitable formulas for the coefficients of the diagonal matrix and show that this boosts performance on real-life image registration problems, which are highly non-convex inverse problems. The new method converges globally and linearly on non-convex problems under mild assumptions in a general Hilbert space setting, making it applicable to a broad class of inverse problems. An implementation of the method is freely available.

==> data/BB_feval.csv <==
x,c1,c2,c3,c4,c5
1,0.136363636363636,0.0909090909090909,0.227272727272727,0.227272727272727,0.363636363636364
1.03030303030303,0.136363636363636,0.0909090909090909,0.227272727272727,0.227272727272727,0.363636363636364
1.03030303030303,0.272727272727273,0.0909090909090909,0.272727272727273,0.272727272727273,0.363636363636364
1.06060606060606,0.272727272727273,0.0909090909090909,0.272727272727273,0.272727272727273,0.363636363636364
1.06060606060606,0.272727272727273,0.136363636363636,0.272727272727273,0.272727272727273,0.454545454545455
1.09090909090909,0.272727272727273,0.136363636363636,0.272727272727273,0.272727272727273,0.454545454545455
1.09090909090909,0.318181818181818,0.136363636363636,0.272727272727273,0.318181818181818,0.454545454545455
1.12121212121212,0.318181818181818,0.136363636363636,0.272727272727273,0.318181818181818,0.454545454545455
1.12121212121212,0.409090909090909,0.136363636363636,0.272727272727273,0.363636363636364,0.454545454545455
1.15151515151515,0.409090909090909,0.136363636363636,0.272727272727273,0.363636363636364,0.454545454545455
1.15151515151515,0.5,0.136363636363636,0.363636363636364,0.454545454545455,0.454545454545455
1.18181818181818,0.5,0.136363636363636,0.363636363636364,0.454545454545455,0.454545454545455
1.18181818181818,0.5,0.136363636363636,0.363636363636364,0.5,0.454545454545455
1.21212121212121,0.5,0.136363636363636,0.363636363636364,0.5,0.454545454545455
1.21212121212121,0.5,0.181818181818182,0.363636363636364,0.5,0.545454545454545
1.24242424242424,0.5,0.181818181818182,0.363636363636364,0.5,0.545454545454545
1.24242424242424,0.545454545454545,0.181818181818182,0.363636363636364,0.590909090909091,0.545454545454545
1.27272727272727,0.545454545454545,0.181818181818182,0.363636363636364,0.590909090909091,0.545454545454545
1.27272727272727,0.590909090909091,0.227272727272727,0.409090909090909,0.636363636363636,0.636363636363636
1.3030303030303,0.590909090909091,0.227272727272727,0.409090909090909,0.636363636363636,0.636363636363636
1.3030303030303,0.590909090909091,0.227272727272727,0.454545454545455,0.681818181818182,0.636363636363636
1.33333333333333,0.590909090909091,0.227272727272727,0.454545454545455,0.681818181818182,0.636363636363636
1.33333333333333,0.681818181818182,0.227272727272727,0.545454545454545,0.727272727272727,0.636363636363636
1.36363636363636,0.681818181818182,0.227272727272727,0.545454545454545,0.727272727272727,0.636363636363636
1.36363636363636,0.681818181818182,0.227272727272727,0.545454545454545,0.727272727272727,0.681818181818182
1.39393939393939,0.681818181818182,0.227272727272727,0.545454545454545,0.727272727272727,0.681818181818182
1.39393939393939,0.681818181818182,0.272727272727273,0.545454545454545,0.772727272727273,0.727272727272727
1.42424242424242,0.681818181818182,0.272727272727273,0.545454545454545,0.772727272727273,0.727272727272727
1.42424242424242,0.681818181818182,0.272727272727273,0.545454545454545,0.772727272727273,0.727272727272727
1.45454545454545,0.681818181818182,0.272727272727273,0.545454545454545,0.772727272727273,0.727272727272727
1.45454545454545,0.727272727272727,0.318181818181818,0.545454545454545,0.772727272727273,0.727272727272727
1.48484848484848,0.727272727272727,0.318181818181818,0.545454545454545,0.772727272727273,0.727272727272727
1.48484848484848,0.727272727272727,0.318181818181818,0.545454545454545,0.818181818181818,0.727272727272727
1.51515151515152,0.727272727272727,0.318181818181818,0.545454545454545,0.818181818181818,0.727272727272727
1.51515151515152,0.863636363636364,0.363636363636364,0.590909090909091,0.818181818181818,0.727272727272727
1.54545454545455,0.863636363636364,0.363636363636364,0.590909090909091,0.818181818181818,0.727272727272727
1.54545454545455,0.863636363636364,0.363636363636364,0.590909090909091,0.863636363636364,0.727272727272727
1.57575757575758,0.863636363636364,0.363636363636364,0.590909090909091,0.863636363636364,0.727272727272727
1.57575757575758,0.863636363636364,0.363636363636364,0.590909090909091,0.863636363636364,0.772727272727273
1.60606060606061,0.863636363636364,0.363636363636364,0.590909090909091,0.863636363636364,0.772727272727273
1.60606060606061,0.863636363636364,0.363636363636364,0.590909090909091,0.863636363636364,0.772727272727273
1.63636363636364,0.863636363636364,0.363636363636364,0.590909090909091,0.863636363636364,0.772727272727273
1.63636363636364,0.909090909090909,0.409090909090909,0.590909090909091,0.863636363636364,0.818181818181818
1.66666666666667,0.909090909090909,0.409090909090909,0.590909090909091,0.863636363636364,0.818181818181818
1.66666666666667,0.909090909090909,0.409090909090909,0.590909090909091,0.863636363636364,0.818181818181818
1.6969696969697,0.909090909090909,0.409090909090909,0.590909090909091,0.863636363636364,0.818181818181818
1.6969696969697,0.909090909090909,0.409090909090909,0.681818181818182,0.863636363636364,0.818181818181818
1.72727272727273,0.909090909090909,0.409090909090909,0.681818181818182,0.863636363636364,0.818181818181818
1.72727272727273,0.909090909090909,0.5,0.727272727272727,0.863636363636364,0.818181818181818
1.75757575757576,0.909090909090909,0.5,0.727272727272727,0.863636363636364,0.818181818181818
1.75757575757576,0.909090909090909,0.590909090909091,0.727272727272727,0.909090909090909,0.818181818181818
1.78787878787879,0.909090909090909,0.590909090909091,0.727272727272727,0.909090909090909,0.818181818181818
1.78787878787879,0.909090909090909,0.636363636363636,0.772727272727273,0.909090909090909,0.818181818181818
1.81818181818182,0.909090909090909,0.636363636363636,0.772727272727273,0.909090909090909,0.818181818181818
1.81818181818182,0.909090909090909,0.681818181818182,0.772727272727273,0.909090909090909,0.909090909090909
1.84848484848485,0.909090909090909,0.681818181818182,0.772727272727273,0.909090909090909,0.909090909090909
1.84848484848485,0.909090909090909,0.681818181818182,0.772727272727273,0.909090909090909,0.909090909090909
1.87878787878788,0.909090909090909,0.681818181818182,0.772727272727273,0.909090909090909,0.909090909090909
1.87878787878788,0.909090909090909,0.727272727272727,0.772727272727273,0.909090909090909,0.909090909090909
1.90909090909091,0.909090909090909,0.727272727272727,0.772727272727273,0.909090909090909,0.909090909090909
1.90909090909091,0.909090909090909,0.727272727272727,0.772727272727273,0.909090909090909,0.909090909090909
1.93939393939394,0.909090909090909,0.727272727272727,0.772727272727273,0.909090909090909,0.909090909090909
1.93939393939394,0.909090909090909,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
1.96969696969697,0.909090909090909,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
1.96969696969697,0.909090909090909,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2,0.909090909090909,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2,0.909090909090909,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2.03030303030303,0.909090909090909,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2.03030303030303,0.909090909090909,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2.06060606060606,0.909090909090909,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2.06060606060606,0.909090909090909,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2.09090909090909,0.909090909090909,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2.09090909090909,0.954545454545455,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2.12121212121212,0.954545454545455,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2.12121212121212,0.954545454545455,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2.15151515151515,0.954545454545455,0.727272727272727,0.818181818181818,0.909090909090909,0.909090909090909
2.15151515151515,0.954545454545455,0.818181818181818,0.818181818181818,0.909090909090909,0.909090909090909
2.18181818181818,0.954545454545455,0.818181818181818,0.818181818181818,0.909090909090909,0.909090909090909
2.18181818181818,0.954545454545455,0.818181818181818,0.818181818181818,0.909090909090909,0.909090909090909
2.21212121212121,0.954545454545455,0.818181818181818,0.818181818181818,0.909090909090909,0.909090909090909
2.21212121212121,0.954545454545455,0.818181818181818,0.818181818181818,0.909090909090909,0.909090909090909
2.24242424242424,0.954545454545455,0.818181818181818,0.818181818181818,0.909090909090909,0.909090909090909
2.24242424242424,0.954545454545455,0.818181818181818,0.818181818181818,0.909090909090909,0.909090909090909
2.27272727272727,0.954545454545455,0.818181818181818,0.818181818181818,0.909090909090909,0.909090909090909
2.27272727272727,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.3030303030303,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.3030303030303,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.33333333333333,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.33333333333333,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.36363636363636,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.36363636363636,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.39393939393939,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.39393939393939,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.42424242424242,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.42424242424242,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.45454545454545,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.45454545454545,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.48484848484848,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.48484848484848,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.51515151515152,0.954545454545455,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909
2.51515151515152,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.54545454545455,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.54545454545455,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.57575757575758,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.57575757575758,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.60606060606061,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.60606060606061,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.63636363636364,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.63636363636364,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.66666666666667,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.66666666666667,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.6969696969697,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.6969696969697,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.72727272727273,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.72727272727273,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.75757575757576,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.75757575757576,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.78787878787879,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.78787878787879,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.81818181818182,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.81818181818182,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.84848484848485,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.84848484848485,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.87878787878788,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.87878787878788,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.90909090909091,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.90909090909091,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.93939393939394,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.93939393939394,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.96969696969697,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.96969696969697,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.03030303030303,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.03030303030303,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.06060606060606,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.06060606060606,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.09090909090909,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.09090909090909,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.12121212121212,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.12121212121212,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.15151515151515,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.15151515151515,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.18181818181818,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.18181818181818,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.21212121212121,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.21212121212121,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.24242424242424,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3.24242424242424,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.954545454545455
3.27272727272727,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,0.954545454545455
3.27272727272727,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.3030303030303,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.3030303030303,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.33333333333333,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.33333333333333,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.36363636363636,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.36363636363636,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.39393939393939,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.39393939393939,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.42424242424242,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.42424242424242,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.45454545454545,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.45454545454545,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.48484848484848,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.48484848484848,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.51515151515152,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.51515151515152,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.54545454545455,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.54545454545455,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.57575757575758,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.57575757575758,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.60606060606061,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.60606060606061,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.63636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.63636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.66666666666667,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.66666666666667,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.6969696969697,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.6969696969697,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.72727272727273,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.72727272727273,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.75757575757576,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.75757575757576,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.78787878787879,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.78787878787879,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.81818181818182,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.81818181818182,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.84848484848485,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455
3.84848484848485,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455
3.87878787878788,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455
3.87878787878788,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.90909090909091,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.90909090909091,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.93939393939394,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.93939393939394,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.96969696969697,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.96969696969697,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
4,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
4,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455


==> data/BB_iter.csv <==
x,c1,c2,c3,c4,c5
1,0.545454545454545,0.0454545454545455,0.227272727272727,0.0909090909090909,0.181818181818182
1.03030303030303,0.545454545454545,0.0454545454545455,0.227272727272727,0.0909090909090909,0.181818181818182
1.03030303030303,0.590909090909091,0.0454545454545455,0.272727272727273,0.0909090909090909,0.181818181818182
1.06060606060606,0.590909090909091,0.0454545454545455,0.272727272727273,0.0909090909090909,0.181818181818182
1.06060606060606,0.590909090909091,0.0909090909090909,0.318181818181818,0.0909090909090909,0.181818181818182
1.09090909090909,0.590909090909091,0.0909090909090909,0.318181818181818,0.0909090909090909,0.181818181818182
1.09090909090909,0.590909090909091,0.0909090909090909,0.318181818181818,0.136363636363636,0.181818181818182
1.12121212121212,0.590909090909091,0.0909090909090909,0.318181818181818,0.136363636363636,0.181818181818182
1.12121212121212,0.636363636363636,0.0909090909090909,0.318181818181818,0.181818181818182,0.181818181818182
1.15151515151515,0.636363636363636,0.0909090909090909,0.318181818181818,0.181818181818182,0.181818181818182
1.15151515151515,0.636363636363636,0.0909090909090909,0.363636363636364,0.181818181818182,0.227272727272727
1.18181818181818,0.636363636363636,0.0909090909090909,0.363636363636364,0.181818181818182,0.227272727272727
1.18181818181818,0.636363636363636,0.0909090909090909,0.409090909090909,0.181818181818182,0.227272727272727
1.21212121212121,0.636363636363636,0.0909090909090909,0.409090909090909,0.181818181818182,0.227272727272727
1.21212121212121,0.636363636363636,0.136363636363636,0.409090909090909,0.181818181818182,0.227272727272727
1.24242424242424,0.636363636363636,0.136363636363636,0.409090909090909,0.181818181818182,0.227272727272727
1.24242424242424,0.681818181818182,0.136363636363636,0.454545454545455,0.227272727272727,0.272727272727273
1.27272727272727,0.681818181818182,0.136363636363636,0.454545454545455,0.227272727272727,0.272727272727273
1.27272727272727,0.727272727272727,0.136363636363636,0.5,0.272727272727273,0.363636363636364
1.3030303030303,0.727272727272727,0.136363636363636,0.5,0.272727272727273,0.363636363636364
1.3030303030303,0.727272727272727,0.181818181818182,0.5,0.318181818181818,0.363636363636364
1.33333333333333,0.727272727272727,0.181818181818182,0.5,0.318181818181818,0.363636363636364
1.33333333333333,0.818181818181818,0.181818181818182,0.590909090909091,0.363636363636364,0.409090909090909
1.36363636363636,0.818181818181818,0.181818181818182,0.590909090909091,0.363636363636364,0.409090909090909
1.36363636363636,0.863636363636364,0.181818181818182,0.590909090909091,0.409090909090909,0.5
1.39393939393939,0.863636363636364,0.181818181818182,0.590909090909091,0.409090909090909,0.5
1.39393939393939,0.863636363636364,0.181818181818182,0.590909090909091,0.5,0.5
1.42424242424242,0.863636363636364,0.181818181818182,0.590909090909091,0.5,0.5
1.42424242424242,0.863636363636364,0.181818181818182,0.590909090909091,0.545454545454545,0.5
1.45454545454545,0.863636363636364,0.181818181818182,0.590909090909091,0.545454545454545,0.5
1.45454545454545,0.863636363636364,0.227272727272727,0.590909090909091,0.545454545454545,0.5
1.48484848484848,0.863636363636364,0.227272727272727,0.590909090909091,0.545454545454545,0.5
1.48484848484848,0.863636363636364,0.272727272727273,0.590909090909091,0.590909090909091,0.545454545454545
1.51515151515152,0.863636363636364,0.272727272727273,0.590909090909091,0.590909090909091,0.545454545454545
1.51515151515152,0.909090909090909,0.318181818181818,0.590909090909091,0.590909090909091,0.545454545454545
1.54545454545455,0.909090909090909,0.318181818181818,0.590909090909091,0.590909090909091,0.545454545454545
1.54545454545455,0.909090909090909,0.318181818181818,0.590909090909091,0.636363636363636,0.545454545454545
1.57575757575758,0.909090909090909,0.318181818181818,0.590909090909091,0.636363636363636,0.545454545454545
1.57575757575758,0.909090909090909,0.318181818181818,0.590909090909091,0.636363636363636,0.545454545454545
1.60606060606061,0.909090909090909,0.318181818181818,0.590909090909091,0.636363636363636,0.545454545454545
1.60606060606061,0.909090909090909,0.318181818181818,0.590909090909091,0.636363636363636,0.545454545454545
1.63636363636364,0.909090909090909,0.318181818181818,0.590909090909091,0.636363636363636,0.545454545454545
1.63636363636364,0.909090909090909,0.363636363636364,0.590909090909091,0.636363636363636,0.545454545454545
1.66666666666667,0.909090909090909,0.363636363636364,0.590909090909091,0.636363636363636,0.545454545454545
1.66666666666667,0.909090909090909,0.363636363636364,0.590909090909091,0.681818181818182,0.545454545454545
1.6969696969697,0.909090909090909,0.363636363636364,0.590909090909091,0.681818181818182,0.545454545454545
1.6969696969697,0.909090909090909,0.409090909090909,0.590909090909091,0.681818181818182,0.545454545454545
1.72727272727273,0.909090909090909,0.409090909090909,0.590909090909091,0.681818181818182,0.545454545454545
1.72727272727273,0.954545454545455,0.5,0.636363636363636,0.681818181818182,0.545454545454545
1.75757575757576,0.954545454545455,0.5,0.636363636363636,0.681818181818182,0.545454545454545
1.75757575757576,0.954545454545455,0.545454545454545,0.636363636363636,0.681818181818182,0.590909090909091
1.78787878787879,0.954545454545455,0.545454545454545,0.636363636363636,0.681818181818182,0.590909090909091
1.78787878787879,1,0.590909090909091,0.681818181818182,0.681818181818182,0.636363636363636
1.81818181818182,1,0.590909090909091,0.681818181818182,0.681818181818182,0.636363636363636
1.81818181818182,1,0.590909090909091,0.681818181818182,0.681818181818182,0.636363636363636
1.84848484848485,1,0.590909090909091,0.681818181818182,0.681818181818182,0.636363636363636
1.84848484848485,1,0.590909090909091,0.681818181818182,0.727272727272727,0.681818181818182
1.87878787878788,1,0.590909090909091,0.681818181818182,0.727272727272727,0.681818181818182
1.87878787878788,1,0.590909090909091,0.681818181818182,0.772727272727273,0.681818181818182
1.90909090909091,1,0.590909090909091,0.681818181818182,0.772727272727273,0.681818181818182
1.90909090909091,1,0.590909090909091,0.681818181818182,0.818181818181818,0.727272727272727
1.93939393939394,1,0.590909090909091,0.681818181818182,0.818181818181818,0.727272727272727
1.93939393939394,1,0.590909090909091,0.681818181818182,0.818181818181818,0.727272727272727
1.96969696969697,1,0.590909090909091,0.681818181818182,0.818181818181818,0.727272727272727
1.96969696969697,1,0.636363636363636,0.681818181818182,0.818181818181818,0.727272727272727
2,1,0.636363636363636,0.681818181818182,0.818181818181818,0.727272727272727
2,1,0.636363636363636,0.727272727272727,0.818181818181818,0.727272727272727
2.03030303030303,1,0.636363636363636,0.727272727272727,0.818181818181818,0.727272727272727
2.03030303030303,1,0.636363636363636,0.727272727272727,0.818181818181818,0.727272727272727
2.06060606060606,1,0.636363636363636,0.727272727272727,0.818181818181818,0.727272727272727
2.06060606060606,1,0.636363636363636,0.727272727272727,0.818181818181818,0.727272727272727
2.09090909090909,1,0.636363636363636,0.727272727272727,0.818181818181818,0.727272727272727
2.09090909090909,1,0.636363636363636,0.772727272727273,0.863636363636364,0.727272727272727
2.12121212121212,1,0.636363636363636,0.772727272727273,0.863636363636364,0.727272727272727
2.12121212121212,1,0.636363636363636,0.772727272727273,0.863636363636364,0.727272727272727
2.15151515151515,1,0.636363636363636,0.772727272727273,0.863636363636364,0.727272727272727
2.15151515151515,1,0.681818181818182,0.772727272727273,0.863636363636364,0.727272727272727
2.18181818181818,1,0.681818181818182,0.772727272727273,0.863636363636364,0.727272727272727
2.18181818181818,1,0.681818181818182,0.772727272727273,0.863636363636364,0.772727272727273
2.21212121212121,1,0.681818181818182,0.772727272727273,0.863636363636364,0.772727272727273
2.21212121212121,1,0.681818181818182,0.772727272727273,0.863636363636364,0.772727272727273
2.24242424242424,1,0.681818181818182,0.772727272727273,0.863636363636364,0.772727272727273
2.24242424242424,1,0.681818181818182,0.772727272727273,0.863636363636364,0.772727272727273
2.27272727272727,1,0.681818181818182,0.772727272727273,0.863636363636364,0.772727272727273
2.27272727272727,1,0.681818181818182,0.772727272727273,0.863636363636364,0.772727272727273
2.3030303030303,1,0.681818181818182,0.772727272727273,0.863636363636364,0.772727272727273
2.3030303030303,1,0.681818181818182,0.818181818181818,0.909090909090909,0.818181818181818
2.33333333333333,1,0.681818181818182,0.818181818181818,0.909090909090909,0.818181818181818
2.33333333333333,1,0.681818181818182,0.818181818181818,0.909090909090909,0.818181818181818
2.36363636363636,1,0.681818181818182,0.818181818181818,0.909090909090909,0.818181818181818
2.36363636363636,1,0.681818181818182,0.818181818181818,0.909090909090909,0.863636363636364
2.39393939393939,1,0.681818181818182,0.818181818181818,0.909090909090909,0.863636363636364
2.39393939393939,1,0.681818181818182,0.818181818181818,0.909090909090909,0.863636363636364
2.42424242424242,1,0.681818181818182,0.818181818181818,0.909090909090909,0.863636363636364
2.42424242424242,1,0.681818181818182,0.818181818181818,0.954545454545455,0.909090909090909
2.45454545454545,1,0.681818181818182,0.818181818181818,0.954545454545455,0.909090909090909
2.45454545454545,1,0.681818181818182,0.818181818181818,0.954545454545455,0.909090909090909
2.48484848484848,1,0.681818181818182,0.818181818181818,0.954545454545455,0.909090909090909
2.48484848484848,1,0.681818181818182,0.818181818181818,0.954545454545455,0.909090909090909
2.51515151515152,1,0.681818181818182,0.818181818181818,0.954545454545455,0.909090909090909
2.51515151515152,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.54545454545455,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.54545454545455,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.57575757575758,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.57575757575758,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.60606060606061,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.60606060606061,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.63636363636364,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.63636363636364,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.66666666666667,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.66666666666667,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.6969696969697,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.6969696969697,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.72727272727273,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.72727272727273,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.75757575757576,1,0.727272727272727,0.863636363636364,0.954545454545455,0.909090909090909
2.75757575757576,1,0.772727272727273,0.863636363636364,0.954545454545455,0.909090909090909
2.78787878787879,1,0.772727272727273,0.863636363636364,0.954545454545455,0.909090909090909
2.78787878787879,1,0.818181818181818,0.863636363636364,0.954545454545455,0.909090909090909
2.81818181818182,1,0.818181818181818,0.863636363636364,0.954545454545455,0.909090909090909
2.81818181818182,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.84848484848485,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.84848484848485,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.87878787878788,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.87878787878788,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.90909090909091,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.90909090909091,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.93939393939394,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.93939393939394,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.96969696969697,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
2.96969696969697,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3,1,0.818181818181818,0.909090909090909,0.954545454545455,0.909090909090909
3,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.03030303030303,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.03030303030303,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.06060606060606,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.06060606060606,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.09090909090909,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.09090909090909,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.12121212121212,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.12121212121212,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.15151515151515,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.15151515151515,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.18181818181818,1,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909
3.18181818181818,1,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909
3.21212121212121,1,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909
3.21212121212121,1,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909
3.24242424242424,1,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909
3.24242424242424,1,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909
3.27272727272727,1,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909
3.27272727272727,1,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909
3.3030303030303,1,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909
3.3030303030303,1,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909
3.33333333333333,1,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909
3.33333333333333,1,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.36363636363636,1,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.36363636363636,1,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.39393939393939,1,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.39393939393939,1,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.42424242424242,1,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.42424242424242,1,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.45454545454545,1,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.45454545454545,1,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.48484848484848,1,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455
3.48484848484848,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.51515151515152,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.51515151515152,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.54545454545455,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.54545454545455,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.57575757575758,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.57575757575758,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.60606060606061,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.60606060606061,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.63636363636364,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.63636363636364,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.66666666666667,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.66666666666667,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.6969696969697,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.6969696969697,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.72727272727273,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.72727272727273,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.75757575757576,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.75757575757576,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.78787878787879,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.78787878787879,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.81818181818182,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.81818181818182,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.84848484848485,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.84848484848485,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.87878787878788,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.87878787878788,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.90909090909091,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.90909090909091,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.93939393939394,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.93939393939394,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.96969696969697,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
3.96969696969697,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
4,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
4,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455


==> data/BB_iterMR.csv <==
x,c1,c2,c3,c4,c5
1,0,0.454545454545455,0.227272727272727,0.0454545454545455,0.318181818181818
1.03030303030303,0,0.454545454545455,0.227272727272727,0.0454545454545455,0.318181818181818
1.03030303030303,0,0.590909090909091,0.272727272727273,0.0909090909090909,0.409090909090909
1.06060606060606,0,0.590909090909091,0.272727272727273,0.0909090909090909,0.409090909090909
1.06060606060606,0,0.681818181818182,0.272727272727273,0.136363636363636,0.409090909090909
1.09090909090909,0,0.681818181818182,0.272727272727273,0.136363636363636,0.409090909090909
1.09090909090909,0.0454545454545455,0.681818181818182,0.363636363636364,0.363636363636364,0.454545454545455
1.12121212121212,0.0454545454545455,0.681818181818182,0.363636363636364,0.363636363636364,0.454545454545455
1.12121212121212,0.0454545454545455,0.681818181818182,0.409090909090909,0.363636363636364,0.5
1.15151515151515,0.0454545454545455,0.681818181818182,0.409090909090909,0.363636363636364,0.5
1.15151515151515,0.0454545454545455,0.727272727272727,0.409090909090909,0.363636363636364,0.5
1.18181818181818,0.0454545454545455,0.727272727272727,0.409090909090909,0.363636363636364,0.5
1.18181818181818,0.0454545454545455,0.818181818181818,0.409090909090909,0.409090909090909,0.545454545454545
1.21212121212121,0.0454545454545455,0.818181818181818,0.409090909090909,0.409090909090909,0.545454545454545
1.21212121212121,0.0454545454545455,0.863636363636364,0.409090909090909,0.409090909090909,0.545454545454545
1.24242424242424,0.0454545454545455,0.863636363636364,0.409090909090909,0.409090909090909,0.545454545454545
1.24242424242424,0.0454545454545455,0.863636363636364,0.454545454545455,0.454545454545455,0.545454545454545
1.27272727272727,0.0454545454545455,0.863636363636364,0.454545454545455,0.454545454545455,0.545454545454545
1.27272727272727,0.136363636363636,0.909090909090909,0.545454545454545,0.5,0.590909090909091
1.3030303030303,0.136363636363636,0.909090909090909,0.545454545454545,0.5,0.590909090909091
1.3030303030303,0.136363636363636,0.909090909090909,0.636363636363636,0.545454545454545,0.590909090909091
1.33333333333333,0.136363636363636,0.909090909090909,0.636363636363636,0.545454545454545,0.590909090909091
1.33333333333333,0.136363636363636,0.909090909090909,0.636363636363636,0.590909090909091,0.590909090909091
1.36363636363636,0.136363636363636,0.909090909090909,0.636363636363636,0.590909090909091,0.590909090909091
1.36363636363636,0.181818181818182,0.909090909090909,0.636363636363636,0.590909090909091,0.590909090909091
1.39393939393939,0.181818181818182,0.909090909090909,0.636363636363636,0.590909090909091,0.590909090909091
1.39393939393939,0.181818181818182,0.909090909090909,0.636363636363636,0.590909090909091,0.590909090909091
1.42424242424242,0.181818181818182,0.909090909090909,0.636363636363636,0.590909090909091,0.590909090909091
1.42424242424242,0.181818181818182,0.909090909090909,0.636363636363636,0.590909090909091,0.636363636363636
1.45454545454545,0.181818181818182,0.909090909090909,0.636363636363636,0.590909090909091,0.636363636363636
1.45454545454545,0.181818181818182,0.909090909090909,0.681818181818182,0.590909090909091,0.636363636363636
1.48484848484848,0.181818181818182,0.909090909090909,0.681818181818182,0.590909090909091,0.636363636363636
1.48484848484848,0.181818181818182,0.909090909090909,0.681818181818182,0.590909090909091,0.636363636363636
1.51515151515152,0.181818181818182,0.909090909090909,0.681818181818182,0.590909090909091,0.636363636363636
1.51515151515152,0.227272727272727,0.909090909090909,0.681818181818182,0.636363636363636,0.636363636363636
1.54545454545455,0.227272727272727,0.909090909090909,0.681818181818182,0.636363636363636,0.636363636363636
1.54545454545455,0.272727272727273,0.909090909090909,0.681818181818182,0.681818181818182,0.636363636363636
1.57575757575758,0.272727272727273,0.909090909090909,0.681818181818182,0.681818181818182,0.636363636363636
1.57575757575758,0.272727272727273,0.909090909090909,0.681818181818182,0.681818181818182,0.636363636363636
1.60606060606061,0.272727272727273,0.909090909090909,0.681818181818182,0.681818181818182,0.636363636363636
1.60606060606061,0.318181818181818,0.909090909090909,0.727272727272727,0.727272727272727,0.681818181818182
1.63636363636364,0.318181818181818,0.909090909090909,0.727272727272727,0.727272727272727,0.681818181818182
1.63636363636364,0.318181818181818,0.909090909090909,0.772727272727273,0.772727272727273,0.727272727272727
1.66666666666667,0.318181818181818,0.909090909090909,0.772727272727273,0.772727272727273,0.727272727272727
1.66666666666667,0.318181818181818,0.909090909090909,0.772727272727273,0.772727272727273,0.727272727272727
1.6969696969697,0.318181818181818,0.909090909090909,0.772727272727273,0.772727272727273,0.727272727272727
1.6969696969697,0.318181818181818,0.909090909090909,0.863636363636364,0.772727272727273,0.727272727272727
1.72727272727273,0.318181818181818,0.909090909090909,0.863636363636364,0.772727272727273,0.727272727272727
1.72727272727273,0.318181818181818,0.909090909090909,0.863636363636364,0.772727272727273,0.727272727272727
1.75757575757576,0.318181818181818,0.909090909090909,0.863636363636364,0.772727272727273,0.727272727272727
1.75757575757576,0.318181818181818,0.909090909090909,0.863636363636364,0.772727272727273,0.727272727272727
1.78787878787879,0.318181818181818,0.909090909090909,0.863636363636364,0.772727272727273,0.727272727272727
1.78787878787879,0.318181818181818,0.909090909090909,0.863636363636364,0.772727272727273,0.727272727272727
1.81818181818182,0.318181818181818,0.909090909090909,0.863636363636364,0.772727272727273,0.727272727272727
1.81818181818182,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
1.84848484848485,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
1.84848484848485,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
1.87878787878788,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
1.87878787878788,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
1.90909090909091,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
1.90909090909091,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
1.93939393939394,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
1.93939393939394,0.363636363636364,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
1.96969696969697,0.363636363636364,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
1.96969696969697,0.409090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2,0.409090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2,0.454545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.818181818181818
2.03030303030303,0.454545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.818181818181818
2.03030303030303,0.454545454545455,1,0.863636363636364,0.772727272727273,0.863636363636364
2.06060606060606,0.454545454545455,1,0.863636363636364,0.772727272727273,0.863636363636364
2.06060606060606,0.454545454545455,1,0.863636363636364,0.772727272727273,0.909090909090909
2.09090909090909,0.454545454545455,1,0.863636363636364,0.772727272727273,0.909090909090909
2.09090909090909,0.454545454545455,1,0.863636363636364,0.772727272727273,0.909090909090909
2.12121212121212,0.454545454545455,1,0.863636363636364,0.772727272727273,0.909090909090909
2.12121212121212,0.454545454545455,1,0.863636363636364,0.818181818181818,0.909090909090909
2.15151515151515,0.454545454545455,1,0.863636363636364,0.818181818181818,0.909090909090909
2.15151515151515,0.454545454545455,1,0.863636363636364,0.863636363636364,0.909090909090909
2.18181818181818,0.454545454545455,1,0.863636363636364,0.863636363636364,0.909090909090909
2.18181818181818,0.454545454545455,1,0.863636363636364,0.863636363636364,0.909090909090909
2.21212121212121,0.454545454545455,1,0.863636363636364,0.863636363636364,0.909090909090909
2.21212121212121,0.454545454545455,1,0.863636363636364,0.863636363636364,0.954545454545455
2.24242424242424,0.454545454545455,1,0.863636363636364,0.863636363636364,0.954545454545455
2.24242424242424,0.454545454545455,1,0.863636363636364,0.863636363636364,1
2.27272727272727,0.454545454545455,1,0.863636363636364,0.863636363636364,1
2.27272727272727,0.5,1,0.863636363636364,0.863636363636364,1
2.3030303030303,0.5,1,0.863636363636364,0.863636363636364,1
2.3030303030303,0.5,1,0.863636363636364,0.909090909090909,1
2.33333333333333,0.5,1,0.863636363636364,0.909090909090909,1
2.33333333333333,0.5,1,0.863636363636364,0.909090909090909,1
2.36363636363636,0.5,1,0.863636363636364,0.909090909090909,1
2.36363636363636,0.5,1,0.863636363636364,0.909090909090909,1
2.39393939393939,0.5,1,0.863636363636364,0.909090909090909,1
2.39393939393939,0.545454545454545,1,0.863636363636364,0.909090909090909,1
2.42424242424242,0.545454545454545,1,0.863636363636364,0.909090909090909,1
2.42424242424242,0.545454545454545,1,0.863636363636364,0.909090909090909,1
2.45454545454545,0.545454545454545,1,0.863636363636364,0.909090909090909,1
2.45454545454545,0.590909090909091,1,0.909090909090909,0.909090909090909,1
2.48484848484848,0.590909090909091,1,0.909090909090909,0.909090909090909,1
2.48484848484848,0.590909090909091,1,0.909090909090909,0.954545454545455,1
2.51515151515152,0.590909090909091,1,0.909090909090909,0.954545454545455,1
2.51515151515152,0.590909090909091,1,0.909090909090909,1,1
2.54545454545455,0.590909090909091,1,0.909090909090909,1,1
2.54545454545455,0.636363636363636,1,0.909090909090909,1,1
2.57575757575758,0.636363636363636,1,0.909090909090909,1,1
2.57575757575758,0.636363636363636,1,0.909090909090909,1,1
2.60606060606061,0.636363636363636,1,0.909090909090909,1,1
2.60606060606061,0.636363636363636,1,0.909090909090909,1,1
2.63636363636364,0.636363636363636,1,0.909090909090909,1,1
2.63636363636364,0.636363636363636,1,0.909090909090909,1,1
2.66666666666667,0.636363636363636,1,0.909090909090909,1,1
2.66666666666667,0.636363636363636,1,0.909090909090909,1,1
2.6969696969697,0.636363636363636,1,0.909090909090909,1,1
2.6969696969697,0.636363636363636,1,0.909090909090909,1,1
2.72727272727273,0.636363636363636,1,0.909090909090909,1,1
2.72727272727273,0.681818181818182,1,0.909090909090909,1,1
2.75757575757576,0.681818181818182,1,0.909090909090909,1,1
2.75757575757576,0.681818181818182,1,0.954545454545455,1,1
2.78787878787879,0.681818181818182,1,0.954545454545455,1,1
2.78787878787879,0.681818181818182,1,0.954545454545455,1,1
2.81818181818182,0.681818181818182,1,0.954545454545455,1,1
2.81818181818182,0.681818181818182,1,0.954545454545455,1,1
2.84848484848485,0.681818181818182,1,0.954545454545455,1,1
2.84848484848485,0.681818181818182,1,0.954545454545455,1,1
2.87878787878788,0.681818181818182,1,0.954545454545455,1,1
2.87878787878788,0.681818181818182,1,0.954545454545455,1,1
2.90909090909091,0.681818181818182,1,0.954545454545455,1,1
2.90909090909091,0.681818181818182,1,0.954545454545455,1,1
2.93939393939394,0.681818181818182,1,0.954545454545455,1,1
2.93939393939394,0.681818181818182,1,0.954545454545455,1,1
2.96969696969697,0.681818181818182,1,0.954545454545455,1,1
2.96969696969697,0.681818181818182,1,0.954545454545455,1,1
3,0.681818181818182,1,0.954545454545455,1,1
3,0.681818181818182,1,0.954545454545455,1,1
3.03030303030303,0.681818181818182,1,0.954545454545455,1,1
3.03030303030303,0.681818181818182,1,0.954545454545455,1,1
3.06060606060606,0.681818181818182,1,0.954545454545455,1,1
3.06060606060606,0.681818181818182,1,0.954545454545455,1,1
3.09090909090909,0.681818181818182,1,0.954545454545455,1,1
3.09090909090909,0.681818181818182,1,0.954545454545455,1,1
3.12121212121212,0.681818181818182,1,0.954545454545455,1,1
3.12121212121212,0.681818181818182,1,0.954545454545455,1,1
3.15151515151515,0.681818181818182,1,0.954545454545455,1,1
3.15151515151515,0.681818181818182,1,0.954545454545455,1,1
3.18181818181818,0.681818181818182,1,0.954545454545455,1,1
3.18181818181818,0.681818181818182,1,0.954545454545455,1,1
3.21212121212121,0.681818181818182,1,0.954545454545455,1,1
3.21212121212121,0.681818181818182,1,0.954545454545455,1,1
3.24242424242424,0.681818181818182,1,0.954545454545455,1,1
3.24242424242424,0.681818181818182,1,0.954545454545455,1,1
3.27272727272727,0.681818181818182,1,0.954545454545455,1,1
3.27272727272727,0.681818181818182,1,0.954545454545455,1,1
3.3030303030303,0.681818181818182,1,0.954545454545455,1,1
3.3030303030303,0.727272727272727,1,1,1,1
3.33333333333333,0.727272727272727,1,1,1,1
3.33333333333333,0.727272727272727,1,1,1,1
3.36363636363636,0.727272727272727,1,1,1,1
3.36363636363636,0.727272727272727,1,1,1,1
3.39393939393939,0.727272727272727,1,1,1,1
3.39393939393939,0.727272727272727,1,1,1,1
3.42424242424242,0.727272727272727,1,1,1,1
3.42424242424242,0.727272727272727,1,1,1,1
3.45454545454545,0.727272727272727,1,1,1,1
3.45454545454545,0.727272727272727,1,1,1,1
3.48484848484848,0.727272727272727,1,1,1,1
3.48484848484848,0.772727272727273,1,1,1,1
3.51515151515152,0.772727272727273,1,1,1,1
3.51515151515152,0.772727272727273,1,1,1,1
3.54545454545455,0.772727272727273,1,1,1,1
3.54545454545455,0.772727272727273,1,1,1,1
3.57575757575758,0.772727272727273,1,1,1,1
3.57575757575758,0.772727272727273,1,1,1,1
3.60606060606061,0.772727272727273,1,1,1,1
3.60606060606061,0.818181818181818,1,1,1,1
3.63636363636364,0.818181818181818,1,1,1,1
3.63636363636364,0.818181818181818,1,1,1,1
3.66666666666667,0.818181818181818,1,1,1,1
3.66666666666667,0.818181818181818,1,1,1,1
3.6969696969697,0.818181818181818,1,1,1,1
3.6969696969697,0.818181818181818,1,1,1,1
3.72727272727273,0.818181818181818,1,1,1,1
3.72727272727273,0.818181818181818,1,1,1,1
3.75757575757576,0.818181818181818,1,1,1,1
3.75757575757576,0.818181818181818,1,1,1,1
3.78787878787879,0.818181818181818,1,1,1,1
3.78787878787879,0.818181818181818,1,1,1,1
3.81818181818182,0.818181818181818,1,1,1,1
3.81818181818182,0.818181818181818,1,1,1,1
3.84848484848485,0.818181818181818,1,1,1,1
3.84848484848485,0.818181818181818,1,1,1,1
3.87878787878788,0.818181818181818,1,1,1,1
3.87878787878788,0.818181818181818,1,1,1,1
3.90909090909091,0.818181818181818,1,1,1,1
3.90909090909091,0.818181818181818,1,1,1,1
3.93939393939394,0.818181818181818,1,1,1,1
3.93939393939394,0.863636363636364,1,1,1,1
3.96969696969697,0.863636363636364,1,1,1,1
3.96969696969697,0.863636363636364,1,1,1,1
4,0.863636363636364,1,1,1,1
4,0.863636363636364,1,1,1,1


==> data/BB_mTRE.csv <==
x,c1,c2,c3
1,0.285714285714286,0.214285714285714,0.5
1.0010101010101,0.285714285714286,0.214285714285714,0.5
1.0010101010101,0.428571428571429,0.214285714285714,0.5
1.0020202020202,0.428571428571429,0.214285714285714,0.5
1.0020202020202,0.428571428571429,0.285714285714286,0.5
1.0030303030303,0.428571428571429,0.285714285714286,0.5
1.0030303030303,0.428571428571429,0.357142857142857,0.571428571428571
1.0040404040404,0.428571428571429,0.357142857142857,0.571428571428571
1.0040404040404,0.428571428571429,0.5,0.571428571428571
1.0050505050505,0.428571428571429,0.5,0.571428571428571
1.0050505050505,0.428571428571429,0.571428571428571,0.571428571428571
1.00606060606061,0.428571428571429,0.571428571428571,0.571428571428571
1.00606060606061,0.428571428571429,0.571428571428571,0.571428571428571
1.00707070707071,0.428571428571429,0.571428571428571,0.571428571428571
1.00707070707071,0.428571428571429,0.571428571428571,0.714285714285714
1.00808080808081,0.428571428571429,0.571428571428571,0.714285714285714
1.00808080808081,0.5,0.571428571428571,0.857142857142857
1.00909090909091,0.5,0.571428571428571,0.857142857142857
1.00909090909091,0.571428571428571,0.571428571428571,0.857142857142857
1.01010101010101,0.571428571428571,0.571428571428571,0.857142857142857
1.01010101010101,0.571428571428571,0.571428571428571,0.857142857142857
1.01111111111111,0.571428571428571,0.571428571428571,0.857142857142857
1.01111111111111,0.642857142857143,0.571428571428571,0.857142857142857
1.01212121212121,0.642857142857143,0.571428571428571,0.857142857142857
1.01212121212121,0.642857142857143,0.571428571428571,0.857142857142857
1.01313131313131,0.642857142857143,0.571428571428571,0.857142857142857
1.01313131313131,0.714285714285714,0.571428571428571,0.857142857142857
1.01414141414141,0.714285714285714,0.571428571428571,0.857142857142857
1.01414141414141,0.714285714285714,0.714285714285714,0.857142857142857
1.01515151515152,0.714285714285714,0.714285714285714,0.857142857142857
1.01515151515152,0.714285714285714,0.785714285714286,0.857142857142857
1.01616161616162,0.714285714285714,0.785714285714286,0.857142857142857
1.01616161616162,0.714285714285714,0.785714285714286,0.857142857142857
1.01717171717172,0.714285714285714,0.785714285714286,0.857142857142857
1.01717171717172,0.714285714285714,0.785714285714286,0.857142857142857
1.01818181818182,0.714285714285714,0.785714285714286,0.857142857142857
1.01818181818182,0.857142857142857,0.785714285714286,0.857142857142857
1.01919191919192,0.857142857142857,0.785714285714286,0.857142857142857
1.01919191919192,0.857142857142857,0.785714285714286,0.857142857142857
1.02020202020202,0.857142857142857,0.785714285714286,0.857142857142857
1.02020202020202,0.857142857142857,0.785714285714286,0.857142857142857
1.02121212121212,0.857142857142857,0.785714285714286,0.857142857142857
1.02121212121212,0.857142857142857,0.785714285714286,0.857142857142857
1.02222222222222,0.857142857142857,0.785714285714286,0.857142857142857
1.02222222222222,0.857142857142857,0.785714285714286,0.857142857142857
1.02323232323232,0.857142857142857,0.785714285714286,0.857142857142857
1.02323232323232,0.857142857142857,0.785714285714286,0.857142857142857
1.02424242424242,0.857142857142857,0.785714285714286,0.857142857142857
1.02424242424242,0.857142857142857,0.785714285714286,0.857142857142857
1.02525252525253,0.857142857142857,0.785714285714286,0.857142857142857
1.02525252525253,0.857142857142857,0.785714285714286,0.857142857142857
1.02626262626263,0.857142857142857,0.785714285714286,0.857142857142857
1.02626262626263,0.857142857142857,0.785714285714286,0.857142857142857
1.02727272727273,0.857142857142857,0.785714285714286,0.857142857142857
1.02727272727273,0.857142857142857,0.785714285714286,0.857142857142857
1.02828282828283,0.857142857142857,0.785714285714286,0.857142857142857
1.02828282828283,0.857142857142857,0.857142857142857,0.857142857142857
1.02929292929293,0.857142857142857,0.857142857142857,0.857142857142857
1.02929292929293,0.857142857142857,0.857142857142857,0.857142857142857
1.03030303030303,0.857142857142857,0.857142857142857,0.857142857142857
1.03030303030303,0.857142857142857,0.857142857142857,0.928571428571429
1.03131313131313,0.857142857142857,0.857142857142857,0.928571428571429
1.03131313131313,0.857142857142857,0.928571428571429,0.928571428571429
1.03232323232323,0.857142857142857,0.928571428571429,0.928571428571429
1.03232323232323,0.857142857142857,0.928571428571429,0.928571428571429
1.03333333333333,0.857142857142857,0.928571428571429,0.928571428571429
1.03333333333333,0.928571428571429,0.928571428571429,0.928571428571429
1.03434343434343,0.928571428571429,0.928571428571429,0.928571428571429
1.03434343434343,0.928571428571429,0.928571428571429,0.928571428571429
1.03535353535354,0.928571428571429,0.928571428571429,0.928571428571429
1.03535353535354,0.928571428571429,0.928571428571429,0.928571428571429
1.03636363636364,0.928571428571429,0.928571428571429,0.928571428571429
1.03636363636364,0.928571428571429,0.928571428571429,0.928571428571429
1.03737373737374,0.928571428571429,0.928571428571429,0.928571428571429
1.03737373737374,0.928571428571429,0.928571428571429,0.928571428571429
1.03838383838384,0.928571428571429,0.928571428571429,0.928571428571429
1.03838383838384,0.928571428571429,0.928571428571429,0.928571428571429
1.03939393939394,0.928571428571429,0.928571428571429,0.928571428571429
1.03939393939394,0.928571428571429,0.928571428571429,0.928571428571429
1.04040404040404,0.928571428571429,0.928571428571429,0.928571428571429
1.04040404040404,0.928571428571429,0.928571428571429,0.928571428571429
1.04141414141414,0.928571428571429,0.928571428571429,0.928571428571429
1.04141414141414,0.928571428571429,0.928571428571429,0.928571428571429
1.04242424242424,0.928571428571429,0.928571428571429,0.928571428571429
1.04242424242424,0.928571428571429,0.928571428571429,0.928571428571429
1.04343434343434,0.928571428571429,0.928571428571429,0.928571428571429
1.04343434343434,0.928571428571429,0.928571428571429,1
1.04444444444444,0.928571428571429,0.928571428571429,1
1.04444444444444,0.928571428571429,0.928571428571429,1
1.04545454545455,0.928571428571429,0.928571428571429,1
1.04545454545455,0.928571428571429,0.928571428571429,1
1.04646464646465,0.928571428571429,0.928571428571429,1
1.04646464646465,0.928571428571429,0.928571428571429,1
1.04747474747475,0.928571428571429,0.928571428571429,1
1.04747474747475,0.928571428571429,0.928571428571429,1
1.04848484848485,0.928571428571429,0.928571428571429,1
1.04848484848485,0.928571428571429,0.928571428571429,1
1.04949494949495,0.928571428571429,0.928571428571429,1
1.04949494949495,0.928571428571429,0.928571428571429,1
1.05050505050505,0.928571428571429,0.928571428571429,1
1.05050505050505,0.928571428571429,0.928571428571429,1
1.05151515151515,0.928571428571429,0.928571428571429,1
1.05151515151515,0.928571428571429,0.928571428571429,1
1.05252525252525,0.928571428571429,0.928571428571429,1
1.05252525252525,0.928571428571429,0.928571428571429,1
1.05353535353535,0.928571428571429,0.928571428571429,1
1.05353535353535,0.928571428571429,0.928571428571429,1
1.05454545454545,0.928571428571429,0.928571428571429,1
1.05454545454545,0.928571428571429,0.928571428571429,1
1.05555555555556,0.928571428571429,0.928571428571429,1
1.05555555555556,0.928571428571429,0.928571428571429,1
1.05656565656566,0.928571428571429,0.928571428571429,1
1.05656565656566,0.928571428571429,1,1
1.05757575757576,0.928571428571429,1,1
1.05757575757576,0.928571428571429,1,1
1.05858585858586,0.928571428571429,1,1
1.05858585858586,0.928571428571429,1,1
1.05959595959596,0.928571428571429,1,1
1.05959595959596,0.928571428571429,1,1
1.06060606060606,0.928571428571429,1,1
1.06060606060606,0.928571428571429,1,1
1.06161616161616,0.928571428571429,1,1
1.06161616161616,0.928571428571429,1,1
1.06262626262626,0.928571428571429,1,1
1.06262626262626,0.928571428571429,1,1
1.06363636363636,0.928571428571429,1,1
1.06363636363636,0.928571428571429,1,1
1.06464646464646,0.928571428571429,1,1
1.06464646464646,0.928571428571429,1,1
1.06565656565657,0.928571428571429,1,1
1.06565656565657,0.928571428571429,1,1
1.06666666666667,0.928571428571429,1,1
1.06666666666667,0.928571428571429,1,1
1.06767676767677,0.928571428571429,1,1
1.06767676767677,0.928571428571429,1,1
1.06868686868687,0.928571428571429,1,1
1.06868686868687,0.928571428571429,1,1
1.06969696969697,0.928571428571429,1,1
1.06969696969697,0.928571428571429,1,1
1.07070707070707,0.928571428571429,1,1
1.07070707070707,0.928571428571429,1,1
1.07171717171717,0.928571428571429,1,1
1.07171717171717,0.928571428571429,1,1
1.07272727272727,0.928571428571429,1,1
1.07272727272727,0.928571428571429,1,1
1.07373737373737,0.928571428571429,1,1
1.07373737373737,0.928571428571429,1,1
1.07474747474747,0.928571428571429,1,1
1.07474747474747,0.928571428571429,1,1
1.07575757575758,0.928571428571429,1,1
1.07575757575758,0.928571428571429,1,1
1.07676767676768,0.928571428571429,1,1
1.07676767676768,0.928571428571429,1,1
1.07777777777778,0.928571428571429,1,1
1.07777777777778,0.928571428571429,1,1
1.07878787878788,0.928571428571429,1,1
1.07878787878788,0.928571428571429,1,1
1.07979797979798,0.928571428571429,1,1
1.07979797979798,0.928571428571429,1,1
1.08080808080808,0.928571428571429,1,1
1.08080808080808,0.928571428571429,1,1
1.08181818181818,0.928571428571429,1,1
1.08181818181818,0.928571428571429,1,1
1.08282828282828,0.928571428571429,1,1
1.08282828282828,0.928571428571429,1,1
1.08383838383838,0.928571428571429,1,1
1.08383838383838,0.928571428571429,1,1
1.08484848484848,0.928571428571429,1,1
1.08484848484848,0.928571428571429,1,1
1.08585858585859,0.928571428571429,1,1
1.08585858585859,0.928571428571429,1,1
1.08686868686869,0.928571428571429,1,1
1.08686868686869,0.928571428571429,1,1
1.08787878787879,0.928571428571429,1,1
1.08787878787879,0.928571428571429,1,1
1.08888888888889,0.928571428571429,1,1
1.08888888888889,0.928571428571429,1,1
1.08989898989899,0.928571428571429,1,1
1.08989898989899,0.928571428571429,1,1
1.09090909090909,0.928571428571429,1,1
1.09090909090909,0.928571428571429,1,1
1.09191919191919,0.928571428571429,1,1
1.09191919191919,0.928571428571429,1,1
1.09292929292929,0.928571428571429,1,1
1.09292929292929,0.928571428571429,1,1
1.09393939393939,0.928571428571429,1,1
1.09393939393939,0.928571428571429,1,1
1.0949494949495,0.928571428571429,1,1
1.0949494949495,0.928571428571429,1,1
1.0959595959596,0.928571428571429,1,1
1.0959595959596,0.928571428571429,1,1
1.0969696969697,0.928571428571429,1,1
1.0969696969697,0.928571428571429,1,1
1.0979797979798,0.928571428571429,1,1
1.0979797979798,0.928571428571429,1,1
1.0989898989899,0.928571428571429,1,1
1.0989898989899,0.928571428571429,1,1
1.1,0.928571428571429,1,1
1.1,0.928571428571429,1,1


==> data/BB_red.csv <==
x,c1,c2,c3
1,0.409090909090909,0.272727272727273,0.409090909090909
1.00015151515152,0.409090909090909,0.272727272727273,0.409090909090909
1.00015151515152,0.590909090909091,0.5,0.636363636363636
1.00030303030303,0.590909090909091,0.5,0.636363636363636
1.00030303030303,0.636363636363636,0.545454545454545,0.636363636363636
1.00045454545455,0.636363636363636,0.545454545454545,0.636363636363636
1.00045454545455,0.681818181818182,0.590909090909091,0.681818181818182
1.00060606060606,0.681818181818182,0.590909090909091,0.681818181818182
1.00060606060606,0.681818181818182,0.636363636363636,0.772727272727273
1.00075757575758,0.681818181818182,0.636363636363636,0.772727272727273
1.00075757575758,0.727272727272727,0.636363636363636,0.818181818181818
1.00090909090909,0.727272727272727,0.636363636363636,0.818181818181818
1.00090909090909,0.818181818181818,0.727272727272727,0.863636363636364
1.00106060606061,0.818181818181818,0.727272727272727,0.863636363636364
1.00106060606061,0.863636363636364,0.727272727272727,0.863636363636364
1.00121212121212,0.863636363636364,0.727272727272727,0.863636363636364
1.00121212121212,0.863636363636364,0.727272727272727,0.863636363636364
1.00136363636364,0.863636363636364,0.727272727272727,0.863636363636364
1.00136363636364,0.909090909090909,0.727272727272727,0.909090909090909
1.00151515151515,0.909090909090909,0.727272727272727,0.909090909090909
1.00151515151515,0.909090909090909,0.818181818181818,0.909090909090909
1.00166666666667,0.909090909090909,0.818181818181818,0.909090909090909
1.00166666666667,0.909090909090909,0.818181818181818,0.909090909090909
1.00181818181818,0.909090909090909,0.818181818181818,0.909090909090909
1.00181818181818,0.909090909090909,0.818181818181818,0.909090909090909
1.0019696969697,0.909090909090909,0.818181818181818,0.909090909090909
1.0019696969697,0.909090909090909,0.818181818181818,0.909090909090909
1.00212121212121,0.909090909090909,0.818181818181818,0.909090909090909
1.00212121212121,0.909090909090909,0.818181818181818,0.954545454545455
1.00227272727273,0.909090909090909,0.818181818181818,0.954545454545455
1.00227272727273,0.909090909090909,0.818181818181818,0.954545454545455
1.00242424242424,0.909090909090909,0.818181818181818,0.954545454545455
1.00242424242424,0.909090909090909,0.818181818181818,0.954545454545455
1.00257575757576,0.909090909090909,0.818181818181818,0.954545454545455
1.00257575757576,0.909090909090909,0.863636363636364,0.954545454545455
1.00272727272727,0.909090909090909,0.863636363636364,0.954545454545455
1.00272727272727,0.909090909090909,0.863636363636364,0.954545454545455
1.00287878787879,0.909090909090909,0.863636363636364,0.954545454545455
1.00287878787879,0.909090909090909,0.863636363636364,0.954545454545455
1.0030303030303,0.909090909090909,0.863636363636364,0.954545454545455
1.0030303030303,0.909090909090909,0.863636363636364,0.954545454545455
1.00318181818182,0.909090909090909,0.863636363636364,0.954545454545455
1.00318181818182,0.909090909090909,0.863636363636364,0.954545454545455
1.00333333333333,0.909090909090909,0.863636363636364,0.954545454545455
1.00333333333333,0.909090909090909,0.863636363636364,0.954545454545455
1.00348484848485,0.909090909090909,0.863636363636364,0.954545454545455
1.00348484848485,0.909090909090909,0.863636363636364,0.954545454545455
1.00363636363636,0.909090909090909,0.863636363636364,0.954545454545455
1.00363636363636,0.909090909090909,0.863636363636364,0.954545454545455
1.00378787878788,0.909090909090909,0.863636363636364,0.954545454545455
1.00378787878788,0.909090909090909,0.863636363636364,0.954545454545455
1.00393939393939,0.909090909090909,0.863636363636364,0.954545454545455
1.00393939393939,0.909090909090909,0.863636363636364,0.954545454545455
1.00409090909091,0.909090909090909,0.863636363636364,0.954545454545455
1.00409090909091,0.909090909090909,0.863636363636364,0.954545454545455
1.00424242424242,0.909090909090909,0.863636363636364,0.954545454545455
1.00424242424242,0.909090909090909,0.863636363636364,0.954545454545455
1.00439393939394,0.909090909090909,0.863636363636364,0.954545454545455
1.00439393939394,0.909090909090909,0.863636363636364,0.954545454545455
1.00454545454545,0.909090909090909,0.863636363636364,0.954545454545455
1.00454545454545,0.909090909090909,0.863636363636364,0.954545454545455
1.00469696969697,0.909090909090909,0.863636363636364,0.954545454545455
1.00469696969697,0.909090909090909,0.863636363636364,0.954545454545455
1.00484848484848,0.909090909090909,0.863636363636364,0.954545454545455
1.00484848484848,0.909090909090909,0.909090909090909,0.954545454545455
1.005,0.909090909090909,0.909090909090909,0.954545454545455
1.005,0.909090909090909,0.909090909090909,0.954545454545455
1.00515151515152,0.909090909090909,0.909090909090909,0.954545454545455
1.00515151515152,0.909090909090909,0.909090909090909,0.954545454545455
1.00530303030303,0.909090909090909,0.909090909090909,0.954545454545455
1.00530303030303,0.909090909090909,0.909090909090909,0.954545454545455
1.00545454545455,0.909090909090909,0.909090909090909,0.954545454545455
1.00545454545455,0.909090909090909,0.909090909090909,0.954545454545455
1.00560606060606,0.909090909090909,0.909090909090909,0.954545454545455
1.00560606060606,0.909090909090909,0.909090909090909,0.954545454545455
1.00575757575758,0.909090909090909,0.909090909090909,0.954545454545455
1.00575757575758,0.909090909090909,0.909090909090909,0.954545454545455
1.00590909090909,0.909090909090909,0.909090909090909,0.954545454545455
1.00590909090909,0.909090909090909,0.909090909090909,0.954545454545455
1.00606060606061,0.909090909090909,0.909090909090909,0.954545454545455
1.00606060606061,0.909090909090909,0.909090909090909,0.954545454545455
1.00621212121212,0.909090909090909,0.909090909090909,0.954545454545455
1.00621212121212,0.909090909090909,0.909090909090909,0.954545454545455
1.00636363636364,0.909090909090909,0.909090909090909,0.954545454545455
1.00636363636364,0.909090909090909,0.909090909090909,0.954545454545455
1.00651515151515,0.909090909090909,0.909090909090909,0.954545454545455
1.00651515151515,0.909090909090909,0.909090909090909,0.954545454545455
1.00666666666667,0.909090909090909,0.909090909090909,0.954545454545455
1.00666666666667,0.909090909090909,0.909090909090909,0.954545454545455
1.00681818181818,0.909090909090909,0.909090909090909,0.954545454545455
1.00681818181818,0.909090909090909,0.909090909090909,0.954545454545455
1.0069696969697,0.909090909090909,0.909090909090909,0.954545454545455
1.0069696969697,0.909090909090909,0.909090909090909,0.954545454545455
1.00712121212121,0.909090909090909,0.909090909090909,0.954545454545455
1.00712121212121,0.909090909090909,0.909090909090909,0.954545454545455
1.00727272727273,0.909090909090909,0.909090909090909,0.954545454545455
1.00727272727273,0.909090909090909,0.909090909090909,0.954545454545455
1.00742424242424,0.909090909090909,0.909090909090909,0.954545454545455
1.00742424242424,0.909090909090909,0.909090909090909,0.954545454545455
1.00757575757576,0.909090909090909,0.909090909090909,0.954545454545455
1.00757575757576,0.909090909090909,0.909090909090909,0.954545454545455
1.00772727272727,0.909090909090909,0.909090909090909,0.954545454545455
1.00772727272727,0.909090909090909,0.909090909090909,0.954545454545455
1.00787878787879,0.909090909090909,0.909090909090909,0.954545454545455
1.00787878787879,0.909090909090909,0.909090909090909,0.954545454545455
1.0080303030303,0.909090909090909,0.909090909090909,0.954545454545455
1.0080303030303,0.909090909090909,0.909090909090909,0.954545454545455
1.00818181818182,0.909090909090909,0.909090909090909,0.954545454545455
1.00818181818182,0.909090909090909,0.909090909090909,0.954545454545455
1.00833333333333,0.909090909090909,0.909090909090909,0.954545454545455
1.00833333333333,0.909090909090909,0.909090909090909,0.954545454545455
1.00848484848485,0.909090909090909,0.909090909090909,0.954545454545455
1.00848484848485,0.909090909090909,0.909090909090909,0.954545454545455
1.00863636363636,0.909090909090909,0.909090909090909,0.954545454545455
1.00863636363636,0.909090909090909,0.909090909090909,0.954545454545455
1.00878787878788,0.909090909090909,0.909090909090909,0.954545454545455
1.00878787878788,0.909090909090909,0.909090909090909,0.954545454545455
1.00893939393939,0.909090909090909,0.909090909090909,0.954545454545455
1.00893939393939,0.909090909090909,0.909090909090909,0.954545454545455
1.00909090909091,0.909090909090909,0.909090909090909,0.954545454545455
1.00909090909091,0.909090909090909,0.909090909090909,0.954545454545455
1.00924242424242,0.909090909090909,0.909090909090909,0.954545454545455
1.00924242424242,0.909090909090909,0.909090909090909,0.954545454545455
1.00939393939394,0.909090909090909,0.909090909090909,0.954545454545455
1.00939393939394,0.909090909090909,0.909090909090909,0.954545454545455
1.00954545454545,0.909090909090909,0.909090909090909,0.954545454545455
1.00954545454545,0.909090909090909,0.909090909090909,0.954545454545455
1.00969696969697,0.909090909090909,0.909090909090909,0.954545454545455
1.00969696969697,0.909090909090909,0.909090909090909,0.954545454545455
1.00984848484848,0.909090909090909,0.909090909090909,0.954545454545455
1.00984848484848,0.909090909090909,0.909090909090909,0.954545454545455
1.01,0.909090909090909,0.909090909090909,0.954545454545455
1.01,0.909090909090909,0.909090909090909,0.954545454545455
1.01015151515152,0.909090909090909,0.909090909090909,0.954545454545455
1.01015151515152,0.909090909090909,0.909090909090909,0.954545454545455
1.01030303030303,0.909090909090909,0.909090909090909,0.954545454545455
1.01030303030303,0.909090909090909,0.909090909090909,0.954545454545455
1.01045454545455,0.909090909090909,0.909090909090909,0.954545454545455
1.01045454545455,0.909090909090909,0.909090909090909,0.954545454545455
1.01060606060606,0.909090909090909,0.909090909090909,0.954545454545455
1.01060606060606,0.909090909090909,0.909090909090909,0.954545454545455
1.01075757575758,0.909090909090909,0.909090909090909,0.954545454545455
1.01075757575758,0.954545454545455,0.909090909090909,0.954545454545455
1.01090909090909,0.954545454545455,0.909090909090909,0.954545454545455
1.01090909090909,0.954545454545455,0.909090909090909,0.954545454545455
1.01106060606061,0.954545454545455,0.909090909090909,0.954545454545455
1.01106060606061,0.954545454545455,0.909090909090909,0.954545454545455
1.01121212121212,0.954545454545455,0.909090909090909,0.954545454545455
1.01121212121212,0.954545454545455,0.909090909090909,0.954545454545455
1.01136363636364,0.954545454545455,0.909090909090909,0.954545454545455
1.01136363636364,0.954545454545455,0.909090909090909,0.954545454545455
1.01151515151515,0.954545454545455,0.909090909090909,0.954545454545455
1.01151515151515,0.954545454545455,0.909090909090909,0.954545454545455
1.01166666666667,0.954545454545455,0.909090909090909,0.954545454545455
1.01166666666667,0.954545454545455,0.909090909090909,0.954545454545455
1.01181818181818,0.954545454545455,0.909090909090909,0.954545454545455
1.01181818181818,0.954545454545455,0.909090909090909,0.954545454545455
1.0119696969697,0.954545454545455,0.909090909090909,0.954545454545455
1.0119696969697,0.954545454545455,0.909090909090909,0.954545454545455
1.01212121212121,0.954545454545455,0.909090909090909,0.954545454545455
1.01212121212121,0.954545454545455,0.909090909090909,0.954545454545455
1.01227272727273,0.954545454545455,0.909090909090909,0.954545454545455
1.01227272727273,0.954545454545455,0.954545454545455,0.954545454545455
1.01242424242424,0.954545454545455,0.954545454545455,0.954545454545455
1.01242424242424,0.954545454545455,0.954545454545455,0.954545454545455
1.01257575757576,0.954545454545455,0.954545454545455,0.954545454545455
1.01257575757576,0.954545454545455,0.954545454545455,0.954545454545455
1.01272727272727,0.954545454545455,0.954545454545455,0.954545454545455
1.01272727272727,0.954545454545455,0.954545454545455,0.954545454545455
1.01287878787879,0.954545454545455,0.954545454545455,0.954545454545455
1.01287878787879,0.954545454545455,0.954545454545455,0.954545454545455
1.0130303030303,0.954545454545455,0.954545454545455,0.954545454545455
1.0130303030303,0.954545454545455,0.954545454545455,0.954545454545455
1.01318181818182,0.954545454545455,0.954545454545455,0.954545454545455
1.01318181818182,0.954545454545455,0.954545454545455,0.954545454545455
1.01333333333333,0.954545454545455,0.954545454545455,0.954545454545455
1.01333333333333,0.954545454545455,0.954545454545455,0.954545454545455
1.01348484848485,0.954545454545455,0.954545454545455,0.954545454545455
1.01348484848485,0.954545454545455,0.954545454545455,0.954545454545455
1.01363636363636,0.954545454545455,0.954545454545455,0.954545454545455
1.01363636363636,0.954545454545455,0.954545454545455,0.954545454545455
1.01378787878788,0.954545454545455,0.954545454545455,0.954545454545455
1.01378787878788,0.954545454545455,0.954545454545455,0.954545454545455
1.01393939393939,0.954545454545455,0.954545454545455,0.954545454545455
1.01393939393939,0.954545454545455,0.954545454545455,0.954545454545455
1.01409090909091,0.954545454545455,0.954545454545455,0.954545454545455
1.01409090909091,0.954545454545455,0.954545454545455,0.954545454545455
1.01424242424242,0.954545454545455,0.954545454545455,0.954545454545455
1.01424242424242,0.954545454545455,0.954545454545455,0.954545454545455
1.01439393939394,0.954545454545455,0.954545454545455,0.954545454545455
1.01439393939394,0.954545454545455,0.954545454545455,0.954545454545455
1.01454545454545,0.954545454545455,0.954545454545455,0.954545454545455
1.01454545454545,0.954545454545455,0.954545454545455,0.954545454545455
1.01469696969697,0.954545454545455,0.954545454545455,0.954545454545455
1.01469696969697,0.954545454545455,0.954545454545455,0.954545454545455
1.01484848484848,0.954545454545455,0.954545454545455,0.954545454545455
1.01484848484848,0.954545454545455,0.954545454545455,0.954545454545455
1.015,0.954545454545455,0.954545454545455,0.954545454545455
1.015,0.954545454545455,0.954545454545455,0.954545454545455


==> data/BB_time.csv <==
x,c1,c2,c3
1,0.409090909090909,0.272727272727273,0.318181818181818
1.02020202020202,0.409090909090909,0.272727272727273,0.318181818181818
1.02020202020202,0.454545454545455,0.363636363636364,0.454545454545455
1.04040404040404,0.454545454545455,0.363636363636364,0.454545454545455
1.04040404040404,0.545454545454545,0.545454545454545,0.545454545454545
1.06060606060606,0.545454545454545,0.545454545454545,0.545454545454545
1.06060606060606,0.636363636363636,0.545454545454545,0.590909090909091
1.08080808080808,0.636363636363636,0.545454545454545,0.590909090909091
1.08080808080808,0.636363636363636,0.590909090909091,0.681818181818182
1.1010101010101,0.636363636363636,0.590909090909091,0.681818181818182
1.1010101010101,0.636363636363636,0.636363636363636,0.681818181818182
1.12121212121212,0.636363636363636,0.636363636363636,0.681818181818182
1.12121212121212,0.636363636363636,0.727272727272727,0.681818181818182
1.14141414141414,0.636363636363636,0.727272727272727,0.681818181818182
1.14141414141414,0.636363636363636,0.772727272727273,0.772727272727273
1.16161616161616,0.636363636363636,0.772727272727273,0.772727272727273
1.16161616161616,0.727272727272727,0.818181818181818,0.818181818181818
1.18181818181818,0.727272727272727,0.818181818181818,0.818181818181818
1.18181818181818,0.727272727272727,0.818181818181818,0.818181818181818
1.2020202020202,0.727272727272727,0.818181818181818,0.818181818181818
1.2020202020202,0.818181818181818,0.818181818181818,0.818181818181818
1.22222222222222,0.818181818181818,0.818181818181818,0.818181818181818
1.22222222222222,0.818181818181818,0.818181818181818,0.818181818181818
1.24242424242424,0.818181818181818,0.818181818181818,0.818181818181818
1.24242424242424,0.818181818181818,0.818181818181818,0.863636363636364
1.26262626262626,0.818181818181818,0.818181818181818,0.863636363636364
1.26262626262626,0.818181818181818,0.818181818181818,0.909090909090909
1.28282828282828,0.818181818181818,0.818181818181818,0.909090909090909
1.28282828282828,0.818181818181818,0.863636363636364,0.909090909090909
1.3030303030303,0.818181818181818,0.863636363636364,0.909090909090909
1.3030303030303,0.863636363636364,0.863636363636364,0.909090909090909
1.32323232323232,0.863636363636364,0.863636363636364,0.909090909090909
1.32323232323232,0.863636363636364,0.909090909090909,0.909090909090909
1.34343434343434,0.863636363636364,0.909090909090909,0.909090909090909
1.34343434343434,0.863636363636364,0.909090909090909,0.909090909090909
1.36363636363636,0.863636363636364,0.909090909090909,0.909090909090909
1.36363636363636,0.909090909090909,0.909090909090909,0.909090909090909
1.38383838383838,0.909090909090909,0.909090909090909,0.909090909090909
1.38383838383838,0.909090909090909,0.909090909090909,0.909090909090909
1.4040404040404,0.909090909090909,0.909090909090909,0.909090909090909
1.4040404040404,0.909090909090909,0.909090909090909,0.909090909090909
1.42424242424242,0.909090909090909,0.909090909090909,0.909090909090909
1.42424242424242,0.909090909090909,0.954545454545455,0.909090909090909
1.44444444444444,0.909090909090909,0.954545454545455,0.909090909090909
1.44444444444444,0.909090909090909,0.954545454545455,0.909090909090909
1.46464646464646,0.909090909090909,0.954545454545455,0.909090909090909
1.46464646464646,0.909090909090909,0.954545454545455,0.909090909090909
1.48484848484848,0.909090909090909,0.954545454545455,0.909090909090909
1.48484848484848,0.909090909090909,0.954545454545455,0.909090909090909
1.50505050505051,0.909090909090909,0.954545454545455,0.909090909090909
1.50505050505051,0.909090909090909,0.954545454545455,0.909090909090909
1.52525252525253,0.909090909090909,0.954545454545455,0.909090909090909
1.52525252525253,0.909090909090909,0.954545454545455,0.909090909090909
1.54545454545455,0.909090909090909,0.954545454545455,0.909090909090909
1.54545454545455,0.909090909090909,0.954545454545455,0.909090909090909
1.56565656565657,0.909090909090909,0.954545454545455,0.909090909090909
1.56565656565657,0.909090909090909,0.954545454545455,0.909090909090909
1.58585858585859,0.909090909090909,0.954545454545455,0.909090909090909
1.58585858585859,0.909090909090909,0.954545454545455,0.954545454545455
1.60606060606061,0.909090909090909,0.954545454545455,0.954545454545455
1.60606060606061,0.909090909090909,0.954545454545455,0.954545454545455
1.62626262626263,0.909090909090909,0.954545454545455,0.954545454545455
1.62626262626263,0.909090909090909,0.954545454545455,0.954545454545455
1.64646464646465,0.909090909090909,0.954545454545455,0.954545454545455
1.64646464646465,0.909090909090909,0.954545454545455,0.954545454545455
1.66666666666667,0.909090909090909,0.954545454545455,0.954545454545455
1.66666666666667,0.909090909090909,0.954545454545455,0.954545454545455
1.68686868686869,0.909090909090909,0.954545454545455,0.954545454545455
1.68686868686869,0.954545454545455,0.954545454545455,0.954545454545455
1.70707070707071,0.954545454545455,0.954545454545455,0.954545454545455
1.70707070707071,0.954545454545455,0.954545454545455,0.954545454545455
1.72727272727273,0.954545454545455,0.954545454545455,0.954545454545455
1.72727272727273,0.954545454545455,0.954545454545455,0.954545454545455
1.74747474747475,0.954545454545455,0.954545454545455,0.954545454545455
1.74747474747475,0.954545454545455,0.954545454545455,0.954545454545455
1.76767676767677,0.954545454545455,0.954545454545455,0.954545454545455
1.76767676767677,0.954545454545455,0.954545454545455,0.954545454545455
1.78787878787879,0.954545454545455,0.954545454545455,0.954545454545455
1.78787878787879,0.954545454545455,0.954545454545455,0.954545454545455
1.80808080808081,0.954545454545455,0.954545454545455,0.954545454545455
1.80808080808081,0.954545454545455,0.954545454545455,0.954545454545455
1.82828282828283,0.954545454545455,0.954545454545455,0.954545454545455
1.82828282828283,0.954545454545455,0.954545454545455,0.954545454545455
1.84848484848485,0.954545454545455,0.954545454545455,0.954545454545455
1.84848484848485,0.954545454545455,0.954545454545455,0.954545454545455
1.86868686868687,0.954545454545455,0.954545454545455,0.954545454545455
1.86868686868687,0.954545454545455,0.954545454545455,0.954545454545455
1.88888888888889,0.954545454545455,0.954545454545455,0.954545454545455
1.88888888888889,0.954545454545455,0.954545454545455,0.954545454545455
1.90909090909091,0.954545454545455,0.954545454545455,0.954545454545455
1.90909090909091,0.954545454545455,0.954545454545455,0.954545454545455
1.92929292929293,0.954545454545455,0.954545454545455,0.954545454545455
1.92929292929293,0.954545454545455,0.954545454545455,0.954545454545455
1.94949494949495,0.954545454545455,0.954545454545455,0.954545454545455
1.94949494949495,0.954545454545455,0.954545454545455,0.954545454545455
1.96969696969697,0.954545454545455,0.954545454545455,0.954545454545455
1.96969696969697,0.954545454545455,0.954545454545455,0.954545454545455
1.98989898989899,0.954545454545455,0.954545454545455,0.954545454545455
1.98989898989899,0.954545454545455,0.954545454545455,0.954545454545455
2.01010101010101,0.954545454545455,0.954545454545455,0.954545454545455
2.01010101010101,0.954545454545455,0.954545454545455,0.954545454545455
2.03030303030303,0.954545454545455,0.954545454545455,0.954545454545455
2.03030303030303,0.954545454545455,0.954545454545455,0.954545454545455
2.05050505050505,0.954545454545455,0.954545454545455,0.954545454545455
2.05050505050505,0.954545454545455,0.954545454545455,0.954545454545455
2.07070707070707,0.954545454545455,0.954545454545455,0.954545454545455
2.07070707070707,0.954545454545455,0.954545454545455,0.954545454545455
2.09090909090909,0.954545454545455,0.954545454545455,0.954545454545455
2.09090909090909,0.954545454545455,0.954545454545455,0.954545454545455
2.11111111111111,0.954545454545455,0.954545454545455,0.954545454545455
2.11111111111111,0.954545454545455,0.954545454545455,0.954545454545455
2.13131313131313,0.954545454545455,0.954545454545455,0.954545454545455
2.13131313131313,0.954545454545455,0.954545454545455,0.954545454545455
2.15151515151515,0.954545454545455,0.954545454545455,0.954545454545455
2.15151515151515,0.954545454545455,0.954545454545455,0.954545454545455
2.17171717171717,0.954545454545455,0.954545454545455,0.954545454545455
2.17171717171717,0.954545454545455,0.954545454545455,0.954545454545455
2.19191919191919,0.954545454545455,0.954545454545455,0.954545454545455
2.19191919191919,0.954545454545455,0.954545454545455,0.954545454545455
2.21212121212121,0.954545454545455,0.954545454545455,0.954545454545455
2.21212121212121,0.954545454545455,0.954545454545455,0.954545454545455
2.23232323232323,0.954545454545455,0.954545454545455,0.954545454545455
2.23232323232323,0.954545454545455,0.954545454545455,0.954545454545455
2.25252525252525,0.954545454545455,0.954545454545455,0.954545454545455
2.25252525252525,1,0.954545454545455,0.954545454545455
2.27272727272727,1,0.954545454545455,0.954545454545455
2.27272727272727,1,0.954545454545455,0.954545454545455
2.29292929292929,1,0.954545454545455,0.954545454545455
2.29292929292929,1,0.954545454545455,0.954545454545455
2.31313131313131,1,0.954545454545455,0.954545454545455
2.31313131313131,1,0.954545454545455,0.954545454545455
2.33333333333333,1,0.954545454545455,0.954545454545455
2.33333333333333,1,0.954545454545455,0.954545454545455
2.35353535353535,1,0.954545454545455,0.954545454545455
2.35353535353535,1,0.954545454545455,0.954545454545455
2.37373737373737,1,0.954545454545455,0.954545454545455
2.37373737373737,1,0.954545454545455,0.954545454545455
2.39393939393939,1,0.954545454545455,0.954545454545455
2.39393939393939,1,0.954545454545455,0.954545454545455
2.41414141414141,1,0.954545454545455,0.954545454545455
2.41414141414141,1,0.954545454545455,0.954545454545455
2.43434343434343,1,0.954545454545455,0.954545454545455
2.43434343434343,1,0.954545454545455,0.954545454545455
2.45454545454545,1,0.954545454545455,0.954545454545455
2.45454545454545,1,0.954545454545455,0.954545454545455
2.47474747474747,1,0.954545454545455,0.954545454545455
2.47474747474747,1,0.954545454545455,0.954545454545455
2.49494949494949,1,0.954545454545455,0.954545454545455
2.49494949494949,1,0.954545454545455,0.954545454545455
2.51515151515152,1,0.954545454545455,0.954545454545455
2.51515151515152,1,0.954545454545455,0.954545454545455
2.53535353535354,1,0.954545454545455,0.954545454545455
2.53535353535354,1,0.954545454545455,0.954545454545455
2.55555555555556,1,0.954545454545455,0.954545454545455
2.55555555555556,1,0.954545454545455,0.954545454545455
2.57575757575758,1,0.954545454545455,0.954545454545455
2.57575757575758,1,0.954545454545455,0.954545454545455
2.5959595959596,1,0.954545454545455,0.954545454545455
2.5959595959596,1,0.954545454545455,0.954545454545455
2.61616161616162,1,0.954545454545455,0.954545454545455
2.61616161616162,1,0.954545454545455,0.954545454545455
2.63636363636364,1,0.954545454545455,0.954545454545455
2.63636363636364,1,0.954545454545455,0.954545454545455
2.65656565656566,1,0.954545454545455,0.954545454545455
2.65656565656566,1,0.954545454545455,0.954545454545455
2.67676767676768,1,0.954545454545455,0.954545454545455
2.67676767676768,1,0.954545454545455,0.954545454545455
2.6969696969697,1,0.954545454545455,0.954545454545455
2.6969696969697,1,0.954545454545455,0.954545454545455
2.71717171717172,1,0.954545454545455,0.954545454545455
2.71717171717172,1,0.954545454545455,0.954545454545455
2.73737373737374,1,0.954545454545455,0.954545454545455
2.73737373737374,1,0.954545454545455,0.954545454545455
2.75757575757576,1,0.954545454545455,0.954545454545455
2.75757575757576,1,0.954545454545455,0.954545454545455
2.77777777777778,1,0.954545454545455,0.954545454545455
2.77777777777778,1,0.954545454545455,0.954545454545455
2.7979797979798,1,0.954545454545455,0.954545454545455
2.7979797979798,1,0.954545454545455,0.954545454545455
2.81818181818182,1,0.954545454545455,0.954545454545455
2.81818181818182,1,0.954545454545455,0.954545454545455
2.83838383838384,1,0.954545454545455,0.954545454545455
2.83838383838384,1,0.954545454545455,0.954545454545455
2.85858585858586,1,0.954545454545455,0.954545454545455
2.85858585858586,1,0.954545454545455,0.954545454545455
2.87878787878788,1,0.954545454545455,0.954545454545455
2.87878787878788,1,0.954545454545455,0.954545454545455
2.8989898989899,1,0.954545454545455,0.954545454545455
2.8989898989899,1,0.954545454545455,0.954545454545455
2.91919191919192,1,0.954545454545455,0.954545454545455
2.91919191919192,1,0.954545454545455,0.954545454545455
2.93939393939394,1,0.954545454545455,0.954545454545455
2.93939393939394,1,0.954545454545455,0.954545454545455
2.95959595959596,1,0.954545454545455,0.954545454545455
2.95959595959596,1,0.954545454545455,0.954545454545455
2.97979797979798,1,0.954545454545455,0.954545454545455
2.97979797979798,1,0.954545454545455,0.954545454545455
3,1,0.954545454545455,0.954545454545455
3,1,0.954545454545455,0.954545454545455


==> data/B_feval.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0.136363636363636,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0454545454545455,0.0909090909090909,0
1.03030303030303,0.136363636363636,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0454545454545455,0.0909090909090909,0
1.03030303030303,0.136363636363636,0.0909090909090909,0.181818181818182,0.0454545454545455,0.181818181818182,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.06060606060606,0.136363636363636,0.0909090909090909,0.181818181818182,0.0454545454545455,0.181818181818182,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.06060606060606,0.136363636363636,0.0909090909090909,0.272727272727273,0.181818181818182,0.227272727272727,0.0909090909090909,0.181818181818182,0.181818181818182,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.09090909090909,0.136363636363636,0.0909090909090909,0.272727272727273,0.181818181818182,0.227272727272727,0.0909090909090909,0.181818181818182,0.181818181818182,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.09090909090909,0.227272727272727,0.0909090909090909,0.363636363636364,0.227272727272727,0.227272727272727,0.0909090909090909,0.181818181818182,0.181818181818182,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.12121212121212,0.227272727272727,0.0909090909090909,0.363636363636364,0.227272727272727,0.227272727272727,0.0909090909090909,0.181818181818182,0.181818181818182,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.12121212121212,0.318181818181818,0.0909090909090909,0.5,0.272727272727273,0.227272727272727,0.181818181818182,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.15151515151515,0.318181818181818,0.0909090909090909,0.5,0.272727272727273,0.227272727272727,0.181818181818182,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.15151515151515,0.363636363636364,0.136363636363636,0.5,0.454545454545455,0.227272727272727,0.272727272727273,0.318181818181818,0.227272727272727,0.227272727272727,0.181818181818182,0.227272727272727,0.136363636363636,0.136363636363636,0.0454545454545455
1.18181818181818,0.363636363636364,0.136363636363636,0.5,0.454545454545455,0.227272727272727,0.272727272727273,0.318181818181818,0.227272727272727,0.227272727272727,0.181818181818182,0.227272727272727,0.136363636363636,0.136363636363636,0.0454545454545455
1.18181818181818,0.454545454545455,0.227272727272727,0.545454545454545,0.5,0.363636363636364,0.363636363636364,0.363636363636364,0.272727272727273,0.272727272727273,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.21212121212121,0.454545454545455,0.227272727272727,0.545454545454545,0.5,0.363636363636364,0.363636363636364,0.363636363636364,0.272727272727273,0.272727272727273,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.21212121212121,0.454545454545455,0.318181818181818,0.545454545454545,0.545454545454545,0.409090909090909,0.409090909090909,0.363636363636364,0.363636363636364,0.272727272727273,0.181818181818182,0.272727272727273,0.227272727272727,0.136363636363636,0.0454545454545455
1.24242424242424,0.454545454545455,0.318181818181818,0.545454545454545,0.545454545454545,0.409090909090909,0.409090909090909,0.363636363636364,0.363636363636364,0.272727272727273,0.181818181818182,0.272727272727273,0.227272727272727,0.136363636363636,0.0454545454545455
1.24242424242424,0.590909090909091,0.454545454545455,0.590909090909091,0.636363636363636,0.454545454545455,0.454545454545455,0.363636363636364,0.409090909090909,0.318181818181818,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.27272727272727,0.590909090909091,0.454545454545455,0.590909090909091,0.636363636363636,0.454545454545455,0.454545454545455,0.363636363636364,0.409090909090909,0.318181818181818,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.27272727272727,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.5,0.454545454545455,0.409090909090909,0.5,0.409090909090909,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.3030303030303,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.5,0.454545454545455,0.409090909090909,0.5,0.409090909090909,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.3030303030303,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.590909090909091,0.454545454545455,0.5,0.545454545454545,0.545454545454545,0.272727272727273,0.409090909090909,0.227272727272727,0.181818181818182,0.0454545454545455
1.33333333333333,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.590909090909091,0.454545454545455,0.5,0.545454545454545,0.545454545454545,0.272727272727273,0.409090909090909,0.227272727272727,0.181818181818182,0.0454545454545455
1.33333333333333,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.636363636363636,0.545454545454545,0.5,0.545454545454545,0.590909090909091,0.272727272727273,0.409090909090909,0.227272727272727,0.227272727272727,0.0454545454545455
1.36363636363636,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.636363636363636,0.545454545454545,0.5,0.545454545454545,0.590909090909091,0.272727272727273,0.409090909090909,0.227272727272727,0.227272727272727,0.0454545454545455
1.36363636363636,0.590909090909091,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.636363636363636,0.5,0.590909090909091,0.590909090909091,0.318181818181818,0.409090909090909,0.227272727272727,0.272727272727273,0.0454545454545455
1.39393939393939,0.590909090909091,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.636363636363636,0.5,0.590909090909091,0.590909090909091,0.318181818181818,0.409090909090909,0.227272727272727,0.272727272727273,0.0454545454545455
1.39393939393939,0.590909090909091,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.681818181818182,0.5,0.681818181818182,0.590909090909091,0.318181818181818,0.454545454545455,0.227272727272727,0.272727272727273,0.0909090909090909
1.42424242424242,0.590909090909091,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.681818181818182,0.5,0.681818181818182,0.590909090909091,0.318181818181818,0.454545454545455,0.227272727272727,0.272727272727273,0.0909090909090909
1.42424242424242,0.590909090909091,0.681818181818182,0.590909090909091,0.818181818181818,0.636363636363636,0.681818181818182,0.590909090909091,0.681818181818182,0.590909090909091,0.318181818181818,0.454545454545455,0.227272727272727,0.272727272727273,0.0909090909090909
1.45454545454545,0.590909090909091,0.681818181818182,0.590909090909091,0.818181818181818,0.636363636363636,0.681818181818182,0.590909090909091,0.681818181818182,0.590909090909091,0.318181818181818,0.454545454545455,0.227272727272727,0.272727272727273,0.0909090909090909
1.45454545454545,0.590909090909091,0.681818181818182,0.590909090909091,0.818181818181818,0.681818181818182,0.772727272727273,0.590909090909091,0.681818181818182,0.636363636363636,0.363636363636364,0.454545454545455,0.272727272727273,0.272727272727273,0.136363636363636
1.48484848484848,0.590909090909091,0.681818181818182,0.590909090909091,0.818181818181818,0.681818181818182,0.772727272727273,0.590909090909091,0.681818181818182,0.636363636363636,0.363636363636364,0.454545454545455,0.272727272727273,0.272727272727273,0.136363636363636
1.48484848484848,0.590909090909091,0.681818181818182,0.590909090909091,0.863636363636364,0.681818181818182,0.772727272727273,0.590909090909091,0.727272727272727,0.681818181818182,0.409090909090909,0.454545454545455,0.272727272727273,0.272727272727273,0.181818181818182
1.51515151515152,0.590909090909091,0.681818181818182,0.590909090909091,0.863636363636364,0.681818181818182,0.772727272727273,0.590909090909091,0.727272727272727,0.681818181818182,0.409090909090909,0.454545454545455,0.272727272727273,0.272727272727273,0.181818181818182
1.51515151515152,0.590909090909091,0.727272727272727,0.590909090909091,0.863636363636364,0.727272727272727,0.772727272727273,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.54545454545455,0.590909090909091,0.727272727272727,0.590909090909091,0.863636363636364,0.727272727272727,0.772727272727273,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.54545454545455,0.590909090909091,0.772727272727273,0.590909090909091,0.863636363636364,0.727272727272727,0.772727272727273,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.57575757575758,0.590909090909091,0.772727272727273,0.590909090909091,0.863636363636364,0.727272727272727,0.772727272727273,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.57575757575758,0.636363636363636,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.818181818181818,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.60606060606061,0.636363636363636,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.818181818181818,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.60606060606061,0.636363636363636,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.818181818181818,0.590909090909091,0.818181818181818,0.681818181818182,0.5,0.590909090909091,0.318181818181818,0.272727272727273,0.181818181818182
1.63636363636364,0.636363636363636,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.818181818181818,0.590909090909091,0.818181818181818,0.681818181818182,0.5,0.590909090909091,0.318181818181818,0.272727272727273,0.181818181818182
1.63636363636364,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.681818181818182,0.818181818181818,0.681818181818182,0.545454545454545,0.590909090909091,0.318181818181818,0.272727272727273,0.227272727272727
1.66666666666667,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.681818181818182,0.818181818181818,0.681818181818182,0.545454545454545,0.590909090909091,0.318181818181818,0.272727272727273,0.227272727272727
1.66666666666667,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.727272727272727,0.863636363636364,0.727272727272727,0.545454545454545,0.590909090909091,0.318181818181818,0.318181818181818,0.227272727272727
1.6969696969697,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.727272727272727,0.863636363636364,0.727272727272727,0.545454545454545,0.590909090909091,0.318181818181818,0.318181818181818,0.227272727272727
1.6969696969697,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.318181818181818,0.318181818181818,0.227272727272727
1.72727272727273,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.318181818181818,0.318181818181818,0.227272727272727
1.72727272727273,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.318181818181818,0.318181818181818,0.227272727272727
1.75757575757576,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.318181818181818,0.318181818181818,0.227272727272727
1.75757575757576,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.363636363636364,0.409090909090909,0.227272727272727
1.78787878787879,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.363636363636364,0.409090909090909,0.227272727272727
1.78787878787879,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.772727272727273,0.363636363636364,0.409090909090909,0.227272727272727
1.81818181818182,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.772727272727273,0.363636363636364,0.409090909090909,0.227272727272727
1.81818181818182,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.818181818181818,0.363636363636364,0.409090909090909,0.227272727272727
1.84848484848485,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.818181818181818,0.363636363636364,0.409090909090909,0.227272727272727
1.84848484848485,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.863636363636364,0.727272727272727,0.636363636363636,0.818181818181818,0.363636363636364,0.409090909090909,0.272727272727273
1.87878787878788,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.863636363636364,0.727272727272727,0.636363636363636,0.818181818181818,0.363636363636364,0.409090909090909,0.272727272727273
1.87878787878788,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.363636363636364,0.409090909090909,0.272727272727273
1.90909090909091,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.363636363636364,0.409090909090909,0.272727272727273
1.90909090909091,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.409090909090909,0.409090909090909,0.272727272727273
1.93939393939394,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.409090909090909,0.409090909090909,0.272727272727273
1.93939393939394,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.454545454545455,0.409090909090909,0.272727272727273
1.96969696969697,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.454545454545455,0.409090909090909,0.272727272727273
1.96969696969697,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.772727272727273,0.818181818181818,0.545454545454545,0.409090909090909,0.272727272727273
2,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.772727272727273,0.818181818181818,0.545454545454545,0.409090909090909,0.272727272727273
2,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.772727272727273,0.772727272727273,0.863636363636364,0.545454545454545,0.409090909090909,0.272727272727273
2.03030303030303,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.772727272727273,0.772727272727273,0.863636363636364,0.545454545454545,0.409090909090909,0.272727272727273
2.03030303030303,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.772727272727273,0.863636363636364,0.636363636363636,0.409090909090909,0.272727272727273
2.06060606060606,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.772727272727273,0.863636363636364,0.636363636363636,0.409090909090909,0.272727272727273
2.06060606060606,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.636363636363636,0.5,0.318181818181818
2.09090909090909,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.636363636363636,0.5,0.318181818181818
2.09090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.818181818181818,0.863636363636364,0.636363636363636,0.5,0.318181818181818
2.12121212121212,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.818181818181818,0.863636363636364,0.636363636363636,0.5,0.318181818181818
2.12121212121212,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.818181818181818,0.863636363636364,0.636363636363636,0.545454545454545,0.318181818181818
2.15151515151515,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.818181818181818,0.863636363636364,0.636363636363636,0.545454545454545,0.318181818181818
2.15151515151515,0.772727272727273,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.818181818181818,0.863636363636364,0.636363636363636,0.545454545454545,0.363636363636364
2.18181818181818,0.772727272727273,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.818181818181818,0.863636363636364,0.636363636363636,0.545454545454545,0.363636363636364
2.18181818181818,0.772727272727273,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.636363636363636,0.545454545454545,0.363636363636364
2.21212121212121,0.772727272727273,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.636363636363636,0.545454545454545,0.363636363636364
2.21212121212121,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.681818181818182,0.545454545454545,0.363636363636364
2.24242424242424,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.681818181818182,0.545454545454545,0.363636363636364
2.24242424242424,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.681818181818182,0.590909090909091,0.363636363636364
2.27272727272727,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.681818181818182,0.590909090909091,0.363636363636364
2.27272727272727,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.409090909090909
2.3030303030303,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.409090909090909
2.3030303030303,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.33333333333333,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.33333333333333,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.36363636363636,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.36363636363636,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.39393939393939,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.39393939393939,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.5
2.42424242424242,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.5
2.42424242424242,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.772727272727273,0.681818181818182,0.5
2.45454545454545,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.772727272727273,0.681818181818182,0.5
2.45454545454545,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.772727272727273,0.681818181818182,0.545454545454545
2.48484848484848,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.772727272727273,0.681818181818182,0.545454545454545
2.48484848484848,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.818181818181818,0.681818181818182,0.590909090909091
2.51515151515152,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.818181818181818,0.681818181818182,0.590909090909091
2.51515151515152,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.818181818181818,0.681818181818182,0.590909090909091
2.54545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.818181818181818,0.681818181818182,0.590909090909091
2.54545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.863636363636364,0.681818181818182,0.590909090909091
2.57575757575758,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.863636363636364,0.681818181818182,0.590909090909091
2.57575757575758,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.681818181818182,0.590909090909091
2.60606060606061,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.681818181818182,0.590909090909091
2.60606060606061,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.681818181818182,0.590909090909091
2.63636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.681818181818182,0.590909090909091
2.63636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.681818181818182,0.590909090909091
2.66666666666667,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.681818181818182,0.590909090909091
2.66666666666667,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182,0.590909090909091
2.6969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182,0.590909090909091
2.6969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.72727272727273,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.72727272727273,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.75757575757576,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.75757575757576,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.78787878787879,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.78787878787879,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.81818181818182,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.81818181818182,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.84848484848485,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.84848484848485,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.87878787878788,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.87878787878788,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.90909090909091,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.90909090909091,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.93939393939394,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.93939393939394,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.96969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.96969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.03030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.03030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.06060606060606,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.06060606060606,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.09090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.09090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.12121212121212,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.12121212121212,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.15151515151515,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.15151515151515,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.18181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.18181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.21212121212121,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.21212121212121,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.24242424242424,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.24242424242424,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.27272727272727,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.27272727272727,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.3030303030303,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.3030303030303,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.33333333333333,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.33333333333333,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.681818181818182
3.36363636363636,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.681818181818182
3.36363636363636,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.39393939393939,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.39393939393939,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.42424242424242,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.42424242424242,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.45454545454545,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.45454545454545,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.48484848484848,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.48484848484848,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.51515151515152,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.51515151515152,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.54545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.54545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.57575757575758,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.57575757575758,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.60606060606061,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.60606060606061,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.63636363636364,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.63636363636364,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.66666666666667,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.66666666666667,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.6969696969697,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.6969696969697,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.72727272727273,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.72727272727273,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.75757575757576,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.75757575757576,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.78787878787879,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.78787878787879,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.81818181818182,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.81818181818182,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.818181818181818,0.818181818181818
3.84848484848485,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.818181818181818,0.818181818181818
3.84848484848485,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.87878787878788,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.87878787878788,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.90909090909091,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.90909090909091,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.93939393939394,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.93939393939394,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.96969696969697,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.96969696969697,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
4,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
4,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.909090909090909,0.818181818181818


==> data/B_iter.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0.136363636363636,0.0454545454545455,0.227272727272727,0,0.227272727272727,0,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0,0.0909090909090909,0
1.03030303030303,0.136363636363636,0.0454545454545455,0.227272727272727,0,0.227272727272727,0,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0,0.0909090909090909,0
1.03030303030303,0.136363636363636,0.0454545454545455,0.363636363636364,0,0.272727272727273,0.0909090909090909,0.136363636363636,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0454545454545455,0,0.136363636363636,0
1.06060606060606,0.136363636363636,0.0454545454545455,0.363636363636364,0,0.272727272727273,0.0909090909090909,0.136363636363636,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0454545454545455,0,0.136363636363636,0
1.06060606060606,0.136363636363636,0.0454545454545455,0.454545454545455,0.0909090909090909,0.318181818181818,0.227272727272727,0.136363636363636,0.181818181818182,0.136363636363636,0.181818181818182,0.0909090909090909,0.0454545454545455,0.136363636363636,0
1.09090909090909,0.136363636363636,0.0454545454545455,0.454545454545455,0.0909090909090909,0.318181818181818,0.227272727272727,0.136363636363636,0.181818181818182,0.136363636363636,0.181818181818182,0.0909090909090909,0.0454545454545455,0.136363636363636,0
1.09090909090909,0.272727272727273,0.0454545454545455,0.454545454545455,0.0909090909090909,0.454545454545455,0.227272727272727,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.0909090909090909,0.0909090909090909,0.136363636363636,0
1.12121212121212,0.272727272727273,0.0454545454545455,0.454545454545455,0.0909090909090909,0.454545454545455,0.227272727272727,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.0909090909090909,0.0909090909090909,0.136363636363636,0
1.12121212121212,0.409090909090909,0.0909090909090909,0.590909090909091,0.227272727272727,0.454545454545455,0.318181818181818,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.181818181818182,0.0909090909090909,0.136363636363636,0
1.15151515151515,0.409090909090909,0.0909090909090909,0.590909090909091,0.227272727272727,0.454545454545455,0.318181818181818,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.181818181818182,0.0909090909090909,0.136363636363636,0
1.15151515151515,0.454545454545455,0.136363636363636,0.590909090909091,0.363636363636364,0.5,0.363636363636364,0.318181818181818,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0454545454545455
1.18181818181818,0.454545454545455,0.136363636363636,0.590909090909091,0.363636363636364,0.5,0.363636363636364,0.318181818181818,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0454545454545455
1.18181818181818,0.5,0.227272727272727,0.590909090909091,0.5,0.590909090909091,0.363636363636364,0.318181818181818,0.227272727272727,0.227272727272727,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.21212121212121,0.5,0.227272727272727,0.590909090909091,0.5,0.590909090909091,0.363636363636364,0.318181818181818,0.227272727272727,0.227272727272727,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.21212121212121,0.545454545454545,0.272727272727273,0.590909090909091,0.590909090909091,0.636363636363636,0.454545454545455,0.363636363636364,0.272727272727273,0.318181818181818,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.24242424242424,0.545454545454545,0.272727272727273,0.590909090909091,0.590909090909091,0.636363636363636,0.454545454545455,0.363636363636364,0.272727272727273,0.318181818181818,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.24242424242424,0.636363636363636,0.318181818181818,0.636363636363636,0.636363636363636,0.636363636363636,0.5,0.409090909090909,0.318181818181818,0.409090909090909,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.27272727272727,0.636363636363636,0.318181818181818,0.636363636363636,0.636363636363636,0.636363636363636,0.5,0.409090909090909,0.318181818181818,0.409090909090909,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.27272727272727,0.636363636363636,0.363636363636364,0.636363636363636,0.636363636363636,0.636363636363636,0.5,0.454545454545455,0.454545454545455,0.5,0.227272727272727,0.363636363636364,0.272727272727273,0.136363636363636,0.0454545454545455
1.3030303030303,0.636363636363636,0.363636363636364,0.636363636363636,0.636363636363636,0.636363636363636,0.5,0.454545454545455,0.454545454545455,0.5,0.227272727272727,0.363636363636364,0.272727272727273,0.136363636363636,0.0454545454545455
1.3030303030303,0.636363636363636,0.5,0.636363636363636,0.636363636363636,0.818181818181818,0.545454545454545,0.5,0.454545454545455,0.590909090909091,0.272727272727273,0.363636363636364,0.272727272727273,0.136363636363636,0.0454545454545455
1.33333333333333,0.636363636363636,0.5,0.636363636363636,0.636363636363636,0.818181818181818,0.545454545454545,0.5,0.454545454545455,0.590909090909091,0.272727272727273,0.363636363636364,0.272727272727273,0.136363636363636,0.0454545454545455
1.33333333333333,0.636363636363636,0.636363636363636,0.636363636363636,0.681818181818182,0.863636363636364,0.590909090909091,0.5,0.545454545454545,0.636363636363636,0.318181818181818,0.409090909090909,0.272727272727273,0.136363636363636,0.0454545454545455
1.36363636363636,0.636363636363636,0.636363636363636,0.636363636363636,0.681818181818182,0.863636363636364,0.590909090909091,0.5,0.545454545454545,0.636363636363636,0.318181818181818,0.409090909090909,0.272727272727273,0.136363636363636,0.0454545454545455
1.36363636363636,0.636363636363636,0.681818181818182,0.636363636363636,0.681818181818182,0.863636363636364,0.636363636363636,0.590909090909091,0.545454545454545,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.136363636363636,0.0454545454545455
1.39393939393939,0.636363636363636,0.681818181818182,0.636363636363636,0.681818181818182,0.863636363636364,0.636363636363636,0.590909090909091,0.545454545454545,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.136363636363636,0.0454545454545455
1.39393939393939,0.636363636363636,0.681818181818182,0.636363636363636,0.772727272727273,0.863636363636364,0.681818181818182,0.636363636363636,0.545454545454545,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.181818181818182,0.0454545454545455
1.42424242424242,0.636363636363636,0.681818181818182,0.636363636363636,0.772727272727273,0.863636363636364,0.681818181818182,0.636363636363636,0.545454545454545,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.181818181818182,0.0454545454545455
1.42424242424242,0.636363636363636,0.681818181818182,0.636363636363636,0.772727272727273,0.863636363636364,0.772727272727273,0.636363636363636,0.590909090909091,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.181818181818182,0.0454545454545455
1.45454545454545,0.636363636363636,0.681818181818182,0.636363636363636,0.772727272727273,0.863636363636364,0.772727272727273,0.636363636363636,0.590909090909091,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.181818181818182,0.0454545454545455
1.45454545454545,0.681818181818182,0.681818181818182,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.636363636363636,0.636363636363636,0.681818181818182,0.409090909090909,0.454545454545455,0.363636363636364,0.227272727272727,0.0454545454545455
1.48484848484848,0.681818181818182,0.681818181818182,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.636363636363636,0.636363636363636,0.681818181818182,0.409090909090909,0.454545454545455,0.363636363636364,0.227272727272727,0.0454545454545455
1.48484848484848,0.681818181818182,0.681818181818182,0.681818181818182,0.818181818181818,0.863636363636364,0.818181818181818,0.636363636363636,0.681818181818182,0.681818181818182,0.409090909090909,0.454545454545455,0.363636363636364,0.227272727272727,0.0909090909090909
1.51515151515152,0.681818181818182,0.681818181818182,0.681818181818182,0.818181818181818,0.863636363636364,0.818181818181818,0.636363636363636,0.681818181818182,0.681818181818182,0.409090909090909,0.454545454545455,0.363636363636364,0.227272727272727,0.0909090909090909
1.51515151515152,0.681818181818182,0.727272727272727,0.681818181818182,0.863636363636364,0.863636363636364,0.818181818181818,0.636363636363636,0.681818181818182,0.681818181818182,0.409090909090909,0.5,0.363636363636364,0.227272727272727,0.181818181818182
1.54545454545455,0.681818181818182,0.727272727272727,0.681818181818182,0.863636363636364,0.863636363636364,0.818181818181818,0.636363636363636,0.681818181818182,0.681818181818182,0.409090909090909,0.5,0.363636363636364,0.227272727272727,0.181818181818182
1.54545454545455,0.681818181818182,0.772727272727273,0.681818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.681818181818182,0.409090909090909,0.5,0.363636363636364,0.227272727272727,0.181818181818182
1.57575757575758,0.681818181818182,0.772727272727273,0.681818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.681818181818182,0.409090909090909,0.5,0.363636363636364,0.227272727272727,0.181818181818182
1.57575757575758,0.681818181818182,0.772727272727273,0.681818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.727272727272727,0.454545454545455,0.5,0.409090909090909,0.272727272727273,0.181818181818182
1.60606060606061,0.681818181818182,0.772727272727273,0.681818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.727272727272727,0.454545454545455,0.5,0.409090909090909,0.272727272727273,0.181818181818182
1.60606060606061,0.772727272727273,0.772727272727273,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.681818181818182,0.727272727272727,0.727272727272727,0.5,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.63636363636364,0.772727272727273,0.772727272727273,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.681818181818182,0.727272727272727,0.727272727272727,0.5,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.63636363636364,0.772727272727273,0.818181818181818,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.772727272727273,0.727272727272727,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.66666666666667,0.772727272727273,0.818181818181818,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.772727272727273,0.727272727272727,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.66666666666667,0.818181818181818,0.818181818181818,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.6969696969697,0.818181818181818,0.818181818181818,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.6969696969697,0.818181818181818,0.818181818181818,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.72727272727273,0.818181818181818,0.818181818181818,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.72727272727273,0.818181818181818,0.863636363636364,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.636363636363636,0.454545454545455,0.318181818181818,0.181818181818182
1.75757575757576,0.818181818181818,0.863636363636364,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.636363636363636,0.454545454545455,0.318181818181818,0.181818181818182
1.75757575757576,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.636363636363636,0.5,0.318181818181818,0.181818181818182
1.78787878787879,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.636363636363636,0.5,0.318181818181818,0.181818181818182
1.78787878787879,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.681818181818182,0.5,0.318181818181818,0.181818181818182
1.81818181818182,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.681818181818182,0.5,0.318181818181818,0.181818181818182
1.81818181818182,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.772727272727273,0.5,0.318181818181818,0.181818181818182
1.84848484848485,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.772727272727273,0.5,0.318181818181818,0.181818181818182
1.84848484848485,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.590909090909091,0.818181818181818,0.545454545454545,0.318181818181818,0.181818181818182
1.87878787878788,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.590909090909091,0.818181818181818,0.545454545454545,0.318181818181818,0.181818181818182
1.87878787878788,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.681818181818182,0.818181818181818,0.590909090909091,0.318181818181818,0.181818181818182
1.90909090909091,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.681818181818182,0.818181818181818,0.590909090909091,0.318181818181818,0.181818181818182
1.90909090909091,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.727272727272727,0.818181818181818,0.636363636363636,0.318181818181818,0.181818181818182
1.93939393939394,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.727272727272727,0.818181818181818,0.636363636363636,0.318181818181818,0.181818181818182
1.93939393939394,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.727272727272727,0.818181818181818,0.772727272727273,0.318181818181818,0.181818181818182
1.96969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.727272727272727,0.818181818181818,0.772727272727273,0.318181818181818,0.181818181818182
1.96969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.772727272727273,0.818181818181818,0.772727272727273,0.318181818181818,0.181818181818182
2,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.772727272727273,0.818181818181818,0.772727272727273,0.318181818181818,0.181818181818182
2,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.818181818181818,0.818181818181818,0.772727272727273,0.363636363636364,0.227272727272727
2.03030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.818181818181818,0.818181818181818,0.772727272727273,0.363636363636364,0.227272727272727
2.03030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.818181818181818,0.818181818181818,0.818181818181818,0.363636363636364,0.227272727272727
2.06060606060606,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.818181818181818,0.818181818181818,0.818181818181818,0.363636363636364,0.227272727272727
2.06060606060606,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.09090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.09090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.12121212121212,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.12121212121212,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.15151515151515,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.15151515151515,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.409090909090909,0.318181818181818
2.18181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.409090909090909,0.318181818181818
2.18181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.409090909090909,0.318181818181818
2.21212121212121,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.409090909090909,0.318181818181818
2.21212121212121,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.5,0.318181818181818
2.24242424242424,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.5,0.318181818181818
2.24242424242424,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.5,0.318181818181818
2.27272727272727,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.5,0.318181818181818
2.27272727272727,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.545454545454545,0.363636363636364
2.3030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.545454545454545,0.363636363636364
2.3030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.545454545454545,0.363636363636364
2.33333333333333,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.545454545454545,0.363636363636364
2.33333333333333,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.545454545454545,0.363636363636364
2.36363636363636,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.545454545454545,0.363636363636364
2.36363636363636,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.590909090909091,0.363636363636364
2.39393939393939,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.590909090909091,0.363636363636364
2.39393939393939,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.590909090909091,0.409090909090909
2.42424242424242,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.590909090909091,0.409090909090909
2.42424242424242,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.45454545454545,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.45454545454545,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.48484848484848,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.48484848484848,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.51515151515152,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.51515151515152,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.54545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.54545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.5
2.57575757575758,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.5
2.57575757575758,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.5
2.60606060606061,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.5
2.60606060606061,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.636363636363636,0.5
2.63636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.636363636363636,0.5
2.63636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.636363636363636,0.545454545454545
2.66666666666667,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.636363636363636,0.545454545454545
2.66666666666667,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.6969696969697,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.6969696969697,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.72727272727273,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.72727272727273,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.75757575757576,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.75757575757576,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.78787878787879,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.78787878787879,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.81818181818182,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.81818181818182,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.84848484848485,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.84848484848485,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.87878787878788,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.87878787878788,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.90909090909091,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.90909090909091,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.93939393939394,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.93939393939394,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.96969696969697,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.96969696969697,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
3,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
3,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
3.03030303030303,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
3.03030303030303,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.06060606060606,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.06060606060606,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.09090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.09090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.12121212121212,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.12121212121212,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.15151515151515,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.15151515151515,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.18181818181818,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.18181818181818,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.21212121212121,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.21212121212121,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.24242424242424,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.24242424242424,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.27272727272727,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.27272727272727,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.3030303030303,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.3030303030303,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.727272727272727,0.636363636363636
3.33333333333333,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.727272727272727,0.636363636363636
3.33333333333333,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.36363636363636,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.36363636363636,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.39393939393939,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.39393939393939,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.42424242424242,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.42424242424242,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.681818181818182
3.45454545454545,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.681818181818182
3.45454545454545,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.48484848484848,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.48484848484848,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.51515151515152,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.51515151515152,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.54545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.54545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.57575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.57575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.60606060606061,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.60606060606061,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.63636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.63636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.66666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.66666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.6969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.6969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.72727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.72727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.75757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.75757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.78787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.78787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.81818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.81818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.84848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.84848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.87878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.87878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.90909090909091,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.90909090909091,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.93939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.93939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.863636363636364,0.818181818181818
3.96969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.863636363636364,0.818181818181818
3.96969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.863636363636364,0.818181818181818
4,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.863636363636364,0.818181818181818
4,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.863636363636364,0.818181818181818


==> data/B_iterMR.csv <==
x,c1,c2,c3,c4,c5
1,0,0.545454545454545,0.272727272727273,0.227272727272727,0
1.03030303030303,0,0.545454545454545,0.272727272727273,0.227272727272727,0
1.03030303030303,0,0.636363636363636,0.318181818181818,0.272727272727273,0
1.06060606060606,0,0.636363636363636,0.318181818181818,0.272727272727273,0
1.06060606060606,0,0.681818181818182,0.318181818181818,0.363636363636364,0.0909090909090909
1.09090909090909,0,0.681818181818182,0.318181818181818,0.363636363636364,0.0909090909090909
1.09090909090909,0.0454545454545455,0.727272727272727,0.409090909090909,0.409090909090909,0.181818181818182
1.12121212121212,0.0454545454545455,0.727272727272727,0.409090909090909,0.409090909090909,0.181818181818182
1.12121212121212,0.0454545454545455,0.727272727272727,0.409090909090909,0.454545454545455,0.272727272727273
1.15151515151515,0.0454545454545455,0.727272727272727,0.409090909090909,0.454545454545455,0.272727272727273
1.15151515151515,0.0454545454545455,0.772727272727273,0.409090909090909,0.454545454545455,0.409090909090909
1.18181818181818,0.0454545454545455,0.772727272727273,0.409090909090909,0.454545454545455,0.409090909090909
1.18181818181818,0.0454545454545455,0.909090909090909,0.409090909090909,0.454545454545455,0.409090909090909
1.21212121212121,0.0454545454545455,0.909090909090909,0.409090909090909,0.454545454545455,0.409090909090909
1.21212121212121,0.0454545454545455,0.909090909090909,0.409090909090909,0.454545454545455,0.454545454545455
1.24242424242424,0.0454545454545455,0.909090909090909,0.409090909090909,0.454545454545455,0.454545454545455
1.24242424242424,0.0454545454545455,0.909090909090909,0.454545454545455,0.454545454545455,0.454545454545455
1.27272727272727,0.0454545454545455,0.909090909090909,0.454545454545455,0.454545454545455,0.454545454545455
1.27272727272727,0.0909090909090909,0.909090909090909,0.545454545454545,0.5,0.545454545454545
1.3030303030303,0.0909090909090909,0.909090909090909,0.545454545454545,0.5,0.545454545454545
1.3030303030303,0.136363636363636,0.909090909090909,0.590909090909091,0.545454545454545,0.545454545454545
1.33333333333333,0.136363636363636,0.909090909090909,0.590909090909091,0.545454545454545,0.545454545454545
1.33333333333333,0.136363636363636,0.909090909090909,0.636363636363636,0.590909090909091,0.545454545454545
1.36363636363636,0.136363636363636,0.909090909090909,0.636363636363636,0.590909090909091,0.545454545454545
1.36363636363636,0.181818181818182,0.909090909090909,0.636363636363636,0.590909090909091,0.545454545454545
1.39393939393939,0.181818181818182,0.909090909090909,0.636363636363636,0.590909090909091,0.545454545454545
1.39393939393939,0.181818181818182,0.909090909090909,0.636363636363636,0.590909090909091,0.545454545454545
1.42424242424242,0.181818181818182,0.909090909090909,0.636363636363636,0.590909090909091,0.545454545454545
1.42424242424242,0.181818181818182,0.909090909090909,0.681818181818182,0.590909090909091,0.545454545454545
1.45454545454545,0.181818181818182,0.909090909090909,0.681818181818182,0.590909090909091,0.545454545454545
1.45454545454545,0.181818181818182,0.909090909090909,0.727272727272727,0.590909090909091,0.545454545454545
1.48484848484848,0.181818181818182,0.909090909090909,0.727272727272727,0.590909090909091,0.545454545454545
1.48484848484848,0.181818181818182,0.909090909090909,0.727272727272727,0.590909090909091,0.545454545454545
1.51515151515152,0.181818181818182,0.909090909090909,0.727272727272727,0.590909090909091,0.545454545454545
1.51515151515152,0.227272727272727,0.909090909090909,0.772727272727273,0.636363636363636,0.545454545454545
1.54545454545455,0.227272727272727,0.909090909090909,0.772727272727273,0.636363636363636,0.545454545454545
1.54545454545455,0.272727272727273,0.909090909090909,0.772727272727273,0.681818181818182,0.590909090909091
1.57575757575758,0.272727272727273,0.909090909090909,0.772727272727273,0.681818181818182,0.590909090909091
1.57575757575758,0.272727272727273,0.954545454545455,0.772727272727273,0.681818181818182,0.590909090909091
1.60606060606061,0.272727272727273,0.954545454545455,0.772727272727273,0.681818181818182,0.590909090909091
1.60606060606061,0.318181818181818,0.954545454545455,0.818181818181818,0.727272727272727,0.636363636363636
1.63636363636364,0.318181818181818,0.954545454545455,0.818181818181818,0.727272727272727,0.636363636363636
1.63636363636364,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
1.66666666666667,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
1.66666666666667,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
1.6969696969697,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
1.6969696969697,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
1.72727272727273,0.318181818181818,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
1.72727272727273,0.363636363636364,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
1.75757575757576,0.363636363636364,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
1.75757575757576,0.363636363636364,0.954545454545455,0.863636363636364,0.772727272727273,0.681818181818182
1.78787878787879,0.363636363636364,0.954545454545455,0.863636363636364,0.772727272727273,0.681818181818182
1.78787878787879,0.363636363636364,0.954545454545455,0.863636363636364,0.772727272727273,0.681818181818182
1.81818181818182,0.363636363636364,0.954545454545455,0.863636363636364,0.772727272727273,0.681818181818182
1.81818181818182,0.363636363636364,0.954545454545455,0.863636363636364,0.772727272727273,0.681818181818182
1.84848484848485,0.363636363636364,0.954545454545455,0.863636363636364,0.772727272727273,0.681818181818182
1.84848484848485,0.363636363636364,1,0.863636363636364,0.772727272727273,0.681818181818182
1.87878787878788,0.363636363636364,1,0.863636363636364,0.772727272727273,0.681818181818182
1.87878787878788,0.363636363636364,1,0.863636363636364,0.772727272727273,0.681818181818182
1.90909090909091,0.363636363636364,1,0.863636363636364,0.772727272727273,0.681818181818182
1.90909090909091,0.363636363636364,1,0.863636363636364,0.772727272727273,0.681818181818182
1.93939393939394,0.363636363636364,1,0.863636363636364,0.772727272727273,0.681818181818182
1.93939393939394,0.409090909090909,1,0.863636363636364,0.772727272727273,0.681818181818182
1.96969696969697,0.409090909090909,1,0.863636363636364,0.772727272727273,0.681818181818182
1.96969696969697,0.409090909090909,1,0.863636363636364,0.772727272727273,0.681818181818182
2,0.409090909090909,1,0.863636363636364,0.772727272727273,0.681818181818182
2,0.454545454545455,1,0.863636363636364,0.772727272727273,0.681818181818182
2.03030303030303,0.454545454545455,1,0.863636363636364,0.772727272727273,0.681818181818182
2.03030303030303,0.454545454545455,1,0.863636363636364,0.772727272727273,0.681818181818182
2.06060606060606,0.454545454545455,1,0.863636363636364,0.772727272727273,0.681818181818182
2.06060606060606,0.454545454545455,1,0.863636363636364,0.772727272727273,0.681818181818182
2.09090909090909,0.454545454545455,1,0.863636363636364,0.772727272727273,0.681818181818182
2.09090909090909,0.454545454545455,1,0.863636363636364,0.772727272727273,0.727272727272727
2.12121212121212,0.454545454545455,1,0.863636363636364,0.772727272727273,0.727272727272727
2.12121212121212,0.454545454545455,1,0.863636363636364,0.818181818181818,0.727272727272727
2.15151515151515,0.454545454545455,1,0.863636363636364,0.818181818181818,0.727272727272727
2.15151515151515,0.5,1,0.863636363636364,0.863636363636364,0.727272727272727
2.18181818181818,0.5,1,0.863636363636364,0.863636363636364,0.727272727272727
2.18181818181818,0.5,1,0.863636363636364,0.863636363636364,0.727272727272727
2.21212121212121,0.5,1,0.863636363636364,0.863636363636364,0.727272727272727
2.21212121212121,0.5,1,0.863636363636364,0.863636363636364,0.727272727272727
2.24242424242424,0.5,1,0.863636363636364,0.863636363636364,0.727272727272727
2.24242424242424,0.5,1,0.863636363636364,0.863636363636364,0.727272727272727
2.27272727272727,0.5,1,0.863636363636364,0.863636363636364,0.727272727272727
2.27272727272727,0.5,1,0.863636363636364,0.863636363636364,0.727272727272727
2.3030303030303,0.5,1,0.863636363636364,0.863636363636364,0.727272727272727
2.3030303030303,0.545454545454545,1,0.909090909090909,0.909090909090909,0.727272727272727
2.33333333333333,0.545454545454545,1,0.909090909090909,0.909090909090909,0.727272727272727
2.33333333333333,0.590909090909091,1,0.909090909090909,0.909090909090909,0.772727272727273
2.36363636363636,0.590909090909091,1,0.909090909090909,0.909090909090909,0.772727272727273
2.36363636363636,0.590909090909091,1,0.909090909090909,0.909090909090909,0.772727272727273
2.39393939393939,0.590909090909091,1,0.909090909090909,0.909090909090909,0.772727272727273
2.39393939393939,0.636363636363636,1,0.909090909090909,0.909090909090909,0.772727272727273
2.42424242424242,0.636363636363636,1,0.909090909090909,0.909090909090909,0.772727272727273
2.42424242424242,0.636363636363636,1,0.909090909090909,0.909090909090909,0.772727272727273
2.45454545454545,0.636363636363636,1,0.909090909090909,0.909090909090909,0.772727272727273
2.45454545454545,0.636363636363636,1,0.909090909090909,0.909090909090909,0.772727272727273
2.48484848484848,0.636363636363636,1,0.909090909090909,0.909090909090909,0.772727272727273
2.48484848484848,0.636363636363636,1,0.909090909090909,0.954545454545455,0.772727272727273
2.51515151515152,0.636363636363636,1,0.909090909090909,0.954545454545455,0.772727272727273
2.51515151515152,0.636363636363636,1,0.909090909090909,1,0.772727272727273
2.54545454545455,0.636363636363636,1,0.909090909090909,1,0.772727272727273
2.54545454545455,0.636363636363636,1,0.909090909090909,1,0.772727272727273
2.57575757575758,0.636363636363636,1,0.909090909090909,1,0.772727272727273
2.57575757575758,0.636363636363636,1,0.909090909090909,1,0.772727272727273
2.60606060606061,0.636363636363636,1,0.909090909090909,1,0.772727272727273
2.60606060606061,0.636363636363636,1,0.909090909090909,1,0.772727272727273
2.63636363636364,0.636363636363636,1,0.909090909090909,1,0.772727272727273
2.63636363636364,0.636363636363636,1,0.909090909090909,1,0.772727272727273
2.66666666666667,0.636363636363636,1,0.909090909090909,1,0.772727272727273
2.66666666666667,0.636363636363636,1,0.909090909090909,1,0.818181818181818
2.6969696969697,0.636363636363636,1,0.909090909090909,1,0.818181818181818
2.6969696969697,0.636363636363636,1,0.909090909090909,1,0.863636363636364
2.72727272727273,0.636363636363636,1,0.909090909090909,1,0.863636363636364
2.72727272727273,0.681818181818182,1,0.909090909090909,1,0.909090909090909
2.75757575757576,0.681818181818182,1,0.909090909090909,1,0.909090909090909
2.75757575757576,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.78787878787879,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.78787878787879,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.81818181818182,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.81818181818182,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.84848484848485,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.84848484848485,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.87878787878788,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.87878787878788,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.90909090909091,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.90909090909091,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.93939393939394,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.93939393939394,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.96969696969697,0.681818181818182,1,0.954545454545455,1,0.909090909090909
2.96969696969697,0.681818181818182,1,0.954545454545455,1,0.909090909090909
3,0.681818181818182,1,0.954545454545455,1,0.909090909090909
3,0.727272727272727,1,0.954545454545455,1,0.909090909090909
3.03030303030303,0.727272727272727,1,0.954545454545455,1,0.909090909090909
3.03030303030303,0.727272727272727,1,0.954545454545455,1,0.909090909090909
3.06060606060606,0.727272727272727,1,0.954545454545455,1,0.909090909090909
3.06060606060606,0.727272727272727,1,0.954545454545455,1,0.909090909090909
3.09090909090909,0.727272727272727,1,0.954545454545455,1,0.909090909090909
3.09090909090909,0.727272727272727,1,0.954545454545455,1,0.909090909090909
3.12121212121212,0.727272727272727,1,0.954545454545455,1,0.909090909090909
3.12121212121212,0.727272727272727,1,0.954545454545455,1,0.954545454545455
3.15151515151515,0.727272727272727,1,0.954545454545455,1,0.954545454545455
3.15151515151515,0.727272727272727,1,0.954545454545455,1,0.954545454545455
3.18181818181818,0.727272727272727,1,0.954545454545455,1,0.954545454545455
3.18181818181818,0.727272727272727,1,0.954545454545455,1,0.954545454545455
3.21212121212121,0.727272727272727,1,0.954545454545455,1,0.954545454545455
3.21212121212121,0.727272727272727,1,0.954545454545455,1,1
3.24242424242424,0.727272727272727,1,0.954545454545455,1,1
3.24242424242424,0.727272727272727,1,0.954545454545455,1,1
3.27272727272727,0.727272727272727,1,0.954545454545455,1,1
3.27272727272727,0.727272727272727,1,0.954545454545455,1,1
3.3030303030303,0.727272727272727,1,0.954545454545455,1,1
3.3030303030303,0.772727272727273,1,1,1,1
3.33333333333333,0.772727272727273,1,1,1,1
3.33333333333333,0.772727272727273,1,1,1,1
3.36363636363636,0.772727272727273,1,1,1,1
3.36363636363636,0.772727272727273,1,1,1,1
3.39393939393939,0.772727272727273,1,1,1,1
3.39393939393939,0.772727272727273,1,1,1,1
3.42424242424242,0.772727272727273,1,1,1,1
3.42424242424242,0.772727272727273,1,1,1,1
3.45454545454545,0.772727272727273,1,1,1,1
3.45454545454545,0.772727272727273,1,1,1,1
3.48484848484848,0.772727272727273,1,1,1,1
3.48484848484848,0.772727272727273,1,1,1,1
3.51515151515152,0.772727272727273,1,1,1,1
3.51515151515152,0.772727272727273,1,1,1,1
3.54545454545455,0.772727272727273,1,1,1,1
3.54545454545455,0.772727272727273,1,1,1,1
3.57575757575758,0.772727272727273,1,1,1,1
3.57575757575758,0.772727272727273,1,1,1,1
3.60606060606061,0.772727272727273,1,1,1,1
3.60606060606061,0.818181818181818,1,1,1,1
3.63636363636364,0.818181818181818,1,1,1,1
3.63636363636364,0.818181818181818,1,1,1,1
3.66666666666667,0.818181818181818,1,1,1,1
3.66666666666667,0.818181818181818,1,1,1,1
3.6969696969697,0.818181818181818,1,1,1,1
3.6969696969697,0.818181818181818,1,1,1,1
3.72727272727273,0.818181818181818,1,1,1,1
3.72727272727273,0.818181818181818,1,1,1,1
3.75757575757576,0.818181818181818,1,1,1,1
3.75757575757576,0.818181818181818,1,1,1,1
3.78787878787879,0.818181818181818,1,1,1,1
3.78787878787879,0.818181818181818,1,1,1,1
3.81818181818182,0.818181818181818,1,1,1,1
3.81818181818182,0.818181818181818,1,1,1,1
3.84848484848485,0.818181818181818,1,1,1,1
3.84848484848485,0.818181818181818,1,1,1,1
3.87878787878788,0.818181818181818,1,1,1,1
3.87878787878788,0.818181818181818,1,1,1,1
3.90909090909091,0.818181818181818,1,1,1,1
3.90909090909091,0.818181818181818,1,1,1,1
3.93939393939394,0.818181818181818,1,1,1,1
3.93939393939394,0.863636363636364,1,1,1,1
3.96969696969697,0.863636363636364,1,1,1,1
3.96969696969697,0.863636363636364,1,1,1,1
4,0.863636363636364,1,1,1,1
4,0.863636363636364,1,1,1,1


==> data/B_mTRE.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0,0,0.0714285714285714,0.0714285714285714,0,0.142857142857143,0,0,0.142857142857143,0,0.214285714285714,0.142857142857143,0.214285714285714,0
1.0020202020202,0,0,0.0714285714285714,0.0714285714285714,0,0.142857142857143,0,0,0.142857142857143,0,0.214285714285714,0.142857142857143,0.214285714285714,0
1.0020202020202,0.0714285714285714,0.0714285714285714,0.357142857142857,0.214285714285714,0.214285714285714,0.285714285714286,0.142857142857143,0,0.285714285714286,0.214285714285714,0.285714285714286,0.285714285714286,0.357142857142857,0
1.0040404040404,0.0714285714285714,0.0714285714285714,0.357142857142857,0.214285714285714,0.214285714285714,0.285714285714286,0.142857142857143,0,0.285714285714286,0.214285714285714,0.285714285714286,0.285714285714286,0.357142857142857,0
1.0040404040404,0.285714285714286,0.214285714285714,0.357142857142857,0.428571428571429,0.285714285714286,0.428571428571429,0.214285714285714,0.142857142857143,0.428571428571429,0.285714285714286,0.357142857142857,0.285714285714286,0.428571428571429,0.0714285714285714
1.00606060606061,0.285714285714286,0.214285714285714,0.357142857142857,0.428571428571429,0.285714285714286,0.428571428571429,0.214285714285714,0.142857142857143,0.428571428571429,0.285714285714286,0.357142857142857,0.285714285714286,0.428571428571429,0.0714285714285714
1.00606060606061,0.285714285714286,0.357142857142857,0.428571428571429,0.428571428571429,0.285714285714286,0.428571428571429,0.357142857142857,0.428571428571429,0.428571428571429,0.285714285714286,0.5,0.357142857142857,0.428571428571429,0.142857142857143
1.00808080808081,0.285714285714286,0.357142857142857,0.428571428571429,0.428571428571429,0.285714285714286,0.428571428571429,0.357142857142857,0.428571428571429,0.428571428571429,0.285714285714286,0.5,0.357142857142857,0.428571428571429,0.142857142857143
1.00808080808081,0.428571428571429,0.5,0.5,0.571428571428571,0.357142857142857,0.428571428571429,0.428571428571429,0.5,0.428571428571429,0.285714285714286,0.571428571428571,0.428571428571429,0.428571428571429,0.214285714285714
1.01010101010101,0.428571428571429,0.5,0.5,0.571428571428571,0.357142857142857,0.428571428571429,0.428571428571429,0.5,0.428571428571429,0.285714285714286,0.571428571428571,0.428571428571429,0.428571428571429,0.214285714285714
1.01010101010101,0.428571428571429,0.5,0.571428571428571,0.571428571428571,0.428571428571429,0.571428571428571,0.571428571428571,0.5,0.5,0.357142857142857,0.571428571428571,0.642857142857143,0.5,0.357142857142857
1.01212121212121,0.428571428571429,0.5,0.571428571428571,0.571428571428571,0.428571428571429,0.571428571428571,0.571428571428571,0.5,0.5,0.357142857142857,0.571428571428571,0.642857142857143,0.5,0.357142857142857
1.01212121212121,0.571428571428571,0.571428571428571,0.642857142857143,0.642857142857143,0.428571428571429,0.642857142857143,0.571428571428571,0.5,0.5,0.5,0.571428571428571,0.642857142857143,0.571428571428571,0.357142857142857
1.01414141414141,0.571428571428571,0.571428571428571,0.642857142857143,0.642857142857143,0.428571428571429,0.642857142857143,0.571428571428571,0.5,0.5,0.5,0.571428571428571,0.642857142857143,0.571428571428571,0.357142857142857
1.01414141414141,0.571428571428571,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.714285714285714,0.714285714285714,0.642857142857143,0.428571428571429
1.01616161616162,0.571428571428571,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.714285714285714,0.714285714285714,0.642857142857143,0.428571428571429
1.01616161616162,0.642857142857143,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.714285714285714,0.714285714285714,0.714285714285714,0.571428571428571
1.01818181818182,0.642857142857143,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.714285714285714,0.714285714285714,0.714285714285714,0.571428571428571
1.01818181818182,0.714285714285714,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.785714285714286,0.714285714285714,0.714285714285714,0.571428571428571
1.02020202020202,0.714285714285714,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.785714285714286,0.714285714285714,0.714285714285714,0.571428571428571
1.02020202020202,0.714285714285714,0.642857142857143,0.642857142857143,0.642857142857143,0.5,0.714285714285714,0.642857142857143,0.571428571428571,0.571428571428571,0.642857142857143,0.785714285714286,0.785714285714286,0.785714285714286,0.571428571428571
1.02222222222222,0.714285714285714,0.642857142857143,0.642857142857143,0.642857142857143,0.5,0.714285714285714,0.642857142857143,0.571428571428571,0.571428571428571,0.642857142857143,0.785714285714286,0.785714285714286,0.785714285714286,0.571428571428571
1.02222222222222,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.642857142857143,0.642857142857143,0.571428571428571,0.642857142857143,0.785714285714286,0.785714285714286,0.857142857142857,0.571428571428571
1.02424242424242,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.642857142857143,0.642857142857143,0.571428571428571,0.642857142857143,0.785714285714286,0.785714285714286,0.857142857142857,0.571428571428571
1.02424242424242,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.714285714285714,0.785714285714286,0.714285714285714,0.642857142857143,0.642857142857143,0.714285714285714,0.857142857142857,0.785714285714286,0.857142857142857,0.571428571428571
1.02626262626263,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.714285714285714,0.785714285714286,0.714285714285714,0.642857142857143,0.642857142857143,0.714285714285714,0.857142857142857,0.785714285714286,0.857142857142857,0.571428571428571
1.02626262626263,0.714285714285714,0.714285714285714,0.857142857142857,0.785714285714286,0.714285714285714,0.785714285714286,0.714285714285714,0.642857142857143,0.642857142857143,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.642857142857143
1.02828282828283,0.714285714285714,0.714285714285714,0.857142857142857,0.785714285714286,0.714285714285714,0.785714285714286,0.714285714285714,0.642857142857143,0.642857142857143,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.642857142857143
1.02828282828283,0.785714285714286,0.714285714285714,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.714285714285714
1.03030303030303,0.785714285714286,0.714285714285714,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.714285714285714
1.03030303030303,0.785714285714286,0.714285714285714,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.785714285714286
1.03232323232323,0.785714285714286,0.714285714285714,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.785714285714286
1.03232323232323,0.785714285714286,0.785714285714286,0.928571428571429,0.785714285714286,0.785714285714286,0.785714285714286,0.785714285714286,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03434343434343,0.785714285714286,0.785714285714286,0.928571428571429,0.785714285714286,0.785714285714286,0.785714285714286,0.785714285714286,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03434343434343,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03636363636364,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03636363636364,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03838383838384,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03838383838384,0.928571428571429,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.785714285714286
1.04040404040404,0.928571428571429,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.785714285714286
1.04040404040404,0.928571428571429,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04242424242424,0.928571428571429,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04242424242424,0.928571428571429,0.928571428571429,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429,0.785714285714286,0.857142857142857,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04444444444444,0.928571428571429,0.928571428571429,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429,0.785714285714286,0.857142857142857,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04444444444444,0.928571428571429,0.928571428571429,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04646464646465,0.928571428571429,0.928571428571429,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04646464646465,0.928571428571429,0.928571428571429,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04848484848485,0.928571428571429,0.928571428571429,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04848484848485,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05050505050505,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05050505050505,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05252525252525,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05252525252525,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05454545454545,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05454545454545,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05656565656566,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05656565656566,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,1,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05858585858586,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,1,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05858585858586,1,1,1,1,1,0.928571428571429,0.857142857142857,1,0.857142857142857,0.857142857142857,1,0.928571428571429,0.928571428571429,0.928571428571429
1.06060606060606,1,1,1,1,1,0.928571428571429,0.857142857142857,1,0.857142857142857,0.857142857142857,1,0.928571428571429,0.928571428571429,0.928571428571429
1.06060606060606,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06262626262626,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06262626262626,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06464646464646,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06464646464646,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06666666666667,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06666666666667,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.06868686868687,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.06868686868687,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07070707070707,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07070707070707,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07272727272727,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07272727272727,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07474747474747,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07474747474747,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07676767676768,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07676767676768,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07878787878788,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07878787878788,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08080808080808,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08080808080808,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08282828282828,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08282828282828,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08484848484848,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08484848484848,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08686868686869,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08686868686869,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08888888888889,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08888888888889,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09090909090909,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09090909090909,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09292929292929,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09292929292929,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09494949494949,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09494949494949,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.0969696969697,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.0969696969697,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.0989898989899,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.0989898989899,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1010101010101,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1010101010101,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1030303030303,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1030303030303,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10505050505051,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10505050505051,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10707070707071,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10707070707071,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10909090909091,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10909090909091,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11111111111111,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11111111111111,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11313131313131,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11313131313131,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11515151515152,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11515151515152,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11717171717172,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11717171717172,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11919191919192,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11919191919192,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12121212121212,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12121212121212,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12323232323232,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12323232323232,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12525252525253,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12525252525253,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12727272727273,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12727272727273,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12929292929293,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12929292929293,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13131313131313,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13131313131313,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13333333333333,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13333333333333,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13535353535354,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13535353535354,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13737373737374,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13737373737374,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13939393939394,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13939393939394,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14141414141414,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14141414141414,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14343434343434,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14343434343434,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14545454545455,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14545454545455,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14747474747475,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14747474747475,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14949494949495,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14949494949495,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15151515151515,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15151515151515,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15353535353535,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15353535353535,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15555555555556,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15555555555556,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15757575757576,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15757575757576,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15959595959596,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15959595959596,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16161616161616,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16161616161616,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16363636363636,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16363636363636,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16565656565657,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16565656565657,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16767676767677,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16767676767677,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16969696969697,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16969696969697,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17171717171717,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17171717171717,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17373737373737,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17373737373737,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17575757575758,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17575757575758,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17777777777778,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17777777777778,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17979797979798,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17979797979798,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18181818181818,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18181818181818,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18383838383838,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18383838383838,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18585858585859,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18585858585859,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18787878787879,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18787878787879,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18989898989899,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18989898989899,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.19191919191919,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.19191919191919,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.19393939393939,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.19393939393939,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1959595959596,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1959595959596,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1979797979798,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1979797979798,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.2,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.2,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1


==> data/B_minres.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0,0,0,0,0,0,0,0,0,0,0.136363636363636,0.0454545454545455,0.272727272727273,0.681818181818182
1.04040404040404,0,0,0,0,0,0,0,0,0,0,0.136363636363636,0.0454545454545455,0.272727272727273,0.681818181818182
1.04040404040404,0,0,0,0,0,0,0,0,0,0,0.181818181818182,0.0909090909090909,0.318181818181818,0.818181818181818
1.08080808080808,0,0,0,0,0,0,0,0,0,0,0.181818181818182,0.0909090909090909,0.318181818181818,0.818181818181818
1.08080808080808,0,0,0,0,0,0,0,0,0,0,0.181818181818182,0.181818181818182,0.318181818181818,0.909090909090909
1.12121212121212,0,0,0,0,0,0,0,0,0,0,0.181818181818182,0.181818181818182,0.318181818181818,0.909090909090909
1.12121212121212,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.227272727272727,0.181818181818182,0.454545454545455,0.909090909090909
1.16161616161616,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.227272727272727,0.181818181818182,0.454545454545455,0.909090909090909
1.16161616161616,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.227272727272727,0.181818181818182,0.545454545454545,0.909090909090909
1.2020202020202,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.227272727272727,0.181818181818182,0.545454545454545,0.909090909090909
1.2020202020202,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.272727272727273,0.181818181818182,0.636363636363636,0.909090909090909
1.24242424242424,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.272727272727273,0.181818181818182,0.636363636363636,0.909090909090909
1.24242424242424,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.272727272727273,0.227272727272727,0.681818181818182,0.954545454545455
1.28282828282828,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.272727272727273,0.227272727272727,0.681818181818182,0.954545454545455
1.28282828282828,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.272727272727273,0.227272727272727,0.772727272727273,1
1.32323232323232,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.272727272727273,0.227272727272727,0.772727272727273,1
1.32323232323232,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.318181818181818,0.227272727272727,0.772727272727273,1
1.36363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.318181818181818,0.227272727272727,0.772727272727273,1
1.36363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.318181818181818,0.227272727272727,0.772727272727273,1
1.4040404040404,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.318181818181818,0.227272727272727,0.772727272727273,1
1.4040404040404,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.363636363636364,0.272727272727273,0.772727272727273,1
1.44444444444444,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.363636363636364,0.272727272727273,0.772727272727273,1
1.44444444444444,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0909090909090909,0.136363636363636,0.363636363636364,0.318181818181818,0.818181818181818,1
1.48484848484848,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0909090909090909,0.136363636363636,0.363636363636364,0.318181818181818,0.818181818181818,1
1.48484848484848,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.409090909090909,0.318181818181818,0.818181818181818,1
1.52525252525253,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.409090909090909,0.318181818181818,0.818181818181818,1
1.52525252525253,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.409090909090909,0.318181818181818,0.818181818181818,1
1.56565656565657,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.409090909090909,0.318181818181818,0.818181818181818,1
1.56565656565657,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.181818181818182,0.409090909090909,0.363636363636364,0.818181818181818,1
1.60606060606061,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.181818181818182,0.409090909090909,0.363636363636364,0.818181818181818,1
1.60606060606061,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.227272727272727,0.409090909090909,0.363636363636364,0.818181818181818,1
1.64646464646465,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.227272727272727,0.409090909090909,0.363636363636364,0.818181818181818,1
1.64646464646465,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.227272727272727,0.454545454545455,0.409090909090909,0.818181818181818,1
1.68686868686869,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.227272727272727,0.454545454545455,0.409090909090909,0.818181818181818,1
1.68686868686869,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.227272727272727,0.227272727272727,0.454545454545455,0.409090909090909,0.818181818181818,1
1.72727272727273,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.227272727272727,0.227272727272727,0.454545454545455,0.409090909090909,0.818181818181818,1
1.72727272727273,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.181818181818182,0.227272727272727,0.227272727272727,0.454545454545455,0.454545454545455,0.863636363636364,1
1.76767676767677,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.181818181818182,0.227272727272727,0.227272727272727,0.454545454545455,0.454545454545455,0.863636363636364,1
1.76767676767677,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.181818181818182,0.227272727272727,0.227272727272727,0.5,0.454545454545455,0.863636363636364,1
1.80808080808081,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.181818181818182,0.227272727272727,0.227272727272727,0.5,0.454545454545455,0.863636363636364,1
1.80808080808081,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.227272727272727,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.863636363636364,1
1.84848484848485,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.227272727272727,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.863636363636364,1
1.84848484848485,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.272727272727273,0.227272727272727,0.227272727272727,0.363636363636364,0.5,0.454545454545455,0.863636363636364,1
1.88888888888889,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.272727272727273,0.227272727272727,0.227272727272727,0.363636363636364,0.5,0.454545454545455,0.863636363636364,1
1.88888888888889,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.136363636363636,0.272727272727273,0.272727272727273,0.227272727272727,0.363636363636364,0.5,0.5,0.863636363636364,1
1.92929292929293,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.136363636363636,0.272727272727273,0.272727272727273,0.227272727272727,0.363636363636364,0.5,0.5,0.863636363636364,1
1.92929292929293,0.0454545454545455,0.181818181818182,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.272727272727273,0.318181818181818,0.227272727272727,0.363636363636364,0.5,0.5,0.909090909090909,1
1.96969696969697,0.0454545454545455,0.181818181818182,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.272727272727273,0.318181818181818,0.227272727272727,0.363636363636364,0.5,0.5,0.909090909090909,1
1.96969696969697,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.318181818181818,0.454545454545455,0.5,0.5,0.954545454545455,1
2.01010101010101,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.318181818181818,0.454545454545455,0.5,0.5,0.954545454545455,1
2.01010101010101,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.5,1,1
2.05050505050505,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.5,1,1
2.05050505050505,0.181818181818182,0.272727272727273,0.181818181818182,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.5,1,1
2.09090909090909,0.181818181818182,0.272727272727273,0.181818181818182,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.5,1,1
2.09090909090909,0.181818181818182,0.272727272727273,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.545454545454545,1,1
2.13131313131313,0.181818181818182,0.272727272727273,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.545454545454545,1,1
2.13131313131313,0.227272727272727,0.318181818181818,0.227272727272727,0.318181818181818,0.227272727272727,0.272727272727273,0.454545454545455,0.454545454545455,0.454545454545455,0.545454545454545,0.5,0.590909090909091,1,1
2.17171717171717,0.227272727272727,0.318181818181818,0.227272727272727,0.318181818181818,0.227272727272727,0.272727272727273,0.454545454545455,0.454545454545455,0.454545454545455,0.545454545454545,0.5,0.590909090909091,1,1
2.17171717171717,0.227272727272727,0.318181818181818,0.227272727272727,0.318181818181818,0.227272727272727,0.272727272727273,0.454545454545455,0.454545454545455,0.454545454545455,0.545454545454545,0.5,0.590909090909091,1,1
2.21212121212121,0.227272727272727,0.318181818181818,0.227272727272727,0.318181818181818,0.227272727272727,0.272727272727273,0.454545454545455,0.454545454545455,0.454545454545455,0.545454545454545,0.5,0.590909090909091,1,1
2.21212121212121,0.227272727272727,0.318181818181818,0.272727272727273,0.318181818181818,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.454545454545455,0.545454545454545,0.545454545454545,0.681818181818182,1,1
2.25252525252525,0.227272727272727,0.318181818181818,0.272727272727273,0.318181818181818,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.454545454545455,0.545454545454545,0.545454545454545,0.681818181818182,1,1
2.25252525252525,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.5,0.590909090909091,0.545454545454545,0.681818181818182,1,1
2.29292929292929,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.5,0.590909090909091,0.545454545454545,0.681818181818182,1,1
2.29292929292929,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.33333333333333,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.33333333333333,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.37373737373737,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.37373737373737,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.545454545454545,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.41414141414141,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.545454545454545,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.41414141414141,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.590909090909091,0.636363636363636,0.681818181818182,1,1
2.45454545454545,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.590909090909091,0.636363636363636,0.681818181818182,1,1
2.45454545454545,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.590909090909091,0.681818181818182,0.681818181818182,1,1
2.49494949494949,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.590909090909091,0.681818181818182,0.681818181818182,1,1
2.49494949494949,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.636363636363636,0.727272727272727,0.681818181818182,1,1
2.53535353535354,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.636363636363636,0.727272727272727,0.681818181818182,1,1
2.53535353535354,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.590909090909091,0.590909090909091,0.636363636363636,0.636363636363636,0.772727272727273,0.727272727272727,1,1
2.57575757575758,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.590909090909091,0.590909090909091,0.636363636363636,0.636363636363636,0.772727272727273,0.727272727272727,1,1
2.57575757575758,0.272727272727273,0.409090909090909,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.61616161616162,0.272727272727273,0.409090909090909,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.61616161616162,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.65656565656566,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.65656565656566,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.6969696969697,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.6969696969697,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.73737373737374,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.73737373737374,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.818181818181818,0.727272727272727,0.772727272727273,0.772727272727273,1,1
2.77777777777778,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.818181818181818,0.727272727272727,0.772727272727273,0.772727272727273,1,1
2.77777777777778,0.272727272727273,0.454545454545455,0.272727272727273,0.409090909090909,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.818181818181818,0.772727272727273,0.772727272727273,0.772727272727273,1,1
2.81818181818182,0.272727272727273,0.454545454545455,0.272727272727273,0.409090909090909,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.818181818181818,0.772727272727273,0.772727272727273,0.772727272727273,1,1
2.81818181818182,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.272727272727273,0.318181818181818,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.85858585858586,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.272727272727273,0.318181818181818,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.85858585858586,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.272727272727273,0.409090909090909,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.8989898989899,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.272727272727273,0.409090909090909,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.8989898989899,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.318181818181818,0.454545454545455,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.93939393939394,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.318181818181818,0.454545454545455,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.93939393939394,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.636363636363636,0.681818181818182,0.863636363636364,0.909090909090909,0.772727272727273,0.772727272727273,1,1
2.97979797979798,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.636363636363636,0.681818181818182,0.863636363636364,0.909090909090909,0.772727272727273,0.772727272727273,1,1
2.97979797979798,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.02020202020202,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.02020202020202,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.06060606060606,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.06060606060606,0.318181818181818,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.1010101010101,0.318181818181818,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.1010101010101,0.318181818181818,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.14141414141414,0.318181818181818,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.14141414141414,0.363636363636364,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.909090909090909,1,0.818181818181818,0.772727272727273,1,1
3.18181818181818,0.363636363636364,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.909090909090909,1,0.818181818181818,0.772727272727273,1,1
3.18181818181818,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.954545454545455,1,0.818181818181818,0.772727272727273,1,1
3.22222222222222,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.954545454545455,1,0.818181818181818,0.772727272727273,1,1
3.22222222222222,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.772727272727273,1,1
3.26262626262626,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.772727272727273,1,1
3.26262626262626,0.363636363636364,0.590909090909091,0.363636363636364,0.5,0.318181818181818,0.454545454545455,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.3030303030303,0.363636363636364,0.590909090909091,0.363636363636364,0.5,0.318181818181818,0.454545454545455,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.3030303030303,0.363636363636364,0.590909090909091,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.34343434343434,0.363636363636364,0.590909090909091,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.34343434343434,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.363636363636364,0.545454545454545,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.38383838383838,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.363636363636364,0.545454545454545,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.38383838383838,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.42424242424242,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.42424242424242,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.772727272727273,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.46464646464646,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.772727272727273,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.46464646464646,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.863636363636364,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.50505050505051,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.863636363636364,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.50505050505051,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.863636363636364,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.54545454545455,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.863636363636364,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.54545454545455,0.409090909090909,0.590909090909091,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.863636363636364,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.58585858585859,0.409090909090909,0.590909090909091,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.863636363636364,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.58585858585859,0.409090909090909,0.590909090909091,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.863636363636364,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.62626262626263,0.409090909090909,0.590909090909091,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.863636363636364,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.62626262626263,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.909090909090909,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.66666666666667,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.909090909090909,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.66666666666667,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.909090909090909,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.70707070707071,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.909090909090909,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.70707070707071,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.954545454545455,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.74747474747475,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.954545454545455,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.74747474747475,0.409090909090909,0.590909090909091,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,0.954545454545455,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.78787878787879,0.409090909090909,0.590909090909091,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,0.954545454545455,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.78787878787879,0.409090909090909,0.590909090909091,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,1,0.772727272727273,1,1,0.863636363636364,0.863636363636364,1,1
3.82828282828283,0.409090909090909,0.590909090909091,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,1,0.772727272727273,1,1,0.863636363636364,0.863636363636364,1,1
3.82828282828283,0.454545454545455,0.636363636363636,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,1,0.772727272727273,1,1,0.863636363636364,0.909090909090909,1,1
3.86868686868687,0.454545454545455,0.636363636363636,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,1,0.772727272727273,1,1,0.863636363636364,0.909090909090909,1,1
3.86868686868687,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.545454545454545,1,0.818181818181818,1,1,0.863636363636364,0.909090909090909,1,1
3.90909090909091,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.545454545454545,1,0.818181818181818,1,1,0.863636363636364,0.909090909090909,1,1
3.90909090909091,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.590909090909091,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
3.94949494949495,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.590909090909091,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
3.94949494949495,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
3.98989898989899,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
3.98989898989899,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.03030303030303,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.03030303030303,0.5,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.07070707070707,0.5,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.07070707070707,0.5,0.681818181818182,0.5,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.11111111111111,0.5,0.681818181818182,0.5,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.11111111111111,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.15151515151515,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.15151515151515,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.19191919191919,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.19191919191919,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.23232323232323,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.23232323232323,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.681818181818182,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.27272727272727,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.681818181818182,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.27272727272727,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.681818181818182,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.31313131313131,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.681818181818182,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.31313131313131,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.454545454545455,0.681818181818182,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.35353535353535,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.454545454545455,0.681818181818182,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.35353535353535,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.39393939393939,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.39393939393939,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.43434343434343,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.43434343434343,0.590909090909091,0.772727272727273,0.590909090909091,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.47474747474747,0.590909090909091,0.772727272727273,0.590909090909091,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.47474747474747,0.636363636363636,0.772727272727273,0.590909090909091,0.772727272727273,0.5,0.772727272727273,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.51515151515152,0.636363636363636,0.772727272727273,0.590909090909091,0.772727272727273,0.5,0.772727272727273,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.51515151515152,0.636363636363636,0.772727272727273,0.590909090909091,0.772727272727273,0.545454545454545,0.772727272727273,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.55555555555556,0.636363636363636,0.772727272727273,0.590909090909091,0.772727272727273,0.545454545454545,0.772727272727273,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.55555555555556,0.636363636363636,0.818181818181818,0.590909090909091,0.818181818181818,0.545454545454545,0.818181818181818,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.5959595959596,0.636363636363636,0.818181818181818,0.590909090909091,0.818181818181818,0.545454545454545,0.818181818181818,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.5959595959596,0.681818181818182,0.863636363636364,0.590909090909091,0.863636363636364,0.590909090909091,0.818181818181818,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.63636363636364,0.681818181818182,0.863636363636364,0.590909090909091,0.863636363636364,0.590909090909091,0.818181818181818,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.63636363636364,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.67676767676768,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.67676767676768,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.71717171717172,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.71717171717172,0.727272727272727,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.75757575757576,0.727272727272727,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.75757575757576,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.7979797979798,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.7979797979798,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.83838383838384,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.83838383838384,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.87878787878788,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.87878787878788,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.681818181818182,0.909090909090909,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.91919191919192,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.681818181818182,0.909090909090909,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.91919191919192,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,1,1,1,1,0.954545454545455,0.954545454545455,1,1
4.95959595959596,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,1,1,1,1,0.954545454545455,0.954545454545455,1,1
4.95959595959596,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,1,1,1,1,0.954545454545455,0.954545454545455,1,1
5,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,1,1,1,1,0.954545454545455,0.954545454545455,1,1
5,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,1,1,1,1,0.954545454545455,0.954545454545455,1,1


==> data/B_red.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0.0909090909090909,0.136363636363636,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0909090909090909,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0454545454545455,0.0909090909090909
1.00151515151515,0.0909090909090909,0.136363636363636,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0909090909090909,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0454545454545455,0.0909090909090909
1.00151515151515,0.818181818181818,0.681818181818182,0.818181818181818,0.681818181818182,0.818181818181818,0.727272727272727,0.636363636363636,0.681818181818182,0.681818181818182,0.681818181818182,0.636363636363636,0.681818181818182,0.590909090909091,0.681818181818182
1.0030303030303,0.818181818181818,0.681818181818182,0.818181818181818,0.681818181818182,0.818181818181818,0.727272727272727,0.636363636363636,0.681818181818182,0.681818181818182,0.681818181818182,0.636363636363636,0.681818181818182,0.590909090909091,0.681818181818182
1.0030303030303,0.818181818181818,0.818181818181818,0.863636363636364,0.772727272727273,0.909090909090909,0.727272727272727,0.681818181818182,0.727272727272727,0.727272727272727,0.727272727272727,0.681818181818182,0.727272727272727,0.636363636363636,0.772727272727273
1.00454545454545,0.818181818181818,0.818181818181818,0.863636363636364,0.772727272727273,0.909090909090909,0.727272727272727,0.681818181818182,0.727272727272727,0.727272727272727,0.727272727272727,0.681818181818182,0.727272727272727,0.636363636363636,0.772727272727273
1.00454545454545,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818
1.00606060606061,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818
1.00606060606061,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.772727272727273,0.772727272727273,0.772727272727273,0.818181818181818,0.863636363636364,0.863636363636364,0.772727272727273,0.818181818181818
1.00757575757576,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.772727272727273,0.772727272727273,0.772727272727273,0.818181818181818,0.863636363636364,0.863636363636364,0.772727272727273,0.818181818181818
1.00757575757576,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.00909090909091,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.00909090909091,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.01060606060606,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.01060606060606,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.863636363636364,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.01212121212121,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.863636363636364,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.01212121212121,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364
1.01363636363636,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364
1.01363636363636,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01515151515152,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01515151515152,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01666666666667,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01666666666667,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01969696969697,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01969696969697,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02121212121212,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02121212121212,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02272727272727,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02272727272727,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02424242424242,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02424242424242,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909
1.02575757575758,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909
1.02575757575758,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.02727272727273,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.02727272727273,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.02878787878788,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.02878787878788,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03030303030303,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03030303030303,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03181818181818,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03333333333333,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03333333333333,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03484848484848,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03484848484848,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03787878787879,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03787878787879,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03939393939394,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03939393939394,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04242424242424,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04242424242424,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04393939393939,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04393939393939,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0469696969697,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0469696969697,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04848484848485,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04848484848485,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05151515151515,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05151515151515,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0530303030303,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0530303030303,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05454545454545,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05454545454545,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05606060606061,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05606060606061,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05757575757576,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05757575757576,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05909090909091,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05909090909091,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06060606060606,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06060606060606,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06212121212121,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06212121212121,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06363636363636,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06363636363636,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06515151515152,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06515151515152,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07121212121212,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07121212121212,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07272727272727,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07272727272727,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07424242424242,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07424242424242,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08484848484848,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08484848484848,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09242424242424,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09242424242424,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09393939393939,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09393939393939,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10151515151515,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10151515151515,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.1030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.1030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10454545454545,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10454545454545,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10606060606061,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10606060606061,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.10757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.10757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.10909090909091,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.10909090909091,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11060606060606,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11060606060606,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11212121212121,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11212121212121,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11363636363636,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11363636363636,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11515151515152,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11515151515152,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12121212121212,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12121212121212,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12272727272727,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12272727272727,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12424242424242,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12424242424242,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13484848484848,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13484848484848,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14242424242424,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14242424242424,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14393939393939,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14393939393939,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.1469696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.1469696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.15,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.15,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455


==> data/B_time.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0.0909090909090909,0.0454545454545455,0.136363636363636,0,0.0909090909090909,0,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.181818181818182,0
1.04040404040404,0.0909090909090909,0.0454545454545455,0.136363636363636,0,0.0909090909090909,0,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.181818181818182,0
1.04040404040404,0.136363636363636,0.0909090909090909,0.272727272727273,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.181818181818182,0.136363636363636,0.136363636363636,0.227272727272727,0.0454545454545455
1.08080808080808,0.136363636363636,0.0909090909090909,0.272727272727273,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.181818181818182,0.136363636363636,0.136363636363636,0.227272727272727,0.0454545454545455
1.08080808080808,0.181818181818182,0.0909090909090909,0.272727272727273,0.0909090909090909,0.136363636363636,0.136363636363636,0.136363636363636,0.136363636363636,0.136363636363636,0.181818181818182,0.181818181818182,0.181818181818182,0.227272727272727,0.0909090909090909
1.12121212121212,0.181818181818182,0.0909090909090909,0.272727272727273,0.0909090909090909,0.136363636363636,0.136363636363636,0.136363636363636,0.136363636363636,0.136363636363636,0.181818181818182,0.181818181818182,0.181818181818182,0.227272727272727,0.0909090909090909
1.12121212121212,0.272727272727273,0.136363636363636,0.318181818181818,0.136363636363636,0.227272727272727,0.181818181818182,0.181818181818182,0.227272727272727,0.272727272727273,0.181818181818182,0.181818181818182,0.227272727272727,0.272727272727273,0.136363636363636
1.16161616161616,0.272727272727273,0.136363636363636,0.318181818181818,0.136363636363636,0.227272727272727,0.181818181818182,0.181818181818182,0.227272727272727,0.272727272727273,0.181818181818182,0.181818181818182,0.227272727272727,0.272727272727273,0.136363636363636
1.16161616161616,0.318181818181818,0.181818181818182,0.409090909090909,0.227272727272727,0.227272727272727,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.181818181818182,0.454545454545455,0.318181818181818,0.318181818181818,0.136363636363636
1.2020202020202,0.318181818181818,0.181818181818182,0.409090909090909,0.227272727272727,0.227272727272727,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.181818181818182,0.454545454545455,0.318181818181818,0.318181818181818,0.136363636363636
1.2020202020202,0.363636363636364,0.227272727272727,0.454545454545455,0.272727272727273,0.318181818181818,0.272727272727273,0.363636363636364,0.318181818181818,0.318181818181818,0.227272727272727,0.5,0.363636363636364,0.318181818181818,0.136363636363636
1.24242424242424,0.363636363636364,0.227272727272727,0.454545454545455,0.272727272727273,0.318181818181818,0.272727272727273,0.363636363636364,0.318181818181818,0.318181818181818,0.227272727272727,0.5,0.363636363636364,0.318181818181818,0.136363636363636
1.24242424242424,0.5,0.272727272727273,0.5,0.454545454545455,0.363636363636364,0.318181818181818,0.454545454545455,0.409090909090909,0.363636363636364,0.272727272727273,0.5,0.363636363636364,0.318181818181818,0.181818181818182
1.28282828282828,0.5,0.272727272727273,0.5,0.454545454545455,0.363636363636364,0.318181818181818,0.454545454545455,0.409090909090909,0.363636363636364,0.272727272727273,0.5,0.363636363636364,0.318181818181818,0.181818181818182
1.28282828282828,0.5,0.409090909090909,0.5,0.5,0.409090909090909,0.363636363636364,0.5,0.454545454545455,0.5,0.363636363636364,0.590909090909091,0.409090909090909,0.318181818181818,0.272727272727273
1.32323232323232,0.5,0.409090909090909,0.5,0.5,0.409090909090909,0.363636363636364,0.5,0.454545454545455,0.5,0.363636363636364,0.590909090909091,0.409090909090909,0.318181818181818,0.272727272727273
1.32323232323232,0.5,0.454545454545455,0.5,0.545454545454545,0.454545454545455,0.409090909090909,0.545454545454545,0.454545454545455,0.590909090909091,0.363636363636364,0.681818181818182,0.5,0.363636363636364,0.272727272727273
1.36363636363636,0.5,0.454545454545455,0.5,0.545454545454545,0.454545454545455,0.409090909090909,0.545454545454545,0.454545454545455,0.590909090909091,0.363636363636364,0.681818181818182,0.5,0.363636363636364,0.272727272727273
1.36363636363636,0.545454545454545,0.545454545454545,0.5,0.636363636363636,0.545454545454545,0.5,0.590909090909091,0.545454545454545,0.636363636363636,0.363636363636364,0.727272727272727,0.5,0.363636363636364,0.272727272727273
1.4040404040404,0.545454545454545,0.545454545454545,0.5,0.636363636363636,0.545454545454545,0.5,0.590909090909091,0.545454545454545,0.636363636363636,0.363636363636364,0.727272727272727,0.5,0.363636363636364,0.272727272727273
1.4040404040404,0.545454545454545,0.545454545454545,0.5,0.681818181818182,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.636363636363636,0.5,0.727272727272727,0.590909090909091,0.363636363636364,0.272727272727273
1.44444444444444,0.545454545454545,0.545454545454545,0.5,0.681818181818182,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.636363636363636,0.5,0.727272727272727,0.590909090909091,0.363636363636364,0.272727272727273
1.44444444444444,0.545454545454545,0.590909090909091,0.5,0.727272727272727,0.590909090909091,0.636363636363636,0.636363636363636,0.590909090909091,0.636363636363636,0.5,0.727272727272727,0.590909090909091,0.409090909090909,0.363636363636364
1.48484848484848,0.545454545454545,0.590909090909091,0.5,0.727272727272727,0.590909090909091,0.636363636363636,0.636363636363636,0.590909090909091,0.636363636363636,0.5,0.727272727272727,0.590909090909091,0.409090909090909,0.363636363636364
1.48484848484848,0.545454545454545,0.590909090909091,0.545454545454545,0.727272727272727,0.590909090909091,0.681818181818182,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.636363636363636,0.409090909090909,0.363636363636364
1.52525252525253,0.545454545454545,0.590909090909091,0.545454545454545,0.727272727272727,0.590909090909091,0.681818181818182,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.636363636363636,0.409090909090909,0.363636363636364
1.52525252525253,0.545454545454545,0.590909090909091,0.545454545454545,0.727272727272727,0.636363636363636,0.727272727272727,0.681818181818182,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.636363636363636,0.409090909090909,0.454545454545455
1.56565656565657,0.545454545454545,0.590909090909091,0.545454545454545,0.727272727272727,0.636363636363636,0.727272727272727,0.681818181818182,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.636363636363636,0.409090909090909,0.454545454545455
1.56565656565657,0.545454545454545,0.636363636363636,0.590909090909091,0.727272727272727,0.681818181818182,0.772727272727273,0.772727272727273,0.636363636363636,0.727272727272727,0.636363636363636,0.909090909090909,0.681818181818182,0.409090909090909,0.454545454545455
1.60606060606061,0.545454545454545,0.636363636363636,0.590909090909091,0.727272727272727,0.681818181818182,0.772727272727273,0.772727272727273,0.636363636363636,0.727272727272727,0.636363636363636,0.909090909090909,0.681818181818182,0.409090909090909,0.454545454545455
1.60606060606061,0.545454545454545,0.636363636363636,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.681818181818182,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.409090909090909,0.5
1.64646464646465,0.545454545454545,0.636363636363636,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.681818181818182,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.409090909090909,0.5
1.64646464646465,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.772727272727273,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.454545454545455,0.545454545454545
1.68686868686869,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.772727272727273,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.454545454545455,0.545454545454545
1.68686868686869,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.818181818181818,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.5,0.545454545454545
1.72727272727273,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.818181818181818,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.5,0.545454545454545
1.72727272727273,0.590909090909091,0.772727272727273,0.636363636363636,0.818181818181818,0.727272727272727,0.818181818181818,0.772727272727273,0.863636363636364,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.5,0.545454545454545
1.76767676767677,0.590909090909091,0.772727272727273,0.636363636363636,0.818181818181818,0.727272727272727,0.818181818181818,0.772727272727273,0.863636363636364,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.5,0.545454545454545
1.76767676767677,0.636363636363636,0.818181818181818,0.636363636363636,0.818181818181818,0.772727272727273,0.863636363636364,0.772727272727273,0.863636363636364,0.818181818181818,0.727272727272727,0.909090909090909,0.772727272727273,0.545454545454545,0.545454545454545
1.80808080808081,0.636363636363636,0.818181818181818,0.636363636363636,0.818181818181818,0.772727272727273,0.863636363636364,0.772727272727273,0.863636363636364,0.818181818181818,0.727272727272727,0.909090909090909,0.772727272727273,0.545454545454545,0.545454545454545
1.80808080808081,0.636363636363636,0.818181818181818,0.636363636363636,0.818181818181818,0.772727272727273,0.863636363636364,0.863636363636364,0.863636363636364,0.818181818181818,0.772727272727273,0.909090909090909,0.772727272727273,0.545454545454545,0.545454545454545
1.84848484848485,0.636363636363636,0.818181818181818,0.636363636363636,0.818181818181818,0.772727272727273,0.863636363636364,0.863636363636364,0.863636363636364,0.818181818181818,0.772727272727273,0.909090909090909,0.772727272727273,0.545454545454545,0.545454545454545
1.84848484848485,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.772727272727273,0.909090909090909,0.772727272727273,0.590909090909091,0.545454545454545
1.88888888888889,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.772727272727273,0.909090909090909,0.772727272727273,0.590909090909091,0.545454545454545
1.88888888888889,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.954545454545455,0.772727272727273,0.590909090909091,0.545454545454545
1.92929292929293,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.954545454545455,0.772727272727273,0.590909090909091,0.545454545454545
1.92929292929293,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.636363636363636,0.545454545454545
1.96969696969697,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.636363636363636,0.545454545454545
1.96969696969697,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.681818181818182,0.545454545454545
2.01010101010101,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.681818181818182,0.545454545454545
2.01010101010101,0.636363636363636,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.727272727272727,0.636363636363636
2.05050505050505,0.636363636363636,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.727272727272727,0.636363636363636
2.05050505050505,0.636363636363636,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
2.09090909090909,0.636363636363636,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
2.09090909090909,0.681818181818182,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.13131313131313,0.681818181818182,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.13131313131313,0.727272727272727,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.17171717171717,0.727272727272727,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.17171717171717,0.727272727272727,0.863636363636364,0.681818181818182,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.21212121212121,0.727272727272727,0.863636363636364,0.681818181818182,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.21212121212121,0.727272727272727,0.863636363636364,0.681818181818182,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.25252525252525,0.727272727272727,0.863636363636364,0.681818181818182,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.25252525252525,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.29292929292929,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.29292929292929,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.33333333333333,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.33333333333333,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.37373737373737,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.37373737373737,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.818181818181818,0.772727272727273
2.41414141414141,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.818181818181818,0.772727272727273
2.41414141414141,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.818181818181818,0.772727272727273
2.45454545454545,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.818181818181818,0.772727272727273
2.45454545454545,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818
2.49494949494949,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818
2.49494949494949,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364
2.53535353535354,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364
2.53535353535354,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909
2.57575757575758,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909
2.57575757575758,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.61616161616162,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.61616161616162,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.65656565656566,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.65656565656566,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.6969696969697,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.6969696969697,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455
2.73737373737374,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455
2.73737373737374,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364,0.954545454545455,1,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455
2.77777777777778,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364,0.954545454545455,1,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455
2.77777777777778,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,1,1,1,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
2.81818181818182,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,1,1,1,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
2.81818181818182,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.85858585858586,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.85858585858586,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.8989898989899,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.8989898989899,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.93939393939394,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.93939393939394,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
2.97979797979798,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
2.97979797979798,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.02020202020202,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.02020202020202,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.06060606060606,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.06060606060606,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.1010101010101,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.1010101010101,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.14141414141414,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.14141414141414,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.18181818181818,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.18181818181818,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.22222222222222,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.22222222222222,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.26262626262626,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.26262626262626,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.3030303030303,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.3030303030303,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.34343434343434,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.34343434343434,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.38383838383838,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.38383838383838,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.42424242424242,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.42424242424242,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.46464646464646,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.46464646464646,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.50505050505051,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.50505050505051,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.54545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.54545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.58585858585859,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.58585858585859,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.62626262626263,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.62626262626263,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.66666666666667,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.66666666666667,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.70707070707071,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.70707070707071,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.74747474747475,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.74747474747475,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.78787878787879,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.78787878787879,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.82828282828283,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.82828282828283,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.86868686868687,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.86868686868687,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.90909090909091,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.90909090909091,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.94949494949495,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.94949494949495,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.98989898989899,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.98989898989899,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.03030303030303,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.03030303030303,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.07070707070707,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.07070707070707,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.11111111111111,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.11111111111111,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.15151515151515,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.15151515151515,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.19191919191919,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.19191919191919,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.23232323232323,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.23232323232323,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.27272727272727,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.27272727272727,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.31313131313131,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.31313131313131,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.35353535353535,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.35353535353535,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.39393939393939,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.39393939393939,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.43434343434343,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.43434343434343,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.47474747474747,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.47474747474747,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.51515151515152,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.51515151515152,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.55555555555556,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.55555555555556,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.5959595959596,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.5959595959596,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.63636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.63636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.67676767676768,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.67676767676768,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.71717171717172,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.71717171717172,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.75757575757576,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.75757575757576,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.7979797979798,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.7979797979798,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.83838383838384,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.83838383838384,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.87878787878788,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.87878787878788,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.91919191919192,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.91919191919192,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.95959595959596,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.95959595959596,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
5,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
5,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455


==> data/D_feval.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0.136363636363636,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0454545454545455,0.0909090909090909,0
1.03030303030303,0.136363636363636,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0454545454545455,0.0909090909090909,0
1.03030303030303,0.136363636363636,0.0909090909090909,0.181818181818182,0.0454545454545455,0.181818181818182,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.06060606060606,0.136363636363636,0.0909090909090909,0.181818181818182,0.0454545454545455,0.181818181818182,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.06060606060606,0.136363636363636,0.0909090909090909,0.272727272727273,0.181818181818182,0.227272727272727,0.0909090909090909,0.181818181818182,0.181818181818182,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.09090909090909,0.136363636363636,0.0909090909090909,0.272727272727273,0.181818181818182,0.227272727272727,0.0909090909090909,0.181818181818182,0.181818181818182,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.09090909090909,0.227272727272727,0.0909090909090909,0.363636363636364,0.227272727272727,0.227272727272727,0.0909090909090909,0.181818181818182,0.181818181818182,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.12121212121212,0.227272727272727,0.0909090909090909,0.363636363636364,0.227272727272727,0.227272727272727,0.0909090909090909,0.181818181818182,0.181818181818182,0.0909090909090909,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.12121212121212,0.318181818181818,0.0909090909090909,0.5,0.272727272727273,0.227272727272727,0.181818181818182,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.15151515151515,0.318181818181818,0.0909090909090909,0.5,0.272727272727273,0.227272727272727,0.181818181818182,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0909090909090909,0.136363636363636,0
1.15151515151515,0.363636363636364,0.136363636363636,0.5,0.454545454545455,0.227272727272727,0.272727272727273,0.318181818181818,0.227272727272727,0.227272727272727,0.181818181818182,0.227272727272727,0.136363636363636,0.136363636363636,0.0454545454545455
1.18181818181818,0.363636363636364,0.136363636363636,0.5,0.454545454545455,0.227272727272727,0.272727272727273,0.318181818181818,0.227272727272727,0.227272727272727,0.181818181818182,0.227272727272727,0.136363636363636,0.136363636363636,0.0454545454545455
1.18181818181818,0.454545454545455,0.227272727272727,0.545454545454545,0.5,0.363636363636364,0.363636363636364,0.363636363636364,0.272727272727273,0.272727272727273,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.21212121212121,0.454545454545455,0.227272727272727,0.545454545454545,0.5,0.363636363636364,0.363636363636364,0.363636363636364,0.272727272727273,0.272727272727273,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.21212121212121,0.454545454545455,0.318181818181818,0.545454545454545,0.545454545454545,0.409090909090909,0.409090909090909,0.363636363636364,0.363636363636364,0.272727272727273,0.181818181818182,0.272727272727273,0.227272727272727,0.136363636363636,0.0454545454545455
1.24242424242424,0.454545454545455,0.318181818181818,0.545454545454545,0.545454545454545,0.409090909090909,0.409090909090909,0.363636363636364,0.363636363636364,0.272727272727273,0.181818181818182,0.272727272727273,0.227272727272727,0.136363636363636,0.0454545454545455
1.24242424242424,0.590909090909091,0.454545454545455,0.590909090909091,0.636363636363636,0.454545454545455,0.454545454545455,0.363636363636364,0.409090909090909,0.318181818181818,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.27272727272727,0.590909090909091,0.454545454545455,0.590909090909091,0.636363636363636,0.454545454545455,0.454545454545455,0.363636363636364,0.409090909090909,0.318181818181818,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.27272727272727,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.5,0.454545454545455,0.409090909090909,0.5,0.409090909090909,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.3030303030303,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.5,0.454545454545455,0.409090909090909,0.5,0.409090909090909,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.3030303030303,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.590909090909091,0.454545454545455,0.5,0.545454545454545,0.545454545454545,0.272727272727273,0.409090909090909,0.227272727272727,0.181818181818182,0.0454545454545455
1.33333333333333,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.590909090909091,0.454545454545455,0.5,0.545454545454545,0.545454545454545,0.272727272727273,0.409090909090909,0.227272727272727,0.181818181818182,0.0454545454545455
1.33333333333333,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.636363636363636,0.545454545454545,0.5,0.545454545454545,0.590909090909091,0.272727272727273,0.409090909090909,0.227272727272727,0.227272727272727,0.0454545454545455
1.36363636363636,0.590909090909091,0.5,0.590909090909091,0.681818181818182,0.636363636363636,0.545454545454545,0.5,0.545454545454545,0.590909090909091,0.272727272727273,0.409090909090909,0.227272727272727,0.227272727272727,0.0454545454545455
1.36363636363636,0.590909090909091,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.636363636363636,0.5,0.590909090909091,0.590909090909091,0.318181818181818,0.409090909090909,0.227272727272727,0.272727272727273,0.0454545454545455
1.39393939393939,0.590909090909091,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.636363636363636,0.5,0.590909090909091,0.590909090909091,0.318181818181818,0.409090909090909,0.227272727272727,0.272727272727273,0.0454545454545455
1.39393939393939,0.590909090909091,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.681818181818182,0.5,0.681818181818182,0.590909090909091,0.318181818181818,0.454545454545455,0.227272727272727,0.272727272727273,0.0909090909090909
1.42424242424242,0.590909090909091,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.681818181818182,0.5,0.681818181818182,0.590909090909091,0.318181818181818,0.454545454545455,0.227272727272727,0.272727272727273,0.0909090909090909
1.42424242424242,0.590909090909091,0.681818181818182,0.590909090909091,0.818181818181818,0.636363636363636,0.681818181818182,0.590909090909091,0.681818181818182,0.590909090909091,0.318181818181818,0.454545454545455,0.227272727272727,0.272727272727273,0.0909090909090909
1.45454545454545,0.590909090909091,0.681818181818182,0.590909090909091,0.818181818181818,0.636363636363636,0.681818181818182,0.590909090909091,0.681818181818182,0.590909090909091,0.318181818181818,0.454545454545455,0.227272727272727,0.272727272727273,0.0909090909090909
1.45454545454545,0.590909090909091,0.681818181818182,0.590909090909091,0.818181818181818,0.681818181818182,0.772727272727273,0.590909090909091,0.681818181818182,0.636363636363636,0.363636363636364,0.454545454545455,0.272727272727273,0.272727272727273,0.136363636363636
1.48484848484848,0.590909090909091,0.681818181818182,0.590909090909091,0.818181818181818,0.681818181818182,0.772727272727273,0.590909090909091,0.681818181818182,0.636363636363636,0.363636363636364,0.454545454545455,0.272727272727273,0.272727272727273,0.136363636363636
1.48484848484848,0.590909090909091,0.681818181818182,0.590909090909091,0.863636363636364,0.681818181818182,0.772727272727273,0.590909090909091,0.727272727272727,0.681818181818182,0.409090909090909,0.454545454545455,0.272727272727273,0.272727272727273,0.181818181818182
1.51515151515152,0.590909090909091,0.681818181818182,0.590909090909091,0.863636363636364,0.681818181818182,0.772727272727273,0.590909090909091,0.727272727272727,0.681818181818182,0.409090909090909,0.454545454545455,0.272727272727273,0.272727272727273,0.181818181818182
1.51515151515152,0.590909090909091,0.727272727272727,0.590909090909091,0.863636363636364,0.727272727272727,0.772727272727273,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.54545454545455,0.590909090909091,0.727272727272727,0.590909090909091,0.863636363636364,0.727272727272727,0.772727272727273,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.54545454545455,0.590909090909091,0.772727272727273,0.590909090909091,0.863636363636364,0.727272727272727,0.772727272727273,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.57575757575758,0.590909090909091,0.772727272727273,0.590909090909091,0.863636363636364,0.727272727272727,0.772727272727273,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.57575757575758,0.636363636363636,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.818181818181818,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.60606060606061,0.636363636363636,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.818181818181818,0.590909090909091,0.818181818181818,0.681818181818182,0.409090909090909,0.5,0.272727272727273,0.272727272727273,0.181818181818182
1.60606060606061,0.636363636363636,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.818181818181818,0.590909090909091,0.818181818181818,0.681818181818182,0.5,0.590909090909091,0.318181818181818,0.272727272727273,0.181818181818182
1.63636363636364,0.636363636363636,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.818181818181818,0.590909090909091,0.818181818181818,0.681818181818182,0.5,0.590909090909091,0.318181818181818,0.272727272727273,0.181818181818182
1.63636363636364,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.681818181818182,0.818181818181818,0.681818181818182,0.545454545454545,0.590909090909091,0.318181818181818,0.272727272727273,0.227272727272727
1.66666666666667,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.681818181818182,0.818181818181818,0.681818181818182,0.545454545454545,0.590909090909091,0.318181818181818,0.272727272727273,0.227272727272727
1.66666666666667,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.727272727272727,0.863636363636364,0.727272727272727,0.545454545454545,0.590909090909091,0.318181818181818,0.318181818181818,0.227272727272727
1.6969696969697,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.727272727272727,0.863636363636364,0.727272727272727,0.545454545454545,0.590909090909091,0.318181818181818,0.318181818181818,0.227272727272727
1.6969696969697,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.318181818181818,0.318181818181818,0.227272727272727
1.72727272727273,0.681818181818182,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.318181818181818,0.318181818181818,0.227272727272727
1.72727272727273,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.318181818181818,0.318181818181818,0.227272727272727
1.75757575757576,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.318181818181818,0.318181818181818,0.227272727272727
1.75757575757576,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.363636363636364,0.409090909090909,0.227272727272727
1.78787878787879,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.545454545454545,0.681818181818182,0.363636363636364,0.409090909090909,0.227272727272727
1.78787878787879,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.772727272727273,0.363636363636364,0.409090909090909,0.227272727272727
1.81818181818182,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,0.818181818181818,0.818181818181818,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.772727272727273,0.363636363636364,0.409090909090909,0.227272727272727
1.81818181818182,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.818181818181818,0.363636363636364,0.409090909090909,0.227272727272727
1.84848484848485,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.818181818181818,0.363636363636364,0.409090909090909,0.227272727272727
1.84848484848485,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.863636363636364,0.727272727272727,0.636363636363636,0.818181818181818,0.363636363636364,0.409090909090909,0.272727272727273
1.87878787878788,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.863636363636364,0.727272727272727,0.636363636363636,0.818181818181818,0.363636363636364,0.409090909090909,0.272727272727273
1.87878787878788,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.363636363636364,0.409090909090909,0.272727272727273
1.90909090909091,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.363636363636364,0.409090909090909,0.272727272727273
1.90909090909091,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.409090909090909,0.409090909090909,0.272727272727273
1.93939393939394,0.727272727272727,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.409090909090909,0.409090909090909,0.272727272727273
1.93939393939394,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.454545454545455,0.409090909090909,0.272727272727273
1.96969696969697,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.727272727272727,0.818181818181818,0.454545454545455,0.409090909090909,0.272727272727273
1.96969696969697,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.772727272727273,0.818181818181818,0.545454545454545,0.409090909090909,0.272727272727273
2,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.772727272727273,0.818181818181818,0.545454545454545,0.409090909090909,0.272727272727273
2,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.772727272727273,0.772727272727273,0.863636363636364,0.545454545454545,0.409090909090909,0.272727272727273
2.03030303030303,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.772727272727273,0.772727272727273,0.863636363636364,0.545454545454545,0.409090909090909,0.272727272727273
2.03030303030303,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.772727272727273,0.863636363636364,0.636363636363636,0.409090909090909,0.272727272727273
2.06060606060606,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.772727272727273,0.863636363636364,0.636363636363636,0.409090909090909,0.272727272727273
2.06060606060606,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.636363636363636,0.5,0.318181818181818
2.09090909090909,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.636363636363636,0.5,0.318181818181818
2.09090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.818181818181818,0.863636363636364,0.636363636363636,0.5,0.318181818181818
2.12121212121212,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.818181818181818,0.863636363636364,0.636363636363636,0.5,0.318181818181818
2.12121212121212,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.818181818181818,0.863636363636364,0.636363636363636,0.545454545454545,0.318181818181818
2.15151515151515,0.772727272727273,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.818181818181818,0.863636363636364,0.636363636363636,0.545454545454545,0.318181818181818
2.15151515151515,0.772727272727273,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.818181818181818,0.863636363636364,0.636363636363636,0.545454545454545,0.363636363636364
2.18181818181818,0.772727272727273,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.818181818181818,0.863636363636364,0.636363636363636,0.545454545454545,0.363636363636364
2.18181818181818,0.772727272727273,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.636363636363636,0.545454545454545,0.363636363636364
2.21212121212121,0.772727272727273,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.636363636363636,0.545454545454545,0.363636363636364
2.21212121212121,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.681818181818182,0.545454545454545,0.363636363636364
2.24242424242424,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.681818181818182,0.545454545454545,0.363636363636364
2.24242424242424,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.681818181818182,0.590909090909091,0.363636363636364
2.27272727272727,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.681818181818182,0.590909090909091,0.363636363636364
2.27272727272727,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.409090909090909
2.3030303030303,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.409090909090909
2.3030303030303,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.33333333333333,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.33333333333333,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.36363636363636,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.36363636363636,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.39393939393939,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.454545454545455
2.39393939393939,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.5
2.42424242424242,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.681818181818182,0.681818181818182,0.5
2.42424242424242,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.772727272727273,0.681818181818182,0.5
2.45454545454545,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.772727272727273,0.681818181818182,0.5
2.45454545454545,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.772727272727273,0.681818181818182,0.545454545454545
2.48484848484848,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.772727272727273,0.681818181818182,0.545454545454545
2.48484848484848,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.818181818181818,0.681818181818182,0.590909090909091
2.51515151515152,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.818181818181818,0.681818181818182,0.590909090909091
2.51515151515152,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.818181818181818,0.681818181818182,0.590909090909091
2.54545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.818181818181818,0.681818181818182,0.590909090909091
2.54545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.863636363636364,0.681818181818182,0.590909090909091
2.57575757575758,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.863636363636364,0.681818181818182,0.590909090909091
2.57575757575758,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.681818181818182,0.590909090909091
2.60606060606061,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.681818181818182,0.590909090909091
2.60606060606061,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.681818181818182,0.590909090909091
2.63636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.681818181818182,0.590909090909091
2.63636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.681818181818182,0.590909090909091
2.66666666666667,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.681818181818182,0.590909090909091
2.66666666666667,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182,0.590909090909091
2.6969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182,0.590909090909091
2.6969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.72727272727273,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.72727272727273,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.75757575757576,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.75757575757576,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.78787878787879,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.78787878787879,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.81818181818182,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.81818181818182,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.84848484848485,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.84848484848485,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.87878787878788,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.87878787878788,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.90909090909091,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.90909090909091,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.93939393939394,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.93939393939394,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.96969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
2.96969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.03030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.03030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.06060606060606,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.06060606060606,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.09090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.09090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.12121212121212,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.12121212121212,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.15151515151515,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.15151515151515,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.18181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.18181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.21212121212121,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.21212121212121,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.24242424242424,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727,0.681818181818182
3.24242424242424,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.27272727272727,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.27272727272727,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.3030303030303,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.3030303030303,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.33333333333333,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.772727272727273,0.681818181818182
3.33333333333333,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.681818181818182
3.36363636363636,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.681818181818182
3.36363636363636,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.39393939393939,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.39393939393939,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.42424242424242,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.42424242424242,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.45454545454545,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455,1,0.818181818181818,0.727272727272727
3.45454545454545,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.48484848484848,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.48484848484848,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.51515151515152,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.51515151515152,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.54545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.54545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.57575757575758,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.57575757575758,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.60606060606061,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.60606060606061,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.63636363636364,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.63636363636364,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.66666666666667,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.66666666666667,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.6969696969697,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.6969696969697,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.72727272727273,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.72727272727273,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.75757575757576,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.75757575757576,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.78787878787879,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.78787878787879,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.81818181818182,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.81818181818182,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.818181818181818,0.818181818181818
3.84848484848485,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.818181818181818,0.818181818181818
3.84848484848485,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.87878787878788,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.87878787878788,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.90909090909091,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.90909090909091,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.93939393939394,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.93939393939394,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.96969696969697,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
3.96969696969697,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
4,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.863636363636364,0.818181818181818
4,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,1,1,1,1,1,0.909090909090909,0.818181818181818


==> data/D_iter.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0.136363636363636,0.0454545454545455,0.227272727272727,0,0.227272727272727,0,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0,0.0909090909090909,0
1.03030303030303,0.136363636363636,0.0454545454545455,0.227272727272727,0,0.227272727272727,0,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0,0.0909090909090909,0
1.03030303030303,0.136363636363636,0.0454545454545455,0.363636363636364,0,0.272727272727273,0.0909090909090909,0.136363636363636,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0454545454545455,0,0.136363636363636,0
1.06060606060606,0.136363636363636,0.0454545454545455,0.363636363636364,0,0.272727272727273,0.0909090909090909,0.136363636363636,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0454545454545455,0,0.136363636363636,0
1.06060606060606,0.136363636363636,0.0454545454545455,0.454545454545455,0.0909090909090909,0.318181818181818,0.227272727272727,0.136363636363636,0.181818181818182,0.136363636363636,0.181818181818182,0.0909090909090909,0.0454545454545455,0.136363636363636,0
1.09090909090909,0.136363636363636,0.0454545454545455,0.454545454545455,0.0909090909090909,0.318181818181818,0.227272727272727,0.136363636363636,0.181818181818182,0.136363636363636,0.181818181818182,0.0909090909090909,0.0454545454545455,0.136363636363636,0
1.09090909090909,0.272727272727273,0.0454545454545455,0.454545454545455,0.0909090909090909,0.454545454545455,0.227272727272727,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.0909090909090909,0.0909090909090909,0.136363636363636,0
1.12121212121212,0.272727272727273,0.0454545454545455,0.454545454545455,0.0909090909090909,0.454545454545455,0.227272727272727,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.0909090909090909,0.0909090909090909,0.136363636363636,0
1.12121212121212,0.409090909090909,0.0909090909090909,0.590909090909091,0.227272727272727,0.454545454545455,0.318181818181818,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.181818181818182,0.0909090909090909,0.136363636363636,0
1.15151515151515,0.409090909090909,0.0909090909090909,0.590909090909091,0.227272727272727,0.454545454545455,0.318181818181818,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.181818181818182,0.0909090909090909,0.136363636363636,0
1.15151515151515,0.454545454545455,0.136363636363636,0.590909090909091,0.363636363636364,0.5,0.363636363636364,0.318181818181818,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0454545454545455
1.18181818181818,0.454545454545455,0.136363636363636,0.590909090909091,0.363636363636364,0.5,0.363636363636364,0.318181818181818,0.227272727272727,0.181818181818182,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0454545454545455
1.18181818181818,0.5,0.227272727272727,0.590909090909091,0.5,0.590909090909091,0.363636363636364,0.318181818181818,0.227272727272727,0.227272727272727,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.21212121212121,0.5,0.227272727272727,0.590909090909091,0.5,0.590909090909091,0.363636363636364,0.318181818181818,0.227272727272727,0.227272727272727,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.21212121212121,0.545454545454545,0.272727272727273,0.590909090909091,0.590909090909091,0.636363636363636,0.454545454545455,0.363636363636364,0.272727272727273,0.318181818181818,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.24242424242424,0.545454545454545,0.272727272727273,0.590909090909091,0.590909090909091,0.636363636363636,0.454545454545455,0.363636363636364,0.272727272727273,0.318181818181818,0.181818181818182,0.227272727272727,0.181818181818182,0.136363636363636,0.0454545454545455
1.24242424242424,0.636363636363636,0.318181818181818,0.636363636363636,0.636363636363636,0.636363636363636,0.5,0.409090909090909,0.318181818181818,0.409090909090909,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.27272727272727,0.636363636363636,0.318181818181818,0.636363636363636,0.636363636363636,0.636363636363636,0.5,0.409090909090909,0.318181818181818,0.409090909090909,0.227272727272727,0.363636363636364,0.227272727272727,0.136363636363636,0.0454545454545455
1.27272727272727,0.636363636363636,0.363636363636364,0.636363636363636,0.636363636363636,0.636363636363636,0.5,0.454545454545455,0.454545454545455,0.5,0.227272727272727,0.363636363636364,0.272727272727273,0.136363636363636,0.0454545454545455
1.3030303030303,0.636363636363636,0.363636363636364,0.636363636363636,0.636363636363636,0.636363636363636,0.5,0.454545454545455,0.454545454545455,0.5,0.227272727272727,0.363636363636364,0.272727272727273,0.136363636363636,0.0454545454545455
1.3030303030303,0.636363636363636,0.5,0.636363636363636,0.636363636363636,0.818181818181818,0.545454545454545,0.5,0.454545454545455,0.590909090909091,0.272727272727273,0.363636363636364,0.272727272727273,0.136363636363636,0.0454545454545455
1.33333333333333,0.636363636363636,0.5,0.636363636363636,0.636363636363636,0.818181818181818,0.545454545454545,0.5,0.454545454545455,0.590909090909091,0.272727272727273,0.363636363636364,0.272727272727273,0.136363636363636,0.0454545454545455
1.33333333333333,0.636363636363636,0.636363636363636,0.636363636363636,0.681818181818182,0.863636363636364,0.590909090909091,0.5,0.545454545454545,0.636363636363636,0.318181818181818,0.409090909090909,0.272727272727273,0.136363636363636,0.0454545454545455
1.36363636363636,0.636363636363636,0.636363636363636,0.636363636363636,0.681818181818182,0.863636363636364,0.590909090909091,0.5,0.545454545454545,0.636363636363636,0.318181818181818,0.409090909090909,0.272727272727273,0.136363636363636,0.0454545454545455
1.36363636363636,0.636363636363636,0.681818181818182,0.636363636363636,0.681818181818182,0.863636363636364,0.636363636363636,0.590909090909091,0.545454545454545,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.136363636363636,0.0454545454545455
1.39393939393939,0.636363636363636,0.681818181818182,0.636363636363636,0.681818181818182,0.863636363636364,0.636363636363636,0.590909090909091,0.545454545454545,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.136363636363636,0.0454545454545455
1.39393939393939,0.636363636363636,0.681818181818182,0.636363636363636,0.772727272727273,0.863636363636364,0.681818181818182,0.636363636363636,0.545454545454545,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.181818181818182,0.0454545454545455
1.42424242424242,0.636363636363636,0.681818181818182,0.636363636363636,0.772727272727273,0.863636363636364,0.681818181818182,0.636363636363636,0.545454545454545,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.181818181818182,0.0454545454545455
1.42424242424242,0.636363636363636,0.681818181818182,0.636363636363636,0.772727272727273,0.863636363636364,0.772727272727273,0.636363636363636,0.590909090909091,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.181818181818182,0.0454545454545455
1.45454545454545,0.636363636363636,0.681818181818182,0.636363636363636,0.772727272727273,0.863636363636364,0.772727272727273,0.636363636363636,0.590909090909091,0.636363636363636,0.409090909090909,0.454545454545455,0.363636363636364,0.181818181818182,0.0454545454545455
1.45454545454545,0.681818181818182,0.681818181818182,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.636363636363636,0.636363636363636,0.681818181818182,0.409090909090909,0.454545454545455,0.363636363636364,0.227272727272727,0.0454545454545455
1.48484848484848,0.681818181818182,0.681818181818182,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.636363636363636,0.636363636363636,0.681818181818182,0.409090909090909,0.454545454545455,0.363636363636364,0.227272727272727,0.0454545454545455
1.48484848484848,0.681818181818182,0.681818181818182,0.681818181818182,0.818181818181818,0.863636363636364,0.818181818181818,0.636363636363636,0.681818181818182,0.681818181818182,0.409090909090909,0.454545454545455,0.363636363636364,0.227272727272727,0.0909090909090909
1.51515151515152,0.681818181818182,0.681818181818182,0.681818181818182,0.818181818181818,0.863636363636364,0.818181818181818,0.636363636363636,0.681818181818182,0.681818181818182,0.409090909090909,0.454545454545455,0.363636363636364,0.227272727272727,0.0909090909090909
1.51515151515152,0.681818181818182,0.727272727272727,0.681818181818182,0.863636363636364,0.863636363636364,0.818181818181818,0.636363636363636,0.681818181818182,0.681818181818182,0.409090909090909,0.5,0.363636363636364,0.227272727272727,0.181818181818182
1.54545454545455,0.681818181818182,0.727272727272727,0.681818181818182,0.863636363636364,0.863636363636364,0.818181818181818,0.636363636363636,0.681818181818182,0.681818181818182,0.409090909090909,0.5,0.363636363636364,0.227272727272727,0.181818181818182
1.54545454545455,0.681818181818182,0.772727272727273,0.681818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.681818181818182,0.409090909090909,0.5,0.363636363636364,0.227272727272727,0.181818181818182
1.57575757575758,0.681818181818182,0.772727272727273,0.681818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.681818181818182,0.409090909090909,0.5,0.363636363636364,0.227272727272727,0.181818181818182
1.57575757575758,0.681818181818182,0.772727272727273,0.681818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.727272727272727,0.454545454545455,0.5,0.409090909090909,0.272727272727273,0.181818181818182
1.60606060606061,0.681818181818182,0.772727272727273,0.681818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.681818181818182,0.681818181818182,0.727272727272727,0.454545454545455,0.5,0.409090909090909,0.272727272727273,0.181818181818182
1.60606060606061,0.772727272727273,0.772727272727273,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.681818181818182,0.727272727272727,0.727272727272727,0.5,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.63636363636364,0.772727272727273,0.772727272727273,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.681818181818182,0.727272727272727,0.727272727272727,0.5,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.63636363636364,0.772727272727273,0.818181818181818,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.772727272727273,0.727272727272727,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.66666666666667,0.772727272727273,0.818181818181818,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.772727272727273,0.727272727272727,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.66666666666667,0.818181818181818,0.818181818181818,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.6969696969697,0.818181818181818,0.818181818181818,0.727272727272727,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.6969696969697,0.818181818181818,0.818181818181818,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.72727272727273,0.818181818181818,0.818181818181818,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.545454545454545,0.454545454545455,0.318181818181818,0.181818181818182
1.72727272727273,0.818181818181818,0.863636363636364,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.636363636363636,0.454545454545455,0.318181818181818,0.181818181818182
1.75757575757576,0.818181818181818,0.863636363636364,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.818181818181818,0.863636363636364,0.727272727272727,0.590909090909091,0.636363636363636,0.454545454545455,0.318181818181818,0.181818181818182
1.75757575757576,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.636363636363636,0.5,0.318181818181818,0.181818181818182
1.78787878787879,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.636363636363636,0.5,0.318181818181818,0.181818181818182
1.78787878787879,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.681818181818182,0.5,0.318181818181818,0.181818181818182
1.81818181818182,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.681818181818182,0.5,0.318181818181818,0.181818181818182
1.81818181818182,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.772727272727273,0.5,0.318181818181818,0.181818181818182
1.84848484848485,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.727272727272727,0.590909090909091,0.772727272727273,0.5,0.318181818181818,0.181818181818182
1.84848484848485,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.590909090909091,0.818181818181818,0.545454545454545,0.318181818181818,0.181818181818182
1.87878787878788,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.590909090909091,0.818181818181818,0.545454545454545,0.318181818181818,0.181818181818182
1.87878787878788,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.681818181818182,0.818181818181818,0.590909090909091,0.318181818181818,0.181818181818182
1.90909090909091,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.681818181818182,0.818181818181818,0.590909090909091,0.318181818181818,0.181818181818182
1.90909090909091,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.727272727272727,0.818181818181818,0.636363636363636,0.318181818181818,0.181818181818182
1.93939393939394,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.727272727272727,0.818181818181818,0.636363636363636,0.318181818181818,0.181818181818182
1.93939393939394,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.727272727272727,0.818181818181818,0.772727272727273,0.318181818181818,0.181818181818182
1.96969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.727272727272727,0.818181818181818,0.772727272727273,0.318181818181818,0.181818181818182
1.96969696969697,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.772727272727273,0.818181818181818,0.772727272727273,0.318181818181818,0.181818181818182
2,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.772727272727273,0.818181818181818,0.772727272727273,0.318181818181818,0.181818181818182
2,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.818181818181818,0.818181818181818,0.772727272727273,0.363636363636364,0.227272727272727
2.03030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.818181818181818,0.818181818181818,0.772727272727273,0.363636363636364,0.227272727272727
2.03030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.818181818181818,0.818181818181818,0.818181818181818,0.363636363636364,0.227272727272727
2.06060606060606,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.818181818181818,0.818181818181818,0.818181818181818,0.363636363636364,0.227272727272727
2.06060606060606,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.09090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.09090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.12121212121212,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.12121212121212,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.15151515151515,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.818181818181818,0.863636363636364,0.818181818181818,0.409090909090909,0.227272727272727
2.15151515151515,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.409090909090909,0.318181818181818
2.18181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.409090909090909,0.318181818181818
2.18181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.409090909090909,0.318181818181818
2.21212121212121,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.409090909090909,0.318181818181818
2.21212121212121,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.5,0.318181818181818
2.24242424242424,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.5,0.318181818181818
2.24242424242424,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.5,0.318181818181818
2.27272727272727,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.863636363636364,0.5,0.318181818181818
2.27272727272727,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.545454545454545,0.363636363636364
2.3030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.909090909090909,0.863636363636364,0.545454545454545,0.363636363636364
2.3030303030303,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.545454545454545,0.363636363636364
2.33333333333333,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.545454545454545,0.363636363636364
2.33333333333333,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.545454545454545,0.363636363636364
2.36363636363636,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.545454545454545,0.363636363636364
2.36363636363636,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.590909090909091,0.363636363636364
2.39393939393939,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.590909090909091,0.363636363636364
2.39393939393939,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.590909090909091,0.409090909090909
2.42424242424242,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.590909090909091,0.409090909090909
2.42424242424242,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.45454545454545,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.45454545454545,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.48484848484848,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.48484848484848,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.51515151515152,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.51515151515152,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.54545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.409090909090909
2.54545454545455,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.5
2.57575757575758,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.5
2.57575757575758,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.5
2.60606060606061,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.636363636363636,0.5
2.60606060606061,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.636363636363636,0.5
2.63636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.636363636363636,0.5
2.63636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.636363636363636,0.545454545454545
2.66666666666667,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.636363636363636,0.545454545454545
2.66666666666667,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.6969696969697,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.6969696969697,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.72727272727273,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.72727272727273,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.75757575757576,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.75757575757576,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.78787878787879,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.78787878787879,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.81818181818182,0.863636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636,0.590909090909091
2.81818181818182,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.84848484848485,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.84848484848485,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.87878787878788,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.87878787878788,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.90909090909091,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.90909090909091,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.93939393939394,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.93939393939394,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.96969696969697,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
2.96969696969697,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
3,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
3,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
3.03030303030303,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.636363636363636,0.590909090909091
3.03030303030303,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.06060606060606,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.06060606060606,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.09090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.09090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.12121212121212,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.12121212121212,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.15151515151515,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.15151515151515,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.18181818181818,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.590909090909091
3.18181818181818,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.21212121212121,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.21212121212121,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.24242424242424,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.24242424242424,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.27272727272727,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.909090909090909,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.27272727272727,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.3030303030303,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.681818181818182,0.636363636363636
3.3030303030303,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.727272727272727,0.636363636363636
3.33333333333333,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,0.727272727272727,0.636363636363636
3.33333333333333,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.36363636363636,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.36363636363636,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.39393939393939,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.39393939393939,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.42424242424242,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.727272727272727,0.636363636363636
3.42424242424242,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.681818181818182
3.45454545454545,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.681818181818182
3.45454545454545,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.48484848484848,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.48484848484848,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.51515151515152,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.51515151515152,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.54545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.54545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.57575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.954545454545455,1,1,0.954545454545455,1,0.818181818181818,0.727272727272727
3.57575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.60606060606061,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.60606060606061,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.63636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.63636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.66666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.66666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.6969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.6969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.72727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.72727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.75757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.75757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.78787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.78787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.81818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.81818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.84848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.84848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.87878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.772727272727273
3.87878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.90909090909091,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.90909090909091,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.93939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.818181818181818,0.818181818181818
3.93939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.863636363636364,0.818181818181818
3.96969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.863636363636364,0.818181818181818
3.96969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.863636363636364,0.818181818181818
4,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.863636363636364,0.818181818181818
4,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,0.954545454545455,1,0.863636363636364,0.818181818181818


==> data/D_mTRE.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0,0,0.0714285714285714,0.0714285714285714,0,0.142857142857143,0,0,0.142857142857143,0,0.214285714285714,0.142857142857143,0.214285714285714,0
1.0020202020202,0,0,0.0714285714285714,0.0714285714285714,0,0.142857142857143,0,0,0.142857142857143,0,0.214285714285714,0.142857142857143,0.214285714285714,0
1.0020202020202,0.0714285714285714,0.0714285714285714,0.357142857142857,0.214285714285714,0.214285714285714,0.285714285714286,0.142857142857143,0,0.285714285714286,0.214285714285714,0.285714285714286,0.285714285714286,0.357142857142857,0
1.0040404040404,0.0714285714285714,0.0714285714285714,0.357142857142857,0.214285714285714,0.214285714285714,0.285714285714286,0.142857142857143,0,0.285714285714286,0.214285714285714,0.285714285714286,0.285714285714286,0.357142857142857,0
1.0040404040404,0.285714285714286,0.214285714285714,0.357142857142857,0.428571428571429,0.285714285714286,0.428571428571429,0.214285714285714,0.142857142857143,0.428571428571429,0.285714285714286,0.357142857142857,0.285714285714286,0.428571428571429,0.0714285714285714
1.00606060606061,0.285714285714286,0.214285714285714,0.357142857142857,0.428571428571429,0.285714285714286,0.428571428571429,0.214285714285714,0.142857142857143,0.428571428571429,0.285714285714286,0.357142857142857,0.285714285714286,0.428571428571429,0.0714285714285714
1.00606060606061,0.285714285714286,0.357142857142857,0.428571428571429,0.428571428571429,0.285714285714286,0.428571428571429,0.357142857142857,0.428571428571429,0.428571428571429,0.285714285714286,0.5,0.357142857142857,0.428571428571429,0.142857142857143
1.00808080808081,0.285714285714286,0.357142857142857,0.428571428571429,0.428571428571429,0.285714285714286,0.428571428571429,0.357142857142857,0.428571428571429,0.428571428571429,0.285714285714286,0.5,0.357142857142857,0.428571428571429,0.142857142857143
1.00808080808081,0.428571428571429,0.5,0.5,0.571428571428571,0.357142857142857,0.428571428571429,0.428571428571429,0.5,0.428571428571429,0.285714285714286,0.571428571428571,0.428571428571429,0.428571428571429,0.214285714285714
1.01010101010101,0.428571428571429,0.5,0.5,0.571428571428571,0.357142857142857,0.428571428571429,0.428571428571429,0.5,0.428571428571429,0.285714285714286,0.571428571428571,0.428571428571429,0.428571428571429,0.214285714285714
1.01010101010101,0.428571428571429,0.5,0.571428571428571,0.571428571428571,0.428571428571429,0.571428571428571,0.571428571428571,0.5,0.5,0.357142857142857,0.571428571428571,0.642857142857143,0.5,0.357142857142857
1.01212121212121,0.428571428571429,0.5,0.571428571428571,0.571428571428571,0.428571428571429,0.571428571428571,0.571428571428571,0.5,0.5,0.357142857142857,0.571428571428571,0.642857142857143,0.5,0.357142857142857
1.01212121212121,0.571428571428571,0.571428571428571,0.642857142857143,0.642857142857143,0.428571428571429,0.642857142857143,0.571428571428571,0.5,0.5,0.5,0.571428571428571,0.642857142857143,0.571428571428571,0.357142857142857
1.01414141414141,0.571428571428571,0.571428571428571,0.642857142857143,0.642857142857143,0.428571428571429,0.642857142857143,0.571428571428571,0.5,0.5,0.5,0.571428571428571,0.642857142857143,0.571428571428571,0.357142857142857
1.01414141414141,0.571428571428571,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.714285714285714,0.714285714285714,0.642857142857143,0.428571428571429
1.01616161616162,0.571428571428571,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.714285714285714,0.714285714285714,0.642857142857143,0.428571428571429
1.01616161616162,0.642857142857143,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.714285714285714,0.714285714285714,0.714285714285714,0.571428571428571
1.01818181818182,0.642857142857143,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.714285714285714,0.714285714285714,0.714285714285714,0.571428571428571
1.01818181818182,0.714285714285714,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.785714285714286,0.714285714285714,0.714285714285714,0.571428571428571
1.02020202020202,0.714285714285714,0.571428571428571,0.642857142857143,0.642857142857143,0.5,0.642857142857143,0.642857142857143,0.571428571428571,0.5,0.571428571428571,0.785714285714286,0.714285714285714,0.714285714285714,0.571428571428571
1.02020202020202,0.714285714285714,0.642857142857143,0.642857142857143,0.642857142857143,0.5,0.714285714285714,0.642857142857143,0.571428571428571,0.571428571428571,0.642857142857143,0.785714285714286,0.785714285714286,0.785714285714286,0.571428571428571
1.02222222222222,0.714285714285714,0.642857142857143,0.642857142857143,0.642857142857143,0.5,0.714285714285714,0.642857142857143,0.571428571428571,0.571428571428571,0.642857142857143,0.785714285714286,0.785714285714286,0.785714285714286,0.571428571428571
1.02222222222222,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.642857142857143,0.642857142857143,0.571428571428571,0.642857142857143,0.785714285714286,0.785714285714286,0.857142857142857,0.571428571428571
1.02424242424242,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.642857142857143,0.642857142857143,0.571428571428571,0.642857142857143,0.785714285714286,0.785714285714286,0.857142857142857,0.571428571428571
1.02424242424242,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.714285714285714,0.785714285714286,0.714285714285714,0.642857142857143,0.642857142857143,0.714285714285714,0.857142857142857,0.785714285714286,0.857142857142857,0.571428571428571
1.02626262626263,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.714285714285714,0.785714285714286,0.714285714285714,0.642857142857143,0.642857142857143,0.714285714285714,0.857142857142857,0.785714285714286,0.857142857142857,0.571428571428571
1.02626262626263,0.714285714285714,0.714285714285714,0.857142857142857,0.785714285714286,0.714285714285714,0.785714285714286,0.714285714285714,0.642857142857143,0.642857142857143,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.642857142857143
1.02828282828283,0.714285714285714,0.714285714285714,0.857142857142857,0.785714285714286,0.714285714285714,0.785714285714286,0.714285714285714,0.642857142857143,0.642857142857143,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.642857142857143
1.02828282828283,0.785714285714286,0.714285714285714,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.714285714285714
1.03030303030303,0.785714285714286,0.714285714285714,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.714285714285714
1.03030303030303,0.785714285714286,0.714285714285714,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.785714285714286
1.03232323232323,0.785714285714286,0.714285714285714,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.857142857142857,0.785714285714286
1.03232323232323,0.785714285714286,0.785714285714286,0.928571428571429,0.785714285714286,0.785714285714286,0.785714285714286,0.785714285714286,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03434343434343,0.785714285714286,0.785714285714286,0.928571428571429,0.785714285714286,0.785714285714286,0.785714285714286,0.785714285714286,0.642857142857143,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03434343434343,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03636363636364,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.785714285714286,0.785714285714286,0.785714285714286,0.714285714285714,0.785714285714286,0.714285714285714,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03636363636364,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03838383838384,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.928571428571429,0.785714285714286
1.03838383838384,0.928571428571429,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.785714285714286
1.04040404040404,0.928571428571429,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.785714285714286
1.04040404040404,0.928571428571429,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04242424242424,0.928571428571429,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.785714285714286,0.857142857142857,0.857142857142857,0.785714285714286,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04242424242424,0.928571428571429,0.928571428571429,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429,0.785714285714286,0.857142857142857,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04444444444444,0.928571428571429,0.928571428571429,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429,0.785714285714286,0.857142857142857,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04444444444444,0.928571428571429,0.928571428571429,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04646464646465,0.928571428571429,0.928571428571429,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04646464646465,0.928571428571429,0.928571428571429,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04848484848485,0.928571428571429,0.928571428571429,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.857142857142857,0.928571428571429,0.928571428571429
1.04848484848485,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05050505050505,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05050505050505,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05252525252525,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05252525252525,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05454545454545,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05454545454545,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05656565656566,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,0.928571428571429,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05656565656566,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,1,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05858585858586,1,1,1,0.928571428571429,1,0.928571428571429,0.857142857142857,1,0.857142857142857,0.857142857142857,0.928571428571429,0.928571428571429,0.928571428571429,0.928571428571429
1.05858585858586,1,1,1,1,1,0.928571428571429,0.857142857142857,1,0.857142857142857,0.857142857142857,1,0.928571428571429,0.928571428571429,0.928571428571429
1.06060606060606,1,1,1,1,1,0.928571428571429,0.857142857142857,1,0.857142857142857,0.857142857142857,1,0.928571428571429,0.928571428571429,0.928571428571429
1.06060606060606,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06262626262626,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06262626262626,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06464646464646,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06464646464646,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06666666666667,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,0.928571428571429,0.928571428571429
1.06666666666667,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.06868686868687,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.06868686868687,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07070707070707,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07070707070707,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07272727272727,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07272727272727,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07474747474747,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07474747474747,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07676767676768,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07676767676768,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07878787878788,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.07878787878788,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08080808080808,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08080808080808,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08282828282828,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08282828282828,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08484848484848,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08484848484848,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08686868686869,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08686868686869,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08888888888889,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.08888888888889,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09090909090909,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09090909090909,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09292929292929,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09292929292929,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09494949494949,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.09494949494949,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.0969696969697,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.0969696969697,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.0989898989899,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.0989898989899,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1010101010101,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1010101010101,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1030303030303,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1030303030303,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10505050505051,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10505050505051,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10707070707071,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10707070707071,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10909090909091,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.10909090909091,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11111111111111,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11111111111111,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11313131313131,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11313131313131,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11515151515152,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11515151515152,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11717171717172,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11717171717172,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11919191919192,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.11919191919192,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12121212121212,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12121212121212,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12323232323232,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12323232323232,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12525252525253,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12525252525253,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12727272727273,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12727272727273,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12929292929293,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.12929292929293,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13131313131313,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13131313131313,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13333333333333,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13333333333333,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13535353535354,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13535353535354,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13737373737374,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13737373737374,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13939393939394,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.13939393939394,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14141414141414,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14141414141414,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14343434343434,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14343434343434,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14545454545455,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14545454545455,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14747474747475,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14747474747475,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14949494949495,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.14949494949495,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15151515151515,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15151515151515,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15353535353535,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15353535353535,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15555555555556,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15555555555556,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15757575757576,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15757575757576,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15959595959596,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.15959595959596,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16161616161616,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16161616161616,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16363636363636,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16363636363636,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16565656565657,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16565656565657,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16767676767677,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16767676767677,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16969696969697,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.16969696969697,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17171717171717,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17171717171717,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17373737373737,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17373737373737,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17575757575758,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17575757575758,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17777777777778,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17777777777778,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17979797979798,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.17979797979798,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18181818181818,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18181818181818,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18383838383838,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18383838383838,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18585858585859,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18585858585859,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18787878787879,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18787878787879,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18989898989899,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.18989898989899,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.19191919191919,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.19191919191919,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.19393939393939,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.19393939393939,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1959595959596,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1959595959596,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1979797979798,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.1979797979798,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.2,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1
1.2,1,1,1,1,1,1,0.928571428571429,1,0.928571428571429,0.928571428571429,1,1,1,1


==> data/D_minres.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0,0,0,0,0,0,0,0,0,0,0.136363636363636,0.0454545454545455,0.272727272727273,0.681818181818182
1.04040404040404,0,0,0,0,0,0,0,0,0,0,0.136363636363636,0.0454545454545455,0.272727272727273,0.681818181818182
1.04040404040404,0,0,0,0,0,0,0,0,0,0,0.181818181818182,0.0909090909090909,0.318181818181818,0.818181818181818
1.08080808080808,0,0,0,0,0,0,0,0,0,0,0.181818181818182,0.0909090909090909,0.318181818181818,0.818181818181818
1.08080808080808,0,0,0,0,0,0,0,0,0,0,0.181818181818182,0.181818181818182,0.318181818181818,0.909090909090909
1.12121212121212,0,0,0,0,0,0,0,0,0,0,0.181818181818182,0.181818181818182,0.318181818181818,0.909090909090909
1.12121212121212,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.227272727272727,0.181818181818182,0.454545454545455,0.909090909090909
1.16161616161616,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.227272727272727,0.181818181818182,0.454545454545455,0.909090909090909
1.16161616161616,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.227272727272727,0.181818181818182,0.545454545454545,0.909090909090909
1.2020202020202,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.227272727272727,0.181818181818182,0.545454545454545,0.909090909090909
1.2020202020202,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.272727272727273,0.181818181818182,0.636363636363636,0.909090909090909
1.24242424242424,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.272727272727273,0.181818181818182,0.636363636363636,0.909090909090909
1.24242424242424,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.272727272727273,0.227272727272727,0.681818181818182,0.954545454545455
1.28282828282828,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.272727272727273,0.227272727272727,0.681818181818182,0.954545454545455
1.28282828282828,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.272727272727273,0.227272727272727,0.772727272727273,1
1.32323232323232,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.272727272727273,0.227272727272727,0.772727272727273,1
1.32323232323232,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.318181818181818,0.227272727272727,0.772727272727273,1
1.36363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.318181818181818,0.227272727272727,0.772727272727273,1
1.36363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.318181818181818,0.227272727272727,0.772727272727273,1
1.4040404040404,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.318181818181818,0.227272727272727,0.772727272727273,1
1.4040404040404,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.363636363636364,0.272727272727273,0.772727272727273,1
1.44444444444444,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.363636363636364,0.272727272727273,0.772727272727273,1
1.44444444444444,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0909090909090909,0.136363636363636,0.363636363636364,0.318181818181818,0.818181818181818,1
1.48484848484848,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0909090909090909,0.136363636363636,0.363636363636364,0.318181818181818,0.818181818181818,1
1.48484848484848,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.409090909090909,0.318181818181818,0.818181818181818,1
1.52525252525253,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.409090909090909,0.318181818181818,0.818181818181818,1
1.52525252525253,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.409090909090909,0.318181818181818,0.818181818181818,1
1.56565656565657,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.181818181818182,0.0909090909090909,0.0909090909090909,0.181818181818182,0.409090909090909,0.318181818181818,0.818181818181818,1
1.56565656565657,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.181818181818182,0.409090909090909,0.363636363636364,0.818181818181818,1
1.60606060606061,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.181818181818182,0.409090909090909,0.363636363636364,0.818181818181818,1
1.60606060606061,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.227272727272727,0.409090909090909,0.363636363636364,0.818181818181818,1
1.64646464646465,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.227272727272727,0.409090909090909,0.363636363636364,0.818181818181818,1
1.64646464646465,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.227272727272727,0.454545454545455,0.409090909090909,0.818181818181818,1
1.68686868686869,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.136363636363636,0.227272727272727,0.454545454545455,0.409090909090909,0.818181818181818,1
1.68686868686869,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.227272727272727,0.227272727272727,0.454545454545455,0.409090909090909,0.818181818181818,1
1.72727272727273,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.136363636363636,0.227272727272727,0.227272727272727,0.454545454545455,0.409090909090909,0.818181818181818,1
1.72727272727273,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.181818181818182,0.227272727272727,0.227272727272727,0.454545454545455,0.454545454545455,0.863636363636364,1
1.76767676767677,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.181818181818182,0.227272727272727,0.227272727272727,0.454545454545455,0.454545454545455,0.863636363636364,1
1.76767676767677,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.181818181818182,0.227272727272727,0.227272727272727,0.5,0.454545454545455,0.863636363636364,1
1.80808080808081,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.181818181818182,0.227272727272727,0.227272727272727,0.5,0.454545454545455,0.863636363636364,1
1.80808080808081,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.227272727272727,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.863636363636364,1
1.84848484848485,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.227272727272727,0.227272727272727,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.863636363636364,1
1.84848484848485,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.272727272727273,0.227272727272727,0.227272727272727,0.363636363636364,0.5,0.454545454545455,0.863636363636364,1
1.88888888888889,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.0909090909090909,0.272727272727273,0.227272727272727,0.227272727272727,0.363636363636364,0.5,0.454545454545455,0.863636363636364,1
1.88888888888889,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.136363636363636,0.272727272727273,0.272727272727273,0.227272727272727,0.363636363636364,0.5,0.5,0.863636363636364,1
1.92929292929293,0.0454545454545455,0.136363636363636,0.0454545454545455,0.0909090909090909,0.0454545454545455,0.136363636363636,0.272727272727273,0.272727272727273,0.227272727272727,0.363636363636364,0.5,0.5,0.863636363636364,1
1.92929292929293,0.0454545454545455,0.181818181818182,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.272727272727273,0.318181818181818,0.227272727272727,0.363636363636364,0.5,0.5,0.909090909090909,1
1.96969696969697,0.0454545454545455,0.181818181818182,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.272727272727273,0.318181818181818,0.227272727272727,0.363636363636364,0.5,0.5,0.909090909090909,1
1.96969696969697,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.318181818181818,0.454545454545455,0.5,0.5,0.954545454545455,1
2.01010101010101,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.318181818181818,0.454545454545455,0.5,0.5,0.954545454545455,1
2.01010101010101,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.5,1,1
2.05050505050505,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.5,1,1
2.05050505050505,0.181818181818182,0.272727272727273,0.181818181818182,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.5,1,1
2.09090909090909,0.181818181818182,0.272727272727273,0.181818181818182,0.227272727272727,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.5,1,1
2.09090909090909,0.181818181818182,0.272727272727273,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.545454545454545,1,1
2.13131313131313,0.181818181818182,0.272727272727273,0.181818181818182,0.272727272727273,0.136363636363636,0.227272727272727,0.409090909090909,0.409090909090909,0.409090909090909,0.5,0.5,0.545454545454545,1,1
2.13131313131313,0.227272727272727,0.318181818181818,0.227272727272727,0.318181818181818,0.227272727272727,0.272727272727273,0.454545454545455,0.454545454545455,0.454545454545455,0.545454545454545,0.5,0.590909090909091,1,1
2.17171717171717,0.227272727272727,0.318181818181818,0.227272727272727,0.318181818181818,0.227272727272727,0.272727272727273,0.454545454545455,0.454545454545455,0.454545454545455,0.545454545454545,0.5,0.590909090909091,1,1
2.17171717171717,0.227272727272727,0.318181818181818,0.227272727272727,0.318181818181818,0.227272727272727,0.272727272727273,0.454545454545455,0.454545454545455,0.454545454545455,0.545454545454545,0.5,0.590909090909091,1,1
2.21212121212121,0.227272727272727,0.318181818181818,0.227272727272727,0.318181818181818,0.227272727272727,0.272727272727273,0.454545454545455,0.454545454545455,0.454545454545455,0.545454545454545,0.5,0.590909090909091,1,1
2.21212121212121,0.227272727272727,0.318181818181818,0.272727272727273,0.318181818181818,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.454545454545455,0.545454545454545,0.545454545454545,0.681818181818182,1,1
2.25252525252525,0.227272727272727,0.318181818181818,0.272727272727273,0.318181818181818,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.454545454545455,0.545454545454545,0.545454545454545,0.681818181818182,1,1
2.25252525252525,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.5,0.590909090909091,0.545454545454545,0.681818181818182,1,1
2.29292929292929,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.227272727272727,0.272727272727273,0.5,0.454545454545455,0.5,0.590909090909091,0.545454545454545,0.681818181818182,1,1
2.29292929292929,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.33333333333333,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.33333333333333,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.37373737373737,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.37373737373737,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.545454545454545,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.41414141414141,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.545454545454545,0.590909090909091,0.590909090909091,0.681818181818182,1,1
2.41414141414141,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.590909090909091,0.636363636363636,0.681818181818182,1,1
2.45454545454545,0.272727272727273,0.363636363636364,0.272727272727273,0.318181818181818,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.590909090909091,0.636363636363636,0.681818181818182,1,1
2.45454545454545,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.590909090909091,0.681818181818182,0.681818181818182,1,1
2.49494949494949,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.590909090909091,0.681818181818182,0.681818181818182,1,1
2.49494949494949,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.636363636363636,0.727272727272727,0.681818181818182,1,1
2.53535353535354,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.5,0.590909090909091,0.590909090909091,0.636363636363636,0.727272727272727,0.681818181818182,1,1
2.53535353535354,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.590909090909091,0.590909090909091,0.636363636363636,0.636363636363636,0.772727272727273,0.727272727272727,1,1
2.57575757575758,0.272727272727273,0.363636363636364,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.590909090909091,0.590909090909091,0.636363636363636,0.636363636363636,0.772727272727273,0.727272727272727,1,1
2.57575757575758,0.272727272727273,0.409090909090909,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.61616161616162,0.272727272727273,0.409090909090909,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.61616161616162,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.65656565656566,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.65656565656566,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.6969696969697,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.6969696969697,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.73737373737374,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.772727272727273,0.636363636363636,0.772727272727273,0.772727272727273,1,1
2.73737373737374,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.818181818181818,0.727272727272727,0.772727272727273,0.772727272727273,1,1
2.77777777777778,0.272727272727273,0.454545454545455,0.272727272727273,0.363636363636364,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.818181818181818,0.727272727272727,0.772727272727273,0.772727272727273,1,1
2.77777777777778,0.272727272727273,0.454545454545455,0.272727272727273,0.409090909090909,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.818181818181818,0.772727272727273,0.772727272727273,0.772727272727273,1,1
2.81818181818182,0.272727272727273,0.454545454545455,0.272727272727273,0.409090909090909,0.272727272727273,0.272727272727273,0.636363636363636,0.636363636363636,0.818181818181818,0.772727272727273,0.772727272727273,0.772727272727273,1,1
2.81818181818182,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.272727272727273,0.318181818181818,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.85858585858586,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.272727272727273,0.318181818181818,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.85858585858586,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.272727272727273,0.409090909090909,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.8989898989899,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.272727272727273,0.409090909090909,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.8989898989899,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.318181818181818,0.454545454545455,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.93939393939394,0.272727272727273,0.454545454545455,0.272727272727273,0.454545454545455,0.318181818181818,0.454545454545455,0.636363636363636,0.636363636363636,0.818181818181818,0.863636363636364,0.772727272727273,0.772727272727273,1,1
2.93939393939394,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.636363636363636,0.681818181818182,0.863636363636364,0.909090909090909,0.772727272727273,0.772727272727273,1,1
2.97979797979798,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.636363636363636,0.681818181818182,0.863636363636364,0.909090909090909,0.772727272727273,0.772727272727273,1,1
2.97979797979798,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.02020202020202,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.02020202020202,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.06060606060606,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.06060606060606,0.318181818181818,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.1010101010101,0.318181818181818,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.1010101010101,0.318181818181818,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.14141414141414,0.318181818181818,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.863636363636364,0.909090909090909,0.818181818181818,0.772727272727273,1,1
3.14141414141414,0.363636363636364,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.909090909090909,1,0.818181818181818,0.772727272727273,1,1
3.18181818181818,0.363636363636364,0.5,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.909090909090909,1,0.818181818181818,0.772727272727273,1,1
3.18181818181818,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.954545454545455,1,0.818181818181818,0.772727272727273,1,1
3.22222222222222,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.681818181818182,0.681818181818182,0.954545454545455,1,0.818181818181818,0.772727272727273,1,1
3.22222222222222,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.772727272727273,1,1
3.26262626262626,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.318181818181818,0.454545454545455,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.772727272727273,1,1
3.26262626262626,0.363636363636364,0.590909090909091,0.363636363636364,0.5,0.318181818181818,0.454545454545455,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.3030303030303,0.363636363636364,0.590909090909091,0.363636363636364,0.5,0.318181818181818,0.454545454545455,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.3030303030303,0.363636363636364,0.590909090909091,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.34343434343434,0.363636363636364,0.590909090909091,0.363636363636364,0.545454545454545,0.318181818181818,0.5,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.34343434343434,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.363636363636364,0.545454545454545,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.38383838383838,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.363636363636364,0.545454545454545,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.38383838383838,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.42424242424242,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.727272727272727,0.727272727272727,0.954545454545455,1,0.818181818181818,0.818181818181818,1,1
3.42424242424242,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.772727272727273,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.46464646464646,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.772727272727273,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.46464646464646,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.863636363636364,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.50505050505051,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.863636363636364,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.50505050505051,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.863636363636364,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.54545454545455,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.409090909090909,0.545454545454545,0.863636363636364,0.727272727272727,0.954545454545455,1,0.863636363636364,0.818181818181818,1,1
3.54545454545455,0.409090909090909,0.590909090909091,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.863636363636364,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.58585858585859,0.409090909090909,0.590909090909091,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.863636363636364,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.58585858585859,0.409090909090909,0.590909090909091,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.863636363636364,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.62626262626263,0.409090909090909,0.590909090909091,0.409090909090909,0.590909090909091,0.409090909090909,0.545454545454545,0.863636363636364,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.62626262626263,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.909090909090909,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.66666666666667,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.909090909090909,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.66666666666667,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.909090909090909,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.70707070707071,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.909090909090909,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.70707070707071,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.954545454545455,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.74747474747475,0.409090909090909,0.590909090909091,0.409090909090909,0.636363636363636,0.409090909090909,0.545454545454545,0.954545454545455,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.74747474747475,0.409090909090909,0.590909090909091,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,0.954545454545455,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.78787878787879,0.409090909090909,0.590909090909091,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,0.954545454545455,0.772727272727273,1,1,0.863636363636364,0.818181818181818,1,1
3.78787878787879,0.409090909090909,0.590909090909091,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,1,0.772727272727273,1,1,0.863636363636364,0.863636363636364,1,1
3.82828282828283,0.409090909090909,0.590909090909091,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,1,0.772727272727273,1,1,0.863636363636364,0.863636363636364,1,1
3.82828282828283,0.454545454545455,0.636363636363636,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,1,0.772727272727273,1,1,0.863636363636364,0.909090909090909,1,1
3.86868686868687,0.454545454545455,0.636363636363636,0.409090909090909,0.681818181818182,0.409090909090909,0.545454545454545,1,0.772727272727273,1,1,0.863636363636364,0.909090909090909,1,1
3.86868686868687,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.545454545454545,1,0.818181818181818,1,1,0.863636363636364,0.909090909090909,1,1
3.90909090909091,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.545454545454545,1,0.818181818181818,1,1,0.863636363636364,0.909090909090909,1,1
3.90909090909091,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.590909090909091,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
3.94949494949495,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.590909090909091,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
3.94949494949495,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
3.98989898989899,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
3.98989898989899,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.03030303030303,0.454545454545455,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.03030303030303,0.5,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.07070707070707,0.5,0.681818181818182,0.454545454545455,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.07070707070707,0.5,0.681818181818182,0.5,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.11111111111111,0.5,0.681818181818182,0.5,0.681818181818182,0.409090909090909,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.11111111111111,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.15151515151515,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.15151515151515,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.19191919191919,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.818181818181818,1,1,0.909090909090909,0.909090909090909,1,1
4.19191919191919,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.23232323232323,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.636363636363636,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.23232323232323,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.681818181818182,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.27272727272727,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.681818181818182,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.27272727272727,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.681818181818182,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.31313131313131,0.5,0.681818181818182,0.5,0.681818181818182,0.454545454545455,0.681818181818182,1,0.909090909090909,1,1,0.909090909090909,0.909090909090909,1,1
4.31313131313131,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.454545454545455,0.681818181818182,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.35353535353535,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.454545454545455,0.681818181818182,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.35353535353535,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.39393939393939,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.39393939393939,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.43434343434343,0.590909090909091,0.727272727272727,0.545454545454545,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.43434343434343,0.590909090909091,0.772727272727273,0.590909090909091,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.47474747474747,0.590909090909091,0.772727272727273,0.590909090909091,0.727272727272727,0.5,0.727272727272727,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.47474747474747,0.636363636363636,0.772727272727273,0.590909090909091,0.772727272727273,0.5,0.772727272727273,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.51515151515152,0.636363636363636,0.772727272727273,0.590909090909091,0.772727272727273,0.5,0.772727272727273,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.51515151515152,0.636363636363636,0.772727272727273,0.590909090909091,0.772727272727273,0.545454545454545,0.772727272727273,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.55555555555556,0.636363636363636,0.772727272727273,0.590909090909091,0.772727272727273,0.545454545454545,0.772727272727273,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.55555555555556,0.636363636363636,0.818181818181818,0.590909090909091,0.818181818181818,0.545454545454545,0.818181818181818,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.5959595959596,0.636363636363636,0.818181818181818,0.590909090909091,0.818181818181818,0.545454545454545,0.818181818181818,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.5959595959596,0.681818181818182,0.863636363636364,0.590909090909091,0.863636363636364,0.590909090909091,0.818181818181818,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.63636363636364,0.681818181818182,0.863636363636364,0.590909090909091,0.863636363636364,0.590909090909091,0.818181818181818,1,0.954545454545455,1,1,0.909090909090909,0.909090909090909,1,1
4.63636363636364,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.67676767676768,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.67676767676768,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.71717171717172,0.727272727272727,0.863636363636364,0.681818181818182,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.71717171717172,0.727272727272727,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.75757575757576,0.727272727272727,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.75757575757576,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.7979797979798,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.7979797979798,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.83838383838384,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.636363636363636,0.863636363636364,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.83838383838384,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.87878787878788,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.681818181818182,0.909090909090909,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.87878787878788,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.681818181818182,0.909090909090909,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.91919191919192,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.681818181818182,0.909090909090909,1,0.954545454545455,1,1,0.909090909090909,0.954545454545455,1,1
4.91919191919192,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,1,1,1,1,0.954545454545455,0.954545454545455,1,1
4.95959595959596,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,1,1,1,1,0.954545454545455,0.954545454545455,1,1
4.95959595959596,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,1,1,1,1,0.954545454545455,0.954545454545455,1,1
5,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,1,1,1,1,0.954545454545455,0.954545454545455,1,1
5,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,1,1,1,1,0.954545454545455,0.954545454545455,1,1


==> data/D_red.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0.0909090909090909,0.136363636363636,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0909090909090909,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0454545454545455,0.0909090909090909
1.00151515151515,0.0909090909090909,0.136363636363636,0.181818181818182,0.181818181818182,0.181818181818182,0.136363636363636,0.0909090909090909,0.0454545454545455,0.136363636363636,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0454545454545455,0.0909090909090909
1.00151515151515,0.818181818181818,0.681818181818182,0.818181818181818,0.681818181818182,0.818181818181818,0.727272727272727,0.636363636363636,0.681818181818182,0.681818181818182,0.681818181818182,0.636363636363636,0.681818181818182,0.590909090909091,0.681818181818182
1.0030303030303,0.818181818181818,0.681818181818182,0.818181818181818,0.681818181818182,0.818181818181818,0.727272727272727,0.636363636363636,0.681818181818182,0.681818181818182,0.681818181818182,0.636363636363636,0.681818181818182,0.590909090909091,0.681818181818182
1.0030303030303,0.818181818181818,0.818181818181818,0.863636363636364,0.772727272727273,0.909090909090909,0.727272727272727,0.681818181818182,0.727272727272727,0.727272727272727,0.727272727272727,0.681818181818182,0.727272727272727,0.636363636363636,0.772727272727273
1.00454545454545,0.818181818181818,0.818181818181818,0.863636363636364,0.772727272727273,0.909090909090909,0.727272727272727,0.681818181818182,0.727272727272727,0.727272727272727,0.727272727272727,0.681818181818182,0.727272727272727,0.636363636363636,0.772727272727273
1.00454545454545,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818
1.00606060606061,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818
1.00606060606061,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.772727272727273,0.772727272727273,0.772727272727273,0.818181818181818,0.863636363636364,0.863636363636364,0.772727272727273,0.818181818181818
1.00757575757576,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.772727272727273,0.772727272727273,0.772727272727273,0.818181818181818,0.863636363636364,0.863636363636364,0.772727272727273,0.818181818181818
1.00757575757576,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.00909090909091,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.00909090909091,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.01060606060606,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.818181818181818,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.01060606060606,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.863636363636364,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.01212121212121,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.863636363636364,0.772727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.772727272727273,0.818181818181818
1.01212121212121,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364
1.01363636363636,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.772727272727273,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364
1.01363636363636,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01515151515152,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01515151515152,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01666666666667,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01666666666667,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.909090909090909,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01818181818182,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01969696969697,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909
1.01969696969697,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02121212121212,0.863636363636364,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02121212121212,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02272727272727,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02272727272727,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02424242424242,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909
1.02424242424242,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909
1.02575757575758,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909
1.02575757575758,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.02727272727273,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.02727272727273,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.02878787878788,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.02878787878788,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03030303030303,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03030303030303,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03181818181818,0.863636363636364,0.863636363636364,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03181818181818,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03333333333333,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03333333333333,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03484848484848,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03484848484848,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03636363636364,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03787878787879,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03787878787879,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03939393939394,0.909090909090909,0.909090909090909,0.954545454545455,0.909090909090909,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.03939393939394,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04242424242424,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04242424242424,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04393939393939,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04393939393939,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0469696969697,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0469696969697,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04848484848485,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.04848484848485,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05151515151515,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05151515151515,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0530303030303,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0530303030303,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05454545454545,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05454545454545,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05606060606061,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05606060606061,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05757575757576,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05757575757576,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05909090909091,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.05909090909091,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06060606060606,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06060606060606,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06212121212121,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06212121212121,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06363636363636,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06363636363636,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06515151515152,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06515151515152,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.06969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07121212121212,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07121212121212,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07272727272727,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07272727272727,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07424242424242,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07424242424242,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.07878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08484848484848,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08484848484848,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.08939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09242424242424,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09242424242424,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09393939393939,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09393939393939,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.0969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.09848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10151515151515,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10151515151515,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.1030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.1030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10454545454545,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10454545454545,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10606060606061,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.909090909090909
1.10606060606061,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.10757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.10757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.10909090909091,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.10909090909091,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11060606060606,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11060606060606,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11212121212121,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11212121212121,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11363636363636,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11363636363636,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11515151515152,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11515151515152,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11666666666667,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.11969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12121212121212,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12121212121212,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12272727272727,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12272727272727,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12424242424242,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12424242424242,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.12878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13484848484848,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13484848484848,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.13939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14242424242424,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14242424242424,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14393939393939,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14393939393939,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.1469696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.1469696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.14848484848485,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.15,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.15,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,0.954545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455


==> data/D_time.csv <==
x,c1,c2,c3,c4,c5,c6,c7,c8,c9,c10,c11,c12,c13,c14
1,0.0909090909090909,0.0454545454545455,0.136363636363636,0,0.0909090909090909,0,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.181818181818182,0
1.04040404040404,0.0909090909090909,0.0454545454545455,0.136363636363636,0,0.0909090909090909,0,0.0454545454545455,0.0454545454545455,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.181818181818182,0
1.04040404040404,0.136363636363636,0.0909090909090909,0.272727272727273,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.181818181818182,0.136363636363636,0.136363636363636,0.227272727272727,0.0454545454545455
1.08080808080808,0.136363636363636,0.0909090909090909,0.272727272727273,0.0454545454545455,0.136363636363636,0.0909090909090909,0.0909090909090909,0.0909090909090909,0.136363636363636,0.181818181818182,0.136363636363636,0.136363636363636,0.227272727272727,0.0454545454545455
1.08080808080808,0.181818181818182,0.0909090909090909,0.272727272727273,0.0909090909090909,0.136363636363636,0.136363636363636,0.136363636363636,0.136363636363636,0.136363636363636,0.181818181818182,0.181818181818182,0.181818181818182,0.227272727272727,0.0909090909090909
1.12121212121212,0.181818181818182,0.0909090909090909,0.272727272727273,0.0909090909090909,0.136363636363636,0.136363636363636,0.136363636363636,0.136363636363636,0.136363636363636,0.181818181818182,0.181818181818182,0.181818181818182,0.227272727272727,0.0909090909090909
1.12121212121212,0.272727272727273,0.136363636363636,0.318181818181818,0.136363636363636,0.227272727272727,0.181818181818182,0.181818181818182,0.227272727272727,0.272727272727273,0.181818181818182,0.181818181818182,0.227272727272727,0.272727272727273,0.136363636363636
1.16161616161616,0.272727272727273,0.136363636363636,0.318181818181818,0.136363636363636,0.227272727272727,0.181818181818182,0.181818181818182,0.227272727272727,0.272727272727273,0.181818181818182,0.181818181818182,0.227272727272727,0.272727272727273,0.136363636363636
1.16161616161616,0.318181818181818,0.181818181818182,0.409090909090909,0.227272727272727,0.227272727272727,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.181818181818182,0.454545454545455,0.318181818181818,0.318181818181818,0.136363636363636
1.2020202020202,0.318181818181818,0.181818181818182,0.409090909090909,0.227272727272727,0.227272727272727,0.272727272727273,0.318181818181818,0.272727272727273,0.318181818181818,0.181818181818182,0.454545454545455,0.318181818181818,0.318181818181818,0.136363636363636
1.2020202020202,0.363636363636364,0.227272727272727,0.454545454545455,0.272727272727273,0.318181818181818,0.272727272727273,0.363636363636364,0.318181818181818,0.318181818181818,0.227272727272727,0.5,0.363636363636364,0.318181818181818,0.136363636363636
1.24242424242424,0.363636363636364,0.227272727272727,0.454545454545455,0.272727272727273,0.318181818181818,0.272727272727273,0.363636363636364,0.318181818181818,0.318181818181818,0.227272727272727,0.5,0.363636363636364,0.318181818181818,0.136363636363636
1.24242424242424,0.5,0.272727272727273,0.5,0.454545454545455,0.363636363636364,0.318181818181818,0.454545454545455,0.409090909090909,0.363636363636364,0.272727272727273,0.5,0.363636363636364,0.318181818181818,0.181818181818182
1.28282828282828,0.5,0.272727272727273,0.5,0.454545454545455,0.363636363636364,0.318181818181818,0.454545454545455,0.409090909090909,0.363636363636364,0.272727272727273,0.5,0.363636363636364,0.318181818181818,0.181818181818182
1.28282828282828,0.5,0.409090909090909,0.5,0.5,0.409090909090909,0.363636363636364,0.5,0.454545454545455,0.5,0.363636363636364,0.590909090909091,0.409090909090909,0.318181818181818,0.272727272727273
1.32323232323232,0.5,0.409090909090909,0.5,0.5,0.409090909090909,0.363636363636364,0.5,0.454545454545455,0.5,0.363636363636364,0.590909090909091,0.409090909090909,0.318181818181818,0.272727272727273
1.32323232323232,0.5,0.454545454545455,0.5,0.545454545454545,0.454545454545455,0.409090909090909,0.545454545454545,0.454545454545455,0.590909090909091,0.363636363636364,0.681818181818182,0.5,0.363636363636364,0.272727272727273
1.36363636363636,0.5,0.454545454545455,0.5,0.545454545454545,0.454545454545455,0.409090909090909,0.545454545454545,0.454545454545455,0.590909090909091,0.363636363636364,0.681818181818182,0.5,0.363636363636364,0.272727272727273
1.36363636363636,0.545454545454545,0.545454545454545,0.5,0.636363636363636,0.545454545454545,0.5,0.590909090909091,0.545454545454545,0.636363636363636,0.363636363636364,0.727272727272727,0.5,0.363636363636364,0.272727272727273
1.4040404040404,0.545454545454545,0.545454545454545,0.5,0.636363636363636,0.545454545454545,0.5,0.590909090909091,0.545454545454545,0.636363636363636,0.363636363636364,0.727272727272727,0.5,0.363636363636364,0.272727272727273
1.4040404040404,0.545454545454545,0.545454545454545,0.5,0.681818181818182,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.636363636363636,0.5,0.727272727272727,0.590909090909091,0.363636363636364,0.272727272727273
1.44444444444444,0.545454545454545,0.545454545454545,0.5,0.681818181818182,0.545454545454545,0.5,0.590909090909091,0.590909090909091,0.636363636363636,0.5,0.727272727272727,0.590909090909091,0.363636363636364,0.272727272727273
1.44444444444444,0.545454545454545,0.590909090909091,0.5,0.727272727272727,0.590909090909091,0.636363636363636,0.636363636363636,0.590909090909091,0.636363636363636,0.5,0.727272727272727,0.590909090909091,0.409090909090909,0.363636363636364
1.48484848484848,0.545454545454545,0.590909090909091,0.5,0.727272727272727,0.590909090909091,0.636363636363636,0.636363636363636,0.590909090909091,0.636363636363636,0.5,0.727272727272727,0.590909090909091,0.409090909090909,0.363636363636364
1.48484848484848,0.545454545454545,0.590909090909091,0.545454545454545,0.727272727272727,0.590909090909091,0.681818181818182,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.636363636363636,0.409090909090909,0.363636363636364
1.52525252525253,0.545454545454545,0.590909090909091,0.545454545454545,0.727272727272727,0.590909090909091,0.681818181818182,0.636363636363636,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.636363636363636,0.409090909090909,0.363636363636364
1.52525252525253,0.545454545454545,0.590909090909091,0.545454545454545,0.727272727272727,0.636363636363636,0.727272727272727,0.681818181818182,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.636363636363636,0.409090909090909,0.454545454545455
1.56565656565657,0.545454545454545,0.590909090909091,0.545454545454545,0.727272727272727,0.636363636363636,0.727272727272727,0.681818181818182,0.590909090909091,0.727272727272727,0.636363636363636,0.772727272727273,0.636363636363636,0.409090909090909,0.454545454545455
1.56565656565657,0.545454545454545,0.636363636363636,0.590909090909091,0.727272727272727,0.681818181818182,0.772727272727273,0.772727272727273,0.636363636363636,0.727272727272727,0.636363636363636,0.909090909090909,0.681818181818182,0.409090909090909,0.454545454545455
1.60606060606061,0.545454545454545,0.636363636363636,0.590909090909091,0.727272727272727,0.681818181818182,0.772727272727273,0.772727272727273,0.636363636363636,0.727272727272727,0.636363636363636,0.909090909090909,0.681818181818182,0.409090909090909,0.454545454545455
1.60606060606061,0.545454545454545,0.636363636363636,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.681818181818182,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.409090909090909,0.5
1.64646464646465,0.545454545454545,0.636363636363636,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.681818181818182,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.409090909090909,0.5
1.64646464646465,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.772727272727273,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.454545454545455,0.545454545454545
1.68686868686869,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.772727272727273,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.454545454545455,0.545454545454545
1.68686868686869,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.818181818181818,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.5,0.545454545454545
1.72727272727273,0.590909090909091,0.772727272727273,0.636363636363636,0.772727272727273,0.727272727272727,0.818181818181818,0.772727272727273,0.818181818181818,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.5,0.545454545454545
1.72727272727273,0.590909090909091,0.772727272727273,0.636363636363636,0.818181818181818,0.727272727272727,0.818181818181818,0.772727272727273,0.863636363636364,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.5,0.545454545454545
1.76767676767677,0.590909090909091,0.772727272727273,0.636363636363636,0.818181818181818,0.727272727272727,0.818181818181818,0.772727272727273,0.863636363636364,0.818181818181818,0.681818181818182,0.909090909090909,0.772727272727273,0.5,0.545454545454545
1.76767676767677,0.636363636363636,0.818181818181818,0.636363636363636,0.818181818181818,0.772727272727273,0.863636363636364,0.772727272727273,0.863636363636364,0.818181818181818,0.727272727272727,0.909090909090909,0.772727272727273,0.545454545454545,0.545454545454545
1.80808080808081,0.636363636363636,0.818181818181818,0.636363636363636,0.818181818181818,0.772727272727273,0.863636363636364,0.772727272727273,0.863636363636364,0.818181818181818,0.727272727272727,0.909090909090909,0.772727272727273,0.545454545454545,0.545454545454545
1.80808080808081,0.636363636363636,0.818181818181818,0.636363636363636,0.818181818181818,0.772727272727273,0.863636363636364,0.863636363636364,0.863636363636364,0.818181818181818,0.772727272727273,0.909090909090909,0.772727272727273,0.545454545454545,0.545454545454545
1.84848484848485,0.636363636363636,0.818181818181818,0.636363636363636,0.818181818181818,0.772727272727273,0.863636363636364,0.863636363636364,0.863636363636364,0.818181818181818,0.772727272727273,0.909090909090909,0.772727272727273,0.545454545454545,0.545454545454545
1.84848484848485,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.772727272727273,0.909090909090909,0.772727272727273,0.590909090909091,0.545454545454545
1.88888888888889,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.772727272727273,0.909090909090909,0.772727272727273,0.590909090909091,0.545454545454545
1.88888888888889,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.954545454545455,0.772727272727273,0.590909090909091,0.545454545454545
1.92929292929293,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.863636363636364,0.863636363636364,0.818181818181818,0.954545454545455,0.772727272727273,0.590909090909091,0.545454545454545
1.92929292929293,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.636363636363636,0.545454545454545
1.96969696969697,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.636363636363636,0.545454545454545
1.96969696969697,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.681818181818182,0.545454545454545
2.01010101010101,0.636363636363636,0.818181818181818,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.681818181818182,0.545454545454545
2.01010101010101,0.636363636363636,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.727272727272727,0.636363636363636
2.05050505050505,0.636363636363636,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.727272727272727,0.636363636363636
2.05050505050505,0.636363636363636,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
2.09090909090909,0.636363636363636,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.636363636363636
2.09090909090909,0.681818181818182,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.13131313131313,0.681818181818182,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.13131313131313,0.727272727272727,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.17171717171717,0.727272727272727,0.863636363636364,0.636363636363636,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.17171717171717,0.727272727272727,0.863636363636364,0.681818181818182,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.21212121212121,0.727272727272727,0.863636363636364,0.681818181818182,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.909090909090909,0.909090909090909,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.21212121212121,0.727272727272727,0.863636363636364,0.681818181818182,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.25252525252525,0.727272727272727,0.863636363636364,0.681818181818182,0.863636363636364,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.727272727272727
2.25252525252525,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.29292929292929,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.29292929292929,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.33333333333333,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.33333333333333,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.37373737373737,0.772727272727273,0.863636363636364,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.772727272727273,0.772727272727273
2.37373737373737,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.818181818181818,0.772727272727273
2.41414141414141,0.772727272727273,0.909090909090909,0.727272727272727,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.863636363636364,0.818181818181818,0.772727272727273
2.41414141414141,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.818181818181818,0.772727272727273
2.45454545454545,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.818181818181818,0.772727272727273
2.45454545454545,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818
2.49494949494949,0.772727272727273,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,0.863636363636364,0.863636363636364,0.818181818181818
2.49494949494949,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364
2.53535353535354,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.909090909090909,0.863636363636364
2.53535353535354,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909
2.57575757575758,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.909090909090909,0.909090909090909
2.57575757575758,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.61616161616162,0.818181818181818,0.909090909090909,0.772727272727273,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.61616161616162,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.65656565656566,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.65656565656566,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.6969696969697,0.818181818181818,0.909090909090909,0.818181818181818,0.909090909090909,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.909090909090909
2.6969696969697,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455
2.73737373737374,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364,0.909090909090909,0.954545454545455,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455
2.73737373737374,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364,0.954545454545455,1,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455
2.77777777777778,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364,0.954545454545455,1,1,1,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455
2.77777777777778,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,1,1,1,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
2.81818181818182,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,1,1,1,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
2.81818181818182,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.85858585858586,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.909090909090909,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.85858585858586,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.8989898989899,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.8989898989899,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.93939393939394,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
2.93939393939394,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
2.97979797979798,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
2.97979797979798,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.02020202020202,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.818181818181818,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.02020202020202,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.06060606060606,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.06060606060606,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.1010101010101,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.1010101010101,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.14141414141414,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.14141414141414,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.18181818181818,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.18181818181818,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.22222222222222,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.22222222222222,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.26262626262626,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.26262626262626,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.3030303030303,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.3030303030303,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.34343434343434,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.34343434343434,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.38383838383838,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.38383838383838,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.42424242424242,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.42424242424242,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.46464646464646,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.46464646464646,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.50505050505051,0.818181818181818,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.50505050505051,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.54545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.54545454545455,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.58585858585859,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.58585858585859,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.62626262626263,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.62626262626263,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.66666666666667,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.66666666666667,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.70707070707071,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.70707070707071,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.74747474747475,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.74747474747475,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.78787878787879,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.78787878787879,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.82828282828283,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.82828282828283,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.86868686868687,0.863636363636364,0.909090909090909,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.86868686868687,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.90909090909091,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.90909090909091,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.94949494949495,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.94949494949495,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.98989898989899,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
3.98989898989899,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.03030303030303,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.03030303030303,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.07070707070707,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.07070707070707,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.11111111111111,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.11111111111111,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.15151515151515,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.15151515151515,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.19191919191919,0.863636363636364,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.19191919191919,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.23232323232323,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.23232323232323,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.27272727272727,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.27272727272727,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.31313131313131,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,0.954545454545455,1,0.954545454545455,0.954545454545455
4.31313131313131,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.35353535353535,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.35353535353535,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.39393939393939,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.39393939393939,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.43434343434343,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.43434343434343,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.47474747474747,0.863636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.47474747474747,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.51515151515152,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.51515151515152,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.55555555555556,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.55555555555556,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.5959595959596,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.5959595959596,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.63636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.63636363636364,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.67676767676768,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.67676767676768,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.71717171717172,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.71717171717172,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.75757575757576,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.75757575757576,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.7979797979798,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.7979797979798,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.83838383838384,0.909090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.83838383838384,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.87878787878788,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.87878787878788,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.91919191919192,0.909090909090909,0.954545454545455,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.91919191919192,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.95959595959596,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
4.95959595959596,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
5,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455
5,0.909090909090909,1,0.954545454545455,1,0.954545454545455,1,1,1,1,1,1,1,0.954545454545455,0.954545454545455


==> data/Dg_feval.csv <==
x,c1,c2,c3,c4
1,0.227272727272727,0.545454545454545,0.181818181818182,0.136363636363636
1.03030303030303,0.227272727272727,0.545454545454545,0.181818181818182,0.136363636363636
1.03030303030303,0.227272727272727,0.590909090909091,0.272727272727273,0.136363636363636
1.06060606060606,0.227272727272727,0.590909090909091,0.272727272727273,0.136363636363636
1.06060606060606,0.227272727272727,0.636363636363636,0.363636363636364,0.136363636363636
1.09090909090909,0.227272727272727,0.636363636363636,0.363636363636364,0.136363636363636
1.09090909090909,0.227272727272727,0.636363636363636,0.409090909090909,0.136363636363636
1.12121212121212,0.227272727272727,0.636363636363636,0.409090909090909,0.136363636363636
1.12121212121212,0.363636363636364,0.681818181818182,0.5,0.136363636363636
1.15151515151515,0.363636363636364,0.681818181818182,0.5,0.136363636363636
1.15151515151515,0.5,0.727272727272727,0.636363636363636,0.136363636363636
1.18181818181818,0.5,0.727272727272727,0.636363636363636,0.136363636363636
1.18181818181818,0.636363636363636,0.727272727272727,0.636363636363636,0.136363636363636
1.21212121212121,0.636363636363636,0.727272727272727,0.636363636363636,0.136363636363636
1.21212121212121,0.681818181818182,0.772727272727273,0.681818181818182,0.136363636363636
1.24242424242424,0.681818181818182,0.772727272727273,0.681818181818182,0.136363636363636
1.24242424242424,0.681818181818182,0.818181818181818,0.772727272727273,0.181818181818182
1.27272727272727,0.681818181818182,0.818181818181818,0.772727272727273,0.181818181818182
1.27272727272727,0.727272727272727,0.818181818181818,0.772727272727273,0.227272727272727
1.3030303030303,0.727272727272727,0.818181818181818,0.772727272727273,0.227272727272727
1.3030303030303,0.727272727272727,0.818181818181818,0.818181818181818,0.272727272727273
1.33333333333333,0.727272727272727,0.818181818181818,0.818181818181818,0.272727272727273
1.33333333333333,0.772727272727273,0.818181818181818,0.863636363636364,0.272727272727273
1.36363636363636,0.772727272727273,0.818181818181818,0.863636363636364,0.272727272727273
1.36363636363636,0.772727272727273,0.818181818181818,0.863636363636364,0.272727272727273
1.39393939393939,0.772727272727273,0.818181818181818,0.863636363636364,0.272727272727273
1.39393939393939,0.772727272727273,0.818181818181818,0.909090909090909,0.272727272727273
1.42424242424242,0.772727272727273,0.818181818181818,0.909090909090909,0.272727272727273
1.42424242424242,0.818181818181818,0.909090909090909,0.909090909090909,0.272727272727273
1.45454545454545,0.818181818181818,0.909090909090909,0.909090909090909,0.272727272727273
1.45454545454545,0.818181818181818,0.954545454545455,0.909090909090909,0.363636363636364
1.48484848484848,0.818181818181818,0.954545454545455,0.909090909090909,0.363636363636364
1.48484848484848,0.818181818181818,0.954545454545455,0.909090909090909,0.363636363636364
1.51515151515152,0.818181818181818,0.954545454545455,0.909090909090909,0.363636363636364
1.51515151515152,0.818181818181818,0.954545454545455,0.909090909090909,0.363636363636364
1.54545454545455,0.818181818181818,0.954545454545455,0.909090909090909,0.363636363636364
1.54545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.363636363636364
1.57575757575758,0.909090909090909,0.954545454545455,0.909090909090909,0.363636363636364
1.57575757575758,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.60606060606061,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.60606060606061,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.63636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.63636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.66666666666667,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.66666666666667,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.6969696969697,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.6969696969697,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.72727272727273,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.72727272727273,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.75757575757576,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.75757575757576,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.78787878787879,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.78787878787879,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.81818181818182,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.81818181818182,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.84848484848485,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.84848484848485,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.87878787878788,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.87878787878788,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.90909090909091,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.90909090909091,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.93939393939394,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.93939393939394,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.96969696969697,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.96969696969697,0.954545454545455,0.954545454545455,0.909090909090909,0.545454545454545
2,0.954545454545455,0.954545454545455,0.909090909090909,0.545454545454545
2,0.954545454545455,0.954545454545455,0.909090909090909,0.590909090909091
2.03030303030303,0.954545454545455,0.954545454545455,0.909090909090909,0.590909090909091
2.03030303030303,0.954545454545455,0.954545454545455,0.909090909090909,0.590909090909091
2.06060606060606,0.954545454545455,0.954545454545455,0.909090909090909,0.590909090909091
2.06060606060606,0.954545454545455,0.954545454545455,0.909090909090909,0.590909090909091
2.09090909090909,0.954545454545455,0.954545454545455,0.909090909090909,0.590909090909091
2.09090909090909,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636
2.12121212121212,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636
2.12121212121212,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636
2.15151515151515,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636
2.15151515151515,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636
2.18181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.636363636363636
2.18181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182
2.21212121212121,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182
2.21212121212121,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182
2.24242424242424,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182
2.24242424242424,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182
2.27272727272727,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182
2.27272727272727,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182
2.3030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182
2.3030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182
2.33333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.681818181818182
2.33333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.727272727272727
2.36363636363636,0.954545454545455,0.954545454545455,0.954545454545455,0.727272727272727
2.36363636363636,0.954545454545455,0.954545454545455,1,0.727272727272727
2.39393939393939,0.954545454545455,0.954545454545455,1,0.727272727272727
2.39393939393939,0.954545454545455,0.954545454545455,1,0.727272727272727
2.42424242424242,0.954545454545455,0.954545454545455,1,0.727272727272727
2.42424242424242,0.954545454545455,0.954545454545455,1,0.727272727272727
2.45454545454545,0.954545454545455,0.954545454545455,1,0.727272727272727
2.45454545454545,0.954545454545455,0.954545454545455,1,0.727272727272727
2.48484848484848,0.954545454545455,0.954545454545455,1,0.727272727272727
2.48484848484848,0.954545454545455,0.954545454545455,1,0.727272727272727
2.51515151515152,0.954545454545455,0.954545454545455,1,0.727272727272727
2.51515151515152,0.954545454545455,0.954545454545455,1,0.727272727272727
2.54545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727
2.54545454545455,0.954545454545455,0.954545454545455,1,0.727272727272727
2.57575757575758,0.954545454545455,0.954545454545455,1,0.727272727272727
2.57575757575758,0.954545454545455,0.954545454545455,1,0.772727272727273
2.60606060606061,0.954545454545455,0.954545454545455,1,0.772727272727273
2.60606060606061,0.954545454545455,0.954545454545455,1,0.772727272727273
2.63636363636364,0.954545454545455,0.954545454545455,1,0.772727272727273
2.63636363636364,0.954545454545455,0.954545454545455,1,0.818181818181818
2.66666666666667,0.954545454545455,0.954545454545455,1,0.818181818181818
2.66666666666667,0.954545454545455,0.954545454545455,1,0.818181818181818
2.6969696969697,0.954545454545455,0.954545454545455,1,0.818181818181818
2.6969696969697,0.954545454545455,0.954545454545455,1,0.818181818181818
2.72727272727273,0.954545454545455,0.954545454545455,1,0.818181818181818
2.72727272727273,0.954545454545455,0.954545454545455,1,0.818181818181818
2.75757575757576,0.954545454545455,0.954545454545455,1,0.818181818181818
2.75757575757576,0.954545454545455,0.954545454545455,1,0.818181818181818
2.78787878787879,0.954545454545455,0.954545454545455,1,0.818181818181818
2.78787878787879,1,0.954545454545455,1,0.818181818181818
2.81818181818182,1,0.954545454545455,1,0.818181818181818
2.81818181818182,1,0.954545454545455,1,0.818181818181818
2.84848484848485,1,0.954545454545455,1,0.818181818181818
2.84848484848485,1,0.954545454545455,1,0.863636363636364
2.87878787878788,1,0.954545454545455,1,0.863636363636364
2.87878787878788,1,0.954545454545455,1,0.863636363636364
2.90909090909091,1,0.954545454545455,1,0.863636363636364
2.90909090909091,1,0.954545454545455,1,0.909090909090909
2.93939393939394,1,0.954545454545455,1,0.909090909090909
2.93939393939394,1,0.954545454545455,1,0.909090909090909
2.96969696969697,1,0.954545454545455,1,0.909090909090909
2.96969696969697,1,0.954545454545455,1,0.909090909090909
3,1,0.954545454545455,1,0.909090909090909
3,1,0.954545454545455,1,0.909090909090909
3.03030303030303,1,0.954545454545455,1,0.909090909090909
3.03030303030303,1,0.954545454545455,1,0.909090909090909
3.06060606060606,1,0.954545454545455,1,0.909090909090909
3.06060606060606,1,0.954545454545455,1,0.909090909090909
3.09090909090909,1,0.954545454545455,1,0.909090909090909
3.09090909090909,1,0.954545454545455,1,0.909090909090909
3.12121212121212,1,0.954545454545455,1,0.909090909090909
3.12121212121212,1,0.954545454545455,1,0.954545454545455
3.15151515151515,1,0.954545454545455,1,0.954545454545455
3.15151515151515,1,0.954545454545455,1,0.954545454545455
3.18181818181818,1,0.954545454545455,1,0.954545454545455
3.18181818181818,1,0.954545454545455,1,0.954545454545455
3.21212121212121,1,0.954545454545455,1,0.954545454545455
3.21212121212121,1,0.954545454545455,1,0.954545454545455
3.24242424242424,1,0.954545454545455,1,0.954545454545455
3.24242424242424,1,0.954545454545455,1,0.954545454545455
3.27272727272727,1,0.954545454545455,1,0.954545454545455
3.27272727272727,1,0.954545454545455,1,0.954545454545455
3.3030303030303,1,0.954545454545455,1,0.954545454545455
3.3030303030303,1,0.954545454545455,1,0.954545454545455
3.33333333333333,1,0.954545454545455,1,0.954545454545455
3.33333333333333,1,0.954545454545455,1,0.954545454545455
3.36363636363636,1,0.954545454545455,1,0.954545454545455
3.36363636363636,1,0.954545454545455,1,0.954545454545455
3.39393939393939,1,0.954545454545455,1,0.954545454545455
3.39393939393939,1,0.954545454545455,1,0.954545454545455
3.42424242424242,1,0.954545454545455,1,0.954545454545455
3.42424242424242,1,0.954545454545455,1,0.954545454545455
3.45454545454545,1,0.954545454545455,1,0.954545454545455
3.45454545454545,1,0.954545454545455,1,0.954545454545455
3.48484848484848,1,0.954545454545455,1,0.954545454545455
3.48484848484848,1,1,1,0.954545454545455
3.51515151515152,1,1,1,0.954545454545455
3.51515151515152,1,1,1,0.954545454545455
3.54545454545455,1,1,1,0.954545454545455
3.54545454545455,1,1,1,0.954545454545455
3.57575757575758,1,1,1,0.954545454545455
3.57575757575758,1,1,1,0.954545454545455
3.60606060606061,1,1,1,0.954545454545455
3.60606060606061,1,1,1,0.954545454545455
3.63636363636364,1,1,1,0.954545454545455
3.63636363636364,1,1,1,1
3.66666666666667,1,1,1,1
3.66666666666667,1,1,1,1
3.6969696969697,1,1,1,1
3.6969696969697,1,1,1,1
3.72727272727273,1,1,1,1
3.72727272727273,1,1,1,1
3.75757575757576,1,1,1,1
3.75757575757576,1,1,1,1
3.78787878787879,1,1,1,1
3.78787878787879,1,1,1,1
3.81818181818182,1,1,1,1
3.81818181818182,1,1,1,1
3.84848484848485,1,1,1,1
3.84848484848485,1,1,1,1
3.87878787878788,1,1,1,1
3.87878787878788,1,1,1,1
3.90909090909091,1,1,1,1
3.90909090909091,1,1,1,1
3.93939393939394,1,1,1,1
3.93939393939394,1,1,1,1
3.96969696969697,1,1,1,1
3.96969696969697,1,1,1,1
4,1,1,1,1
4,1,1,1,1


==> data/Dg_iter.csv <==
x,c1,c2,c3,c4
1,0.227272727272727,0.545454545454545,0.181818181818182,0.136363636363636
1.03030303030303,0.227272727272727,0.545454545454545,0.181818181818182,0.136363636363636
1.03030303030303,0.227272727272727,0.636363636363636,0.272727272727273,0.136363636363636
1.06060606060606,0.227272727272727,0.636363636363636,0.272727272727273,0.136363636363636
1.06060606060606,0.227272727272727,0.636363636363636,0.363636363636364,0.136363636363636
1.09090909090909,0.227272727272727,0.636363636363636,0.363636363636364,0.136363636363636
1.09090909090909,0.272727272727273,0.681818181818182,0.454545454545455,0.136363636363636
1.12121212121212,0.272727272727273,0.681818181818182,0.454545454545455,0.136363636363636
1.12121212121212,0.454545454545455,0.681818181818182,0.5,0.136363636363636
1.15151515151515,0.454545454545455,0.681818181818182,0.5,0.136363636363636
1.15151515151515,0.5,0.727272727272727,0.590909090909091,0.136363636363636
1.18181818181818,0.5,0.727272727272727,0.590909090909091,0.136363636363636
1.18181818181818,0.636363636363636,0.772727272727273,0.636363636363636,0.136363636363636
1.21212121212121,0.636363636363636,0.772727272727273,0.636363636363636,0.136363636363636
1.21212121212121,0.636363636363636,0.818181818181818,0.636363636363636,0.136363636363636
1.24242424242424,0.636363636363636,0.818181818181818,0.636363636363636,0.136363636363636
1.24242424242424,0.681818181818182,0.818181818181818,0.772727272727273,0.136363636363636
1.27272727272727,0.681818181818182,0.818181818181818,0.772727272727273,0.136363636363636
1.27272727272727,0.727272727272727,0.818181818181818,0.818181818181818,0.181818181818182
1.3030303030303,0.727272727272727,0.818181818181818,0.818181818181818,0.181818181818182
1.3030303030303,0.772727272727273,0.818181818181818,0.818181818181818,0.227272727272727
1.33333333333333,0.772727272727273,0.818181818181818,0.818181818181818,0.227272727272727
1.33333333333333,0.772727272727273,0.818181818181818,0.818181818181818,0.272727272727273
1.36363636363636,0.772727272727273,0.818181818181818,0.818181818181818,0.272727272727273
1.36363636363636,0.818181818181818,0.818181818181818,0.818181818181818,0.318181818181818
1.39393939393939,0.818181818181818,0.818181818181818,0.818181818181818,0.318181818181818
1.39393939393939,0.818181818181818,0.909090909090909,0.818181818181818,0.318181818181818
1.42424242424242,0.818181818181818,0.909090909090909,0.818181818181818,0.318181818181818
1.42424242424242,0.909090909090909,0.909090909090909,0.818181818181818,0.318181818181818
1.45454545454545,0.909090909090909,0.909090909090909,0.818181818181818,0.318181818181818
1.45454545454545,0.909090909090909,0.954545454545455,0.818181818181818,0.318181818181818
1.48484848484848,0.909090909090909,0.954545454545455,0.818181818181818,0.318181818181818
1.48484848484848,0.909090909090909,0.954545454545455,0.863636363636364,0.318181818181818
1.51515151515152,0.909090909090909,0.954545454545455,0.863636363636364,0.318181818181818
1.51515151515152,0.909090909090909,0.954545454545455,0.909090909090909,0.318181818181818
1.54545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.318181818181818
1.54545454545455,0.909090909090909,0.954545454545455,0.909090909090909,0.318181818181818
1.57575757575758,0.909090909090909,0.954545454545455,0.909090909090909,0.318181818181818
1.57575757575758,0.954545454545455,0.954545454545455,0.909090909090909,0.318181818181818
1.60606060606061,0.954545454545455,0.954545454545455,0.909090909090909,0.318181818181818
1.60606060606061,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.63636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.63636363636364,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.66666666666667,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.66666666666667,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.6969696969697,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.6969696969697,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.72727272727273,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.72727272727273,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.75757575757576,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.75757575757576,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.78787878787879,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.78787878787879,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.81818181818182,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.81818181818182,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.84848484848485,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.84848484848485,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.87878787878788,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.87878787878788,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.90909090909091,0.954545454545455,0.954545454545455,0.909090909090909,0.363636363636364
1.90909090909091,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.93939393939394,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.93939393939394,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.96969696969697,0.954545454545455,0.954545454545455,0.909090909090909,0.409090909090909
1.96969696969697,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
2,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
2,0.954545454545455,1,0.954545454545455,0.545454545454545
2.03030303030303,0.954545454545455,1,0.954545454545455,0.545454545454545
2.03030303030303,0.954545454545455,1,0.954545454545455,0.545454545454545
2.06060606060606,0.954545454545455,1,0.954545454545455,0.545454545454545
2.06060606060606,0.954545454545455,1,0.954545454545455,0.545454545454545
2.09090909090909,0.954545454545455,1,0.954545454545455,0.545454545454545
2.09090909090909,0.954545454545455,1,0.954545454545455,0.545454545454545
2.12121212121212,0.954545454545455,1,0.954545454545455,0.545454545454545
2.12121212121212,0.954545454545455,1,0.954545454545455,0.545454545454545
2.15151515151515,0.954545454545455,1,0.954545454545455,0.545454545454545
2.15151515151515,0.954545454545455,1,0.954545454545455,0.545454545454545
2.18181818181818,0.954545454545455,1,0.954545454545455,0.545454545454545
2.18181818181818,0.954545454545455,1,0.954545454545455,0.545454545454545
2.21212121212121,0.954545454545455,1,0.954545454545455,0.545454545454545
2.21212121212121,0.954545454545455,1,0.954545454545455,0.590909090909091
2.24242424242424,0.954545454545455,1,0.954545454545455,0.590909090909091
2.24242424242424,0.954545454545455,1,0.954545454545455,0.590909090909091
2.27272727272727,0.954545454545455,1,0.954545454545455,0.590909090909091
2.27272727272727,0.954545454545455,1,0.954545454545455,0.636363636363636
2.3030303030303,0.954545454545455,1,0.954545454545455,0.636363636363636
2.3030303030303,0.954545454545455,1,0.954545454545455,0.636363636363636
2.33333333333333,0.954545454545455,1,0.954545454545455,0.636363636363636
2.33333333333333,0.954545454545455,1,0.954545454545455,0.681818181818182
2.36363636363636,0.954545454545455,1,0.954545454545455,0.681818181818182
2.36363636363636,0.954545454545455,1,1,0.681818181818182
2.39393939393939,0.954545454545455,1,1,0.681818181818182
2.39393939393939,0.954545454545455,1,1,0.681818181818182
2.42424242424242,0.954545454545455,1,1,0.681818181818182
2.42424242424242,0.954545454545455,1,1,0.681818181818182
2.45454545454545,0.954545454545455,1,1,0.681818181818182
2.45454545454545,0.954545454545455,1,1,0.681818181818182
2.48484848484848,0.954545454545455,1,1,0.681818181818182
2.48484848484848,0.954545454545455,1,1,0.681818181818182
2.51515151515152,0.954545454545455,1,1,0.681818181818182
2.51515151515152,0.954545454545455,1,1,0.681818181818182
2.54545454545455,0.954545454545455,1,1,0.681818181818182
2.54545454545455,0.954545454545455,1,1,0.681818181818182
2.57575757575758,0.954545454545455,1,1,0.681818181818182
2.57575757575758,0.954545454545455,1,1,0.681818181818182
2.60606060606061,0.954545454545455,1,1,0.681818181818182
2.60606060606061,0.954545454545455,1,1,0.727272727272727
2.63636363636364,0.954545454545455,1,1,0.727272727272727
2.63636363636364,0.954545454545455,1,1,0.772727272727273
2.66666666666667,0.954545454545455,1,1,0.772727272727273
2.66666666666667,0.954545454545455,1,1,0.818181818181818
2.6969696969697,0.954545454545455,1,1,0.818181818181818
2.6969696969697,0.954545454545455,1,1,0.818181818181818
2.72727272727273,0.954545454545455,1,1,0.818181818181818
2.72727272727273,0.954545454545455,1,1,0.818181818181818
2.75757575757576,0.954545454545455,1,1,0.818181818181818
2.75757575757576,1,1,1,0.818181818181818
2.78787878787879,1,1,1,0.818181818181818
2.78787878787879,1,1,1,0.818181818181818
2.81818181818182,1,1,1,0.818181818181818
2.81818181818182,1,1,1,0.818181818181818
2.84848484848485,1,1,1,0.818181818181818
2.84848484848485,1,1,1,0.818181818181818
2.87878787878788,1,1,1,0.818181818181818
2.87878787878788,1,1,1,0.818181818181818
2.90909090909091,1,1,1,0.818181818181818
2.90909090909091,1,1,1,0.818181818181818
2.93939393939394,1,1,1,0.818181818181818
2.93939393939394,1,1,1,0.818181818181818
2.96969696969697,1,1,1,0.818181818181818
2.96969696969697,1,1,1,0.909090909090909
3,1,1,1,0.909090909090909
3,1,1,1,0.909090909090909
3.03030303030303,1,1,1,0.909090909090909
3.03030303030303,1,1,1,0.909090909090909
3.06060606060606,1,1,1,0.909090909090909
3.06060606060606,1,1,1,0.909090909090909
3.09090909090909,1,1,1,0.909090909090909
3.09090909090909,1,1,1,0.909090909090909
3.12121212121212,1,1,1,0.909090909090909
3.12121212121212,1,1,1,0.909090909090909
3.15151515151515,1,1,1,0.909090909090909
3.15151515151515,1,1,1,0.909090909090909
3.18181818181818,1,1,1,0.909090909090909
3.18181818181818,1,1,1,0.909090909090909
3.21212121212121,1,1,1,0.909090909090909
3.21212121212121,1,1,1,0.909090909090909
3.24242424242424,1,1,1,0.909090909090909
3.24242424242424,1,1,1,0.909090909090909
3.27272727272727,1,1,1,0.909090909090909
3.27272727272727,1,1,1,0.909090909090909
3.3030303030303,1,1,1,0.909090909090909
3.3030303030303,1,1,1,0.909090909090909
3.33333333333333,1,1,1,0.909090909090909
3.33333333333333,1,1,1,0.909090909090909
3.36363636363636,1,1,1,0.909090909090909
3.36363636363636,1,1,1,0.909090909090909
3.39393939393939,1,1,1,0.909090909090909
3.39393939393939,1,1,1,0.909090909090909
3.42424242424242,1,1,1,0.909090909090909
3.42424242424242,1,1,1,0.954545454545455
3.45454545454545,1,1,1,0.954545454545455
3.45454545454545,1,1,1,0.954545454545455
3.48484848484848,1,1,1,0.954545454545455
3.48484848484848,1,1,1,0.954545454545455
3.51515151515152,1,1,1,0.954545454545455
3.51515151515152,1,1,1,0.954545454545455
3.54545454545455,1,1,1,0.954545454545455
3.54545454545455,1,1,1,0.954545454545455
3.57575757575758,1,1,1,0.954545454545455
3.57575757575758,1,1,1,0.954545454545455
3.60606060606061,1,1,1,0.954545454545455
3.60606060606061,1,1,1,0.954545454545455
3.63636363636364,1,1,1,0.954545454545455
3.63636363636364,1,1,1,0.954545454545455
3.66666666666667,1,1,1,0.954545454545455
3.66666666666667,1,1,1,0.954545454545455
3.6969696969697,1,1,1,0.954545454545455
3.6969696969697,1,1,1,0.954545454545455
3.72727272727273,1,1,1,0.954545454545455
3.72727272727273,1,1,1,0.954545454545455
3.75757575757576,1,1,1,0.954545454545455
3.75757575757576,1,1,1,1
3.78787878787879,1,1,1,1
3.78787878787879,1,1,1,1
3.81818181818182,1,1,1,1
3.81818181818182,1,1,1,1
3.84848484848485,1,1,1,1
3.84848484848485,1,1,1,1
3.87878787878788,1,1,1,1
3.87878787878788,1,1,1,1
3.90909090909091,1,1,1,1
3.90909090909091,1,1,1,1
3.93939393939394,1,1,1,1
3.93939393939394,1,1,1,1
3.96969696969697,1,1,1,1
3.96969696969697,1,1,1,1
4,1,1,1,1
4,1,1,1,1


==> data/Dg_mTRE.csv <==
x,c1,c2,c3,c4
1,0.214285714285714,0.214285714285714,0.0714285714285714,0.5
1.0020202020202,0.214285714285714,0.214285714285714,0.0714285714285714,0.5
1.0020202020202,0.357142857142857,0.571428571428571,0.285714285714286,0.5
1.0040404040404,0.357142857142857,0.571428571428571,0.285714285714286,0.5
1.0040404040404,0.5,0.642857142857143,0.357142857142857,0.5
1.00606060606061,0.5,0.642857142857143,0.357142857142857,0.5
1.00606060606061,0.5,0.642857142857143,0.571428571428571,0.5
1.00808080808081,0.5,0.642857142857143,0.571428571428571,0.5
1.00808080808081,0.571428571428571,0.642857142857143,0.571428571428571,0.571428571428571
1.01010101010101,0.571428571428571,0.642857142857143,0.571428571428571,0.571428571428571
1.01010101010101,0.571428571428571,0.714285714285714,0.642857142857143,0.642857142857143
1.01212121212121,0.571428571428571,0.714285714285714,0.642857142857143,0.642857142857143
1.01212121212121,0.642857142857143,0.714285714285714,0.642857142857143,0.642857142857143
1.01414141414141,0.642857142857143,0.714285714285714,0.642857142857143,0.642857142857143
1.01414141414141,0.642857142857143,0.714285714285714,0.642857142857143,0.714285714285714
1.01616161616162,0.642857142857143,0.714285714285714,0.642857142857143,0.714285714285714
1.01616161616162,0.642857142857143,0.785714285714286,0.642857142857143,0.714285714285714
1.01818181818182,0.642857142857143,0.785714285714286,0.642857142857143,0.714285714285714
1.01818181818182,0.714285714285714,0.785714285714286,0.642857142857143,0.714285714285714
1.02020202020202,0.714285714285714,0.785714285714286,0.642857142857143,0.714285714285714
1.02020202020202,0.785714285714286,0.785714285714286,0.642857142857143,1
1.02222222222222,0.785714285714286,0.785714285714286,0.642857142857143,1
1.02222222222222,0.785714285714286,0.857142857142857,0.714285714285714,1
1.02424242424242,0.785714285714286,0.857142857142857,0.714285714285714,1
1.02424242424242,0.785714285714286,0.857142857142857,0.785714285714286,1
1.02626262626263,0.785714285714286,0.857142857142857,0.785714285714286,1
1.02626262626263,0.785714285714286,0.857142857142857,0.785714285714286,1
1.02828282828283,0.785714285714286,0.857142857142857,0.785714285714286,1
1.02828282828283,0.785714285714286,0.857142857142857,0.785714285714286,1
1.03030303030303,0.785714285714286,0.857142857142857,0.785714285714286,1
1.03030303030303,0.857142857142857,0.857142857142857,0.785714285714286,1
1.03232323232323,0.857142857142857,0.857142857142857,0.785714285714286,1
1.03232323232323,0.928571428571429,0.857142857142857,0.785714285714286,1
1.03434343434343,0.928571428571429,0.857142857142857,0.785714285714286,1
1.03434343434343,0.928571428571429,0.928571428571429,0.857142857142857,1
1.03636363636364,0.928571428571429,0.928571428571429,0.857142857142857,1
1.03636363636364,0.928571428571429,0.928571428571429,0.928571428571429,1
1.03838383838384,0.928571428571429,0.928571428571429,0.928571428571429,1
1.03838383838384,0.928571428571429,0.928571428571429,0.928571428571429,1
1.04040404040404,0.928571428571429,0.928571428571429,0.928571428571429,1
1.04040404040404,0.928571428571429,0.928571428571429,0.928571428571429,1
1.04242424242424,0.928571428571429,0.928571428571429,0.928571428571429,1
1.04242424242424,1,0.928571428571429,0.928571428571429,1
1.04444444444444,1,0.928571428571429,0.928571428571429,1
1.04444444444444,1,1,1,1
1.04646464646465,1,1,1,1
1.04646464646465,1,1,1,1
1.04848484848485,1,1,1,1
1.04848484848485,1,1,1,1
1.05050505050505,1,1,1,1
1.05050505050505,1,1,1,1
1.05252525252525,1,1,1,1
1.05252525252525,1,1,1,1
1.05454545454545,1,1,1,1
1.05454545454545,1,1,1,1
1.05656565656566,1,1,1,1
1.05656565656566,1,1,1,1
1.05858585858586,1,1,1,1
1.05858585858586,1,1,1,1
1.06060606060606,1,1,1,1
1.06060606060606,1,1,1,1
1.06262626262626,1,1,1,1
1.06262626262626,1,1,1,1
1.06464646464646,1,1,1,1
1.06464646464646,1,1,1,1
1.06666666666667,1,1,1,1
1.06666666666667,1,1,1,1
1.06868686868687,1,1,1,1
1.06868686868687,1,1,1,1
1.07070707070707,1,1,1,1
1.07070707070707,1,1,1,1
1.07272727272727,1,1,1,1
1.07272727272727,1,1,1,1
1.07474747474747,1,1,1,1
1.07474747474747,1,1,1,1
1.07676767676768,1,1,1,1
1.07676767676768,1,1,1,1
1.07878787878788,1,1,1,1
1.07878787878788,1,1,1,1
1.08080808080808,1,1,1,1
1.08080808080808,1,1,1,1
1.08282828282828,1,1,1,1
1.08282828282828,1,1,1,1
1.08484848484848,1,1,1,1
1.08484848484848,1,1,1,1
1.08686868686869,1,1,1,1
1.08686868686869,1,1,1,1
1.08888888888889,1,1,1,1
1.08888888888889,1,1,1,1
1.09090909090909,1,1,1,1
1.09090909090909,1,1,1,1
1.09292929292929,1,1,1,1
1.09292929292929,1,1,1,1
1.09494949494949,1,1,1,1
1.09494949494949,1,1,1,1
1.0969696969697,1,1,1,1
1.0969696969697,1,1,1,1
1.0989898989899,1,1,1,1
1.0989898989899,1,1,1,1
1.1010101010101,1,1,1,1
1.1010101010101,1,1,1,1
1.1030303030303,1,1,1,1
1.1030303030303,1,1,1,1
1.10505050505051,1,1,1,1
1.10505050505051,1,1,1,1
1.10707070707071,1,1,1,1
1.10707070707071,1,1,1,1
1.10909090909091,1,1,1,1
1.10909090909091,1,1,1,1
1.11111111111111,1,1,1,1
1.11111111111111,1,1,1,1
1.11313131313131,1,1,1,1
1.11313131313131,1,1,1,1
1.11515151515152,1,1,1,1
1.11515151515152,1,1,1,1
1.11717171717172,1,1,1,1
1.11717171717172,1,1,1,1
1.11919191919192,1,1,1,1
1.11919191919192,1,1,1,1
1.12121212121212,1,1,1,1
1.12121212121212,1,1,1,1
1.12323232323232,1,1,1,1
1.12323232323232,1,1,1,1
1.12525252525253,1,1,1,1
1.12525252525253,1,1,1,1
1.12727272727273,1,1,1,1
1.12727272727273,1,1,1,1
1.12929292929293,1,1,1,1
1.12929292929293,1,1,1,1
1.13131313131313,1,1,1,1
1.13131313131313,1,1,1,1
1.13333333333333,1,1,1,1
1.13333333333333,1,1,1,1
1.13535353535354,1,1,1,1
1.13535353535354,1,1,1,1
1.13737373737374,1,1,1,1
1.13737373737374,1,1,1,1
1.13939393939394,1,1,1,1
1.13939393939394,1,1,1,1
1.14141414141414,1,1,1,1
1.14141414141414,1,1,1,1
1.14343434343434,1,1,1,1
1.14343434343434,1,1,1,1
1.14545454545455,1,1,1,1
1.14545454545455,1,1,1,1
1.14747474747475,1,1,1,1
1.14747474747475,1,1,1,1
1.14949494949495,1,1,1,1
1.14949494949495,1,1,1,1
1.15151515151515,1,1,1,1
1.15151515151515,1,1,1,1
1.15353535353535,1,1,1,1
1.15353535353535,1,1,1,1
1.15555555555556,1,1,1,1
1.15555555555556,1,1,1,1
1.15757575757576,1,1,1,1
1.15757575757576,1,1,1,1
1.15959595959596,1,1,1,1
1.15959595959596,1,1,1,1
1.16161616161616,1,1,1,1
1.16161616161616,1,1,1,1
1.16363636363636,1,1,1,1
1.16363636363636,1,1,1,1
1.16565656565657,1,1,1,1
1.16565656565657,1,1,1,1
1.16767676767677,1,1,1,1
1.16767676767677,1,1,1,1
1.16969696969697,1,1,1,1
1.16969696969697,1,1,1,1
1.17171717171717,1,1,1,1
1.17171717171717,1,1,1,1
1.17373737373737,1,1,1,1
1.17373737373737,1,1,1,1
1.17575757575758,1,1,1,1
1.17575757575758,1,1,1,1
1.17777777777778,1,1,1,1
1.17777777777778,1,1,1,1
1.17979797979798,1,1,1,1
1.17979797979798,1,1,1,1
1.18181818181818,1,1,1,1
1.18181818181818,1,1,1,1
1.18383838383838,1,1,1,1
1.18383838383838,1,1,1,1
1.18585858585859,1,1,1,1
1.18585858585859,1,1,1,1
1.18787878787879,1,1,1,1
1.18787878787879,1,1,1,1
1.18989898989899,1,1,1,1
1.18989898989899,1,1,1,1
1.19191919191919,1,1,1,1
1.19191919191919,1,1,1,1
1.19393939393939,1,1,1,1
1.19393939393939,1,1,1,1
1.1959595959596,1,1,1,1
1.1959595959596,1,1,1,1
1.1979797979798,1,1,1,1
1.1979797979798,1,1,1,1
1.2,1,1,1,1
1.2,1,1,1,1


==> data/Dg_minres.csv <==
x,c1,c2,c3,c4
1,0.0454545454545455,0.0454545454545455,0.0454545454545455,1
1.04040404040404,0.0454545454545455,0.0454545454545455,0.0454545454545455,1
1.04040404040404,0.136363636363636,0.136363636363636,0.136363636363636,1
1.08080808080808,0.136363636363636,0.136363636363636,0.136363636363636,1
1.08080808080808,0.181818181818182,0.181818181818182,0.181818181818182,1
1.12121212121212,0.181818181818182,0.181818181818182,0.181818181818182,1
1.12121212121212,0.181818181818182,0.181818181818182,0.181818181818182,1
1.16161616161616,0.181818181818182,0.181818181818182,0.181818181818182,1
1.16161616161616,0.181818181818182,0.181818181818182,0.181818181818182,1
1.2020202020202,0.181818181818182,0.181818181818182,0.181818181818182,1
1.2020202020202,0.181818181818182,0.181818181818182,0.181818181818182,1
1.24242424242424,0.181818181818182,0.181818181818182,0.181818181818182,1
1.24242424242424,0.227272727272727,0.181818181818182,0.181818181818182,1
1.28282828282828,0.227272727272727,0.181818181818182,0.181818181818182,1
1.28282828282828,0.227272727272727,0.181818181818182,0.227272727272727,1
1.32323232323232,0.227272727272727,0.181818181818182,0.227272727272727,1
1.32323232323232,0.227272727272727,0.181818181818182,0.227272727272727,1
1.36363636363636,0.227272727272727,0.181818181818182,0.227272727272727,1
1.36363636363636,0.227272727272727,0.227272727272727,0.227272727272727,1
1.4040404040404,0.227272727272727,0.227272727272727,0.227272727272727,1
1.4040404040404,0.227272727272727,0.227272727272727,0.272727272727273,1
1.44444444444444,0.227272727272727,0.227272727272727,0.272727272727273,1
1.44444444444444,0.227272727272727,0.227272727272727,0.272727272727273,1
1.48484848484848,0.227272727272727,0.227272727272727,0.272727272727273,1
1.48484848484848,0.227272727272727,0.227272727272727,0.272727272727273,1
1.52525252525253,0.227272727272727,0.227272727272727,0.272727272727273,1
1.52525252525253,0.272727272727273,0.227272727272727,0.318181818181818,1
1.56565656565657,0.272727272727273,0.227272727272727,0.318181818181818,1
1.56565656565657,0.272727272727273,0.227272727272727,0.363636363636364,1
1.60606060606061,0.272727272727273,0.227272727272727,0.363636363636364,1
1.60606060606061,0.318181818181818,0.272727272727273,0.363636363636364,1
1.64646464646465,0.318181818181818,0.272727272727273,0.363636363636364,1
1.64646464646465,0.318181818181818,0.318181818181818,0.363636363636364,1
1.68686868686869,0.318181818181818,0.318181818181818,0.363636363636364,1
1.68686868686869,0.363636363636364,0.318181818181818,0.363636363636364,1
1.72727272727273,0.363636363636364,0.318181818181818,0.363636363636364,1
1.72727272727273,0.363636363636364,0.318181818181818,0.409090909090909,1
1.76767676767677,0.363636363636364,0.318181818181818,0.409090909090909,1
1.76767676767677,0.363636363636364,0.318181818181818,0.409090909090909,1
1.80808080808081,0.363636363636364,0.318181818181818,0.409090909090909,1
1.80808080808081,0.363636363636364,0.318181818181818,0.409090909090909,1
1.84848484848485,0.363636363636364,0.318181818181818,0.409090909090909,1
1.84848484848485,0.409090909090909,0.318181818181818,0.409090909090909,1
1.88888888888889,0.409090909090909,0.318181818181818,0.409090909090909,1
1.88888888888889,0.409090909090909,0.318181818181818,0.454545454545455,1
1.92929292929293,0.409090909090909,0.318181818181818,0.454545454545455,1
1.92929292929293,0.409090909090909,0.318181818181818,0.5,1
1.96969696969697,0.409090909090909,0.318181818181818,0.5,1
1.96969696969697,0.409090909090909,0.318181818181818,0.5,1
2.01010101010101,0.409090909090909,0.318181818181818,0.5,1
2.01010101010101,0.409090909090909,0.318181818181818,0.5,1
2.05050505050505,0.409090909090909,0.318181818181818,0.5,1
2.05050505050505,0.409090909090909,0.318181818181818,0.5,1
2.09090909090909,0.409090909090909,0.318181818181818,0.5,1
2.09090909090909,0.409090909090909,0.363636363636364,0.545454545454545,1
2.13131313131313,0.409090909090909,0.363636363636364,0.545454545454545,1
2.13131313131313,0.409090909090909,0.363636363636364,0.590909090909091,1
2.17171717171717,0.409090909090909,0.363636363636364,0.590909090909091,1
2.17171717171717,0.409090909090909,0.363636363636364,0.590909090909091,1
2.21212121212121,0.409090909090909,0.363636363636364,0.590909090909091,1
2.21212121212121,0.409090909090909,0.409090909090909,0.590909090909091,1
2.25252525252525,0.409090909090909,0.409090909090909,0.590909090909091,1
2.25252525252525,0.409090909090909,0.409090909090909,0.636363636363636,1
2.29292929292929,0.409090909090909,0.409090909090909,0.636363636363636,1
2.29292929292929,0.454545454545455,0.409090909090909,0.681818181818182,1
2.33333333333333,0.454545454545455,0.409090909090909,0.681818181818182,1
2.33333333333333,0.454545454545455,0.454545454545455,0.681818181818182,1
2.37373737373737,0.454545454545455,0.454545454545455,0.681818181818182,1
2.37373737373737,0.454545454545455,0.454545454545455,0.681818181818182,1
2.41414141414141,0.454545454545455,0.454545454545455,0.681818181818182,1
2.41414141414141,0.454545454545455,0.454545454545455,0.681818181818182,1
2.45454545454545,0.454545454545455,0.454545454545455,0.681818181818182,1
2.45454545454545,0.454545454545455,0.5,0.681818181818182,1
2.49494949494949,0.454545454545455,0.5,0.681818181818182,1
2.49494949494949,0.454545454545455,0.5,0.681818181818182,1
2.53535353535354,0.454545454545455,0.5,0.681818181818182,1
2.53535353535354,0.454545454545455,0.5,0.681818181818182,1
2.57575757575758,0.454545454545455,0.5,0.681818181818182,1
2.57575757575758,0.5,0.5,0.681818181818182,1
2.61616161616162,0.5,0.5,0.681818181818182,1
2.61616161616162,0.5,0.5,0.727272727272727,1
2.65656565656566,0.5,0.5,0.727272727272727,1
2.65656565656566,0.5,0.5,0.727272727272727,1
2.6969696969697,0.5,0.5,0.727272727272727,1
2.6969696969697,0.5,0.5,0.727272727272727,1
2.73737373737374,0.5,0.5,0.727272727272727,1
2.73737373737374,0.5,0.5,0.727272727272727,1
2.77777777777778,0.5,0.5,0.727272727272727,1
2.77777777777778,0.5,0.5,0.727272727272727,1
2.81818181818182,0.5,0.5,0.727272727272727,1
2.81818181818182,0.5,0.5,0.727272727272727,1
2.85858585858586,0.5,0.5,0.727272727272727,1
2.85858585858586,0.5,0.5,0.727272727272727,1
2.8989898989899,0.5,0.5,0.727272727272727,1
2.8989898989899,0.5,0.5,0.727272727272727,1
2.93939393939394,0.5,0.5,0.727272727272727,1
2.93939393939394,0.545454545454545,0.5,0.727272727272727,1
2.97979797979798,0.545454545454545,0.5,0.727272727272727,1
2.97979797979798,0.545454545454545,0.5,0.727272727272727,1
3.02020202020202,0.545454545454545,0.5,0.727272727272727,1
3.02020202020202,0.545454545454545,0.545454545454545,0.727272727272727,1
3.06060606060606,0.545454545454545,0.545454545454545,0.727272727272727,1
3.06060606060606,0.545454545454545,0.590909090909091,0.727272727272727,1
3.1010101010101,0.545454545454545,0.590909090909091,0.727272727272727,1
3.1010101010101,0.545454545454545,0.590909090909091,0.727272727272727,1
3.14141414141414,0.545454545454545,0.590909090909091,0.727272727272727,1
3.14141414141414,0.545454545454545,0.590909090909091,0.727272727272727,1
3.18181818181818,0.545454545454545,0.590909090909091,0.727272727272727,1
3.18181818181818,0.636363636363636,0.590909090909091,0.727272727272727,1
3.22222222222222,0.636363636363636,0.590909090909091,0.727272727272727,1
3.22222222222222,0.636363636363636,0.590909090909091,0.727272727272727,1
3.26262626262626,0.636363636363636,0.590909090909091,0.727272727272727,1
3.26262626262626,0.636363636363636,0.590909090909091,0.727272727272727,1
3.3030303030303,0.636363636363636,0.590909090909091,0.727272727272727,1
3.3030303030303,0.636363636363636,0.590909090909091,0.727272727272727,1
3.34343434343434,0.636363636363636,0.590909090909091,0.727272727272727,1
3.34343434343434,0.636363636363636,0.590909090909091,0.727272727272727,1
3.38383838383838,0.636363636363636,0.590909090909091,0.727272727272727,1
3.38383838383838,0.636363636363636,0.590909090909091,0.727272727272727,1
3.42424242424242,0.636363636363636,0.590909090909091,0.727272727272727,1
3.42424242424242,0.636363636363636,0.590909090909091,0.727272727272727,1
3.46464646464646,0.636363636363636,0.590909090909091,0.727272727272727,1
3.46464646464646,0.636363636363636,0.590909090909091,0.727272727272727,1
3.50505050505051,0.636363636363636,0.590909090909091,0.727272727272727,1
3.50505050505051,0.636363636363636,0.590909090909091,0.772727272727273,1
3.54545454545455,0.636363636363636,0.590909090909091,0.772727272727273,1
3.54545454545455,0.636363636363636,0.636363636363636,0.818181818181818,1
3.58585858585859,0.636363636363636,0.636363636363636,0.818181818181818,1
3.58585858585859,0.636363636363636,0.636363636363636,0.818181818181818,1
3.62626262626263,0.636363636363636,0.636363636363636,0.818181818181818,1
3.62626262626263,0.636363636363636,0.681818181818182,0.909090909090909,1
3.66666666666667,0.636363636363636,0.681818181818182,0.909090909090909,1
3.66666666666667,0.636363636363636,0.681818181818182,0.909090909090909,1
3.70707070707071,0.636363636363636,0.681818181818182,0.909090909090909,1
3.70707070707071,0.636363636363636,0.681818181818182,0.954545454545455,1
3.74747474747475,0.636363636363636,0.681818181818182,0.954545454545455,1
3.74747474747475,0.636363636363636,0.681818181818182,0.954545454545455,1
3.78787878787879,0.636363636363636,0.681818181818182,0.954545454545455,1
3.78787878787879,0.636363636363636,0.681818181818182,0.954545454545455,1
3.82828282828283,0.636363636363636,0.681818181818182,0.954545454545455,1
3.82828282828283,0.681818181818182,0.727272727272727,0.954545454545455,1
3.86868686868687,0.681818181818182,0.727272727272727,0.954545454545455,1
3.86868686868687,0.727272727272727,0.772727272727273,0.954545454545455,1
3.90909090909091,0.727272727272727,0.772727272727273,0.954545454545455,1
3.90909090909091,0.772727272727273,0.772727272727273,1,1
3.94949494949495,0.772727272727273,0.772727272727273,1,1
3.94949494949495,0.818181818181818,0.772727272727273,1,1
3.98989898989899,0.818181818181818,0.772727272727273,1,1
3.98989898989899,0.863636363636364,0.863636363636364,1,1
4.03030303030303,0.863636363636364,0.863636363636364,1,1
4.03030303030303,0.863636363636364,0.863636363636364,1,1
4.07070707070707,0.863636363636364,0.863636363636364,1,1
4.07070707070707,0.863636363636364,0.863636363636364,1,1
4.11111111111111,0.863636363636364,0.863636363636364,1,1
4.11111111111111,0.863636363636364,0.863636363636364,1,1
4.15151515151515,0.863636363636364,0.863636363636364,1,1
4.15151515151515,0.863636363636364,0.863636363636364,1,1
4.19191919191919,0.863636363636364,0.863636363636364,1,1
4.19191919191919,0.909090909090909,0.909090909090909,1,1
4.23232323232323,0.909090909090909,0.909090909090909,1,1
4.23232323232323,0.909090909090909,0.909090909090909,1,1
4.27272727272727,0.909090909090909,0.909090909090909,1,1
4.27272727272727,0.909090909090909,0.909090909090909,1,1
4.31313131313131,0.909090909090909,0.909090909090909,1,1
4.31313131313131,0.909090909090909,0.909090909090909,1,1
4.35353535353535,0.909090909090909,0.909090909090909,1,1
4.35353535353535,0.909090909090909,0.909090909090909,1,1
4.39393939393939,0.909090909090909,0.909090909090909,1,1
4.39393939393939,0.909090909090909,0.909090909090909,1,1
4.43434343434343,0.909090909090909,0.909090909090909,1,1
4.43434343434343,0.909090909090909,0.909090909090909,1,1
4.47474747474747,0.909090909090909,0.909090909090909,1,1
4.47474747474747,0.909090909090909,0.909090909090909,1,1
4.51515151515152,0.909090909090909,0.909090909090909,1,1
4.51515151515152,0.909090909090909,0.909090909090909,1,1
4.55555555555556,0.909090909090909,0.909090909090909,1,1
4.55555555555556,0.909090909090909,0.909090909090909,1,1
4.5959595959596,0.909090909090909,0.909090909090909,1,1
4.5959595959596,0.909090909090909,0.909090909090909,1,1
4.63636363636364,0.909090909090909,0.909090909090909,1,1
4.63636363636364,0.909090909090909,0.954545454545455,1,1
4.67676767676768,0.909090909090909,0.954545454545455,1,1
4.67676767676768,0.909090909090909,0.954545454545455,1,1
4.71717171717172,0.909090909090909,0.954545454545455,1,1
4.71717171717172,0.909090909090909,0.954545454545455,1,1
4.75757575757576,0.909090909090909,0.954545454545455,1,1
4.75757575757576,0.909090909090909,0.954545454545455,1,1
4.7979797979798,0.909090909090909,0.954545454545455,1,1
4.7979797979798,0.909090909090909,0.954545454545455,1,1
4.83838383838384,0.909090909090909,0.954545454545455,1,1
4.83838383838384,0.954545454545455,0.954545454545455,1,1
4.87878787878788,0.954545454545455,0.954545454545455,1,1
4.87878787878788,0.954545454545455,0.954545454545455,1,1
4.91919191919192,0.954545454545455,0.954545454545455,1,1
4.91919191919192,0.954545454545455,0.954545454545455,1,1
4.95959595959596,0.954545454545455,0.954545454545455,1,1
4.95959595959596,0.954545454545455,0.954545454545455,1,1
5,0.954545454545455,0.954545454545455,1,1
5,0.954545454545455,0.954545454545455,1,1


==> data/Dg_red.csv <==
x,c1,c2,c3,c4
1,0.318181818181818,0.454545454545455,0.227272727272727,0.136363636363636
1.00151515151515,0.318181818181818,0.454545454545455,0.227272727272727,0.136363636363636
1.00151515151515,0.772727272727273,0.909090909090909,0.772727272727273,0.727272727272727
1.0030303030303,0.772727272727273,0.909090909090909,0.772727272727273,0.727272727272727
1.0030303030303,0.818181818181818,0.909090909090909,0.772727272727273,0.772727272727273
1.00454545454545,0.818181818181818,0.909090909090909,0.772727272727273,0.772727272727273
1.00454545454545,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364
1.00606060606061,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364
1.00606060606061,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364
1.00757575757576,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364
1.00757575757576,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364
1.00909090909091,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364
1.00909090909091,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364
1.01060606060606,0.863636363636364,0.954545454545455,0.818181818181818,0.863636363636364
1.01060606060606,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364
1.01212121212121,0.863636363636364,0.954545454545455,0.863636363636364,0.863636363636364
1.01212121212121,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455
1.01363636363636,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455
1.01363636363636,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455
1.01515151515152,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455
1.01515151515152,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455
1.01666666666667,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455
1.01666666666667,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455
1.01818181818182,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455
1.01818181818182,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455
1.01969696969697,0.863636363636364,0.954545454545455,0.863636363636364,0.954545454545455
1.01969696969697,0.909090909090909,0.954545454545455,0.863636363636364,0.954545454545455
1.02121212121212,0.909090909090909,0.954545454545455,0.863636363636364,0.954545454545455
1.02121212121212,0.909090909090909,0.954545454545455,0.863636363636364,0.954545454545455
1.02272727272727,0.909090909090909,0.954545454545455,0.863636363636364,0.954545454545455
1.02272727272727,0.909090909090909,0.954545454545455,0.863636363636364,0.954545454545455
1.02424242424242,0.909090909090909,0.954545454545455,0.863636363636364,0.954545454545455
1.02424242424242,0.909090909090909,0.954545454545455,0.863636363636364,0.954545454545455
1.02575757575758,0.909090909090909,0.954545454545455,0.863636363636364,0.954545454545455
1.02575757575758,0.954545454545455,0.954545454545455,0.863636363636364,0.954545454545455
1.02727272727273,0.954545454545455,0.954545454545455,0.863636363636364,0.954545454545455
1.02727272727273,0.954545454545455,1,0.863636363636364,0.954545454545455
1.02878787878788,0.954545454545455,1,0.863636363636364,0.954545454545455
1.02878787878788,0.954545454545455,1,0.863636363636364,0.954545454545455
1.03030303030303,0.954545454545455,1,0.863636363636364,0.954545454545455
1.03030303030303,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03181818181818,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03181818181818,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03333333333333,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03333333333333,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03484848484848,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03484848484848,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03636363636364,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03636363636364,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03787878787879,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03787878787879,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03939393939394,0.954545454545455,1,0.909090909090909,0.954545454545455
1.03939393939394,0.954545454545455,1,0.909090909090909,0.954545454545455
1.04090909090909,0.954545454545455,1,0.909090909090909,0.954545454545455
1.04090909090909,0.954545454545455,1,0.909090909090909,0.954545454545455
1.04242424242424,0.954545454545455,1,0.909090909090909,0.954545454545455
1.04242424242424,0.954545454545455,1,0.909090909090909,0.954545454545455
1.04393939393939,0.954545454545455,1,0.909090909090909,0.954545454545455
1.04393939393939,0.954545454545455,1,0.909090909090909,0.954545454545455
1.04545454545455,0.954545454545455,1,0.909090909090909,0.954545454545455
1.04545454545455,0.954545454545455,1,0.909090909090909,0.954545454545455
1.0469696969697,0.954545454545455,1,0.909090909090909,0.954545454545455
1.0469696969697,0.954545454545455,1,0.909090909090909,0.954545454545455
1.04848484848485,0.954545454545455,1,0.909090909090909,0.954545454545455
1.04848484848485,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05151515151515,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05151515151515,0.954545454545455,1,0.909090909090909,0.954545454545455
1.0530303030303,0.954545454545455,1,0.909090909090909,0.954545454545455
1.0530303030303,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05454545454545,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05454545454545,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05606060606061,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05606060606061,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05757575757576,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05757575757576,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05909090909091,0.954545454545455,1,0.909090909090909,0.954545454545455
1.05909090909091,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06060606060606,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06060606060606,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06212121212121,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06212121212121,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06363636363636,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06363636363636,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06515151515152,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06515151515152,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06666666666667,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06666666666667,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06818181818182,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06818181818182,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06969696969697,0.954545454545455,1,0.909090909090909,0.954545454545455
1.06969696969697,0.954545454545455,1,0.909090909090909,0.954545454545455
1.07121212121212,0.954545454545455,1,0.909090909090909,0.954545454545455
1.07121212121212,0.954545454545455,1,0.909090909090909,0.954545454545455
1.07272727272727,0.954545454545455,1,0.909090909090909,0.954545454545455
1.07272727272727,0.954545454545455,1,0.954545454545455,0.954545454545455
1.07424242424242,0.954545454545455,1,0.954545454545455,0.954545454545455
1.07424242424242,0.954545454545455,1,0.954545454545455,0.954545454545455
1.07575757575758,0.954545454545455,1,0.954545454545455,0.954545454545455
1.07575757575758,0.954545454545455,1,0.954545454545455,0.954545454545455
1.07727272727273,0.954545454545455,1,0.954545454545455,0.954545454545455
1.07727272727273,0.954545454545455,1,0.954545454545455,0.954545454545455
1.07878787878788,0.954545454545455,1,0.954545454545455,0.954545454545455
1.07878787878788,0.954545454545455,1,0.954545454545455,0.954545454545455
1.08030303030303,0.954545454545455,1,0.954545454545455,0.954545454545455
1.08030303030303,0.954545454545455,1,0.954545454545455,0.954545454545455
1.08181818181818,0.954545454545455,1,0.954545454545455,0.954545454545455
1.08181818181818,0.954545454545455,1,0.954545454545455,1
1.08333333333333,0.954545454545455,1,0.954545454545455,1
1.08333333333333,0.954545454545455,1,0.954545454545455,1
1.08484848484848,0.954545454545455,1,0.954545454545455,1
1.08484848484848,0.954545454545455,1,0.954545454545455,1
1.08636363636364,0.954545454545455,1,0.954545454545455,1
1.08636363636364,0.954545454545455,1,0.954545454545455,1
1.08787878787879,0.954545454545455,1,0.954545454545455,1
1.08787878787879,0.954545454545455,1,0.954545454545455,1
1.08939393939394,0.954545454545455,1,0.954545454545455,1
1.08939393939394,0.954545454545455,1,0.954545454545455,1
1.09090909090909,0.954545454545455,1,0.954545454545455,1
1.09090909090909,0.954545454545455,1,0.954545454545455,1
1.09242424242424,0.954545454545455,1,0.954545454545455,1
1.09242424242424,0.954545454545455,1,0.954545454545455,1
1.09393939393939,0.954545454545455,1,0.954545454545455,1
1.09393939393939,0.954545454545455,1,0.954545454545455,1
1.09545454545455,0.954545454545455,1,0.954545454545455,1
1.09545454545455,0.954545454545455,1,0.954545454545455,1
1.0969696969697,0.954545454545455,1,0.954545454545455,1
1.0969696969697,0.954545454545455,1,0.954545454545455,1
1.09848484848485,0.954545454545455,1,0.954545454545455,1
1.09848484848485,0.954545454545455,1,0.954545454545455,1
1.1,0.954545454545455,1,0.954545454545455,1
1.1,0.954545454545455,1,0.954545454545455,1
1.10151515151515,0.954545454545455,1,0.954545454545455,1
1.10151515151515,0.954545454545455,1,0.954545454545455,1
1.1030303030303,0.954545454545455,1,0.954545454545455,1
1.1030303030303,0.954545454545455,1,0.954545454545455,1
1.10454545454545,0.954545454545455,1,0.954545454545455,1
1.10454545454545,0.954545454545455,1,0.954545454545455,1
1.10606060606061,0.954545454545455,1,0.954545454545455,1
1.10606060606061,0.954545454545455,1,0.954545454545455,1
1.10757575757576,0.954545454545455,1,0.954545454545455,1
1.10757575757576,0.954545454545455,1,0.954545454545455,1
1.10909090909091,0.954545454545455,1,0.954545454545455,1
1.10909090909091,0.954545454545455,1,0.954545454545455,1
1.11060606060606,0.954545454545455,1,0.954545454545455,1
1.11060606060606,0.954545454545455,1,0.954545454545455,1
1.11212121212121,0.954545454545455,1,0.954545454545455,1
1.11212121212121,0.954545454545455,1,0.954545454545455,1
1.11363636363636,0.954545454545455,1,0.954545454545455,1
1.11363636363636,0.954545454545455,1,0.954545454545455,1
1.11515151515152,0.954545454545455,1,0.954545454545455,1
1.11515151515152,0.954545454545455,1,0.954545454545455,1
1.11666666666667,0.954545454545455,1,0.954545454545455,1
1.11666666666667,0.954545454545455,1,0.954545454545455,1
1.11818181818182,0.954545454545455,1,0.954545454545455,1
1.11818181818182,0.954545454545455,1,0.954545454545455,1
1.11969696969697,0.954545454545455,1,0.954545454545455,1
1.11969696969697,0.954545454545455,1,0.954545454545455,1
1.12121212121212,0.954545454545455,1,0.954545454545455,1
1.12121212121212,0.954545454545455,1,0.954545454545455,1
1.12272727272727,0.954545454545455,1,0.954545454545455,1
1.12272727272727,0.954545454545455,1,0.954545454545455,1
1.12424242424242,0.954545454545455,1,0.954545454545455,1
1.12424242424242,0.954545454545455,1,0.954545454545455,1
1.12575757575758,0.954545454545455,1,0.954545454545455,1
1.12575757575758,0.954545454545455,1,0.954545454545455,1
1.12727272727273,0.954545454545455,1,0.954545454545455,1
1.12727272727273,0.954545454545455,1,0.954545454545455,1
1.12878787878788,0.954545454545455,1,0.954545454545455,1
1.12878787878788,0.954545454545455,1,0.954545454545455,1
1.13030303030303,0.954545454545455,1,0.954545454545455,1
1.13030303030303,0.954545454545455,1,0.954545454545455,1
1.13181818181818,0.954545454545455,1,0.954545454545455,1
1.13181818181818,0.954545454545455,1,0.954545454545455,1
1.13333333333333,0.954545454545455,1,0.954545454545455,1
1.13333333333333,0.954545454545455,1,0.954545454545455,1
1.13484848484848,0.954545454545455,1,0.954545454545455,1
1.13484848484848,0.954545454545455,1,0.954545454545455,1
1.13636363636364,0.954545454545455,1,0.954545454545455,1
1.13636363636364,0.954545454545455,1,0.954545454545455,1
1.13787878787879,0.954545454545455,1,0.954545454545455,1
1.13787878787879,0.954545454545455,1,0.954545454545455,1
1.13939393939394,0.954545454545455,1,0.954545454545455,1
1.13939393939394,0.954545454545455,1,0.954545454545455,1
1.14090909090909,0.954545454545455,1,0.954545454545455,1
1.14090909090909,0.954545454545455,1,0.954545454545455,1
1.14242424242424,0.954545454545455,1,0.954545454545455,1
1.14242424242424,1,1,1,1
1.14393939393939,1,1,1,1
1.14393939393939,1,1,1,1
1.14545454545455,1,1,1,1
1.14545454545455,1,1,1,1
1.1469696969697,1,1,1,1
1.1469696969697,1,1,1,1
1.14848484848485,1,1,1,1
1.14848484848485,1,1,1,1
1.15,1,1,1,1
1.15,1,1,1,1


==> data/Dg_time.csv <==
x,c1,c2,c3,c4
1,0.181818181818182,0.227272727272727,0.227272727272727,0.363636363636364
1.04040404040404,0.181818181818182,0.227272727272727,0.227272727272727,0.363636363636364
1.04040404040404,0.272727272727273,0.363636363636364,0.409090909090909,0.363636363636364
1.08080808080808,0.272727272727273,0.363636363636364,0.409090909090909,0.363636363636364
1.08080808080808,0.272727272727273,0.454545454545455,0.454545454545455,0.363636363636364
1.12121212121212,0.272727272727273,0.454545454545455,0.454545454545455,0.363636363636364
1.12121212121212,0.363636363636364,0.545454545454545,0.5,0.363636363636364
1.16161616161616,0.363636363636364,0.545454545454545,0.5,0.363636363636364
1.16161616161616,0.409090909090909,0.590909090909091,0.590909090909091,0.409090909090909
1.2020202020202,0.409090909090909,0.590909090909091,0.590909090909091,0.409090909090909
1.2020202020202,0.545454545454545,0.636363636363636,0.636363636363636,0.454545454545455
1.24242424242424,0.545454545454545,0.636363636363636,0.636363636363636,0.454545454545455
1.24242424242424,0.545454545454545,0.727272727272727,0.636363636363636,0.454545454545455
1.28282828282828,0.545454545454545,0.727272727272727,0.636363636363636,0.454545454545455
1.28282828282828,0.636363636363636,0.772727272727273,0.636363636363636,0.454545454545455
1.32323232323232,0.636363636363636,0.772727272727273,0.636363636363636,0.454545454545455
1.32323232323232,0.636363636363636,0.772727272727273,0.727272727272727,0.454545454545455
1.36363636363636,0.636363636363636,0.772727272727273,0.727272727272727,0.454545454545455
1.36363636363636,0.636363636363636,0.818181818181818,0.772727272727273,0.454545454545455
1.4040404040404,0.636363636363636,0.818181818181818,0.772727272727273,0.454545454545455
1.4040404040404,0.681818181818182,0.818181818181818,0.818181818181818,0.454545454545455
1.44444444444444,0.681818181818182,0.818181818181818,0.818181818181818,0.454545454545455
1.44444444444444,0.681818181818182,0.818181818181818,0.818181818181818,0.454545454545455
1.48484848484848,0.681818181818182,0.818181818181818,0.818181818181818,0.454545454545455
1.48484848484848,0.772727272727273,0.818181818181818,0.818181818181818,0.5
1.52525252525253,0.772727272727273,0.818181818181818,0.818181818181818,0.5
1.52525252525253,0.818181818181818,0.818181818181818,0.863636363636364,0.545454545454545
1.56565656565657,0.818181818181818,0.818181818181818,0.863636363636364,0.545454545454545
1.56565656565657,0.818181818181818,0.818181818181818,0.863636363636364,0.590909090909091
1.60606060606061,0.818181818181818,0.818181818181818,0.863636363636364,0.590909090909091
1.60606060606061,0.818181818181818,0.818181818181818,0.909090909090909,0.636363636363636
1.64646464646465,0.818181818181818,0.818181818181818,0.909090909090909,0.636363636363636
1.64646464646465,0.818181818181818,0.818181818181818,0.909090909090909,0.636363636363636
1.68686868686869,0.818181818181818,0.818181818181818,0.909090909090909,0.636363636363636
1.68686868686869,0.818181818181818,0.863636363636364,0.909090909090909,0.636363636363636
1.72727272727273,0.818181818181818,0.863636363636364,0.909090909090909,0.636363636363636
1.72727272727273,0.818181818181818,0.863636363636364,0.954545454545455,0.636363636363636
1.76767676767677,0.818181818181818,0.863636363636364,0.954545454545455,0.636363636363636
1.76767676767677,0.818181818181818,0.909090909090909,1,0.636363636363636
1.80808080808081,0.818181818181818,0.909090909090909,1,0.636363636363636
1.80808080808081,0.863636363636364,0.909090909090909,1,0.772727272727273
1.84848484848485,0.863636363636364,0.909090909090909,1,0.772727272727273
1.84848484848485,0.863636363636364,0.909090909090909,1,0.818181818181818
1.88888888888889,0.863636363636364,0.909090909090909,1,0.818181818181818
1.88888888888889,0.863636363636364,0.909090909090909,1,0.818181818181818
1.92929292929293,0.863636363636364,0.909090909090909,1,0.818181818181818
1.92929292929293,0.863636363636364,0.909090909090909,1,0.818181818181818
1.96969696969697,0.863636363636364,0.909090909090909,1,0.818181818181818
1.96969696969697,0.909090909090909,0.909090909090909,1,0.909090909090909
2.01010101010101,0.909090909090909,0.909090909090909,1,0.909090909090909
2.01010101010101,0.909090909090909,0.909090909090909,1,0.909090909090909
2.05050505050505,0.909090909090909,0.909090909090909,1,0.909090909090909
2.05050505050505,0.909090909090909,0.909090909090909,1,0.909090909090909
2.09090909090909,0.909090909090909,0.909090909090909,1,0.909090909090909
2.09090909090909,0.909090909090909,0.909090909090909,1,0.909090909090909
2.13131313131313,0.909090909090909,0.909090909090909,1,0.909090909090909
2.13131313131313,0.909090909090909,0.909090909090909,1,0.909090909090909
2.17171717171717,0.909090909090909,0.909090909090909,1,0.909090909090909
2.17171717171717,0.909090909090909,0.954545454545455,1,0.909090909090909
2.21212121212121,0.909090909090909,0.954545454545455,1,0.909090909090909
2.21212121212121,0.909090909090909,0.954545454545455,1,0.909090909090909
2.25252525252525,0.909090909090909,0.954545454545455,1,0.909090909090909
2.25252525252525,0.909090909090909,0.954545454545455,1,0.954545454545455
2.29292929292929,0.909090909090909,0.954545454545455,1,0.954545454545455
2.29292929292929,0.909090909090909,0.954545454545455,1,0.954545454545455
2.33333333333333,0.909090909090909,0.954545454545455,1,0.954545454545455
2.33333333333333,0.954545454545455,0.954545454545455,1,0.954545454545455
2.37373737373737,0.954545454545455,0.954545454545455,1,0.954545454545455
2.37373737373737,0.954545454545455,0.954545454545455,1,0.954545454545455
2.41414141414141,0.954545454545455,0.954545454545455,1,0.954545454545455
2.41414141414141,1,0.954545454545455,1,0.954545454545455
2.45454545454545,1,0.954545454545455,1,0.954545454545455
2.45454545454545,1,0.954545454545455,1,0.954545454545455
2.49494949494949,1,0.954545454545455,1,0.954545454545455
2.49494949494949,1,0.954545454545455,1,1
2.53535353535354,1,0.954545454545455,1,1
2.53535353535354,1,0.954545454545455,1,1
2.57575757575758,1,0.954545454545455,1,1
2.57575757575758,1,0.954545454545455,1,1
2.61616161616162,1,0.954545454545455,1,1
2.61616161616162,1,0.954545454545455,1,1
2.65656565656566,1,0.954545454545455,1,1
2.65656565656566,1,0.954545454545455,1,1
2.6969696969697,1,0.954545454545455,1,1
2.6969696969697,1,0.954545454545455,1,1
2.73737373737374,1,0.954545454545455,1,1
2.73737373737374,1,1,1,1
2.77777777777778,1,1,1,1
2.77777777777778,1,1,1,1
2.81818181818182,1,1,1,1
2.81818181818182,1,1,1,1
2.85858585858586,1,1,1,1
2.85858585858586,1,1,1,1
2.8989898989899,1,1,1,1
2.8989898989899,1,1,1,1
2.93939393939394,1,1,1,1
2.93939393939394,1,1,1,1
2.97979797979798,1,1,1,1
2.97979797979798,1,1,1,1
3.02020202020202,1,1,1,1
3.02020202020202,1,1,1,1
3.06060606060606,1,1,1,1
3.06060606060606,1,1,1,1
3.1010101010101,1,1,1,1
3.1010101010101,1,1,1,1
3.14141414141414,1,1,1,1
3.14141414141414,1,1,1,1
3.18181818181818,1,1,1,1
3.18181818181818,1,1,1,1
3.22222222222222,1,1,1,1
3.22222222222222,1,1,1,1
3.26262626262626,1,1,1,1
3.26262626262626,1,1,1,1
3.3030303030303,1,1,1,1
3.3030303030303,1,1,1,1
3.34343434343434,1,1,1,1
3.34343434343434,1,1,1,1
3.38383838383838,1,1,1,1
3.38383838383838,1,1,1,1
3.42424242424242,1,1,1,1
3.42424242424242,1,1,1,1
3.46464646464646,1,1,1,1
3.46464646464646,1,1,1,1
3.50505050505051,1,1,1,1
3.50505050505051,1,1,1,1
3.54545454545455,1,1,1,1
3.54545454545455,1,1,1,1
3.58585858585859,1,1,1,1
3.58585858585859,1,1,1,1
3.62626262626263,1,1,1,1
3.62626262626263,1,1,1,1
3.66666666666667,1,1,1,1
3.66666666666667,1,1,1,1
3.70707070707071,1,1,1,1
3.70707070707071,1,1,1,1
3.74747474747475,1,1,1,1
3.74747474747475,1,1,1,1
3.78787878787879,1,1,1,1
3.78787878787879,1,1,1,1
3.82828282828283,1,1,1,1
3.82828282828283,1,1,1,1
3.86868686868687,1,1,1,1
3.86868686868687,1,1,1,1
3.90909090909091,1,1,1,1
3.90909090909091,1,1,1,1
3.94949494949495,1,1,1,1
3.94949494949495,1,1,1,1
3.98989898989899,1,1,1,1
3.98989898989899,1,1,1,1
4.03030303030303,1,1,1,1
4.03030303030303,1,1,1,1
4.07070707070707,1,1,1,1
4.07070707070707,1,1,1,1
4.11111111111111,1,1,1,1
4.11111111111111,1,1,1,1
4.15151515151515,1,1,1,1
4.15151515151515,1,1,1,1
4.19191919191919,1,1,1,1
4.19191919191919,1,1,1,1
4.23232323232323,1,1,1,1
4.23232323232323,1,1,1,1
4.27272727272727,1,1,1,1
4.27272727272727,1,1,1,1
4.31313131313131,1,1,1,1
4.31313131313131,1,1,1,1
4.35353535353535,1,1,1,1
4.35353535353535,1,1,1,1
4.39393939393939,1,1,1,1
4.39393939393939,1,1,1,1
4.43434343434343,1,1,1,1
4.43434343434343,1,1,1,1
4.47474747474747,1,1,1,1
4.47474747474747,1,1,1,1
4.51515151515152,1,1,1,1
4.51515151515152,1,1,1,1
4.55555555555556,1,1,1,1
4.55555555555556,1,1,1,1
4.5959595959596,1,1,1,1
4.5959595959596,1,1,1,1
4.63636363636364,1,1,1,1
4.63636363636364,1,1,1,1
4.67676767676768,1,1,1,1
4.67676767676768,1,1,1,1
4.71717171717172,1,1,1,1
4.71717171717172,1,1,1,1
4.75757575757576,1,1,1,1
4.75757575757576,1,1,1,1
4.7979797979798,1,1,1,1
4.7979797979798,1,1,1,1
4.83838383838384,1,1,1,1
4.83838383838384,1,1,1,1
4.87878787878788,1,1,1,1
4.87878787878788,1,1,1,1
4.91919191919192,1,1,1,1
4.91919191919192,1,1,1,1
4.95959595959596,1,1,1,1
4.95959595959596,1,1,1,1
5,1,1,1,1
5,1,1,1,1


==> data/DsDg_feval.csv <==
x,c1,c2,c3
1,0.5,0.454545454545455,0.136363636363636
1.03030303030303,0.5,0.454545454545455,0.136363636363636
1.03030303030303,0.5,0.5,0.181818181818182
1.06060606060606,0.5,0.5,0.181818181818182
1.06060606060606,0.5,0.545454545454545,0.181818181818182
1.09090909090909,0.5,0.545454545454545,0.181818181818182
1.09090909090909,0.5,0.590909090909091,0.181818181818182
1.12121212121212,0.5,0.590909090909091,0.181818181818182
1.12121212121212,0.590909090909091,0.636363636363636,0.181818181818182
1.15151515151515,0.590909090909091,0.636363636363636,0.181818181818182
1.15151515151515,0.590909090909091,0.727272727272727,0.181818181818182
1.18181818181818,0.590909090909091,0.727272727272727,0.181818181818182
1.18181818181818,0.590909090909091,0.727272727272727,0.181818181818182
1.21212121212121,0.590909090909091,0.727272727272727,0.181818181818182
1.21212121212121,0.590909090909091,0.727272727272727,0.181818181818182
1.24242424242424,0.590909090909091,0.727272727272727,0.181818181818182
1.24242424242424,0.636363636363636,0.772727272727273,0.227272727272727
1.27272727272727,0.636363636363636,0.772727272727273,0.227272727272727
1.27272727272727,0.636363636363636,0.818181818181818,0.272727272727273
1.3030303030303,0.636363636363636,0.818181818181818,0.272727272727273
1.3030303030303,0.681818181818182,0.818181818181818,0.318181818181818
1.33333333333333,0.681818181818182,0.818181818181818,0.318181818181818
1.33333333333333,0.681818181818182,0.909090909090909,0.318181818181818
1.36363636363636,0.681818181818182,0.909090909090909,0.318181818181818
1.36363636363636,0.681818181818182,0.909090909090909,0.318181818181818
1.39393939393939,0.681818181818182,0.909090909090909,0.318181818181818
1.39393939393939,0.681818181818182,0.909090909090909,0.318181818181818
1.42424242424242,0.681818181818182,0.909090909090909,0.318181818181818
1.42424242424242,0.727272727272727,0.954545454545455,0.318181818181818
1.45454545454545,0.727272727272727,0.954545454545455,0.318181818181818
1.45454545454545,0.727272727272727,0.954545454545455,0.409090909090909
1.48484848484848,0.727272727272727,0.954545454545455,0.409090909090909
1.48484848484848,0.727272727272727,0.954545454545455,0.409090909090909
1.51515151515152,0.727272727272727,0.954545454545455,0.409090909090909
1.51515151515152,0.727272727272727,0.954545454545455,0.409090909090909
1.54545454545455,0.727272727272727,0.954545454545455,0.409090909090909
1.54545454545455,0.727272727272727,0.954545454545455,0.409090909090909
1.57575757575758,0.727272727272727,0.954545454545455,0.409090909090909
1.57575757575758,0.727272727272727,0.954545454545455,0.409090909090909
1.60606060606061,0.727272727272727,0.954545454545455,0.409090909090909
1.60606060606061,0.727272727272727,0.954545454545455,0.409090909090909
1.63636363636364,0.727272727272727,0.954545454545455,0.409090909090909
1.63636363636364,0.727272727272727,0.954545454545455,0.409090909090909
1.66666666666667,0.727272727272727,0.954545454545455,0.409090909090909
1.66666666666667,0.727272727272727,0.954545454545455,0.454545454545455
1.6969696969697,0.727272727272727,0.954545454545455,0.454545454545455
1.6969696969697,0.727272727272727,0.954545454545455,0.454545454545455
1.72727272727273,0.727272727272727,0.954545454545455,0.454545454545455
1.72727272727273,0.727272727272727,0.954545454545455,0.454545454545455
1.75757575757576,0.727272727272727,0.954545454545455,0.454545454545455
1.75757575757576,0.727272727272727,0.954545454545455,0.454545454545455
1.78787878787879,0.727272727272727,0.954545454545455,0.454545454545455
1.78787878787879,0.772727272727273,0.954545454545455,0.454545454545455
1.81818181818182,0.772727272727273,0.954545454545455,0.454545454545455
1.81818181818182,0.772727272727273,0.954545454545455,0.454545454545455
1.84848484848485,0.772727272727273,0.954545454545455,0.454545454545455
1.84848484848485,0.818181818181818,0.954545454545455,0.454545454545455
1.87878787878788,0.818181818181818,0.954545454545455,0.454545454545455
1.87878787878788,0.863636363636364,0.954545454545455,0.454545454545455
1.90909090909091,0.863636363636364,0.954545454545455,0.454545454545455
1.90909090909091,0.909090909090909,0.954545454545455,0.5
1.93939393939394,0.909090909090909,0.954545454545455,0.5
1.93939393939394,0.909090909090909,0.954545454545455,0.5
1.96969696969697,0.909090909090909,0.954545454545455,0.5
1.96969696969697,0.909090909090909,0.954545454545455,0.5
2,0.909090909090909,0.954545454545455,0.5
2,0.909090909090909,0.954545454545455,0.636363636363636
2.03030303030303,0.909090909090909,0.954545454545455,0.636363636363636
2.03030303030303,0.909090909090909,1,0.636363636363636
2.06060606060606,0.909090909090909,1,0.636363636363636
2.06060606060606,0.909090909090909,1,0.681818181818182
2.09090909090909,0.909090909090909,1,0.681818181818182
2.09090909090909,0.909090909090909,1,0.681818181818182
2.12121212121212,0.909090909090909,1,0.681818181818182
2.12121212121212,0.909090909090909,1,0.727272727272727
2.15151515151515,0.909090909090909,1,0.727272727272727
2.15151515151515,0.909090909090909,1,0.727272727272727
2.18181818181818,0.909090909090909,1,0.727272727272727
2.18181818181818,0.909090909090909,1,0.727272727272727
2.21212121212121,0.909090909090909,1,0.727272727272727
2.21212121212121,0.909090909090909,1,0.772727272727273
2.24242424242424,0.909090909090909,1,0.772727272727273
2.24242424242424,0.909090909090909,1,0.772727272727273
2.27272727272727,0.909090909090909,1,0.772727272727273
2.27272727272727,0.909090909090909,1,0.772727272727273
2.3030303030303,0.909090909090909,1,0.772727272727273
2.3030303030303,0.909090909090909,1,0.772727272727273
2.33333333333333,0.909090909090909,1,0.772727272727273
2.33333333333333,0.909090909090909,1,0.772727272727273
2.36363636363636,0.909090909090909,1,0.772727272727273
2.36363636363636,0.909090909090909,1,0.772727272727273
2.39393939393939,0.909090909090909,1,0.772727272727273
2.39393939393939,0.909090909090909,1,0.772727272727273
2.42424242424242,0.909090909090909,1,0.772727272727273
2.42424242424242,0.909090909090909,1,0.772727272727273
2.45454545454545,0.909090909090909,1,0.772727272727273
2.45454545454545,0.909090909090909,1,0.772727272727273
2.48484848484848,0.909090909090909,1,0.772727272727273
2.48484848484848,0.909090909090909,1,0.772727272727273
2.51515151515152,0.909090909090909,1,0.772727272727273
2.51515151515152,0.909090909090909,1,0.772727272727273
2.54545454545455,0.909090909090909,1,0.772727272727273
2.54545454545455,0.909090909090909,1,0.772727272727273
2.57575757575758,0.909090909090909,1,0.772727272727273
2.57575757575758,0.909090909090909,1,0.818181818181818
2.60606060606061,0.909090909090909,1,0.818181818181818
2.60606060606061,0.909090909090909,1,0.818181818181818
2.63636363636364,0.909090909090909,1,0.818181818181818
2.63636363636364,0.909090909090909,1,0.818181818181818
2.66666666666667,0.909090909090909,1,0.818181818181818
2.66666666666667,0.909090909090909,1,0.818181818181818
2.6969696969697,0.909090909090909,1,0.818181818181818
2.6969696969697,0.909090909090909,1,0.818181818181818
2.72727272727273,0.909090909090909,1,0.818181818181818
2.72727272727273,0.909090909090909,1,0.818181818181818
2.75757575757576,0.909090909090909,1,0.818181818181818
2.75757575757576,0.909090909090909,1,0.818181818181818
2.78787878787879,0.909090909090909,1,0.818181818181818
2.78787878787879,0.909090909090909,1,0.818181818181818
2.81818181818182,0.909090909090909,1,0.818181818181818
2.81818181818182,0.909090909090909,1,0.818181818181818
2.84848484848485,0.909090909090909,1,0.818181818181818
2.84848484848485,0.909090909090909,1,0.818181818181818
2.87878787878788,0.909090909090909,1,0.818181818181818
2.87878787878788,0.909090909090909,1,0.818181818181818
2.90909090909091,0.909090909090909,1,0.818181818181818
2.90909090909091,0.909090909090909,1,0.863636363636364
2.93939393939394,0.909090909090909,1,0.863636363636364
2.93939393939394,0.909090909090909,1,0.863636363636364
2.96969696969697,0.909090909090909,1,0.863636363636364
2.96969696969697,0.909090909090909,1,0.863636363636364
3,0.909090909090909,1,0.863636363636364
3,0.909090909090909,1,0.863636363636364
3.03030303030303,0.909090909090909,1,0.863636363636364
3.03030303030303,0.909090909090909,1,0.863636363636364
3.06060606060606,0.909090909090909,1,0.863636363636364
3.06060606060606,0.909090909090909,1,0.863636363636364
3.09090909090909,0.909090909090909,1,0.863636363636364
3.09090909090909,0.909090909090909,1,0.863636363636364
3.12121212121212,0.909090909090909,1,0.863636363636364
3.12121212121212,0.909090909090909,1,0.863636363636364
3.15151515151515,0.909090909090909,1,0.863636363636364
3.15151515151515,0.909090909090909,1,0.863636363636364
3.18181818181818,0.909090909090909,1,0.863636363636364
3.18181818181818,0.909090909090909,1,0.863636363636364
3.21212121212121,0.909090909090909,1,0.863636363636364
3.21212121212121,0.909090909090909,1,0.909090909090909
3.24242424242424,0.909090909090909,1,0.909090909090909
3.24242424242424,0.909090909090909,1,0.909090909090909
3.27272727272727,0.909090909090909,1,0.909090909090909
3.27272727272727,0.909090909090909,1,0.909090909090909
3.3030303030303,0.909090909090909,1,0.909090909090909
3.3030303030303,0.909090909090909,1,0.909090909090909
3.33333333333333,0.909090909090909,1,0.909090909090909
3.33333333333333,0.909090909090909,1,0.909090909090909
3.36363636363636,0.909090909090909,1,0.909090909090909
3.36363636363636,0.909090909090909,1,0.909090909090909
3.39393939393939,0.909090909090909,1,0.909090909090909
3.39393939393939,0.909090909090909,1,0.909090909090909
3.42424242424242,0.909090909090909,1,0.909090909090909
3.42424242424242,0.909090909090909,1,0.909090909090909
3.45454545454545,0.909090909090909,1,0.909090909090909
3.45454545454545,0.909090909090909,1,0.909090909090909
3.48484848484848,0.909090909090909,1,0.909090909090909
3.48484848484848,0.909090909090909,1,0.909090909090909
3.51515151515152,0.909090909090909,1,0.909090909090909
3.51515151515152,0.909090909090909,1,0.909090909090909
3.54545454545455,0.909090909090909,1,0.909090909090909
3.54545454545455,0.909090909090909,1,0.909090909090909
3.57575757575758,0.909090909090909,1,0.909090909090909
3.57575757575758,0.909090909090909,1,0.909090909090909
3.60606060606061,0.909090909090909,1,0.909090909090909
3.60606060606061,0.909090909090909,1,0.909090909090909
3.63636363636364,0.909090909090909,1,0.909090909090909
3.63636363636364,0.909090909090909,1,0.909090909090909
3.66666666666667,0.909090909090909,1,0.909090909090909
3.66666666666667,0.909090909090909,1,0.909090909090909
3.6969696969697,0.909090909090909,1,0.909090909090909
3.6969696969697,0.909090909090909,1,0.909090909090909
3.72727272727273,0.909090909090909,1,0.909090909090909
3.72727272727273,0.909090909090909,1,0.909090909090909
3.75757575757576,0.909090909090909,1,0.909090909090909
3.75757575757576,0.909090909090909,1,0.909090909090909
3.78787878787879,0.909090909090909,1,0.909090909090909
3.78787878787879,0.909090909090909,1,0.909090909090909
3.81818181818182,0.909090909090909,1,0.909090909090909
3.81818181818182,0.909090909090909,1,0.909090909090909
3.84848484848485,0.909090909090909,1,0.909090909090909
3.84848484848485,0.909090909090909,1,0.954545454545455
3.87878787878788,0.909090909090909,1,0.954545454545455
3.87878787878788,0.909090909090909,1,0.954545454545455
3.90909090909091,0.909090909090909,1,0.954545454545455
3.90909090909091,0.909090909090909,1,0.954545454545455
3.93939393939394,0.909090909090909,1,0.954545454545455
3.93939393939394,0.909090909090909,1,0.954545454545455
3.96969696969697,0.909090909090909,1,0.954545454545455
3.96969696969697,0.909090909090909,1,0.954545454545455
4,0.909090909090909,1,0.954545454545455
4,0.909090909090909,1,0.954545454545455


==> data/DsDg_iter.csv <==
x,c1,c2,c3
1,0.636363636363636,0.272727272727273,0.0909090909090909
1.03030303030303,0.636363636363636,0.272727272727273,0.0909090909090909
1.03030303030303,0.636363636363636,0.318181818181818,0.181818181818182
1.06060606060606,0.636363636363636,0.318181818181818,0.181818181818182
1.06060606060606,0.636363636363636,0.409090909090909,0.181818181818182
1.09090909090909,0.636363636363636,0.409090909090909,0.181818181818182
1.09090909090909,0.636363636363636,0.454545454545455,0.181818181818182
1.12121212121212,0.636363636363636,0.454545454545455,0.181818181818182
1.12121212121212,0.681818181818182,0.545454545454545,0.181818181818182
1.15151515151515,0.681818181818182,0.545454545454545,0.181818181818182
1.15151515151515,0.681818181818182,0.681818181818182,0.181818181818182
1.18181818181818,0.681818181818182,0.681818181818182,0.181818181818182
1.18181818181818,0.681818181818182,0.681818181818182,0.181818181818182
1.21212121212121,0.681818181818182,0.681818181818182,0.181818181818182
1.21212121212121,0.681818181818182,0.772727272727273,0.181818181818182
1.24242424242424,0.681818181818182,0.772727272727273,0.181818181818182
1.24242424242424,0.727272727272727,0.772727272727273,0.181818181818182
1.27272727272727,0.727272727272727,0.772727272727273,0.181818181818182
1.27272727272727,0.727272727272727,0.772727272727273,0.181818181818182
1.3030303030303,0.727272727272727,0.772727272727273,0.181818181818182
1.3030303030303,0.727272727272727,0.818181818181818,0.181818181818182
1.33333333333333,0.727272727272727,0.818181818181818,0.181818181818182
1.33333333333333,0.727272727272727,0.818181818181818,0.227272727272727
1.36363636363636,0.727272727272727,0.818181818181818,0.227272727272727
1.36363636363636,0.772727272727273,0.818181818181818,0.318181818181818
1.39393939393939,0.772727272727273,0.818181818181818,0.318181818181818
1.39393939393939,0.772727272727273,0.863636363636364,0.318181818181818
1.42424242424242,0.772727272727273,0.863636363636364,0.318181818181818
1.42424242424242,0.772727272727273,0.863636363636364,0.318181818181818
1.45454545454545,0.772727272727273,0.863636363636364,0.318181818181818
1.45454545454545,0.772727272727273,0.909090909090909,0.318181818181818
1.48484848484848,0.772727272727273,0.909090909090909,0.318181818181818
1.48484848484848,0.772727272727273,0.954545454545455,0.318181818181818
1.51515151515152,0.772727272727273,0.954545454545455,0.318181818181818
1.51515151515152,0.818181818181818,0.954545454545455,0.318181818181818
1.54545454545455,0.818181818181818,0.954545454545455,0.318181818181818
1.54545454545455,0.863636363636364,0.954545454545455,0.318181818181818
1.57575757575758,0.863636363636364,0.954545454545455,0.318181818181818
1.57575757575758,0.863636363636364,0.954545454545455,0.363636363636364
1.60606060606061,0.863636363636364,0.954545454545455,0.363636363636364
1.60606060606061,0.863636363636364,0.954545454545455,0.363636363636364
1.63636363636364,0.863636363636364,0.954545454545455,0.363636363636364
1.63636363636364,0.863636363636364,0.954545454545455,0.363636363636364
1.66666666666667,0.863636363636364,0.954545454545455,0.363636363636364
1.66666666666667,0.909090909090909,0.954545454545455,0.363636363636364
1.6969696969697,0.909090909090909,0.954545454545455,0.363636363636364
1.6969696969697,0.909090909090909,0.954545454545455,0.363636363636364
1.72727272727273,0.909090909090909,0.954545454545455,0.363636363636364
1.72727272727273,0.909090909090909,0.954545454545455,0.363636363636364
1.75757575757576,0.909090909090909,0.954545454545455,0.363636363636364
1.75757575757576,0.909090909090909,1,0.363636363636364
1.78787878787879,0.909090909090909,1,0.363636363636364
1.78787878787879,0.909090909090909,1,0.363636363636364
1.81818181818182,0.909090909090909,1,0.363636363636364
1.81818181818182,0.909090909090909,1,0.363636363636364
1.84848484848485,0.909090909090909,1,0.363636363636364
1.84848484848485,0.954545454545455,1,0.363636363636364
1.87878787878788,0.954545454545455,1,0.363636363636364
1.87878787878788,0.954545454545455,1,0.363636363636364
1.90909090909091,0.954545454545455,1,0.363636363636364
1.90909090909091,0.954545454545455,1,0.363636363636364
1.93939393939394,0.954545454545455,1,0.363636363636364
1.93939393939394,0.954545454545455,1,0.363636363636364
1.96969696969697,0.954545454545455,1,0.363636363636364
1.96969696969697,0.954545454545455,1,0.363636363636364
2,0.954545454545455,1,0.363636363636364
2,0.954545454545455,1,0.454545454545455
2.03030303030303,0.954545454545455,1,0.454545454545455
2.03030303030303,0.954545454545455,1,0.454545454545455
2.06060606060606,0.954545454545455,1,0.454545454545455
2.06060606060606,0.954545454545455,1,0.454545454545455
2.09090909090909,0.954545454545455,1,0.454545454545455
2.09090909090909,0.954545454545455,1,0.454545454545455
2.12121212121212,0.954545454545455,1,0.454545454545455
2.12121212121212,0.954545454545455,1,0.454545454545455
2.15151515151515,0.954545454545455,1,0.454545454545455
2.15151515151515,0.954545454545455,1,0.454545454545455
2.18181818181818,0.954545454545455,1,0.454545454545455
2.18181818181818,0.954545454545455,1,0.5
2.21212121212121,0.954545454545455,1,0.5
2.21212121212121,0.954545454545455,1,0.590909090909091
2.24242424242424,0.954545454545455,1,0.590909090909091
2.24242424242424,0.954545454545455,1,0.590909090909091
2.27272727272727,0.954545454545455,1,0.590909090909091
2.27272727272727,0.954545454545455,1,0.590909090909091
2.3030303030303,0.954545454545455,1,0.590909090909091
2.3030303030303,0.954545454545455,1,0.636363636363636
2.33333333333333,0.954545454545455,1,0.636363636363636
2.33333333333333,0.954545454545455,1,0.636363636363636
2.36363636363636,0.954545454545455,1,0.636363636363636
2.36363636363636,0.954545454545455,1,0.636363636363636
2.39393939393939,0.954545454545455,1,0.636363636363636
2.39393939393939,0.954545454545455,1,0.636363636363636
2.42424242424242,0.954545454545455,1,0.636363636363636
2.42424242424242,0.954545454545455,1,0.636363636363636
2.45454545454545,0.954545454545455,1,0.636363636363636
2.45454545454545,0.954545454545455,1,0.636363636363636
2.48484848484848,0.954545454545455,1,0.636363636363636
2.48484848484848,0.954545454545455,1,0.681818181818182
2.51515151515152,0.954545454545455,1,0.681818181818182
2.51515151515152,0.954545454545455,1,0.681818181818182
2.54545454545455,0.954545454545455,1,0.681818181818182
2.54545454545455,1,1,0.681818181818182
2.57575757575758,1,1,0.681818181818182
2.57575757575758,1,1,0.681818181818182
2.60606060606061,1,1,0.681818181818182
2.60606060606061,1,1,0.681818181818182
2.63636363636364,1,1,0.681818181818182
2.63636363636364,1,1,0.681818181818182
2.66666666666667,1,1,0.681818181818182
2.66666666666667,1,1,0.681818181818182
2.6969696969697,1,1,0.681818181818182
2.6969696969697,1,1,0.681818181818182
2.72727272727273,1,1,0.681818181818182
2.72727272727273,1,1,0.681818181818182
2.75757575757576,1,1,0.681818181818182
2.75757575757576,1,1,0.727272727272727
2.78787878787879,1,1,0.727272727272727
2.78787878787879,1,1,0.727272727272727
2.81818181818182,1,1,0.727272727272727
2.81818181818182,1,1,0.727272727272727
2.84848484848485,1,1,0.727272727272727
2.84848484848485,1,1,0.772727272727273
2.87878787878788,1,1,0.772727272727273
2.87878787878788,1,1,0.772727272727273
2.90909090909091,1,1,0.772727272727273
2.90909090909091,1,1,0.772727272727273
2.93939393939394,1,1,0.772727272727273
2.93939393939394,1,1,0.818181818181818
2.96969696969697,1,1,0.818181818181818
2.96969696969697,1,1,0.863636363636364
3,1,1,0.863636363636364
3,1,1,0.863636363636364
3.03030303030303,1,1,0.863636363636364
3.03030303030303,1,1,0.863636363636364
3.06060606060606,1,1,0.863636363636364
3.06060606060606,1,1,0.863636363636364
3.09090909090909,1,1,0.863636363636364
3.09090909090909,1,1,0.863636363636364
3.12121212121212,1,1,0.863636363636364
3.12121212121212,1,1,0.863636363636364
3.15151515151515,1,1,0.863636363636364
3.15151515151515,1,1,0.863636363636364
3.18181818181818,1,1,0.863636363636364
3.18181818181818,1,1,0.863636363636364
3.21212121212121,1,1,0.863636363636364
3.21212121212121,1,1,0.863636363636364
3.24242424242424,1,1,0.863636363636364
3.24242424242424,1,1,0.863636363636364
3.27272727272727,1,1,0.863636363636364
3.27272727272727,1,1,0.863636363636364
3.3030303030303,1,1,0.863636363636364
3.3030303030303,1,1,0.909090909090909
3.33333333333333,1,1,0.909090909090909
3.33333333333333,1,1,0.909090909090909
3.36363636363636,1,1,0.909090909090909
3.36363636363636,1,1,0.909090909090909
3.39393939393939,1,1,0.909090909090909
3.39393939393939,1,1,0.909090909090909
3.42424242424242,1,1,0.909090909090909
3.42424242424242,1,1,0.909090909090909
3.45454545454545,1,1,0.909090909090909
3.45454545454545,1,1,0.909090909090909
3.48484848484848,1,1,0.909090909090909
3.48484848484848,1,1,0.909090909090909
3.51515151515152,1,1,0.909090909090909
3.51515151515152,1,1,0.909090909090909
3.54545454545455,1,1,0.909090909090909
3.54545454545455,1,1,0.909090909090909
3.57575757575758,1,1,0.909090909090909
3.57575757575758,1,1,0.909090909090909
3.60606060606061,1,1,0.909090909090909
3.60606060606061,1,1,0.909090909090909
3.63636363636364,1,1,0.909090909090909
3.63636363636364,1,1,0.909090909090909
3.66666666666667,1,1,0.909090909090909
3.66666666666667,1,1,0.909090909090909
3.6969696969697,1,1,0.909090909090909
3.6969696969697,1,1,0.909090909090909
3.72727272727273,1,1,0.909090909090909
3.72727272727273,1,1,0.909090909090909
3.75757575757576,1,1,0.909090909090909
3.75757575757576,1,1,0.909090909090909
3.78787878787879,1,1,0.909090909090909
3.78787878787879,1,1,0.909090909090909
3.81818181818182,1,1,0.909090909090909
3.81818181818182,1,1,0.909090909090909
3.84848484848485,1,1,0.909090909090909
3.84848484848485,1,1,0.909090909090909
3.87878787878788,1,1,0.909090909090909
3.87878787878788,1,1,0.909090909090909
3.90909090909091,1,1,0.909090909090909
3.90909090909091,1,1,0.909090909090909
3.93939393939394,1,1,0.909090909090909
3.93939393939394,1,1,0.954545454545455
3.96969696969697,1,1,0.954545454545455
3.96969696969697,1,1,0.954545454545455
4,1,1,0.954545454545455
4,1,1,0.954545454545455


==> data/DsDg_mTRE.csv <==
x,c1,c2,c3
1,0.428571428571429,0.214285714285714,0.357142857142857
1.0020202020202,0.428571428571429,0.214285714285714,0.357142857142857
1.0020202020202,0.428571428571429,0.428571428571429,0.5
1.0040404040404,0.428571428571429,0.428571428571429,0.5
1.0040404040404,0.5,0.642857142857143,0.5
1.00606060606061,0.5,0.642857142857143,0.5
1.00606060606061,0.5,0.642857142857143,0.5
1.00808080808081,0.5,0.642857142857143,0.5
1.00808080808081,0.571428571428571,0.642857142857143,0.571428571428571
1.01010101010101,0.571428571428571,0.642857142857143,0.571428571428571
1.01010101010101,0.642857142857143,0.642857142857143,0.642857142857143
1.01212121212121,0.642857142857143,0.642857142857143,0.642857142857143
1.01212121212121,0.642857142857143,0.642857142857143,0.642857142857143
1.01414141414141,0.642857142857143,0.642857142857143,0.642857142857143
1.01414141414141,0.642857142857143,0.642857142857143,0.642857142857143
1.01616161616162,0.642857142857143,0.642857142857143,0.642857142857143
1.01616161616162,0.714285714285714,0.714285714285714,0.714285714285714
1.01818181818182,0.714285714285714,0.714285714285714,0.714285714285714
1.01818181818182,0.714285714285714,0.714285714285714,0.714285714285714
1.02020202020202,0.714285714285714,0.714285714285714,0.714285714285714
1.02020202020202,0.714285714285714,0.714285714285714,0.928571428571429
1.02222222222222,0.714285714285714,0.714285714285714,0.928571428571429
1.02222222222222,0.928571428571429,0.785714285714286,0.928571428571429
1.02424242424242,0.928571428571429,0.785714285714286,0.928571428571429
1.02424242424242,0.928571428571429,0.785714285714286,0.928571428571429
1.02626262626263,0.928571428571429,0.785714285714286,0.928571428571429
1.02626262626263,0.928571428571429,0.785714285714286,0.928571428571429
1.02828282828283,0.928571428571429,0.785714285714286,0.928571428571429
1.02828282828283,0.928571428571429,0.785714285714286,0.928571428571429
1.03030303030303,0.928571428571429,0.785714285714286,0.928571428571429
1.03030303030303,0.928571428571429,0.785714285714286,0.928571428571429
1.03232323232323,0.928571428571429,0.785714285714286,0.928571428571429
1.03232323232323,0.928571428571429,0.785714285714286,0.928571428571429
1.03434343434343,0.928571428571429,0.785714285714286,0.928571428571429
1.03434343434343,0.928571428571429,0.857142857142857,0.928571428571429
1.03636363636364,0.928571428571429,0.857142857142857,0.928571428571429
1.03636363636364,0.928571428571429,0.857142857142857,0.928571428571429
1.03838383838384,0.928571428571429,0.857142857142857,0.928571428571429
1.03838383838384,0.928571428571429,0.857142857142857,0.928571428571429
1.04040404040404,0.928571428571429,0.857142857142857,0.928571428571429
1.04040404040404,0.928571428571429,0.857142857142857,0.928571428571429
1.04242424242424,0.928571428571429,0.857142857142857,0.928571428571429
1.04242424242424,0.928571428571429,0.857142857142857,0.928571428571429
1.04444444444444,0.928571428571429,0.857142857142857,0.928571428571429
1.04444444444444,1,0.928571428571429,0.928571428571429
1.04646464646465,1,0.928571428571429,0.928571428571429
1.04646464646465,1,0.928571428571429,0.928571428571429
1.04848484848485,1,0.928571428571429,0.928571428571429
1.04848484848485,1,0.928571428571429,0.928571428571429
1.05050505050505,1,0.928571428571429,0.928571428571429
1.05050505050505,1,0.928571428571429,0.928571428571429
1.05252525252525,1,0.928571428571429,0.928571428571429
1.05252525252525,1,0.928571428571429,0.928571428571429
1.05454545454545,1,0.928571428571429,0.928571428571429
1.05454545454545,1,0.928571428571429,0.928571428571429
1.05656565656566,1,0.928571428571429,0.928571428571429
1.05656565656566,1,0.928571428571429,0.928571428571429
1.05858585858586,1,0.928571428571429,0.928571428571429
1.05858585858586,1,1,0.928571428571429
1.06060606060606,1,1,0.928571428571429
1.06060606060606,1,1,0.928571428571429
1.06262626262626,1,1,0.928571428571429
1.06262626262626,1,1,0.928571428571429
1.06464646464646,1,1,0.928571428571429
1.06464646464646,1,1,0.928571428571429
1.06666666666667,1,1,0.928571428571429
1.06666666666667,1,1,1
1.06868686868687,1,1,1
1.06868686868687,1,1,1
1.07070707070707,1,1,1
1.07070707070707,1,1,1
1.07272727272727,1,1,1
1.07272727272727,1,1,1
1.07474747474747,1,1,1
1.07474747474747,1,1,1
1.07676767676768,1,1,1
1.07676767676768,1,1,1
1.07878787878788,1,1,1
1.07878787878788,1,1,1
1.08080808080808,1,1,1
1.08080808080808,1,1,1
1.08282828282828,1,1,1
1.08282828282828,1,1,1
1.08484848484848,1,1,1
1.08484848484848,1,1,1
1.08686868686869,1,1,1
1.08686868686869,1,1,1
1.08888888888889,1,1,1
1.08888888888889,1,1,1
1.09090909090909,1,1,1
1.09090909090909,1,1,1
1.09292929292929,1,1,1
1.09292929292929,1,1,1
1.09494949494949,1,1,1
1.09494949494949,1,1,1
1.0969696969697,1,1,1
1.0969696969697,1,1,1
1.0989898989899,1,1,1
1.0989898989899,1,1,1
1.1010101010101,1,1,1
1.1010101010101,1,1,1
1.1030303030303,1,1,1
1.1030303030303,1,1,1
1.10505050505051,1,1,1
1.10505050505051,1,1,1
1.10707070707071,1,1,1
1.10707070707071,1,1,1
1.10909090909091,1,1,1
1.10909090909091,1,1,1
1.11111111111111,1,1,1
1.11111111111111,1,1,1
1.11313131313131,1,1,1
1.11313131313131,1,1,1
1.11515151515152,1,1,1
1.11515151515152,1,1,1
1.11717171717172,1,1,1
1.11717171717172,1,1,1
1.11919191919192,1,1,1
1.11919191919192,1,1,1
1.12121212121212,1,1,1
1.12121212121212,1,1,1
1.12323232323232,1,1,1
1.12323232323232,1,1,1
1.12525252525253,1,1,1
1.12525252525253,1,1,1
1.12727272727273,1,1,1
1.12727272727273,1,1,1
1.12929292929293,1,1,1
1.12929292929293,1,1,1
1.13131313131313,1,1,1
1.13131313131313,1,1,1
1.13333333333333,1,1,1
1.13333333333333,1,1,1
1.13535353535354,1,1,1
1.13535353535354,1,1,1
1.13737373737374,1,1,1
1.13737373737374,1,1,1
1.13939393939394,1,1,1
1.13939393939394,1,1,1
1.14141414141414,1,1,1
1.14141414141414,1,1,1
1.14343434343434,1,1,1
1.14343434343434,1,1,1
1.14545454545455,1,1,1
1.14545454545455,1,1,1
1.14747474747475,1,1,1
1.14747474747475,1,1,1
1.14949494949495,1,1,1
1.14949494949495,1,1,1
1.15151515151515,1,1,1
1.15151515151515,1,1,1
1.15353535353535,1,1,1
1.15353535353535,1,1,1
1.15555555555556,1,1,1
1.15555555555556,1,1,1
1.15757575757576,1,1,1
1.15757575757576,1,1,1
1.15959595959596,1,1,1
1.15959595959596,1,1,1
1.16161616161616,1,1,1
1.16161616161616,1,1,1
1.16363636363636,1,1,1
1.16363636363636,1,1,1
1.16565656565657,1,1,1
1.16565656565657,1,1,1
1.16767676767677,1,1,1
1.16767676767677,1,1,1
1.16969696969697,1,1,1
1.16969696969697,1,1,1
1.17171717171717,1,1,1
1.17171717171717,1,1,1
1.17373737373737,1,1,1
1.17373737373737,1,1,1
1.17575757575758,1,1,1
1.17575757575758,1,1,1
1.17777777777778,1,1,1
1.17777777777778,1,1,1
1.17979797979798,1,1,1
1.17979797979798,1,1,1
1.18181818181818,1,1,1
1.18181818181818,1,1,1
1.18383838383838,1,1,1
1.18383838383838,1,1,1
1.18585858585859,1,1,1
1.18585858585859,1,1,1
1.18787878787879,1,1,1
1.18787878787879,1,1,1
1.18989898989899,1,1,1
1.18989898989899,1,1,1
1.19191919191919,1,1,1
1.19191919191919,1,1,1
1.19393939393939,1,1,1
1.19393939393939,1,1,1
1.1959595959596,1,1,1
1.1959595959596,1,1,1
1.1979797979798,1,1,1
1.1979797979798,1,1,1
1.2,1,1,1
1.2,1,1,1


==> data/DsDg_minres.csv <==
x,c1,c2,c3
1,0.0454545454545455,0.0454545454545455,1
1.04040404040404,0.0454545454545455,0.0454545454545455,1
1.04040404040404,0.136363636363636,0.136363636363636,1
1.08080808080808,0.136363636363636,0.136363636363636,1
1.08080808080808,0.181818181818182,0.181818181818182,1
1.12121212121212,0.181818181818182,0.181818181818182,1
1.12121212121212,0.181818181818182,0.181818181818182,1
1.16161616161616,0.181818181818182,0.181818181818182,1
1.16161616161616,0.181818181818182,0.181818181818182,1
1.2020202020202,0.181818181818182,0.181818181818182,1
1.2020202020202,0.181818181818182,0.181818181818182,1
1.24242424242424,0.181818181818182,0.181818181818182,1
1.24242424242424,0.181818181818182,0.181818181818182,1
1.28282828282828,0.181818181818182,0.181818181818182,1
1.28282828282828,0.181818181818182,0.181818181818182,1
1.32323232323232,0.181818181818182,0.181818181818182,1
1.32323232323232,0.181818181818182,0.181818181818182,1
1.36363636363636,0.181818181818182,0.181818181818182,1
1.36363636363636,0.181818181818182,0.227272727272727,1
1.4040404040404,0.181818181818182,0.227272727272727,1
1.4040404040404,0.181818181818182,0.227272727272727,1
1.44444444444444,0.181818181818182,0.227272727272727,1
1.44444444444444,0.181818181818182,0.227272727272727,1
1.48484848484848,0.181818181818182,0.227272727272727,1
1.48484848484848,0.181818181818182,0.227272727272727,1
1.52525252525253,0.181818181818182,0.227272727272727,1
1.52525252525253,0.181818181818182,0.227272727272727,1
1.56565656565657,0.181818181818182,0.227272727272727,1
1.56565656565657,0.181818181818182,0.227272727272727,1
1.60606060606061,0.181818181818182,0.227272727272727,1
1.60606060606061,0.181818181818182,0.272727272727273,1
1.64646464646465,0.181818181818182,0.272727272727273,1
1.64646464646465,0.181818181818182,0.318181818181818,1
1.68686868686869,0.181818181818182,0.318181818181818,1
1.68686868686869,0.181818181818182,0.318181818181818,1
1.72727272727273,0.181818181818182,0.318181818181818,1
1.72727272727273,0.227272727272727,0.318181818181818,1
1.76767676767677,0.227272727272727,0.318181818181818,1
1.76767676767677,0.227272727272727,0.318181818181818,1
1.80808080808081,0.227272727272727,0.318181818181818,1
1.80808080808081,0.227272727272727,0.318181818181818,1
1.84848484848485,0.227272727272727,0.318181818181818,1
1.84848484848485,0.227272727272727,0.318181818181818,1
1.88888888888889,0.227272727272727,0.318181818181818,1
1.88888888888889,0.318181818181818,0.318181818181818,1
1.92929292929293,0.318181818181818,0.318181818181818,1
1.92929292929293,0.318181818181818,0.318181818181818,1
1.96969696969697,0.318181818181818,0.318181818181818,1
1.96969696969697,0.318181818181818,0.318181818181818,1
2.01010101010101,0.318181818181818,0.318181818181818,1
2.01010101010101,0.318181818181818,0.318181818181818,1
2.05050505050505,0.318181818181818,0.318181818181818,1
2.05050505050505,0.318181818181818,0.318181818181818,1
2.09090909090909,0.318181818181818,0.318181818181818,1
2.09090909090909,0.318181818181818,0.363636363636364,1
2.13131313131313,0.318181818181818,0.363636363636364,1
2.13131313131313,0.318181818181818,0.363636363636364,1
2.17171717171717,0.318181818181818,0.363636363636364,1
2.17171717171717,0.318181818181818,0.363636363636364,1
2.21212121212121,0.318181818181818,0.363636363636364,1
2.21212121212121,0.318181818181818,0.409090909090909,1
2.25252525252525,0.318181818181818,0.409090909090909,1
2.25252525252525,0.318181818181818,0.409090909090909,1
2.29292929292929,0.318181818181818,0.409090909090909,1
2.29292929292929,0.318181818181818,0.409090909090909,1
2.33333333333333,0.318181818181818,0.409090909090909,1
2.33333333333333,0.318181818181818,0.454545454545455,1
2.37373737373737,0.318181818181818,0.454545454545455,1
2.37373737373737,0.363636363636364,0.454545454545455,1
2.41414141414141,0.363636363636364,0.454545454545455,1
2.41414141414141,0.363636363636364,0.454545454545455,1
2.45454545454545,0.363636363636364,0.454545454545455,1
2.45454545454545,0.363636363636364,0.5,1
2.49494949494949,0.363636363636364,0.5,1
2.49494949494949,0.363636363636364,0.5,1
2.53535353535354,0.363636363636364,0.5,1
2.53535353535354,0.363636363636364,0.5,1
2.57575757575758,0.363636363636364,0.5,1
2.57575757575758,0.363636363636364,0.5,1
2.61616161616162,0.363636363636364,0.5,1
2.61616161616162,0.363636363636364,0.5,1
2.65656565656566,0.363636363636364,0.5,1
2.65656565656566,0.363636363636364,0.5,1
2.6969696969697,0.363636363636364,0.5,1
2.6969696969697,0.363636363636364,0.5,1
2.73737373737374,0.363636363636364,0.5,1
2.73737373737374,0.363636363636364,0.5,1
2.77777777777778,0.363636363636364,0.5,1
2.77777777777778,0.363636363636364,0.5,1
2.81818181818182,0.363636363636364,0.5,1
2.81818181818182,0.363636363636364,0.5,1
2.85858585858586,0.363636363636364,0.5,1
2.85858585858586,0.363636363636364,0.5,1
2.8989898989899,0.363636363636364,0.5,1
2.8989898989899,0.363636363636364,0.5,1
2.93939393939394,0.363636363636364,0.5,1
2.93939393939394,0.363636363636364,0.5,1
2.97979797979798,0.363636363636364,0.5,1
2.97979797979798,0.363636363636364,0.5,1
3.02020202020202,0.363636363636364,0.5,1
3.02020202020202,0.363636363636364,0.545454545454545,1
3.06060606060606,0.363636363636364,0.545454545454545,1
3.06060606060606,0.363636363636364,0.590909090909091,1
3.1010101010101,0.363636363636364,0.590909090909091,1
3.1010101010101,0.363636363636364,0.590909090909091,1
3.14141414141414,0.363636363636364,0.590909090909091,1
3.14141414141414,0.363636363636364,0.590909090909091,1
3.18181818181818,0.363636363636364,0.590909090909091,1
3.18181818181818,0.409090909090909,0.590909090909091,1
3.22222222222222,0.409090909090909,0.590909090909091,1
3.22222222222222,0.409090909090909,0.590909090909091,1
3.26262626262626,0.409090909090909,0.590909090909091,1
3.26262626262626,0.454545454545455,0.590909090909091,1
3.3030303030303,0.454545454545455,0.590909090909091,1
3.3030303030303,0.454545454545455,0.590909090909091,1
3.34343434343434,0.454545454545455,0.590909090909091,1
3.34343434343434,0.454545454545455,0.590909090909091,1
3.38383838383838,0.454545454545455,0.590909090909091,1
3.38383838383838,0.454545454545455,0.590909090909091,1
3.42424242424242,0.454545454545455,0.590909090909091,1
3.42424242424242,0.454545454545455,0.590909090909091,1
3.46464646464646,0.454545454545455,0.590909090909091,1
3.46464646464646,0.454545454545455,0.590909090909091,1
3.50505050505051,0.454545454545455,0.590909090909091,1
3.50505050505051,0.454545454545455,0.590909090909091,1
3.54545454545455,0.454545454545455,0.590909090909091,1
3.54545454545455,0.454545454545455,0.636363636363636,1
3.58585858585859,0.454545454545455,0.636363636363636,1
3.58585858585859,0.454545454545455,0.636363636363636,1
3.62626262626263,0.454545454545455,0.636363636363636,1
3.62626262626263,0.454545454545455,0.681818181818182,1
3.66666666666667,0.454545454545455,0.681818181818182,1
3.66666666666667,0.454545454545455,0.681818181818182,1
3.70707070707071,0.454545454545455,0.681818181818182,1
3.70707070707071,0.454545454545455,0.681818181818182,1
3.74747474747475,0.454545454545455,0.681818181818182,1
3.74747474747475,0.454545454545455,0.681818181818182,1
3.78787878787879,0.454545454545455,0.681818181818182,1
3.78787878787879,0.454545454545455,0.681818181818182,1
3.82828282828283,0.454545454545455,0.681818181818182,1
3.82828282828283,0.454545454545455,0.727272727272727,1
3.86868686868687,0.454545454545455,0.727272727272727,1
3.86868686868687,0.5,0.772727272727273,1
3.90909090909091,0.5,0.772727272727273,1
3.90909090909091,0.636363636363636,0.772727272727273,1
3.94949494949495,0.636363636363636,0.772727272727273,1
3.94949494949495,0.681818181818182,0.772727272727273,1
3.98989898989899,0.681818181818182,0.772727272727273,1
3.98989898989899,0.681818181818182,0.863636363636364,1
4.03030303030303,0.681818181818182,0.863636363636364,1
4.03030303030303,0.727272727272727,0.863636363636364,1
4.07070707070707,0.727272727272727,0.863636363636364,1
4.07070707070707,0.727272727272727,0.863636363636364,1
4.11111111111111,0.727272727272727,0.863636363636364,1
4.11111111111111,0.727272727272727,0.863636363636364,1
4.15151515151515,0.727272727272727,0.863636363636364,1
4.15151515151515,0.727272727272727,0.863636363636364,1
4.19191919191919,0.727272727272727,0.863636363636364,1
4.19191919191919,0.772727272727273,0.909090909090909,1
4.23232323232323,0.772727272727273,0.909090909090909,1
4.23232323232323,0.772727272727273,0.909090909090909,1
4.27272727272727,0.772727272727273,0.909090909090909,1
4.27272727272727,0.772727272727273,0.909090909090909,1
4.31313131313131,0.772727272727273,0.909090909090909,1
4.31313131313131,0.772727272727273,0.909090909090909,1
4.35353535353535,0.772727272727273,0.909090909090909,1
4.35353535353535,0.772727272727273,0.909090909090909,1
4.39393939393939,0.772727272727273,0.909090909090909,1
4.39393939393939,0.772727272727273,0.909090909090909,1
4.43434343434343,0.772727272727273,0.909090909090909,1
4.43434343434343,0.772727272727273,0.909090909090909,1
4.47474747474747,0.772727272727273,0.909090909090909,1
4.47474747474747,0.772727272727273,0.909090909090909,1
4.51515151515152,0.772727272727273,0.909090909090909,1
4.51515151515152,0.772727272727273,0.909090909090909,1
4.55555555555556,0.772727272727273,0.909090909090909,1
4.55555555555556,0.772727272727273,0.909090909090909,1
4.5959595959596,0.772727272727273,0.909090909090909,1
4.5959595959596,0.772727272727273,0.909090909090909,1
4.63636363636364,0.772727272727273,0.909090909090909,1
4.63636363636364,0.772727272727273,0.954545454545455,1
4.67676767676768,0.772727272727273,0.954545454545455,1
4.67676767676768,0.772727272727273,0.954545454545455,1
4.71717171717172,0.772727272727273,0.954545454545455,1
4.71717171717172,0.772727272727273,0.954545454545455,1
4.75757575757576,0.772727272727273,0.954545454545455,1
4.75757575757576,0.772727272727273,0.954545454545455,1
4.7979797979798,0.772727272727273,0.954545454545455,1
4.7979797979798,0.818181818181818,0.954545454545455,1
4.83838383838384,0.818181818181818,0.954545454545455,1
4.83838383838384,0.818181818181818,0.954545454545455,1
4.87878787878788,0.818181818181818,0.954545454545455,1
4.87878787878788,0.818181818181818,0.954545454545455,1
4.91919191919192,0.818181818181818,0.954545454545455,1
4.91919191919192,0.818181818181818,0.954545454545455,1
4.95959595959596,0.818181818181818,0.954545454545455,1
4.95959595959596,0.818181818181818,0.954545454545455,1
5,0.818181818181818,0.954545454545455,1
5,0.818181818181818,0.954545454545455,1


==> data/DsDg_red.csv <==
x,c1,c2,c3
1,0.454545454545455,0.5,0.136363636363636
1.00151515151515,0.454545454545455,0.5,0.136363636363636
1.00151515151515,0.954545454545455,0.772727272727273,0.636363636363636
1.0030303030303,0.954545454545455,0.772727272727273,0.636363636363636
1.0030303030303,1,0.818181818181818,0.681818181818182
1.00454545454545,1,0.818181818181818,0.681818181818182
1.00454545454545,1,0.909090909090909,0.818181818181818
1.00606060606061,1,0.909090909090909,0.818181818181818
1.00606060606061,1,0.909090909090909,0.818181818181818
1.00757575757576,1,0.909090909090909,0.818181818181818
1.00757575757576,1,0.909090909090909,0.818181818181818
1.00909090909091,1,0.909090909090909,0.818181818181818
1.00909090909091,1,0.909090909090909,0.818181818181818
1.01060606060606,1,0.909090909090909,0.818181818181818
1.01060606060606,1,0.909090909090909,0.863636363636364
1.01212121212121,1,0.909090909090909,0.863636363636364
1.01212121212121,1,0.909090909090909,0.909090909090909
1.01363636363636,1,0.909090909090909,0.909090909090909
1.01363636363636,1,0.909090909090909,0.909090909090909
1.01515151515152,1,0.909090909090909,0.909090909090909
1.01515151515152,1,0.909090909090909,0.909090909090909
1.01666666666667,1,0.909090909090909,0.909090909090909
1.01666666666667,1,0.909090909090909,0.909090909090909
1.01818181818182,1,0.909090909090909,0.909090909090909
1.01818181818182,1,0.909090909090909,0.909090909090909
1.01969696969697,1,0.909090909090909,0.909090909090909
1.01969696969697,1,0.909090909090909,0.909090909090909
1.02121212121212,1,0.909090909090909,0.909090909090909
1.02121212121212,1,0.909090909090909,0.909090909090909
1.02272727272727,1,0.909090909090909,0.909090909090909
1.02272727272727,1,0.909090909090909,0.909090909090909
1.02424242424242,1,0.909090909090909,0.909090909090909
1.02424242424242,1,0.909090909090909,0.909090909090909
1.02575757575758,1,0.909090909090909,0.909090909090909
1.02575757575758,1,0.909090909090909,0.909090909090909
1.02727272727273,1,0.909090909090909,0.909090909090909
1.02727272727273,1,0.954545454545455,0.909090909090909
1.02878787878788,1,0.954545454545455,0.909090909090909
1.02878787878788,1,0.954545454545455,0.909090909090909
1.03030303030303,1,0.954545454545455,0.909090909090909
1.03030303030303,1,0.954545454545455,0.909090909090909
1.03181818181818,1,0.954545454545455,0.909090909090909
1.03181818181818,1,0.954545454545455,0.909090909090909
1.03333333333333,1,0.954545454545455,0.909090909090909
1.03333333333333,1,0.954545454545455,0.909090909090909
1.03484848484848,1,0.954545454545455,0.909090909090909
1.03484848484848,1,0.954545454545455,0.909090909090909
1.03636363636364,1,0.954545454545455,0.909090909090909
1.03636363636364,1,0.954545454545455,0.909090909090909
1.03787878787879,1,0.954545454545455,0.909090909090909
1.03787878787879,1,0.954545454545455,0.909090909090909
1.03939393939394,1,0.954545454545455,0.909090909090909
1.03939393939394,1,0.954545454545455,0.909090909090909
1.04090909090909,1,0.954545454545455,0.909090909090909
1.04090909090909,1,0.954545454545455,0.909090909090909
1.04242424242424,1,0.954545454545455,0.909090909090909
1.04242424242424,1,0.954545454545455,0.909090909090909
1.04393939393939,1,0.954545454545455,0.909090909090909
1.04393939393939,1,0.954545454545455,0.909090909090909
1.04545454545455,1,0.954545454545455,0.909090909090909
1.04545454545455,1,0.954545454545455,0.909090909090909
1.0469696969697,1,0.954545454545455,0.909090909090909
1.0469696969697,1,0.954545454545455,0.909090909090909
1.04848484848485,1,0.954545454545455,0.909090909090909
1.04848484848485,1,0.954545454545455,0.909090909090909
1.05,1,0.954545454545455,0.909090909090909
1.05,1,0.954545454545455,0.909090909090909
1.05151515151515,1,0.954545454545455,0.909090909090909
1.05151515151515,1,0.954545454545455,0.909090909090909
1.0530303030303,1,0.954545454545455,0.909090909090909
1.0530303030303,1,0.954545454545455,0.909090909090909
1.05454545454545,1,0.954545454545455,0.909090909090909
1.05454545454545,1,0.954545454545455,0.909090909090909
1.05606060606061,1,0.954545454545455,0.909090909090909
1.05606060606061,1,0.954545454545455,0.909090909090909
1.05757575757576,1,0.954545454545455,0.909090909090909
1.05757575757576,1,0.954545454545455,0.909090909090909
1.05909090909091,1,0.954545454545455,0.909090909090909
1.05909090909091,1,0.954545454545455,0.909090909090909
1.06060606060606,1,0.954545454545455,0.909090909090909
1.06060606060606,1,0.954545454545455,0.909090909090909
1.06212121212121,1,0.954545454545455,0.909090909090909
1.06212121212121,1,0.954545454545455,0.909090909090909
1.06363636363636,1,0.954545454545455,0.909090909090909
1.06363636363636,1,0.954545454545455,0.909090909090909
1.06515151515152,1,0.954545454545455,0.909090909090909
1.06515151515152,1,0.954545454545455,0.909090909090909
1.06666666666667,1,0.954545454545455,0.909090909090909
1.06666666666667,1,0.954545454545455,0.909090909090909
1.06818181818182,1,0.954545454545455,0.909090909090909
1.06818181818182,1,0.954545454545455,0.909090909090909
1.06969696969697,1,0.954545454545455,0.909090909090909
1.06969696969697,1,0.954545454545455,0.909090909090909
1.07121212121212,1,0.954545454545455,0.909090909090909
1.07121212121212,1,0.954545454545455,0.909090909090909
1.07272727272727,1,0.954545454545455,0.909090909090909
1.07272727272727,1,0.954545454545455,0.909090909090909
1.07424242424242,1,0.954545454545455,0.909090909090909
1.07424242424242,1,0.954545454545455,0.909090909090909
1.07575757575758,1,0.954545454545455,0.909090909090909
1.07575757575758,1,0.954545454545455,0.909090909090909
1.07727272727273,1,0.954545454545455,0.909090909090909
1.07727272727273,1,0.954545454545455,0.909090909090909
1.07878787878788,1,0.954545454545455,0.909090909090909
1.07878787878788,1,0.954545454545455,0.909090909090909
1.08030303030303,1,0.954545454545455,0.909090909090909
1.08030303030303,1,0.954545454545455,0.909090909090909
1.08181818181818,1,0.954545454545455,0.909090909090909
1.08181818181818,1,0.954545454545455,0.909090909090909
1.08333333333333,1,0.954545454545455,0.909090909090909
1.08333333333333,1,0.954545454545455,0.954545454545455
1.08484848484848,1,0.954545454545455,0.954545454545455
1.08484848484848,1,0.954545454545455,0.954545454545455
1.08636363636364,1,0.954545454545455,0.954545454545455
1.08636363636364,1,0.954545454545455,0.954545454545455
1.08787878787879,1,0.954545454545455,0.954545454545455
1.08787878787879,1,0.954545454545455,0.954545454545455
1.08939393939394,1,0.954545454545455,0.954545454545455
1.08939393939394,1,0.954545454545455,0.954545454545455
1.09090909090909,1,0.954545454545455,0.954545454545455
1.09090909090909,1,0.954545454545455,0.954545454545455
1.09242424242424,1,0.954545454545455,0.954545454545455
1.09242424242424,1,0.954545454545455,0.954545454545455
1.09393939393939,1,0.954545454545455,0.954545454545455
1.09393939393939,1,0.954545454545455,0.954545454545455
1.09545454545455,1,0.954545454545455,0.954545454545455
1.09545454545455,1,0.954545454545455,0.954545454545455
1.0969696969697,1,0.954545454545455,0.954545454545455
1.0969696969697,1,0.954545454545455,0.954545454545455
1.09848484848485,1,0.954545454545455,0.954545454545455
1.09848484848485,1,0.954545454545455,0.954545454545455
1.1,1,0.954545454545455,0.954545454545455
1.1,1,0.954545454545455,0.954545454545455
1.10151515151515,1,0.954545454545455,0.954545454545455
1.10151515151515,1,0.954545454545455,0.954545454545455
1.1030303030303,1,0.954545454545455,0.954545454545455
1.1030303030303,1,0.954545454545455,0.954545454545455
1.10454545454545,1,0.954545454545455,0.954545454545455
1.10454545454545,1,0.954545454545455,0.954545454545455
1.10606060606061,1,0.954545454545455,0.954545454545455
1.10606060606061,1,0.954545454545455,0.954545454545455
1.10757575757576,1,0.954545454545455,0.954545454545455
1.10757575757576,1,0.954545454545455,0.954545454545455
1.10909090909091,1,0.954545454545455,0.954545454545455
1.10909090909091,1,0.954545454545455,0.954545454545455
1.11060606060606,1,0.954545454545455,0.954545454545455
1.11060606060606,1,0.954545454545455,0.954545454545455
1.11212121212121,1,0.954545454545455,0.954545454545455
1.11212121212121,1,0.954545454545455,0.954545454545455
1.11363636363636,1,0.954545454545455,0.954545454545455
1.11363636363636,1,0.954545454545455,0.954545454545455
1.11515151515152,1,0.954545454545455,0.954545454545455
1.11515151515152,1,0.954545454545455,0.954545454545455
1.11666666666667,1,0.954545454545455,0.954545454545455
1.11666666666667,1,0.954545454545455,0.954545454545455
1.11818181818182,1,0.954545454545455,0.954545454545455
1.11818181818182,1,0.954545454545455,0.954545454545455
1.11969696969697,1,0.954545454545455,0.954545454545455
1.11969696969697,1,0.954545454545455,0.954545454545455
1.12121212121212,1,0.954545454545455,0.954545454545455
1.12121212121212,1,0.954545454545455,0.954545454545455
1.12272727272727,1,0.954545454545455,0.954545454545455
1.12272727272727,1,0.954545454545455,0.954545454545455
1.12424242424242,1,0.954545454545455,0.954545454545455
1.12424242424242,1,0.954545454545455,0.954545454545455
1.12575757575758,1,0.954545454545455,0.954545454545455
1.12575757575758,1,0.954545454545455,0.954545454545455
1.12727272727273,1,0.954545454545455,0.954545454545455
1.12727272727273,1,0.954545454545455,0.954545454545455
1.12878787878788,1,0.954545454545455,0.954545454545455
1.12878787878788,1,0.954545454545455,0.954545454545455
1.13030303030303,1,0.954545454545455,0.954545454545455
1.13030303030303,1,0.954545454545455,0.954545454545455
1.13181818181818,1,0.954545454545455,0.954545454545455
1.13181818181818,1,0.954545454545455,0.954545454545455
1.13333333333333,1,0.954545454545455,0.954545454545455
1.13333333333333,1,0.954545454545455,0.954545454545455
1.13484848484848,1,0.954545454545455,0.954545454545455
1.13484848484848,1,0.954545454545455,0.954545454545455
1.13636363636364,1,0.954545454545455,0.954545454545455
1.13636363636364,1,0.954545454545455,0.954545454545455
1.13787878787879,1,0.954545454545455,0.954545454545455
1.13787878787879,1,0.954545454545455,0.954545454545455
1.13939393939394,1,0.954545454545455,0.954545454545455
1.13939393939394,1,0.954545454545455,0.954545454545455
1.14090909090909,1,0.954545454545455,0.954545454545455
1.14090909090909,1,1,0.954545454545455
1.14242424242424,1,1,0.954545454545455
1.14242424242424,1,1,1
1.14393939393939,1,1,1
1.14393939393939,1,1,1
1.14545454545455,1,1,1
1.14545454545455,1,1,1
1.1469696969697,1,1,1
1.1469696969697,1,1,1
1.14848484848485,1,1,1
1.14848484848485,1,1,1
1.15,1,1,1
1.15,1,1,1


==> data/DsDg_time.csv <==
x,c1,c2,c3
1,0.454545454545455,0.181818181818182,0.363636363636364
1.04040404040404,0.454545454545455,0.181818181818182,0.363636363636364
1.04040404040404,0.5,0.272727272727273,0.409090909090909
1.08080808080808,0.5,0.272727272727273,0.409090909090909
1.08080808080808,0.545454545454545,0.363636363636364,0.454545454545455
1.12121212121212,0.545454545454545,0.363636363636364,0.454545454545455
1.12121212121212,0.545454545454545,0.5,0.454545454545455
1.16161616161616,0.545454545454545,0.5,0.454545454545455
1.16161616161616,0.545454545454545,0.590909090909091,0.5
1.2020202020202,0.545454545454545,0.590909090909091,0.5
1.2020202020202,0.545454545454545,0.681818181818182,0.5
1.24242424242424,0.545454545454545,0.681818181818182,0.5
1.24242424242424,0.636363636363636,0.772727272727273,0.5
1.28282828282828,0.636363636363636,0.772727272727273,0.5
1.28282828282828,0.636363636363636,0.818181818181818,0.5
1.32323232323232,0.636363636363636,0.818181818181818,0.5
1.32323232323232,0.681818181818182,0.863636363636364,0.590909090909091
1.36363636363636,0.681818181818182,0.863636363636364,0.590909090909091
1.36363636363636,0.727272727272727,0.863636363636364,0.590909090909091
1.4040404040404,0.727272727272727,0.863636363636364,0.590909090909091
1.4040404040404,0.727272727272727,0.863636363636364,0.590909090909091
1.44444444444444,0.727272727272727,0.863636363636364,0.590909090909091
1.44444444444444,0.727272727272727,0.909090909090909,0.590909090909091
1.48484848484848,0.727272727272727,0.909090909090909,0.590909090909091
1.48484848484848,0.727272727272727,0.909090909090909,0.636363636363636
1.52525252525253,0.727272727272727,0.909090909090909,0.636363636363636
1.52525252525253,0.727272727272727,0.954545454545455,0.636363636363636
1.56565656565657,0.727272727272727,0.954545454545455,0.636363636363636
1.56565656565657,0.727272727272727,0.954545454545455,0.636363636363636
1.60606060606061,0.727272727272727,0.954545454545455,0.636363636363636
1.60606060606061,0.727272727272727,0.954545454545455,0.636363636363636
1.64646464646465,0.727272727272727,0.954545454545455,0.636363636363636
1.64646464646465,0.727272727272727,0.954545454545455,0.636363636363636
1.68686868686869,0.727272727272727,0.954545454545455,0.636363636363636
1.68686868686869,0.727272727272727,0.954545454545455,0.681818181818182
1.72727272727273,0.727272727272727,0.954545454545455,0.681818181818182
1.72727272727273,0.727272727272727,0.954545454545455,0.727272727272727
1.76767676767677,0.727272727272727,0.954545454545455,0.727272727272727
1.76767676767677,0.727272727272727,0.954545454545455,0.727272727272727
1.80808080808081,0.727272727272727,0.954545454545455,0.727272727272727
1.80808080808081,0.727272727272727,0.954545454545455,0.772727272727273
1.84848484848485,0.727272727272727,0.954545454545455,0.772727272727273
1.84848484848485,0.727272727272727,0.954545454545455,0.772727272727273
1.88888888888889,0.727272727272727,0.954545454545455,0.772727272727273
1.88888888888889,0.727272727272727,0.954545454545455,0.863636363636364
1.92929292929293,0.727272727272727,0.954545454545455,0.863636363636364
1.92929292929293,0.727272727272727,0.954545454545455,0.863636363636364
1.96969696969697,0.727272727272727,0.954545454545455,0.863636363636364
1.96969696969697,0.772727272727273,0.954545454545455,0.909090909090909
2.01010101010101,0.772727272727273,0.954545454545455,0.909090909090909
2.01010101010101,0.772727272727273,0.954545454545455,0.909090909090909
2.05050505050505,0.772727272727273,0.954545454545455,0.909090909090909
2.05050505050505,0.818181818181818,0.954545454545455,0.909090909090909
2.09090909090909,0.818181818181818,0.954545454545455,0.909090909090909
2.09090909090909,0.818181818181818,0.954545454545455,0.909090909090909
2.13131313131313,0.818181818181818,0.954545454545455,0.909090909090909
2.13131313131313,0.818181818181818,0.954545454545455,0.909090909090909
2.17171717171717,0.818181818181818,0.954545454545455,0.909090909090909
2.17171717171717,0.818181818181818,1,0.909090909090909
2.21212121212121,0.818181818181818,1,0.909090909090909
2.21212121212121,0.818181818181818,1,0.909090909090909
2.25252525252525,0.818181818181818,1,0.909090909090909
2.25252525252525,0.818181818181818,1,0.909090909090909
2.29292929292929,0.818181818181818,1,0.909090909090909
2.29292929292929,0.818181818181818,1,0.909090909090909
2.33333333333333,0.818181818181818,1,0.909090909090909
2.33333333333333,0.818181818181818,1,0.909090909090909
2.37373737373737,0.818181818181818,1,0.909090909090909
2.37373737373737,0.863636363636364,1,0.954545454545455
2.41414141414141,0.863636363636364,1,0.954545454545455
2.41414141414141,0.863636363636364,1,0.954545454545455
2.45454545454545,0.863636363636364,1,0.954545454545455
2.45454545454545,0.863636363636364,1,0.954545454545455
2.49494949494949,0.863636363636364,1,0.954545454545455
2.49494949494949,0.863636363636364,1,1
2.53535353535354,0.863636363636364,1,1
2.53535353535354,0.863636363636364,1,1
2.57575757575758,0.863636363636364,1,1
2.57575757575758,0.863636363636364,1,1
2.61616161616162,0.863636363636364,1,1
2.61616161616162,0.863636363636364,1,1
2.65656565656566,0.863636363636364,1,1
2.65656565656566,0.909090909090909,1,1
2.6969696969697,0.909090909090909,1,1
2.6969696969697,0.909090909090909,1,1
2.73737373737374,0.909090909090909,1,1
2.73737373737374,0.909090909090909,1,1
2.77777777777778,0.909090909090909,1,1
2.77777777777778,0.909090909090909,1,1
2.81818181818182,0.909090909090909,1,1
2.81818181818182,0.909090909090909,1,1
2.85858585858586,0.909090909090909,1,1
2.85858585858586,0.954545454545455,1,1
2.8989898989899,0.954545454545455,1,1
2.8989898989899,0.954545454545455,1,1
2.93939393939394,0.954545454545455,1,1
2.93939393939394,0.954545454545455,1,1
2.97979797979798,0.954545454545455,1,1
2.97979797979798,0.954545454545455,1,1
3.02020202020202,0.954545454545455,1,1
3.02020202020202,0.954545454545455,1,1
3.06060606060606,0.954545454545455,1,1
3.06060606060606,0.954545454545455,1,1
3.1010101010101,0.954545454545455,1,1
3.1010101010101,0.954545454545455,1,1
3.14141414141414,0.954545454545455,1,1
3.14141414141414,0.954545454545455,1,1
3.18181818181818,0.954545454545455,1,1
3.18181818181818,0.954545454545455,1,1
3.22222222222222,0.954545454545455,1,1
3.22222222222222,0.954545454545455,1,1
3.26262626262626,0.954545454545455,1,1
3.26262626262626,0.954545454545455,1,1
3.3030303030303,0.954545454545455,1,1
3.3030303030303,0.954545454545455,1,1
3.34343434343434,0.954545454545455,1,1
3.34343434343434,0.954545454545455,1,1
3.38383838383838,0.954545454545455,1,1
3.38383838383838,0.954545454545455,1,1
3.42424242424242,0.954545454545455,1,1
3.42424242424242,0.954545454545455,1,1
3.46464646464646,0.954545454545455,1,1
3.46464646464646,0.954545454545455,1,1
3.50505050505051,0.954545454545455,1,1
3.50505050505051,0.954545454545455,1,1
3.54545454545455,0.954545454545455,1,1
3.54545454545455,0.954545454545455,1,1
3.58585858585859,0.954545454545455,1,1
3.58585858585859,0.954545454545455,1,1
3.62626262626263,0.954545454545455,1,1
3.62626262626263,0.954545454545455,1,1
3.66666666666667,0.954545454545455,1,1
3.66666666666667,0.954545454545455,1,1
3.70707070707071,0.954545454545455,1,1
3.70707070707071,0.954545454545455,1,1
3.74747474747475,0.954545454545455,1,1
3.74747474747475,0.954545454545455,1,1
3.78787878787879,0.954545454545455,1,1
3.78787878787879,0.954545454545455,1,1
3.82828282828283,0.954545454545455,1,1
3.82828282828283,0.954545454545455,1,1
3.86868686868687,0.954545454545455,1,1
3.86868686868687,0.954545454545455,1,1
3.90909090909091,0.954545454545455,1,1
3.90909090909091,0.954545454545455,1,1
3.94949494949495,0.954545454545455,1,1
3.94949494949495,0.954545454545455,1,1
3.98989898989899,0.954545454545455,1,1
3.98989898989899,0.954545454545455,1,1
4.03030303030303,0.954545454545455,1,1
4.03030303030303,0.954545454545455,1,1
4.07070707070707,0.954545454545455,1,1
4.07070707070707,0.954545454545455,1,1
4.11111111111111,0.954545454545455,1,1
4.11111111111111,0.954545454545455,1,1
4.15151515151515,0.954545454545455,1,1
4.15151515151515,0.954545454545455,1,1
4.19191919191919,0.954545454545455,1,1
4.19191919191919,0.954545454545455,1,1
4.23232323232323,0.954545454545455,1,1
4.23232323232323,0.954545454545455,1,1
4.27272727272727,0.954545454545455,1,1
4.27272727272727,0.954545454545455,1,1
4.31313131313131,0.954545454545455,1,1
4.31313131313131,0.954545454545455,1,1
4.35353535353535,0.954545454545455,1,1
4.35353535353535,0.954545454545455,1,1
4.39393939393939,0.954545454545455,1,1
4.39393939393939,0.954545454545455,1,1
4.43434343434343,0.954545454545455,1,1
4.43434343434343,0.954545454545455,1,1
4.47474747474747,0.954545454545455,1,1
4.47474747474747,0.954545454545455,1,1
4.51515151515152,0.954545454545455,1,1
4.51515151515152,0.954545454545455,1,1
4.55555555555556,0.954545454545455,1,1
4.55555555555556,0.954545454545455,1,1
4.5959595959596,0.954545454545455,1,1
4.5959595959596,0.954545454545455,1,1
4.63636363636364,0.954545454545455,1,1
4.63636363636364,0.954545454545455,1,1
4.67676767676768,0.954545454545455,1,1
4.67676767676768,0.954545454545455,1,1
4.71717171717172,0.954545454545455,1,1
4.71717171717172,0.954545454545455,1,1
4.75757575757576,0.954545454545455,1,1
4.75757575757576,0.954545454545455,1,1
4.7979797979798,0.954545454545455,1,1
4.7979797979798,0.954545454545455,1,1
4.83838383838384,0.954545454545455,1,1
4.83838383838384,0.954545454545455,1,1
4.87878787878788,0.954545454545455,1,1
4.87878787878788,0.954545454545455,1,1
4.91919191919192,0.954545454545455,1,1
4.91919191919192,0.954545454545455,1,1
4.95959595959596,0.954545454545455,1,1
4.95959595959596,0.954545454545455,1,1
5,0.954545454545455,1,1
5,0.954545454545455,1,1


==> data/Ds_feval.csv <==
x,c1,c2,c3,c4
1,0.181818181818182,0.272727272727273,0.363636363636364,0.181818181818182
1.03030303030303,0.181818181818182,0.272727272727273,0.363636363636364,0.181818181818182
1.03030303030303,0.181818181818182,0.318181818181818,0.409090909090909,0.227272727272727
1.06060606060606,0.181818181818182,0.318181818181818,0.409090909090909,0.227272727272727
1.06060606060606,0.181818181818182,0.363636363636364,0.409090909090909,0.227272727272727
1.09090909090909,0.181818181818182,0.363636363636364,0.409090909090909,0.227272727272727
1.09090909090909,0.363636363636364,0.409090909090909,0.454545454545455,0.227272727272727
1.12121212121212,0.363636363636364,0.409090909090909,0.454545454545455,0.227272727272727
1.12121212121212,0.454545454545455,0.545454545454545,0.5,0.227272727272727
1.15151515151515,0.454545454545455,0.545454545454545,0.5,0.227272727272727
1.15151515151515,0.5,0.545454545454545,0.590909090909091,0.227272727272727
1.18181818181818,0.5,0.545454545454545,0.590909090909091,0.227272727272727
1.18181818181818,0.590909090909091,0.590909090909091,0.636363636363636,0.227272727272727
1.21212121212121,0.590909090909091,0.590909090909091,0.636363636363636,0.227272727272727
1.21212121212121,0.590909090909091,0.590909090909091,0.636363636363636,0.227272727272727
1.24242424242424,0.590909090909091,0.590909090909091,0.636363636363636,0.227272727272727
1.24242424242424,0.636363636363636,0.636363636363636,0.636363636363636,0.272727272727273
1.27272727272727,0.636363636363636,0.636363636363636,0.636363636363636,0.272727272727273
1.27272727272727,0.636363636363636,0.727272727272727,0.636363636363636,0.409090909090909
1.3030303030303,0.636363636363636,0.727272727272727,0.636363636363636,0.409090909090909
1.3030303030303,0.636363636363636,0.772727272727273,0.681818181818182,0.409090909090909
1.33333333333333,0.636363636363636,0.772727272727273,0.681818181818182,0.409090909090909
1.33333333333333,0.681818181818182,0.772727272727273,0.681818181818182,0.5
1.36363636363636,0.681818181818182,0.772727272727273,0.681818181818182,0.5
1.36363636363636,0.681818181818182,0.772727272727273,0.727272727272727,0.5
1.39393939393939,0.681818181818182,0.772727272727273,0.727272727272727,0.5
1.39393939393939,0.681818181818182,0.772727272727273,0.727272727272727,0.5
1.42424242424242,0.681818181818182,0.772727272727273,0.727272727272727,0.5
1.42424242424242,0.727272727272727,0.772727272727273,0.772727272727273,0.5
1.45454545454545,0.727272727272727,0.772727272727273,0.772727272727273,0.5
1.45454545454545,0.727272727272727,0.772727272727273,0.772727272727273,0.5
1.48484848484848,0.727272727272727,0.772727272727273,0.772727272727273,0.5
1.48484848484848,0.727272727272727,0.772727272727273,0.772727272727273,0.5
1.51515151515152,0.727272727272727,0.772727272727273,0.772727272727273,0.5
1.51515151515152,0.727272727272727,0.772727272727273,0.818181818181818,0.545454545454545
1.54545454545455,0.727272727272727,0.772727272727273,0.818181818181818,0.545454545454545
1.54545454545455,0.818181818181818,0.772727272727273,0.818181818181818,0.545454545454545
1.57575757575758,0.818181818181818,0.772727272727273,0.818181818181818,0.545454545454545
1.57575757575758,0.818181818181818,0.772727272727273,0.863636363636364,0.545454545454545
1.60606060606061,0.818181818181818,0.772727272727273,0.863636363636364,0.545454545454545
1.60606060606061,0.818181818181818,0.818181818181818,0.863636363636364,0.545454545454545
1.63636363636364,0.818181818181818,0.818181818181818,0.863636363636364,0.545454545454545
1.63636363636364,0.818181818181818,0.818181818181818,0.909090909090909,0.545454545454545
1.66666666666667,0.818181818181818,0.818181818181818,0.909090909090909,0.545454545454545
1.66666666666667,0.818181818181818,0.863636363636364,0.954545454545455,0.545454545454545
1.6969696969697,0.818181818181818,0.863636363636364,0.954545454545455,0.545454545454545
1.6969696969697,0.818181818181818,0.863636363636364,1,0.590909090909091
1.72727272727273,0.818181818181818,0.863636363636364,1,0.590909090909091
1.72727272727273,0.818181818181818,0.863636363636364,1,0.590909090909091
1.75757575757576,0.818181818181818,0.863636363636364,1,0.590909090909091
1.75757575757576,0.863636363636364,0.863636363636364,1,0.590909090909091
1.78787878787879,0.863636363636364,0.863636363636364,1,0.590909090909091
1.78787878787879,0.863636363636364,0.863636363636364,1,0.590909090909091
1.81818181818182,0.863636363636364,0.863636363636364,1,0.590909090909091
1.81818181818182,0.863636363636364,0.909090909090909,1,0.590909090909091
1.84848484848485,0.863636363636364,0.909090909090909,1,0.590909090909091
1.84848484848485,0.863636363636364,0.909090909090909,1,0.590909090909091
1.87878787878788,0.863636363636364,0.909090909090909,1,0.590909090909091
1.87878787878788,0.863636363636364,0.909090909090909,1,0.590909090909091
1.90909090909091,0.863636363636364,0.909090909090909,1,0.590909090909091
1.90909090909091,0.863636363636364,0.909090909090909,1,0.590909090909091
1.93939393939394,0.863636363636364,0.909090909090909,1,0.590909090909091
1.93939393939394,0.863636363636364,0.909090909090909,1,0.590909090909091
1.96969696969697,0.863636363636364,0.909090909090909,1,0.590909090909091
1.96969696969697,0.863636363636364,0.909090909090909,1,0.590909090909091
2,0.863636363636364,0.909090909090909,1,0.590909090909091
2,0.863636363636364,0.909090909090909,1,0.636363636363636
2.03030303030303,0.863636363636364,0.909090909090909,1,0.636363636363636
2.03030303030303,0.863636363636364,0.909090909090909,1,0.636363636363636
2.06060606060606,0.863636363636364,0.909090909090909,1,0.636363636363636
2.06060606060606,0.863636363636364,0.909090909090909,1,0.727272727272727
2.09090909090909,0.863636363636364,0.909090909090909,1,0.727272727272727
2.09090909090909,0.863636363636364,0.909090909090909,1,0.727272727272727
2.12121212121212,0.863636363636364,0.909090909090909,1,0.727272727272727
2.12121212121212,0.863636363636364,0.909090909090909,1,0.727272727272727
2.15151515151515,0.863636363636364,0.909090909090909,1,0.727272727272727
2.15151515151515,0.863636363636364,0.909090909090909,1,0.727272727272727
2.18181818181818,0.863636363636364,0.909090909090909,1,0.727272727272727
2.18181818181818,0.863636363636364,0.909090909090909,1,0.727272727272727
2.21212121212121,0.863636363636364,0.909090909090909,1,0.727272727272727
2.21212121212121,0.909090909090909,0.909090909090909,1,0.727272727272727
2.24242424242424,0.909090909090909,0.909090909090909,1,0.727272727272727
2.24242424242424,0.909090909090909,0.909090909090909,1,0.727272727272727
2.27272727272727,0.909090909090909,0.909090909090909,1,0.727272727272727
2.27272727272727,0.909090909090909,0.909090909090909,1,0.772727272727273
2.3030303030303,0.909090909090909,0.909090909090909,1,0.772727272727273
2.3030303030303,0.909090909090909,0.909090909090909,1,0.772727272727273
2.33333333333333,0.909090909090909,0.909090909090909,1,0.772727272727273
2.33333333333333,0.909090909090909,0.909090909090909,1,0.772727272727273
2.36363636363636,0.909090909090909,0.909090909090909,1,0.772727272727273
2.36363636363636,0.909090909090909,0.909090909090909,1,0.772727272727273
2.39393939393939,0.909090909090909,0.909090909090909,1,0.772727272727273
2.39393939393939,0.909090909090909,0.909090909090909,1,0.772727272727273
2.42424242424242,0.909090909090909,0.909090909090909,1,0.772727272727273
2.42424242424242,0.909090909090909,0.909090909090909,1,0.772727272727273
2.45454545454545,0.909090909090909,0.909090909090909,1,0.772727272727273
2.45454545454545,0.909090909090909,0.909090909090909,1,0.772727272727273
2.48484848484848,0.909090909090909,0.909090909090909,1,0.772727272727273
2.48484848484848,0.909090909090909,0.909090909090909,1,0.772727272727273
2.51515151515152,0.909090909090909,0.909090909090909,1,0.772727272727273
2.51515151515152,0.909090909090909,0.909090909090909,1,0.772727272727273
2.54545454545455,0.909090909090909,0.909090909090909,1,0.772727272727273
2.54545454545455,0.909090909090909,0.909090909090909,1,0.772727272727273
2.57575757575758,0.909090909090909,0.909090909090909,1,0.772727272727273
2.57575757575758,0.909090909090909,0.909090909090909,1,0.772727272727273
2.60606060606061,0.909090909090909,0.909090909090909,1,0.772727272727273
2.60606060606061,0.909090909090909,0.909090909090909,1,0.772727272727273
2.63636363636364,0.909090909090909,0.909090909090909,1,0.772727272727273
2.63636363636364,0.909090909090909,0.909090909090909,1,0.772727272727273
2.66666666666667,0.909090909090909,0.909090909090909,1,0.772727272727273
2.66666666666667,0.909090909090909,0.909090909090909,1,0.772727272727273
2.6969696969697,0.909090909090909,0.909090909090909,1,0.772727272727273
2.6969696969697,0.909090909090909,0.909090909090909,1,0.772727272727273
2.72727272727273,0.909090909090909,0.909090909090909,1,0.772727272727273
2.72727272727273,0.909090909090909,0.909090909090909,1,0.772727272727273
2.75757575757576,0.909090909090909,0.909090909090909,1,0.772727272727273
2.75757575757576,0.909090909090909,0.909090909090909,1,0.772727272727273
2.78787878787879,0.909090909090909,0.909090909090909,1,0.772727272727273
2.78787878787879,0.909090909090909,0.909090909090909,1,0.772727272727273
2.81818181818182,0.909090909090909,0.909090909090909,1,0.772727272727273
2.81818181818182,0.909090909090909,0.909090909090909,1,0.772727272727273
2.84848484848485,0.909090909090909,0.909090909090909,1,0.772727272727273
2.84848484848485,0.909090909090909,0.909090909090909,1,0.772727272727273
2.87878787878788,0.909090909090909,0.909090909090909,1,0.772727272727273
2.87878787878788,0.909090909090909,0.909090909090909,1,0.772727272727273
2.90909090909091,0.909090909090909,0.909090909090909,1,0.772727272727273
2.90909090909091,0.909090909090909,0.909090909090909,1,0.772727272727273
2.93939393939394,0.909090909090909,0.909090909090909,1,0.772727272727273
2.93939393939394,0.909090909090909,0.909090909090909,1,0.772727272727273
2.96969696969697,0.909090909090909,0.909090909090909,1,0.772727272727273
2.96969696969697,0.909090909090909,0.909090909090909,1,0.772727272727273
3,0.909090909090909,0.909090909090909,1,0.772727272727273
3,0.909090909090909,0.909090909090909,1,0.772727272727273
3.03030303030303,0.909090909090909,0.909090909090909,1,0.772727272727273
3.03030303030303,0.909090909090909,0.909090909090909,1,0.772727272727273
3.06060606060606,0.909090909090909,0.909090909090909,1,0.772727272727273
3.06060606060606,0.909090909090909,0.909090909090909,1,0.772727272727273
3.09090909090909,0.909090909090909,0.909090909090909,1,0.772727272727273
3.09090909090909,0.909090909090909,0.954545454545455,1,0.772727272727273
3.12121212121212,0.909090909090909,0.954545454545455,1,0.772727272727273
3.12121212121212,0.909090909090909,0.954545454545455,1,0.772727272727273
3.15151515151515,0.909090909090909,0.954545454545455,1,0.772727272727273
3.15151515151515,0.909090909090909,0.954545454545455,1,0.772727272727273
3.18181818181818,0.909090909090909,0.954545454545455,1,0.772727272727273
3.18181818181818,0.909090909090909,0.954545454545455,1,0.772727272727273
3.21212121212121,0.909090909090909,0.954545454545455,1,0.772727272727273
3.21212121212121,0.909090909090909,0.954545454545455,1,0.818181818181818
3.24242424242424,0.909090909090909,0.954545454545455,1,0.818181818181818
3.24242424242424,0.909090909090909,0.954545454545455,1,0.909090909090909
3.27272727272727,0.909090909090909,0.954545454545455,1,0.909090909090909
3.27272727272727,0.909090909090909,0.954545454545455,1,0.909090909090909
3.3030303030303,0.909090909090909,0.954545454545455,1,0.909090909090909
3.3030303030303,0.909090909090909,0.954545454545455,1,0.909090909090909
3.33333333333333,0.909090909090909,0.954545454545455,1,0.909090909090909
3.33333333333333,0.909090909090909,0.954545454545455,1,0.909090909090909
3.36363636363636,0.909090909090909,0.954545454545455,1,0.909090909090909
3.36363636363636,0.909090909090909,0.954545454545455,1,0.909090909090909
3.39393939393939,0.909090909090909,0.954545454545455,1,0.909090909090909
3.39393939393939,0.909090909090909,0.954545454545455,1,0.909090909090909
3.42424242424242,0.909090909090909,0.954545454545455,1,0.909090909090909
3.42424242424242,0.909090909090909,0.954545454545455,1,0.909090909090909
3.45454545454545,0.909090909090909,0.954545454545455,1,0.909090909090909
3.45454545454545,0.909090909090909,0.954545454545455,1,0.909090909090909
3.48484848484848,0.909090909090909,0.954545454545455,1,0.909090909090909
3.48484848484848,0.909090909090909,0.954545454545455,1,0.909090909090909
3.51515151515152,0.909090909090909,0.954545454545455,1,0.909090909090909
3.51515151515152,0.909090909090909,0.954545454545455,1,0.909090909090909
3.54545454545455,0.909090909090909,0.954545454545455,1,0.909090909090909
3.54545454545455,0.909090909090909,0.954545454545455,1,0.909090909090909
3.57575757575758,0.909090909090909,0.954545454545455,1,0.909090909090909
3.57575757575758,0.909090909090909,0.954545454545455,1,0.909090909090909
3.60606060606061,0.909090909090909,0.954545454545455,1,0.909090909090909
3.60606060606061,0.954545454545455,0.954545454545455,1,0.909090909090909
3.63636363636364,0.954545454545455,0.954545454545455,1,0.909090909090909
3.63636363636364,0.954545454545455,0.954545454545455,1,0.909090909090909
3.66666666666667,0.954545454545455,0.954545454545455,1,0.909090909090909
3.66666666666667,0.954545454545455,0.954545454545455,1,0.909090909090909
3.6969696969697,0.954545454545455,0.954545454545455,1,0.909090909090909
3.6969696969697,0.954545454545455,0.954545454545455,1,0.909090909090909
3.72727272727273,0.954545454545455,0.954545454545455,1,0.909090909090909
3.72727272727273,0.954545454545455,0.954545454545455,1,0.909090909090909
3.75757575757576,0.954545454545455,0.954545454545455,1,0.909090909090909
3.75757575757576,0.954545454545455,0.954545454545455,1,0.909090909090909
3.78787878787879,0.954545454545455,0.954545454545455,1,0.909090909090909
3.78787878787879,0.954545454545455,0.954545454545455,1,0.909090909090909
3.81818181818182,0.954545454545455,0.954545454545455,1,0.909090909090909
3.81818181818182,0.954545454545455,0.954545454545455,1,0.909090909090909
3.84848484848485,0.954545454545455,0.954545454545455,1,0.909090909090909
3.84848484848485,0.954545454545455,0.954545454545455,1,0.954545454545455
3.87878787878788,0.954545454545455,0.954545454545455,1,0.954545454545455
3.87878787878788,0.954545454545455,0.954545454545455,1,0.954545454545455
3.90909090909091,0.954545454545455,0.954545454545455,1,0.954545454545455
3.90909090909091,0.954545454545455,0.954545454545455,1,0.954545454545455
3.93939393939394,0.954545454545455,0.954545454545455,1,0.954545454545455
3.93939393939394,0.954545454545455,0.954545454545455,1,0.954545454545455
3.96969696969697,0.954545454545455,0.954545454545455,1,0.954545454545455
3.96969696969697,0.954545454545455,0.954545454545455,1,0.954545454545455
4,0.954545454545455,0.954545454545455,1,0.954545454545455
4,0.954545454545455,0.954545454545455,1,0.954545454545455


==> data/Ds_iter.csv <==
x,c1,c2,c3,c4
1,0.181818181818182,0.454545454545455,0.318181818181818,0.0909090909090909
1.03030303030303,0.181818181818182,0.454545454545455,0.318181818181818,0.0909090909090909
1.03030303030303,0.181818181818182,0.545454545454545,0.363636363636364,0.136363636363636
1.06060606060606,0.181818181818182,0.545454545454545,0.363636363636364,0.136363636363636
1.06060606060606,0.181818181818182,0.590909090909091,0.363636363636364,0.136363636363636
1.09090909090909,0.181818181818182,0.590909090909091,0.363636363636364,0.136363636363636
1.09090909090909,0.409090909090909,0.590909090909091,0.409090909090909,0.136363636363636
1.12121212121212,0.409090909090909,0.590909090909091,0.409090909090909,0.136363636363636
1.12121212121212,0.5,0.681818181818182,0.409090909090909,0.136363636363636
1.15151515151515,0.5,0.681818181818182,0.409090909090909,0.136363636363636
1.15151515151515,0.590909090909091,0.681818181818182,0.5,0.181818181818182
1.18181818181818,0.590909090909091,0.681818181818182,0.5,0.181818181818182
1.18181818181818,0.681818181818182,0.727272727272727,0.5,0.227272727272727
1.21212121212121,0.681818181818182,0.727272727272727,0.5,0.227272727272727
1.21212121212121,0.681818181818182,0.772727272727273,0.545454545454545,0.227272727272727
1.24242424242424,0.681818181818182,0.772727272727273,0.545454545454545,0.227272727272727
1.24242424242424,0.772727272727273,0.863636363636364,0.590909090909091,0.227272727272727
1.27272727272727,0.772727272727273,0.863636363636364,0.590909090909091,0.227272727272727
1.27272727272727,0.818181818181818,0.863636363636364,0.590909090909091,0.227272727272727
1.3030303030303,0.818181818181818,0.863636363636364,0.590909090909091,0.227272727272727
1.3030303030303,0.818181818181818,0.863636363636364,0.681818181818182,0.227272727272727
1.33333333333333,0.818181818181818,0.863636363636364,0.681818181818182,0.227272727272727
1.33333333333333,0.818181818181818,0.863636363636364,0.727272727272727,0.227272727272727
1.36363636363636,0.818181818181818,0.863636363636364,0.727272727272727,0.227272727272727
1.36363636363636,0.863636363636364,0.863636363636364,0.727272727272727,0.318181818181818
1.39393939393939,0.863636363636364,0.863636363636364,0.727272727272727,0.318181818181818
1.39393939393939,0.863636363636364,0.863636363636364,0.772727272727273,0.363636363636364
1.42424242424242,0.863636363636364,0.863636363636364,0.772727272727273,0.363636363636364
1.42424242424242,0.863636363636364,0.863636363636364,0.772727272727273,0.363636363636364
1.45454545454545,0.863636363636364,0.863636363636364,0.772727272727273,0.363636363636364
1.45454545454545,0.909090909090909,0.863636363636364,0.772727272727273,0.363636363636364
1.48484848484848,0.909090909090909,0.863636363636364,0.772727272727273,0.363636363636364
1.48484848484848,0.909090909090909,0.909090909090909,0.772727272727273,0.409090909090909
1.51515151515152,0.909090909090909,0.909090909090909,0.772727272727273,0.409090909090909
1.51515151515152,0.909090909090909,0.909090909090909,0.772727272727273,0.409090909090909
1.54545454545455,0.909090909090909,0.909090909090909,0.772727272727273,0.409090909090909
1.54545454545455,0.909090909090909,0.909090909090909,0.772727272727273,0.409090909090909
1.57575757575758,0.909090909090909,0.909090909090909,0.772727272727273,0.409090909090909
1.57575757575758,0.909090909090909,0.954545454545455,0.818181818181818,0.454545454545455
1.60606060606061,0.909090909090909,0.954545454545455,0.818181818181818,0.454545454545455
1.60606060606061,0.954545454545455,0.954545454545455,0.818181818181818,0.454545454545455
1.63636363636364,0.954545454545455,0.954545454545455,0.818181818181818,0.454545454545455
1.63636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.454545454545455
1.66666666666667,0.954545454545455,0.954545454545455,0.863636363636364,0.454545454545455
1.66666666666667,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.6969696969697,0.954545454545455,0.954545454545455,0.909090909090909,0.454545454545455
1.6969696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.454545454545455
1.72727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.454545454545455
1.72727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.454545454545455
1.75757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.454545454545455
1.75757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.454545454545455
1.78787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.454545454545455
1.78787878787879,0.954545454545455,0.954545454545455,1,0.454545454545455
1.81818181818182,0.954545454545455,0.954545454545455,1,0.454545454545455
1.81818181818182,0.954545454545455,0.954545454545455,1,0.454545454545455
1.84848484848485,0.954545454545455,0.954545454545455,1,0.454545454545455
1.84848484848485,0.954545454545455,0.954545454545455,1,0.454545454545455
1.87878787878788,0.954545454545455,0.954545454545455,1,0.454545454545455
1.87878787878788,0.954545454545455,0.954545454545455,1,0.454545454545455
1.90909090909091,0.954545454545455,0.954545454545455,1,0.454545454545455
1.90909090909091,0.954545454545455,0.954545454545455,1,0.454545454545455
1.93939393939394,0.954545454545455,0.954545454545455,1,0.454545454545455
1.93939393939394,0.954545454545455,0.954545454545455,1,0.454545454545455
1.96969696969697,0.954545454545455,0.954545454545455,1,0.454545454545455
1.96969696969697,0.954545454545455,0.954545454545455,1,0.454545454545455
2,0.954545454545455,0.954545454545455,1,0.454545454545455
2,0.954545454545455,0.954545454545455,1,0.454545454545455
2.03030303030303,0.954545454545455,0.954545454545455,1,0.454545454545455
2.03030303030303,0.954545454545455,0.954545454545455,1,0.454545454545455
2.06060606060606,0.954545454545455,0.954545454545455,1,0.454545454545455
2.06060606060606,0.954545454545455,0.954545454545455,1,0.5
2.09090909090909,0.954545454545455,0.954545454545455,1,0.5
2.09090909090909,0.954545454545455,0.954545454545455,1,0.5
2.12121212121212,0.954545454545455,0.954545454545455,1,0.5
2.12121212121212,0.954545454545455,0.954545454545455,1,0.545454545454545
2.15151515151515,0.954545454545455,0.954545454545455,1,0.545454545454545
2.15151515151515,0.954545454545455,0.954545454545455,1,0.545454545454545
2.18181818181818,0.954545454545455,0.954545454545455,1,0.545454545454545
2.18181818181818,0.954545454545455,0.954545454545455,1,0.545454545454545
2.21212121212121,0.954545454545455,0.954545454545455,1,0.545454545454545
2.21212121212121,0.954545454545455,0.954545454545455,1,0.636363636363636
2.24242424242424,0.954545454545455,0.954545454545455,1,0.636363636363636
2.24242424242424,0.954545454545455,0.954545454545455,1,0.636363636363636
2.27272727272727,0.954545454545455,0.954545454545455,1,0.636363636363636
2.27272727272727,0.954545454545455,0.954545454545455,1,0.636363636363636
2.3030303030303,0.954545454545455,0.954545454545455,1,0.636363636363636
2.3030303030303,0.954545454545455,0.954545454545455,1,0.681818181818182
2.33333333333333,0.954545454545455,0.954545454545455,1,0.681818181818182
2.33333333333333,0.954545454545455,0.954545454545455,1,0.681818181818182
2.36363636363636,0.954545454545455,0.954545454545455,1,0.681818181818182
2.36363636363636,0.954545454545455,0.954545454545455,1,0.681818181818182
2.39393939393939,0.954545454545455,0.954545454545455,1,0.681818181818182
2.39393939393939,0.954545454545455,0.954545454545455,1,0.681818181818182
2.42424242424242,0.954545454545455,0.954545454545455,1,0.681818181818182
2.42424242424242,0.954545454545455,0.954545454545455,1,0.681818181818182
2.45454545454545,0.954545454545455,0.954545454545455,1,0.681818181818182
2.45454545454545,0.954545454545455,0.954545454545455,1,0.681818181818182
2.48484848484848,0.954545454545455,0.954545454545455,1,0.681818181818182
2.48484848484848,0.954545454545455,0.954545454545455,1,0.681818181818182
2.51515151515152,0.954545454545455,0.954545454545455,1,0.681818181818182
2.51515151515152,0.954545454545455,0.954545454545455,1,0.681818181818182
2.54545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182
2.54545454545455,0.954545454545455,0.954545454545455,1,0.681818181818182
2.57575757575758,0.954545454545455,0.954545454545455,1,0.681818181818182
2.57575757575758,0.954545454545455,0.954545454545455,1,0.681818181818182
2.60606060606061,0.954545454545455,0.954545454545455,1,0.681818181818182
2.60606060606061,0.954545454545455,0.954545454545455,1,0.681818181818182
2.63636363636364,0.954545454545455,0.954545454545455,1,0.681818181818182
2.63636363636364,0.954545454545455,0.954545454545455,1,0.681818181818182
2.66666666666667,0.954545454545455,0.954545454545455,1,0.681818181818182
2.66666666666667,0.954545454545455,0.954545454545455,1,0.681818181818182
2.6969696969697,0.954545454545455,0.954545454545455,1,0.681818181818182
2.6969696969697,0.954545454545455,0.954545454545455,1,0.681818181818182
2.72727272727273,0.954545454545455,0.954545454545455,1,0.681818181818182
2.72727272727273,0.954545454545455,0.954545454545455,1,0.681818181818182
2.75757575757576,0.954545454545455,0.954545454545455,1,0.681818181818182
2.75757575757576,0.954545454545455,0.954545454545455,1,0.727272727272727
2.78787878787879,0.954545454545455,0.954545454545455,1,0.727272727272727
2.78787878787879,0.954545454545455,0.954545454545455,1,0.727272727272727
2.81818181818182,0.954545454545455,0.954545454545455,1,0.727272727272727
2.81818181818182,0.954545454545455,0.954545454545455,1,0.727272727272727
2.84848484848485,0.954545454545455,0.954545454545455,1,0.727272727272727
2.84848484848485,0.954545454545455,0.954545454545455,1,0.727272727272727
2.87878787878788,0.954545454545455,0.954545454545455,1,0.727272727272727
2.87878787878788,0.954545454545455,1,1,0.727272727272727
2.90909090909091,0.954545454545455,1,1,0.727272727272727
2.90909090909091,1,1,1,0.727272727272727
2.93939393939394,1,1,1,0.727272727272727
2.93939393939394,1,1,1,0.772727272727273
2.96969696969697,1,1,1,0.772727272727273
2.96969696969697,1,1,1,0.772727272727273
3,1,1,1,0.772727272727273
3,1,1,1,0.772727272727273
3.03030303030303,1,1,1,0.772727272727273
3.03030303030303,1,1,1,0.772727272727273
3.06060606060606,1,1,1,0.772727272727273
3.06060606060606,1,1,1,0.772727272727273
3.09090909090909,1,1,1,0.772727272727273
3.09090909090909,1,1,1,0.772727272727273
3.12121212121212,1,1,1,0.772727272727273
3.12121212121212,1,1,1,0.772727272727273
3.15151515151515,1,1,1,0.772727272727273
3.15151515151515,1,1,1,0.772727272727273
3.18181818181818,1,1,1,0.772727272727273
3.18181818181818,1,1,1,0.772727272727273
3.21212121212121,1,1,1,0.772727272727273
3.21212121212121,1,1,1,0.772727272727273
3.24242424242424,1,1,1,0.772727272727273
3.24242424242424,1,1,1,0.772727272727273
3.27272727272727,1,1,1,0.772727272727273
3.27272727272727,1,1,1,0.772727272727273
3.3030303030303,1,1,1,0.772727272727273
3.3030303030303,1,1,1,0.863636363636364
3.33333333333333,1,1,1,0.863636363636364
3.33333333333333,1,1,1,0.863636363636364
3.36363636363636,1,1,1,0.863636363636364
3.36363636363636,1,1,1,0.863636363636364
3.39393939393939,1,1,1,0.863636363636364
3.39393939393939,1,1,1,0.863636363636364
3.42424242424242,1,1,1,0.863636363636364
3.42424242424242,1,1,1,0.909090909090909
3.45454545454545,1,1,1,0.909090909090909
3.45454545454545,1,1,1,0.909090909090909
3.48484848484848,1,1,1,0.909090909090909
3.48484848484848,1,1,1,0.909090909090909
3.51515151515152,1,1,1,0.909090909090909
3.51515151515152,1,1,1,0.909090909090909
3.54545454545455,1,1,1,0.909090909090909
3.54545454545455,1,1,1,0.909090909090909
3.57575757575758,1,1,1,0.909090909090909
3.57575757575758,1,1,1,0.909090909090909
3.60606060606061,1,1,1,0.909090909090909
3.60606060606061,1,1,1,0.909090909090909
3.63636363636364,1,1,1,0.909090909090909
3.63636363636364,1,1,1,0.909090909090909
3.66666666666667,1,1,1,0.909090909090909
3.66666666666667,1,1,1,0.909090909090909
3.6969696969697,1,1,1,0.909090909090909
3.6969696969697,1,1,1,0.909090909090909
3.72727272727273,1,1,1,0.909090909090909
3.72727272727273,1,1,1,0.909090909090909
3.75757575757576,1,1,1,0.909090909090909
3.75757575757576,1,1,1,0.909090909090909
3.78787878787879,1,1,1,0.909090909090909
3.78787878787879,1,1,1,0.909090909090909
3.81818181818182,1,1,1,0.909090909090909
3.81818181818182,1,1,1,0.909090909090909
3.84848484848485,1,1,1,0.909090909090909
3.84848484848485,1,1,1,0.909090909090909
3.87878787878788,1,1,1,0.909090909090909
3.87878787878788,1,1,1,0.909090909090909
3.90909090909091,1,1,1,0.909090909090909
3.90909090909091,1,1,1,0.909090909090909
3.93939393939394,1,1,1,0.909090909090909
3.93939393939394,1,1,1,0.954545454545455
3.96969696969697,1,1,1,0.954545454545455
3.96969696969697,1,1,1,0.954545454545455
4,1,1,1,0.954545454545455
4,1,1,1,0.954545454545455


==> data/Ds_mTRE.csv <==
x,c1,c2,c3,c4
1,0.142857142857143,0.285714285714286,0.285714285714286,0.285714285714286
1.0020202020202,0.142857142857143,0.285714285714286,0.285714285714286,0.285714285714286
1.0020202020202,0.142857142857143,0.5,0.357142857142857,0.5
1.0040404040404,0.142857142857143,0.5,0.357142857142857,0.5
1.0040404040404,0.357142857142857,0.571428571428571,0.5,0.5
1.00606060606061,0.357142857142857,0.571428571428571,0.5,0.5
1.00606060606061,0.5,0.571428571428571,0.5,0.5
1.00808080808081,0.5,0.571428571428571,0.5,0.5
1.00808080808081,0.714285714285714,0.642857142857143,0.571428571428571,0.571428571428571
1.01010101010101,0.714285714285714,0.642857142857143,0.571428571428571,0.571428571428571
1.01010101010101,0.714285714285714,0.714285714285714,0.714285714285714,0.785714285714286
1.01212121212121,0.714285714285714,0.714285714285714,0.714285714285714,0.785714285714286
1.01212121212121,0.714285714285714,0.785714285714286,0.714285714285714,0.785714285714286
1.01414141414141,0.714285714285714,0.785714285714286,0.714285714285714,0.785714285714286
1.01414141414141,0.714285714285714,0.785714285714286,0.714285714285714,0.785714285714286
1.01616161616162,0.714285714285714,0.785714285714286,0.714285714285714,0.785714285714286
1.01616161616162,0.714285714285714,0.785714285714286,0.714285714285714,0.857142857142857
1.01818181818182,0.714285714285714,0.785714285714286,0.714285714285714,0.857142857142857
1.01818181818182,0.785714285714286,0.785714285714286,0.714285714285714,0.928571428571429
1.02020202020202,0.785714285714286,0.785714285714286,0.714285714285714,0.928571428571429
1.02020202020202,0.785714285714286,0.785714285714286,0.714285714285714,0.928571428571429
1.02222222222222,0.785714285714286,0.785714285714286,0.714285714285714,0.928571428571429
1.02222222222222,0.785714285714286,0.857142857142857,0.714285714285714,0.928571428571429
1.02424242424242,0.785714285714286,0.857142857142857,0.714285714285714,0.928571428571429
1.02424242424242,0.785714285714286,0.928571428571429,0.785714285714286,0.928571428571429
1.02626262626263,0.785714285714286,0.928571428571429,0.785714285714286,0.928571428571429
1.02626262626263,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.02828282828283,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.02828282828283,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.03030303030303,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.03030303030303,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.03232323232323,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.03232323232323,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.03434343434343,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.03434343434343,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.03636363636364,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.03636363636364,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.03838383838384,0.857142857142857,0.928571428571429,0.785714285714286,0.928571428571429
1.03838383838384,0.928571428571429,0.928571428571429,0.785714285714286,0.928571428571429
1.04040404040404,0.928571428571429,0.928571428571429,0.785714285714286,0.928571428571429
1.04040404040404,0.928571428571429,0.928571428571429,0.785714285714286,0.928571428571429
1.04242424242424,0.928571428571429,0.928571428571429,0.785714285714286,0.928571428571429
1.04242424242424,0.928571428571429,0.928571428571429,0.785714285714286,0.928571428571429
1.04444444444444,0.928571428571429,0.928571428571429,0.785714285714286,0.928571428571429
1.04444444444444,0.928571428571429,1,0.857142857142857,0.928571428571429
1.04646464646465,0.928571428571429,1,0.857142857142857,0.928571428571429
1.04646464646465,0.928571428571429,1,0.857142857142857,0.928571428571429
1.04848484848485,0.928571428571429,1,0.857142857142857,0.928571428571429
1.04848484848485,1,1,0.857142857142857,0.928571428571429
1.05050505050505,1,1,0.857142857142857,0.928571428571429
1.05050505050505,1,1,0.857142857142857,0.928571428571429
1.05252525252525,1,1,0.857142857142857,0.928571428571429
1.05252525252525,1,1,0.857142857142857,0.928571428571429
1.05454545454545,1,1,0.857142857142857,0.928571428571429
1.05454545454545,1,1,0.857142857142857,0.928571428571429
1.05656565656566,1,1,0.857142857142857,0.928571428571429
1.05656565656566,1,1,0.857142857142857,0.928571428571429
1.05858585858586,1,1,0.857142857142857,0.928571428571429
1.05858585858586,1,1,0.857142857142857,0.928571428571429
1.06060606060606,1,1,0.857142857142857,0.928571428571429
1.06060606060606,1,1,0.928571428571429,0.928571428571429
1.06262626262626,1,1,0.928571428571429,0.928571428571429
1.06262626262626,1,1,0.928571428571429,0.928571428571429
1.06464646464646,1,1,0.928571428571429,0.928571428571429
1.06464646464646,1,1,0.928571428571429,0.928571428571429
1.06666666666667,1,1,0.928571428571429,0.928571428571429
1.06666666666667,1,1,0.928571428571429,1
1.06868686868687,1,1,0.928571428571429,1
1.06868686868687,1,1,0.928571428571429,1
1.07070707070707,1,1,0.928571428571429,1
1.07070707070707,1,1,0.928571428571429,1
1.07272727272727,1,1,0.928571428571429,1
1.07272727272727,1,1,0.928571428571429,1
1.07474747474747,1,1,0.928571428571429,1
1.07474747474747,1,1,0.928571428571429,1
1.07676767676768,1,1,0.928571428571429,1
1.07676767676768,1,1,0.928571428571429,1
1.07878787878788,1,1,0.928571428571429,1
1.07878787878788,1,1,0.928571428571429,1
1.08080808080808,1,1,0.928571428571429,1
1.08080808080808,1,1,0.928571428571429,1
1.08282828282828,1,1,0.928571428571429,1
1.08282828282828,1,1,0.928571428571429,1
1.08484848484848,1,1,0.928571428571429,1
1.08484848484848,1,1,0.928571428571429,1
1.08686868686869,1,1,0.928571428571429,1
1.08686868686869,1,1,0.928571428571429,1
1.08888888888889,1,1,0.928571428571429,1
1.08888888888889,1,1,0.928571428571429,1
1.09090909090909,1,1,0.928571428571429,1
1.09090909090909,1,1,0.928571428571429,1
1.09292929292929,1,1,0.928571428571429,1
1.09292929292929,1,1,0.928571428571429,1
1.09494949494949,1,1,0.928571428571429,1
1.09494949494949,1,1,0.928571428571429,1
1.0969696969697,1,1,0.928571428571429,1
1.0969696969697,1,1,0.928571428571429,1
1.0989898989899,1,1,0.928571428571429,1
1.0989898989899,1,1,0.928571428571429,1
1.1010101010101,1,1,0.928571428571429,1
1.1010101010101,1,1,0.928571428571429,1
1.1030303030303,1,1,0.928571428571429,1
1.1030303030303,1,1,0.928571428571429,1
1.10505050505051,1,1,0.928571428571429,1
1.10505050505051,1,1,0.928571428571429,1
1.10707070707071,1,1,0.928571428571429,1
1.10707070707071,1,1,0.928571428571429,1
1.10909090909091,1,1,0.928571428571429,1
1.10909090909091,1,1,0.928571428571429,1
1.11111111111111,1,1,0.928571428571429,1
1.11111111111111,1,1,0.928571428571429,1
1.11313131313131,1,1,0.928571428571429,1
1.11313131313131,1,1,0.928571428571429,1
1.11515151515152,1,1,0.928571428571429,1
1.11515151515152,1,1,0.928571428571429,1
1.11717171717172,1,1,0.928571428571429,1
1.11717171717172,1,1,0.928571428571429,1
1.11919191919192,1,1,0.928571428571429,1
1.11919191919192,1,1,0.928571428571429,1
1.12121212121212,1,1,0.928571428571429,1
1.12121212121212,1,1,0.928571428571429,1
1.12323232323232,1,1,0.928571428571429,1
1.12323232323232,1,1,0.928571428571429,1
1.12525252525253,1,1,0.928571428571429,1
1.12525252525253,1,1,0.928571428571429,1
1.12727272727273,1,1,0.928571428571429,1
1.12727272727273,1,1,0.928571428571429,1
1.12929292929293,1,1,0.928571428571429,1
1.12929292929293,1,1,0.928571428571429,1
1.13131313131313,1,1,0.928571428571429,1
1.13131313131313,1,1,0.928571428571429,1
1.13333333333333,1,1,0.928571428571429,1
1.13333333333333,1,1,0.928571428571429,1
1.13535353535354,1,1,0.928571428571429,1
1.13535353535354,1,1,0.928571428571429,1
1.13737373737374,1,1,0.928571428571429,1
1.13737373737374,1,1,0.928571428571429,1
1.13939393939394,1,1,0.928571428571429,1
1.13939393939394,1,1,0.928571428571429,1
1.14141414141414,1,1,0.928571428571429,1
1.14141414141414,1,1,0.928571428571429,1
1.14343434343434,1,1,0.928571428571429,1
1.14343434343434,1,1,0.928571428571429,1
1.14545454545455,1,1,0.928571428571429,1
1.14545454545455,1,1,0.928571428571429,1
1.14747474747475,1,1,0.928571428571429,1
1.14747474747475,1,1,0.928571428571429,1
1.14949494949495,1,1,0.928571428571429,1
1.14949494949495,1,1,0.928571428571429,1
1.15151515151515,1,1,0.928571428571429,1
1.15151515151515,1,1,0.928571428571429,1
1.15353535353535,1,1,0.928571428571429,1
1.15353535353535,1,1,0.928571428571429,1
1.15555555555556,1,1,0.928571428571429,1
1.15555555555556,1,1,0.928571428571429,1
1.15757575757576,1,1,0.928571428571429,1
1.15757575757576,1,1,0.928571428571429,1
1.15959595959596,1,1,0.928571428571429,1
1.15959595959596,1,1,0.928571428571429,1
1.16161616161616,1,1,0.928571428571429,1
1.16161616161616,1,1,0.928571428571429,1
1.16363636363636,1,1,0.928571428571429,1
1.16363636363636,1,1,0.928571428571429,1
1.16565656565657,1,1,0.928571428571429,1
1.16565656565657,1,1,0.928571428571429,1
1.16767676767677,1,1,0.928571428571429,1
1.16767676767677,1,1,0.928571428571429,1
1.16969696969697,1,1,0.928571428571429,1
1.16969696969697,1,1,0.928571428571429,1
1.17171717171717,1,1,0.928571428571429,1
1.17171717171717,1,1,0.928571428571429,1
1.17373737373737,1,1,0.928571428571429,1
1.17373737373737,1,1,0.928571428571429,1
1.17575757575758,1,1,0.928571428571429,1
1.17575757575758,1,1,0.928571428571429,1
1.17777777777778,1,1,0.928571428571429,1
1.17777777777778,1,1,0.928571428571429,1
1.17979797979798,1,1,0.928571428571429,1
1.17979797979798,1,1,0.928571428571429,1
1.18181818181818,1,1,0.928571428571429,1
1.18181818181818,1,1,0.928571428571429,1
1.18383838383838,1,1,0.928571428571429,1
1.18383838383838,1,1,0.928571428571429,1
1.18585858585859,1,1,0.928571428571429,1
1.18585858585859,1,1,0.928571428571429,1
1.18787878787879,1,1,0.928571428571429,1
1.18787878787879,1,1,0.928571428571429,1
1.18989898989899,1,1,0.928571428571429,1
1.18989898989899,1,1,0.928571428571429,1
1.19191919191919,1,1,0.928571428571429,1
1.19191919191919,1,1,0.928571428571429,1
1.19393939393939,1,1,0.928571428571429,1
1.19393939393939,1,1,0.928571428571429,1
1.1959595959596,1,1,0.928571428571429,1
1.1959595959596,1,1,0.928571428571429,1
1.1979797979798,1,1,0.928571428571429,1
1.1979797979798,1,1,0.928571428571429,1
1.2,1,1,0.928571428571429,1
1.2,1,1,0.928571428571429,1


==> data/Ds_minres.csv <==
x,c1,c2,c3,c4
1,0.0454545454545455,0.0454545454545455,0.0454545454545455,1
1.04040404040404,0.0454545454545455,0.0454545454545455,0.0454545454545455,1
1.04040404040404,0.136363636363636,0.136363636363636,0.136363636363636,1
1.08080808080808,0.136363636363636,0.136363636363636,0.136363636363636,1
1.08080808080808,0.181818181818182,0.181818181818182,0.181818181818182,1
1.12121212121212,0.181818181818182,0.181818181818182,0.181818181818182,1
1.12121212121212,0.181818181818182,0.181818181818182,0.181818181818182,1
1.16161616161616,0.181818181818182,0.181818181818182,0.181818181818182,1
1.16161616161616,0.181818181818182,0.181818181818182,0.181818181818182,1
1.2020202020202,0.181818181818182,0.181818181818182,0.181818181818182,1
1.2020202020202,0.181818181818182,0.181818181818182,0.181818181818182,1
1.24242424242424,0.181818181818182,0.181818181818182,0.181818181818182,1
1.24242424242424,0.181818181818182,0.181818181818182,0.181818181818182,1
1.28282828282828,0.181818181818182,0.181818181818182,0.181818181818182,1
1.28282828282828,0.181818181818182,0.181818181818182,0.181818181818182,1
1.32323232323232,0.181818181818182,0.181818181818182,0.181818181818182,1
1.32323232323232,0.181818181818182,0.181818181818182,0.227272727272727,1
1.36363636363636,0.181818181818182,0.181818181818182,0.227272727272727,1
1.36363636363636,0.181818181818182,0.181818181818182,0.272727272727273,1
1.4040404040404,0.181818181818182,0.181818181818182,0.272727272727273,1
1.4040404040404,0.181818181818182,0.181818181818182,0.272727272727273,1
1.44444444444444,0.181818181818182,0.181818181818182,0.272727272727273,1
1.44444444444444,0.181818181818182,0.181818181818182,0.318181818181818,1
1.48484848484848,0.181818181818182,0.181818181818182,0.318181818181818,1
1.48484848484848,0.181818181818182,0.181818181818182,0.318181818181818,1
1.52525252525253,0.181818181818182,0.181818181818182,0.318181818181818,1
1.52525252525253,0.181818181818182,0.181818181818182,0.363636363636364,1
1.56565656565657,0.181818181818182,0.181818181818182,0.363636363636364,1
1.56565656565657,0.181818181818182,0.181818181818182,0.409090909090909,1
1.60606060606061,0.181818181818182,0.181818181818182,0.409090909090909,1
1.60606060606061,0.181818181818182,0.181818181818182,0.409090909090909,1
1.64646464646465,0.181818181818182,0.181818181818182,0.409090909090909,1
1.64646464646465,0.181818181818182,0.181818181818182,0.454545454545455,1
1.68686868686869,0.181818181818182,0.181818181818182,0.454545454545455,1
1.68686868686869,0.181818181818182,0.181818181818182,0.454545454545455,1
1.72727272727273,0.181818181818182,0.181818181818182,0.454545454545455,1
1.72727272727273,0.227272727272727,0.227272727272727,0.454545454545455,1
1.76767676767677,0.227272727272727,0.227272727272727,0.454545454545455,1
1.76767676767677,0.227272727272727,0.227272727272727,0.454545454545455,1
1.80808080808081,0.227272727272727,0.227272727272727,0.454545454545455,1
1.80808080808081,0.272727272727273,0.227272727272727,0.454545454545455,1
1.84848484848485,0.272727272727273,0.227272727272727,0.454545454545455,1
1.84848484848485,0.272727272727273,0.227272727272727,0.5,1
1.88888888888889,0.272727272727273,0.227272727272727,0.5,1
1.88888888888889,0.318181818181818,0.318181818181818,0.5,1
1.92929292929293,0.318181818181818,0.318181818181818,0.5,1
1.92929292929293,0.318181818181818,0.318181818181818,0.5,1
1.96969696969697,0.318181818181818,0.318181818181818,0.5,1
1.96969696969697,0.318181818181818,0.318181818181818,0.5,1
2.01010101010101,0.318181818181818,0.318181818181818,0.5,1
2.01010101010101,0.318181818181818,0.318181818181818,0.5,1
2.05050505050505,0.318181818181818,0.318181818181818,0.5,1
2.05050505050505,0.318181818181818,0.318181818181818,0.5,1
2.09090909090909,0.318181818181818,0.318181818181818,0.5,1
2.09090909090909,0.318181818181818,0.318181818181818,0.545454545454545,1
2.13131313131313,0.318181818181818,0.318181818181818,0.545454545454545,1
2.13131313131313,0.318181818181818,0.318181818181818,0.545454545454545,1
2.17171717171717,0.318181818181818,0.318181818181818,0.545454545454545,1
2.17171717171717,0.318181818181818,0.318181818181818,0.545454545454545,1
2.21212121212121,0.318181818181818,0.318181818181818,0.545454545454545,1
2.21212121212121,0.318181818181818,0.318181818181818,0.590909090909091,1
2.25252525252525,0.318181818181818,0.318181818181818,0.590909090909091,1
2.25252525252525,0.318181818181818,0.318181818181818,0.590909090909091,1
2.29292929292929,0.318181818181818,0.318181818181818,0.590909090909091,1
2.29292929292929,0.318181818181818,0.318181818181818,0.590909090909091,1
2.33333333333333,0.318181818181818,0.318181818181818,0.590909090909091,1
2.33333333333333,0.318181818181818,0.318181818181818,0.590909090909091,1
2.37373737373737,0.318181818181818,0.318181818181818,0.590909090909091,1
2.37373737373737,0.363636363636364,0.363636363636364,0.590909090909091,1
2.41414141414141,0.363636363636364,0.363636363636364,0.590909090909091,1
2.41414141414141,0.363636363636364,0.363636363636364,0.590909090909091,1
2.45454545454545,0.363636363636364,0.363636363636364,0.590909090909091,1
2.45454545454545,0.363636363636364,0.363636363636364,0.590909090909091,1
2.49494949494949,0.363636363636364,0.363636363636364,0.590909090909091,1
2.49494949494949,0.363636363636364,0.363636363636364,0.636363636363636,1
2.53535353535354,0.363636363636364,0.363636363636364,0.636363636363636,1
2.53535353535354,0.363636363636364,0.363636363636364,0.681818181818182,1
2.57575757575758,0.363636363636364,0.363636363636364,0.681818181818182,1
2.57575757575758,0.363636363636364,0.363636363636364,0.681818181818182,1
2.61616161616162,0.363636363636364,0.363636363636364,0.681818181818182,1
2.61616161616162,0.363636363636364,0.363636363636364,0.681818181818182,1
2.65656565656566,0.363636363636364,0.363636363636364,0.681818181818182,1
2.65656565656566,0.363636363636364,0.363636363636364,0.681818181818182,1
2.6969696969697,0.363636363636364,0.363636363636364,0.681818181818182,1
2.6969696969697,0.363636363636364,0.363636363636364,0.727272727272727,1
2.73737373737374,0.363636363636364,0.363636363636364,0.727272727272727,1
2.73737373737374,0.363636363636364,0.363636363636364,0.727272727272727,1
2.77777777777778,0.363636363636364,0.363636363636364,0.727272727272727,1
2.77777777777778,0.363636363636364,0.363636363636364,0.772727272727273,1
2.81818181818182,0.363636363636364,0.363636363636364,0.772727272727273,1
2.81818181818182,0.363636363636364,0.363636363636364,0.772727272727273,1
2.85858585858586,0.363636363636364,0.363636363636364,0.772727272727273,1
2.85858585858586,0.363636363636364,0.363636363636364,0.772727272727273,1
2.8989898989899,0.363636363636364,0.363636363636364,0.772727272727273,1
2.8989898989899,0.363636363636364,0.363636363636364,0.772727272727273,1
2.93939393939394,0.363636363636364,0.363636363636364,0.772727272727273,1
2.93939393939394,0.363636363636364,0.363636363636364,0.863636363636364,1
2.97979797979798,0.363636363636364,0.363636363636364,0.863636363636364,1
2.97979797979798,0.363636363636364,0.363636363636364,0.909090909090909,1
3.02020202020202,0.363636363636364,0.363636363636364,0.909090909090909,1
3.02020202020202,0.363636363636364,0.363636363636364,0.909090909090909,1
3.06060606060606,0.363636363636364,0.363636363636364,0.909090909090909,1
3.06060606060606,0.363636363636364,0.363636363636364,0.909090909090909,1
3.1010101010101,0.363636363636364,0.363636363636364,0.909090909090909,1
3.1010101010101,0.363636363636364,0.363636363636364,0.909090909090909,1
3.14141414141414,0.363636363636364,0.363636363636364,0.909090909090909,1
3.14141414141414,0.409090909090909,0.363636363636364,0.954545454545455,1
3.18181818181818,0.409090909090909,0.363636363636364,0.954545454545455,1
3.18181818181818,0.454545454545455,0.409090909090909,0.954545454545455,1
3.22222222222222,0.454545454545455,0.409090909090909,0.954545454545455,1
3.22222222222222,0.454545454545455,0.409090909090909,0.954545454545455,1
3.26262626262626,0.454545454545455,0.409090909090909,0.954545454545455,1
3.26262626262626,0.454545454545455,0.454545454545455,0.954545454545455,1
3.3030303030303,0.454545454545455,0.454545454545455,0.954545454545455,1
3.3030303030303,0.454545454545455,0.454545454545455,0.954545454545455,1
3.34343434343434,0.454545454545455,0.454545454545455,0.954545454545455,1
3.34343434343434,0.454545454545455,0.454545454545455,1,1
3.38383838383838,0.454545454545455,0.454545454545455,1,1
3.38383838383838,0.454545454545455,0.454545454545455,1,1
3.42424242424242,0.454545454545455,0.454545454545455,1,1
3.42424242424242,0.454545454545455,0.454545454545455,1,1
3.46464646464646,0.454545454545455,0.454545454545455,1,1
3.46464646464646,0.454545454545455,0.454545454545455,1,1
3.50505050505051,0.454545454545455,0.454545454545455,1,1
3.50505050505051,0.454545454545455,0.454545454545455,1,1
3.54545454545455,0.454545454545455,0.454545454545455,1,1
3.54545454545455,0.454545454545455,0.454545454545455,1,1
3.58585858585859,0.454545454545455,0.454545454545455,1,1
3.58585858585859,0.454545454545455,0.454545454545455,1,1
3.62626262626263,0.454545454545455,0.454545454545455,1,1
3.62626262626263,0.454545454545455,0.454545454545455,1,1
3.66666666666667,0.454545454545455,0.454545454545455,1,1
3.66666666666667,0.454545454545455,0.454545454545455,1,1
3.70707070707071,0.454545454545455,0.454545454545455,1,1
3.70707070707071,0.454545454545455,0.454545454545455,1,1
3.74747474747475,0.454545454545455,0.454545454545455,1,1
3.74747474747475,0.454545454545455,0.454545454545455,1,1
3.78787878787879,0.454545454545455,0.454545454545455,1,1
3.78787878787879,0.454545454545455,0.454545454545455,1,1
3.82828282828283,0.454545454545455,0.454545454545455,1,1
3.82828282828283,0.5,0.454545454545455,1,1
3.86868686868687,0.5,0.454545454545455,1,1
3.86868686868687,0.545454545454545,0.5,1,1
3.90909090909091,0.545454545454545,0.5,1,1
3.90909090909091,0.636363636363636,0.636363636363636,1,1
3.94949494949495,0.636363636363636,0.636363636363636,1,1
3.94949494949495,0.636363636363636,0.681818181818182,1,1
3.98989898989899,0.636363636363636,0.681818181818182,1,1
3.98989898989899,0.681818181818182,0.681818181818182,1,1
4.03030303030303,0.681818181818182,0.681818181818182,1,1
4.03030303030303,0.727272727272727,0.727272727272727,1,1
4.07070707070707,0.727272727272727,0.727272727272727,1,1
4.07070707070707,0.727272727272727,0.727272727272727,1,1
4.11111111111111,0.727272727272727,0.727272727272727,1,1
4.11111111111111,0.727272727272727,0.727272727272727,1,1
4.15151515151515,0.727272727272727,0.727272727272727,1,1
4.15151515151515,0.727272727272727,0.727272727272727,1,1
4.19191919191919,0.727272727272727,0.727272727272727,1,1
4.19191919191919,0.772727272727273,0.772727272727273,1,1
4.23232323232323,0.772727272727273,0.772727272727273,1,1
4.23232323232323,0.818181818181818,0.772727272727273,1,1
4.27272727272727,0.818181818181818,0.772727272727273,1,1
4.27272727272727,0.818181818181818,0.772727272727273,1,1
4.31313131313131,0.818181818181818,0.772727272727273,1,1
4.31313131313131,0.818181818181818,0.772727272727273,1,1
4.35353535353535,0.818181818181818,0.772727272727273,1,1
4.35353535353535,0.818181818181818,0.772727272727273,1,1
4.39393939393939,0.818181818181818,0.772727272727273,1,1
4.39393939393939,0.818181818181818,0.772727272727273,1,1
4.43434343434343,0.818181818181818,0.772727272727273,1,1
4.43434343434343,0.818181818181818,0.772727272727273,1,1
4.47474747474747,0.818181818181818,0.772727272727273,1,1
4.47474747474747,0.818181818181818,0.772727272727273,1,1
4.51515151515152,0.818181818181818,0.772727272727273,1,1
4.51515151515152,0.818181818181818,0.772727272727273,1,1
4.55555555555556,0.818181818181818,0.772727272727273,1,1
4.55555555555556,0.818181818181818,0.772727272727273,1,1
4.5959595959596,0.818181818181818,0.772727272727273,1,1
4.5959595959596,0.818181818181818,0.772727272727273,1,1
4.63636363636364,0.818181818181818,0.772727272727273,1,1
4.63636363636364,0.818181818181818,0.772727272727273,1,1
4.67676767676768,0.818181818181818,0.772727272727273,1,1
4.67676767676768,0.818181818181818,0.772727272727273,1,1
4.71717171717172,0.818181818181818,0.772727272727273,1,1
4.71717171717172,0.818181818181818,0.772727272727273,1,1
4.75757575757576,0.818181818181818,0.772727272727273,1,1
4.75757575757576,0.818181818181818,0.772727272727273,1,1
4.7979797979798,0.818181818181818,0.772727272727273,1,1
4.7979797979798,0.818181818181818,0.818181818181818,1,1
4.83838383838384,0.818181818181818,0.818181818181818,1,1
4.83838383838384,0.818181818181818,0.818181818181818,1,1
4.87878787878788,0.818181818181818,0.818181818181818,1,1
4.87878787878788,0.818181818181818,0.818181818181818,1,1
4.91919191919192,0.818181818181818,0.818181818181818,1,1
4.91919191919192,0.818181818181818,0.818181818181818,1,1
4.95959595959596,0.818181818181818,0.818181818181818,1,1
4.95959595959596,0.818181818181818,0.818181818181818,1,1
5,0.818181818181818,0.818181818181818,1,1
5,0.818181818181818,0.818181818181818,1,1


==> data/Ds_red.csv <==
x,c1,c2,c3,c4
1,0.227272727272727,0.5,0.272727272727273,0.136363636363636
1.00151515151515,0.227272727272727,0.5,0.272727272727273,0.136363636363636
1.00151515151515,0.909090909090909,0.954545454545455,0.636363636363636,0.636363636363636
1.0030303030303,0.909090909090909,0.954545454545455,0.636363636363636,0.636363636363636
1.0030303030303,0.909090909090909,1,0.681818181818182,0.681818181818182
1.00454545454545,0.909090909090909,1,0.681818181818182,0.681818181818182
1.00454545454545,0.909090909090909,1,0.772727272727273,0.818181818181818
1.00606060606061,0.909090909090909,1,0.772727272727273,0.818181818181818
1.00606060606061,0.909090909090909,1,0.772727272727273,0.818181818181818
1.00757575757576,0.909090909090909,1,0.772727272727273,0.818181818181818
1.00757575757576,0.909090909090909,1,0.772727272727273,0.818181818181818
1.00909090909091,0.909090909090909,1,0.772727272727273,0.818181818181818
1.00909090909091,0.909090909090909,1,0.772727272727273,0.818181818181818
1.01060606060606,0.909090909090909,1,0.772727272727273,0.818181818181818
1.01060606060606,0.954545454545455,1,0.818181818181818,0.909090909090909
1.01212121212121,0.954545454545455,1,0.818181818181818,0.909090909090909
1.01212121212121,0.954545454545455,1,0.863636363636364,0.909090909090909
1.01363636363636,0.954545454545455,1,0.863636363636364,0.909090909090909
1.01363636363636,0.954545454545455,1,0.863636363636364,0.909090909090909
1.01515151515152,0.954545454545455,1,0.863636363636364,0.909090909090909
1.01515151515152,0.954545454545455,1,0.863636363636364,0.909090909090909
1.01666666666667,0.954545454545455,1,0.863636363636364,0.909090909090909
1.01666666666667,0.954545454545455,1,0.863636363636364,0.909090909090909
1.01818181818182,0.954545454545455,1,0.863636363636364,0.909090909090909
1.01818181818182,0.954545454545455,1,0.863636363636364,0.909090909090909
1.01969696969697,0.954545454545455,1,0.863636363636364,0.909090909090909
1.01969696969697,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02121212121212,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02121212121212,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02272727272727,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02272727272727,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02424242424242,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02424242424242,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02575757575758,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02575757575758,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02727272727273,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02727272727273,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02878787878788,0.954545454545455,1,0.863636363636364,0.909090909090909
1.02878787878788,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03030303030303,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03030303030303,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03181818181818,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03181818181818,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03333333333333,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03333333333333,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03484848484848,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03484848484848,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03636363636364,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03636363636364,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03787878787879,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03787878787879,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03939393939394,0.954545454545455,1,0.863636363636364,0.909090909090909
1.03939393939394,0.954545454545455,1,0.863636363636364,0.909090909090909
1.04090909090909,0.954545454545455,1,0.863636363636364,0.909090909090909
1.04090909090909,0.954545454545455,1,0.863636363636364,0.909090909090909
1.04242424242424,0.954545454545455,1,0.863636363636364,0.909090909090909
1.04242424242424,0.954545454545455,1,0.863636363636364,0.909090909090909
1.04393939393939,0.954545454545455,1,0.863636363636364,0.909090909090909
1.04393939393939,0.954545454545455,1,0.863636363636364,0.909090909090909
1.04545454545455,0.954545454545455,1,0.863636363636364,0.909090909090909
1.04545454545455,0.954545454545455,1,0.863636363636364,0.909090909090909
1.0469696969697,0.954545454545455,1,0.863636363636364,0.909090909090909
1.0469696969697,0.954545454545455,1,0.863636363636364,0.909090909090909
1.04848484848485,0.954545454545455,1,0.863636363636364,0.909090909090909
1.04848484848485,0.954545454545455,1,0.863636363636364,0.909090909090909
1.05,0.954545454545455,1,0.863636363636364,0.909090909090909
1.05,1,1,0.863636363636364,0.909090909090909
1.05151515151515,1,1,0.863636363636364,0.909090909090909
1.05151515151515,1,1,0.863636363636364,0.909090909090909
1.0530303030303,1,1,0.863636363636364,0.909090909090909
1.0530303030303,1,1,0.863636363636364,0.909090909090909
1.05454545454545,1,1,0.863636363636364,0.909090909090909
1.05454545454545,1,1,0.863636363636364,0.909090909090909
1.05606060606061,1,1,0.863636363636364,0.909090909090909
1.05606060606061,1,1,0.863636363636364,0.909090909090909
1.05757575757576,1,1,0.863636363636364,0.909090909090909
1.05757575757576,1,1,0.863636363636364,0.909090909090909
1.05909090909091,1,1,0.863636363636364,0.909090909090909
1.05909090909091,1,1,0.863636363636364,0.909090909090909
1.06060606060606,1,1,0.863636363636364,0.909090909090909
1.06060606060606,1,1,0.863636363636364,0.909090909090909
1.06212121212121,1,1,0.863636363636364,0.909090909090909
1.06212121212121,1,1,0.863636363636364,0.909090909090909
1.06363636363636,1,1,0.863636363636364,0.909090909090909
1.06363636363636,1,1,0.863636363636364,0.909090909090909
1.06515151515152,1,1,0.863636363636364,0.909090909090909
1.06515151515152,1,1,0.863636363636364,0.909090909090909
1.06666666666667,1,1,0.863636363636364,0.909090909090909
1.06666666666667,1,1,0.863636363636364,0.909090909090909
1.06818181818182,1,1,0.863636363636364,0.909090909090909
1.06818181818182,1,1,0.863636363636364,0.909090909090909
1.06969696969697,1,1,0.863636363636364,0.909090909090909
1.06969696969697,1,1,0.863636363636364,0.909090909090909
1.07121212121212,1,1,0.863636363636364,0.909090909090909
1.07121212121212,1,1,0.863636363636364,0.909090909090909
1.07272727272727,1,1,0.863636363636364,0.909090909090909
1.07272727272727,1,1,0.863636363636364,0.909090909090909
1.07424242424242,1,1,0.863636363636364,0.909090909090909
1.07424242424242,1,1,0.863636363636364,0.909090909090909
1.07575757575758,1,1,0.863636363636364,0.909090909090909
1.07575757575758,1,1,0.863636363636364,0.909090909090909
1.07727272727273,1,1,0.863636363636364,0.909090909090909
1.07727272727273,1,1,0.863636363636364,0.909090909090909
1.07878787878788,1,1,0.863636363636364,0.909090909090909
1.07878787878788,1,1,0.863636363636364,0.909090909090909
1.08030303030303,1,1,0.863636363636364,0.909090909090909
1.08030303030303,1,1,0.863636363636364,0.909090909090909
1.08181818181818,1,1,0.863636363636364,0.909090909090909
1.08181818181818,1,1,0.909090909090909,0.909090909090909
1.08333333333333,1,1,0.909090909090909,0.909090909090909
1.08333333333333,1,1,0.909090909090909,0.954545454545455
1.08484848484848,1,1,0.909090909090909,0.954545454545455
1.08484848484848,1,1,0.909090909090909,0.954545454545455
1.08636363636364,1,1,0.909090909090909,0.954545454545455
1.08636363636364,1,1,0.909090909090909,0.954545454545455
1.08787878787879,1,1,0.909090909090909,0.954545454545455
1.08787878787879,1,1,0.909090909090909,0.954545454545455
1.08939393939394,1,1,0.909090909090909,0.954545454545455
1.08939393939394,1,1,0.909090909090909,0.954545454545455
1.09090909090909,1,1,0.909090909090909,0.954545454545455
1.09090909090909,1,1,0.909090909090909,0.954545454545455
1.09242424242424,1,1,0.909090909090909,0.954545454545455
1.09242424242424,1,1,0.909090909090909,0.954545454545455
1.09393939393939,1,1,0.909090909090909,0.954545454545455
1.09393939393939,1,1,0.909090909090909,0.954545454545455
1.09545454545455,1,1,0.909090909090909,0.954545454545455
1.09545454545455,1,1,0.909090909090909,0.954545454545455
1.0969696969697,1,1,0.909090909090909,0.954545454545455
1.0969696969697,1,1,0.909090909090909,0.954545454545455
1.09848484848485,1,1,0.909090909090909,0.954545454545455
1.09848484848485,1,1,0.909090909090909,0.954545454545455
1.1,1,1,0.909090909090909,0.954545454545455
1.1,1,1,0.909090909090909,0.954545454545455
1.10151515151515,1,1,0.909090909090909,0.954545454545455
1.10151515151515,1,1,0.909090909090909,0.954545454545455
1.1030303030303,1,1,0.909090909090909,0.954545454545455
1.1030303030303,1,1,0.909090909090909,0.954545454545455
1.10454545454545,1,1,0.909090909090909,0.954545454545455
1.10454545454545,1,1,0.909090909090909,0.954545454545455
1.10606060606061,1,1,0.909090909090909,0.954545454545455
1.10606060606061,1,1,0.909090909090909,0.954545454545455
1.10757575757576,1,1,0.909090909090909,0.954545454545455
1.10757575757576,1,1,0.909090909090909,0.954545454545455
1.10909090909091,1,1,0.909090909090909,0.954545454545455
1.10909090909091,1,1,0.909090909090909,0.954545454545455
1.11060606060606,1,1,0.909090909090909,0.954545454545455
1.11060606060606,1,1,0.909090909090909,0.954545454545455
1.11212121212121,1,1,0.909090909090909,0.954545454545455
1.11212121212121,1,1,0.909090909090909,0.954545454545455
1.11363636363636,1,1,0.909090909090909,0.954545454545455
1.11363636363636,1,1,0.909090909090909,0.954545454545455
1.11515151515152,1,1,0.909090909090909,0.954545454545455
1.11515151515152,1,1,0.909090909090909,0.954545454545455
1.11666666666667,1,1,0.909090909090909,0.954545454545455
1.11666666666667,1,1,0.909090909090909,0.954545454545455
1.11818181818182,1,1,0.909090909090909,0.954545454545455
1.11818181818182,1,1,0.909090909090909,0.954545454545455
1.11969696969697,1,1,0.909090909090909,0.954545454545455
1.11969696969697,1,1,0.909090909090909,0.954545454545455
1.12121212121212,1,1,0.909090909090909,0.954545454545455
1.12121212121212,1,1,0.909090909090909,0.954545454545455
1.12272727272727,1,1,0.909090909090909,0.954545454545455
1.12272727272727,1,1,0.909090909090909,0.954545454545455
1.12424242424242,1,1,0.909090909090909,0.954545454545455
1.12424242424242,1,1,0.909090909090909,0.954545454545455
1.12575757575758,1,1,0.909090909090909,0.954545454545455
1.12575757575758,1,1,0.909090909090909,0.954545454545455
1.12727272727273,1,1,0.909090909090909,0.954545454545455
1.12727272727273,1,1,0.909090909090909,0.954545454545455
1.12878787878788,1,1,0.909090909090909,0.954545454545455
1.12878787878788,1,1,0.909090909090909,0.954545454545455
1.13030303030303,1,1,0.909090909090909,0.954545454545455
1.13030303030303,1,1,0.909090909090909,0.954545454545455
1.13181818181818,1,1,0.909090909090909,0.954545454545455
1.13181818181818,1,1,0.909090909090909,0.954545454545455
1.13333333333333,1,1,0.909090909090909,0.954545454545455
1.13333333333333,1,1,0.909090909090909,0.954545454545455
1.13484848484848,1,1,0.909090909090909,0.954545454545455
1.13484848484848,1,1,0.909090909090909,0.954545454545455
1.13636363636364,1,1,0.909090909090909,0.954545454545455
1.13636363636364,1,1,0.909090909090909,0.954545454545455
1.13787878787879,1,1,0.909090909090909,0.954545454545455
1.13787878787879,1,1,0.909090909090909,0.954545454545455
1.13939393939394,1,1,0.909090909090909,0.954545454545455
1.13939393939394,1,1,0.909090909090909,0.954545454545455
1.14090909090909,1,1,0.909090909090909,0.954545454545455
1.14090909090909,1,1,0.909090909090909,0.954545454545455
1.14242424242424,1,1,0.909090909090909,0.954545454545455
1.14242424242424,1,1,0.909090909090909,1
1.14393939393939,1,1,0.909090909090909,1
1.14393939393939,1,1,0.909090909090909,1
1.14545454545455,1,1,0.909090909090909,1
1.14545454545455,1,1,0.909090909090909,1
1.1469696969697,1,1,0.909090909090909,1
1.1469696969697,1,1,0.909090909090909,1
1.14848484848485,1,1,0.909090909090909,1
1.14848484848485,1,1,0.909090909090909,1
1.15,1,1,0.909090909090909,1
1.15,1,1,0.909090909090909,1


==> data/Ds_time.csv <==
x,c1,c2,c3,c4
1,0.136363636363636,0.181818181818182,0.272727272727273,0.409090909090909
1.04040404040404,0.136363636363636,0.181818181818182,0.272727272727273,0.409090909090909
1.04040404040404,0.181818181818182,0.409090909090909,0.409090909090909,0.454545454545455
1.08080808080808,0.181818181818182,0.409090909090909,0.409090909090909,0.454545454545455
1.08080808080808,0.272727272727273,0.454545454545455,0.5,0.5
1.12121212121212,0.272727272727273,0.454545454545455,0.5,0.5
1.12121212121212,0.409090909090909,0.5,0.636363636363636,0.545454545454545
1.16161616161616,0.409090909090909,0.5,0.636363636363636,0.545454545454545
1.16161616161616,0.5,0.545454545454545,0.727272727272727,0.590909090909091
1.2020202020202,0.5,0.545454545454545,0.727272727272727,0.590909090909091
1.2020202020202,0.5,0.545454545454545,0.772727272727273,0.590909090909091
1.24242424242424,0.5,0.545454545454545,0.772727272727273,0.590909090909091
1.24242424242424,0.545454545454545,0.681818181818182,0.772727272727273,0.590909090909091
1.28282828282828,0.545454545454545,0.681818181818182,0.772727272727273,0.590909090909091
1.28282828282828,0.590909090909091,0.681818181818182,0.818181818181818,0.590909090909091
1.32323232323232,0.590909090909091,0.681818181818182,0.818181818181818,0.590909090909091
1.32323232323232,0.590909090909091,0.681818181818182,0.863636363636364,0.636363636363636
1.36363636363636,0.590909090909091,0.681818181818182,0.863636363636364,0.636363636363636
1.36363636363636,0.590909090909091,0.727272727272727,0.863636363636364,0.636363636363636
1.4040404040404,0.590909090909091,0.727272727272727,0.863636363636364,0.636363636363636
1.4040404040404,0.636363636363636,0.727272727272727,0.863636363636364,0.636363636363636
1.44444444444444,0.636363636363636,0.727272727272727,0.863636363636364,0.636363636363636
1.44444444444444,0.636363636363636,0.727272727272727,0.909090909090909,0.636363636363636
1.48484848484848,0.636363636363636,0.727272727272727,0.909090909090909,0.636363636363636
1.48484848484848,0.681818181818182,0.727272727272727,0.954545454545455,0.681818181818182
1.52525252525253,0.681818181818182,0.727272727272727,0.954545454545455,0.681818181818182
1.52525252525253,0.681818181818182,0.727272727272727,1,0.681818181818182
1.56565656565657,0.681818181818182,0.727272727272727,1,0.681818181818182
1.56565656565657,0.681818181818182,0.772727272727273,1,0.681818181818182
1.60606060606061,0.681818181818182,0.772727272727273,1,0.681818181818182
1.60606060606061,0.681818181818182,0.772727272727273,1,0.681818181818182
1.64646464646465,0.681818181818182,0.772727272727273,1,0.681818181818182
1.64646464646465,0.727272727272727,0.772727272727273,1,0.681818181818182
1.68686868686869,0.727272727272727,0.772727272727273,1,0.681818181818182
1.68686868686869,0.727272727272727,0.772727272727273,1,0.681818181818182
1.72727272727273,0.727272727272727,0.772727272727273,1,0.681818181818182
1.72727272727273,0.727272727272727,0.772727272727273,1,0.681818181818182
1.76767676767677,0.727272727272727,0.772727272727273,1,0.681818181818182
1.76767676767677,0.727272727272727,0.772727272727273,1,0.727272727272727
1.80808080808081,0.727272727272727,0.772727272727273,1,0.727272727272727
1.80808080808081,0.818181818181818,0.772727272727273,1,0.727272727272727
1.84848484848485,0.818181818181818,0.772727272727273,1,0.727272727272727
1.84848484848485,0.818181818181818,0.772727272727273,1,0.727272727272727
1.88888888888889,0.818181818181818,0.772727272727273,1,0.727272727272727
1.88888888888889,0.863636363636364,0.818181818181818,1,0.727272727272727
1.92929292929293,0.863636363636364,0.818181818181818,1,0.727272727272727
1.92929292929293,0.863636363636364,0.818181818181818,1,0.772727272727273
1.96969696969697,0.863636363636364,0.818181818181818,1,0.772727272727273
1.96969696969697,0.863636363636364,0.863636363636364,1,0.863636363636364
2.01010101010101,0.863636363636364,0.863636363636364,1,0.863636363636364
2.01010101010101,0.863636363636364,0.863636363636364,1,0.863636363636364
2.05050505050505,0.863636363636364,0.863636363636364,1,0.863636363636364
2.05050505050505,0.863636363636364,0.863636363636364,1,0.909090909090909
2.09090909090909,0.863636363636364,0.863636363636364,1,0.909090909090909
2.09090909090909,0.863636363636364,0.863636363636364,1,0.909090909090909
2.13131313131313,0.863636363636364,0.863636363636364,1,0.909090909090909
2.13131313131313,0.909090909090909,0.863636363636364,1,0.909090909090909
2.17171717171717,0.909090909090909,0.863636363636364,1,0.909090909090909
2.17171717171717,0.909090909090909,0.863636363636364,1,0.909090909090909
2.21212121212121,0.909090909090909,0.863636363636364,1,0.909090909090909
2.21212121212121,0.909090909090909,0.863636363636364,1,0.909090909090909
2.25252525252525,0.909090909090909,0.863636363636364,1,0.909090909090909
2.25252525252525,0.909090909090909,0.863636363636364,1,0.909090909090909
2.29292929292929,0.909090909090909,0.863636363636364,1,0.909090909090909
2.29292929292929,0.909090909090909,0.863636363636364,1,0.909090909090909
2.33333333333333,0.909090909090909,0.863636363636364,1,0.909090909090909
2.33333333333333,0.909090909090909,0.863636363636364,1,0.909090909090909
2.37373737373737,0.909090909090909,0.863636363636364,1,0.909090909090909
2.37373737373737,0.909090909090909,0.909090909090909,1,0.954545454545455
2.41414141414141,0.909090909090909,0.909090909090909,1,0.954545454545455
2.41414141414141,0.909090909090909,0.909090909090909,1,0.954545454545455
2.45454545454545,0.909090909090909,0.909090909090909,1,0.954545454545455
2.45454545454545,0.909090909090909,0.909090909090909,1,0.954545454545455
2.49494949494949,0.909090909090909,0.909090909090909,1,0.954545454545455
2.49494949494949,0.909090909090909,0.909090909090909,1,0.954545454545455
2.53535353535354,0.909090909090909,0.909090909090909,1,0.954545454545455
2.53535353535354,0.909090909090909,0.909090909090909,1,0.954545454545455
2.57575757575758,0.909090909090909,0.909090909090909,1,0.954545454545455
2.57575757575758,0.909090909090909,0.909090909090909,1,0.954545454545455
2.61616161616162,0.909090909090909,0.909090909090909,1,0.954545454545455
2.61616161616162,0.909090909090909,0.909090909090909,1,1
2.65656565656566,0.909090909090909,0.909090909090909,1,1
2.65656565656566,0.909090909090909,0.954545454545455,1,1
2.6969696969697,0.909090909090909,0.954545454545455,1,1
2.6969696969697,0.909090909090909,0.954545454545455,1,1
2.73737373737374,0.909090909090909,0.954545454545455,1,1
2.73737373737374,0.909090909090909,0.954545454545455,1,1
2.77777777777778,0.909090909090909,0.954545454545455,1,1
2.77777777777778,0.909090909090909,0.954545454545455,1,1
2.81818181818182,0.909090909090909,0.954545454545455,1,1
2.81818181818182,0.909090909090909,0.954545454545455,1,1
2.85858585858586,0.909090909090909,0.954545454545455,1,1
2.85858585858586,0.909090909090909,0.954545454545455,1,1
2.8989898989899,0.909090909090909,0.954545454545455,1,1
2.8989898989899,0.909090909090909,0.954545454545455,1,1
2.93939393939394,0.909090909090909,0.954545454545455,1,1
2.93939393939394,0.909090909090909,0.954545454545455,1,1
2.97979797979798,0.909090909090909,0.954545454545455,1,1
2.97979797979798,0.909090909090909,0.954545454545455,1,1
3.02020202020202,0.909090909090909,0.954545454545455,1,1
3.02020202020202,0.909090909090909,0.954545454545455,1,1
3.06060606060606,0.909090909090909,0.954545454545455,1,1
3.06060606060606,0.909090909090909,0.954545454545455,1,1
3.1010101010101,0.909090909090909,0.954545454545455,1,1
3.1010101010101,0.909090909090909,0.954545454545455,1,1
3.14141414141414,0.909090909090909,0.954545454545455,1,1
3.14141414141414,0.909090909090909,0.954545454545455,1,1
3.18181818181818,0.909090909090909,0.954545454545455,1,1
3.18181818181818,0.909090909090909,0.954545454545455,1,1
3.22222222222222,0.909090909090909,0.954545454545455,1,1
3.22222222222222,0.909090909090909,0.954545454545455,1,1
3.26262626262626,0.909090909090909,0.954545454545455,1,1
3.26262626262626,0.909090909090909,0.954545454545455,1,1
3.3030303030303,0.909090909090909,0.954545454545455,1,1
3.3030303030303,0.909090909090909,0.954545454545455,1,1
3.34343434343434,0.909090909090909,0.954545454545455,1,1
3.34343434343434,0.909090909090909,0.954545454545455,1,1
3.38383838383838,0.909090909090909,0.954545454545455,1,1
3.38383838383838,0.909090909090909,0.954545454545455,1,1
3.42424242424242,0.909090909090909,0.954545454545455,1,1
3.42424242424242,0.954545454545455,0.954545454545455,1,1
3.46464646464646,0.954545454545455,0.954545454545455,1,1
3.46464646464646,0.954545454545455,0.954545454545455,1,1
3.50505050505051,0.954545454545455,0.954545454545455,1,1
3.50505050505051,0.954545454545455,0.954545454545455,1,1
3.54545454545455,0.954545454545455,0.954545454545455,1,1
3.54545454545455,0.954545454545455,0.954545454545455,1,1
3.58585858585859,0.954545454545455,0.954545454545455,1,1
3.58585858585859,0.954545454545455,0.954545454545455,1,1
3.62626262626263,0.954545454545455,0.954545454545455,1,1
3.62626262626263,0.954545454545455,0.954545454545455,1,1
3.66666666666667,0.954545454545455,0.954545454545455,1,1
3.66666666666667,0.954545454545455,0.954545454545455,1,1
3.70707070707071,0.954545454545455,0.954545454545455,1,1
3.70707070707071,0.954545454545455,0.954545454545455,1,1
3.74747474747475,0.954545454545455,0.954545454545455,1,1
3.74747474747475,0.954545454545455,0.954545454545455,1,1
3.78787878787879,0.954545454545455,0.954545454545455,1,1
3.78787878787879,0.954545454545455,0.954545454545455,1,1
3.82828282828283,0.954545454545455,0.954545454545455,1,1
3.82828282828283,0.954545454545455,0.954545454545455,1,1
3.86868686868687,0.954545454545455,0.954545454545455,1,1
3.86868686868687,0.954545454545455,0.954545454545455,1,1
3.90909090909091,0.954545454545455,0.954545454545455,1,1
3.90909090909091,0.954545454545455,0.954545454545455,1,1
3.94949494949495,0.954545454545455,0.954545454545455,1,1
3.94949494949495,0.954545454545455,0.954545454545455,1,1
3.98989898989899,0.954545454545455,0.954545454545455,1,1
3.98989898989899,0.954545454545455,0.954545454545455,1,1
4.03030303030303,0.954545454545455,0.954545454545455,1,1
4.03030303030303,0.954545454545455,0.954545454545455,1,1
4.07070707070707,0.954545454545455,0.954545454545455,1,1
4.07070707070707,0.954545454545455,0.954545454545455,1,1
4.11111111111111,0.954545454545455,0.954545454545455,1,1
4.11111111111111,0.954545454545455,0.954545454545455,1,1
4.15151515151515,0.954545454545455,0.954545454545455,1,1
4.15151515151515,0.954545454545455,0.954545454545455,1,1
4.19191919191919,0.954545454545455,0.954545454545455,1,1
4.19191919191919,0.954545454545455,0.954545454545455,1,1
4.23232323232323,0.954545454545455,0.954545454545455,1,1
4.23232323232323,0.954545454545455,0.954545454545455,1,1
4.27272727272727,0.954545454545455,0.954545454545455,1,1
4.27272727272727,0.954545454545455,0.954545454545455,1,1
4.31313131313131,0.954545454545455,0.954545454545455,1,1
4.31313131313131,0.954545454545455,0.954545454545455,1,1
4.35353535353535,0.954545454545455,0.954545454545455,1,1
4.35353535353535,0.954545454545455,0.954545454545455,1,1
4.39393939393939,0.954545454545455,0.954545454545455,1,1
4.39393939393939,0.954545454545455,0.954545454545455,1,1
4.43434343434343,0.954545454545455,0.954545454545455,1,1
4.43434343434343,0.954545454545455,0.954545454545455,1,1
4.47474747474747,0.954545454545455,0.954545454545455,1,1
4.47474747474747,0.954545454545455,0.954545454545455,1,1
4.51515151515152,0.954545454545455,0.954545454545455,1,1
4.51515151515152,0.954545454545455,0.954545454545455,1,1
4.55555555555556,0.954545454545455,0.954545454545455,1,1
4.55555555555556,0.954545454545455,0.954545454545455,1,1
4.5959595959596,0.954545454545455,0.954545454545455,1,1
4.5959595959596,0.954545454545455,0.954545454545455,1,1
4.63636363636364,0.954545454545455,0.954545454545455,1,1
4.63636363636364,0.954545454545455,0.954545454545455,1,1
4.67676767676768,0.954545454545455,0.954545454545455,1,1
4.67676767676768,0.954545454545455,0.954545454545455,1,1
4.71717171717172,0.954545454545455,0.954545454545455,1,1
4.71717171717172,0.954545454545455,0.954545454545455,1,1
4.75757575757576,0.954545454545455,0.954545454545455,1,1
4.75757575757576,0.954545454545455,0.954545454545455,1,1
4.7979797979798,0.954545454545455,0.954545454545455,1,1
4.7979797979798,0.954545454545455,0.954545454545455,1,1
4.83838383838384,0.954545454545455,0.954545454545455,1,1
4.83838383838384,0.954545454545455,0.954545454545455,1,1
4.87878787878788,0.954545454545455,0.954545454545455,1,1
4.87878787878788,0.954545454545455,0.954545454545455,1,1
4.91919191919192,0.954545454545455,0.954545454545455,1,1
4.91919191919192,0.954545454545455,0.954545454545455,1,1
4.95959595959596,0.954545454545455,0.954545454545455,1,1
4.95959595959596,0.954545454545455,0.954545454545455,1,1
5,0.954545454545455,0.954545454545455,1,1
5,0.954545454545455,0.954545454545455,1,1


==> data/HB_feval.csv <==
x,c1,c2,c3
1,0.0909090909090909,0.0454545454545455,0.863636363636364
1.03030303030303,0.0909090909090909,0.0454545454545455,0.863636363636364
1.03030303030303,0.0909090909090909,0.0454545454545455,0.863636363636364
1.06060606060606,0.0909090909090909,0.0454545454545455,0.863636363636364
1.06060606060606,0.0909090909090909,0.0454545454545455,0.863636363636364
1.09090909090909,0.0909090909090909,0.0454545454545455,0.863636363636364
1.09090909090909,0.0909090909090909,0.0909090909090909,0.863636363636364
1.12121212121212,0.0909090909090909,0.0909090909090909,0.863636363636364
1.12121212121212,0.0909090909090909,0.0909090909090909,0.863636363636364
1.15151515151515,0.0909090909090909,0.0909090909090909,0.863636363636364
1.15151515151515,0.0909090909090909,0.136363636363636,0.909090909090909
1.18181818181818,0.0909090909090909,0.136363636363636,0.909090909090909
1.18181818181818,0.0909090909090909,0.181818181818182,0.909090909090909
1.21212121212121,0.0909090909090909,0.181818181818182,0.909090909090909
1.21212121212121,0.0909090909090909,0.181818181818182,0.909090909090909
1.24242424242424,0.0909090909090909,0.181818181818182,0.909090909090909
1.24242424242424,0.0909090909090909,0.181818181818182,0.909090909090909
1.27272727272727,0.0909090909090909,0.181818181818182,0.909090909090909
1.27272727272727,0.0909090909090909,0.181818181818182,0.909090909090909
1.3030303030303,0.0909090909090909,0.181818181818182,0.909090909090909
1.3030303030303,0.0909090909090909,0.181818181818182,0.909090909090909
1.33333333333333,0.0909090909090909,0.181818181818182,0.909090909090909
1.33333333333333,0.0909090909090909,0.181818181818182,0.909090909090909
1.36363636363636,0.0909090909090909,0.181818181818182,0.909090909090909
1.36363636363636,0.0909090909090909,0.181818181818182,0.909090909090909
1.39393939393939,0.0909090909090909,0.181818181818182,0.909090909090909
1.39393939393939,0.0909090909090909,0.272727272727273,0.909090909090909
1.42424242424242,0.0909090909090909,0.272727272727273,0.909090909090909
1.42424242424242,0.0909090909090909,0.272727272727273,0.909090909090909
1.45454545454545,0.0909090909090909,0.272727272727273,0.909090909090909
1.45454545454545,0.0909090909090909,0.318181818181818,0.909090909090909
1.48484848484848,0.0909090909090909,0.318181818181818,0.909090909090909
1.48484848484848,0.0909090909090909,0.318181818181818,0.954545454545455
1.51515151515152,0.0909090909090909,0.318181818181818,0.954545454545455
1.51515151515152,0.0909090909090909,0.318181818181818,0.954545454545455
1.54545454545455,0.0909090909090909,0.318181818181818,0.954545454545455
1.54545454545455,0.0909090909090909,0.318181818181818,0.954545454545455
1.57575757575758,0.0909090909090909,0.318181818181818,0.954545454545455
1.57575757575758,0.0909090909090909,0.318181818181818,0.954545454545455
1.60606060606061,0.0909090909090909,0.318181818181818,0.954545454545455
1.60606060606061,0.136363636363636,0.363636363636364,0.954545454545455
1.63636363636364,0.136363636363636,0.363636363636364,0.954545454545455
1.63636363636364,0.136363636363636,0.363636363636364,0.954545454545455
1.66666666666667,0.136363636363636,0.363636363636364,0.954545454545455
1.66666666666667,0.136363636363636,0.363636363636364,0.954545454545455
1.6969696969697,0.136363636363636,0.363636363636364,0.954545454545455
1.6969696969697,0.136363636363636,0.363636363636364,0.954545454545455
1.72727272727273,0.136363636363636,0.363636363636364,0.954545454545455
1.72727272727273,0.181818181818182,0.363636363636364,0.954545454545455
1.75757575757576,0.181818181818182,0.363636363636364,0.954545454545455
1.75757575757576,0.181818181818182,0.409090909090909,0.954545454545455
1.78787878787879,0.181818181818182,0.409090909090909,0.954545454545455
1.78787878787879,0.181818181818182,0.454545454545455,0.954545454545455
1.81818181818182,0.181818181818182,0.454545454545455,0.954545454545455
1.81818181818182,0.181818181818182,0.5,0.954545454545455
1.84848484848485,0.181818181818182,0.5,0.954545454545455
1.84848484848485,0.181818181818182,0.5,0.954545454545455
1.87878787878788,0.181818181818182,0.5,0.954545454545455
1.87878787878788,0.181818181818182,0.5,0.954545454545455
1.90909090909091,0.181818181818182,0.5,0.954545454545455
1.90909090909091,0.181818181818182,0.5,0.954545454545455
1.93939393939394,0.181818181818182,0.5,0.954545454545455
1.93939393939394,0.181818181818182,0.5,0.954545454545455
1.96969696969697,0.181818181818182,0.5,0.954545454545455
1.96969696969697,0.181818181818182,0.5,0.954545454545455
2,0.181818181818182,0.5,0.954545454545455
2,0.181818181818182,0.5,0.954545454545455
2.03030303030303,0.181818181818182,0.5,0.954545454545455
2.03030303030303,0.181818181818182,0.545454545454545,0.954545454545455
2.06060606060606,0.181818181818182,0.545454545454545,0.954545454545455
2.06060606060606,0.181818181818182,0.636363636363636,0.954545454545455
2.09090909090909,0.181818181818182,0.636363636363636,0.954545454545455
2.09090909090909,0.181818181818182,0.636363636363636,1
2.12121212121212,0.181818181818182,0.636363636363636,1
2.12121212121212,0.181818181818182,0.681818181818182,1
2.15151515151515,0.181818181818182,0.681818181818182,1
2.15151515151515,0.181818181818182,0.681818181818182,1
2.18181818181818,0.181818181818182,0.681818181818182,1
2.18181818181818,0.181818181818182,0.681818181818182,1
2.21212121212121,0.181818181818182,0.681818181818182,1
2.21212121212121,0.227272727272727,0.681818181818182,1
2.24242424242424,0.227272727272727,0.681818181818182,1
2.24242424242424,0.227272727272727,0.681818181818182,1
2.27272727272727,0.227272727272727,0.681818181818182,1
2.27272727272727,0.227272727272727,0.681818181818182,1
2.3030303030303,0.227272727272727,0.681818181818182,1
2.3030303030303,0.227272727272727,0.681818181818182,1
2.33333333333333,0.227272727272727,0.681818181818182,1
2.33333333333333,0.227272727272727,0.681818181818182,1
2.36363636363636,0.227272727272727,0.681818181818182,1
2.36363636363636,0.227272727272727,0.681818181818182,1
2.39393939393939,0.227272727272727,0.681818181818182,1
2.39393939393939,0.227272727272727,0.681818181818182,1
2.42424242424242,0.227272727272727,0.681818181818182,1
2.42424242424242,0.272727272727273,0.681818181818182,1
2.45454545454545,0.272727272727273,0.681818181818182,1
2.45454545454545,0.272727272727273,0.681818181818182,1
2.48484848484848,0.272727272727273,0.681818181818182,1
2.48484848484848,0.272727272727273,0.681818181818182,1
2.51515151515152,0.272727272727273,0.681818181818182,1
2.51515151515152,0.272727272727273,0.681818181818182,1
2.54545454545455,0.272727272727273,0.681818181818182,1
2.54545454545455,0.272727272727273,0.681818181818182,1
2.57575757575758,0.272727272727273,0.681818181818182,1
2.57575757575758,0.272727272727273,0.681818181818182,1
2.60606060606061,0.272727272727273,0.681818181818182,1
2.60606060606061,0.272727272727273,0.681818181818182,1
2.63636363636364,0.272727272727273,0.681818181818182,1
2.63636363636364,0.272727272727273,0.681818181818182,1
2.66666666666667,0.272727272727273,0.681818181818182,1
2.66666666666667,0.272727272727273,0.681818181818182,1
2.6969696969697,0.272727272727273,0.681818181818182,1
2.6969696969697,0.272727272727273,0.681818181818182,1
2.72727272727273,0.272727272727273,0.681818181818182,1
2.72727272727273,0.272727272727273,0.681818181818182,1
2.75757575757576,0.272727272727273,0.681818181818182,1
2.75757575757576,0.272727272727273,0.681818181818182,1
2.78787878787879,0.272727272727273,0.681818181818182,1
2.78787878787879,0.272727272727273,0.681818181818182,1
2.81818181818182,0.272727272727273,0.681818181818182,1
2.81818181818182,0.272727272727273,0.681818181818182,1
2.84848484848485,0.272727272727273,0.681818181818182,1
2.84848484848485,0.272727272727273,0.681818181818182,1
2.87878787878788,0.272727272727273,0.681818181818182,1
2.87878787878788,0.318181818181818,0.727272727272727,1
2.90909090909091,0.318181818181818,0.727272727272727,1
2.90909090909091,0.363636363636364,0.727272727272727,1
2.93939393939394,0.363636363636364,0.727272727272727,1
2.93939393939394,0.363636363636364,0.727272727272727,1
2.96969696969697,0.363636363636364,0.727272727272727,1
2.96969696969697,0.363636363636364,0.727272727272727,1
3,0.363636363636364,0.727272727272727,1
3,0.363636363636364,0.727272727272727,1
3.03030303030303,0.363636363636364,0.727272727272727,1
3.03030303030303,0.363636363636364,0.727272727272727,1
3.06060606060606,0.363636363636364,0.727272727272727,1
3.06060606060606,0.363636363636364,0.727272727272727,1
3.09090909090909,0.363636363636364,0.727272727272727,1
3.09090909090909,0.363636363636364,0.727272727272727,1
3.12121212121212,0.363636363636364,0.727272727272727,1
3.12121212121212,0.363636363636364,0.727272727272727,1
3.15151515151515,0.363636363636364,0.727272727272727,1
3.15151515151515,0.363636363636364,0.727272727272727,1
3.18181818181818,0.363636363636364,0.727272727272727,1
3.18181818181818,0.363636363636364,0.727272727272727,1
3.21212121212121,0.363636363636364,0.727272727272727,1
3.21212121212121,0.363636363636364,0.727272727272727,1
3.24242424242424,0.363636363636364,0.727272727272727,1
3.24242424242424,0.363636363636364,0.727272727272727,1
3.27272727272727,0.363636363636364,0.727272727272727,1
3.27272727272727,0.363636363636364,0.727272727272727,1
3.3030303030303,0.363636363636364,0.727272727272727,1
3.3030303030303,0.363636363636364,0.727272727272727,1
3.33333333333333,0.363636363636364,0.727272727272727,1
3.33333333333333,0.363636363636364,0.727272727272727,1
3.36363636363636,0.363636363636364,0.727272727272727,1
3.36363636363636,0.363636363636364,0.727272727272727,1
3.39393939393939,0.363636363636364,0.727272727272727,1
3.39393939393939,0.409090909090909,0.727272727272727,1
3.42424242424242,0.409090909090909,0.727272727272727,1
3.42424242424242,0.409090909090909,0.727272727272727,1
3.45454545454545,0.409090909090909,0.727272727272727,1
3.45454545454545,0.409090909090909,0.727272727272727,1
3.48484848484848,0.409090909090909,0.727272727272727,1
3.48484848484848,0.454545454545455,0.727272727272727,1
3.51515151515152,0.454545454545455,0.727272727272727,1
3.51515151515152,0.454545454545455,0.727272727272727,1
3.54545454545455,0.454545454545455,0.727272727272727,1
3.54545454545455,0.454545454545455,0.727272727272727,1
3.57575757575758,0.454545454545455,0.727272727272727,1
3.57575757575758,0.454545454545455,0.727272727272727,1
3.60606060606061,0.454545454545455,0.727272727272727,1
3.60606060606061,0.454545454545455,0.727272727272727,1
3.63636363636364,0.454545454545455,0.727272727272727,1
3.63636363636364,0.454545454545455,0.727272727272727,1
3.66666666666667,0.454545454545455,0.727272727272727,1
3.66666666666667,0.454545454545455,0.727272727272727,1
3.6969696969697,0.454545454545455,0.727272727272727,1
3.6969696969697,0.454545454545455,0.727272727272727,1
3.72727272727273,0.454545454545455,0.727272727272727,1
3.72727272727273,0.454545454545455,0.727272727272727,1
3.75757575757576,0.454545454545455,0.727272727272727,1
3.75757575757576,0.454545454545455,0.727272727272727,1
3.78787878787879,0.454545454545455,0.727272727272727,1
3.78787878787879,0.454545454545455,0.727272727272727,1
3.81818181818182,0.454545454545455,0.727272727272727,1
3.81818181818182,0.454545454545455,0.727272727272727,1
3.84848484848485,0.454545454545455,0.727272727272727,1
3.84848484848485,0.454545454545455,0.727272727272727,1
3.87878787878788,0.454545454545455,0.727272727272727,1
3.87878787878788,0.454545454545455,0.727272727272727,1
3.90909090909091,0.454545454545455,0.727272727272727,1
3.90909090909091,0.454545454545455,0.772727272727273,1
3.93939393939394,0.454545454545455,0.772727272727273,1
3.93939393939394,0.454545454545455,0.772727272727273,1
3.96969696969697,0.454545454545455,0.772727272727273,1
3.96969696969697,0.454545454545455,0.772727272727273,1
4,0.454545454545455,0.772727272727273,1
4,0.454545454545455,0.772727272727273,1


==> data/HB_iter.csv <==
x,c1,c2,c3
1,0.181818181818182,0.0454545454545455,0.772727272727273
1.03030303030303,0.181818181818182,0.0454545454545455,0.772727272727273
1.03030303030303,0.181818181818182,0.0454545454545455,0.772727272727273
1.06060606060606,0.181818181818182,0.0454545454545455,0.772727272727273
1.06060606060606,0.181818181818182,0.0454545454545455,0.772727272727273
1.09090909090909,0.181818181818182,0.0454545454545455,0.772727272727273
1.09090909090909,0.227272727272727,0.0454545454545455,0.772727272727273
1.12121212121212,0.227272727272727,0.0454545454545455,0.772727272727273
1.12121212121212,0.227272727272727,0.0454545454545455,0.772727272727273
1.15151515151515,0.227272727272727,0.0454545454545455,0.772727272727273
1.15151515151515,0.227272727272727,0.0454545454545455,0.818181818181818
1.18181818181818,0.227272727272727,0.0454545454545455,0.818181818181818
1.18181818181818,0.272727272727273,0.0454545454545455,0.818181818181818
1.21212121212121,0.272727272727273,0.0454545454545455,0.818181818181818
1.21212121212121,0.272727272727273,0.0454545454545455,0.863636363636364
1.24242424242424,0.272727272727273,0.0454545454545455,0.863636363636364
1.24242424242424,0.272727272727273,0.0454545454545455,0.863636363636364
1.27272727272727,0.272727272727273,0.0454545454545455,0.863636363636364
1.27272727272727,0.318181818181818,0.0909090909090909,0.863636363636364
1.3030303030303,0.318181818181818,0.0909090909090909,0.863636363636364
1.3030303030303,0.363636363636364,0.136363636363636,0.863636363636364
1.33333333333333,0.363636363636364,0.136363636363636,0.863636363636364
1.33333333333333,0.363636363636364,0.136363636363636,0.863636363636364
1.36363636363636,0.363636363636364,0.136363636363636,0.863636363636364
1.36363636363636,0.363636363636364,0.136363636363636,0.863636363636364
1.39393939393939,0.363636363636364,0.136363636363636,0.863636363636364
1.39393939393939,0.363636363636364,0.181818181818182,0.863636363636364
1.42424242424242,0.363636363636364,0.181818181818182,0.863636363636364
1.42424242424242,0.409090909090909,0.227272727272727,0.909090909090909
1.45454545454545,0.409090909090909,0.227272727272727,0.909090909090909
1.45454545454545,0.454545454545455,0.227272727272727,0.909090909090909
1.48484848484848,0.454545454545455,0.227272727272727,0.909090909090909
1.48484848484848,0.454545454545455,0.272727272727273,0.909090909090909
1.51515151515152,0.454545454545455,0.272727272727273,0.909090909090909
1.51515151515152,0.454545454545455,0.272727272727273,0.954545454545455
1.54545454545455,0.454545454545455,0.272727272727273,0.954545454545455
1.54545454545455,0.5,0.272727272727273,0.954545454545455
1.57575757575758,0.5,0.272727272727273,0.954545454545455
1.57575757575758,0.5,0.272727272727273,0.954545454545455
1.60606060606061,0.5,0.272727272727273,0.954545454545455
1.60606060606061,0.5,0.272727272727273,0.954545454545455
1.63636363636364,0.5,0.272727272727273,0.954545454545455
1.63636363636364,0.5,0.272727272727273,0.954545454545455
1.66666666666667,0.5,0.272727272727273,0.954545454545455
1.66666666666667,0.5,0.318181818181818,0.954545454545455
1.6969696969697,0.5,0.318181818181818,0.954545454545455
1.6969696969697,0.5,0.318181818181818,0.954545454545455
1.72727272727273,0.5,0.318181818181818,0.954545454545455
1.72727272727273,0.5,0.318181818181818,0.954545454545455
1.75757575757576,0.5,0.318181818181818,0.954545454545455
1.75757575757576,0.590909090909091,0.363636363636364,0.954545454545455
1.78787878787879,0.590909090909091,0.363636363636364,0.954545454545455
1.78787878787879,0.590909090909091,0.454545454545455,0.954545454545455
1.81818181818182,0.590909090909091,0.454545454545455,0.954545454545455
1.81818181818182,0.636363636363636,0.5,0.954545454545455
1.84848484848485,0.636363636363636,0.5,0.954545454545455
1.84848484848485,0.636363636363636,0.5,0.954545454545455
1.87878787878788,0.636363636363636,0.5,0.954545454545455
1.87878787878788,0.636363636363636,0.5,0.954545454545455
1.90909090909091,0.636363636363636,0.5,0.954545454545455
1.90909090909091,0.636363636363636,0.5,0.954545454545455
1.93939393939394,0.636363636363636,0.5,0.954545454545455
1.93939393939394,0.636363636363636,0.5,0.954545454545455
1.96969696969697,0.636363636363636,0.5,0.954545454545455
1.96969696969697,0.636363636363636,0.5,0.954545454545455
2,0.636363636363636,0.5,0.954545454545455
2,0.636363636363636,0.545454545454545,0.954545454545455
2.03030303030303,0.636363636363636,0.545454545454545,0.954545454545455
2.03030303030303,0.636363636363636,0.545454545454545,0.954545454545455
2.06060606060606,0.636363636363636,0.545454545454545,0.954545454545455
2.06060606060606,0.681818181818182,0.545454545454545,0.954545454545455
2.09090909090909,0.681818181818182,0.545454545454545,0.954545454545455
2.09090909090909,0.681818181818182,0.545454545454545,0.954545454545455
2.12121212121212,0.681818181818182,0.545454545454545,0.954545454545455
2.12121212121212,0.681818181818182,0.545454545454545,0.954545454545455
2.15151515151515,0.681818181818182,0.545454545454545,0.954545454545455
2.15151515151515,0.681818181818182,0.545454545454545,0.954545454545455
2.18181818181818,0.681818181818182,0.545454545454545,0.954545454545455
2.18181818181818,0.681818181818182,0.545454545454545,0.954545454545455
2.21212121212121,0.681818181818182,0.545454545454545,0.954545454545455
2.21212121212121,0.681818181818182,0.545454545454545,0.954545454545455
2.24242424242424,0.681818181818182,0.545454545454545,0.954545454545455
2.24242424242424,0.681818181818182,0.545454545454545,0.954545454545455
2.27272727272727,0.681818181818182,0.545454545454545,0.954545454545455
2.27272727272727,0.681818181818182,0.545454545454545,0.954545454545455
2.3030303030303,0.681818181818182,0.545454545454545,0.954545454545455
2.3030303030303,0.681818181818182,0.545454545454545,0.954545454545455
2.33333333333333,0.681818181818182,0.545454545454545,0.954545454545455
2.33333333333333,0.681818181818182,0.545454545454545,0.954545454545455
2.36363636363636,0.681818181818182,0.545454545454545,0.954545454545455
2.36363636363636,0.681818181818182,0.545454545454545,0.954545454545455
2.39393939393939,0.681818181818182,0.545454545454545,0.954545454545455
2.39393939393939,0.681818181818182,0.590909090909091,0.954545454545455
2.42424242424242,0.681818181818182,0.590909090909091,0.954545454545455
2.42424242424242,0.681818181818182,0.590909090909091,0.954545454545455
2.45454545454545,0.681818181818182,0.590909090909091,0.954545454545455
2.45454545454545,0.681818181818182,0.590909090909091,0.954545454545455
2.48484848484848,0.681818181818182,0.590909090909091,0.954545454545455
2.48484848484848,0.681818181818182,0.590909090909091,0.954545454545455
2.51515151515152,0.681818181818182,0.590909090909091,0.954545454545455
2.51515151515152,0.681818181818182,0.590909090909091,0.954545454545455
2.54545454545455,0.681818181818182,0.590909090909091,0.954545454545455
2.54545454545455,0.681818181818182,0.590909090909091,0.954545454545455
2.57575757575758,0.681818181818182,0.590909090909091,0.954545454545455
2.57575757575758,0.681818181818182,0.636363636363636,0.954545454545455
2.60606060606061,0.681818181818182,0.636363636363636,0.954545454545455
2.60606060606061,0.681818181818182,0.636363636363636,0.954545454545455
2.63636363636364,0.681818181818182,0.636363636363636,0.954545454545455
2.63636363636364,0.681818181818182,0.636363636363636,0.954545454545455
2.66666666666667,0.681818181818182,0.636363636363636,0.954545454545455
2.66666666666667,0.681818181818182,0.681818181818182,1
2.6969696969697,0.681818181818182,0.681818181818182,1
2.6969696969697,0.681818181818182,0.681818181818182,1
2.72727272727273,0.681818181818182,0.681818181818182,1
2.72727272727273,0.681818181818182,0.681818181818182,1
2.75757575757576,0.681818181818182,0.681818181818182,1
2.75757575757576,0.681818181818182,0.681818181818182,1
2.78787878787879,0.681818181818182,0.681818181818182,1
2.78787878787879,0.681818181818182,0.681818181818182,1
2.81818181818182,0.681818181818182,0.681818181818182,1
2.81818181818182,0.681818181818182,0.681818181818182,1
2.84848484848485,0.681818181818182,0.681818181818182,1
2.84848484848485,0.681818181818182,0.681818181818182,1
2.87878787878788,0.681818181818182,0.681818181818182,1
2.87878787878788,0.681818181818182,0.681818181818182,1
2.90909090909091,0.681818181818182,0.681818181818182,1
2.90909090909091,0.727272727272727,0.681818181818182,1
2.93939393939394,0.727272727272727,0.681818181818182,1
2.93939393939394,0.727272727272727,0.681818181818182,1
2.96969696969697,0.727272727272727,0.681818181818182,1
2.96969696969697,0.727272727272727,0.681818181818182,1
3,0.727272727272727,0.681818181818182,1
3,0.727272727272727,0.727272727272727,1
3.03030303030303,0.727272727272727,0.727272727272727,1
3.03030303030303,0.727272727272727,0.727272727272727,1
3.06060606060606,0.727272727272727,0.727272727272727,1
3.06060606060606,0.727272727272727,0.727272727272727,1
3.09090909090909,0.727272727272727,0.727272727272727,1
3.09090909090909,0.727272727272727,0.727272727272727,1
3.12121212121212,0.727272727272727,0.727272727272727,1
3.12121212121212,0.727272727272727,0.727272727272727,1
3.15151515151515,0.727272727272727,0.727272727272727,1
3.15151515151515,0.727272727272727,0.727272727272727,1
3.18181818181818,0.727272727272727,0.727272727272727,1
3.18181818181818,0.727272727272727,0.727272727272727,1
3.21212121212121,0.727272727272727,0.727272727272727,1
3.21212121212121,0.727272727272727,0.727272727272727,1
3.24242424242424,0.727272727272727,0.727272727272727,1
3.24242424242424,0.772727272727273,0.727272727272727,1
3.27272727272727,0.772727272727273,0.727272727272727,1
3.27272727272727,0.772727272727273,0.727272727272727,1
3.3030303030303,0.772727272727273,0.727272727272727,1
3.3030303030303,0.818181818181818,0.727272727272727,1
3.33333333333333,0.818181818181818,0.727272727272727,1
3.33333333333333,0.818181818181818,0.727272727272727,1
3.36363636363636,0.818181818181818,0.727272727272727,1
3.36363636363636,0.818181818181818,0.727272727272727,1
3.39393939393939,0.818181818181818,0.727272727272727,1
3.39393939393939,0.818181818181818,0.727272727272727,1
3.42424242424242,0.818181818181818,0.727272727272727,1
3.42424242424242,0.818181818181818,0.727272727272727,1
3.45454545454545,0.818181818181818,0.727272727272727,1
3.45454545454545,0.818181818181818,0.727272727272727,1
3.48484848484848,0.818181818181818,0.727272727272727,1
3.48484848484848,0.818181818181818,0.727272727272727,1
3.51515151515152,0.818181818181818,0.727272727272727,1
3.51515151515152,0.818181818181818,0.727272727272727,1
3.54545454545455,0.818181818181818,0.727272727272727,1
3.54545454545455,0.818181818181818,0.727272727272727,1
3.57575757575758,0.818181818181818,0.727272727272727,1
3.57575757575758,0.818181818181818,0.727272727272727,1
3.60606060606061,0.818181818181818,0.727272727272727,1
3.60606060606061,0.818181818181818,0.727272727272727,1
3.63636363636364,0.818181818181818,0.727272727272727,1
3.63636363636364,0.818181818181818,0.727272727272727,1
3.66666666666667,0.818181818181818,0.727272727272727,1
3.66666666666667,0.818181818181818,0.727272727272727,1
3.6969696969697,0.818181818181818,0.727272727272727,1
3.6969696969697,0.818181818181818,0.727272727272727,1
3.72727272727273,0.818181818181818,0.727272727272727,1
3.72727272727273,0.818181818181818,0.727272727272727,1
3.75757575757576,0.818181818181818,0.727272727272727,1
3.75757575757576,0.818181818181818,0.727272727272727,1
3.78787878787879,0.818181818181818,0.727272727272727,1
3.78787878787879,0.818181818181818,0.727272727272727,1
3.81818181818182,0.818181818181818,0.727272727272727,1
3.81818181818182,0.818181818181818,0.727272727272727,1
3.84848484848485,0.818181818181818,0.727272727272727,1
3.84848484848485,0.818181818181818,0.727272727272727,1
3.87878787878788,0.818181818181818,0.727272727272727,1
3.87878787878788,0.818181818181818,0.727272727272727,1
3.90909090909091,0.818181818181818,0.727272727272727,1
3.90909090909091,0.818181818181818,0.727272727272727,1
3.93939393939394,0.818181818181818,0.727272727272727,1
3.93939393939394,0.818181818181818,0.727272727272727,1
3.96969696969697,0.818181818181818,0.727272727272727,1
3.96969696969697,0.818181818181818,0.727272727272727,1
4,0.818181818181818,0.727272727272727,1
4,0.818181818181818,0.727272727272727,1


==> data/HB_mTRE.csv <==
x,c1,c2,c3
1,0.0714285714285714,0,0.928571428571429
1.0010101010101,0.0714285714285714,0,0.928571428571429
1.0010101010101,0.0714285714285714,0,0.928571428571429
1.0020202020202,0.0714285714285714,0,0.928571428571429
1.0020202020202,0.0714285714285714,0.0714285714285714,0.928571428571429
1.0030303030303,0.0714285714285714,0.0714285714285714,0.928571428571429
1.0030303030303,0.142857142857143,0.142857142857143,0.928571428571429
1.0040404040404,0.142857142857143,0.142857142857143,0.928571428571429
1.0040404040404,0.142857142857143,0.142857142857143,0.928571428571429
1.0050505050505,0.142857142857143,0.142857142857143,0.928571428571429
1.0050505050505,0.214285714285714,0.214285714285714,0.928571428571429
1.00606060606061,0.214285714285714,0.214285714285714,0.928571428571429
1.00606060606061,0.214285714285714,0.214285714285714,0.928571428571429
1.00707070707071,0.214285714285714,0.214285714285714,0.928571428571429
1.00707070707071,0.214285714285714,0.214285714285714,0.928571428571429
1.00808080808081,0.214285714285714,0.214285714285714,0.928571428571429
1.00808080808081,0.214285714285714,0.214285714285714,0.928571428571429
1.00909090909091,0.214285714285714,0.214285714285714,0.928571428571429
1.00909090909091,0.214285714285714,0.214285714285714,0.928571428571429
1.01010101010101,0.214285714285714,0.214285714285714,0.928571428571429
1.01010101010101,0.214285714285714,0.285714285714286,0.928571428571429
1.01111111111111,0.214285714285714,0.285714285714286,0.928571428571429
1.01111111111111,0.285714285714286,0.285714285714286,0.928571428571429
1.01212121212121,0.285714285714286,0.285714285714286,0.928571428571429
1.01212121212121,0.285714285714286,0.285714285714286,0.928571428571429
1.01313131313131,0.285714285714286,0.285714285714286,0.928571428571429
1.01313131313131,0.285714285714286,0.285714285714286,0.928571428571429
1.01414141414141,0.285714285714286,0.285714285714286,0.928571428571429
1.01414141414141,0.285714285714286,0.285714285714286,0.928571428571429
1.01515151515152,0.285714285714286,0.285714285714286,0.928571428571429
1.01515151515152,0.285714285714286,0.357142857142857,0.928571428571429
1.01616161616162,0.285714285714286,0.357142857142857,0.928571428571429
1.01616161616162,0.285714285714286,0.357142857142857,0.928571428571429
1.01717171717172,0.285714285714286,0.357142857142857,0.928571428571429
1.01717171717172,0.285714285714286,0.357142857142857,0.928571428571429
1.01818181818182,0.285714285714286,0.357142857142857,0.928571428571429
1.01818181818182,0.285714285714286,0.357142857142857,0.928571428571429
1.01919191919192,0.285714285714286,0.357142857142857,0.928571428571429
1.01919191919192,0.285714285714286,0.357142857142857,0.928571428571429
1.02020202020202,0.285714285714286,0.357142857142857,0.928571428571429
1.02020202020202,0.285714285714286,0.357142857142857,1
1.02121212121212,0.285714285714286,0.357142857142857,1
1.02121212121212,0.285714285714286,0.428571428571429,1
1.02222222222222,0.285714285714286,0.428571428571429,1
1.02222222222222,0.285714285714286,0.428571428571429,1
1.02323232323232,0.285714285714286,0.428571428571429,1
1.02323232323232,0.285714285714286,0.428571428571429,1
1.02424242424242,0.285714285714286,0.428571428571429,1
1.02424242424242,0.285714285714286,0.428571428571429,1
1.02525252525253,0.285714285714286,0.428571428571429,1
1.02525252525253,0.285714285714286,0.428571428571429,1
1.02626262626263,0.285714285714286,0.428571428571429,1
1.02626262626263,0.285714285714286,0.428571428571429,1
1.02727272727273,0.285714285714286,0.428571428571429,1
1.02727272727273,0.285714285714286,0.428571428571429,1
1.02828282828283,0.285714285714286,0.428571428571429,1
1.02828282828283,0.285714285714286,0.428571428571429,1
1.02929292929293,0.285714285714286,0.428571428571429,1
1.02929292929293,0.285714285714286,0.5,1
1.03030303030303,0.285714285714286,0.5,1
1.03030303030303,0.285714285714286,0.5,1
1.03131313131313,0.285714285714286,0.5,1
1.03131313131313,0.285714285714286,0.5,1
1.03232323232323,0.285714285714286,0.5,1
1.03232323232323,0.285714285714286,0.5,1
1.03333333333333,0.285714285714286,0.5,1
1.03333333333333,0.285714285714286,0.5,1
1.03434343434343,0.285714285714286,0.5,1
1.03434343434343,0.285714285714286,0.5,1
1.03535353535354,0.285714285714286,0.5,1
1.03535353535354,0.285714285714286,0.5,1
1.03636363636364,0.285714285714286,0.5,1
1.03636363636364,0.285714285714286,0.5,1
1.03737373737374,0.285714285714286,0.5,1
1.03737373737374,0.285714285714286,0.5,1
1.03838383838384,0.285714285714286,0.5,1
1.03838383838384,0.285714285714286,0.5,1
1.03939393939394,0.285714285714286,0.5,1
1.03939393939394,0.285714285714286,0.5,1
1.04040404040404,0.285714285714286,0.5,1
1.04040404040404,0.285714285714286,0.5,1
1.04141414141414,0.285714285714286,0.5,1
1.04141414141414,0.357142857142857,0.571428571428571,1
1.04242424242424,0.357142857142857,0.571428571428571,1
1.04242424242424,0.357142857142857,0.571428571428571,1
1.04343434343434,0.357142857142857,0.571428571428571,1
1.04343434343434,0.357142857142857,0.642857142857143,1
1.04444444444444,0.357142857142857,0.642857142857143,1
1.04444444444444,0.357142857142857,0.642857142857143,1
1.04545454545455,0.357142857142857,0.642857142857143,1
1.04545454545455,0.357142857142857,0.642857142857143,1
1.04646464646465,0.357142857142857,0.642857142857143,1
1.04646464646465,0.357142857142857,0.642857142857143,1
1.04747474747475,0.357142857142857,0.642857142857143,1
1.04747474747475,0.357142857142857,0.642857142857143,1
1.04848484848485,0.357142857142857,0.642857142857143,1
1.04848484848485,0.357142857142857,0.642857142857143,1
1.04949494949495,0.357142857142857,0.642857142857143,1
1.04949494949495,0.357142857142857,0.642857142857143,1
1.05050505050505,0.357142857142857,0.642857142857143,1
1.05050505050505,0.357142857142857,0.642857142857143,1
1.05151515151515,0.357142857142857,0.642857142857143,1
1.05151515151515,0.357142857142857,0.642857142857143,1
1.05252525252525,0.357142857142857,0.642857142857143,1
1.05252525252525,0.357142857142857,0.642857142857143,1
1.05353535353535,0.357142857142857,0.642857142857143,1
1.05353535353535,0.357142857142857,0.642857142857143,1
1.05454545454545,0.357142857142857,0.642857142857143,1
1.05454545454545,0.357142857142857,0.642857142857143,1
1.05555555555556,0.357142857142857,0.642857142857143,1
1.05555555555556,0.357142857142857,0.642857142857143,1
1.05656565656566,0.357142857142857,0.642857142857143,1
1.05656565656566,0.357142857142857,0.642857142857143,1
1.05757575757576,0.357142857142857,0.642857142857143,1
1.05757575757576,0.357142857142857,0.642857142857143,1
1.05858585858586,0.357142857142857,0.642857142857143,1
1.05858585858586,0.357142857142857,0.642857142857143,1
1.05959595959596,0.357142857142857,0.642857142857143,1
1.05959595959596,0.357142857142857,0.642857142857143,1
1.06060606060606,0.357142857142857,0.642857142857143,1
1.06060606060606,0.357142857142857,0.642857142857143,1
1.06161616161616,0.357142857142857,0.642857142857143,1
1.06161616161616,0.357142857142857,0.642857142857143,1
1.06262626262626,0.357142857142857,0.642857142857143,1
1.06262626262626,0.357142857142857,0.642857142857143,1
1.06363636363636,0.357142857142857,0.642857142857143,1
1.06363636363636,0.357142857142857,0.642857142857143,1
1.06464646464646,0.357142857142857,0.642857142857143,1
1.06464646464646,0.357142857142857,0.642857142857143,1
1.06565656565657,0.357142857142857,0.642857142857143,1
1.06565656565657,0.357142857142857,0.642857142857143,1
1.06666666666667,0.357142857142857,0.642857142857143,1
1.06666666666667,0.357142857142857,0.642857142857143,1
1.06767676767677,0.357142857142857,0.642857142857143,1
1.06767676767677,0.357142857142857,0.642857142857143,1
1.06868686868687,0.357142857142857,0.642857142857143,1
1.06868686868687,0.357142857142857,0.642857142857143,1
1.06969696969697,0.357142857142857,0.642857142857143,1
1.06969696969697,0.357142857142857,0.642857142857143,1
1.07070707070707,0.357142857142857,0.642857142857143,1
1.07070707070707,0.357142857142857,0.642857142857143,1
1.07171717171717,0.357142857142857,0.642857142857143,1
1.07171717171717,0.357142857142857,0.642857142857143,1
1.07272727272727,0.357142857142857,0.642857142857143,1
1.07272727272727,0.357142857142857,0.642857142857143,1
1.07373737373737,0.357142857142857,0.642857142857143,1
1.07373737373737,0.357142857142857,0.642857142857143,1
1.07474747474747,0.357142857142857,0.642857142857143,1
1.07474747474747,0.357142857142857,0.642857142857143,1
1.07575757575758,0.357142857142857,0.642857142857143,1
1.07575757575758,0.357142857142857,0.642857142857143,1
1.07676767676768,0.357142857142857,0.642857142857143,1
1.07676767676768,0.357142857142857,0.642857142857143,1
1.07777777777778,0.357142857142857,0.642857142857143,1
1.07777777777778,0.357142857142857,0.642857142857143,1
1.07878787878788,0.357142857142857,0.642857142857143,1
1.07878787878788,0.428571428571429,0.642857142857143,1
1.07979797979798,0.428571428571429,0.642857142857143,1
1.07979797979798,0.428571428571429,0.642857142857143,1
1.08080808080808,0.428571428571429,0.642857142857143,1
1.08080808080808,0.428571428571429,0.642857142857143,1
1.08181818181818,0.428571428571429,0.642857142857143,1
1.08181818181818,0.428571428571429,0.642857142857143,1
1.08282828282828,0.428571428571429,0.642857142857143,1
1.08282828282828,0.428571428571429,0.642857142857143,1
1.08383838383838,0.428571428571429,0.642857142857143,1
1.08383838383838,0.428571428571429,0.642857142857143,1
1.08484848484848,0.428571428571429,0.642857142857143,1
1.08484848484848,0.428571428571429,0.642857142857143,1
1.08585858585859,0.428571428571429,0.642857142857143,1
1.08585858585859,0.428571428571429,0.642857142857143,1
1.08686868686869,0.428571428571429,0.642857142857143,1
1.08686868686869,0.428571428571429,0.642857142857143,1
1.08787878787879,0.428571428571429,0.642857142857143,1
1.08787878787879,0.428571428571429,0.714285714285714,1
1.08888888888889,0.428571428571429,0.714285714285714,1
1.08888888888889,0.428571428571429,0.714285714285714,1
1.08989898989899,0.428571428571429,0.714285714285714,1
1.08989898989899,0.428571428571429,0.714285714285714,1
1.09090909090909,0.428571428571429,0.714285714285714,1
1.09090909090909,0.428571428571429,0.714285714285714,1
1.09191919191919,0.428571428571429,0.714285714285714,1
1.09191919191919,0.428571428571429,0.714285714285714,1
1.09292929292929,0.428571428571429,0.714285714285714,1
1.09292929292929,0.428571428571429,0.714285714285714,1
1.09393939393939,0.428571428571429,0.714285714285714,1
1.09393939393939,0.428571428571429,0.714285714285714,1
1.0949494949495,0.428571428571429,0.714285714285714,1
1.0949494949495,0.428571428571429,0.714285714285714,1
1.0959595959596,0.428571428571429,0.714285714285714,1
1.0959595959596,0.428571428571429,0.714285714285714,1
1.0969696969697,0.428571428571429,0.714285714285714,1
1.0969696969697,0.428571428571429,0.714285714285714,1
1.0979797979798,0.428571428571429,0.714285714285714,1
1.0979797979798,0.428571428571429,0.714285714285714,1
1.0989898989899,0.428571428571429,0.714285714285714,1
1.0989898989899,0.428571428571429,0.714285714285714,1
1.1,0.428571428571429,0.714285714285714,1
1.1,0.428571428571429,0.714285714285714,1


==> data/HB_red.csv <==
x,c1,c2,c3
1,0.0909090909090909,0.0454545454545455,0.954545454545455
1.00015151515152,0.0909090909090909,0.0454545454545455,0.954545454545455
1.00015151515152,0.0909090909090909,0.0909090909090909,0.954545454545455
1.00030303030303,0.0909090909090909,0.0909090909090909,0.954545454545455
1.00030303030303,0.0909090909090909,0.0909090909090909,0.954545454545455
1.00045454545455,0.0909090909090909,0.0909090909090909,0.954545454545455
1.00045454545455,0.0909090909090909,0.136363636363636,0.954545454545455
1.00060606060606,0.0909090909090909,0.136363636363636,0.954545454545455
1.00060606060606,0.0909090909090909,0.227272727272727,0.954545454545455
1.00075757575758,0.0909090909090909,0.227272727272727,0.954545454545455
1.00075757575758,0.136363636363636,0.318181818181818,0.954545454545455
1.00090909090909,0.136363636363636,0.318181818181818,0.954545454545455
1.00090909090909,0.181818181818182,0.318181818181818,0.954545454545455
1.00106060606061,0.181818181818182,0.318181818181818,0.954545454545455
1.00106060606061,0.181818181818182,0.363636363636364,0.954545454545455
1.00121212121212,0.181818181818182,0.363636363636364,0.954545454545455
1.00121212121212,0.181818181818182,0.454545454545455,0.954545454545455
1.00136363636364,0.181818181818182,0.454545454545455,0.954545454545455
1.00136363636364,0.181818181818182,0.5,0.954545454545455
1.00151515151515,0.181818181818182,0.5,0.954545454545455
1.00151515151515,0.227272727272727,0.5,0.954545454545455
1.00166666666667,0.227272727272727,0.5,0.954545454545455
1.00166666666667,0.227272727272727,0.5,0.954545454545455
1.00181818181818,0.227272727272727,0.5,0.954545454545455
1.00181818181818,0.272727272727273,0.545454545454545,0.954545454545455
1.0019696969697,0.272727272727273,0.545454545454545,0.954545454545455
1.0019696969697,0.272727272727273,0.545454545454545,0.954545454545455
1.00212121212121,0.272727272727273,0.545454545454545,0.954545454545455
1.00212121212121,0.272727272727273,0.545454545454545,0.954545454545455
1.00227272727273,0.272727272727273,0.545454545454545,0.954545454545455
1.00227272727273,0.272727272727273,0.545454545454545,0.954545454545455
1.00242424242424,0.272727272727273,0.545454545454545,0.954545454545455
1.00242424242424,0.272727272727273,0.545454545454545,0.954545454545455
1.00257575757576,0.272727272727273,0.545454545454545,0.954545454545455
1.00257575757576,0.272727272727273,0.545454545454545,0.954545454545455
1.00272727272727,0.272727272727273,0.545454545454545,0.954545454545455
1.00272727272727,0.272727272727273,0.590909090909091,0.954545454545455
1.00287878787879,0.272727272727273,0.590909090909091,0.954545454545455
1.00287878787879,0.272727272727273,0.590909090909091,0.954545454545455
1.0030303030303,0.272727272727273,0.590909090909091,0.954545454545455
1.0030303030303,0.318181818181818,0.590909090909091,0.954545454545455
1.00318181818182,0.318181818181818,0.590909090909091,0.954545454545455
1.00318181818182,0.363636363636364,0.590909090909091,0.954545454545455
1.00333333333333,0.363636363636364,0.590909090909091,0.954545454545455
1.00333333333333,0.363636363636364,0.590909090909091,0.954545454545455
1.00348484848485,0.363636363636364,0.590909090909091,0.954545454545455
1.00348484848485,0.363636363636364,0.636363636363636,0.954545454545455
1.00363636363636,0.363636363636364,0.636363636363636,0.954545454545455
1.00363636363636,0.363636363636364,0.681818181818182,0.954545454545455
1.00378787878788,0.363636363636364,0.681818181818182,0.954545454545455
1.00378787878788,0.363636363636364,0.727272727272727,0.954545454545455
1.00393939393939,0.363636363636364,0.727272727272727,0.954545454545455
1.00393939393939,0.363636363636364,0.727272727272727,0.954545454545455
1.00409090909091,0.363636363636364,0.727272727272727,0.954545454545455
1.00409090909091,0.363636363636364,0.727272727272727,0.954545454545455
1.00424242424242,0.363636363636364,0.727272727272727,0.954545454545455
1.00424242424242,0.363636363636364,0.727272727272727,0.954545454545455
1.00439393939394,0.363636363636364,0.727272727272727,0.954545454545455
1.00439393939394,0.409090909090909,0.727272727272727,0.954545454545455
1.00454545454545,0.409090909090909,0.727272727272727,0.954545454545455
1.00454545454545,0.409090909090909,0.772727272727273,0.954545454545455
1.00469696969697,0.409090909090909,0.772727272727273,0.954545454545455
1.00469696969697,0.409090909090909,0.818181818181818,0.954545454545455
1.00484848484848,0.409090909090909,0.818181818181818,0.954545454545455
1.00484848484848,0.409090909090909,0.818181818181818,0.954545454545455
1.005,0.409090909090909,0.818181818181818,0.954545454545455
1.005,0.409090909090909,0.818181818181818,0.954545454545455
1.00515151515152,0.409090909090909,0.818181818181818,0.954545454545455
1.00515151515152,0.409090909090909,0.818181818181818,0.954545454545455
1.00530303030303,0.409090909090909,0.818181818181818,0.954545454545455
1.00530303030303,0.409090909090909,0.818181818181818,0.954545454545455
1.00545454545455,0.409090909090909,0.818181818181818,0.954545454545455
1.00545454545455,0.409090909090909,0.818181818181818,0.954545454545455
1.00560606060606,0.409090909090909,0.818181818181818,0.954545454545455
1.00560606060606,0.409090909090909,0.818181818181818,0.954545454545455
1.00575757575758,0.409090909090909,0.818181818181818,0.954545454545455
1.00575757575758,0.5,0.818181818181818,0.954545454545455
1.00590909090909,0.5,0.818181818181818,0.954545454545455
1.00590909090909,0.5,0.818181818181818,0.954545454545455
1.00606060606061,0.5,0.818181818181818,0.954545454545455
1.00606060606061,0.545454545454545,0.818181818181818,0.954545454545455
1.00621212121212,0.545454545454545,0.818181818181818,0.954545454545455
1.00621212121212,0.590909090909091,0.818181818181818,0.954545454545455
1.00636363636364,0.590909090909091,0.818181818181818,0.954545454545455
1.00636363636364,0.590909090909091,0.818181818181818,0.954545454545455
1.00651515151515,0.590909090909091,0.818181818181818,0.954545454545455
1.00651515151515,0.590909090909091,0.818181818181818,0.954545454545455
1.00666666666667,0.590909090909091,0.818181818181818,0.954545454545455
1.00666666666667,0.590909090909091,0.818181818181818,0.954545454545455
1.00681818181818,0.590909090909091,0.818181818181818,0.954545454545455
1.00681818181818,0.590909090909091,0.818181818181818,0.954545454545455
1.0069696969697,0.590909090909091,0.818181818181818,0.954545454545455
1.0069696969697,0.590909090909091,0.818181818181818,0.954545454545455
1.00712121212121,0.590909090909091,0.818181818181818,0.954545454545455
1.00712121212121,0.636363636363636,0.818181818181818,0.954545454545455
1.00727272727273,0.636363636363636,0.818181818181818,0.954545454545455
1.00727272727273,0.636363636363636,0.863636363636364,0.954545454545455
1.00742424242424,0.636363636363636,0.863636363636364,0.954545454545455
1.00742424242424,0.636363636363636,0.863636363636364,0.954545454545455
1.00757575757576,0.636363636363636,0.863636363636364,0.954545454545455
1.00757575757576,0.636363636363636,0.863636363636364,0.954545454545455
1.00772727272727,0.636363636363636,0.863636363636364,0.954545454545455
1.00772727272727,0.636363636363636,0.863636363636364,0.954545454545455
1.00787878787879,0.636363636363636,0.863636363636364,0.954545454545455
1.00787878787879,0.636363636363636,0.863636363636364,0.954545454545455
1.0080303030303,0.636363636363636,0.863636363636364,0.954545454545455
1.0080303030303,0.636363636363636,0.863636363636364,0.954545454545455
1.00818181818182,0.636363636363636,0.863636363636364,0.954545454545455
1.00818181818182,0.636363636363636,0.863636363636364,0.954545454545455
1.00833333333333,0.636363636363636,0.863636363636364,0.954545454545455
1.00833333333333,0.636363636363636,0.863636363636364,0.954545454545455
1.00848484848485,0.636363636363636,0.863636363636364,0.954545454545455
1.00848484848485,0.681818181818182,0.863636363636364,0.954545454545455
1.00863636363636,0.681818181818182,0.863636363636364,0.954545454545455
1.00863636363636,0.681818181818182,0.863636363636364,0.954545454545455
1.00878787878788,0.681818181818182,0.863636363636364,0.954545454545455
1.00878787878788,0.681818181818182,0.863636363636364,0.954545454545455
1.00893939393939,0.681818181818182,0.863636363636364,0.954545454545455
1.00893939393939,0.681818181818182,0.863636363636364,0.954545454545455
1.00909090909091,0.681818181818182,0.863636363636364,0.954545454545455
1.00909090909091,0.681818181818182,0.863636363636364,0.954545454545455
1.00924242424242,0.681818181818182,0.863636363636364,0.954545454545455
1.00924242424242,0.681818181818182,0.863636363636364,0.954545454545455
1.00939393939394,0.681818181818182,0.863636363636364,0.954545454545455
1.00939393939394,0.681818181818182,0.863636363636364,0.954545454545455
1.00954545454545,0.681818181818182,0.863636363636364,0.954545454545455
1.00954545454545,0.681818181818182,0.863636363636364,0.954545454545455
1.00969696969697,0.681818181818182,0.863636363636364,0.954545454545455
1.00969696969697,0.681818181818182,0.863636363636364,0.954545454545455
1.00984848484848,0.681818181818182,0.863636363636364,0.954545454545455
1.00984848484848,0.681818181818182,0.863636363636364,0.954545454545455
1.01,0.681818181818182,0.863636363636364,0.954545454545455
1.01,0.681818181818182,0.863636363636364,0.954545454545455
1.01015151515152,0.681818181818182,0.863636363636364,0.954545454545455
1.01015151515152,0.681818181818182,0.863636363636364,0.954545454545455
1.01030303030303,0.681818181818182,0.863636363636364,0.954545454545455
1.01030303030303,0.681818181818182,0.863636363636364,0.954545454545455
1.01045454545455,0.681818181818182,0.863636363636364,0.954545454545455
1.01045454545455,0.681818181818182,0.863636363636364,0.954545454545455
1.01060606060606,0.681818181818182,0.863636363636364,0.954545454545455
1.01060606060606,0.681818181818182,0.863636363636364,0.954545454545455
1.01075757575758,0.681818181818182,0.863636363636364,0.954545454545455
1.01075757575758,0.681818181818182,0.863636363636364,0.954545454545455
1.01090909090909,0.681818181818182,0.863636363636364,0.954545454545455
1.01090909090909,0.681818181818182,0.863636363636364,0.954545454545455
1.01106060606061,0.681818181818182,0.863636363636364,0.954545454545455
1.01106060606061,0.681818181818182,0.863636363636364,0.954545454545455
1.01121212121212,0.681818181818182,0.863636363636364,0.954545454545455
1.01121212121212,0.681818181818182,0.863636363636364,0.954545454545455
1.01136363636364,0.681818181818182,0.863636363636364,0.954545454545455
1.01136363636364,0.681818181818182,0.863636363636364,0.954545454545455
1.01151515151515,0.681818181818182,0.863636363636364,0.954545454545455
1.01151515151515,0.681818181818182,0.863636363636364,0.954545454545455
1.01166666666667,0.681818181818182,0.863636363636364,0.954545454545455
1.01166666666667,0.681818181818182,0.863636363636364,0.954545454545455
1.01181818181818,0.681818181818182,0.863636363636364,0.954545454545455
1.01181818181818,0.681818181818182,0.863636363636364,0.954545454545455
1.0119696969697,0.681818181818182,0.863636363636364,0.954545454545455
1.0119696969697,0.681818181818182,0.863636363636364,0.954545454545455
1.01212121212121,0.681818181818182,0.863636363636364,0.954545454545455
1.01212121212121,0.681818181818182,0.909090909090909,0.954545454545455
1.01227272727273,0.681818181818182,0.909090909090909,0.954545454545455
1.01227272727273,0.681818181818182,0.909090909090909,0.954545454545455
1.01242424242424,0.681818181818182,0.909090909090909,0.954545454545455
1.01242424242424,0.681818181818182,0.909090909090909,0.954545454545455
1.01257575757576,0.681818181818182,0.909090909090909,0.954545454545455
1.01257575757576,0.681818181818182,0.909090909090909,0.954545454545455
1.01272727272727,0.681818181818182,0.909090909090909,0.954545454545455
1.01272727272727,0.681818181818182,0.909090909090909,0.954545454545455
1.01287878787879,0.681818181818182,0.909090909090909,0.954545454545455
1.01287878787879,0.681818181818182,0.909090909090909,0.954545454545455
1.0130303030303,0.681818181818182,0.909090909090909,0.954545454545455
1.0130303030303,0.681818181818182,0.909090909090909,0.954545454545455
1.01318181818182,0.681818181818182,0.909090909090909,0.954545454545455
1.01318181818182,0.681818181818182,0.909090909090909,0.954545454545455
1.01333333333333,0.681818181818182,0.909090909090909,0.954545454545455
1.01333333333333,0.727272727272727,0.909090909090909,0.954545454545455
1.01348484848485,0.727272727272727,0.909090909090909,0.954545454545455
1.01348484848485,0.727272727272727,0.954545454545455,0.954545454545455
1.01363636363636,0.727272727272727,0.954545454545455,0.954545454545455
1.01363636363636,0.727272727272727,0.954545454545455,0.954545454545455
1.01378787878788,0.727272727272727,0.954545454545455,0.954545454545455
1.01378787878788,0.727272727272727,0.954545454545455,0.954545454545455
1.01393939393939,0.727272727272727,0.954545454545455,0.954545454545455
1.01393939393939,0.727272727272727,1,0.954545454545455
1.01409090909091,0.727272727272727,1,0.954545454545455
1.01409090909091,0.727272727272727,1,0.954545454545455
1.01424242424242,0.727272727272727,1,0.954545454545455
1.01424242424242,0.727272727272727,1,0.954545454545455
1.01439393939394,0.727272727272727,1,0.954545454545455
1.01439393939394,0.727272727272727,1,0.954545454545455
1.01454545454545,0.727272727272727,1,0.954545454545455
1.01454545454545,0.727272727272727,1,0.954545454545455
1.01469696969697,0.727272727272727,1,0.954545454545455
1.01469696969697,0.727272727272727,1,0.954545454545455
1.01484848484848,0.727272727272727,1,0.954545454545455
1.01484848484848,0.727272727272727,1,0.954545454545455
1.015,0.727272727272727,1,0.954545454545455
1.015,0.727272727272727,1,0.954545454545455


==> data/HB_time.csv <==
x,c1,c2,c3
1,0.227272727272727,0.318181818181818,0.454545454545455
1.02020202020202,0.227272727272727,0.318181818181818,0.454545454545455
1.02020202020202,0.227272727272727,0.318181818181818,0.454545454545455
1.04040404040404,0.227272727272727,0.318181818181818,0.454545454545455
1.04040404040404,0.272727272727273,0.318181818181818,0.454545454545455
1.06060606060606,0.272727272727273,0.318181818181818,0.454545454545455
1.06060606060606,0.318181818181818,0.318181818181818,0.454545454545455
1.08080808080808,0.318181818181818,0.318181818181818,0.454545454545455
1.08080808080808,0.318181818181818,0.363636363636364,0.454545454545455
1.1010101010101,0.318181818181818,0.363636363636364,0.454545454545455
1.1010101010101,0.318181818181818,0.363636363636364,0.454545454545455
1.12121212121212,0.318181818181818,0.363636363636364,0.454545454545455
1.12121212121212,0.363636363636364,0.363636363636364,0.5
1.14141414141414,0.363636363636364,0.363636363636364,0.5
1.14141414141414,0.363636363636364,0.363636363636364,0.5
1.16161616161616,0.363636363636364,0.363636363636364,0.5
1.16161616161616,0.363636363636364,0.409090909090909,0.545454545454545
1.18181818181818,0.363636363636364,0.409090909090909,0.545454545454545
1.18181818181818,0.363636363636364,0.409090909090909,0.590909090909091
1.2020202020202,0.363636363636364,0.409090909090909,0.590909090909091
1.2020202020202,0.363636363636364,0.409090909090909,0.636363636363636
1.22222222222222,0.363636363636364,0.409090909090909,0.636363636363636
1.22222222222222,0.363636363636364,0.409090909090909,0.636363636363636
1.24242424242424,0.363636363636364,0.409090909090909,0.636363636363636
1.24242424242424,0.363636363636364,0.409090909090909,0.636363636363636
1.26262626262626,0.363636363636364,0.409090909090909,0.636363636363636
1.26262626262626,0.409090909090909,0.409090909090909,0.636363636363636
1.28282828282828,0.409090909090909,0.409090909090909,0.636363636363636
1.28282828282828,0.454545454545455,0.454545454545455,0.636363636363636
1.3030303030303,0.454545454545455,0.454545454545455,0.636363636363636
1.3030303030303,0.454545454545455,0.5,0.636363636363636
1.32323232323232,0.454545454545455,0.5,0.636363636363636
1.32323232323232,0.454545454545455,0.545454545454545,0.636363636363636
1.34343434343434,0.454545454545455,0.545454545454545,0.636363636363636
1.34343434343434,0.454545454545455,0.590909090909091,0.636363636363636
1.36363636363636,0.454545454545455,0.590909090909091,0.636363636363636
1.36363636363636,0.454545454545455,0.590909090909091,0.636363636363636
1.38383838383838,0.454545454545455,0.590909090909091,0.636363636363636
1.38383838383838,0.454545454545455,0.636363636363636,0.681818181818182
1.4040404040404,0.454545454545455,0.636363636363636,0.681818181818182
1.4040404040404,0.454545454545455,0.636363636363636,0.681818181818182
1.42424242424242,0.454545454545455,0.636363636363636,0.681818181818182
1.42424242424242,0.454545454545455,0.636363636363636,0.681818181818182
1.44444444444444,0.454545454545455,0.636363636363636,0.681818181818182
1.44444444444444,0.454545454545455,0.636363636363636,0.681818181818182
1.46464646464646,0.454545454545455,0.636363636363636,0.681818181818182
1.46464646464646,0.454545454545455,0.636363636363636,0.681818181818182
1.48484848484848,0.454545454545455,0.636363636363636,0.681818181818182
1.48484848484848,0.545454545454545,0.681818181818182,0.681818181818182
1.50505050505051,0.545454545454545,0.681818181818182,0.681818181818182
1.50505050505051,0.545454545454545,0.681818181818182,0.681818181818182
1.52525252525253,0.545454545454545,0.681818181818182,0.681818181818182
1.52525252525253,0.545454545454545,0.681818181818182,0.681818181818182
1.54545454545455,0.545454545454545,0.681818181818182,0.681818181818182
1.54545454545455,0.545454545454545,0.681818181818182,0.681818181818182
1.56565656565657,0.545454545454545,0.681818181818182,0.681818181818182
1.56565656565657,0.545454545454545,0.681818181818182,0.681818181818182
1.58585858585859,0.545454545454545,0.681818181818182,0.681818181818182
1.58585858585859,0.590909090909091,0.681818181818182,0.681818181818182
1.60606060606061,0.590909090909091,0.681818181818182,0.681818181818182
1.60606060606061,0.590909090909091,0.727272727272727,0.681818181818182
1.62626262626263,0.590909090909091,0.727272727272727,0.681818181818182
1.62626262626263,0.590909090909091,0.727272727272727,0.681818181818182
1.64646464646465,0.590909090909091,0.727272727272727,0.681818181818182
1.64646464646465,0.636363636363636,0.727272727272727,0.727272727272727
1.66666666666667,0.636363636363636,0.727272727272727,0.727272727272727
1.66666666666667,0.636363636363636,0.772727272727273,0.727272727272727
1.68686868686869,0.636363636363636,0.772727272727273,0.727272727272727
1.68686868686869,0.681818181818182,0.772727272727273,0.727272727272727
1.70707070707071,0.681818181818182,0.772727272727273,0.727272727272727
1.70707070707071,0.727272727272727,0.772727272727273,0.727272727272727
1.72727272727273,0.727272727272727,0.772727272727273,0.727272727272727
1.72727272727273,0.727272727272727,0.772727272727273,0.727272727272727
1.74747474747475,0.727272727272727,0.772727272727273,0.727272727272727
1.74747474747475,0.727272727272727,0.772727272727273,0.727272727272727
1.76767676767677,0.727272727272727,0.772727272727273,0.727272727272727
1.76767676767677,0.727272727272727,0.772727272727273,0.727272727272727
1.78787878787879,0.727272727272727,0.772727272727273,0.727272727272727
1.78787878787879,0.727272727272727,0.772727272727273,0.727272727272727
1.80808080808081,0.727272727272727,0.772727272727273,0.727272727272727
1.80808080808081,0.727272727272727,0.772727272727273,0.772727272727273
1.82828282828283,0.727272727272727,0.772727272727273,0.772727272727273
1.82828282828283,0.727272727272727,0.772727272727273,0.772727272727273
1.84848484848485,0.727272727272727,0.772727272727273,0.772727272727273
1.84848484848485,0.727272727272727,0.772727272727273,0.772727272727273
1.86868686868687,0.727272727272727,0.772727272727273,0.772727272727273
1.86868686868687,0.727272727272727,0.772727272727273,0.772727272727273
1.88888888888889,0.727272727272727,0.772727272727273,0.772727272727273
1.88888888888889,0.727272727272727,0.772727272727273,0.772727272727273
1.90909090909091,0.727272727272727,0.772727272727273,0.772727272727273
1.90909090909091,0.727272727272727,0.772727272727273,0.772727272727273
1.92929292929293,0.727272727272727,0.772727272727273,0.772727272727273
1.92929292929293,0.727272727272727,0.772727272727273,0.772727272727273
1.94949494949495,0.727272727272727,0.772727272727273,0.772727272727273
1.94949494949495,0.727272727272727,0.772727272727273,0.772727272727273
1.96969696969697,0.727272727272727,0.772727272727273,0.772727272727273
1.96969696969697,0.727272727272727,0.772727272727273,0.772727272727273
1.98989898989899,0.727272727272727,0.772727272727273,0.772727272727273
1.98989898989899,0.727272727272727,0.772727272727273,0.772727272727273
2.01010101010101,0.727272727272727,0.772727272727273,0.772727272727273
2.01010101010101,0.727272727272727,0.772727272727273,0.772727272727273
2.03030303030303,0.727272727272727,0.772727272727273,0.772727272727273
2.03030303030303,0.727272727272727,0.772727272727273,0.818181818181818
2.05050505050505,0.727272727272727,0.772727272727273,0.818181818181818
2.05050505050505,0.772727272727273,0.772727272727273,0.818181818181818
2.07070707070707,0.772727272727273,0.772727272727273,0.818181818181818
2.07070707070707,0.772727272727273,0.772727272727273,0.818181818181818
2.09090909090909,0.772727272727273,0.772727272727273,0.818181818181818
2.09090909090909,0.772727272727273,0.772727272727273,0.818181818181818
2.11111111111111,0.772727272727273,0.772727272727273,0.818181818181818
2.11111111111111,0.772727272727273,0.772727272727273,0.818181818181818
2.13131313131313,0.772727272727273,0.772727272727273,0.818181818181818
2.13131313131313,0.772727272727273,0.772727272727273,0.818181818181818
2.15151515151515,0.772727272727273,0.772727272727273,0.818181818181818
2.15151515151515,0.772727272727273,0.772727272727273,0.818181818181818
2.17171717171717,0.772727272727273,0.772727272727273,0.818181818181818
2.17171717171717,0.818181818181818,0.772727272727273,0.818181818181818
2.19191919191919,0.818181818181818,0.772727272727273,0.818181818181818
2.19191919191919,0.818181818181818,0.772727272727273,0.818181818181818
2.21212121212121,0.818181818181818,0.772727272727273,0.818181818181818
2.21212121212121,0.818181818181818,0.772727272727273,0.818181818181818
2.23232323232323,0.818181818181818,0.772727272727273,0.818181818181818
2.23232323232323,0.818181818181818,0.772727272727273,0.818181818181818
2.25252525252525,0.818181818181818,0.772727272727273,0.818181818181818
2.25252525252525,0.818181818181818,0.772727272727273,0.818181818181818
2.27272727272727,0.818181818181818,0.772727272727273,0.818181818181818
2.27272727272727,0.818181818181818,0.772727272727273,0.818181818181818
2.29292929292929,0.818181818181818,0.772727272727273,0.818181818181818
2.29292929292929,0.818181818181818,0.818181818181818,0.863636363636364
2.31313131313131,0.818181818181818,0.818181818181818,0.863636363636364
2.31313131313131,0.818181818181818,0.818181818181818,0.863636363636364
2.33333333333333,0.818181818181818,0.818181818181818,0.863636363636364
2.33333333333333,0.818181818181818,0.863636363636364,0.863636363636364
2.35353535353535,0.818181818181818,0.863636363636364,0.863636363636364
2.35353535353535,0.818181818181818,0.863636363636364,0.863636363636364
2.37373737373737,0.818181818181818,0.863636363636364,0.863636363636364
2.37373737373737,0.818181818181818,0.863636363636364,0.863636363636364
2.39393939393939,0.818181818181818,0.863636363636364,0.863636363636364
2.39393939393939,0.818181818181818,0.863636363636364,0.909090909090909
2.41414141414141,0.818181818181818,0.863636363636364,0.909090909090909
2.41414141414141,0.818181818181818,0.863636363636364,0.954545454545455
2.43434343434343,0.818181818181818,0.863636363636364,0.954545454545455
2.43434343434343,0.818181818181818,0.863636363636364,0.954545454545455
2.45454545454545,0.818181818181818,0.863636363636364,0.954545454545455
2.45454545454545,0.818181818181818,0.863636363636364,0.954545454545455
2.47474747474747,0.818181818181818,0.863636363636364,0.954545454545455
2.47474747474747,0.818181818181818,0.863636363636364,0.954545454545455
2.49494949494949,0.818181818181818,0.863636363636364,0.954545454545455
2.49494949494949,0.818181818181818,0.863636363636364,0.954545454545455
2.51515151515152,0.818181818181818,0.863636363636364,0.954545454545455
2.51515151515152,0.818181818181818,0.863636363636364,0.954545454545455
2.53535353535354,0.818181818181818,0.863636363636364,0.954545454545455
2.53535353535354,0.818181818181818,0.863636363636364,0.954545454545455
2.55555555555556,0.818181818181818,0.863636363636364,0.954545454545455
2.55555555555556,0.818181818181818,0.863636363636364,0.954545454545455
2.57575757575758,0.818181818181818,0.863636363636364,0.954545454545455
2.57575757575758,0.818181818181818,0.863636363636364,0.954545454545455
2.5959595959596,0.818181818181818,0.863636363636364,0.954545454545455
2.5959595959596,0.863636363636364,0.863636363636364,0.954545454545455
2.61616161616162,0.863636363636364,0.863636363636364,0.954545454545455
2.61616161616162,0.863636363636364,0.863636363636364,0.954545454545455
2.63636363636364,0.863636363636364,0.863636363636364,0.954545454545455
2.63636363636364,0.863636363636364,0.863636363636364,0.954545454545455
2.65656565656566,0.863636363636364,0.863636363636364,0.954545454545455
2.65656565656566,0.863636363636364,0.863636363636364,0.954545454545455
2.67676767676768,0.863636363636364,0.863636363636364,0.954545454545455
2.67676767676768,0.863636363636364,0.863636363636364,0.954545454545455
2.6969696969697,0.863636363636364,0.863636363636364,0.954545454545455
2.6969696969697,0.863636363636364,0.863636363636364,0.954545454545455
2.71717171717172,0.863636363636364,0.863636363636364,0.954545454545455
2.71717171717172,0.863636363636364,0.863636363636364,0.954545454545455
2.73737373737374,0.863636363636364,0.863636363636364,0.954545454545455
2.73737373737374,0.863636363636364,0.863636363636364,0.954545454545455
2.75757575757576,0.863636363636364,0.863636363636364,0.954545454545455
2.75757575757576,0.863636363636364,0.863636363636364,0.954545454545455
2.77777777777778,0.863636363636364,0.863636363636364,0.954545454545455
2.77777777777778,0.863636363636364,0.863636363636364,0.954545454545455
2.7979797979798,0.863636363636364,0.863636363636364,0.954545454545455
2.7979797979798,0.863636363636364,0.863636363636364,0.954545454545455
2.81818181818182,0.863636363636364,0.863636363636364,0.954545454545455
2.81818181818182,0.863636363636364,0.863636363636364,0.954545454545455
2.83838383838384,0.863636363636364,0.863636363636364,0.954545454545455
2.83838383838384,0.863636363636364,0.863636363636364,0.954545454545455
2.85858585858586,0.863636363636364,0.863636363636364,0.954545454545455
2.85858585858586,0.863636363636364,0.863636363636364,0.954545454545455
2.87878787878788,0.863636363636364,0.863636363636364,0.954545454545455
2.87878787878788,0.863636363636364,0.863636363636364,0.954545454545455
2.8989898989899,0.863636363636364,0.863636363636364,0.954545454545455
2.8989898989899,0.863636363636364,0.863636363636364,0.954545454545455
2.91919191919192,0.863636363636364,0.863636363636364,0.954545454545455
2.91919191919192,0.863636363636364,0.863636363636364,0.954545454545455
2.93939393939394,0.863636363636364,0.863636363636364,0.954545454545455
2.93939393939394,0.863636363636364,0.863636363636364,0.954545454545455
2.95959595959596,0.863636363636364,0.863636363636364,0.954545454545455
2.95959595959596,0.863636363636364,0.863636363636364,0.954545454545455
2.97979797979798,0.863636363636364,0.863636363636364,0.954545454545455
2.97979797979798,0.863636363636364,0.863636363636364,0.954545454545455
3,0.863636363636364,0.863636363636364,0.954545454545455
3,0.863636363636364,0.863636363636364,0.954545454545455


==> data/MP_feval.csv <==
x,c1,c2,c3
1,0.35,0.25,0.4
1.01515151515152,0.35,0.25,0.4
1.01515151515152,0.35,0.3,0.4
1.03030303030303,0.35,0.3,0.4
1.03030303030303,0.35,0.35,0.4
1.04545454545455,0.35,0.35,0.4
1.04545454545455,0.4,0.4,0.4
1.06060606060606,0.4,0.4,0.4
1.06060606060606,0.4,0.4,0.4
1.07575757575758,0.4,0.4,0.4
1.07575757575758,0.4,0.4,0.4
1.09090909090909,0.4,0.4,0.4
1.09090909090909,0.45,0.4,0.4
1.10606060606061,0.45,0.4,0.4
1.10606060606061,0.45,0.45,0.45
1.12121212121212,0.45,0.45,0.45
1.12121212121212,0.45,0.45,0.5
1.13636363636364,0.45,0.45,0.5
1.13636363636364,0.45,0.45,0.5
1.15151515151515,0.45,0.45,0.5
1.15151515151515,0.5,0.45,0.5
1.16666666666667,0.5,0.45,0.5
1.16666666666667,0.55,0.45,0.5
1.18181818181818,0.55,0.45,0.5
1.18181818181818,0.55,0.45,0.5
1.1969696969697,0.55,0.45,0.5
1.1969696969697,0.55,0.45,0.5
1.21212121212121,0.55,0.45,0.5
1.21212121212121,0.6,0.45,0.55
1.22727272727273,0.6,0.45,0.55
1.22727272727273,0.65,0.45,0.65
1.24242424242424,0.65,0.45,0.65
1.24242424242424,0.65,0.5,0.65
1.25757575757576,0.65,0.5,0.65
1.25757575757576,0.65,0.5,0.7
1.27272727272727,0.65,0.5,0.7
1.27272727272727,0.65,0.5,0.7
1.28787878787879,0.65,0.5,0.7
1.28787878787879,0.65,0.5,0.7
1.3030303030303,0.65,0.5,0.7
1.3030303030303,0.7,0.5,0.7
1.31818181818182,0.7,0.5,0.7
1.31818181818182,0.7,0.5,0.7
1.33333333333333,0.7,0.5,0.7
1.33333333333333,0.7,0.5,0.7
1.34848484848485,0.7,0.5,0.7
1.34848484848485,0.7,0.5,0.7
1.36363636363636,0.7,0.5,0.7
1.36363636363636,0.7,0.5,0.8
1.37878787878788,0.7,0.5,0.8
1.37878787878788,0.7,0.5,0.8
1.39393939393939,0.7,0.5,0.8
1.39393939393939,0.7,0.5,0.8
1.40909090909091,0.7,0.5,0.8
1.40909090909091,0.75,0.5,0.8
1.42424242424242,0.75,0.5,0.8
1.42424242424242,0.75,0.5,0.8
1.43939393939394,0.75,0.5,0.8
1.43939393939394,0.75,0.5,0.85
1.45454545454545,0.75,0.5,0.85
1.45454545454545,0.75,0.55,0.85
1.46969696969697,0.75,0.55,0.85
1.46969696969697,0.8,0.55,0.85
1.48484848484848,0.8,0.55,0.85
1.48484848484848,0.8,0.6,0.85
1.5,0.8,0.6,0.85
1.5,0.8,0.65,0.85
1.51515151515152,0.8,0.65,0.85
1.51515151515152,0.9,0.65,0.85
1.53030303030303,0.9,0.65,0.85
1.53030303030303,0.9,0.7,0.9
1.54545454545455,0.9,0.7,0.9
1.54545454545455,0.9,0.7,0.9
1.56060606060606,0.9,0.7,0.9
1.56060606060606,0.9,0.75,0.95
1.57575757575758,0.9,0.75,0.95
1.57575757575758,0.9,0.75,0.95
1.59090909090909,0.9,0.75,0.95
1.59090909090909,0.9,0.75,0.95
1.60606060606061,0.9,0.75,0.95
1.60606060606061,0.9,0.75,0.95
1.62121212121212,0.9,0.75,0.95
1.62121212121212,0.9,0.75,0.95
1.63636363636364,0.9,0.75,0.95
1.63636363636364,0.9,0.8,0.95
1.65151515151515,0.9,0.8,0.95
1.65151515151515,0.95,0.8,0.95
1.66666666666667,0.95,0.8,0.95
1.66666666666667,0.95,0.8,0.95
1.68181818181818,0.95,0.8,0.95
1.68181818181818,0.95,0.8,0.95
1.6969696969697,0.95,0.8,0.95
1.6969696969697,0.95,0.8,0.95
1.71212121212121,0.95,0.8,0.95
1.71212121212121,0.95,0.8,0.95
1.72727272727273,0.95,0.8,0.95
1.72727272727273,0.95,0.8,0.95
1.74242424242424,0.95,0.8,0.95
1.74242424242424,0.95,0.8,0.95
1.75757575757576,0.95,0.8,0.95
1.75757575757576,0.95,0.8,0.95
1.77272727272727,0.95,0.8,0.95
1.77272727272727,0.95,0.85,0.95
1.78787878787879,0.95,0.85,0.95
1.78787878787879,0.95,0.85,0.95
1.8030303030303,0.95,0.85,0.95
1.8030303030303,0.95,0.85,0.95
1.81818181818182,0.95,0.85,0.95
1.81818181818182,0.95,0.85,1
1.83333333333333,0.95,0.85,1
1.83333333333333,0.95,0.85,1
1.84848484848485,0.95,0.85,1
1.84848484848485,0.95,0.85,1
1.86363636363636,0.95,0.85,1
1.86363636363636,0.95,0.9,1
1.87878787878788,0.95,0.9,1
1.87878787878788,0.95,0.9,1
1.89393939393939,0.95,0.9,1
1.89393939393939,0.95,0.9,1
1.90909090909091,0.95,0.9,1
1.90909090909091,0.95,0.9,1
1.92424242424242,0.95,0.9,1
1.92424242424242,0.95,0.9,1
1.93939393939394,0.95,0.9,1
1.93939393939394,0.95,0.9,1
1.95454545454545,0.95,0.9,1
1.95454545454545,0.95,0.9,1
1.96969696969697,0.95,0.9,1
1.96969696969697,0.95,0.9,1
1.98484848484848,0.95,0.9,1
1.98484848484848,0.95,0.9,1
2,0.95,0.9,1
2,0.95,0.9,1
2.01515151515152,0.95,0.9,1
2.01515151515152,0.95,0.9,1
2.03030303030303,0.95,0.9,1
2.03030303030303,0.95,0.9,1
2.04545454545455,0.95,0.9,1
2.04545454545455,0.95,0.9,1
2.06060606060606,0.95,0.9,1
2.06060606060606,0.95,0.9,1
2.07575757575758,0.95,0.9,1
2.07575757575758,0.95,0.9,1
2.09090909090909,0.95,0.9,1
2.09090909090909,0.95,0.9,1
2.10606060606061,0.95,0.9,1
2.10606060606061,0.95,0.9,1
2.12121212121212,0.95,0.9,1
2.12121212121212,0.95,0.9,1
2.13636363636364,0.95,0.9,1
2.13636363636364,0.95,0.9,1
2.15151515151515,0.95,0.9,1
2.15151515151515,0.95,0.9,1
2.16666666666667,0.95,0.9,1
2.16666666666667,0.95,0.9,1
2.18181818181818,0.95,0.9,1
2.18181818181818,0.95,0.9,1
2.1969696969697,0.95,0.9,1
2.1969696969697,0.95,0.9,1
2.21212121212121,0.95,0.9,1
2.21212121212121,0.95,0.9,1
2.22727272727273,0.95,0.9,1
2.22727272727273,0.95,0.9,1
2.24242424242424,0.95,0.9,1
2.24242424242424,0.95,0.95,1
2.25757575757576,0.95,0.95,1
2.25757575757576,0.95,0.95,1
2.27272727272727,0.95,0.95,1
2.27272727272727,0.95,0.95,1
2.28787878787879,0.95,0.95,1
2.28787878787879,0.95,0.95,1
2.3030303030303,0.95,0.95,1
2.3030303030303,0.95,0.95,1
2.31818181818182,0.95,0.95,1
2.31818181818182,0.95,0.95,1
2.33333333333333,0.95,0.95,1
2.33333333333333,0.95,0.95,1
2.34848484848485,0.95,0.95,1
2.34848484848485,0.95,0.95,1
2.36363636363636,0.95,0.95,1
2.36363636363636,0.95,0.95,1
2.37878787878788,0.95,0.95,1
2.37878787878788,0.95,0.95,1
2.39393939393939,0.95,0.95,1
2.39393939393939,0.95,0.95,1
2.40909090909091,0.95,0.95,1
2.40909090909091,0.95,0.95,1
2.42424242424242,0.95,0.95,1
2.42424242424242,0.95,0.95,1
2.43939393939394,0.95,0.95,1
2.43939393939394,0.95,0.95,1
2.45454545454545,0.95,0.95,1
2.45454545454545,0.95,0.95,1
2.46969696969697,0.95,0.95,1
2.46969696969697,0.95,0.95,1
2.48484848484848,0.95,0.95,1
2.48484848484848,0.95,0.95,1
2.5,0.95,0.95,1
2.5,0.95,0.95,1


==> data/MP_iter.csv <==
x,c1,c2,c3
1,0.35,0.25,0.4
1.01010101010101,0.35,0.25,0.4
1.01010101010101,0.35,0.25,0.4
1.02020202020202,0.35,0.25,0.4
1.02020202020202,0.35,0.35,0.45
1.03030303030303,0.35,0.35,0.45
1.03030303030303,0.35,0.35,0.45
1.04040404040404,0.35,0.35,0.45
1.04040404040404,0.35,0.35,0.45
1.05050505050505,0.35,0.35,0.45
1.05050505050505,0.35,0.35,0.45
1.06060606060606,0.35,0.35,0.45
1.06060606060606,0.35,0.35,0.45
1.07070707070707,0.35,0.35,0.45
1.07070707070707,0.35,0.35,0.45
1.08080808080808,0.35,0.35,0.45
1.08080808080808,0.35,0.35,0.5
1.09090909090909,0.35,0.35,0.5
1.09090909090909,0.4,0.35,0.5
1.1010101010101,0.4,0.35,0.5
1.1010101010101,0.4,0.35,0.5
1.11111111111111,0.4,0.35,0.5
1.11111111111111,0.4,0.35,0.5
1.12121212121212,0.4,0.35,0.5
1.12121212121212,0.4,0.35,0.5
1.13131313131313,0.4,0.35,0.5
1.13131313131313,0.45,0.35,0.5
1.14141414141414,0.45,0.35,0.5
1.14141414141414,0.45,0.35,0.55
1.15151515151515,0.45,0.35,0.55
1.15151515151515,0.5,0.4,0.6
1.16161616161616,0.5,0.4,0.6
1.16161616161616,0.5,0.4,0.6
1.17171717171717,0.5,0.4,0.6
1.17171717171717,0.5,0.4,0.6
1.18181818181818,0.5,0.4,0.6
1.18181818181818,0.55,0.45,0.6
1.19191919191919,0.55,0.45,0.6
1.19191919191919,0.55,0.45,0.6
1.2020202020202,0.55,0.45,0.6
1.2020202020202,0.55,0.45,0.65
1.21212121212121,0.55,0.45,0.65
1.21212121212121,0.55,0.45,0.65
1.22222222222222,0.55,0.45,0.65
1.22222222222222,0.55,0.45,0.65
1.23232323232323,0.55,0.45,0.65
1.23232323232323,0.6,0.45,0.7
1.24242424242424,0.6,0.45,0.7
1.24242424242424,0.6,0.45,0.7
1.25252525252525,0.6,0.45,0.7
1.25252525252525,0.6,0.45,0.75
1.26262626262626,0.6,0.45,0.75
1.26262626262626,0.65,0.45,0.8
1.27272727272727,0.65,0.45,0.8
1.27272727272727,0.65,0.45,0.8
1.28282828282828,0.65,0.45,0.8
1.28282828282828,0.65,0.55,0.8
1.29292929292929,0.65,0.55,0.8
1.29292929292929,0.65,0.55,0.8
1.3030303030303,0.65,0.55,0.8
1.3030303030303,0.65,0.55,0.8
1.31313131313131,0.65,0.55,0.8
1.31313131313131,0.65,0.55,0.8
1.32323232323232,0.65,0.55,0.8
1.32323232323232,0.65,0.55,0.8
1.33333333333333,0.65,0.55,0.8
1.33333333333333,0.65,0.55,0.85
1.34343434343434,0.65,0.55,0.85
1.34343434343434,0.65,0.65,0.85
1.35353535353535,0.65,0.65,0.85
1.35353535353535,0.65,0.65,0.85
1.36363636363636,0.65,0.65,0.85
1.36363636363636,0.65,0.65,0.85
1.37373737373737,0.65,0.65,0.85
1.37373737373737,0.65,0.75,0.85
1.38383838383838,0.65,0.75,0.85
1.38383838383838,0.65,0.85,0.85
1.39393939393939,0.65,0.85,0.85
1.39393939393939,0.65,0.85,0.85
1.4040404040404,0.65,0.85,0.85
1.4040404040404,0.65,0.85,0.85
1.41414141414141,0.65,0.85,0.85
1.41414141414141,0.65,0.85,0.85
1.42424242424242,0.65,0.85,0.85
1.42424242424242,0.65,0.85,0.9
1.43434343434343,0.65,0.85,0.9
1.43434343434343,0.65,0.85,0.9
1.44444444444444,0.65,0.85,0.9
1.44444444444444,0.65,0.9,0.9
1.45454545454545,0.65,0.9,0.9
1.45454545454545,0.65,0.9,0.9
1.46464646464646,0.65,0.9,0.9
1.46464646464646,0.65,0.9,0.9
1.47474747474747,0.65,0.9,0.9
1.47474747474747,0.65,0.9,0.9
1.48484848484848,0.65,0.9,0.9
1.48484848484848,0.65,0.9,0.9
1.4949494949495,0.65,0.9,0.9
1.4949494949495,0.65,0.9,0.9
1.50505050505051,0.65,0.9,0.9
1.50505050505051,0.65,0.9,0.9
1.51515151515152,0.65,0.9,0.9
1.51515151515152,0.65,0.9,0.9
1.52525252525253,0.65,0.9,0.9
1.52525252525253,0.7,0.9,0.9
1.53535353535354,0.7,0.9,0.9
1.53535353535354,0.7,0.9,0.9
1.54545454545455,0.7,0.9,0.9
1.54545454545455,0.7,0.9,0.9
1.55555555555556,0.7,0.9,0.9
1.55555555555556,0.7,0.9,0.95
1.56565656565657,0.7,0.9,0.95
1.56565656565657,0.75,0.9,0.95
1.57575757575758,0.75,0.9,0.95
1.57575757575758,0.8,0.9,0.95
1.58585858585859,0.8,0.9,0.95
1.58585858585859,0.8,0.9,1
1.5959595959596,0.8,0.9,1
1.5959595959596,0.8,0.9,1
1.60606060606061,0.8,0.9,1
1.60606060606061,0.8,0.9,1
1.61616161616162,0.8,0.9,1
1.61616161616162,0.85,0.9,1
1.62626262626263,0.85,0.9,1
1.62626262626263,0.85,0.9,1
1.63636363636364,0.85,0.9,1
1.63636363636364,0.85,0.9,1
1.64646464646465,0.85,0.9,1
1.64646464646465,0.85,0.9,1
1.65656565656566,0.85,0.9,1
1.65656565656566,0.85,0.9,1
1.66666666666667,0.85,0.9,1
1.66666666666667,0.85,0.95,1
1.67676767676768,0.85,0.95,1
1.67676767676768,0.85,0.95,1
1.68686868686869,0.85,0.95,1
1.68686868686869,0.9,0.95,1
1.6969696969697,0.9,0.95,1
1.6969696969697,0.9,1,1
1.70707070707071,0.9,1,1
1.70707070707071,0.9,1,1
1.71717171717172,0.9,1,1
1.71717171717172,0.9,1,1
1.72727272727273,0.9,1,1
1.72727272727273,0.9,1,1
1.73737373737374,0.9,1,1
1.73737373737374,0.9,1,1
1.74747474747475,0.9,1,1
1.74747474747475,0.9,1,1
1.75757575757576,0.9,1,1
1.75757575757576,0.9,1,1
1.76767676767677,0.9,1,1
1.76767676767677,0.95,1,1
1.77777777777778,0.95,1,1
1.77777777777778,0.95,1,1
1.78787878787879,0.95,1,1
1.78787878787879,0.95,1,1
1.7979797979798,0.95,1,1
1.7979797979798,0.95,1,1
1.80808080808081,0.95,1,1
1.80808080808081,0.95,1,1
1.81818181818182,0.95,1,1
1.81818181818182,0.95,1,1
1.82828282828283,0.95,1,1
1.82828282828283,0.95,1,1
1.83838383838384,0.95,1,1
1.83838383838384,0.95,1,1
1.84848484848485,0.95,1,1
1.84848484848485,0.95,1,1
1.85858585858586,0.95,1,1
1.85858585858586,0.95,1,1
1.86868686868687,0.95,1,1
1.86868686868687,0.95,1,1
1.87878787878788,0.95,1,1
1.87878787878788,0.95,1,1
1.88888888888889,0.95,1,1
1.88888888888889,0.95,1,1
1.8989898989899,0.95,1,1
1.8989898989899,0.95,1,1
1.90909090909091,0.95,1,1
1.90909090909091,0.95,1,1
1.91919191919192,0.95,1,1
1.91919191919192,1,1,1
1.92929292929293,1,1,1
1.92929292929293,1,1,1
1.93939393939394,1,1,1
1.93939393939394,1,1,1
1.94949494949495,1,1,1
1.94949494949495,1,1,1
1.95959595959596,1,1,1
1.95959595959596,1,1,1
1.96969696969697,1,1,1
1.96969696969697,1,1,1
1.97979797979798,1,1,1
1.97979797979798,1,1,1
1.98989898989899,1,1,1
1.98989898989899,1,1,1
2,1,1,1
2,1,1,1


==> data/MP_mTRE.csv <==
x,c1,c2,c3
1,0.5,0.25,0.25
1.00050505050505,0.5,0.25,0.25
1.00050505050505,0.666666666666667,0.25,0.25
1.0010101010101,0.666666666666667,0.25,0.25
1.0010101010101,0.666666666666667,0.25,0.333333333333333
1.00151515151515,0.666666666666667,0.25,0.333333333333333
1.00151515151515,0.666666666666667,0.25,0.333333333333333
1.0020202020202,0.666666666666667,0.25,0.333333333333333
1.0020202020202,0.666666666666667,0.25,0.333333333333333
1.00252525252525,0.666666666666667,0.25,0.333333333333333
1.00252525252525,0.666666666666667,0.25,0.333333333333333
1.0030303030303,0.666666666666667,0.25,0.333333333333333
1.0030303030303,0.75,0.25,0.416666666666667
1.00353535353535,0.75,0.25,0.416666666666667
1.00353535353535,0.75,0.333333333333333,0.5
1.0040404040404,0.75,0.333333333333333,0.5
1.0040404040404,0.833333333333333,0.333333333333333,0.5
1.00454545454545,0.833333333333333,0.333333333333333,0.5
1.00454545454545,0.916666666666667,0.333333333333333,0.5
1.0050505050505,0.916666666666667,0.333333333333333,0.5
1.0050505050505,1,0.416666666666667,0.583333333333333
1.00555555555556,1,0.416666666666667,0.583333333333333
1.00555555555556,1,0.5,0.666666666666667
1.00606060606061,1,0.5,0.666666666666667
1.00606060606061,1,0.5,0.666666666666667
1.00656565656566,1,0.5,0.666666666666667
1.00656565656566,1,0.5,0.666666666666667
1.00707070707071,1,0.5,0.666666666666667
1.00707070707071,1,0.583333333333333,0.666666666666667
1.00757575757576,1,0.583333333333333,0.666666666666667
1.00757575757576,1,0.666666666666667,0.666666666666667
1.00808080808081,1,0.666666666666667,0.666666666666667
1.00808080808081,1,0.666666666666667,0.666666666666667
1.00858585858586,1,0.666666666666667,0.666666666666667
1.00858585858586,1,0.666666666666667,0.666666666666667
1.00909090909091,1,0.666666666666667,0.666666666666667
1.00909090909091,1,0.666666666666667,0.666666666666667
1.00959595959596,1,0.666666666666667,0.666666666666667
1.00959595959596,1,0.666666666666667,0.666666666666667
1.01010101010101,1,0.666666666666667,0.666666666666667
1.01010101010101,1,0.666666666666667,0.666666666666667
1.01060606060606,1,0.666666666666667,0.666666666666667
1.01060606060606,1,0.666666666666667,0.666666666666667
1.01111111111111,1,0.666666666666667,0.666666666666667
1.01111111111111,1,0.666666666666667,0.666666666666667
1.01161616161616,1,0.666666666666667,0.666666666666667
1.01161616161616,1,0.666666666666667,0.666666666666667
1.01212121212121,1,0.666666666666667,0.666666666666667
1.01212121212121,1,0.666666666666667,0.666666666666667
1.01262626262626,1,0.666666666666667,0.666666666666667
1.01262626262626,1,0.666666666666667,0.666666666666667
1.01313131313131,1,0.666666666666667,0.666666666666667
1.01313131313131,1,0.666666666666667,0.666666666666667
1.01363636363636,1,0.666666666666667,0.666666666666667
1.01363636363636,1,0.666666666666667,0.666666666666667
1.01414141414141,1,0.666666666666667,0.666666666666667
1.01414141414141,1,0.666666666666667,0.666666666666667
1.01464646464646,1,0.666666666666667,0.666666666666667
1.01464646464646,1,0.75,0.666666666666667
1.01515151515152,1,0.75,0.666666666666667
1.01515151515152,1,0.833333333333333,0.666666666666667
1.01565656565657,1,0.833333333333333,0.666666666666667
1.01565656565657,1,0.833333333333333,0.666666666666667
1.01616161616162,1,0.833333333333333,0.666666666666667
1.01616161616162,1,0.833333333333333,0.666666666666667
1.01666666666667,1,0.833333333333333,0.666666666666667
1.01666666666667,1,0.833333333333333,0.666666666666667
1.01717171717172,1,0.833333333333333,0.666666666666667
1.01717171717172,1,0.833333333333333,0.666666666666667
1.01767676767677,1,0.833333333333333,0.666666666666667
1.01767676767677,1,0.833333333333333,0.666666666666667
1.01818181818182,1,0.833333333333333,0.666666666666667
1.01818181818182,1,0.916666666666667,0.666666666666667
1.01868686868687,1,0.916666666666667,0.666666666666667
1.01868686868687,1,0.916666666666667,0.75
1.01919191919192,1,0.916666666666667,0.75
1.01919191919192,1,0.916666666666667,0.75
1.01969696969697,1,0.916666666666667,0.75
1.01969696969697,1,0.916666666666667,0.75
1.02020202020202,1,0.916666666666667,0.75
1.02020202020202,1,0.916666666666667,0.75
1.02070707070707,1,0.916666666666667,0.75
1.02070707070707,1,0.916666666666667,0.75
1.02121212121212,1,0.916666666666667,0.75
1.02121212121212,1,0.916666666666667,0.75
1.02171717171717,1,0.916666666666667,0.75
1.02171717171717,1,0.916666666666667,0.75
1.02222222222222,1,0.916666666666667,0.75
1.02222222222222,1,0.916666666666667,0.75
1.02272727272727,1,0.916666666666667,0.75
1.02272727272727,1,0.916666666666667,0.75
1.02323232323232,1,0.916666666666667,0.75
1.02323232323232,1,0.916666666666667,0.75
1.02373737373737,1,0.916666666666667,0.75
1.02373737373737,1,0.916666666666667,0.75
1.02424242424242,1,0.916666666666667,0.75
1.02424242424242,1,0.916666666666667,0.75
1.02474747474747,1,0.916666666666667,0.75
1.02474747474747,1,0.916666666666667,0.75
1.02525252525253,1,0.916666666666667,0.75
1.02525252525253,1,0.916666666666667,0.75
1.02575757575758,1,0.916666666666667,0.75
1.02575757575758,1,0.916666666666667,0.75
1.02626262626263,1,0.916666666666667,0.75
1.02626262626263,1,0.916666666666667,0.75
1.02676767676768,1,0.916666666666667,0.75
1.02676767676768,1,0.916666666666667,0.75
1.02727272727273,1,0.916666666666667,0.75
1.02727272727273,1,1,0.75
1.02777777777778,1,1,0.75
1.02777777777778,1,1,0.75
1.02828282828283,1,1,0.75
1.02828282828283,1,1,0.75
1.02878787878788,1,1,0.75
1.02878787878788,1,1,0.75
1.02929292929293,1,1,0.75
1.02929292929293,1,1,0.75
1.02979797979798,1,1,0.75
1.02979797979798,1,1,0.75
1.03030303030303,1,1,0.75
1.03030303030303,1,1,0.75
1.03080808080808,1,1,0.75
1.03080808080808,1,1,0.75
1.03131313131313,1,1,0.75
1.03131313131313,1,1,0.75
1.03181818181818,1,1,0.75
1.03181818181818,1,1,0.833333333333333
1.03232323232323,1,1,0.833333333333333
1.03232323232323,1,1,0.833333333333333
1.03282828282828,1,1,0.833333333333333
1.03282828282828,1,1,0.833333333333333
1.03333333333333,1,1,0.833333333333333
1.03333333333333,1,1,0.833333333333333
1.03383838383838,1,1,0.833333333333333
1.03383838383838,1,1,0.916666666666667
1.03434343434343,1,1,0.916666666666667
1.03434343434343,1,1,0.916666666666667
1.03484848484848,1,1,0.916666666666667
1.03484848484848,1,1,0.916666666666667
1.03535353535354,1,1,0.916666666666667
1.03535353535354,1,1,0.916666666666667
1.03585858585859,1,1,0.916666666666667
1.03585858585859,1,1,0.916666666666667
1.03636363636364,1,1,0.916666666666667
1.03636363636364,1,1,0.916666666666667
1.03686868686869,1,1,0.916666666666667
1.03686868686869,1,1,0.916666666666667
1.03737373737374,1,1,0.916666666666667
1.03737373737374,1,1,0.916666666666667
1.03787878787879,1,1,0.916666666666667
1.03787878787879,1,1,0.916666666666667
1.03838383838384,1,1,0.916666666666667
1.03838383838384,1,1,0.916666666666667
1.03888888888889,1,1,0.916666666666667
1.03888888888889,1,1,0.916666666666667
1.03939393939394,1,1,0.916666666666667
1.03939393939394,1,1,0.916666666666667
1.03989898989899,1,1,0.916666666666667
1.03989898989899,1,1,0.916666666666667
1.04040404040404,1,1,0.916666666666667
1.04040404040404,1,1,0.916666666666667
1.04090909090909,1,1,0.916666666666667
1.04090909090909,1,1,0.916666666666667
1.04141414141414,1,1,0.916666666666667
1.04141414141414,1,1,0.916666666666667
1.04191919191919,1,1,0.916666666666667
1.04191919191919,1,1,0.916666666666667
1.04242424242424,1,1,0.916666666666667
1.04242424242424,1,1,0.916666666666667
1.04292929292929,1,1,0.916666666666667
1.04292929292929,1,1,0.916666666666667
1.04343434343434,1,1,0.916666666666667
1.04343434343434,1,1,0.916666666666667
1.04393939393939,1,1,0.916666666666667
1.04393939393939,1,1,0.916666666666667
1.04444444444444,1,1,0.916666666666667
1.04444444444444,1,1,0.916666666666667
1.0449494949495,1,1,0.916666666666667
1.0449494949495,1,1,0.916666666666667
1.04545454545455,1,1,0.916666666666667
1.04545454545455,1,1,0.916666666666667
1.0459595959596,1,1,0.916666666666667
1.0459595959596,1,1,0.916666666666667
1.04646464646465,1,1,0.916666666666667
1.04646464646465,1,1,1
1.0469696969697,1,1,1
1.0469696969697,1,1,1
1.04747474747475,1,1,1
1.04747474747475,1,1,1
1.0479797979798,1,1,1
1.0479797979798,1,1,1
1.04848484848485,1,1,1
1.04848484848485,1,1,1
1.0489898989899,1,1,1
1.0489898989899,1,1,1
1.04949494949495,1,1,1
1.04949494949495,1,1,1
1.05,1,1,1
1.05,1,1,1


==> data/MP_red.csv <==
x,c1,c2,c3
1,0.55,0.35,0.1
1.0010101010101,0.55,0.35,0.1
1.0010101010101,0.85,0.75,0.45
1.0020202020202,0.85,0.75,0.45
1.0020202020202,0.85,0.75,0.6
1.0030303030303,0.85,0.75,0.6
1.0030303030303,0.95,0.8,0.65
1.0040404040404,0.95,0.8,0.65
1.0040404040404,0.95,0.8,0.75
1.0050505050505,0.95,0.8,0.75
1.0050505050505,0.95,0.85,0.8
1.00606060606061,0.95,0.85,0.8
1.00606060606061,0.95,0.85,0.85
1.00707070707071,0.95,0.85,0.85
1.00707070707071,0.95,0.85,0.85
1.00808080808081,0.95,0.85,0.85
1.00808080808081,0.95,0.85,0.85
1.00909090909091,0.95,0.85,0.85
1.00909090909091,0.95,0.85,0.85
1.01010101010101,0.95,0.85,0.85
1.01010101010101,0.95,0.85,0.85
1.01111111111111,0.95,0.85,0.85
1.01111111111111,0.95,0.85,0.85
1.01212121212121,0.95,0.85,0.85
1.01212121212121,0.95,0.85,0.85
1.01313131313131,0.95,0.85,0.85
1.01313131313131,0.95,0.85,0.85
1.01414141414141,0.95,0.85,0.85
1.01414141414141,0.95,0.85,0.85
1.01515151515152,0.95,0.85,0.85
1.01515151515152,0.95,0.85,0.85
1.01616161616162,0.95,0.85,0.85
1.01616161616162,0.95,0.85,0.85
1.01717171717172,0.95,0.85,0.85
1.01717171717172,0.95,0.85,0.85
1.01818181818182,0.95,0.85,0.85
1.01818181818182,0.95,0.85,0.85
1.01919191919192,0.95,0.85,0.85
1.01919191919192,0.95,0.85,0.85
1.02020202020202,0.95,0.85,0.85
1.02020202020202,0.95,0.85,0.85
1.02121212121212,0.95,0.85,0.85
1.02121212121212,0.95,0.85,0.85
1.02222222222222,0.95,0.85,0.85
1.02222222222222,0.95,0.85,0.85
1.02323232323232,0.95,0.85,0.85
1.02323232323232,0.95,0.85,0.85
1.02424242424242,0.95,0.85,0.85
1.02424242424242,0.95,0.85,0.85
1.02525252525253,0.95,0.85,0.85
1.02525252525253,0.95,0.85,0.85
1.02626262626263,0.95,0.85,0.85
1.02626262626263,0.95,0.85,0.85
1.02727272727273,0.95,0.85,0.85
1.02727272727273,0.95,0.85,0.85
1.02828282828283,0.95,0.85,0.85
1.02828282828283,0.95,0.85,0.85
1.02929292929293,0.95,0.85,0.85
1.02929292929293,0.95,0.85,0.85
1.03030303030303,0.95,0.85,0.85
1.03030303030303,0.95,0.85,0.85
1.03131313131313,0.95,0.85,0.85
1.03131313131313,0.95,0.85,0.85
1.03232323232323,0.95,0.85,0.85
1.03232323232323,0.95,0.85,0.85
1.03333333333333,0.95,0.85,0.85
1.03333333333333,0.95,0.85,0.85
1.03434343434343,0.95,0.85,0.85
1.03434343434343,0.95,0.85,0.9
1.03535353535354,0.95,0.85,0.9
1.03535353535354,0.95,0.85,0.9
1.03636363636364,0.95,0.85,0.9
1.03636363636364,0.95,0.85,0.9
1.03737373737374,0.95,0.85,0.9
1.03737373737374,0.95,0.85,0.9
1.03838383838384,0.95,0.85,0.9
1.03838383838384,0.95,0.85,0.9
1.03939393939394,0.95,0.85,0.9
1.03939393939394,0.95,0.85,0.9
1.04040404040404,0.95,0.85,0.9
1.04040404040404,0.95,0.85,0.9
1.04141414141414,0.95,0.85,0.9
1.04141414141414,0.95,0.85,0.9
1.04242424242424,0.95,0.85,0.9
1.04242424242424,0.95,0.85,0.9
1.04343434343434,0.95,0.85,0.9
1.04343434343434,0.95,0.85,0.9
1.04444444444444,0.95,0.85,0.9
1.04444444444444,0.95,0.85,0.9
1.04545454545455,0.95,0.85,0.9
1.04545454545455,0.95,0.85,0.9
1.04646464646465,0.95,0.85,0.9
1.04646464646465,0.95,0.85,0.9
1.04747474747475,0.95,0.85,0.9
1.04747474747475,0.95,0.85,0.9
1.04848484848485,0.95,0.85,0.9
1.04848484848485,0.95,0.85,0.9
1.04949494949495,0.95,0.85,0.9
1.04949494949495,0.95,0.85,0.9
1.05050505050505,0.95,0.85,0.9
1.05050505050505,0.95,0.85,0.9
1.05151515151515,0.95,0.85,0.9
1.05151515151515,0.95,0.85,0.9
1.05252525252525,0.95,0.85,0.9
1.05252525252525,0.95,0.85,0.9
1.05353535353535,0.95,0.85,0.9
1.05353535353535,0.95,0.85,0.9
1.05454545454545,0.95,0.85,0.9
1.05454545454545,0.95,0.85,0.9
1.05555555555556,0.95,0.85,0.9
1.05555555555556,0.95,0.85,0.9
1.05656565656566,0.95,0.85,0.9
1.05656565656566,0.95,0.85,0.9
1.05757575757576,0.95,0.85,0.9
1.05757575757576,0.95,0.85,0.9
1.05858585858586,0.95,0.85,0.9
1.05858585858586,0.95,0.85,0.9
1.05959595959596,0.95,0.85,0.9
1.05959595959596,0.95,0.85,0.9
1.06060606060606,0.95,0.85,0.9
1.06060606060606,0.95,0.85,0.9
1.06161616161616,0.95,0.85,0.9
1.06161616161616,0.95,0.85,0.9
1.06262626262626,0.95,0.85,0.9
1.06262626262626,0.95,0.85,0.9
1.06363636363636,0.95,0.85,0.9
1.06363636363636,1,0.9,0.9
1.06464646464646,1,0.9,0.9
1.06464646464646,1,0.9,0.9
1.06565656565657,1,0.9,0.9
1.06565656565657,1,0.9,0.9
1.06666666666667,1,0.9,0.9
1.06666666666667,1,0.9,0.9
1.06767676767677,1,0.9,0.9
1.06767676767677,1,0.9,0.9
1.06868686868687,1,0.9,0.9
1.06868686868687,1,0.9,0.9
1.06969696969697,1,0.9,0.9
1.06969696969697,1,0.9,0.9
1.07070707070707,1,0.9,0.9
1.07070707070707,1,0.9,0.9
1.07171717171717,1,0.9,0.9
1.07171717171717,1,0.9,0.9
1.07272727272727,1,0.9,0.9
1.07272727272727,1,0.9,0.9
1.07373737373737,1,0.9,0.9
1.07373737373737,1,0.9,0.9
1.07474747474747,1,0.9,0.9
1.07474747474747,1,0.9,0.9
1.07575757575758,1,0.9,0.9
1.07575757575758,1,0.9,0.9
1.07676767676768,1,0.9,0.9
1.07676767676768,1,0.9,0.9
1.07777777777778,1,0.9,0.9
1.07777777777778,1,0.9,0.9
1.07878787878788,1,0.9,0.9
1.07878787878788,1,0.9,0.9
1.07979797979798,1,0.9,0.9
1.07979797979798,1,0.9,0.9
1.08080808080808,1,0.9,0.9
1.08080808080808,1,0.9,0.9
1.08181818181818,1,0.9,0.9
1.08181818181818,1,0.9,0.9
1.08282828282828,1,0.9,0.9
1.08282828282828,1,0.9,0.9
1.08383838383838,1,0.9,0.9
1.08383838383838,1,0.9,0.9
1.08484848484848,1,0.9,0.9
1.08484848484848,1,0.9,0.9
1.08585858585859,1,0.9,0.9
1.08585858585859,1,0.9,0.9
1.08686868686869,1,0.9,0.9
1.08686868686869,1,0.9,0.9
1.08787878787879,1,0.9,0.9
1.08787878787879,1,0.9,0.9
1.08888888888889,1,0.9,0.9
1.08888888888889,1,0.9,0.9
1.08989898989899,1,0.9,0.9
1.08989898989899,1,0.9,0.9
1.09090909090909,1,0.9,0.9
1.09090909090909,1,0.9,0.9
1.09191919191919,1,0.9,0.9
1.09191919191919,1,0.9,0.9
1.09292929292929,1,0.9,0.9
1.09292929292929,1,0.9,0.9
1.09393939393939,1,0.9,0.9
1.09393939393939,1,0.9,0.9
1.0949494949495,1,0.9,0.9
1.0949494949495,1,0.9,0.9
1.0959595959596,1,0.9,0.9
1.0959595959596,1,0.9,0.9
1.0969696969697,1,0.9,0.9
1.0969696969697,1,0.9,0.9
1.0979797979798,1,0.9,0.9
1.0979797979798,1,0.9,0.9
1.0989898989899,1,0.9,0.9
1.0989898989899,1,0.9,0.9
1.1,1,0.9,0.9
1.1,1,0.9,0.9


==> data/MP_time.csv <==
x,c1,c2,c3
1,0.65,0.35,0
1.13469766686594,0.65,0.35,0
1.13469766686594,0.7,0.45,0
1.26939533373188,0.7,0.45,0
1.26939533373188,0.9,0.55,0
1.40409300059782,0.9,0.55,0
1.40409300059782,0.95,0.55,0
1.53879066746376,0.95,0.55,0
1.53879066746376,1,0.55,0
1.67348833432969,1,0.55,0
1.67348833432969,1,0.7,0
1.80818600119563,1,0.7,0
1.80818600119563,1,0.8,0
1.94288366806157,1,0.8,0
1.94288366806157,1,0.85,0
2.07758133492751,1,0.85,0
2.07758133492751,1,0.95,0
2.21227900179345,1,0.95,0
2.21227900179345,1,1,0.05
2.34697666865939,1,1,0.05
2.34697666865939,1,1,0.05
2.48167433552533,1,1,0.05
2.48167433552533,1,1,0.05
2.61637200239127,1,1,0.05
2.61637200239127,1,1,0.05
2.75106966925721,1,1,0.05
2.75106966925721,1,1,0.05
2.88576733612314,1,1,0.05
2.88576733612314,1,1,0.05
3.02046500298908,1,1,0.05
3.02046500298908,1,1,0.05
3.15516266985502,1,1,0.05
3.15516266985502,1,1,0.05
3.28986033672096,1,1,0.05
3.28986033672096,1,1,0.05
3.4245580035869,1,1,0.05
3.4245580035869,1,1,0.05
3.55925567045284,1,1,0.05
3.55925567045284,1,1,0.05
3.69395333731878,1,1,0.05
3.69395333731878,1,1,0.05
3.82865100418472,1,1,0.05
3.82865100418472,1,1,0.05
3.96334867105065,1,1,0.05
3.96334867105065,1,1,0.05
4.09804633791659,1,1,0.05
4.09804633791659,1,1,0.05
4.23274400478253,1,1,0.05
4.23274400478253,1,1,0.05
4.36744167164847,1,1,0.05
4.36744167164847,1,1,0.05
4.50213933851441,1,1,0.05
4.50213933851441,1,1,0.05
4.63683700538035,1,1,0.05
4.63683700538035,1,1,0.05
4.77153467224629,1,1,0.05
4.77153467224629,1,1,0.05
4.90623233911223,1,1,0.05
4.90623233911223,1,1,0.05
5.04093000597817,1,1,0.05
5.04093000597817,1,1,0.1
5.17562767284411,1,1,0.1
5.17562767284411,1,1,0.1
5.31032533971004,1,1,0.1
5.31032533971004,1,1,0.1
5.44502300657598,1,1,0.1
5.44502300657598,1,1,0.1
5.57972067344192,1,1,0.1
5.57972067344192,1,1,0.1
5.71441834030786,1,1,0.1
5.71441834030786,1,1,0.1
5.8491160071738,1,1,0.1
5.8491160071738,1,1,0.1
5.98381367403974,1,1,0.1
5.98381367403974,1,1,0.1
6.11851134090568,1,1,0.1
6.11851134090568,1,1,0.1
6.25320900777162,1,1,0.1
6.25320900777162,1,1,0.1
6.38790667463755,1,1,0.1
6.38790667463755,1,1,0.15
6.52260434150349,1,1,0.15
6.52260434150349,1,1,0.2
6.65730200836943,1,1,0.2
6.65730200836943,1,1,0.2
6.79199967523537,1,1,0.2
6.79199967523537,1,1,0.2
6.92669734210131,1,1,0.2
6.92669734210131,1,1,0.2
7.06139500896725,1,1,0.2
7.06139500896725,1,1,0.2
7.19609267583319,1,1,0.2
7.19609267583319,1,1,0.25
7.33079034269913,1,1,0.25
7.33079034269913,1,1,0.25
7.46548800956507,1,1,0.25
7.46548800956507,1,1,0.3
7.60018567643101,1,1,0.3
7.60018567643101,1,1,0.3
7.73488334329694,1,1,0.3
7.73488334329694,1,1,0.3
7.86958101016288,1,1,0.3
7.86958101016288,1,1,0.3
8.00427867702882,1,1,0.3
8.00427867702882,1,1,0.35
8.13897634389476,1,1,0.35
8.13897634389476,1,1,0.35
8.2736740107607,1,1,0.35
8.2736740107607,1,1,0.45
8.40837167762664,1,1,0.45
8.40837167762664,1,1,0.5
8.54306934449258,1,1,0.5
8.54306934449258,1,1,0.55
8.67776701135852,1,1,0.55
8.67776701135852,1,1,0.55
8.81246467822445,1,1,0.55
8.81246467822445,1,1,0.6
8.94716234509039,1,1,0.6
8.94716234509039,1,1,0.6
9.08186001195633,1,1,0.6
9.08186001195633,1,1,0.65
9.21655767882227,1,1,0.65
9.21655767882227,1,1,0.65
9.35125534568821,1,1,0.65
9.35125534568821,1,1,0.7
9.48595301255415,1,1,0.7
9.48595301255415,1,1,0.7
9.62065067942009,1,1,0.7
9.62065067942009,1,1,0.7
9.75534834628603,1,1,0.7
9.75534834628603,1,1,0.7
9.89004601315196,1,1,0.7
9.89004601315196,1,1,0.7
10.0247436800179,1,1,0.7
10.0247436800179,1,1,0.7
10.1594413468838,1,1,0.7
10.1594413468838,1,1,0.7
10.2941390137498,1,1,0.7
10.2941390137498,1,1,0.7
10.4288366806157,1,1,0.7
10.4288366806157,1,1,0.75
10.5635343474817,1,1,0.75
10.5635343474817,1,1,0.8
10.6982320143476,1,1,0.8
10.6982320143476,1,1,0.8
10.8329296812135,1,1,0.8
10.8329296812135,1,1,0.85
10.9676273480795,1,1,0.85
10.9676273480795,1,1,0.85
11.1023250149454,1,1,0.85
11.1023250149454,1,1,0.85
11.2370226818114,1,1,0.85
11.2370226818114,1,1,0.85
11.3717203486773,1,1,0.85
11.3717203486773,1,1,0.85
11.5064180155432,1,1,0.85
11.5064180155432,1,1,0.85
11.6411156824092,1,1,0.85
11.6411156824092,1,1,0.85
11.7758133492751,1,1,0.85
11.7758133492751,1,1,0.85
11.910511016141,1,1,0.85
11.910511016141,1,1,0.85
12.045208683007,1,1,0.85
12.045208683007,1,1,0.85
12.1799063498729,1,1,0.85
12.1799063498729,1,1,0.85
12.3146040167389,1,1,0.85
12.3146040167389,1,1,0.85
12.4493016836048,1,1,0.85
12.4493016836048,1,1,0.9
12.5839993504707,1,1,0.9
12.5839993504707,1,1,0.9
12.7186970173367,1,1,0.9
12.7186970173367,1,1,0.9
12.8533946842026,1,1,0.9
12.8533946842026,1,1,0.9
12.9880923510686,1,1,0.9
12.9880923510686,1,1,0.9
13.1227900179345,1,1,0.9
13.1227900179345,1,1,0.9
13.2574876848004,1,1,0.9
13.2574876848004,1,1,0.9
13.3921853516664,1,1,0.9
13.3921853516664,1,1,0.9
13.5268830185323,1,1,0.9
13.5268830185323,1,1,0.9
13.6615806853983,1,1,0.9
13.6615806853983,1,1,0.9
13.7962783522642,1,1,0.9
13.7962783522642,1,1,0.9
13.9309760191301,1,1,0.9
13.9309760191301,1,1,0.9
14.0656736859961,1,1,0.9
14.0656736859961,1,1,0.9
14.200371352862,1,1,0.9
14.200371352862,1,1,0.95
14.3350690197279,1,1,0.95
14.3350690197279,1,1,1


==> data/MR_DsDg_feval.csv <==
x,c1,c2,c3,c4
1,0.545454545454545,0.272727272727273,0.136363636363636,0.0454545454545455
1.03030303030303,0.545454545454545,0.272727272727273,0.136363636363636,0.0454545454545455
1.03030303030303,0.590909090909091,0.272727272727273,0.136363636363636,0.0454545454545455
1.06060606060606,0.590909090909091,0.272727272727273,0.136363636363636,0.0454545454545455
1.06060606060606,0.636363636363636,0.363636363636364,0.136363636363636,0.0454545454545455
1.09090909090909,0.636363636363636,0.363636363636364,0.136363636363636,0.0454545454545455
1.09090909090909,0.636363636363636,0.409090909090909,0.136363636363636,0.0454545454545455
1.12121212121212,0.636363636363636,0.409090909090909,0.136363636363636,0.0454545454545455
1.12121212121212,0.636363636363636,0.409090909090909,0.136363636363636,0.0909090909090909
1.15151515151515,0.636363636363636,0.409090909090909,0.136363636363636,0.0909090909090909
1.15151515151515,0.818181818181818,0.409090909090909,0.136363636363636,0.0909090909090909
1.18181818181818,0.818181818181818,0.409090909090909,0.136363636363636,0.0909090909090909
1.18181818181818,0.818181818181818,0.454545454545455,0.136363636363636,0.0909090909090909
1.21212121212121,0.818181818181818,0.454545454545455,0.136363636363636,0.0909090909090909
1.21212121212121,0.863636363636364,0.454545454545455,0.181818181818182,0.0909090909090909
1.24242424242424,0.863636363636364,0.454545454545455,0.181818181818182,0.0909090909090909
1.24242424242424,0.909090909090909,0.590909090909091,0.181818181818182,0.0909090909090909
1.27272727272727,0.909090909090909,0.590909090909091,0.181818181818182,0.0909090909090909
1.27272727272727,0.909090909090909,0.681818181818182,0.227272727272727,0.0909090909090909
1.3030303030303,0.909090909090909,0.681818181818182,0.227272727272727,0.0909090909090909
1.3030303030303,0.954545454545455,0.772727272727273,0.318181818181818,0.0909090909090909
1.33333333333333,0.954545454545455,0.772727272727273,0.318181818181818,0.0909090909090909
1.33333333333333,0.954545454545455,0.772727272727273,0.318181818181818,0.0909090909090909
1.36363636363636,0.954545454545455,0.772727272727273,0.318181818181818,0.0909090909090909
1.36363636363636,0.954545454545455,0.772727272727273,0.318181818181818,0.136363636363636
1.39393939393939,0.954545454545455,0.772727272727273,0.318181818181818,0.136363636363636
1.39393939393939,0.954545454545455,0.772727272727273,0.318181818181818,0.136363636363636
1.42424242424242,0.954545454545455,0.772727272727273,0.318181818181818,0.136363636363636
1.42424242424242,0.954545454545455,0.772727272727273,0.318181818181818,0.136363636363636
1.45454545454545,0.954545454545455,0.772727272727273,0.318181818181818,0.136363636363636
1.45454545454545,0.954545454545455,0.818181818181818,0.363636363636364,0.181818181818182
1.48484848484848,0.954545454545455,0.818181818181818,0.363636363636364,0.181818181818182
1.48484848484848,0.954545454545455,0.818181818181818,0.363636363636364,0.181818181818182
1.51515151515152,0.954545454545455,0.818181818181818,0.363636363636364,0.181818181818182
1.51515151515152,0.954545454545455,0.818181818181818,0.363636363636364,0.181818181818182
1.54545454545455,0.954545454545455,0.818181818181818,0.363636363636364,0.181818181818182
1.54545454545455,0.954545454545455,0.818181818181818,0.363636363636364,0.272727272727273
1.57575757575758,0.954545454545455,0.818181818181818,0.363636363636364,0.272727272727273
1.57575757575758,0.954545454545455,0.863636363636364,0.363636363636364,0.272727272727273
1.60606060606061,0.954545454545455,0.863636363636364,0.363636363636364,0.272727272727273
1.60606060606061,0.954545454545455,0.863636363636364,0.363636363636364,0.272727272727273
1.63636363636364,0.954545454545455,0.863636363636364,0.363636363636364,0.272727272727273
1.63636363636364,0.954545454545455,0.863636363636364,0.409090909090909,0.272727272727273
1.66666666666667,0.954545454545455,0.863636363636364,0.409090909090909,0.272727272727273
1.66666666666667,0.954545454545455,0.863636363636364,0.454545454545455,0.272727272727273
1.6969696969697,0.954545454545455,0.863636363636364,0.454545454545455,0.272727272727273
1.6969696969697,0.954545454545455,0.863636363636364,0.454545454545455,0.272727272727273
1.72727272727273,0.954545454545455,0.863636363636364,0.454545454545455,0.272727272727273
1.72727272727273,0.954545454545455,0.863636363636364,0.454545454545455,0.272727272727273
1.75757575757576,0.954545454545455,0.863636363636364,0.454545454545455,0.272727272727273
1.75757575757576,0.954545454545455,0.863636363636364,0.454545454545455,0.272727272727273
1.78787878787879,0.954545454545455,0.863636363636364,0.454545454545455,0.272727272727273
1.78787878787879,0.954545454545455,0.909090909090909,0.454545454545455,0.272727272727273
1.81818181818182,0.954545454545455,0.909090909090909,0.454545454545455,0.272727272727273
1.81818181818182,0.954545454545455,0.909090909090909,0.454545454545455,0.363636363636364
1.84848484848485,0.954545454545455,0.909090909090909,0.454545454545455,0.363636363636364
1.84848484848485,0.954545454545455,0.909090909090909,0.454545454545455,0.363636363636364
1.87878787878788,0.954545454545455,0.909090909090909,0.454545454545455,0.363636363636364
1.87878787878788,0.954545454545455,0.909090909090909,0.454545454545455,0.363636363636364
1.90909090909091,0.954545454545455,0.909090909090909,0.454545454545455,0.363636363636364
1.90909090909091,0.954545454545455,0.909090909090909,0.545454545454545,0.409090909090909
1.93939393939394,0.954545454545455,0.909090909090909,0.545454545454545,0.409090909090909
1.93939393939394,0.954545454545455,0.909090909090909,0.545454545454545,0.409090909090909
1.96969696969697,0.954545454545455,0.909090909090909,0.545454545454545,0.409090909090909
1.96969696969697,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2.03030303030303,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2.03030303030303,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2.06060606060606,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2.06060606060606,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2.09090909090909,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2.09090909090909,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2.12121212121212,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2.12121212121212,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2.15151515151515,0.954545454545455,0.909090909090909,0.681818181818182,0.409090909090909
2.15151515151515,0.954545454545455,0.909090909090909,0.681818181818182,0.454545454545455
2.18181818181818,0.954545454545455,0.909090909090909,0.681818181818182,0.454545454545455
2.18181818181818,0.954545454545455,0.909090909090909,0.681818181818182,0.545454545454545
2.21212121212121,0.954545454545455,0.909090909090909,0.681818181818182,0.545454545454545
2.21212121212121,0.954545454545455,0.954545454545455,0.681818181818182,0.545454545454545
2.24242424242424,0.954545454545455,0.954545454545455,0.681818181818182,0.545454545454545
2.24242424242424,0.954545454545455,0.954545454545455,0.681818181818182,0.545454545454545
2.27272727272727,0.954545454545455,0.954545454545455,0.681818181818182,0.545454545454545
2.27272727272727,0.954545454545455,1,0.727272727272727,0.590909090909091
2.3030303030303,0.954545454545455,1,0.727272727272727,0.590909090909091
2.3030303030303,0.954545454545455,1,0.727272727272727,0.590909090909091
2.33333333333333,0.954545454545455,1,0.727272727272727,0.590909090909091
2.33333333333333,0.954545454545455,1,0.727272727272727,0.590909090909091
2.36363636363636,0.954545454545455,1,0.727272727272727,0.590909090909091
2.36363636363636,0.954545454545455,1,0.727272727272727,0.590909090909091
2.39393939393939,0.954545454545455,1,0.727272727272727,0.590909090909091
2.39393939393939,1,1,0.727272727272727,0.636363636363636
2.42424242424242,1,1,0.727272727272727,0.636363636363636
2.42424242424242,1,1,0.727272727272727,0.636363636363636
2.45454545454545,1,1,0.727272727272727,0.636363636363636
2.45454545454545,1,1,0.772727272727273,0.636363636363636
2.48484848484848,1,1,0.772727272727273,0.636363636363636
2.48484848484848,1,1,0.772727272727273,0.681818181818182
2.51515151515152,1,1,0.772727272727273,0.681818181818182
2.51515151515152,1,1,0.772727272727273,0.681818181818182
2.54545454545455,1,1,0.772727272727273,0.681818181818182
2.54545454545455,1,1,0.772727272727273,0.681818181818182
2.57575757575758,1,1,0.772727272727273,0.681818181818182
2.57575757575758,1,1,0.818181818181818,0.681818181818182
2.60606060606061,1,1,0.818181818181818,0.681818181818182
2.60606060606061,1,1,0.863636363636364,0.727272727272727
2.63636363636364,1,1,0.863636363636364,0.727272727272727
2.63636363636364,1,1,0.909090909090909,0.727272727272727
2.66666666666667,1,1,0.909090909090909,0.727272727272727
2.66666666666667,1,1,0.909090909090909,0.772727272727273
2.6969696969697,1,1,0.909090909090909,0.772727272727273
2.6969696969697,1,1,0.909090909090909,0.772727272727273
2.72727272727273,1,1,0.909090909090909,0.772727272727273
2.72727272727273,1,1,0.954545454545455,0.772727272727273
2.75757575757576,1,1,0.954545454545455,0.772727272727273
2.75757575757576,1,1,0.954545454545455,0.818181818181818
2.78787878787879,1,1,0.954545454545455,0.818181818181818
2.78787878787879,1,1,0.954545454545455,0.818181818181818
2.81818181818182,1,1,0.954545454545455,0.818181818181818
2.81818181818182,1,1,0.954545454545455,0.818181818181818
2.84848484848485,1,1,0.954545454545455,0.818181818181818
2.84848484848485,1,1,0.954545454545455,0.863636363636364
2.87878787878788,1,1,0.954545454545455,0.863636363636364
2.87878787878788,1,1,0.954545454545455,0.863636363636364
2.90909090909091,1,1,0.954545454545455,0.863636363636364
2.90909090909091,1,1,0.954545454545455,0.863636363636364
2.93939393939394,1,1,0.954545454545455,0.863636363636364
2.93939393939394,1,1,0.954545454545455,0.863636363636364
2.96969696969697,1,1,0.954545454545455,0.863636363636364
2.96969696969697,1,1,0.954545454545455,0.909090909090909
3,1,1,0.954545454545455,0.909090909090909
3,1,1,0.954545454545455,0.909090909090909
3.03030303030303,1,1,0.954545454545455,0.909090909090909
3.03030303030303,1,1,0.954545454545455,0.909090909090909
3.06060606060606,1,1,0.954545454545455,0.909090909090909
3.06060606060606,1,1,0.954545454545455,0.909090909090909
3.09090909090909,1,1,0.954545454545455,0.909090909090909
3.09090909090909,1,1,0.954545454545455,0.909090909090909
3.12121212121212,1,1,0.954545454545455,0.909090909090909
3.12121212121212,1,1,0.954545454545455,0.909090909090909
3.15151515151515,1,1,0.954545454545455,0.909090909090909
3.15151515151515,1,1,0.954545454545455,0.909090909090909
3.18181818181818,1,1,0.954545454545455,0.909090909090909
3.18181818181818,1,1,0.954545454545455,0.909090909090909
3.21212121212121,1,1,0.954545454545455,0.909090909090909
3.21212121212121,1,1,0.954545454545455,0.909090909090909
3.24242424242424,1,1,0.954545454545455,0.909090909090909
3.24242424242424,1,1,0.954545454545455,0.909090909090909
3.27272727272727,1,1,0.954545454545455,0.909090909090909
3.27272727272727,1,1,0.954545454545455,0.909090909090909
3.3030303030303,1,1,0.954545454545455,0.909090909090909
3.3030303030303,1,1,0.954545454545455,0.909090909090909
3.33333333333333,1,1,0.954545454545455,0.909090909090909
3.33333333333333,1,1,0.954545454545455,0.909090909090909
3.36363636363636,1,1,0.954545454545455,0.909090909090909
3.36363636363636,1,1,0.954545454545455,0.909090909090909
3.39393939393939,1,1,0.954545454545455,0.909090909090909
3.39393939393939,1,1,0.954545454545455,0.909090909090909
3.42424242424242,1,1,0.954545454545455,0.909090909090909
3.42424242424242,1,1,0.954545454545455,0.909090909090909
3.45454545454545,1,1,0.954545454545455,0.909090909090909
3.45454545454545,1,1,0.954545454545455,0.909090909090909
3.48484848484848,1,1,0.954545454545455,0.909090909090909
3.48484848484848,1,1,0.954545454545455,0.909090909090909
3.51515151515152,1,1,0.954545454545455,0.909090909090909
3.51515151515152,1,1,0.954545454545455,0.909090909090909
3.54545454545455,1,1,0.954545454545455,0.909090909090909
3.54545454545455,1,1,0.954545454545455,0.909090909090909
3.57575757575758,1,1,0.954545454545455,0.909090909090909
3.57575757575758,1,1,0.954545454545455,0.954545454545455
3.60606060606061,1,1,0.954545454545455,0.954545454545455
3.60606060606061,1,1,0.954545454545455,0.954545454545455
3.63636363636364,1,1,0.954545454545455,0.954545454545455
3.63636363636364,1,1,1,0.954545454545455
3.66666666666667,1,1,1,0.954545454545455
3.66666666666667,1,1,1,0.954545454545455
3.6969696969697,1,1,1,0.954545454545455
3.6969696969697,1,1,1,0.954545454545455
3.72727272727273,1,1,1,0.954545454545455
3.72727272727273,1,1,1,0.954545454545455
3.75757575757576,1,1,1,0.954545454545455
3.75757575757576,1,1,1,0.954545454545455
3.78787878787879,1,1,1,0.954545454545455
3.78787878787879,1,1,1,0.954545454545455
3.81818181818182,1,1,1,0.954545454545455
3.81818181818182,1,1,1,0.954545454545455
3.84848484848485,1,1,1,0.954545454545455
3.84848484848485,1,1,1,0.954545454545455
3.87878787878788,1,1,1,0.954545454545455
3.87878787878788,1,1,1,0.954545454545455
3.90909090909091,1,1,1,0.954545454545455
3.90909090909091,1,1,1,0.954545454545455
3.93939393939394,1,1,1,0.954545454545455
3.93939393939394,1,1,1,1
3.96969696969697,1,1,1,1
3.96969696969697,1,1,1,1
4,1,1,1,1
4,1,1,1,1


==> data/MR_DsDg_iter.csv <==
x,c1,c2,c3,c4
1,0.545454545454545,0.318181818181818,0.136363636363636,0
1.03030303030303,0.545454545454545,0.318181818181818,0.136363636363636,0
1.03030303030303,0.636363636363636,0.318181818181818,0.136363636363636,0
1.06060606060606,0.636363636363636,0.318181818181818,0.136363636363636,0
1.06060606060606,0.636363636363636,0.318181818181818,0.136363636363636,0
1.09090909090909,0.636363636363636,0.318181818181818,0.136363636363636,0
1.09090909090909,0.636363636363636,0.363636363636364,0.136363636363636,0
1.12121212121212,0.636363636363636,0.363636363636364,0.136363636363636,0
1.12121212121212,0.681818181818182,0.409090909090909,0.136363636363636,0.0454545454545455
1.15151515151515,0.681818181818182,0.409090909090909,0.136363636363636,0.0454545454545455
1.15151515151515,0.818181818181818,0.409090909090909,0.136363636363636,0.0454545454545455
1.18181818181818,0.818181818181818,0.409090909090909,0.136363636363636,0.0454545454545455
1.18181818181818,0.863636363636364,0.409090909090909,0.136363636363636,0.0454545454545455
1.21212121212121,0.863636363636364,0.409090909090909,0.136363636363636,0.0454545454545455
1.21212121212121,0.909090909090909,0.454545454545455,0.136363636363636,0.0454545454545455
1.24242424242424,0.909090909090909,0.454545454545455,0.136363636363636,0.0454545454545455
1.24242424242424,0.954545454545455,0.5,0.136363636363636,0.0454545454545455
1.27272727272727,0.954545454545455,0.5,0.136363636363636,0.0454545454545455
1.27272727272727,0.954545454545455,0.5,0.181818181818182,0.0454545454545455
1.3030303030303,0.954545454545455,0.5,0.181818181818182,0.0454545454545455
1.3030303030303,0.954545454545455,0.772727272727273,0.227272727272727,0.0454545454545455
1.33333333333333,0.954545454545455,0.772727272727273,0.227272727272727,0.0454545454545455
1.33333333333333,0.954545454545455,0.772727272727273,0.272727272727273,0.0454545454545455
1.36363636363636,0.954545454545455,0.772727272727273,0.272727272727273,0.0454545454545455
1.36363636363636,0.954545454545455,0.772727272727273,0.272727272727273,0.181818181818182
1.39393939393939,0.954545454545455,0.772727272727273,0.272727272727273,0.181818181818182
1.39393939393939,0.954545454545455,0.772727272727273,0.272727272727273,0.181818181818182
1.42424242424242,0.954545454545455,0.772727272727273,0.272727272727273,0.181818181818182
1.42424242424242,0.954545454545455,0.772727272727273,0.272727272727273,0.181818181818182
1.45454545454545,0.954545454545455,0.772727272727273,0.272727272727273,0.181818181818182
1.45454545454545,0.954545454545455,0.772727272727273,0.272727272727273,0.181818181818182
1.48484848484848,0.954545454545455,0.772727272727273,0.272727272727273,0.181818181818182
1.48484848484848,0.954545454545455,0.818181818181818,0.272727272727273,0.181818181818182
1.51515151515152,0.954545454545455,0.818181818181818,0.272727272727273,0.181818181818182
1.51515151515152,0.954545454545455,0.818181818181818,0.318181818181818,0.181818181818182
1.54545454545455,0.954545454545455,0.818181818181818,0.318181818181818,0.181818181818182
1.54545454545455,0.954545454545455,0.818181818181818,0.318181818181818,0.181818181818182
1.57575757575758,0.954545454545455,0.818181818181818,0.318181818181818,0.181818181818182
1.57575757575758,0.954545454545455,0.818181818181818,0.318181818181818,0.181818181818182
1.60606060606061,0.954545454545455,0.818181818181818,0.318181818181818,0.181818181818182
1.60606060606061,0.954545454545455,0.863636363636364,0.363636363636364,0.181818181818182
1.63636363636364,0.954545454545455,0.863636363636364,0.363636363636364,0.181818181818182
1.63636363636364,0.954545454545455,0.863636363636364,0.363636363636364,0.181818181818182
1.66666666666667,0.954545454545455,0.863636363636364,0.363636363636364,0.181818181818182
1.66666666666667,0.954545454545455,0.863636363636364,0.363636363636364,0.227272727272727
1.6969696969697,0.954545454545455,0.863636363636364,0.363636363636364,0.227272727272727
1.6969696969697,0.954545454545455,0.863636363636364,0.363636363636364,0.227272727272727
1.72727272727273,0.954545454545455,0.863636363636364,0.363636363636364,0.227272727272727
1.72727272727273,0.954545454545455,0.863636363636364,0.363636363636364,0.227272727272727
1.75757575757576,0.954545454545455,0.863636363636364,0.363636363636364,0.227272727272727
1.75757575757576,0.954545454545455,0.863636363636364,0.363636363636364,0.227272727272727
1.78787878787879,0.954545454545455,0.863636363636364,0.363636363636364,0.227272727272727
1.78787878787879,1,0.863636363636364,0.363636363636364,0.272727272727273
1.81818181818182,1,0.863636363636364,0.363636363636364,0.272727272727273
1.81818181818182,1,0.909090909090909,0.409090909090909,0.272727272727273
1.84848484848485,1,0.909090909090909,0.409090909090909,0.272727272727273
1.84848484848485,1,0.909090909090909,0.409090909090909,0.318181818181818
1.87878787878788,1,0.909090909090909,0.409090909090909,0.318181818181818
1.87878787878788,1,0.909090909090909,0.409090909090909,0.318181818181818
1.90909090909091,1,0.909090909090909,0.409090909090909,0.318181818181818
1.90909090909091,1,0.909090909090909,0.454545454545455,0.318181818181818
1.93939393939394,1,0.909090909090909,0.454545454545455,0.318181818181818
1.93939393939394,1,0.909090909090909,0.5,0.363636363636364
1.96969696969697,1,0.909090909090909,0.5,0.363636363636364
1.96969696969697,1,0.909090909090909,0.590909090909091,0.363636363636364
2,1,0.909090909090909,0.590909090909091,0.363636363636364
2,1,0.909090909090909,0.590909090909091,0.363636363636364
2.03030303030303,1,0.909090909090909,0.590909090909091,0.363636363636364
2.03030303030303,1,0.909090909090909,0.590909090909091,0.363636363636364
2.06060606060606,1,0.909090909090909,0.590909090909091,0.363636363636364
2.06060606060606,1,0.909090909090909,0.590909090909091,0.363636363636364
2.09090909090909,1,0.909090909090909,0.590909090909091,0.363636363636364
2.09090909090909,1,0.909090909090909,0.590909090909091,0.363636363636364
2.12121212121212,1,0.909090909090909,0.590909090909091,0.363636363636364
2.12121212121212,1,0.909090909090909,0.590909090909091,0.363636363636364
2.15151515151515,1,0.909090909090909,0.590909090909091,0.363636363636364
2.15151515151515,1,0.909090909090909,0.590909090909091,0.409090909090909
2.18181818181818,1,0.909090909090909,0.590909090909091,0.409090909090909
2.18181818181818,1,0.909090909090909,0.636363636363636,0.409090909090909
2.21212121212121,1,0.909090909090909,0.636363636363636,0.409090909090909
2.21212121212121,1,0.954545454545455,0.636363636363636,0.454545454545455
2.24242424242424,1,0.954545454545455,0.636363636363636,0.454545454545455
2.24242424242424,1,0.954545454545455,0.636363636363636,0.454545454545455
2.27272727272727,1,0.954545454545455,0.636363636363636,0.454545454545455
2.27272727272727,1,1,0.681818181818182,0.5
2.3030303030303,1,1,0.681818181818182,0.5
2.3030303030303,1,1,0.681818181818182,0.5
2.33333333333333,1,1,0.681818181818182,0.5
2.33333333333333,1,1,0.681818181818182,0.5
2.36363636363636,1,1,0.681818181818182,0.5
2.36363636363636,1,1,0.681818181818182,0.545454545454545
2.39393939393939,1,1,0.681818181818182,0.545454545454545
2.39393939393939,1,1,0.681818181818182,0.590909090909091
2.42424242424242,1,1,0.681818181818182,0.590909090909091
2.42424242424242,1,1,0.681818181818182,0.590909090909091
2.45454545454545,1,1,0.681818181818182,0.590909090909091
2.45454545454545,1,1,0.681818181818182,0.590909090909091
2.48484848484848,1,1,0.681818181818182,0.590909090909091
2.48484848484848,1,1,0.681818181818182,0.590909090909091
2.51515151515152,1,1,0.681818181818182,0.590909090909091
2.51515151515152,1,1,0.681818181818182,0.636363636363636
2.54545454545455,1,1,0.681818181818182,0.636363636363636
2.54545454545455,1,1,0.681818181818182,0.636363636363636
2.57575757575758,1,1,0.681818181818182,0.636363636363636
2.57575757575758,1,1,0.727272727272727,0.636363636363636
2.60606060606061,1,1,0.727272727272727,0.636363636363636
2.60606060606061,1,1,0.772727272727273,0.681818181818182
2.63636363636364,1,1,0.772727272727273,0.681818181818182
2.63636363636364,1,1,0.818181818181818,0.681818181818182
2.66666666666667,1,1,0.818181818181818,0.681818181818182
2.66666666666667,1,1,0.863636363636364,0.681818181818182
2.6969696969697,1,1,0.863636363636364,0.681818181818182
2.6969696969697,1,1,0.863636363636364,0.681818181818182
2.72727272727273,1,1,0.863636363636364,0.681818181818182
2.72727272727273,1,1,0.863636363636364,0.727272727272727
2.75757575757576,1,1,0.863636363636364,0.727272727272727
2.75757575757576,1,1,0.909090909090909,0.772727272727273
2.78787878787879,1,1,0.909090909090909,0.772727272727273
2.78787878787879,1,1,0.909090909090909,0.818181818181818
2.81818181818182,1,1,0.909090909090909,0.818181818181818
2.81818181818182,1,1,0.909090909090909,0.818181818181818
2.84848484848485,1,1,0.909090909090909,0.818181818181818
2.84848484848485,1,1,0.909090909090909,0.818181818181818
2.87878787878788,1,1,0.909090909090909,0.818181818181818
2.87878787878788,1,1,0.909090909090909,0.863636363636364
2.90909090909091,1,1,0.909090909090909,0.863636363636364
2.90909090909091,1,1,0.954545454545455,0.909090909090909
2.93939393939394,1,1,0.954545454545455,0.909090909090909
2.93939393939394,1,1,0.954545454545455,0.909090909090909
2.96969696969697,1,1,0.954545454545455,0.909090909090909
2.96969696969697,1,1,0.954545454545455,0.909090909090909
3,1,1,0.954545454545455,0.909090909090909
3,1,1,0.954545454545455,0.909090909090909
3.03030303030303,1,1,0.954545454545455,0.909090909090909
3.03030303030303,1,1,0.954545454545455,0.909090909090909
3.06060606060606,1,1,0.954545454545455,0.909090909090909
3.06060606060606,1,1,0.954545454545455,0.909090909090909
3.09090909090909,1,1,0.954545454545455,0.909090909090909
3.09090909090909,1,1,0.954545454545455,0.909090909090909
3.12121212121212,1,1,0.954545454545455,0.909090909090909
3.12121212121212,1,1,0.954545454545455,0.909090909090909
3.15151515151515,1,1,0.954545454545455,0.909090909090909
3.15151515151515,1,1,0.954545454545455,0.909090909090909
3.18181818181818,1,1,0.954545454545455,0.909090909090909
3.18181818181818,1,1,0.954545454545455,0.909090909090909
3.21212121212121,1,1,0.954545454545455,0.909090909090909
3.21212121212121,1,1,0.954545454545455,0.909090909090909
3.24242424242424,1,1,0.954545454545455,0.909090909090909
3.24242424242424,1,1,0.954545454545455,0.909090909090909
3.27272727272727,1,1,0.954545454545455,0.909090909090909
3.27272727272727,1,1,0.954545454545455,0.909090909090909
3.3030303030303,1,1,0.954545454545455,0.909090909090909
3.3030303030303,1,1,0.954545454545455,0.909090909090909
3.33333333333333,1,1,0.954545454545455,0.909090909090909
3.33333333333333,1,1,0.954545454545455,0.909090909090909
3.36363636363636,1,1,0.954545454545455,0.909090909090909
3.36363636363636,1,1,0.954545454545455,0.909090909090909
3.39393939393939,1,1,0.954545454545455,0.909090909090909
3.39393939393939,1,1,0.954545454545455,0.909090909090909
3.42424242424242,1,1,0.954545454545455,0.909090909090909
3.42424242424242,1,1,0.954545454545455,0.909090909090909
3.45454545454545,1,1,0.954545454545455,0.909090909090909
3.45454545454545,1,1,0.954545454545455,0.909090909090909
3.48484848484848,1,1,0.954545454545455,0.909090909090909
3.48484848484848,1,1,0.954545454545455,0.909090909090909
3.51515151515152,1,1,0.954545454545455,0.909090909090909
3.51515151515152,1,1,0.954545454545455,0.909090909090909
3.54545454545455,1,1,0.954545454545455,0.909090909090909
3.54545454545455,1,1,0.954545454545455,0.909090909090909
3.57575757575758,1,1,0.954545454545455,0.909090909090909
3.57575757575758,1,1,0.954545454545455,0.909090909090909
3.60606060606061,1,1,0.954545454545455,0.909090909090909
3.60606060606061,1,1,0.954545454545455,0.909090909090909
3.63636363636364,1,1,0.954545454545455,0.909090909090909
3.63636363636364,1,1,0.954545454545455,0.954545454545455
3.66666666666667,1,1,0.954545454545455,0.954545454545455
3.66666666666667,1,1,0.954545454545455,0.954545454545455
3.6969696969697,1,1,0.954545454545455,0.954545454545455
3.6969696969697,1,1,0.954545454545455,0.954545454545455
3.72727272727273,1,1,0.954545454545455,0.954545454545455
3.72727272727273,1,1,0.954545454545455,0.954545454545455
3.75757575757576,1,1,0.954545454545455,0.954545454545455
3.75757575757576,1,1,1,0.954545454545455
3.78787878787879,1,1,1,0.954545454545455
3.78787878787879,1,1,1,0.954545454545455
3.81818181818182,1,1,1,0.954545454545455
3.81818181818182,1,1,1,0.954545454545455
3.84848484848485,1,1,1,0.954545454545455
3.84848484848485,1,1,1,0.954545454545455
3.87878787878788,1,1,1,0.954545454545455
3.87878787878788,1,1,1,0.954545454545455
3.90909090909091,1,1,1,0.954545454545455
3.90909090909091,1,1,1,0.954545454545455
3.93939393939394,1,1,1,0.954545454545455
3.93939393939394,1,1,1,1
3.96969696969697,1,1,1,1
3.96969696969697,1,1,1,1
4,1,1,1,1
4,1,1,1,1


==> data/MR_DsDg_mTRE.csv <==
x,c1,c2,c3,c4
1,0.357142857142857,0.285714285714286,0.357142857142857,0
1.0020202020202,0.357142857142857,0.285714285714286,0.357142857142857,0
1.0020202020202,0.571428571428571,0.571428571428571,0.428571428571429,0.0714285714285714
1.0040404040404,0.571428571428571,0.571428571428571,0.428571428571429,0.0714285714285714
1.0040404040404,0.642857142857143,0.571428571428571,0.428571428571429,0.0714285714285714
1.00606060606061,0.642857142857143,0.571428571428571,0.428571428571429,0.0714285714285714
1.00606060606061,0.642857142857143,0.642857142857143,0.428571428571429,0.214285714285714
1.00808080808081,0.642857142857143,0.642857142857143,0.428571428571429,0.214285714285714
1.00808080808081,0.642857142857143,0.642857142857143,0.571428571428571,0.357142857142857
1.01010101010101,0.642857142857143,0.642857142857143,0.571428571428571,0.357142857142857
1.01010101010101,0.642857142857143,0.642857142857143,0.714285714285714,0.5
1.01212121212121,0.642857142857143,0.642857142857143,0.714285714285714,0.5
1.01212121212121,0.714285714285714,0.642857142857143,0.714285714285714,0.5
1.01414141414141,0.714285714285714,0.642857142857143,0.714285714285714,0.5
1.01414141414141,0.714285714285714,0.785714285714286,0.785714285714286,0.571428571428571
1.01616161616162,0.714285714285714,0.785714285714286,0.785714285714286,0.571428571428571
1.01616161616162,0.714285714285714,0.785714285714286,0.785714285714286,0.642857142857143
1.01818181818182,0.714285714285714,0.785714285714286,0.785714285714286,0.642857142857143
1.01818181818182,0.714285714285714,0.857142857142857,0.785714285714286,0.642857142857143
1.02020202020202,0.714285714285714,0.857142857142857,0.785714285714286,0.642857142857143
1.02020202020202,0.714285714285714,0.857142857142857,0.928571428571429,0.642857142857143
1.02222222222222,0.714285714285714,0.857142857142857,0.928571428571429,0.642857142857143
1.02222222222222,0.785714285714286,0.857142857142857,0.928571428571429,0.714285714285714
1.02424242424242,0.785714285714286,0.857142857142857,0.928571428571429,0.714285714285714
1.02424242424242,0.785714285714286,0.928571428571429,0.928571428571429,0.714285714285714
1.02626262626263,0.785714285714286,0.928571428571429,0.928571428571429,0.714285714285714
1.02626262626263,0.857142857142857,0.928571428571429,0.928571428571429,0.714285714285714
1.02828282828283,0.857142857142857,0.928571428571429,0.928571428571429,0.714285714285714
1.02828282828283,0.857142857142857,0.928571428571429,0.928571428571429,0.785714285714286
1.03030303030303,0.857142857142857,0.928571428571429,0.928571428571429,0.785714285714286
1.03030303030303,0.857142857142857,0.928571428571429,0.928571428571429,0.857142857142857
1.03232323232323,0.857142857142857,0.928571428571429,0.928571428571429,0.857142857142857
1.03232323232323,0.857142857142857,0.928571428571429,1,0.857142857142857
1.03434343434343,0.857142857142857,0.928571428571429,1,0.857142857142857
1.03434343434343,0.928571428571429,0.928571428571429,1,0.857142857142857
1.03636363636364,0.928571428571429,0.928571428571429,1,0.857142857142857
1.03636363636364,0.928571428571429,0.928571428571429,1,0.857142857142857
1.03838383838384,0.928571428571429,0.928571428571429,1,0.857142857142857
1.03838383838384,0.928571428571429,1,1,0.857142857142857
1.04040404040404,0.928571428571429,1,1,0.857142857142857
1.04040404040404,0.928571428571429,1,1,1
1.04242424242424,0.928571428571429,1,1,1
1.04242424242424,0.928571428571429,1,1,1
1.04444444444444,0.928571428571429,1,1,1
1.04444444444444,1,1,1,1
1.04646464646465,1,1,1,1
1.04646464646465,1,1,1,1
1.04848484848485,1,1,1,1
1.04848484848485,1,1,1,1
1.05050505050505,1,1,1,1
1.05050505050505,1,1,1,1
1.05252525252525,1,1,1,1
1.05252525252525,1,1,1,1
1.05454545454545,1,1,1,1
1.05454545454545,1,1,1,1
1.05656565656566,1,1,1,1
1.05656565656566,1,1,1,1
1.05858585858586,1,1,1,1
1.05858585858586,1,1,1,1
1.06060606060606,1,1,1,1
1.06060606060606,1,1,1,1
1.06262626262626,1,1,1,1
1.06262626262626,1,1,1,1
1.06464646464646,1,1,1,1
1.06464646464646,1,1,1,1
1.06666666666667,1,1,1,1
1.06666666666667,1,1,1,1
1.06868686868687,1,1,1,1
1.06868686868687,1,1,1,1
1.07070707070707,1,1,1,1
1.07070707070707,1,1,1,1
1.07272727272727,1,1,1,1
1.07272727272727,1,1,1,1
1.07474747474747,1,1,1,1
1.07474747474747,1,1,1,1
1.07676767676768,1,1,1,1
1.07676767676768,1,1,1,1
1.07878787878788,1,1,1,1
1.07878787878788,1,1,1,1
1.08080808080808,1,1,1,1
1.08080808080808,1,1,1,1
1.08282828282828,1,1,1,1
1.08282828282828,1,1,1,1
1.08484848484848,1,1,1,1
1.08484848484848,1,1,1,1
1.08686868686869,1,1,1,1
1.08686868686869,1,1,1,1
1.08888888888889,1,1,1,1
1.08888888888889,1,1,1,1
1.09090909090909,1,1,1,1
1.09090909090909,1,1,1,1
1.09292929292929,1,1,1,1
1.09292929292929,1,1,1,1
1.09494949494949,1,1,1,1
1.09494949494949,1,1,1,1
1.0969696969697,1,1,1,1
1.0969696969697,1,1,1,1
1.0989898989899,1,1,1,1
1.0989898989899,1,1,1,1
1.1010101010101,1,1,1,1
1.1010101010101,1,1,1,1
1.1030303030303,1,1,1,1
1.1030303030303,1,1,1,1
1.10505050505051,1,1,1,1
1.10505050505051,1,1,1,1
1.10707070707071,1,1,1,1
1.10707070707071,1,1,1,1
1.10909090909091,1,1,1,1
1.10909090909091,1,1,1,1
1.11111111111111,1,1,1,1
1.11111111111111,1,1,1,1
1.11313131313131,1,1,1,1
1.11313131313131,1,1,1,1
1.11515151515152,1,1,1,1
1.11515151515152,1,1,1,1
1.11717171717172,1,1,1,1
1.11717171717172,1,1,1,1
1.11919191919192,1,1,1,1
1.11919191919192,1,1,1,1
1.12121212121212,1,1,1,1
1.12121212121212,1,1,1,1
1.12323232323232,1,1,1,1
1.12323232323232,1,1,1,1
1.12525252525253,1,1,1,1
1.12525252525253,1,1,1,1
1.12727272727273,1,1,1,1
1.12727272727273,1,1,1,1
1.12929292929293,1,1,1,1
1.12929292929293,1,1,1,1
1.13131313131313,1,1,1,1
1.13131313131313,1,1,1,1
1.13333333333333,1,1,1,1
1.13333333333333,1,1,1,1
1.13535353535354,1,1,1,1
1.13535353535354,1,1,1,1
1.13737373737374,1,1,1,1
1.13737373737374,1,1,1,1
1.13939393939394,1,1,1,1
1.13939393939394,1,1,1,1
1.14141414141414,1,1,1,1
1.14141414141414,1,1,1,1
1.14343434343434,1,1,1,1
1.14343434343434,1,1,1,1
1.14545454545455,1,1,1,1
1.14545454545455,1,1,1,1
1.14747474747475,1,1,1,1
1.14747474747475,1,1,1,1
1.14949494949495,1,1,1,1
1.14949494949495,1,1,1,1
1.15151515151515,1,1,1,1
1.15151515151515,1,1,1,1
1.15353535353535,1,1,1,1
1.15353535353535,1,1,1,1
1.15555555555556,1,1,1,1
1.15555555555556,1,1,1,1
1.15757575757576,1,1,1,1
1.15757575757576,1,1,1,1
1.15959595959596,1,1,1,1
1.15959595959596,1,1,1,1
1.16161616161616,1,1,1,1
1.16161616161616,1,1,1,1
1.16363636363636,1,1,1,1
1.16363636363636,1,1,1,1
1.16565656565657,1,1,1,1
1.16565656565657,1,1,1,1
1.16767676767677,1,1,1,1
1.16767676767677,1,1,1,1
1.16969696969697,1,1,1,1
1.16969696969697,1,1,1,1
1.17171717171717,1,1,1,1
1.17171717171717,1,1,1,1
1.17373737373737,1,1,1,1
1.17373737373737,1,1,1,1
1.17575757575758,1,1,1,1
1.17575757575758,1,1,1,1
1.17777777777778,1,1,1,1
1.17777777777778,1,1,1,1
1.17979797979798,1,1,1,1
1.17979797979798,1,1,1,1
1.18181818181818,1,1,1,1
1.18181818181818,1,1,1,1
1.18383838383838,1,1,1,1
1.18383838383838,1,1,1,1
1.18585858585859,1,1,1,1
1.18585858585859,1,1,1,1
1.18787878787879,1,1,1,1
1.18787878787879,1,1,1,1
1.18989898989899,1,1,1,1
1.18989898989899,1,1,1,1
1.19191919191919,1,1,1,1
1.19191919191919,1,1,1,1
1.19393939393939,1,1,1,1
1.19393939393939,1,1,1,1
1.1959595959596,1,1,1,1
1.1959595959596,1,1,1,1
1.1979797979798,1,1,1,1
1.1979797979798,1,1,1,1
1.2,1,1,1,1
1.2,1,1,1,1


==> data/MR_DsDg_minres.csv <==
x,c1,c2,c3,c4
1,0,0.136363636363636,0.272727272727273,0.727272727272727
1.04040404040404,0,0.136363636363636,0.272727272727273,0.727272727272727
1.04040404040404,0,0.181818181818182,0.318181818181818,0.818181818181818
1.08080808080808,0,0.181818181818182,0.318181818181818,0.818181818181818
1.08080808080808,0,0.181818181818182,0.318181818181818,0.909090909090909
1.12121212121212,0,0.181818181818182,0.318181818181818,0.909090909090909
1.12121212121212,0.0454545454545455,0.227272727272727,0.454545454545455,0.909090909090909
1.16161616161616,0.0454545454545455,0.227272727272727,0.454545454545455,0.909090909090909
1.16161616161616,0.0454545454545455,0.227272727272727,0.545454545454545,0.909090909090909
1.2020202020202,0.0454545454545455,0.227272727272727,0.545454545454545,0.909090909090909
1.2020202020202,0.0454545454545455,0.272727272727273,0.636363636363636,0.909090909090909
1.24242424242424,0.0454545454545455,0.272727272727273,0.636363636363636,0.909090909090909
1.24242424242424,0.0454545454545455,0.272727272727273,0.681818181818182,0.954545454545455
1.28282828282828,0.0454545454545455,0.272727272727273,0.681818181818182,0.954545454545455
1.28282828282828,0.0454545454545455,0.272727272727273,0.772727272727273,1
1.32323232323232,0.0454545454545455,0.272727272727273,0.772727272727273,1
1.32323232323232,0.0454545454545455,0.318181818181818,0.772727272727273,1
1.36363636363636,0.0454545454545455,0.318181818181818,0.772727272727273,1
1.36363636363636,0.0454545454545455,0.318181818181818,0.772727272727273,1
1.4040404040404,0.0454545454545455,0.318181818181818,0.772727272727273,1
1.4040404040404,0.0454545454545455,0.363636363636364,0.772727272727273,1
1.44444444444444,0.0454545454545455,0.363636363636364,0.772727272727273,1
1.44444444444444,0.0909090909090909,0.363636363636364,0.818181818181818,1
1.48484848484848,0.0909090909090909,0.363636363636364,0.818181818181818,1
1.48484848484848,0.0909090909090909,0.409090909090909,0.818181818181818,1
1.52525252525253,0.0909090909090909,0.409090909090909,0.818181818181818,1
1.52525252525253,0.0909090909090909,0.409090909090909,0.818181818181818,1
1.56565656565657,0.0909090909090909,0.409090909090909,0.818181818181818,1
1.56565656565657,0.0909090909090909,0.409090909090909,0.818181818181818,1
1.60606060606061,0.0909090909090909,0.409090909090909,0.818181818181818,1
1.60606060606061,0.0909090909090909,0.409090909090909,0.818181818181818,1
1.64646464646465,0.0909090909090909,0.409090909090909,0.818181818181818,1
1.64646464646465,0.0909090909090909,0.454545454545455,0.818181818181818,1
1.68686868686869,0.0909090909090909,0.454545454545455,0.818181818181818,1
1.68686868686869,0.0909090909090909,0.454545454545455,0.818181818181818,1
1.72727272727273,0.0909090909090909,0.454545454545455,0.818181818181818,1
1.72727272727273,0.0909090909090909,0.454545454545455,0.863636363636364,1
1.76767676767677,0.0909090909090909,0.454545454545455,0.863636363636364,1
1.76767676767677,0.0909090909090909,0.5,0.863636363636364,1
1.80808080808081,0.0909090909090909,0.5,0.863636363636364,1
1.80808080808081,0.0909090909090909,0.5,0.863636363636364,1
1.84848484848485,0.0909090909090909,0.5,0.863636363636364,1
1.84848484848485,0.0909090909090909,0.5,0.863636363636364,1
1.88888888888889,0.0909090909090909,0.5,0.863636363636364,1
1.88888888888889,0.0909090909090909,0.5,0.863636363636364,1
1.92929292929293,0.0909090909090909,0.5,0.863636363636364,1
1.92929292929293,0.136363636363636,0.5,0.909090909090909,1
1.96969696969697,0.136363636363636,0.5,0.909090909090909,1
1.96969696969697,0.227272727272727,0.5,0.954545454545455,1
2.01010101010101,0.227272727272727,0.5,0.954545454545455,1
2.01010101010101,0.227272727272727,0.5,1,1
2.05050505050505,0.227272727272727,0.5,1,1
2.05050505050505,0.227272727272727,0.5,1,1
2.09090909090909,0.227272727272727,0.5,1,1
2.09090909090909,0.272727272727273,0.5,1,1
2.13131313131313,0.272727272727273,0.5,1,1
2.13131313131313,0.318181818181818,0.5,1,1
2.17171717171717,0.318181818181818,0.5,1,1
2.17171717171717,0.318181818181818,0.5,1,1
2.21212121212121,0.318181818181818,0.5,1,1
2.21212121212121,0.318181818181818,0.545454545454545,1,1
2.25252525252525,0.318181818181818,0.545454545454545,1,1
2.25252525252525,0.318181818181818,0.545454545454545,1,1
2.29292929292929,0.318181818181818,0.545454545454545,1,1
2.29292929292929,0.318181818181818,0.590909090909091,1,1
2.33333333333333,0.318181818181818,0.590909090909091,1,1
2.33333333333333,0.318181818181818,0.590909090909091,1,1
2.37373737373737,0.318181818181818,0.590909090909091,1,1
2.37373737373737,0.318181818181818,0.590909090909091,1,1
2.41414141414141,0.318181818181818,0.590909090909091,1,1
2.41414141414141,0.318181818181818,0.636363636363636,1,1
2.45454545454545,0.318181818181818,0.636363636363636,1,1
2.45454545454545,0.363636363636364,0.681818181818182,1,1
2.49494949494949,0.363636363636364,0.681818181818182,1,1
2.49494949494949,0.363636363636364,0.727272727272727,1,1
2.53535353535354,0.363636363636364,0.727272727272727,1,1
2.53535353535354,0.363636363636364,0.772727272727273,1,1
2.57575757575758,0.363636363636364,0.772727272727273,1,1
2.57575757575758,0.363636363636364,0.772727272727273,1,1
2.61616161616162,0.363636363636364,0.772727272727273,1,1
2.61616161616162,0.363636363636364,0.772727272727273,1,1
2.65656565656566,0.363636363636364,0.772727272727273,1,1
2.65656565656566,0.363636363636364,0.772727272727273,1,1
2.6969696969697,0.363636363636364,0.772727272727273,1,1
2.6969696969697,0.363636363636364,0.772727272727273,1,1
2.73737373737374,0.363636363636364,0.772727272727273,1,1
2.73737373737374,0.363636363636364,0.772727272727273,1,1
2.77777777777778,0.363636363636364,0.772727272727273,1,1
2.77777777777778,0.409090909090909,0.772727272727273,1,1
2.81818181818182,0.409090909090909,0.772727272727273,1,1
2.81818181818182,0.454545454545455,0.772727272727273,1,1
2.85858585858586,0.454545454545455,0.772727272727273,1,1
2.85858585858586,0.454545454545455,0.772727272727273,1,1
2.8989898989899,0.454545454545455,0.772727272727273,1,1
2.8989898989899,0.454545454545455,0.772727272727273,1,1
2.93939393939394,0.454545454545455,0.772727272727273,1,1
2.93939393939394,0.454545454545455,0.772727272727273,1,1
2.97979797979798,0.454545454545455,0.772727272727273,1,1
2.97979797979798,0.454545454545455,0.818181818181818,1,1
3.02020202020202,0.454545454545455,0.818181818181818,1,1
3.02020202020202,0.454545454545455,0.818181818181818,1,1
3.06060606060606,0.454545454545455,0.818181818181818,1,1
3.06060606060606,0.5,0.818181818181818,1,1
3.1010101010101,0.5,0.818181818181818,1,1
3.1010101010101,0.5,0.818181818181818,1,1
3.14141414141414,0.5,0.818181818181818,1,1
3.14141414141414,0.5,0.818181818181818,1,1
3.18181818181818,0.5,0.818181818181818,1,1
3.18181818181818,0.5,0.818181818181818,1,1
3.22222222222222,0.5,0.818181818181818,1,1
3.22222222222222,0.5,0.818181818181818,1,1
3.26262626262626,0.5,0.818181818181818,1,1
3.26262626262626,0.5,0.818181818181818,1,1
3.3030303030303,0.5,0.818181818181818,1,1
3.3030303030303,0.545454545454545,0.818181818181818,1,1
3.34343434343434,0.545454545454545,0.818181818181818,1,1
3.34343434343434,0.545454545454545,0.818181818181818,1,1
3.38383838383838,0.545454545454545,0.818181818181818,1,1
3.38383838383838,0.545454545454545,0.818181818181818,1,1
3.42424242424242,0.545454545454545,0.818181818181818,1,1
3.42424242424242,0.545454545454545,0.863636363636364,1,1
3.46464646464646,0.545454545454545,0.863636363636364,1,1
3.46464646464646,0.545454545454545,0.863636363636364,1,1
3.50505050505051,0.545454545454545,0.863636363636364,1,1
3.50505050505051,0.545454545454545,0.863636363636364,1,1
3.54545454545455,0.545454545454545,0.863636363636364,1,1
3.54545454545455,0.590909090909091,0.863636363636364,1,1
3.58585858585859,0.590909090909091,0.863636363636364,1,1
3.58585858585859,0.590909090909091,0.863636363636364,1,1
3.62626262626263,0.590909090909091,0.863636363636364,1,1
3.62626262626263,0.636363636363636,0.863636363636364,1,1
3.66666666666667,0.636363636363636,0.863636363636364,1,1
3.66666666666667,0.636363636363636,0.863636363636364,1,1
3.70707070707071,0.636363636363636,0.863636363636364,1,1
3.70707070707071,0.636363636363636,0.863636363636364,1,1
3.74747474747475,0.636363636363636,0.863636363636364,1,1
3.74747474747475,0.681818181818182,0.863636363636364,1,1
3.78787878787879,0.681818181818182,0.863636363636364,1,1
3.78787878787879,0.681818181818182,0.863636363636364,1,1
3.82828282828283,0.681818181818182,0.863636363636364,1,1
3.82828282828283,0.681818181818182,0.863636363636364,1,1
3.86868686868687,0.681818181818182,0.863636363636364,1,1
3.86868686868687,0.681818181818182,0.863636363636364,1,1
3.90909090909091,0.681818181818182,0.863636363636364,1,1
3.90909090909091,0.681818181818182,0.909090909090909,1,1
3.94949494949495,0.681818181818182,0.909090909090909,1,1
3.94949494949495,0.681818181818182,0.909090909090909,1,1
3.98989898989899,0.681818181818182,0.909090909090909,1,1
3.98989898989899,0.681818181818182,0.909090909090909,1,1
4.03030303030303,0.681818181818182,0.909090909090909,1,1
4.03030303030303,0.681818181818182,0.909090909090909,1,1
4.07070707070707,0.681818181818182,0.909090909090909,1,1
4.07070707070707,0.681818181818182,0.909090909090909,1,1
4.11111111111111,0.681818181818182,0.909090909090909,1,1
4.11111111111111,0.681818181818182,0.909090909090909,1,1
4.15151515151515,0.681818181818182,0.909090909090909,1,1
4.15151515151515,0.681818181818182,0.909090909090909,1,1
4.19191919191919,0.681818181818182,0.909090909090909,1,1
4.19191919191919,0.681818181818182,0.909090909090909,1,1
4.23232323232323,0.681818181818182,0.909090909090909,1,1
4.23232323232323,0.681818181818182,0.909090909090909,1,1
4.27272727272727,0.681818181818182,0.909090909090909,1,1
4.27272727272727,0.681818181818182,0.909090909090909,1,1
4.31313131313131,0.681818181818182,0.909090909090909,1,1
4.31313131313131,0.727272727272727,0.909090909090909,1,1
4.35353535353535,0.727272727272727,0.909090909090909,1,1
4.35353535353535,0.727272727272727,0.909090909090909,1,1
4.39393939393939,0.727272727272727,0.909090909090909,1,1
4.39393939393939,0.727272727272727,0.909090909090909,1,1
4.43434343434343,0.727272727272727,0.909090909090909,1,1
4.43434343434343,0.727272727272727,0.909090909090909,1,1
4.47474747474747,0.727272727272727,0.909090909090909,1,1
4.47474747474747,0.772727272727273,0.909090909090909,1,1
4.51515151515152,0.772727272727273,0.909090909090909,1,1
4.51515151515152,0.772727272727273,0.909090909090909,1,1
4.55555555555556,0.772727272727273,0.909090909090909,1,1
4.55555555555556,0.818181818181818,0.909090909090909,1,1
4.5959595959596,0.818181818181818,0.909090909090909,1,1
4.5959595959596,0.863636363636364,0.909090909090909,1,1
4.63636363636364,0.863636363636364,0.909090909090909,1,1
4.63636363636364,0.909090909090909,0.909090909090909,1,1
4.67676767676768,0.909090909090909,0.909090909090909,1,1
4.67676767676768,0.909090909090909,0.909090909090909,1,1
4.71717171717172,0.909090909090909,0.909090909090909,1,1
4.71717171717172,0.909090909090909,0.909090909090909,1,1
4.75757575757576,0.909090909090909,0.909090909090909,1,1
4.75757575757576,0.909090909090909,0.909090909090909,1,1
4.7979797979798,0.909090909090909,0.909090909090909,1,1
4.7979797979798,0.909090909090909,0.909090909090909,1,1
4.83838383838384,0.909090909090909,0.909090909090909,1,1
4.83838383838384,0.909090909090909,0.909090909090909,1,1
4.87878787878788,0.909090909090909,0.909090909090909,1,1
4.87878787878788,0.909090909090909,0.909090909090909,1,1
4.91919191919192,0.909090909090909,0.909090909090909,1,1
4.91919191919192,0.909090909090909,0.954545454545455,1,1
4.95959595959596,0.909090909090909,0.954545454545455,1,1
4.95959595959596,0.909090909090909,0.954545454545455,1,1
5,0.909090909090909,0.954545454545455,1,1
5,0.909090909090909,0.954545454545455,1,1


==> data/MR_DsDg_red.csv <==
x,c1,c2,c3,c4
1,0.545454545454545,0.363636363636364,0.0454545454545455,0.181818181818182
1.00151515151515,0.545454545454545,0.363636363636364,0.0454545454545455,0.181818181818182
1.00151515151515,0.909090909090909,0.727272727272727,0.727272727272727,0.818181818181818
1.0030303030303,0.909090909090909,0.727272727272727,0.727272727272727,0.818181818181818
1.0030303030303,0.909090909090909,0.772727272727273,0.727272727272727,0.863636363636364
1.00454545454545,0.909090909090909,0.772727272727273,0.727272727272727,0.863636363636364
1.00454545454545,0.954545454545455,0.909090909090909,0.818181818181818,0.863636363636364
1.00606060606061,0.954545454545455,0.909090909090909,0.818181818181818,0.863636363636364
1.00606060606061,0.954545454545455,0.909090909090909,0.818181818181818,0.863636363636364
1.00757575757576,0.954545454545455,0.909090909090909,0.818181818181818,0.863636363636364
1.00757575757576,0.954545454545455,0.909090909090909,0.818181818181818,0.863636363636364
1.00909090909091,0.954545454545455,0.909090909090909,0.818181818181818,0.863636363636364
1.00909090909091,0.954545454545455,0.909090909090909,0.818181818181818,0.863636363636364
1.01060606060606,0.954545454545455,0.909090909090909,0.818181818181818,0.863636363636364
1.01060606060606,0.954545454545455,0.909090909090909,0.863636363636364,0.909090909090909
1.01212121212121,0.954545454545455,0.909090909090909,0.863636363636364,0.909090909090909
1.01212121212121,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.01363636363636,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.01363636363636,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.01515151515152,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.01515151515152,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.01666666666667,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.01666666666667,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.01818181818182,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.01818181818182,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.01969696969697,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.01969696969697,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.02121212121212,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.02121212121212,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.02272727272727,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.02272727272727,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.02424242424242,0.954545454545455,0.909090909090909,0.954545454545455,0.954545454545455
1.02424242424242,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.02575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.02575757575758,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.02727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.02727272727273,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.02878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.02878787878788,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03030303030303,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03181818181818,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03333333333333,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03484848484848,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03484848484848,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03787878787879,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03939393939394,0.954545454545455,0.954545454545455,0.954545454545455,0.954545454545455
1.03939393939394,1,0.954545454545455,0.954545454545455,0.954545454545455
1.04090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455
1.04090909090909,1,0.954545454545455,0.954545454545455,0.954545454545455
1.04242424242424,1,0.954545454545455,0.954545454545455,0.954545454545455
1.04242424242424,1,0.954545454545455,0.954545454545455,0.954545454545455
1.04393939393939,1,0.954545454545455,0.954545454545455,0.954545454545455
1.04393939393939,1,0.954545454545455,0.954545454545455,0.954545454545455
1.04545454545455,1,0.954545454545455,0.954545454545455,0.954545454545455
1.04545454545455,1,0.954545454545455,0.954545454545455,0.954545454545455
1.0469696969697,1,0.954545454545455,0.954545454545455,0.954545454545455
1.0469696969697,1,0.954545454545455,0.954545454545455,0.954545454545455
1.04848484848485,1,0.954545454545455,0.954545454545455,0.954545454545455
1.04848484848485,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05151515151515,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05151515151515,1,0.954545454545455,0.954545454545455,0.954545454545455
1.0530303030303,1,0.954545454545455,0.954545454545455,0.954545454545455
1.0530303030303,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05454545454545,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05454545454545,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05606060606061,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05606060606061,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05757575757576,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05757575757576,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05909090909091,1,0.954545454545455,0.954545454545455,0.954545454545455
1.05909090909091,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06060606060606,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06060606060606,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06212121212121,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06212121212121,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06363636363636,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06363636363636,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06515151515152,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06515151515152,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06666666666667,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06666666666667,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06818181818182,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06818181818182,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06969696969697,1,0.954545454545455,0.954545454545455,0.954545454545455
1.06969696969697,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07121212121212,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07121212121212,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07272727272727,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07272727272727,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07424242424242,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07424242424242,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07575757575758,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07575757575758,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07727272727273,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07727272727273,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07878787878788,1,0.954545454545455,0.954545454545455,0.954545454545455
1.07878787878788,1,0.954545454545455,0.954545454545455,0.954545454545455
1.08030303030303,1,0.954545454545455,0.954545454545455,0.954545454545455
1.08030303030303,1,0.954545454545455,0.954545454545455,0.954545454545455
1.08181818181818,1,0.954545454545455,0.954545454545455,0.954545454545455
1.08181818181818,1,0.954545454545455,1,1
1.08333333333333,1,0.954545454545455,1,1
1.08333333333333,1,0.954545454545455,1,1
1.08484848484848,1,0.954545454545455,1,1
1.08484848484848,1,0.954545454545455,1,1
1.08636363636364,1,0.954545454545455,1,1
1.08636363636364,1,0.954545454545455,1,1
1.08787878787879,1,0.954545454545455,1,1
1.08787878787879,1,0.954545454545455,1,1
1.08939393939394,1,0.954545454545455,1,1
1.08939393939394,1,0.954545454545455,1,1
1.09090909090909,1,0.954545454545455,1,1
1.09090909090909,1,0.954545454545455,1,1
1.09242424242424,1,0.954545454545455,1,1
1.09242424242424,1,0.954545454545455,1,1
1.09393939393939,1,0.954545454545455,1,1
1.09393939393939,1,0.954545454545455,1,1
1.09545454545455,1,0.954545454545455,1,1
1.09545454545455,1,0.954545454545455,1,1
1.0969696969697,1,0.954545454545455,1,1
1.0969696969697,1,0.954545454545455,1,1
1.09848484848485,1,0.954545454545455,1,1
1.09848484848485,1,0.954545454545455,1,1
1.1,1,0.954545454545455,1,1
1.1,1,0.954545454545455,1,1
1.10151515151515,1,0.954545454545455,1,1
1.10151515151515,1,0.954545454545455,1,1
1.1030303030303,1,0.954545454545455,1,1
1.1030303030303,1,0.954545454545455,1,1
1.10454545454545,1,0.954545454545455,1,1
1.10454545454545,1,0.954545454545455,1,1
1.10606060606061,1,0.954545454545455,1,1
1.10606060606061,1,0.954545454545455,1,1
1.10757575757576,1,0.954545454545455,1,1
1.10757575757576,1,0.954545454545455,1,1
1.10909090909091,1,0.954545454545455,1,1
1.10909090909091,1,0.954545454545455,1,1
1.11060606060606,1,0.954545454545455,1,1
1.11060606060606,1,0.954545454545455,1,1
1.11212121212121,1,0.954545454545455,1,1
1.11212121212121,1,1,1,1
1.11363636363636,1,1,1,1
1.11363636363636,1,1,1,1
1.11515151515152,1,1,1,1
1.11515151515152,1,1,1,1
1.11666666666667,1,1,1,1
1.11666666666667,1,1,1,1
1.11818181818182,1,1,1,1
1.11818181818182,1,1,1,1
1.11969696969697,1,1,1,1
1.11969696969697,1,1,1,1
1.12121212121212,1,1,1,1
1.12121212121212,1,1,1,1
1.12272727272727,1,1,1,1
1.12272727272727,1,1,1,1
1.12424242424242,1,1,1,1
1.12424242424242,1,1,1,1
1.12575757575758,1,1,1,1
1.12575757575758,1,1,1,1
1.12727272727273,1,1,1,1
1.12727272727273,1,1,1,1
1.12878787878788,1,1,1,1
1.12878787878788,1,1,1,1
1.13030303030303,1,1,1,1
1.13030303030303,1,1,1,1
1.13181818181818,1,1,1,1
1.13181818181818,1,1,1,1
1.13333333333333,1,1,1,1
1.13333333333333,1,1,1,1
1.13484848484848,1,1,1,1
1.13484848484848,1,1,1,1
1.13636363636364,1,1,1,1
1.13636363636364,1,1,1,1
1.13787878787879,1,1,1,1
1.13787878787879,1,1,1,1
1.13939393939394,1,1,1,1
1.13939393939394,1,1,1,1
1.14090909090909,1,1,1,1
1.14090909090909,1,1,1,1
1.14242424242424,1,1,1,1
1.14242424242424,1,1,1,1
1.14393939393939,1,1,1,1
1.14393939393939,1,1,1,1
1.14545454545455,1,1,1,1
1.14545454545455,1,1,1,1
1.1469696969697,1,1,1,1
1.1469696969697,1,1,1,1
1.14848484848485,1,1,1,1
1.14848484848485,1,1,1,1
1.15,1,1,1,1
1.15,1,1,1,1


==> data/MR_DsDg_time.csv <==
x,c1,c2,c3,c4
1,0.136363636363636,0.636363636363636,0.227272727272727,0
1.04040404040404,0.136363636363636,0.636363636363636,0.227272727272727,0
1.04040404040404,0.227272727272727,0.681818181818182,0.272727272727273,0.136363636363636
1.08080808080808,0.227272727272727,0.681818181818182,0.272727272727273,0.136363636363636
1.08080808080808,0.409090909090909,0.681818181818182,0.272727272727273,0.181818181818182
1.12121212121212,0.409090909090909,0.681818181818182,0.272727272727273,0.181818181818182
1.12121212121212,0.5,0.772727272727273,0.272727272727273,0.227272727272727
1.16161616161616,0.5,0.772727272727273,0.272727272727273,0.227272727272727
1.16161616161616,0.681818181818182,0.818181818181818,0.363636363636364,0.227272727272727
1.2020202020202,0.681818181818182,0.818181818181818,0.363636363636364,0.227272727272727
1.2020202020202,0.681818181818182,0.818181818181818,0.363636363636364,0.272727272727273
1.24242424242424,0.681818181818182,0.818181818181818,0.363636363636364,0.272727272727273
1.24242424242424,0.727272727272727,0.818181818181818,0.409090909090909,0.409090909090909
1.28282828282828,0.727272727272727,0.818181818181818,0.409090909090909,0.409090909090909
1.28282828282828,0.818181818181818,0.863636363636364,0.454545454545455,0.454545454545455
1.32323232323232,0.818181818181818,0.863636363636364,0.454545454545455,0.454545454545455
1.32323232323232,0.818181818181818,0.863636363636364,0.5,0.454545454545455
1.36363636363636,0.818181818181818,0.863636363636364,0.5,0.454545454545455
1.36363636363636,0.818181818181818,0.863636363636364,0.545454545454545,0.454545454545455
1.4040404040404,0.818181818181818,0.863636363636364,0.545454545454545,0.454545454545455
1.4040404040404,0.818181818181818,0.863636363636364,0.545454545454545,0.454545454545455
1.44444444444444,0.818181818181818,0.863636363636364,0.545454545454545,0.454545454545455
1.44444444444444,0.863636363636364,0.863636363636364,0.545454545454545,0.5
1.48484848484848,0.863636363636364,0.863636363636364,0.545454545454545,0.5
1.48484848484848,0.863636363636364,0.863636363636364,0.545454545454545,0.5
1.52525252525253,0.863636363636364,0.863636363636364,0.545454545454545,0.5
1.52525252525253,0.863636363636364,0.863636363636364,0.545454545454545,0.590909090909091
1.56565656565657,0.863636363636364,0.863636363636364,0.545454545454545,0.590909090909091
1.56565656565657,0.863636363636364,0.954545454545455,0.590909090909091,0.590909090909091
1.60606060606061,0.863636363636364,0.954545454545455,0.590909090909091,0.590909090909091
1.60606060606061,0.863636363636364,0.954545454545455,0.681818181818182,0.636363636363636
1.64646464646465,0.863636363636364,0.954545454545455,0.681818181818182,0.636363636363636
1.64646464646465,0.863636363636364,0.954545454545455,0.727272727272727,0.681818181818182
1.68686868686869,0.863636363636364,0.954545454545455,0.727272727272727,0.681818181818182
1.68686868686869,0.909090909090909,0.954545454545455,0.772727272727273,0.727272727272727
1.72727272727273,0.909090909090909,0.954545454545455,0.772727272727273,0.727272727272727
1.72727272727273,0.909090909090909,0.954545454545455,0.772727272727273,0.727272727272727
1.76767676767677,0.909090909090909,0.954545454545455,0.772727272727273,0.727272727272727
1.76767676767677,0.909090909090909,0.954545454545455,0.818181818181818,0.772727272727273
1.80808080808081,0.909090909090909,0.954545454545455,0.818181818181818,0.772727272727273
1.80808080808081,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273
1.84848484848485,0.909090909090909,0.954545454545455,0.863636363636364,0.772727272727273
1.84848484848485,0.909090909090909,1,0.909090909090909,0.818181818181818
1.88888888888889,0.909090909090909,1,0.909090909090909,0.818181818181818
1.88888888888889,0.909090909090909,1,0.909090909090909,0.818181818181818
1.92929292929293,0.909090909090909,1,0.909090909090909,0.818181818181818
1.92929292929293,0.909090909090909,1,0.909090909090909,0.818181818181818
1.96969696969697,0.909090909090909,1,0.909090909090909,0.818181818181818
1.96969696969697,0.909090909090909,1,0.909090909090909,0.818181818181818
2.01010101010101,0.909090909090909,1,0.909090909090909,0.818181818181818
2.01010101010101,0.909090909090909,1,0.909090909090909,0.818181818181818
2.05050505050505,0.909090909090909,1,0.909090909090909,0.818181818181818
2.05050505050505,0.954545454545455,1,0.909090909090909,0.818181818181818
2.09090909090909,0.954545454545455,1,0.909090909090909,0.818181818181818
2.09090909090909,0.954545454545455,1,0.909090909090909,0.863636363636364
2.13131313131313,0.954545454545455,1,0.909090909090909,0.863636363636364
2.13131313131313,0.954545454545455,1,0.954545454545455,0.954545454545455
2.17171717171717,0.954545454545455,1,0.954545454545455,0.954545454545455
2.17171717171717,1,1,0.954545454545455,0.954545454545455
2.21212121212121,1,1,0.954545454545455,0.954545454545455
2.21212121212121,1,1,0.954545454545455,0.954545454545455
2.25252525252525,1,1,0.954545454545455,0.954545454545455
2.25252525252525,1,1,1,0.954545454545455
2.29292929292929,1,1,1,0.954545454545455
2.29292929292929,1,1,1,0.954545454545455
2.33333333333333,1,1,1,0.954545454545455
2.33333333333333,1,1,1,0.954545454545455
2.37373737373737,1,1,1,0.954545454545455
2.37373737373737,1,1,1,0.954545454545455
2.41414141414141,1,1,1,0.954545454545455
2.41414141414141,1,1,1,0.954545454545455
2.45454545454545,1,1,1,0.954545454545455
2.45454545454545,1,1,1,0.954545454545455
2.49494949494949,1,1,1,0.954545454545455
2.49494949494949,1,1,1,0.954545454545455
2.53535353535354,1,1,1,0.954545454545455
2.53535353535354,1,1,1,0.954545454545455
2.57575757575758,1,1,1,0.954545454545455
2.57575757575758,1,1,1,0.954545454545455
2.61616161616162,1,1,1,0.954545454545455
2.61616161616162,1,1,1,0.954545454545455
2.65656565656566,1,1,1,0.954545454545455
2.65656565656566,1,1,1,1
2.6969696969697,1,1,1,1
2.6969696969697,1,1,1,1
2.73737373737374,1,1,1,1
2.73737373737374,1,1,1,1
2.77777777777778,1,1,1,1
2.77777777777778,1,1,1,1
2.81818181818182,1,1,1,1
2.81818181818182,1,1,1,1
2.85858585858586,1,1,1,1
2.85858585858586,1,1,1,1
2.8989898989899,1,1,1,1
2.8989898989899,1,1,1,1
2.93939393939394,1,1,1,1
2.93939393939394,1,1,1,1
2.97979797979798,1,1,1,1
2.97979797979798,1,1,1,1
3.02020202020202,1,1,1,1
3.02020202020202,1,1,1,1
3.06060606060606,1,1,1,1
3.06060606060606,1,1,1,1
3.1010101010101,1,1,1,1
3.1010101010101,1,1,1,1
3.14141414141414,1,1,1,1
3.14141414141414,1,1,1,1
3.18181818181818,1,1,1,1
3.18181818181818,1,1,1,1
3.22222222222222,1,1,1,1
3.22222222222222,1,1,1,1
3.26262626262626,1,1,1,1
3.26262626262626,1,1,1,1
3.3030303030303,1,1,1,1
3.3030303030303,1,1,1,1
3.34343434343434,1,1,1,1
3.34343434343434,1,1,1,1
3.38383838383838,1,1,1,1
3.38383838383838,1,1,1,1
3.42424242424242,1,1,1,1
3.42424242424242,1,1,1,1
3.46464646464646,1,1,1,1
3.46464646464646,1,1,1,1
3.50505050505051,1,1,1,1
3.50505050505051,1,1,1,1
3.54545454545455,1,1,1,1
3.54545454545455,1,1,1,1
3.58585858585859,1,1,1,1
3.58585858585859,1,1,1,1
3.62626262626263,1,1,1,1
3.62626262626263,1,1,1,1
3.66666666666667,1,1,1,1
3.66666666666667,1,1,1,1
3.70707070707071,1,1,1,1
3.70707070707071,1,1,1,1
3.74747474747475,1,1,1,1
3.74747474747475,1,1,1,1
3.78787878787879,1,1,1,1
3.78787878787879,1,1,1,1
3.82828282828283,1,1,1,1
3.82828282828283,1,1,1,1
3.86868686868687,1,1,1,1
3.86868686868687,1,1,1,1
3.90909090909091,1,1,1,1
3.90909090909091,1,1,1,1
3.94949494949495,1,1,1,1
3.94949494949495,1,1,1,1
3.98989898989899,1,1,1,1
3.98989898989899,1,1,1,1
4.03030303030303,1,1,1,1
4.03030303030303,1,1,1,1
4.07070707070707,1,1,1,1
4.07070707070707,1,1,1,1
4.11111111111111,1,1,1,1
4.11111111111111,1,1,1,1
4.15151515151515,1,1,1,1
4.15151515151515,1,1,1,1
4.19191919191919,1,1,1,1
4.19191919191919,1,1,1,1
4.23232323232323,1,1,1,1
4.23232323232323,1,1,1,1
4.27272727272727,1,1,1,1
4.27272727272727,1,1,1,1
4.31313131313131,1,1,1,1
4.31313131313131,1,1,1,1
4.35353535353535,1,1,1,1
4.35353535353535,1,1,1,1
4.39393939393939,1,1,1,1
4.39393939393939,1,1,1,1
4.43434343434343,1,1,1,1
4.43434343434343,1,1,1,1
4.47474747474747,1,1,1,1
4.47474747474747,1,1,1,1
4.51515151515152,1,1,1,1
4.51515151515152,1,1,1,1
4.55555555555556,1,1,1,1
4.55555555555556,1,1,1,1
4.5959595959596,1,1,1,1
4.5959595959596,1,1,1,1
4.63636363636364,1,1,1,1
4.63636363636364,1,1,1,1
4.67676767676768,1,1,1,1
4.67676767676768,1,1,1,1
4.71717171717172,1,1,1,1
4.71717171717172,1,1,1,1
4.75757575757576,1,1,1,1
4.75757575757576,1,1,1,1
4.7979797979798,1,1,1,1
4.7979797979798,1,1,1,1
4.83838383838384,1,1,1,1
4.83838383838384,1,1,1,1
4.87878787878788,1,1,1,1
4.87878787878788,1,1,1,1
4.91919191919192,1,1,1,1
4.91919191919192,1,1,1,1
4.95959595959596,1,1,1,1
4.95959595959596,1,1,1,1
5,1,1,1,1
5,1,1,1,1


==> data/WA_mTRE.csv <==
x,c1,c2
1,0.678571428571429,0.553571428571429
1.0010101010101,0.678571428571429,0.553571428571429
1.0010101010101,0.75,0.589285714285714
1.0020202020202,0.75,0.589285714285714
1.0020202020202,0.75,0.642857142857143
1.0030303030303,0.75,0.642857142857143
1.0030303030303,0.803571428571429,0.642857142857143
1.0040404040404,0.803571428571429,0.642857142857143
1.0040404040404,0.839285714285714,0.678571428571429
1.0050505050505,0.839285714285714,0.678571428571429
1.0050505050505,0.839285714285714,0.678571428571429
1.00606060606061,0.839285714285714,0.678571428571429
1.00606060606061,0.839285714285714,0.696428571428571
1.00707070707071,0.839285714285714,0.696428571428571
1.00707070707071,0.857142857142857,0.696428571428571
1.00808080808081,0.857142857142857,0.696428571428571
1.00808080808081,0.857142857142857,0.732142857142857
1.00909090909091,0.857142857142857,0.732142857142857
1.00909090909091,0.857142857142857,0.732142857142857
1.01010101010101,0.857142857142857,0.732142857142857
1.01010101010101,0.875,0.732142857142857
1.01111111111111,0.875,0.732142857142857
1.01111111111111,0.875,0.732142857142857
1.01212121212121,0.875,0.732142857142857
1.01212121212121,0.875,0.732142857142857
1.01313131313131,0.875,0.732142857142857
1.01313131313131,0.875,0.732142857142857
1.01414141414141,0.875,0.732142857142857
1.01414141414141,0.875,0.732142857142857
1.01515151515152,0.875,0.732142857142857
1.01515151515152,0.892857142857143,0.75
1.01616161616162,0.892857142857143,0.75
1.01616161616162,0.892857142857143,0.75
1.01717171717172,0.892857142857143,0.75
1.01717171717172,0.910714285714286,0.75
1.01818181818182,0.910714285714286,0.75
1.01818181818182,0.910714285714286,0.75
1.01919191919192,0.910714285714286,0.75
1.01919191919192,0.928571428571429,0.75
1.02020202020202,0.928571428571429,0.75
1.02020202020202,0.928571428571429,0.75
1.02121212121212,0.928571428571429,0.75
1.02121212121212,0.928571428571429,0.75
1.02222222222222,0.928571428571429,0.75
1.02222222222222,0.928571428571429,0.75
1.02323232323232,0.928571428571429,0.75
1.02323232323232,0.928571428571429,0.75
1.02424242424242,0.928571428571429,0.75
1.02424242424242,0.928571428571429,0.75
1.02525252525253,0.928571428571429,0.75
1.02525252525253,0.928571428571429,0.75
1.02626262626263,0.928571428571429,0.75
1.02626262626263,0.928571428571429,0.767857142857143
1.02727272727273,0.928571428571429,0.767857142857143
1.02727272727273,0.928571428571429,0.767857142857143
1.02828282828283,0.928571428571429,0.767857142857143
1.02828282828283,0.928571428571429,0.767857142857143
1.02929292929293,0.928571428571429,0.767857142857143
1.02929292929293,0.928571428571429,0.767857142857143
1.03030303030303,0.928571428571429,0.767857142857143
1.03030303030303,0.928571428571429,0.767857142857143
1.03131313131313,0.928571428571429,0.767857142857143
1.03131313131313,0.928571428571429,0.767857142857143
1.03232323232323,0.928571428571429,0.767857142857143
1.03232323232323,0.928571428571429,0.785714285714286
1.03333333333333,0.928571428571429,0.785714285714286
1.03333333333333,0.928571428571429,0.785714285714286
1.03434343434343,0.928571428571429,0.785714285714286
1.03434343434343,0.928571428571429,0.803571428571429
1.03535353535354,0.928571428571429,0.803571428571429
1.03535353535354,0.928571428571429,0.803571428571429
1.03636363636364,0.928571428571429,0.803571428571429
1.03636363636364,0.946428571428571,0.803571428571429
1.03737373737374,0.946428571428571,0.803571428571429
1.03737373737374,0.964285714285714,0.803571428571429
1.03838383838384,0.964285714285714,0.803571428571429
1.03838383838384,0.964285714285714,0.803571428571429
1.03939393939394,0.964285714285714,0.803571428571429
1.03939393939394,0.964285714285714,0.821428571428571
1.04040404040404,0.964285714285714,0.821428571428571
1.04040404040404,0.964285714285714,0.821428571428571
1.04141414141414,0.964285714285714,0.821428571428571
1.04141414141414,0.964285714285714,0.821428571428571
1.04242424242424,0.964285714285714,0.821428571428571
1.04242424242424,0.964285714285714,0.821428571428571
1.04343434343434,0.964285714285714,0.821428571428571
1.04343434343434,0.964285714285714,0.821428571428571
1.04444444444444,0.964285714285714,0.821428571428571
1.04444444444444,0.964285714285714,0.821428571428571
1.04545454545455,0.964285714285714,0.821428571428571
1.04545454545455,0.964285714285714,0.821428571428571
1.04646464646465,0.964285714285714,0.821428571428571
1.04646464646465,0.964285714285714,0.821428571428571
1.04747474747475,0.964285714285714,0.821428571428571
1.04747474747475,0.964285714285714,0.821428571428571
1.04848484848485,0.964285714285714,0.821428571428571
1.04848484848485,0.964285714285714,0.821428571428571
1.04949494949495,0.964285714285714,0.821428571428571
1.04949494949495,0.964285714285714,0.821428571428571
1.05050505050505,0.964285714285714,0.821428571428571
1.05050505050505,0.964285714285714,0.821428571428571
1.05151515151515,0.964285714285714,0.821428571428571
1.05151515151515,0.964285714285714,0.821428571428571
1.05252525252525,0.964285714285714,0.821428571428571
1.05252525252525,0.964285714285714,0.821428571428571
1.05353535353535,0.964285714285714,0.821428571428571
1.05353535353535,0.964285714285714,0.821428571428571
1.05454545454545,0.964285714285714,0.821428571428571
1.05454545454545,0.964285714285714,0.821428571428571
1.05555555555556,0.964285714285714,0.821428571428571
1.05555555555556,0.964285714285714,0.839285714285714
1.05656565656566,0.964285714285714,0.839285714285714
1.05656565656566,0.964285714285714,0.857142857142857
1.05757575757576,0.964285714285714,0.857142857142857
1.05757575757576,0.964285714285714,0.857142857142857
1.05858585858586,0.964285714285714,0.857142857142857
1.05858585858586,0.964285714285714,0.857142857142857
1.05959595959596,0.964285714285714,0.857142857142857
1.05959595959596,0.964285714285714,0.857142857142857
1.06060606060606,0.964285714285714,0.857142857142857
1.06060606060606,0.964285714285714,0.857142857142857
1.06161616161616,0.964285714285714,0.857142857142857
1.06161616161616,0.964285714285714,0.857142857142857
1.06262626262626,0.964285714285714,0.857142857142857
1.06262626262626,0.964285714285714,0.875
1.06363636363636,0.964285714285714,0.875
1.06363636363636,0.964285714285714,0.892857142857143
1.06464646464646,0.964285714285714,0.892857142857143
1.06464646464646,0.964285714285714,0.892857142857143
1.06565656565657,0.964285714285714,0.892857142857143
1.06565656565657,0.964285714285714,0.892857142857143
1.06666666666667,0.964285714285714,0.892857142857143
1.06666666666667,0.964285714285714,0.892857142857143
1.06767676767677,0.964285714285714,0.892857142857143
1.06767676767677,0.964285714285714,0.892857142857143
1.06868686868687,0.964285714285714,0.892857142857143
1.06868686868687,0.964285714285714,0.892857142857143
1.06969696969697,0.964285714285714,0.892857142857143
1.06969696969697,0.982142857142857,0.892857142857143
1.07070707070707,0.982142857142857,0.892857142857143
1.07070707070707,0.982142857142857,0.892857142857143
1.07171717171717,0.982142857142857,0.892857142857143
1.07171717171717,0.982142857142857,0.892857142857143
1.07272727272727,0.982142857142857,0.892857142857143
1.07272727272727,0.982142857142857,0.892857142857143
1.07373737373737,0.982142857142857,0.892857142857143
1.07373737373737,0.982142857142857,0.892857142857143
1.07474747474747,0.982142857142857,0.892857142857143
1.07474747474747,0.982142857142857,0.892857142857143
1.07575757575758,0.982142857142857,0.892857142857143
1.07575757575758,0.982142857142857,0.892857142857143
1.07676767676768,0.982142857142857,0.892857142857143
1.07676767676768,0.982142857142857,0.892857142857143
1.07777777777778,0.982142857142857,0.892857142857143
1.07777777777778,0.982142857142857,0.892857142857143
1.07878787878788,0.982142857142857,0.892857142857143
1.07878787878788,0.982142857142857,0.892857142857143
1.07979797979798,0.982142857142857,0.892857142857143
1.07979797979798,0.982142857142857,0.892857142857143
1.08080808080808,0.982142857142857,0.892857142857143
1.08080808080808,0.982142857142857,0.892857142857143
1.08181818181818,0.982142857142857,0.892857142857143
1.08181818181818,0.982142857142857,0.892857142857143
1.08282828282828,0.982142857142857,0.892857142857143
1.08282828282828,0.982142857142857,0.892857142857143
1.08383838383838,0.982142857142857,0.892857142857143
1.08383838383838,0.982142857142857,0.892857142857143
1.08484848484848,0.982142857142857,0.892857142857143
1.08484848484848,0.982142857142857,0.892857142857143
1.08585858585859,0.982142857142857,0.892857142857143
1.08585858585859,0.982142857142857,0.892857142857143
1.08686868686869,0.982142857142857,0.892857142857143
1.08686868686869,0.982142857142857,0.892857142857143
1.08787878787879,0.982142857142857,0.892857142857143
1.08787878787879,0.982142857142857,0.892857142857143
1.08888888888889,0.982142857142857,0.892857142857143
1.08888888888889,0.982142857142857,0.892857142857143
1.08989898989899,0.982142857142857,0.892857142857143
1.08989898989899,0.982142857142857,0.892857142857143
1.09090909090909,0.982142857142857,0.892857142857143
1.09090909090909,0.982142857142857,0.892857142857143
1.09191919191919,0.982142857142857,0.892857142857143
1.09191919191919,0.982142857142857,0.892857142857143
1.09292929292929,0.982142857142857,0.892857142857143
1.09292929292929,0.982142857142857,0.892857142857143
1.09393939393939,0.982142857142857,0.892857142857143
1.09393939393939,0.982142857142857,0.892857142857143
1.0949494949495,0.982142857142857,0.892857142857143
1.0949494949495,0.982142857142857,0.892857142857143
1.0959595959596,0.982142857142857,0.892857142857143
1.0959595959596,0.982142857142857,0.892857142857143
1.0969696969697,0.982142857142857,0.892857142857143
1.0969696969697,0.982142857142857,0.892857142857143
1.0979797979798,0.982142857142857,0.892857142857143
1.0979797979798,0.982142857142857,0.892857142857143
1.0989898989899,0.982142857142857,0.892857142857143
1.0989898989899,0.982142857142857,0.892857142857143
1.1,0.982142857142857,0.892857142857143
1.1,0.982142857142857,0.892857142857143


==> data/WA_red.csv <==
x,c1,c2
1,0.597402597402597,0.571428571428571
1.0010101010101,0.597402597402597,0.571428571428571
1.0010101010101,0.831168831168831,0.779220779220779
1.0020202020202,0.831168831168831,0.779220779220779
1.0020202020202,0.844155844155844,0.818181818181818
1.0030303030303,0.844155844155844,0.818181818181818
1.0030303030303,0.844155844155844,0.844155844155844
1.0040404040404,0.844155844155844,0.844155844155844
1.0040404040404,0.857142857142857,0.844155844155844
1.0050505050505,0.857142857142857,0.844155844155844
1.0050505050505,0.87012987012987,0.883116883116883
1.00606060606061,0.87012987012987,0.883116883116883
1.00606060606061,0.896103896103896,0.909090909090909
1.00707070707071,0.896103896103896,0.909090909090909
1.00707070707071,0.896103896103896,0.922077922077922
1.00808080808081,0.896103896103896,0.922077922077922
1.00808080808081,0.896103896103896,0.935064935064935
1.00909090909091,0.896103896103896,0.935064935064935
1.00909090909091,0.909090909090909,0.935064935064935
1.01010101010101,0.909090909090909,0.935064935064935
1.01010101010101,0.922077922077922,0.935064935064935
1.01111111111111,0.922077922077922,0.935064935064935
1.01111111111111,0.922077922077922,0.935064935064935
1.01212121212121,0.922077922077922,0.935064935064935
1.01212121212121,0.922077922077922,0.948051948051948
1.01313131313131,0.922077922077922,0.948051948051948
1.01313131313131,0.922077922077922,0.948051948051948
1.01414141414141,0.922077922077922,0.948051948051948
1.01414141414141,0.922077922077922,0.948051948051948
1.01515151515152,0.922077922077922,0.948051948051948
1.01515151515152,0.922077922077922,0.948051948051948
1.01616161616162,0.922077922077922,0.948051948051948
1.01616161616162,0.922077922077922,0.948051948051948
1.01717171717172,0.922077922077922,0.948051948051948
1.01717171717172,0.922077922077922,0.948051948051948
1.01818181818182,0.922077922077922,0.948051948051948
1.01818181818182,0.922077922077922,0.948051948051948
1.01919191919192,0.922077922077922,0.948051948051948
1.01919191919192,0.922077922077922,0.948051948051948
1.02020202020202,0.922077922077922,0.948051948051948
1.02020202020202,0.922077922077922,0.961038961038961
1.02121212121212,0.922077922077922,0.961038961038961
1.02121212121212,0.922077922077922,0.961038961038961
1.02222222222222,0.922077922077922,0.961038961038961
1.02222222222222,0.922077922077922,0.974025974025974
1.02323232323232,0.922077922077922,0.974025974025974
1.02323232323232,0.922077922077922,0.974025974025974
1.02424242424242,0.922077922077922,0.974025974025974
1.02424242424242,0.922077922077922,0.974025974025974
1.02525252525253,0.922077922077922,0.974025974025974
1.02525252525253,0.922077922077922,0.974025974025974
1.02626262626263,0.922077922077922,0.974025974025974
1.02626262626263,0.935064935064935,0.974025974025974
1.02727272727273,0.935064935064935,0.974025974025974
1.02727272727273,0.935064935064935,0.974025974025974
1.02828282828283,0.935064935064935,0.974025974025974
1.02828282828283,0.948051948051948,0.974025974025974
1.02929292929293,0.948051948051948,0.974025974025974
1.02929292929293,0.948051948051948,0.974025974025974
1.03030303030303,0.948051948051948,0.974025974025974
1.03030303030303,0.961038961038961,0.987012987012987
1.03131313131313,0.961038961038961,0.987012987012987
1.03131313131313,0.961038961038961,0.987012987012987
1.03232323232323,0.961038961038961,0.987012987012987
1.03232323232323,0.961038961038961,0.987012987012987
1.03333333333333,0.961038961038961,0.987012987012987
1.03333333333333,0.961038961038961,0.987012987012987
1.03434343434343,0.961038961038961,0.987012987012987
1.03434343434343,0.961038961038961,0.987012987012987
1.03535353535354,0.961038961038961,0.987012987012987
1.03535353535354,0.961038961038961,0.987012987012987
1.03636363636364,0.961038961038961,0.987012987012987
1.03636363636364,0.961038961038961,0.987012987012987
1.03737373737374,0.961038961038961,0.987012987012987
1.03737373737374,0.961038961038961,0.987012987012987
1.03838383838384,0.961038961038961,0.987012987012987
1.03838383838384,0.961038961038961,0.987012987012987
1.03939393939394,0.961038961038961,0.987012987012987
1.03939393939394,0.961038961038961,0.987012987012987
1.04040404040404,0.961038961038961,0.987012987012987
1.04040404040404,0.974025974025974,0.987012987012987
1.04141414141414,0.974025974025974,0.987012987012987
1.04141414141414,0.974025974025974,0.987012987012987
1.04242424242424,0.974025974025974,0.987012987012987
1.04242424242424,0.974025974025974,0.987012987012987
1.04343434343434,0.974025974025974,0.987012987012987
1.04343434343434,0.974025974025974,0.987012987012987
1.04444444444444,0.974025974025974,0.987012987012987
1.04444444444444,0.974025974025974,0.987012987012987
1.04545454545455,0.974025974025974,0.987012987012987
1.04545454545455,0.974025974025974,0.987012987012987
1.04646464646465,0.974025974025974,0.987012987012987
1.04646464646465,0.974025974025974,0.987012987012987
1.04747474747475,0.974025974025974,0.987012987012987
1.04747474747475,0.974025974025974,0.987012987012987
1.04848484848485,0.974025974025974,0.987012987012987
1.04848484848485,0.987012987012987,0.987012987012987
1.04949494949495,0.987012987012987,0.987012987012987
1.04949494949495,0.987012987012987,0.987012987012987
1.05050505050505,0.987012987012987,0.987012987012987
1.05050505050505,0.987012987012987,0.987012987012987
1.05151515151515,0.987012987012987,0.987012987012987
1.05151515151515,0.987012987012987,0.987012987012987
1.05252525252525,0.987012987012987,0.987012987012987
1.05252525252525,0.987012987012987,0.987012987012987
1.05353535353535,0.987012987012987,0.987012987012987
1.05353535353535,0.987012987012987,0.987012987012987
1.05454545454545,0.987012987012987,0.987012987012987
1.05454545454545,0.987012987012987,0.987012987012987
1.05555555555556,0.987012987012987,0.987012987012987
1.05555555555556,0.987012987012987,0.987012987012987
1.05656565656566,0.987012987012987,0.987012987012987
1.05656565656566,0.987012987012987,0.987012987012987
1.05757575757576,0.987012987012987,0.987012987012987
1.05757575757576,0.987012987012987,1
1.05858585858586,0.987012987012987,1
1.05858585858586,0.987012987012987,1
1.05959595959596,0.987012987012987,1
1.05959595959596,0.987012987012987,1
1.06060606060606,0.987012987012987,1
1.06060606060606,0.987012987012987,1
1.06161616161616,0.987012987012987,1
1.06161616161616,0.987012987012987,1
1.06262626262626,0.987012987012987,1
1.06262626262626,0.987012987012987,1
1.06363636363636,0.987012987012987,1
1.06363636363636,0.987012987012987,1
1.06464646464646,0.987012987012987,1
1.06464646464646,0.987012987012987,1
1.06565656565657,0.987012987012987,1
1.06565656565657,0.987012987012987,1
1.06666666666667,0.987012987012987,1
1.06666666666667,0.987012987012987,1
1.06767676767677,0.987012987012987,1
1.06767676767677,0.987012987012987,1
1.06868686868687,0.987012987012987,1
1.06868686868687,0.987012987012987,1
1.06969696969697,0.987012987012987,1
1.06969696969697,0.987012987012987,1
1.07070707070707,0.987012987012987,1
1.07070707070707,0.987012987012987,1
1.07171717171717,0.987012987012987,1
1.07171717171717,0.987012987012987,1
1.07272727272727,0.987012987012987,1
1.07272727272727,0.987012987012987,1
1.07373737373737,0.987012987012987,1
1.07373737373737,0.987012987012987,1
1.07474747474747,0.987012987012987,1
1.07474747474747,0.987012987012987,1
1.07575757575758,0.987012987012987,1
1.07575757575758,0.987012987012987,1
1.07676767676768,0.987012987012987,1
1.07676767676768,0.987012987012987,1
1.07777777777778,0.987012987012987,1
1.07777777777778,0.987012987012987,1
1.07878787878788,0.987012987012987,1
1.07878787878788,0.987012987012987,1
1.07979797979798,0.987012987012987,1
1.07979797979798,0.987012987012987,1
1.08080808080808,0.987012987012987,1
1.08080808080808,0.987012987012987,1
1.08181818181818,0.987012987012987,1
1.08181818181818,0.987012987012987,1
1.08282828282828,0.987012987012987,1
1.08282828282828,0.987012987012987,1
1.08383838383838,0.987012987012987,1
1.08383838383838,0.987012987012987,1
1.08484848484848,0.987012987012987,1
1.08484848484848,0.987012987012987,1
1.08585858585859,0.987012987012987,1
1.08585858585859,0.987012987012987,1
1.08686868686869,0.987012987012987,1
1.08686868686869,0.987012987012987,1
1.08787878787879,0.987012987012987,1
1.08787878787879,0.987012987012987,1
1.08888888888889,0.987012987012987,1
1.08888888888889,0.987012987012987,1
1.08989898989899,0.987012987012987,1
1.08989898989899,0.987012987012987,1
1.09090909090909,0.987012987012987,1
1.09090909090909,0.987012987012987,1
1.09191919191919,0.987012987012987,1
1.09191919191919,0.987012987012987,1
1.09292929292929,0.987012987012987,1
1.09292929292929,0.987012987012987,1
1.09393939393939,0.987012987012987,1
1.09393939393939,0.987012987012987,1
1.0949494949495,0.987012987012987,1
1.0949494949495,0.987012987012987,1
1.0959595959596,0.987012987012987,1
1.0959595959596,0.987012987012987,1
1.0969696969697,0.987012987012987,1
1.0969696969697,0.987012987012987,1
1.0979797979798,0.987012987012987,1
1.0979797979798,0.987012987012987,1
1.0989898989899,0.987012987012987,1
1.0989898989899,0.987012987012987,1
1.1,0.987012987012987,1
1.1,0.987012987012987,1


==> data/WA_time.csv <==
x,c1,c2
1,0.012987012987013,0.987012987012987
1.03030303030303,0.012987012987013,0.987012987012987
1.03030303030303,0.025974025974026,0.987012987012987
1.06060606060606,0.025974025974026,0.987012987012987
1.06060606060606,0.025974025974026,0.987012987012987
1.09090909090909,0.025974025974026,0.987012987012987
1.09090909090909,0.0779220779220779,1
1.12121212121212,0.0779220779220779,1
1.12121212121212,0.103896103896104,1
1.15151515151515,0.103896103896104,1
1.15151515151515,0.142857142857143,1
1.18181818181818,0.142857142857143,1
1.18181818181818,0.155844155844156,1
1.21212121212121,0.155844155844156,1
1.21212121212121,0.168831168831169,1
1.24242424242424,0.168831168831169,1
1.24242424242424,0.181818181818182,1
1.27272727272727,0.181818181818182,1
1.27272727272727,0.233766233766234,1
1.3030303030303,0.233766233766234,1
1.3030303030303,0.272727272727273,1
1.33333333333333,0.272727272727273,1
1.33333333333333,0.272727272727273,1
1.36363636363636,0.272727272727273,1
1.36363636363636,0.285714285714286,1
1.39393939393939,0.285714285714286,1
1.39393939393939,0.324675324675325,1
1.42424242424242,0.324675324675325,1
1.42424242424242,0.350649350649351,1
1.45454545454545,0.350649350649351,1
1.45454545454545,0.363636363636364,1
1.48484848484848,0.363636363636364,1
1.48484848484848,0.376623376623377,1
1.51515151515152,0.376623376623377,1
1.51515151515152,0.402597402597403,1
1.54545454545455,0.402597402597403,1
1.54545454545455,0.415584415584416,1
1.57575757575758,0.415584415584416,1
1.57575757575758,0.428571428571429,1
1.60606060606061,0.428571428571429,1
1.60606060606061,0.428571428571429,1
1.63636363636364,0.428571428571429,1
1.63636363636364,0.454545454545455,1
1.66666666666667,0.454545454545455,1
1.66666666666667,0.454545454545455,1
1.6969696969697,0.454545454545455,1
1.6969696969697,0.454545454545455,1
1.72727272727273,0.454545454545455,1
1.72727272727273,0.467532467532468,1
1.75757575757576,0.467532467532468,1
1.75757575757576,0.519480519480519,1
1.78787878787879,0.519480519480519,1
1.78787878787879,0.545454545454545,1
1.81818181818182,0.545454545454545,1
1.81818181818182,0.558441558441558,1
1.84848484848485,0.558441558441558,1
1.84848484848485,0.584415584415584,1
1.87878787878788,0.584415584415584,1
1.87878787878788,0.597402597402597,1
1.90909090909091,0.597402597402597,1
1.90909090909091,0.597402597402597,1
1.93939393939394,0.597402597402597,1
1.93939393939394,0.597402597402597,1
1.96969696969697,0.597402597402597,1
1.96969696969697,0.597402597402597,1
2,0.597402597402597,1
2,0.597402597402597,1
2.03030303030303,0.597402597402597,1
2.03030303030303,0.597402597402597,1
2.06060606060606,0.597402597402597,1
2.06060606060606,0.597402597402597,1
2.09090909090909,0.597402597402597,1
2.09090909090909,0.597402597402597,1
2.12121212121212,0.597402597402597,1
2.12121212121212,0.61038961038961,1
2.15151515151515,0.61038961038961,1
2.15151515151515,0.61038961038961,1
2.18181818181818,0.61038961038961,1
2.18181818181818,0.61038961038961,1
2.21212121212121,0.61038961038961,1
2.21212121212121,0.623376623376623,1
2.24242424242424,0.623376623376623,1
2.24242424242424,0.623376623376623,1
2.27272727272727,0.623376623376623,1
2.27272727272727,0.636363636363636,1
2.3030303030303,0.636363636363636,1
2.3030303030303,0.649350649350649,1
2.33333333333333,0.649350649350649,1
2.33333333333333,0.649350649350649,1
2.36363636363636,0.649350649350649,1
2.36363636363636,0.649350649350649,1
2.39393939393939,0.649350649350649,1
2.39393939393939,0.649350649350649,1
2.42424242424242,0.649350649350649,1
2.42424242424242,0.662337662337662,1
2.45454545454545,0.662337662337662,1
2.45454545454545,0.662337662337662,1
2.48484848484848,0.662337662337662,1
2.48484848484848,0.688311688311688,1
2.51515151515152,0.688311688311688,1
2.51515151515152,0.701298701298701,1
2.54545454545455,0.701298701298701,1
2.54545454545455,0.727272727272727,1
2.57575757575758,0.727272727272727,1
2.57575757575758,0.727272727272727,1
2.60606060606061,0.727272727272727,1
2.60606060606061,0.766233766233766,1
2.63636363636364,0.766233766233766,1
2.63636363636364,0.766233766233766,1
2.66666666666667,0.766233766233766,1
2.66666666666667,0.792207792207792,1
2.6969696969697,0.792207792207792,1
2.6969696969697,0.792207792207792,1
2.72727272727273,0.792207792207792,1
2.72727272727273,0.792207792207792,1
2.75757575757576,0.792207792207792,1
2.75757575757576,0.792207792207792,1
2.78787878787879,0.792207792207792,1
2.78787878787879,0.792207792207792,1
2.81818181818182,0.792207792207792,1
2.81818181818182,0.805194805194805,1
2.84848484848485,0.805194805194805,1
2.84848484848485,0.805194805194805,1
2.87878787878788,0.805194805194805,1
2.87878787878788,0.805194805194805,1
2.90909090909091,0.805194805194805,1
2.90909090909091,0.831168831168831,1
2.93939393939394,0.831168831168831,1
2.93939393939394,0.831168831168831,1
2.96969696969697,0.831168831168831,1
2.96969696969697,0.831168831168831,1
3,0.831168831168831,1
3,0.831168831168831,1
3.03030303030303,0.831168831168831,1
3.03030303030303,0.831168831168831,1
3.06060606060606,0.831168831168831,1
3.06060606060606,0.831168831168831,1
3.09090909090909,0.831168831168831,1
3.09090909090909,0.831168831168831,1
3.12121212121212,0.831168831168831,1
3.12121212121212,0.831168831168831,1
3.15151515151515,0.831168831168831,1
3.15151515151515,0.831168831168831,1
3.18181818181818,0.831168831168831,1
3.18181818181818,0.831168831168831,1
3.21212121212121,0.831168831168831,1
3.21212121212121,0.831168831168831,1
3.24242424242424,0.831168831168831,1
3.24242424242424,0.831168831168831,1
3.27272727272727,0.831168831168831,1
3.27272727272727,0.831168831168831,1
3.3030303030303,0.831168831168831,1
3.3030303030303,0.844155844155844,1
3.33333333333333,0.844155844155844,1
3.33333333333333,0.844155844155844,1
3.36363636363636,0.844155844155844,1
3.36363636363636,0.844155844155844,1
3.39393939393939,0.844155844155844,1
3.39393939393939,0.87012987012987,1
3.42424242424242,0.87012987012987,1
3.42424242424242,0.87012987012987,1
3.45454545454545,0.87012987012987,1
3.45454545454545,0.87012987012987,1
3.48484848484848,0.87012987012987,1
3.48484848484848,0.87012987012987,1
3.51515151515152,0.87012987012987,1
3.51515151515152,0.883116883116883,1
3.54545454545455,0.883116883116883,1
3.54545454545455,0.896103896103896,1
3.57575757575758,0.896103896103896,1
3.57575757575758,0.896103896103896,1
3.60606060606061,0.896103896103896,1
3.60606060606061,0.909090909090909,1
3.63636363636364,0.909090909090909,1
3.63636363636364,0.909090909090909,1
3.66666666666667,0.909090909090909,1
3.66666666666667,0.909090909090909,1
3.6969696969697,0.909090909090909,1
3.6969696969697,0.909090909090909,1
3.72727272727273,0.909090909090909,1
3.72727272727273,0.909090909090909,1
3.75757575757576,0.909090909090909,1
3.75757575757576,0.909090909090909,1
3.78787878787879,0.909090909090909,1
3.78787878787879,0.909090909090909,1
3.81818181818182,0.909090909090909,1
3.81818181818182,0.909090909090909,1
3.84848484848485,0.909090909090909,1
3.84848484848485,0.909090909090909,1
3.87878787878788,0.909090909090909,1
3.87878787878788,0.909090909090909,1
3.90909090909091,0.909090909090909,1
3.90909090909091,0.909090909090909,1
3.93939393939394,0.909090909090909,1
3.93939393939394,0.909090909090909,1
3.96969696969697,0.909090909090909,1
3.96969696969697,0.909090909090909,1
4,0.909090909090909,1
4,0.909090909090909,1


==> data/_1_conv.dat <==
   1.0000000e+00   9.5900808e+03   9.7130636e+03   9.5186386e-01
   2.0000000e+00   1.8446951e+05   6.4825002e+03   5.6959564e+01
   3.0000000e+00   1.1145209e+05   5.0205834e+03   9.5384704e+01
   4.0000000e+00   9.1490457e+04   4.0084385e+03   1.3942177e+02
   5.0000000e+00   6.6165870e+04   3.5281894e+03   1.4397724e+02
   6.0000000e+00   5.7383503e+04   3.3058275e+03   1.6494299e+02
   7.0000000e+00   4.9189886e+04   3.2999480e+03   1.5795964e+02
   8.0000000e+00   4.7721870e+04   3.0984154e+03   1.7193026e+02
   9.0000000e+00   4.0368094e+04   3.1073853e+03   1.5926780e+02
   1.0000000e+01   3.6540659e+04   2.7085320e+03   1.0648770e+02
   1.1000000e+01   3.1294420e+04   2.6414584e+03   1.3950115e+02
   1.2000000e+01   2.6037060e+04   2.4709527e+03   9.2588448e+01
   1.3000000e+01   2.1765327e+04   2.3063696e+03   1.2825826e+02
   1.4000000e+01   1.7039170e+04   1.9065178e+03   6.3410147e+01
   1.5000000e+01   1.3739719e+04   1.7656555e+03   7.9962784e+01
   1.6000000e+01   1.0208849e+04   1.5028617e+03   5.4208416e+01
   1.7000000e+01   8.5917034e+03   1.3602180e+03   7.3058450e+01
   1.8000000e+01   7.7112706e+03   1.3775022e+03   5.4981593e+01
   1.9000000e+01   6.9015558e+03   1.3540886e+03   5.8122505e+01
   2.0000000e+01   6.4847120e+03   1.0431658e+03   5.2751194e+01
   2.1000000e+01   4.4289282e+03   9.5202728e+02   5.0555471e+01
   2.2000000e+01   3.4701194e+03   8.7618162e+02   3.6313427e+01
   2.3000000e+01   2.4556165e+03   9.0365520e+02   4.1109456e+01
   2.4000000e+01   1.8868055e+03   5.6812462e+02   2.7128557e+01
   2.5000000e+01   1.3345310e+03   4.5554148e+02   2.6322742e+01
   2.6000000e+01   1.1267105e+03   4.6148107e+02   3.0990288e+01
   2.7000000e+01   8.3769822e+02   5.5562614e+02   3.2428454e+01
   2.8000000e+01   8.8404213e+02   4.9093171e+02   2.4956016e+01
   2.9000000e+01   6.7131549e+02   3.8203500e+02   1.9012568e+01
   3.0000000e+01   4.3972036e+02   2.7503331e+02   1.1145186e+01
   3.1000000e+01   2.9383195e+02   2.1604840e+02   1.0622084e+01
   3.2000000e+01   2.1117579e+02   2.0594423e+02   1.0576211e+01
   3.3000000e+01   1.8635625e+02   3.0611548e+02   1.3519686e+01
   3.4000000e+01   3.4459692e+02   7.0366065e+02   2.7122936e+01
   3.5000000e+01   1.3005032e+02   4.7981945e+02   1.8671782e+01
   3.6000000e+01   3.8169201e+02   3.6100473e+02   1.3642764e+01
   3.7000000e+01   1.6128681e+02   3.8671355e+02   9.2302062e+00
   3.8000000e+01   2.5328886e+02   2.1990396e+02   3.8708067e+00
   3.9000000e+01   1.3805278e+02   2.8150166e+02   5.4446751e+00
   4.0000000e+01   1.6751459e+02   2.3933952e+02   9.1084431e+00
   4.1000000e+01   1.4285637e+02   2.8619162e+02   1.3821373e+01
   4.2000000e+01   1.2529255e+02   2.0304326e+02   2.6371940e+00
   4.3000000e+01   9.9833227e+01   1.0059686e+02   4.6163357e+00
   4.4000000e+01   5.1888356e+01   9.6809895e+01   4.4273980e+00
   4.5000000e+01   5.0574375e+01   1.2143195e+02   5.9357447e+00
   4.6000000e+01   1.8102468e+01   1.5886433e+02   1.4305703e+01
   4.7000000e+01   6.6357945e+01   7.0286920e+01   5.4327651e+00
   4.8000000e+01   2.5291567e+01   9.4527409e+01   2.5223388e+00
   4.9000000e+01   2.9126546e+01   5.9341947e+01   5.8971488e+00
   5.0000000e+01   1.5048516e+01   4.8314270e+01   4.9591768e+00
   5.1000000e+01   1.5191109e+01   4.3240510e+01   6.0080843e+00
   5.2000000e+01   1.5217555e+01   4.2628969e+01   7.4469473e+00
   5.3000000e+01   1.3430636e+01   4.5371077e+01   6.7813502e+00
   5.4000000e+01   1.5052943e+01   4.9509988e+01   8.8244363e+00
   5.5000000e+01   1.5108075e+01   4.5771770e+01   1.0147810e+01
   5.6000000e+01   1.4748058e+01   4.6355797e+01   1.0448747e+01
   5.7000000e+01   1.4171164e+01   5.4449067e+01   1.0120298e+01
   5.8000000e+01   1.5461246e+01   6.9979058e+01   1.0449642e+01
   5.9000000e+01   2.4203444e+01   8.9314399e+01   1.9746778e+01
   6.0000000e+01   1.1092242e+01   8.8598269e+01   1.3746561e+01
   6.1000000e+01   2.3734978e+01   5.1106082e+01   1.1026166e+01
   6.2000000e+01   1.1192662e+01   5.1800678e+01   2.4094026e+00
   6.3000000e+01   6.6430331e+00   4.7492540e+01   1.6964715e+00
   6.4000000e+01   3.1809113e+00   3.8128749e+01   9.9564553e-01
   6.5000000e+01   2.2013618e+00   2.4456869e+01   1.1540585e+00
   6.6000000e+01   4.0891408e+00   4.8586069e+01   2.7052286e+00
   6.7000000e+01   8.2518675e-01   1.4198158e+02   8.7509478e+00
   6.8000000e+01   5.7591526e+00   7.1488640e+01   6.0271756e+00
   6.9000000e+01   6.9114401e+00   7.3825503e+01   2.0384757e+00
   7.0000000e+01   3.4502226e+00   6.0385947e+01   3.4113591e+00
   7.1000000e+01   3.5929621e+00   3.3554019e+01   1.2011643e+00
   7.2000000e+01   2.8281343e+00   1.8265322e+01   6.2903836e-01
   7.3000000e+01   1.1610278e+00   3.1392063e+01   8.3126097e-01
   7.4000000e+01   6.6882013e-01   1.2713502e+01   4.6025481e-01
   7.5000000e+01   4.4863227e-01   9.7963999e+00   4.7866090e-01
   7.6000000e+01   7.3561247e-01   1.2301815e+01   1.4066069e+00
   7.7000000e+01   4.8340823e-01   1.4463131e+01   1.3691405e+00
   7.8000000e+01   5.1818154e-01   1.1118772e+01   1.3566905e+00
   7.9000000e+01   6.6247511e-01   1.0502812e+01   2.3206175e+00
   8.0000000e+01   4.8152722e-01   9.2630675e+00   1.7974654e+00
   8.1000000e+01   4.7804066e-01   9.0589536e+00   1.5802189e+00
   8.2000000e+01   4.8531698e-01   8.4010723e+00   1.9682595e+00
   8.3000000e+01   3.3560207e-01   7.2159974e+00   1.5554507e+00
   8.4000000e+01   2.9956041e-01   6.0920600e+00   1.3469153e+00
   8.5000000e+01   2.4476171e-01   7.4054605e+00   1.3657166e+00
   8.6000000e+01   1.6913494e-01   5.8909985e+00   9.5736550e-01
   8.7000000e+01   1.3293764e-01   3.7270286e+00   5.9669243e-01
   8.8000000e+01   1.1303317e-01   3.8695943e+00   6.6194080e-01
   8.9000000e+01   8.5632136e-02   4.3690305e+00   6.6890472e-01
   9.0000000e+01   7.1109610e-02   2.8660859e+00   5.8677550e-01
   9.1000000e+01   6.5260345e-02   3.0565957e+00   6.2634127e-01
   9.2000000e+01   5.4920472e-02   3.5987511e+00   5.9820399e-01
   9.3000000e+01   4.9219972e-02   2.3291256e+00   5.1407227e-01
   9.4000000e+01   4.5241997e-02   2.3354751e+00   5.1069398e-01
   9.5000000e+01   3.8850954e-02   3.5197355e+00   5.6984477e-01
   9.6000000e+01   3.4593055e-02   1.9802036e+00   4.9057267e-01
   9.7000000e+01   3.2026185e-02   1.6886161e+00   4.7868353e-01
   9.8000000e+01   2.6241748e-02   2.0922243e+00   4.7631983e-01
   9.9000000e+01   1.9380407e-02   1.8280861e+00   3.6094651e-01
   1.0000000e+02   1.6640628e-02   1.4870754e+00   3.0260353e-01
   1.0100000e+02   1.4276033e-02   1.6232524e+00   2.8550294e-01
   1.0200000e+02   1.2509584e-02   1.4022340e+00   2.7863917e-01
   1.0300000e+02   1.0524319e-02   1.0978128e+00   2.4510752e-01
   1.0400000e+02   8.6232685e-03   1.2181128e+00   2.3464757e-01
   1.0500000e+02   6.8803057e-03   1.2161968e+00   2.2167813e-01
   1.0600000e+02   5.2170958e-03   8.6314703e-01   1.5136689e-01
   1.0700000e+02   4.3222196e-03   7.3494787e-01   1.4266670e-01
   1.0800000e+02   3.5355147e-03   8.4923876e-01   1.3644384e-01
   1.0900000e+02   2.8528739e-03   5.4565863e-01   1.1209117e-01
   1.1000000e+02   2.4367645e-03   4.7831675e-01   1.0508235e-01
   1.1100000e+02   2.2285413e-03   7.5109759e-01   1.2296392e-01
   1.1200000e+02   1.8732473e-03   5.4821069e-01   1.1177485e-01
   1.1300000e+02   1.7134435e-03   3.8586033e-01   8.8115298e-02


==> data/_2_conv.dat <==
   1.0000000e+00   9.5900808e+03   9.7130636e+03   9.5186386e-01
   2.0000000e+00   1.8446951e+05   6.4825002e+03   5.6959564e+01
   3.0000000e+00   7.2132478e+04   4.7710272e+03   4.3559500e+01
   4.0000000e+00   5.2455757e+04   3.4781576e+03   4.6412477e+01
   5.0000000e+00   4.1181113e+04   3.0865323e+03   5.4849680e+01
   6.0000000e+00   3.3072045e+04   2.9003240e+03   5.8406668e+01
   7.0000000e+00   2.8456375e+04   2.5854898e+03   5.2731213e+01
   8.0000000e+00   2.5590374e+04   2.4959427e+03   5.5372056e+01
   9.0000000e+00   2.3931488e+04   2.3581591e+03   5.8159867e+01
   1.0000000e+01   2.2670107e+04   2.2620823e+03   5.6388103e+01
   1.1000000e+01   2.2780273e+04   2.1645963e+03   6.7781896e+01
   1.2000000e+01   2.0671582e+04   2.1880319e+03   6.1276046e+01
   1.3000000e+01   2.1276883e+04   2.1707175e+03   7.1717777e+01
   1.4000000e+01   1.9333213e+04   2.1247858e+03   6.1984800e+01
   1.5000000e+01   1.8018299e+04   1.9816434e+03   5.6663118e+01
   1.6000000e+01   1.6119170e+04   1.9976578e+03   5.0298885e+01
   1.7000000e+01   1.7418633e+04   1.9203486e+03   6.7975237e+01
   1.8000000e+01   1.5775893e+04   1.9276405e+03   6.9688125e+01
   1.9000000e+01   1.5855142e+04   1.8561645e+03   5.7189836e+01
   2.0000000e+01   1.7912050e+04   1.9099589e+03   7.6403084e+01
   2.1000000e+01   1.5972020e+04   2.0526388e+03   5.2044776e+01
   2.2000000e+01   1.7048294e+04   1.7401858e+03   6.7730942e+01
   2.3000000e+01   1.3740725e+04   1.6225263e+03   3.9649891e+01
   2.4000000e+01   1.3506206e+04   1.6629312e+03   5.4843898e+01
   2.5000000e+01   1.1483195e+04   1.3957346e+03   4.9599415e+01
   2.6000000e+01   2.0029251e+04   1.4360325e+03   8.7523965e+01
   2.7000000e+01   1.4568533e+04   1.5652634e+03   9.1498254e+01
   2.8000000e+01   6.5686843e+03   1.2406053e+03   2.4754878e+01
   2.9000000e+01   1.2732234e+04   1.3452634e+03   7.0992268e+01
   3.0000000e+01   7.7722794e+03   1.4253858e+03   5.7755920e+01
   3.1000000e+01   7.9409764e+03   1.1572748e+03   5.0148185e+01
   3.2000000e+01   9.4774305e+03   1.2554489e+03   7.5131477e+01
   3.3000000e+01   5.7616381e+03   1.0340005e+03   4.9636068e+01
   3.4000000e+01   5.9287211e+03   8.5204505e+02   6.0402236e+01
   3.5000000e+01   4.1420887e+03   7.7046859e+02   4.7042753e+01
   3.6000000e+01   3.5958843e+03   8.3002221e+02   4.9312833e+01
   3.7000000e+01   2.5679349e+03   6.3933901e+02   4.2227147e+01
   3.8000000e+01   2.1302217e+03   5.4925547e+02   3.6982128e+01
   3.9000000e+01   1.8122211e+03   5.7871261e+02   4.0688495e+01
   4.0000000e+01   1.3162461e+03   5.1545239e+02   3.2445250e+01
   4.1000000e+01   1.0957238e+03   3.9614464e+02   2.2261530e+01
   4.2000000e+01   1.2195871e+03   3.9785391e+02   2.9710493e+01
   4.3000000e+01   7.7236362e+02   3.5549590e+02   2.7873704e+01
   4.4000000e+01   6.1863888e+02   2.9388064e+02   2.1960490e+01
   4.5000000e+01   6.1018334e+02   3.4572054e+02   3.0859391e+01
   4.6000000e+01   4.0546150e+02   3.2718165e+02   2.5335446e+01
   4.7000000e+01   3.9150720e+02   2.5935684e+02   2.4235822e+01
   4.8000000e+01   3.2136129e+02   2.7680842e+02   2.8326046e+01
   4.9000000e+01   2.4797634e+02   2.8873099e+02   1.5667718e+01
   5.0000000e+01   2.4589920e+02   2.5600697e+02   1.7732518e+01
   5.1000000e+01   2.0882280e+02   4.1662603e+02   7.2903612e+00
   5.2000000e+01   2.6566294e+02   5.3331270e+02   1.9791441e+01
   5.3000000e+01   1.6146490e+02   2.4766870e+02   4.9082500e+00
   5.4000000e+01   1.5008193e+02   1.7964409e+02   4.6663155e+00
   5.5000000e+01   6.8326230e+01   2.3991225e+02   1.1745603e+01
   5.6000000e+01   5.4465118e+01   1.2453731e+02   2.1885947e+00
   5.7000000e+01   4.4250120e+01   7.9174453e+01   5.0093267e+00
   5.8000000e+01   5.6854863e+01   1.1654519e+02   1.2225055e+01
   5.9000000e+01   5.1571415e+01   1.2568128e+02   1.6117487e+01
   6.0000000e+01   5.0479954e+01   1.3129501e+02   1.9198431e+01
   6.1000000e+01   4.4426581e+01   1.1388888e+02   7.4439893e+00
   6.2000000e+01   5.1950427e+01   1.4129998e+02   1.0683724e+01
   6.3000000e+01   5.4691589e+01   1.6795705e+02   1.9436967e+01
   6.4000000e+01   4.2039282e+01   1.2484223e+02   5.2815986e+00
   6.5000000e+01   4.3984484e+01   8.3846965e+01   4.6294492e+00
   6.6000000e+01   2.4423335e+01   1.2484365e+02   6.3871758e+00
   6.7000000e+01   1.6696653e+01   7.0229923e+01   2.0534832e+00
   6.8000000e+01   1.7473578e+01   5.0107956e+01   4.2234773e+00
   6.9000000e+01   1.6981614e+01   7.0917056e+01   9.2331408e+00
   7.0000000e+01   1.1214507e+01   9.6422244e+01   1.0507345e+01
   7.1000000e+01   2.2286205e+01   8.0712613e+01   8.1457314e+00
   7.2000000e+01   1.9811964e+01   9.5660162e+01   9.9382394e+00
   7.3000000e+01   1.4720314e+01   4.9493320e+01   4.5562008e+00
   7.4000000e+01   1.2779246e+01   4.6367431e+01   4.2928178e+00
   7.5000000e+01   8.4541734e+00   5.3557816e+01   3.5391442e+00
   7.6000000e+01   4.8630826e+00   3.3653446e+01   2.7260689e+00
   7.7000000e+01   3.7647573e+00   3.0122035e+01   2.5725881e+00
   7.8000000e+01   4.7608900e+00   4.0370143e+01   4.0009119e+00
   7.9000000e+01   1.0592877e+01   8.1418322e+01   1.0915180e+01
   8.0000000e+01   3.0606559e+00   6.1944606e+01   2.9327787e+00
   8.1000000e+01   2.2849345e+00   7.5860221e+01   3.5823166e+00
   8.2000000e+01   8.1855243e+00   5.5880527e+01   2.3764742e+00
   8.3000000e+01   1.3796741e+00   6.2505298e+01   1.0784638e+00
   8.4000000e+01   1.9795505e+00   1.3127447e+01   6.0683349e-01
   8.5000000e+01   1.0966316e+00   1.3041113e+01   7.4437909e-01
   8.6000000e+01   1.2168136e+00   1.6304741e+01   1.3934041e+00
   8.7000000e+01   9.0307122e-01   1.3223590e+01   1.5524618e+00
   8.8000000e+01   8.4832956e-01   1.2471579e+01   1.8644108e+00
   8.9000000e+01   8.1658224e-01   1.2322867e+01   1.6807790e+00
   9.0000000e+01   8.0854972e-01   1.2700261e+01   1.9030153e+00
   9.1000000e+01   7.1657134e-01   1.1112232e+01   1.8332923e+00
   9.2000000e+01   6.4108388e-01   8.4779934e+00   1.6809632e+00
   9.3000000e+01   6.5348884e-01   9.3809561e+00   2.0396520e+00
   9.4000000e+01   5.7524911e-01   1.2395150e+01   2.2285650e+00
   9.5000000e+01   5.3567277e-01   8.1537855e+00   1.8608623e+00
   9.6000000e+01   4.6688945e-01   6.7799619e+00   1.6945710e+00
   9.7000000e+01   3.7414154e-01   7.7930317e+00   1.4926810e+00
   9.8000000e+01   2.8761307e-01   6.5218593e+00   1.3073887e+00
   9.9000000e+01   2.3017243e-01   5.8197790e+00   9.1949616e-01
   1.0000000e+02   2.2688840e-01   5.8229852e+00   9.9314254e-01
   1.0100000e+02   1.9431510e-01   6.0087063e+00   9.8852201e-01
   1.0200000e+02   1.4820783e-01   5.1483070e+00   8.4776064e-01
   1.0300000e+02   1.2571761e-01   4.2902618e+00   6.6286491e-01
   1.0400000e+02   1.0257890e-01   4.7306662e+00   5.5738890e-01
   1.0500000e+02   8.3528506e-02   5.2848898e+00   5.9324986e-01
   1.0600000e+02   7.3359558e-02   3.1799602e+00   4.9250375e-01
   1.0700000e+02   6.5666882e-02   3.0217870e+00   4.7713617e-01
   1.0800000e+02   6.5490771e-02   3.1257625e+00   6.4962137e-01
   1.0900000e+02   4.7217945e-02   3.0244917e+00   5.9764171e-01
   1.1000000e+02   3.8459910e-02   3.1956838e+00   3.7605685e-01
   1.1100000e+02   3.6309926e-02   4.4083832e+00   3.4785924e-01
   1.1200000e+02   3.2000981e-02   2.2652461e+00   2.7588330e-01
   1.1300000e+02   2.6631925e-02   1.8660490e+00   2.9754540e-01
   1.1400000e+02   2.5037136e-02   2.0972182e+00   4.0607011e-01
   1.1500000e+02   1.8596213e-02   1.7489765e+00   3.7115258e-01
   1.1600000e+02   1.7557036e-02   1.5506858e+00   2.7853064e-01
   1.1700000e+02   1.4672272e-02   1.9592910e+00   2.7594268e-01
   1.1800000e+02   1.0568429e-02   1.5842556e+00   2.2009425e-01
   1.1900000e+02   9.3348958e-03   1.2004007e+00   1.3660446e-01
   1.2000000e+02   9.3004461e-03   1.0048322e+00   1.7821361e-01
   1.2100000e+02   7.0410296e-03   1.7263017e+00   2.0484830e-01
   1.2200000e+02   6.2864516e-03   8.1511884e-01   1.5793396e-01
   1.2300000e+02   5.9722736e-03   8.5260878e-01   1.7057062e-01
   1.2400000e+02   5.2179955e-03   1.0710265e+00   1.8395717e-01
   1.2500000e+02   4.2682104e-03   8.0720781e-01   1.4453016e-01
   1.2600000e+02   4.1779801e-03   6.5295511e-01   1.4929588e-01
   1.2700000e+02   3.7466493e-03   9.0549470e-01   1.5276413e-01
   1.2800000e+02   3.4148153e-03   6.4466671e-01   1.4609293e-01
   1.2900000e+02   3.1429827e-03   5.9729743e-01   1.4513549e-01
   1.3000000e+02   2.9052906e-03   7.6337616e-01   1.4395530e-01
   1.3100000e+02   2.4709832e-03   7.8751529e-01   1.3716503e-01
   1.3200000e+02   2.2318698e-03   5.5645710e-01   1.0654189e-01
   1.3300000e+02   2.1258704e-03   4.6173698e-01   1.1368174e-01
   1.3400000e+02   1.7565247e-03   6.1758009e-01   1.1836393e-01
   1.3500000e+02   1.4225245e-03   4.4401387e-01   9.6846951e-02
   1.3600000e+02   1.2837350e-03   3.5616949e-01   9.4626341e-02
   1.3700000e+02   1.0078494e-03   5.6202821e-01   8.6502637e-02


==> data/_3_conv.dat <==
   1.0000000e+00   9.5900808e+03   9.7130636e+03   9.5186386e-01
   2.0000000e+00   1.2210250e+05   7.2293487e+03   2.7323603e+01
   3.0000000e+00   5.7819778e+04   4.9871428e+03   2.6232963e+01
   4.0000000e+00   5.2585467e+04   4.7933447e+03   3.5804120e+01
   5.0000000e+00   4.9670374e+04   5.4170177e+03   6.7389577e+01
   6.0000000e+00   3.8737229e+04   5.2685974e+03   7.1747681e+01
   7.0000000e+00   3.8742418e+04   4.9617036e+03   5.4207555e+01
   8.0000000e+00   3.0044098e+04   4.3217160e+03   3.5577923e+01
   9.0000000e+00   2.4045418e+04   3.8226556e+03   3.1969297e+01
   1.0000000e+01   1.9414301e+04   4.2837377e+03   4.8103276e+01
   1.1000000e+01   1.8387715e+04   4.9142067e+03   6.4659963e+01
   1.2000000e+01   1.4913081e+04   5.3578294e+03   7.6643381e+01
   1.3000000e+01   2.3792681e+04   4.6891243e+03   4.5563630e+01
   1.4000000e+01   2.1319088e+04   3.7867120e+03   2.5620922e+01
   1.5000000e+01   1.6841819e+04   3.3093795e+03   3.2404219e+01
   1.6000000e+01   5.1174230e+03   4.9071680e+03   6.3484186e+01
   1.7000000e+01   1.5589804e+04   4.3562987e+03   5.9275304e+01
   1.8000000e+01   1.3331473e+04   4.2419086e+03   4.0966883e+01
   1.9000000e+01   1.5811848e+04   3.1006255e+03   1.8469820e+01
   2.0000000e+01   1.1605846e+04   2.6579272e+03   3.2247259e+01
   2.1000000e+01   3.4522443e+03   4.4917380e+03   6.4163841e+01
   2.2000000e+01   1.6212140e+04   3.5906555e+03   5.0085192e+01
   2.3000000e+01   9.5714870e+03   3.9071846e+03   4.5447165e+01
   2.4000000e+01   1.2762976e+04   2.8082756e+03   1.8953835e+01
   2.5000000e+01   1.0884508e+04   2.4764118e+03   3.4098991e+01
   2.6000000e+01   4.9400277e+03   4.3258625e+03   6.3114563e+01
   2.7000000e+01   1.5805828e+04   3.1274339e+03   5.1467631e+01
   2.8000000e+01   9.7417563e+03   3.6139580e+03   4.3820547e+01
   2.9000000e+01   1.0672945e+04   2.9276463e+03   1.8191656e+01
   3.0000000e+01   8.7110047e+03   2.4071659e+03   2.6128796e+01
   3.1000000e+01   7.0184976e+03   3.2102998e+03   4.1227751e+01
   3.2000000e+01   9.6065261e+03   2.9852694e+03   4.6743341e+01
   3.3000000e+01   6.7663495e+03   3.3998452e+03   5.2548212e+01
   3.4000000e+01   8.6198748e+03   2.7400314e+03   1.7789746e+01
   3.5000000e+01   7.4779129e+03   2.1519079e+03   1.6049811e+01
   3.6000000e+01   6.6009688e+03   2.4820684e+03   3.0771283e+01
   3.7000000e+01   5.0987958e+03   3.1830327e+03   5.1235054e+01
   3.8000000e+01   7.7941553e+03   2.7098042e+03   4.3742113e+01
   3.9000000e+01   6.1929435e+03   2.8772500e+03   1.8990242e+01
   4.0000000e+01   5.1239429e+03   2.0078050e+03   7.3979152e+00
   4.1000000e+01   3.6695481e+03   1.5196966e+03   1.5617858e+01
   4.2000000e+01   3.5910640e+03   2.4499415e+03   3.5483441e+01
   4.3000000e+01   5.2184066e+03   2.4067708e+03   3.7483514e+01
   4.4000000e+01   4.1293079e+03   2.5868821e+03   3.5900205e+01
   4.5000000e+01   4.0974915e+03   2.2896340e+03   9.1434855e+00
   4.6000000e+01   3.5407427e+03   1.3748404e+03   4.5392417e+00
   4.7000000e+01   3.0051875e+03   1.7076198e+03   1.7244500e+01
   4.8000000e+01   2.5845638e+03   2.1654758e+03   2.9615632e+01
   4.9000000e+01   3.6591388e+03   1.7821553e+03   2.6933085e+01
   5.0000000e+01   2.4948025e+03   2.1022001e+03   1.6919168e+01
   5.1000000e+01   2.8888554e+03   1.4429923e+03   6.4207387e+00
   5.2000000e+01   2.4182335e+03   1.4477199e+03   1.1661756e+01
   5.3000000e+01   2.0638756e+03   1.7097298e+03   1.6454315e+01
   5.4000000e+01   2.2769970e+03   1.4917072e+03   2.4806389e+01
   5.5000000e+01   1.9804120e+03   1.6892012e+03   1.5274309e+01
   5.6000000e+01   2.0039852e+03   1.4881581e+03   9.1609695e+00
   5.7000000e+01   1.6530549e+03   1.2580089e+03   1.0865336e+01
   5.8000000e+01   1.4217698e+03   1.4521688e+03   1.4110720e+01
   5.9000000e+01   1.5592105e+03   1.2663381e+03   1.4089993e+01
   6.0000000e+01   1.3659836e+03   1.3845919e+03   1.4282762e+01
   6.1000000e+01   1.4670816e+03   1.2074303e+03   1.1424678e+01
   6.2000000e+01   1.3864482e+03   1.0529697e+03   1.1465806e+01
   6.3000000e+01   1.1586375e+03   1.3181715e+03   1.6858233e+01
   6.4000000e+01   1.3806559e+03   1.1161936e+03   1.3031192e+01
   6.5000000e+01   1.2581885e+03   1.1521477e+03   1.1599449e+01
   6.6000000e+01   1.1966041e+03   1.1651747e+03   1.1498664e+01
   6.7000000e+01   1.0919043e+03   1.0355528e+03   1.2445780e+01
   6.8000000e+01   1.1579581e+03   8.1642824e+02   1.1025948e+01
   6.9000000e+01   1.0839799e+03   1.1040097e+03   1.2579048e+01
   7.0000000e+01   9.9667439e+02   1.0810773e+03   1.4562101e+01
   7.1000000e+01   9.2942814e+02   8.0683186e+02   6.6471447e+00
   7.2000000e+01   8.2465655e+02   9.2849362e+02   7.3025302e+00
   7.3000000e+01   7.2382364e+02   8.8198982e+02   8.2896672e+00
   7.4000000e+01   7.9159490e+02   7.0372417e+02   9.5233794e+00
   7.5000000e+01   7.7196231e+02   7.7706926e+02   9.6367980e+00
   7.6000000e+01   6.9366297e+02   9.4505764e+02   9.6797138e+00
   7.7000000e+01   6.4048645e+02   8.0385194e+02   7.9531990e+00
   7.8000000e+01   5.4999226e+02   5.9517164e+02   4.1056026e+00
   7.9000000e+01   5.0077132e+02   5.7048991e+02   4.9415875e+00
   8.0000000e+01   5.4771789e+02   7.3388966e+02   9.4874655e+00
   8.1000000e+01   5.3289243e+02   6.1358104e+02   8.8879792e+00
   8.2000000e+01   4.9447044e+02   6.2227862e+02   7.4552361e+00
   8.3000000e+01   4.6572920e+02   7.0084383e+02   9.4893512e+00
   8.4000000e+01   3.6419044e+02   6.1136597e+02   6.1739046e+00
   8.5000000e+01   3.9440164e+02   4.6194211e+02   4.3454675e+00
   8.6000000e+01   3.9063846e+02   5.5725160e+02   6.8614927e+00
   8.7000000e+01   3.2818469e+02   6.4785483e+02   8.4998188e+00
   8.8000000e+01   3.6417939e+02   4.8022804e+02   6.0590566e+00
   8.9000000e+01   4.2242866e+02   5.3354215e+02   9.0977013e+00
   9.0000000e+01   2.6479052e+02   5.6778916e+02   6.6880243e+00
   9.1000000e+01   3.0970070e+02   4.7239333e+02   6.4560074e+00
   9.2000000e+01   3.3429390e+02   3.8031508e+02   6.9826820e+00
   9.3000000e+01   2.9226075e+02   4.6500853e+02   6.4085756e+00
   9.4000000e+01   2.8919365e+02   5.4093829e+02   8.5566197e+00
   9.5000000e+01   2.7211482e+02   4.2415052e+02   4.9442866e+00
   9.6000000e+01   2.7730711e+02   4.1659366e+02   5.0779563e+00
   9.7000000e+01   2.2850482e+02   4.9177197e+02   5.3372153e+00
   9.8000000e+01   2.1856104e+02   3.8833104e+02   4.5190176e+00
   9.9000000e+01   2.5799505e+02   3.7473137e+02   6.5615876e+00
   1.0000000e+02   2.0804735e+02   4.5567085e+02   6.3964689e+00
   1.0100000e+02   2.0004095e+02   3.6707735e+02   5.8477237e+00
   1.0200000e+02   1.9652985e+02   3.2878195e+02   5.4361671e+00
   1.0300000e+02   1.8373958e+02   3.7016044e+02   4.7178969e+00
   1.0400000e+02   1.8808931e+02   3.6593793e+02   4.7330944e+00
   1.0500000e+02   1.8405363e+02   3.4539337e+02   4.5409663e+00
   1.0600000e+02   1.8671806e+02   3.4851477e+02   5.3977769e+00
   1.0700000e+02   1.8416905e+02   3.4668695e+02   5.9492615e+00
   1.0800000e+02   1.6550491e+02   3.4945792e+02   5.6043362e+00
   1.0900000e+02   1.5625947e+02   3.2227474e+02   5.2455277e+00
   1.1000000e+02   1.4483796e+02   3.0499776e+02   4.8146041e+00
   1.1100000e+02   1.2492006e+02   3.0692798e+02   3.7502562e+00
   1.1200000e+02   1.5149854e+02   3.1671873e+02   4.3554308e+00
   1.1300000e+02   1.6148649e+02   3.1078295e+02   4.8387016e+00
   1.1400000e+02   1.2975884e+02   2.9462662e+02   3.0793727e+00
   1.1500000e+02   1.3016443e+02   2.8820298e+02   2.8498616e+00
   1.1600000e+02   1.4490355e+02   3.1290825e+02   3.6651119e+00
   1.1700000e+02   1.4467501e+02   3.0196342e+02   4.4111828e+00
   1.1800000e+02   1.1877685e+02   2.8498367e+02   3.7071503e+00
   1.1900000e+02   1.2299516e+02   2.6830873e+02   4.0257685e+00
   1.2000000e+02   1.1300307e+02   2.6882549e+02   3.8291043e+00
   1.2100000e+02   1.0449856e+02   2.4938633e+02   3.7045426e+00
   1.2200000e+02   9.3657696e+01   2.4268477e+02   3.1439126e+00
   1.2300000e+02   1.0203599e+02   2.5250193e+02   3.4734044e+00
   1.2400000e+02   9.9467680e+01   2.5595357e+02   3.6828286e+00
   1.2500000e+02   8.8456902e+01   2.4524555e+02   3.2554777e+00
   1.2600000e+02   8.9008532e+01   2.3966407e+02   3.1909023e+00
   1.2700000e+02   9.0464650e+01   2.4206112e+02   3.2961089e+00
   1.2800000e+02   8.5322061e+01   2.3348247e+02   3.2372184e+00
   1.2900000e+02   7.5884709e+01   2.2613643e+02   2.6834418e+00
   1.3000000e+02   7.8405751e+01   2.2262904e+02   2.7474277e+00
   1.3100000e+02   7.9325733e+01   2.2956512e+02   2.9821654e+00
   1.3200000e+02   7.9261041e+01   2.2986728e+02   3.3020241e+00
   1.3300000e+02   7.5257374e+01   2.2627134e+02   3.2703744e+00
   1.3400000e+02   7.5329286e+01   2.1823749e+02   3.3774779e+00
   1.3500000e+02   7.3350200e+01   2.1310387e+02   3.3527941e+00
   1.3600000e+02   7.0217995e+01   2.0969737e+02   3.3124012e+00
   1.3700000e+02   6.5007742e+01   2.0739022e+02   3.0508096e+00
   1.3800000e+02   6.3663020e+01   2.0863965e+02   2.9198685e+00
   1.3900000e+02   6.6857140e+01   2.1274117e+02   3.0527783e+00
   1.4000000e+02   7.0428820e+01   2.1586630e+02   3.3066651e+00
   1.4100000e+02   6.9757238e+01   2.1540542e+02   3.2967931e+00
   1.4200000e+02   6.6770795e+01   2.0873685e+02   3.0660285e+00
   1.4300000e+02   6.3193990e+01   2.0322997e+02   2.8214148e+00
   1.4400000e+02   6.0893690e+01   2.0165594e+02   2.8022078e+00
   1.4500000e+02   5.8476654e+01   2.0013106e+02   2.8508767e+00
   1.4600000e+02   5.6679388e+01   1.9842222e+02   2.9499822e+00
   1.4700000e+02   5.2457418e+01   1.9999696e+02   2.9518545e+00
   1.4800000e+02   2.9949237e+02   2.9860119e+02   8.6903938e+00
   1.4900000e+02   1.8730262e+02   4.9826606e+02   9.2071634e+00
   1.5000000e+02   1.3139406e+02   3.5273860e+02   2.5466875e+00
   1.5100000e+02   9.1682506e+01   3.8438853e+02   2.4649697e+00
   1.5200000e+02   2.7163741e+01   7.4742128e+02   6.0519804e+00
   1.5300000e+02   2.4015988e+02   2.4706883e+02   2.2699171e+00
   1.5400000e+02   6.3000190e+01   1.5900509e+02   1.7107178e+00
   1.5500000e+02   3.8403156e+01   1.9202301e+02   2.0412833e+00
   1.5600000e+02   3.8943946e+01   1.9051723e+02   2.7260252e+00
   1.5700000e+02   6.5362857e+01   1.9815834e+02   4.2884145e+00
   1.5800000e+02   6.2378290e+01   1.8757882e+02   4.5593988e+00
   1.5900000e+02   4.4887345e+01   1.7829087e+02   2.2820301e+00
   1.6000000e+02   4.9035846e+01   1.6785423e+02   2.1425033e+00
   1.6100000e+02   5.5148250e+01   1.8934682e+02   2.5494629e+00
   1.6200000e+02   6.0640653e+01   1.8239388e+02   3.3276441e+00
   1.6300000e+02   5.0659369e+01   1.8030038e+02   3.0916065e+00
   1.6400000e+02   4.6050815e+01   1.6751627e+02   2.9053152e+00
   1.6500000e+02   4.1947829e+01   1.6235519e+02   2.3958704e+00
   1.6600000e+02   5.1183558e+01   1.5583709e+02   3.0869584e+00
   1.6700000e+02   5.2401301e+01   1.6718139e+02   3.4260060e+00
   1.6800000e+02   4.7897145e+01   1.7187546e+02   3.6667143e+00
   1.6900000e+02   3.8066231e+01   1.5226103e+02   2.4276912e+00
   1.7000000e+02   3.8903883e+01   1.4747553e+02   2.2445912e+00
   1.7100000e+02   4.6914904e+01   1.7146825e+02   3.0034466e+00
   1.7200000e+02   4.8778306e+01   1.5103154e+02   3.7613158e+00
   1.7300000e+02   3.7982969e+01   1.4716150e+02   2.8666279e+00
   1.7400000e+02   4.1438897e+01   1.4478179e+02   3.3035385e+00
   1.7500000e+02   3.9594205e+01   1.5586850e+02   3.2628349e+00
   1.7600000e+02   4.0053095e+01   1.4343934e+02   3.6114223e+00
   1.7700000e+02   3.4187848e+01   1.4539863e+02   2.8701295e+00
   1.7800000e+02   3.3008947e+01   1.4181867e+02   2.6603006e+00
   1.7900000e+02   3.1978348e+01   1.3824423e+02   2.5128300e+00
   1.8000000e+02   3.4831309e+01   1.3579215e+02   3.0616506e+00
   1.8100000e+02   3.3292423e+01   1.4157020e+02   3.2406681e+00
   1.8200000e+02   3.0108566e+01   1.3349952e+02   3.0847491e+00
   1.8300000e+02   2.7936925e+01   1.2585387e+02   2.7567826e+00
   1.8400000e+02   2.8711480e+01   1.2914328e+02   2.8759739e+00
   1.8500000e+02   2.7233873e+01   1.2912189e+02   2.8357276e+00
   1.8600000e+02   2.6100545e+01   1.2453686e+02   2.6842874e+00
   1.8700000e+02   2.9572827e+01   1.3029490e+02   3.0922808e+00
   1.8800000e+02   3.0138168e+01   1.4729621e+02   3.3797346e+00
   1.8900000e+02   7.2639048e+01   2.5266049e+02   7.2922885e+00
   1.9000000e+02   7.1691555e+01   1.9717293e+02   9.8675846e-01
   1.9100000e+02   5.6401266e+01   1.4564010e+02   1.8814859e+00
   1.9200000e+02   3.8446441e+01   1.4998565e+02   1.9691470e+00
   1.9300000e+02   5.6505116e+01   1.6882117e+02   4.6668046e+00
   1.9400000e+02   4.3589694e+01   1.8742629e+02   4.5537854e+00
   1.9500000e+02   3.7707864e+01   1.2903969e+02   4.1242013e+00
   1.9600000e+02   2.9189043e+01   1.2041643e+02   2.2056022e+00
   1.9700000e+02   2.9672972e+01   1.3118165e+02   2.0722999e+00
   1.9800000e+02   2.3001850e+01   1.2293232e+02   1.1648063e+00
   1.9900000e+02   2.4597887e+01   1.1639354e+02   1.2817038e+00
   2.0000000e+02   2.8790915e+01   1.3344775e+02   1.9942224e+00
   2.0100000e+02   2.4997774e+01   1.3105595e+02   2.2076356e+00
   2.0200000e+02   2.0672394e+01   1.0969950e+02   1.7570672e+00
   2.0300000e+02   2.3968591e+01   1.0651292e+02   2.1527824e+00
   2.0400000e+02   2.2310687e+01   1.3542500e+02   2.3738241e+00
   2.0500000e+02   2.0100622e+01   1.0737428e+02   1.8238959e+00
   2.0600000e+02   2.0988522e+01   1.0445262e+02   1.8681468e+00
   2.0700000e+02   2.5378889e+01   1.1999253e+02   2.3948234e+00
   2.0800000e+02   2.6093429e+01   1.2688717e+02   3.1109034e+00
   2.0900000e+02   1.8888351e+01   1.0721044e+02   1.9384024e+00
   2.1000000e+02   1.7380369e+01   9.8160733e+01   1.6344537e+00
   2.1100000e+02   1.6902074e+01   1.0385504e+02   1.5870714e+00
   2.1200000e+02   1.8046382e+01   1.0447414e+02   2.0030834e+00
   2.1300000e+02   1.5140537e+01   1.0999699e+02   1.8619083e+00
   2.1400000e+02   9.8938337e+01   1.9785805e+02   7.4221866e+00
   2.1500000e+02   2.4713077e+01   2.6379596e+02   4.1872602e+00
   2.1600000e+02   6.9682154e+01   1.1263322e+02   2.0569951e+00
   2.1700000e+02   2.6650075e+01   1.0668914e+02   2.8717304e+00
   2.1800000e+02   1.0113566e+01   1.0005751e+02   1.3356316e+00
   2.1900000e+02   9.7950435e+00   7.1405946e+01   2.7931350e-01
   2.2000000e+02   1.9446510e+01   9.9576559e+01   1.0525014e+00
   2.2100000e+02   1.0123958e+01   1.0267911e+02   7.0701333e-01
   2.2200000e+02   1.4169449e+01   8.0820060e+01   1.2981935e+00
   2.2300000e+02   1.2778544e+01   8.4202746e+01   1.2924433e+00
   2.2400000e+02   1.4421412e+01   8.4488671e+01   1.6961155e+00
   2.2500000e+02   9.7332906e+00   8.2667830e+01   1.1031126e+00
   2.2600000e+02   9.1127616e+00   7.1403295e+01   8.6821966e-01
   2.2700000e+02   1.1522558e+01   7.3919326e+01   1.0837308e+00
   2.2800000e+02   1.2143627e+01   1.0313599e+02   1.4546332e+00
   2.2900000e+02   1.0132768e+01   7.3843532e+01   1.1487979e+00
   2.3000000e+02   8.2106493e+00   6.4494248e+01   8.4454985e-01
   2.3100000e+02   8.9196952e+00   7.7037953e+01   1.0763870e+00
   2.3200000e+02   8.1417070e+00   6.7279826e+01   1.0237002e+00
   2.3300000e+02   7.3724420e+00   6.1611685e+01   9.6931864e-01
   2.3400000e+02   8.3041320e+00   7.1784524e+01   1.2746239e+00
   2.3500000e+02   7.1923306e+00   7.0339906e+01   1.2295985e+00
   2.3600000e+02   6.1333503e+00   6.0954593e+01   8.5455525e-01
   2.3700000e+02   7.4113714e+00   6.0935875e+01   1.1257052e+00
   2.3800000e+02   6.6034412e+00   7.0279852e+01   1.0762887e+00
   2.3900000e+02   7.2125207e+00   6.1084763e+01   1.2755591e+00
   2.4000000e+02   7.1845105e+00   6.1030324e+01   1.2926516e+00
   2.4100000e+02   7.0777011e+00   6.5715797e+01   1.4516705e+00
   2.4200000e+02   5.4904534e+00   5.7616700e+01   9.6436470e-01
   2.4300000e+02   5.8042075e+00   5.5255723e+01   9.5783498e-01
   2.4400000e+02   7.4619706e+00   6.5612444e+01   1.2873658e+00
   2.4500000e+02   7.5417693e+00   6.4199918e+01   1.6006386e+00
   2.4600000e+02   5.5091887e+00   5.7948095e+01   1.0561840e+00
   2.4700000e+02   5.7796004e+00   5.5195429e+01   1.0873507e+00
   2.4800000e+02   6.1190282e+00   6.0095951e+01   1.1954323e+00
   2.4900000e+02   6.2558294e+00   5.2899439e+01   1.4182981e+00
   2.5000000e+02   4.7703382e+00   5.2688318e+01   1.0585013e+00
   2.5100000e+02   4.8498527e+00   5.3744631e+01   1.1389392e+00
   2.5200000e+02   4.3224534e+00   5.2673258e+01   9.7811776e-01
   2.5300000e+02   4.4600971e+00   5.0945459e+01   1.0099819e+00
   2.5400000e+02   4.7592039e+00   5.2577216e+01   1.1062293e+00
   2.5500000e+02   4.8510770e+00   5.3099027e+01   1.2339448e+00
   2.5600000e+02   4.5067357e+00   5.2260525e+01   1.1999468e+00
   2.5700000e+02   4.2435741e+00   5.1745854e+01   1.1485180e+00
   2.5800000e+02   3.3707948e+00   5.2957980e+01   9.2942932e-01
   2.5900000e+02   2.6649539e+00   5.3743081e+01   6.6563665e-01
   2.6000000e+02   3.1861311e+00   5.4000380e+01   7.6558993e-01
   2.6100000e+02   3.8887980e+01   7.7612643e+01   3.7694426e+00
   2.6200000e+02   2.7977892e+01   1.0752056e+02   4.9888782e+00
   2.6300000e+02   6.1206068e+00   8.8026877e+01   6.5470445e-01
   2.6400000e+02   3.8490625e+00   5.3884760e+01   4.2862070e-01
   2.6500000e+02   5.5704527e+00   4.8337670e+01   3.6917071e-01
   2.6600000e+02   3.9363830e+00   5.5611668e+01   3.5584436e-01
   2.6700000e+02   6.8542192e+00   5.9132741e+01   9.3492967e-01
   2.6800000e+02   4.6471669e+00   5.9529451e+01   8.4318246e-01
   2.6900000e+02   3.6924319e+00   4.6442295e+01   6.0418749e-01
   2.7000000e+02   3.8652262e+00   4.3987000e+01   6.2150527e-01
   2.7100000e+02   3.7914898e+00   4.8034283e+01   6.2776927e-01
   2.7200000e+02   4.6082256e+00   4.8805709e+01   8.8196933e-01
   2.7300000e+02   3.6075587e+00   4.8104200e+01   6.2990067e-01
   2.7400000e+02   3.5326292e+00   4.3086668e+01   5.7275323e-01
   2.7500000e+02   3.5779277e+00   4.6050492e+01   5.7441876e-01
   2.7600000e+02   4.1679140e+00   4.7962696e+01   8.3366168e-01
   2.7700000e+02   3.3885195e+00   4.5091858e+01   6.6027797e-01
   2.7800000e+02   3.4069730e+00   4.2248718e+01   6.7986000e-01
   2.7900000e+02   3.4474403e+00   4.7809035e+01   7.1499149e-01
   2.8000000e+02   3.6221359e+00   4.4168439e+01   8.3476560e-01
   2.8100000e+02   3.3211536e+00   4.4304340e+01   7.1933008e-01
   2.8200000e+02   4.0812809e+00   4.7006364e+01   9.4658786e-01
   2.8300000e+02   3.7679748e+00   4.8007465e+01   9.6093741e-01
   2.8400000e+02   3.4141892e+00   4.3235740e+01   8.4982845e-01
   2.8500000e+02   3.5748741e+00   4.3408227e+01   8.5009449e-01
   2.8600000e+02   4.0282194e+00   5.0670577e+01   1.0074092e+00
   2.8700000e+02   3.9688591e+00   4.7501973e+01   1.0785893e+00
   2.8800000e+02   3.4764531e+00   4.3510907e+01   9.0864505e-01
   2.8900000e+02   3.6020378e+00   4.5592533e+01   9.7358794e-01
   2.9000000e+02   3.3113845e+00   4.6296731e+01   9.2371568e-01
   2.9100000e+02   3.2052924e+00   4.2226783e+01   8.9875739e-01
   2.9200000e+02   3.3376213e+00   4.0966329e+01   1.0123994e+00
   2.9300000e+02   2.8519165e+00   4.3532378e+01   9.8696253e-01
   2.9400000e+02   2.4129846e+00   3.7058032e+01   7.4750794e-01
   2.9500000e+02   2.6372377e+00   3.7724255e+01   8.0890851e-01
   2.9600000e+02   3.1665082e+00   4.6800402e+01   1.0712138e+00
   2.9700000e+02   3.2359346e+00   4.1851671e+01   1.2578150e+00
   2.9800000e+02   2.7352276e+00   3.9176023e+01   9.4326889e-01
   2.9900000e+02   3.4640838e+00   4.1548848e+01   1.2026471e+00
   3.0000000e+02   3.2558226e+00   4.7701395e+01   1.2504099e+00
   3.0100000e+02   2.9519337e+00   4.2270052e+01   1.0860465e+00
   3.0200000e+02   2.8891130e+00   3.9587224e+01   1.0134772e+00
   3.0300000e+02   3.0095029e+00   4.3847703e+01   1.0531620e+00
   3.0400000e+02   3.1134351e+00   4.1859442e+01   1.2187740e+00
   3.0500000e+02   2.6775457e+00   3.8736640e+01   1.0539296e+00
   3.0600000e+02   2.6802760e+00   3.6938525e+01   1.1047579e+00
   3.0700000e+02   2.3688393e+00   3.7491334e+01   1.0102136e+00
   3.0800000e+02   2.2146537e+00   3.4033991e+01   9.3333650e-01
   3.0900000e+02   2.1765199e+00   3.4498485e+01   9.0834381e-01
   3.1000000e+02   2.0870639e+00   3.7108503e+01   9.2381934e-01
   3.1100000e+02   1.9964907e+00   3.5612470e+01   8.9127054e-01
   3.1200000e+02   2.1639756e+00   3.5288902e+01   9.6261238e-01
   3.1300000e+02   2.4380441e+00   3.7541925e+01   1.1291999e+00
   3.1400000e+02   2.3189484e+00   3.6655337e+01   1.1586276e+00
   3.1500000e+02   2.0266640e+00   3.4615144e+01   9.7349122e-01
   3.1600000e+02   2.0807398e+00   3.4562988e+01   9.5847859e-01
   3.1700000e+02   2.1069642e+00   3.7265414e+01   9.7228391e-01
   3.1800000e+02   2.1530653e+00   3.7065276e+01   1.0145638e+00
   3.1900000e+02   2.2066191e+00   3.7709053e+01   1.0426672e+00
   3.2000000e+02   2.4168852e+00   3.8008849e+01   1.1876338e+00
   3.2100000e+02   2.4737942e+00   3.7486064e+01   1.2975075e+00
   3.2200000e+02   2.3206204e+00   3.6510146e+01   1.2408166e+00
   3.2300000e+02   2.1491614e+00   3.5207032e+01   1.1041763e+00
   3.2400000e+02   2.0518065e+00   3.4609476e+01   9.8339433e-01
   3.2500000e+02   2.2497969e+00   3.5709259e+01   1.0496428e+00
   3.2600000e+02   2.5125144e+00   3.9423959e+01   1.2190350e+00
   3.2700000e+02   2.5698104e+00   4.1537651e+01   1.2655076e+00
   3.2800000e+02   2.6312250e+00   4.1736017e+01   1.2385259e+00
   3.2900000e+02   2.7449265e+00   4.1734354e+01   1.2765037e+00
   3.3000000e+02   2.7526769e+00   4.0835806e+01   1.3412083e+00
   3.3100000e+02   2.5605734e+00   3.8362367e+01   1.3026453e+00
   3.3200000e+02   2.2984609e+00   3.6398304e+01   1.1444660e+00
   3.3300000e+02   2.3042796e+00   3.6044417e+01   1.1632608e+00
   3.3400000e+02   2.4047986e+00   3.7691143e+01   1.3042446e+00
   3.3500000e+02   2.4802242e+00   3.9061268e+01   1.4468072e+00
   3.3600000e+02   2.4672954e+00   3.9976487e+01   1.4324132e+00
   3.3700000e+02   2.5615912e+00   4.0056670e+01   1.4618840e+00
   3.3800000e+02   2.4568655e+00   3.9796707e+01   1.3834222e+00
   3.3900000e+02   2.2059634e+00   3.9316879e+01   1.2517028e+00
   3.4000000e+02   1.7299882e+00   4.0095947e+01   1.0070713e+00
   3.4100000e+02   1.0562547e+00   4.1386649e+01   5.8347243e-01
   3.4200000e+02   9.3845471e-01   4.0831882e+01   3.8800111e-01
   3.4300000e+02   2.1646714e+01   7.9168026e+01   3.8582883e+00
   3.4400000e+02   2.5830353e+01   1.9263286e+02   8.6505886e+00
   3.4500000e+02   1.6687552e+01   8.2379713e+01   6.0896632e-01
   3.4600000e+02   6.6952860e+00   5.2473886e+01   1.2028866e+00
   3.4700000e+02   6.6086740e+00   6.8277957e+01   1.3596925e+00
   3.4800000e+02   5.6905426e+00   5.5601964e+01   1.6500502e+00
   3.4900000e+02   5.8451224e+00   4.1692313e+01   4.6909743e-01
   3.5000000e+02   5.8342181e+00   6.2572374e+01   6.8612390e-01
   3.5100000e+02   3.0563048e+00   4.7322712e+01   4.5644297e-01
   3.5200000e+02   2.7220440e+00   4.5224452e+01   5.4638239e-01
   3.5300000e+02   2.9091655e+00   4.1756192e+01   5.6413073e-01
   3.5400000e+02   1.1004075e+00   4.2975532e+01   2.2337272e-01
   3.5500000e+02   1.2504728e+00   3.9981685e+01   1.5176292e-01
   3.5600000e+02   2.7110904e+00   3.7541090e+01   3.7041113e-01
   3.5700000e+02   1.7549074e+00   3.5431737e+01   2.3527831e-01
   3.5800000e+02   2.3701829e+00   3.3685965e+01   3.5981992e-01
   3.5900000e+02   1.6077993e+00   3.4117566e+01   2.7936341e-01
   3.6000000e+02   1.3365983e+00   3.9844580e+01   2.5882354e-01
   3.6100000e+02   4.9353849e+00   7.2683939e+01   8.3179549e-01
   3.6200000e+02   9.4842400e+00   8.4878010e+01   1.5139599e+00
   3.6300000e+02   1.1840862e+00   9.0955830e+01   1.2012216e+00
   3.6400000e+02   1.1566049e+01   4.4928515e+01   8.5468796e-01
   3.6500000e+02   3.2255026e+00   5.7899205e+01   2.7441806e-01
   3.6600000e+02   1.8025206e+00   3.1468466e+01   1.7506653e-01
   3.6700000e+02   8.2166552e-01   2.5386019e+01   6.6533978e-02
   3.6800000e+02   1.5311114e+00   2.8235850e+01   1.8067738e-01
   3.6900000e+02   8.8802432e-01   3.1970493e+01   1.3875414e-01
   3.7000000e+02   7.8643422e-01   2.5317939e+01   1.1503017e-01
   3.7100000e+02   9.8047268e-01   2.1079773e+01   1.7068023e-01
   3.7200000e+02   6.2420337e-01   2.3919632e+01   1.3317575e-01
   3.7300000e+02   5.7896171e-01   1.9820542e+01   1.1710454e-01
   3.7400000e+02   6.5464832e-01   1.8351080e+01   1.3506182e-01
   3.7500000e+02   8.2273953e-01   2.1783871e+01   1.7216880e-01
   3.7600000e+02   1.0275026e+00   2.0410668e+01   2.9306114e-01
   3.7700000e+02   6.5842169e-01   1.9956033e+01   1.8018859e-01
   3.7800000e+02   6.6818845e-01   1.9099536e+01   1.7989463e-01
   3.7900000e+02   6.9816489e-01   2.0267486e+01   1.8772785e-01
   3.8000000e+02   8.1114171e-01   2.0369060e+01   2.5703007e-01
   3.8100000e+02   7.2444863e-01   2.1179038e+01   2.4258818e-01
   3.8200000e+02   7.0523376e-01   1.9659018e+01   2.3336797e-01
   3.8300000e+02   7.3237988e-01   2.0368785e+01   2.3468079e-01
   3.8400000e+02   8.7147170e-01   2.5015067e+01   3.2540241e-01
   3.8500000e+02   8.2030568e-01   2.0410170e+01   3.1472435e-01
   3.8600000e+02   7.2184320e-01   1.9708889e+01   2.6398152e-01
   3.8700000e+02   8.5142970e-01   2.2652546e+01   3.3542062e-01
   3.8800000e+02   8.3171181e-01   2.1725232e+01   3.7755120e-01
   3.8900000e+02   7.1526884e-01   2.0417549e+01   3.1462119e-01
   3.9000000e+02   7.8392714e-01   1.9907514e+01   3.5476413e-01
   3.9100000e+02   7.8444003e-01   2.1590671e+01   3.7039917e-01
   3.9200000e+02   8.0502044e-01   2.0526889e+01   4.2285847e-01
   3.9300000e+02   7.2582873e-01   2.0142648e+01   3.7119324e-01
   3.9400000e+02   7.7107496e-01   2.0062418e+01   3.9677091e-01
   3.9500000e+02   7.6197729e-01   2.1514899e+01   4.0078987e-01
   3.9600000e+02   7.8801043e-01   2.0908258e+01   4.3789988e-01
   3.9700000e+02   7.8713858e-01   2.2000340e+01   4.2919113e-01
   3.9800000e+02   8.3040959e-01   2.1971322e+01   4.7733851e-01
   3.9900000e+02   7.8282181e-01   2.1150152e+01   4.3976738e-01
   4.0000000e+02   8.4068573e-01   2.1644119e+01   4.8556956e-01
   4.0100000e+02   8.9397630e-01   2.3115150e+01   5.5235240e-01
   4.0200000e+02   8.5897073e-01   2.2331927e+01   5.5353231e-01
   4.0300000e+02   8.2470519e-01   2.1256388e+01   5.1646951e-01
   4.0400000e+02   8.6017313e-01   2.2296737e+01   5.3997616e-01
   4.0500000e+02   8.6604488e-01   2.2996934e+01   5.8194906e-01
   4.0600000e+02   8.2689436e-01   2.2331335e+01   5.4912354e-01
   4.0700000e+02   8.8365855e-01   2.2356330e+01   5.9465079e-01
   4.0800000e+02   8.9721674e-01   2.4124393e+01   6.4222259e-01
   4.0900000e+02   8.5681170e-01   2.2643242e+01   6.3240924e-01
   4.1000000e+02   8.2744265e-01   2.2043827e+01   5.7123689e-01
   4.1100000e+02   9.8893736e-01   2.3088251e+01   7.0027891e-01
   4.1200000e+02   9.9025576e-01   2.4760976e+01   7.9420429e-01
   4.1300000e+02   8.6734392e-01   2.2166416e+01   6.8919014e-01
   4.1400000e+02   8.4837908e-01   2.1645119e+01   6.2140972e-01
   4.1500000e+02   9.6912200e-01   2.4345491e+01   7.2379112e-01
   4.1600000e+02   9.5089154e-01   2.3570243e+01   7.9888214e-01
   4.1700000e+02   7.8790258e-01   2.1536996e+01   6.1176614e-01
   4.1800000e+02   8.4393289e-01   2.0684651e+01   6.4433979e-01
   4.1900000e+02   8.6997376e-01   2.3387076e+01   7.0920915e-01
   4.2000000e+02   8.4013354e-01   2.1592465e+01   7.8055757e-01
   4.2100000e+02   6.6971724e-01   1.9969178e+01   5.6451473e-01
   4.2200000e+02   6.8021933e-01   1.9141264e+01   5.6260841e-01
   4.2300000e+02   6.3716040e-01   2.0630044e+01   5.5182839e-01
   4.2400000e+02   6.2047173e-01   1.8932187e+01   5.7205872e-01
   4.2500000e+02   5.9564245e-01   1.8555957e+01   5.4521347e-01
   4.2600000e+02   6.6883970e-01   1.9671494e+01   6.4833962e-01
   4.2700000e+02   6.2179425e-01   1.8817257e+01   6.5854233e-01
   4.2800000e+02   5.2138078e-01   1.7175575e+01   5.0092666e-01
   4.2900000e+02   5.4793846e-01   1.7077679e+01   4.9394871e-01
   4.3000000e+02   6.0159272e-01   1.9702525e+01   5.5431256e-01
   4.3100000e+02   6.5085014e-01   1.8821468e+01   6.6247980e-01
   4.3200000e+02   5.8614421e-01   1.9290666e+01   5.6126715e-01
   4.3300000e+02   6.5078020e-01   1.9616229e+01   6.3818152e-01
   4.3400000e+02   6.0432896e-01   2.0376457e+01   5.9821641e-01
   4.3500000e+02   5.9980523e-01   1.8573244e+01   6.0663269e-01
   4.3600000e+02   5.6770558e-01   1.8140811e+01   5.4964466e-01
   4.3700000e+02   5.9761344e-01   1.8812310e+01   6.1746537e-01
   4.3800000e+02   5.7337560e-01   1.8732558e+01   6.2119089e-01
   4.3900000e+02   5.7119780e-01   1.8576504e+01   6.2557026e-01
   4.4000000e+02   6.1151649e-01   1.9087865e+01   6.7255706e-01
   4.4100000e+02   6.1925691e-01   1.9607699e+01   6.9907709e-01
   4.4200000e+02   6.1838359e-01   1.8871105e+01   6.9521526e-01
   4.4300000e+02   6.2761146e-01   1.9022498e+01   6.8279050e-01
   4.4400000e+02   6.6253923e-01   1.9842770e+01   7.3265069e-01
   4.4500000e+02   6.5177994e-01   2.0148048e+01   7.2247313e-01
   4.4600000e+02   6.7058200e-01   2.0378130e+01   7.2442692e-01
   4.4700000e+02   7.2788862e-01   2.1352688e+01   7.8520793e-01
   4.4800000e+02   7.5992880e-01   2.2084028e+01   8.6294625e-01
   4.4900000e+02   7.3817860e-01   2.1219013e+01   8.3594565e-01
   4.5000000e+02   7.3672789e-01   2.0711414e+01   8.1617023e-01
   4.5100000e+02   7.5052095e-01   2.0950749e+01   8.5287970e-01
   4.5200000e+02   7.1469336e-01   2.0713496e+01   8.5579611e-01
   4.5300000e+02   6.6658051e-01   1.9968076e+01   7.7543350e-01
   4.5400000e+02   7.0914628e-01   2.0141391e+01   8.1239201e-01
   4.5500000e+02   7.7732688e-01   2.1371093e+01   9.3420637e-01
   4.5600000e+02   7.8132335e-01   2.1232620e+01   9.9468484e-01
   4.5700000e+02   7.4678159e-01   2.0902062e+01   9.0699850e-01
   4.5800000e+02   7.8858846e-01   2.0780575e+01   9.2688810e-01
   4.5900000e+02   7.7539585e-01   2.1529639e+01   9.1605114e-01
   4.6000000e+02   7.2345605e-01   2.1148692e+01   8.4589441e-01
   4.6100000e+02   6.9781866e-01   2.1008046e+01   7.6542986e-01
   4.6200000e+02   7.6725963e-01   2.1521939e+01   8.6844091e-01
   4.6300000e+02   7.9686148e-01   2.2364355e+01   9.9199933e-01
   4.6400000e+02   7.4398800e-01   2.1192002e+01   9.8286503e-01
   4.6500000e+02   6.8039739e-01   1.9571884e+01   8.7880153e-01
   4.6600000e+02   6.5918548e-01   1.8981875e+01   8.5508875e-01
   4.6700000e+02   5.9755755e-01   1.8900150e+01   8.0301570e-01
   4.6800000e+02   5.4099983e-01   1.8063229e+01   6.9861819e-01
   4.6900000e+02   5.7696606e-01   1.8537653e+01   7.2582669e-01
   4.7000000e+02   7.0113687e-01   2.0864558e+01   9.1781246e-01
   4.7100000e+02   7.6261239e-01   2.1656511e+01   1.1097190e+00
   4.7200000e+02   6.9707810e-01   2.0519351e+01   9.6117889e-01
   4.7300000e+02   6.9954565e-01   1.9075399e+01   9.0623419e-01
   4.7400000e+02   6.4759667e-01   1.9923373e+01   8.1485770e-01
   4.7500000e+02   5.8347577e-01   1.8631802e+01   7.4701186e-01
   4.7600000e+02   5.2361523e-01   1.8323632e+01   6.0990022e-01
   4.7700000e+02   6.3978338e-01   1.9427357e+01   7.9071094e-01
   4.7800000e+02   6.8750086e-01   2.2194411e+01   9.9320816e-01
   4.7900000e+02   6.5190092e-01   1.9933318e+01   9.9587395e-01
   4.8000000e+02   5.9382684e-01   1.7639484e+01   8.4879716e-01
   4.8100000e+02   5.8076916e-01   1.7375130e+01   8.1513430e-01
   4.8200000e+02   4.7805975e-01   1.6724757e+01   7.0425420e-01
   4.8300000e+02   3.9660590e-01   1.5624258e+01   5.0659756e-01
   4.8400000e+02   4.8889299e-01   1.6918354e+01   6.1232478e-01
   4.8500000e+02   6.9187299e-01   2.2611043e+01   9.1040858e-01
   4.8600000e+02   8.7775670e-01   2.1831380e+01   1.3336940e+00
   4.8700000e+02   7.5217828e-01   2.0870522e+01   1.0398499e+00
   4.8800000e+02   7.3875459e-01   1.8536911e+01   9.9652578e-01
   4.8900000e+02   5.2575875e-01   1.9192526e+01   6.5053575e-01
   4.9000000e+02   4.7176037e-01   1.7184583e+01   5.4833535e-01
   4.9100000e+02   4.7525587e-01   1.7623877e+01   5.4412383e-01
   4.9200000e+02   6.3046237e-01   2.0627826e+01   8.1918240e-01
   4.9300000e+02   7.6438582e-01   2.2320398e+01   1.2008207e+00
   4.9400000e+02   7.5388849e-01   2.1283153e+01   1.2412243e+00
   4.9500000e+02   7.6528071e-01   1.8435811e+01   1.2728761e+00
   4.9600000e+02   5.8930744e-01   1.7514085e+01   9.0824650e-01
   4.9700000e+02   4.7555452e-01   1.5734519e+01   6.2759184e-01
   4.9800000e+02   4.4976373e-01   1.7154886e+01   4.6023688e-01
   4.9900000e+02   6.3424590e-01   2.0889946e+01   6.7504545e-01
   5.0000000e+02   8.9721292e-01   2.5871782e+01   1.0621477e+00
   5.0100000e+02   1.2249139e+00   2.9211995e+01   1.6227348e+00
   5.0200000e+02   1.3693850e+00   2.9921663e+01   1.9366645e+00
   5.0300000e+02   1.1754800e+00   2.5077437e+01   1.6821066e+00
   5.0400000e+02   7.5520262e-01   1.8883467e+01   8.4301121e-01
   5.0500000e+02   4.7480498e-01   1.5998257e+01   3.1467126e-01
   5.0600000e+02   4.2282769e-01   1.6172344e+01   2.9043311e-01
   5.0700000e+02   5.5005196e-01   1.8963580e+01   6.0961556e-01
   5.0800000e+02   7.1897935e-01   2.2348507e+01   1.0489213e+00
   5.0900000e+02   8.5842481e-01   2.4530246e+01   1.4270935e+00
   5.1000000e+02   1.0151629e+00   2.3338018e+01   1.7961118e+00
   5.1100000e+02   8.9960814e-01   1.9800917e+01   1.5420164e+00
   5.1200000e+02   6.3452288e-01   1.6370352e+01   8.3681363e-01
   5.1300000e+02   4.6169289e-01   1.6622215e+01   2.8007257e-01
   5.1400000e+02   5.5374482e-01   1.9273300e+01   2.7015376e-01
   5.1500000e+02   8.8956322e-01   2.4262588e+01   6.6147041e-01
   5.1600000e+02   1.2218264e+00   2.7964820e+01   1.2102673e+00
   5.1700000e+02   1.1946201e+00   2.9000325e+01   1.3482161e+00
   5.1800000e+02   1.2233153e+00   2.5689930e+01   1.4097682e+00
   5.1900000e+02   1.1176405e+00   2.4417839e+01   1.1863292e+00
   5.2000000e+02   1.0292008e+00   2.3057906e+01   1.0117500e+00
   5.2100000e+02   9.6242363e-01   2.3139685e+01   8.3884027e-01
   5.2200000e+02   1.0161096e+00   2.2297189e+01   9.6568296e-01
   5.2300000e+02   8.4210669e-01   2.1490626e+01   8.7918090e-01
   5.2400000e+02   6.1186494e-01   1.8883849e+01   6.9492024e-01
   5.2500000e+02   4.6200385e-01   1.6734695e+01   4.6874114e-01
   5.2600000e+02   5.0106536e-01   1.7444746e+01   5.2721065e-01
   5.2700000e+02   7.1749600e-01   2.1319771e+01   8.7101869e-01
   5.2800000e+02   9.5837342e-01   2.3264923e+01   1.4032120e+00
   5.2900000e+02   9.6033321e-01   2.3903351e+01   1.4508739e+00
   5.3000000e+02   9.4777681e-01   2.0668674e+01   1.4473847e+00
   5.3100000e+02   6.5479983e-01   1.9688346e+01   8.7832766e-01
   5.3200000e+02   4.6708304e-01   1.6318769e+01   4.2798999e-01
   5.3300000e+02   4.0752256e-01   1.6640793e+01   2.5616899e-01
   5.3400000e+02   6.4406975e-01   1.8959119e+01   6.0217641e-01
   5.3500000e+02   8.6518922e-01   2.2671728e+01   1.1070372e+00
   5.3600000e+02   7.8147167e-01   2.4020512e+01   1.2118799e+00
   5.3700000e+02   7.8567568e-01   2.0361439e+01   1.2100003e+00
   5.3800000e+02   7.6077394e-01   1.8923144e+01   1.0726066e+00
   5.3900000e+02   6.2736395e-01   1.8915068e+01   8.6513981e-01
   5.4000000e+02   4.9389224e-01   1.7488614e+01   4.8916619e-01
   5.4100000e+02   5.6015847e-01   1.8024597e+01   5.2931864e-01
   5.4200000e+02   8.6396701e-01   1.9965560e+01   8.6337641e-01
   5.4300000e+02   1.0013610e+00   2.2798143e+01   1.4136338e+00
   5.4400000e+02   5.8095701e-01   1.9318945e+01   7.3748786e-01
   5.4500000e+02   5.0023379e-01   1.7831611e+01   4.9762438e-01
   5.4600000e+02   8.0735588e-01   1.9724636e+01   8.5947758e-01
   5.4700000e+02   8.4581863e-01   2.3771623e+01   1.2526272e+00
   5.4800000e+02   6.2480289e-01   2.0073420e+01   8.9220948e-01
   5.4900000e+02   5.4623656e-01   1.6908636e+01   7.1229308e-01
   5.5000000e+02   5.9938024e-01   1.6345617e+01   7.4956276e-01
   5.5100000e+02   5.2920285e-01   1.5724630e+01   8.4578895e-01
   5.5200000e+02   3.3066332e-01   1.4620389e+01   4.4782798e-01
   5.5300000e+02   3.4422172e-01   1.4810537e+01   4.5839875e-01
   5.5400000e+02   4.1458027e-01   1.6534739e+01   5.8615623e-01
   5.5500000e+02   4.9991750e-01   1.6617924e+01   8.4765663e-01
   5.5600000e+02   4.3674720e-01   1.5864746e+01   7.6083078e-01
   5.5700000e+02   4.2613333e-01   1.5425271e+01   7.4984899e-01
   5.5800000e+02   3.8201884e-01   1.4867482e+01   6.3715667e-01
   5.5900000e+02   3.4853893e-01   1.3522814e+01   5.3705201e-01
   5.6000000e+02   3.2638819e-01   1.3561379e+01   4.7456636e-01
   5.6100000e+02   3.0502046e-01   1.4425539e+01   4.6326835e-01
   5.6200000e+02   2.9732689e-01   1.3681288e+01   4.6618267e-01
   5.6300000e+02   3.1497400e-01   1.3398698e+01   5.1333992e-01
   5.6400000e+02   3.8330842e-01   1.4197844e+01   6.4727634e-01
   5.6500000e+02   3.9219779e-01   1.4611008e+01   7.8401576e-01
   5.6600000e+02   3.0407392e-01   1.3113479e+01   5.6546389e-01
   5.6700000e+02   2.7750864e-01   1.2183722e+01   4.3252816e-01
   5.6800000e+02   2.8328442e-01   1.3323447e+01   4.0377416e-01
   5.6900000e+02   2.9311615e-01   1.3425091e+01   4.6686597e-01
   5.7000000e+02   2.7774552e-01   1.3747754e+01   4.4504336e-01
   5.7100000e+02   3.3250920e-01   1.3831597e+01   5.7163340e-01
   5.7200000e+02   3.4443811e-01   1.4065966e+01   6.4015820e-01
   5.7300000e+02   3.1680133e-01   1.3220744e+01   6.5394350e-01
   5.7400000e+02   2.4891053e-01   1.1769570e+01   4.5603295e-01
   5.7500000e+02   2.1794754e-01   1.1189856e+01   3.3695860e-01
   5.7600000e+02   2.2870937e-01   1.1889373e+01   3.4073182e-01
   5.7700000e+02   2.6445624e-01   1.3093354e+01   4.5082695e-01
   5.7800000e+02   2.9086310e-01   1.3808856e+01   5.4560539e-01
   5.7900000e+02   3.1787372e-01   1.3756149e+01   6.2396554e-01
   5.8000000e+02   3.3137494e-01   1.3304669e+01   6.7061427e-01
   5.8100000e+02   2.8919314e-01   1.2420547e+01   5.9634719e-01
   5.8200000e+02   2.2783763e-01   1.1252548e+01   3.9775083e-01
   5.8300000e+02   2.0541985e-01   1.1265503e+01   2.8958221e-01
   5.8400000e+02   2.4186671e-01   1.2479444e+01   3.5299356e-01
   5.8500000e+02   2.9189482e-01   1.3965045e+01   5.0947456e-01
   5.8600000e+02   3.0875584e-01   1.4430804e+01   5.9932781e-01
   5.8700000e+02   3.2243096e-01   1.3695327e+01   6.5061696e-01
   5.8800000e+02   3.1669924e-01   1.2761891e+01   6.4385385e-01
   5.8900000e+02   2.6779755e-01   1.1879911e+01   5.4681900e-01
   5.9000000e+02   2.0951610e-01   1.0918389e+01   3.5543387e-01
   5.9100000e+02   2.0047724e-01   1.1157345e+01   2.9260674e-01
   5.9200000e+02   2.5219653e-01   1.2558945e+01   3.9452133e-01
   5.9300000e+02   3.0241234e-01   1.3874764e+01   5.6943180e-01
   5.9400000e+02   2.9364236e-01   1.3815193e+01   5.8995359e-01
   5.9500000e+02   3.0304207e-01   1.2866146e+01   6.0771232e-01
   5.9600000e+02   3.0929116e-01   1.2583107e+01   6.0952406e-01
   5.9700000e+02   2.7697449e-01   1.2443934e+01   5.7263389e-01
   5.9800000e+02   2.2326337e-01   1.1709035e+01   3.8903008e-01
   5.9900000e+02   2.2349551e-01   1.1636503e+01   3.4737980e-01
   6.0000000e+02   2.7239815e-01   1.2731063e+01   4.4992978e-01
   6.0100000e+02   2.8658213e-01   1.3127676e+01   5.8229170e-01
   6.0200000e+02   2.3612561e-01   1.2313594e+01   4.7547322e-01
   6.0300000e+02   2.4510204e-01   1.1547556e+01   4.8690062e-01
   6.0400000e+02   2.7543580e-01   1.2575567e+01   5.5877987e-01
   6.0500000e+02   2.6929177e-01   1.2392132e+01   6.3377529e-01
   6.0600000e+02   2.0869303e-01   1.1278326e+01   4.1762349e-01
   6.0700000e+02   2.0922038e-01   1.0666888e+01   3.8662852e-01
   6.0800000e+02   2.3449183e-01   1.1779717e+01   4.2781644e-01
   6.0900000e+02   2.4970564e-01   1.1466068e+01   5.5785449e-01
   6.1000000e+02   1.9058818e-01   1.1320049e+01   3.8356159e-01
   6.1100000e+02   2.2131800e-01   1.1110574e+01   4.4793989e-01
   6.1200000e+02   2.5675367e-01   1.2505572e+01   5.3924988e-01
   6.1300000e+02   2.6096240e-01   1.2146257e+01   6.6139689e-01
   6.1400000e+02   1.8556814e-01   1.0792596e+01   3.8209635e-01
   6.1500000e+02   1.7464247e-01   9.8344153e+00   3.1746794e-01
   6.1600000e+02   1.9867021e-01   1.0543335e+01   3.6791090e-01
   6.1700000e+02   2.1156566e-01   1.0757795e+01   5.0109829e-01
   6.1800000e+02   1.6318830e-01   1.0573353e+01   3.5923606e-01
   6.1900000e+02   1.8727587e-01   1.0215745e+01   4.2066603e-01
   6.2000000e+02   2.1411436e-01   1.1226933e+01   5.0163979e-01
   6.2100000e+02   1.9805690e-01   1.0335991e+01   5.3327708e-01
   6.2200000e+02   1.3970056e-01   9.3571930e+00   2.9476966e-01
   6.2300000e+02   1.3998840e-01   9.1405166e+00   2.6334220e-01
   6.2400000e+02   1.6652463e-01   1.0295739e+01   3.2808629e-01
   6.2500000e+02   1.9322530e-01   1.0442572e+01   4.6175179e-01
   6.2600000e+02   1.7214399e-01   1.0652451e+01   4.0691365e-01
   6.2700000e+02   1.9018120e-01   1.0391403e+01   4.7968082e-01
   6.2800000e+02   1.6693256e-01   1.0099212e+01   4.2242366e-01
   6.2900000e+02   1.3896050e-01   8.6313896e+00   3.1488721e-01
   6.3000000e+02   1.2117789e-01   8.4962221e+00   2.2982873e-01
   6.3100000e+02   1.4392571e-01   9.3792824e+00   2.9404738e-01
   6.3200000e+02   1.7145453e-01   1.0042339e+01   4.1216290e-01
   6.3300000e+02   1.6590930e-01   1.0329437e+01   4.1928660e-01
   6.3400000e+02   1.7858210e-01   9.8353538e+00   4.6136066e-01
   6.3500000e+02   1.6129119e-01   9.7276441e+00   4.1806894e-01
   6.3600000e+02   1.3368879e-01   8.5522903e+00   3.2800616e-01
   6.3700000e+02   1.0638153e-01   8.2850798e+00   2.0171272e-01
   6.3800000e+02   1.1837372e-01   8.7446593e+00   2.2290409e-01
   6.3900000e+02   1.4940728e-01   9.8083230e+00   3.2699755e-01
   6.4000000e+02   1.7823881e-01   1.0326868e+01   4.6522646e-01
   6.4100000e+02   1.6809309e-01   9.9576977e+00   4.6147464e-01
   6.4200000e+02   1.5501593e-01   8.7281933e+00   4.2343601e-01
   6.4300000e+02   1.2482559e-01   8.1021537e+00   3.1140636e-01
   6.4400000e+02   9.8900052e-02   7.6035127e+00   1.9668187e-01
   6.4500000e+02   9.6895369e-02   8.1002452e+00   1.6671139e-01
   6.4600000e+02   1.3441748e-01   9.3711045e+00   2.6791351e-01
   6.4700000e+02   1.7116714e-01   1.0748381e+01   4.1084265e-01
   6.4800000e+02   1.7015438e-01   1.0488684e+01   4.4694938e-01
   6.4900000e+02   1.6471969e-01   9.1616277e+00   4.2659394e-01
   6.5000000e+02   1.4661253e-01   8.7067881e+00   3.6503206e-01
   6.5100000e+02   1.1391760e-01   7.9809254e+00   2.5964696e-01
   6.5200000e+02   9.5264180e-02   7.7191463e+00   1.7225316e-01
   6.5300000e+02   1.1648377e-01   8.2730054e+00   2.2521339e-01
   6.5400000e+02   1.4346884e-01   9.7053925e+00   3.2311498e-01
   6.5500000e+02   1.5232390e-01   8.9379544e+00   4.0256002e-01
   6.5600000e+02   1.2948496e-01   8.3888861e+00   3.2627134e-01
   6.5700000e+02   1.3937378e-01   8.2618055e+00   3.5016695e-01
   6.5800000e+02   1.2753488e-01   8.9909513e+00   3.2128578e-01
   6.5900000e+02   1.2584834e-01   8.7464240e+00   2.9522123e-01
   6.6000000e+02   1.3700663e-01   9.1080627e+00   3.0562933e-01
   6.6100000e+02   1.4409835e-01   9.6512379e+00   3.5508457e-01
   6.6200000e+02   1.1945991e-01   8.2356910e+00   2.9648220e-01
   6.6300000e+02   9.6579593e-02   7.4184043e+00   2.2258073e-01
   6.6400000e+02   1.0272424e-01   7.6414642e+00   2.4656599e-01
   6.6500000e+02   1.0967485e-01   8.5289894e+00   3.0584390e-01
   6.6600000e+02   1.1592185e-01   8.5064620e+00   3.4634428e-01
   6.6700000e+02   1.2814389e-01   8.5461940e+00   3.8945223e-01
   6.6800000e+02   1.2852004e-01   8.6835177e+00   4.0797646e-01
   6.6900000e+02   1.0211834e-01   7.3067418e+00   2.9760082e-01
   6.7000000e+02   8.1493352e-02   6.6937999e+00   1.8109330e-01
   6.7100000e+02   8.8791123e-02   7.2848046e+00   1.7948169e-01
   6.7200000e+02   1.1520283e-01   8.8923628e+00   2.6914684e-01
   6.7300000e+02   1.4522033e-01   9.7719131e+00   3.8299285e-01
   6.7400000e+02   1.7519177e-01   1.0668211e+01   4.7504462e-01
   6.7500000e+02   1.9973953e-01   1.0819662e+01   5.9993789e-01
   6.7600000e+02   1.5196117e-01   9.0041560e+00   4.4424711e-01
   6.7700000e+02   1.0136805e-01   7.0949861e+00   1.9942617e-01
   6.7800000e+02   7.6967472e-02   6.8631741e+00   1.0035238e-01
   6.7900000e+02   8.4836731e-02   7.4282482e+00   1.5086372e-01
   6.8000000e+02   1.0980235e-01   8.2727200e+00   2.7755014e-01
   6.8100000e+02   1.2109033e-01   9.1236437e+00   3.5641355e-01
   6.8200000e+02   1.4738664e-01   9.0632047e+00   4.7957501e-01
   6.8300000e+02   1.4949150e-01   8.9494590e+00   4.8809791e-01
   6.8400000e+02   1.3391140e-01   7.6391185e+00   4.0150447e-01
   6.8500000e+02   9.9694964e-02   7.4139102e+00   1.9242951e-01
   6.8600000e+02   9.3855582e-02   7.8363021e+00   1.2681072e-01
   6.8700000e+02   1.2153161e-01   8.7961020e+00   1.9293996e-01
   6.8800000e+02   1.4894082e-01   9.7509966e+00   3.1874161e-01
   6.8900000e+02   1.3792831e-01   9.6691122e+00   3.3175224e-01
   6.9000000e+02   1.4409107e-01   9.1850825e+00   3.5344794e-01
   6.9100000e+02   1.7391909e-01   9.6207416e+00   4.2869090e-01
   6.9200000e+02   1.7881993e-01   1.0051123e+01   4.8111209e-01
   6.9300000e+02   1.4742682e-01   8.5977951e+00   3.5295038e-01
   6.9400000e+02   1.2275711e-01   7.5718678e+00   2.5058512e-01
   6.9500000e+02   1.0327569e-01   7.6258536e+00   1.9563754e-01
   6.9600000e+02   8.4912216e-02   7.0892311e+00   1.7865221e-01
   6.9700000e+02   7.2725013e-02   7.1010152e+00   1.5926143e-01
   6.9800000e+02   9.7007126e-02   7.7774129e+00   2.4536619e-01
   6.9900000e+02   1.2657655e-01   9.2413889e+00   3.7473318e-01
   7.0000000e+02   1.3918196e-01   8.8340553e+00   4.7067890e-01
   7.0100000e+02   1.2325276e-01   7.7156677e+00   3.9248921e-01
   7.0200000e+02   1.0388894e-01   7.0127464e+00   2.9095030e-01
   7.0300000e+02   7.8112064e-02   6.9413164e+00   1.7109330e-01
   7.0400000e+02   7.3969398e-02   6.9341729e+00   1.3866667e-01
   7.0500000e+02   9.1783902e-02   7.5616695e+00   1.9228343e-01
   7.0600000e+02   1.1222304e-01   8.5638654e+00   2.8473020e-01
   7.0700000e+02   1.1412178e-01   8.1889442e+00   3.2934308e-01
   7.0800000e+02   1.0766780e-01   7.7115291e+00   3.0941025e-01
   7.0900000e+02   1.1528008e-01   7.6487753e+00   3.2827849e-01
   7.1000000e+02   1.0620845e-01   8.1077021e+00   3.0001567e-01
   7.1100000e+02   1.0322235e-01   7.8623034e+00   2.6759712e-01
   7.1200000e+02   1.1027498e-01   8.0022742e+00   2.7481638e-01
   7.1300000e+02   1.0957645e-01   8.1172032e+00   2.9709786e-01
   7.1400000e+02   8.5386178e-02   6.8925141e+00   2.3591230e-01
   7.1500000e+02   6.6188013e-02   6.1498777e+00   1.6869919e-01
   7.1600000e+02   6.8558834e-02   6.2169055e+00   1.8181539e-01
   7.1700000e+02   7.5334040e-02   7.0239241e+00   2.3568850e-01
   7.1800000e+02   8.1492687e-02   7.2394313e+00   2.8240929e-01
   7.1900000e+02   9.0267994e-02   7.4307161e+00   3.1833708e-01
   7.2000000e+02   9.8884998e-02   7.3761810e+00   3.5898205e-01
   7.2100000e+02   8.2842894e-02   6.5982390e+00   2.9563744e-01
   7.2200000e+02   6.3170945e-02   5.8153665e+00   1.7967738e-01
   7.2300000e+02   5.7793854e-02   5.8615488e+00   1.2966651e-01
   7.2400000e+02   7.0370123e-02   6.6876696e+00   1.6913583e-01
   7.2500000e+02   8.7433947e-02   7.4861391e+00   2.5058890e-01
   7.2600000e+02   9.2881326e-02   8.1471830e+00   2.8527149e-01
   7.2700000e+02   1.0950794e-01   7.9776775e+00   3.5741258e-01
   7.2800000e+02   1.0666583e-01   7.6625007e+00   3.5452321e-01
   7.2900000e+02   8.9389129e-02   6.8412675e+00   2.9596861e-01
   7.3000000e+02   6.5745397e-02   6.1632914e+00   1.7006950e-01
   7.3100000e+02   6.0223568e-02   5.9833042e+00   1.3742558e-01
   7.3200000e+02   6.6485658e-02   6.3574447e+00   1.7018621e-01
   7.3300000e+02   7.2205100e-02   6.6619409e+00   2.3364599e-01
   7.3400000e+02   6.4736215e-02   6.4756975e+00   2.2953537e-01
   7.3500000e+02   6.5347580e-02   6.0451899e+00   2.3781345e-01
   7.3600000e+02   6.7713525e-02   6.0520002e+00   2.4609201e-01
   7.3700000e+02   6.4530175e-02   6.0085634e+00   2.4106806e-01
   7.3800000e+02   5.7681447e-02   5.9011143e+00   1.8756782e-01
   7.3900000e+02   6.3554201e-02   6.1429510e+00   1.8776470e-01
   7.4000000e+02   7.8225737e-02   6.8263927e+00   2.3179581e-01
   7.4100000e+02   8.4702885e-02   7.0061615e+00   2.8244305e-01
   7.4200000e+02   7.2457315e-02   6.7462374e+00   2.3007755e-01
   7.4300000e+02   7.2035488e-02   6.3092059e+00   2.1803747e-01
   7.4400000e+02   7.2363978e-02   6.4181082e+00   2.1992953e-01
   7.4500000e+02   6.9409896e-02   6.3753797e+00   2.3783937e-01
   7.4600000e+02   5.8239618e-02   6.2100704e+00   1.9319681e-01
   7.4700000e+02   5.9527231e-02   5.9596134e+00   1.9970696e-01
   7.4800000e+02   6.2903732e-02   6.0669084e+00   2.2101888e-01
   7.4900000e+02   6.1087543e-02   5.9943952e+00   2.4391400e-01
   7.5000000e+02   5.0823042e-02   5.4953143e+00   1.9684152e-01
   7.5100000e+02   4.8307167e-02   5.1679336e+00   1.7696212e-01
   7.5200000e+02   5.1212719e-02   5.3158333e+00   1.8284501e-01
   7.5300000e+02   5.3433888e-02   5.5545505e+00   2.0892437e-01
   7.5400000e+02   5.0027087e-02   5.6934696e+00   1.8997876e-01
   7.5500000e+02   5.5940613e-02   5.8738544e+00   2.0374527e-01
   7.5600000e+02   6.7082735e-02   6.2937944e+00   2.4064906e-01
   7.5700000e+02   7.3836874e-02   6.6180258e+00   2.8641305e-01
   7.5800000e+02   6.5763872e-02   6.6415105e+00   2.4925404e-01
   7.5900000e+02   6.0878353e-02   6.1889063e+00   2.0964805e-01
   7.6000000e+02   5.8570502e-02   5.9469803e+00   1.8698813e-01
   7.6100000e+02   5.7346690e-02   5.9089048e+00   1.9562460e-01
   7.6200000e+02   5.3652393e-02   5.8118950e+00   2.0224258e-01
   7.6300000e+02   4.9571371e-02   5.6865546e+00   1.9929872e-01
   7.6400000e+02   5.2012106e-02   5.5574651e+00   2.2061498e-01
   7.6500000e+02   5.2601565e-02   5.5090621e+00   2.3559559e-01
   7.6600000e+02   5.0775602e-02   5.3240458e+00   2.3648743e-01
   7.6700000e+02   4.5879513e-02   5.1801386e+00   1.9926720e-01
   7.6800000e+02   4.6551224e-02   5.2450310e+00   1.8342324e-01
   7.6900000e+02   5.0828941e-02   5.6272334e+00   1.8795504e-01
   7.7000000e+02   5.9278220e-02   6.2661651e+00   2.2207809e-01
   7.7100000e+02   6.5046564e-02   6.8183105e+00   2.4917322e-01
   7.7200000e+02   6.9974646e-02   7.0365939e+00   2.6599647e-01
   7.7300000e+02   7.4020790e-02   6.9735666e+00   2.7739582e-01
   7.7400000e+02   7.3482614e-02   6.6787037e+00   2.7787690e-01
   7.7500000e+02   6.6606361e-02   6.2606250e+00   2.5602347e-01
   7.7600000e+02   5.8111554e-02   5.8665017e+00   2.2357521e-01
   7.7700000e+02   5.3028094e-02   5.6075573e+00   2.0574107e-01
   7.7800000e+02   5.1218573e-02   5.5712259e+00   2.0736402e-01
   7.7900000e+02   5.0771361e-02   5.6640610e+00   2.1943968e-01
   7.8000000e+02   5.0311947e-02   5.7430499e+00   2.2581157e-01
   7.8100000e+02   5.2036274e-02   5.7846786e+00   2.3489680e-01
   7.8200000e+02   5.5525696e-02   5.8444909e+00   2.4933497e-01
   7.8300000e+02   5.8620265e-02   5.9210619e+00   2.6382605e-01
   7.8400000e+02   5.9410971e-02   6.0001926e+00   2.6529233e-01
   7.8500000e+02   5.9267810e-02   6.0983975e+00   2.5512609e-01
   7.8600000e+02   6.0549954e-02   6.2432097e+00   2.4842617e-01
   7.8700000e+02   6.3477213e-02   6.4581979e+00   2.5283048e-01
   7.8800000e+02   6.7227842e-02   6.6987886e+00   2.6813993e-01
   7.8900000e+02   6.9942752e-02   6.8705431e+00   2.8383487e-01
   7.9000000e+02   7.1344430e-02   6.8851288e+00   2.9547108e-01
   7.9100000e+02   7.0751570e-02   6.7405015e+00   2.9920036e-01
   7.9200000e+02   6.7325948e-02   6.4706980e+00   2.9139882e-01
   7.9300000e+02   6.1448924e-02   6.1431858e+00   2.6952282e-01
   7.9400000e+02   5.6103485e-02   5.8886399e+00   2.4540170e-01
   7.9500000e+02   5.4321889e-02   5.8288374e+00   2.3840854e-01
   7.9600000e+02   5.6594681e-02   5.9807725e+00   2.5512334e-01
   7.9700000e+02   6.1228286e-02   6.2530505e+00   2.8717021e-01
   7.9800000e+02   6.5473991e-02   6.4918324e+00   3.1578737e-01
   7.9900000e+02   6.7862853e-02   6.5753368e+00   3.2730921e-01
   8.0000000e+02   6.7784304e-02   6.5120251e+00   3.1686331e-01
   8.0100000e+02   6.6001901e-02   6.4401740e+00   2.9168569e-01
   8.0200000e+02   6.4776748e-02   6.4854984e+00   2.7067982e-01
   8.0300000e+02   6.6313067e-02   6.6974014e+00   2.6973653e-01
   8.0400000e+02   7.1311735e-02   7.0334984e+00   2.9461128e-01
   8.0500000e+02   7.8100985e-02   7.3531493e+00   3.3762802e-01
   8.0600000e+02   8.3040604e-02   7.4481052e+00   3.7888859e-01
   8.0700000e+02   8.1972389e-02   7.1806661e+00   3.8941504e-01
   8.0800000e+02   7.4211376e-02   6.6278995e+00   3.5500304e-01
   8.0900000e+02   6.3854555e-02   6.0830244e+00   2.9403241e-01
   8.1000000e+02   5.6514284e-02   5.8339713e+00   2.4473563e-01
   8.1100000e+02   5.5664474e-02   5.9870531e+00   2.3406998e-01
   8.1200000e+02   6.1517278e-02   6.4866628e+00   2.6561945e-01
   8.1300000e+02   7.2169662e-02   7.1324874e+00   3.2850512e-01
   8.1400000e+02   8.3452223e-02   7.6032164e+00   3.9909463e-01
   8.1500000e+02   8.9380382e-02   7.5980571e+00   4.4069937e-01
   8.1600000e+02   8.4741360e-02   7.0869280e+00   4.1565076e-01
   8.1700000e+02   7.2107224e-02   6.4190796e+00   3.3179573e-01
   8.1800000e+02   6.0178686e-02   6.0031756e+00   2.4654104e-01
   8.1900000e+02   5.5637302e-02   6.0233236e+00   2.0943838e-01
   8.2000000e+02   6.0284331e-02   6.4631034e+00   2.3479663e-01
   8.2100000e+02   7.1676312e-02   7.1468744e+00   3.0936544e-01
   8.2200000e+02   8.3653804e-02   7.6677061e+00   3.9932344e-01
   8.2300000e+02   8.9165842e-02   7.5973375e+00   4.5512159e-01
   8.2400000e+02   8.2828304e-02   6.8539939e+00   4.2940064e-01
   8.2500000e+02   6.6191139e-02   5.9298580e+00   3.1947389e-01
   8.2600000e+02   5.0939059e-02   5.3942345e+00   2.0579005e-01
   8.2700000e+02   4.5749018e-02   5.4545603e+00   1.5824152e-01
   8.2800000e+02   5.2666908e-02   6.0749642e+00   1.9095808e-01
   8.2900000e+02   6.8863301e-02   7.0577684e+00   2.8546084e-01
   8.3000000e+02   8.6496741e-02   7.8683003e+00   4.0316198e-01
   8.3100000e+02   9.5772786e-02   7.9158797e+00   4.8030122e-01
   8.3200000e+02   8.9252600e-02   6.9899401e+00   4.5272083e-01
   8.3300000e+02   6.6836057e-02   5.8480934e+00   3.0195885e-01
   8.3400000e+02   4.6769066e-02   5.1906926e+00   1.5363854e-01
   8.3500000e+02   4.1137232e-02   5.2530347e+00   1.0813691e-01
   8.3600000e+02   5.2292854e-02   5.9343242e+00   1.6922028e-01
   8.3700000e+02   6.9638416e-02   6.9398785e+00   2.8390158e-01
   8.3800000e+02   8.0070004e-02   7.5015094e+00   3.7837170e-01
   8.3900000e+02   8.4018972e-02   7.1722141e+00   4.2092332e-01
   8.4000000e+02   7.8208305e-02   6.3008423e+00   3.8169999e-01
   8.4100000e+02   5.9799241e-02   5.6000786e+00   2.5302394e-01
   8.4200000e+02   4.5572029e-02   5.3072957e+00   1.3377985e-01
   8.4300000e+02   4.8497938e-02   5.6843444e+00   1.2786261e-01
   8.4400000e+02   7.1270375e-02   6.5281389e+00   2.3168264e-01
   8.4500000e+02   8.2209174e-02   7.0044303e+00   3.3788001e-01
   8.4600000e+02   6.6210851e-02   6.7457272e+00   2.9023056e-01
   8.4700000e+02   6.3300343e-02   5.8717706e+00   2.5941554e-01
   8.4800000e+02   6.4637601e-02   6.1290843e+00   2.4640636e-01
   8.4900000e+02   6.5092711e-02   6.3528702e+00   2.5960272e-01
   8.5000000e+02   6.4048713e-02   6.4830757e+00   2.4513553e-01
   8.5100000e+02   7.3313370e-02   6.2144274e+00   2.9692167e-01
   8.5200000e+02   6.6826612e-02   5.9884827e+00   2.7931930e-01
   8.5300000e+02   5.0877774e-02   5.5431054e+00   2.3651898e-01
   8.5400000e+02   3.5957485e-02   4.6440931e+00   1.3043676e-01
   8.5500000e+02   3.5748556e-02   4.8196337e+00   1.1401937e-01
   8.5600000e+02   5.7989407e-02   6.1747516e+00   2.1347395e-01
   8.5700000e+02   8.0430033e-02   6.5517193e+00   3.8600342e-01
   8.5800000e+02   6.6810632e-02   6.7844171e+00   3.3263294e-01
   8.5900000e+02   6.4402131e-02   5.1958551e+00   3.2715906e-01
   8.6000000e+02   4.4927409e-02   4.8555012e+00   1.9324993e-01
   8.6100000e+02   3.7589546e-02   4.5850363e+00   1.5577887e-01
   8.6200000e+02   3.1870876e-02   4.8514404e+00   9.6021911e-02
   8.6300000e+02   4.3852167e-02   5.3205064e+00   1.5686917e-01
   8.6400000e+02   5.9330074e-02   6.0440398e+00   2.3303079e-01
   8.6500000e+02   6.9884352e-02   6.9665896e+00   3.5143372e-01
   8.6600000e+02   5.6386366e-02   5.7325924e+00   2.7303580e-01
   8.6700000e+02   4.8140232e-02   4.9613088e+00   1.8294501e-01
   8.6800000e+02   5.4469781e-02   5.6396901e+00   1.9722950e-01
   8.6900000e+02   5.0897513e-02   5.6909967e+00   2.0986308e-01
   8.7000000e+02   4.7591729e-02   5.5629140e+00   1.9341667e-01
   8.7100000e+02   5.5573504e-02   5.0946884e+00   2.4499609e-01
   8.7200000e+02   5.1514409e-02   5.0660483e+00   2.3514054e-01
   8.7300000e+02   4.3960063e-02   4.8687179e+00   2.4032794e-01
   8.7400000e+02   3.1281369e-02   4.3848899e+00   1.2942134e-01
   8.7500000e+02   3.4521259e-02   4.7162498e+00   1.2180804e-01
   8.7600000e+02   6.9781978e-02   6.1196468e+00   2.4398489e-01
   8.7700000e+02   9.6319927e-02   6.0633312e+00   4.4689159e-01
   8.7800000e+02   5.6930974e-02   6.5717677e+00   2.3570910e-01
   8.7900000e+02   5.1453801e-02   5.3798638e+00   1.8134118e-01
   8.8000000e+02   5.2159742e-02   5.4370428e+00   1.7092209e-01
   8.8100000e+02   5.4830097e-02   5.9589252e+00   2.2514380e-01
   8.8200000e+02   4.7253886e-02   5.8492022e+00   2.0922382e-01
   8.8300000e+02   4.0612785e-02   4.7946858e+00   1.8033969e-01
   8.8400000e+02   3.6958596e-02   4.0287049e+00   1.6038913e-01
   8.8500000e+02   3.9697992e-02   4.8662631e+00   1.8603902e-01
   8.8600000e+02   4.1487502e-02   4.1567060e+00   2.3110209e-01
   8.8700000e+02   3.1394793e-02   4.4572841e+00   1.4542820e-01
   8.8800000e+02   4.0028147e-02   4.5642071e+00   1.9140248e-01
   8.8900000e+02   3.7248185e-02   4.8658434e+00   1.7607398e-01
   8.9000000e+02   4.0440682e-02   4.8439102e+00   2.0646479e-01
   8.9100000e+02   3.6245327e-02   4.8299447e+00   1.6909098e-01
   8.9200000e+02   3.6808891e-02   4.7482055e+00   1.6662767e-01
   8.9300000e+02   3.8821995e-02   4.8374856e+00   1.7982582e-01
   8.9400000e+02   3.9870046e-02   4.9570987e+00   2.0441963e-01
   8.9500000e+02   3.5501448e-02   4.5636920e+00   1.9425401e-01
   8.9600000e+02   2.9604910e-02   4.0875727e+00   1.5646603e-01
   8.9700000e+02   2.7083129e-02   3.9606713e+00   1.4126097e-01
   8.9800000e+02   2.4943596e-02   3.8644721e+00   1.3452707e-01
   8.9900000e+02   2.4911657e-02   3.8409796e+00   1.3953437e-01
   9.0000000e+02   2.7537953e-02   4.0047038e+00   1.5906068e-01
   9.0100000e+02   2.9989606e-02   4.1753560e+00   1.8486624e-01
   9.0200000e+02   2.8989280e-02   4.1251547e+00   1.7801073e-01
   9.0300000e+02   2.8983997e-02   4.1134021e+00   1.6454246e-01
   9.0400000e+02   3.0057089e-02   4.3883007e+00   1.5903799e-01
   9.0500000e+02   3.1018289e-02   4.5191147e+00   1.6159825e-01
   9.0600000e+02   3.1461187e-02   4.5506773e+00   1.6037716e-01
   9.0700000e+02   3.2373380e-02   4.5216935e+00   1.6995796e-01
   9.0800000e+02   3.1143392e-02   4.3499066e+00   1.7361007e-01
   9.0900000e+02   2.8314220e-02   4.0700090e+00   1.6564377e-01
   9.1000000e+02   2.5809474e-02   3.8822321e+00   1.5352200e-01
   9.1100000e+02   2.4263587e-02   3.7919225e+00   1.4768227e-01
   9.1200000e+02   2.3076937e-02   3.7027731e+00   1.4248406e-01
   9.1300000e+02   2.2607632e-02   3.6564857e+00   1.3941518e-01
   9.1400000e+02   2.3012228e-02   3.7255453e+00   1.4177462e-01
   9.1500000e+02   2.3560407e-02   3.8286426e+00   1.4673855e-01
   9.1600000e+02   2.3975916e-02   3.9364773e+00   1.4644321e-01
   9.1700000e+02   2.5692813e-02   4.0735074e+00   1.5339542e-01
   9.1800000e+02   2.8123593e-02   4.1998497e+00   1.6809237e-01
   9.1900000e+02   2.8959073e-02   4.2193933e+00   1.7656844e-01
   9.2000000e+02   2.7251167e-02   4.0955764e+00   1.6533124e-01
   9.2100000e+02   2.4687599e-02   3.8898284e+00   1.4350415e-01
   9.2200000e+02   2.2994099e-02   3.7775952e+00   1.2896307e-01
   9.2300000e+02   2.2383841e-02   3.8125051e+00   1.2759010e-01
   9.2400000e+02   2.2929074e-02   3.9050910e+00   1.3873182e-01
   9.2500000e+02   2.4115041e-02   3.9430184e+00   1.5646713e-01
   9.2600000e+02   2.4902374e-02   3.8643201e+00   1.7121513e-01
   9.2700000e+02   2.3718150e-02   3.6574572e+00   1.6889635e-01
   9.2800000e+02   2.0749222e-02   3.3895972e+00   1.4422905e-01
   9.2900000e+02   1.8212125e-02   3.2606683e+00   1.1382830e-01
   9.3000000e+02   1.8109910e-02   3.4111828e+00   1.0239439e-01
   9.3100000e+02   2.0909296e-02   3.8011037e+00   1.1768331e-01
   9.3200000e+02   2.5671136e-02   4.2681261e+00   1.5257354e-01
   9.3300000e+02   3.0408585e-02   4.5970852e+00   1.9034486e-01
   9.3400000e+02   3.3035738e-02   4.5722301e+00   2.1462004e-01
   9.3500000e+02   3.0622508e-02   4.1819775e+00   1.9999169e-01
   9.3600000e+02   2.4239613e-02   3.6511779e+00   1.4747404e-01
   9.3700000e+02   1.8478740e-02   3.3046142e+00   9.4973397e-02
   9.3800000e+02   1.6660251e-02   3.2732789e+00   8.0199267e-02


==> data/_4_conv.dat <==
   1.0000000e+00   9.5900808e+03   9.7130636e+03   9.5186386e-01
   2.0000000e+00   1.2210250e+05   7.2293487e+03   2.7323603e+01
   3.0000000e+00   5.6866366e+04   4.9868917e+03   2.6066197e+01
   4.0000000e+00   5.0221174e+04   4.7913817e+03   3.4293996e+01
   5.0000000e+00   4.3412601e+04   5.2539591e+03   5.7578314e+01
   6.0000000e+00   3.5258014e+04   4.7549581e+03   4.8484788e+01
   7.0000000e+00   3.0192434e+04   4.3389521e+03   3.5115386e+01
   8.0000000e+00   2.4534519e+04   3.8885458e+03   2.6931668e+01
   9.0000000e+00   2.0920730e+04   3.9744623e+03   3.3877647e+01
   1.0000000e+01   1.5139460e+04   4.5173488e+03   4.6488643e+01
   1.1000000e+01   1.9928303e+04   4.0750941e+03   4.2953539e+01
   1.2000000e+01   1.4511240e+04   4.5838995e+03   4.2770750e+01
   1.3000000e+01   1.8946527e+04   3.8247901e+03   3.0597004e+01
   1.4000000e+01   1.2853539e+04   3.8313469e+03   3.4056938e+01
   1.5000000e+01   1.4113447e+04   3.8335317e+03   3.7341186e+01
   1.6000000e+01   1.1196633e+04   4.4832264e+03   5.4081367e+01
   1.7000000e+01   1.6918363e+04   4.1206233e+03   4.9258804e+01
   1.8000000e+01   1.4156486e+04   4.1747614e+03   3.7498474e+01
   1.9000000e+01   1.4129470e+04   3.5280335e+03   2.8455693e+01
   2.0000000e+01   1.2164660e+04   3.4852207e+03   3.8714775e+01
   2.1000000e+01   1.0858130e+04   4.0965907e+03   5.2272299e+01
   2.2000000e+01   1.3299149e+04   3.8271099e+03   5.2385861e+01
   2.3000000e+01   1.0395007e+04   4.1784165e+03   4.0579945e+01
   2.4000000e+01   1.3795243e+04   3.2703561e+03   2.0224302e+01
   2.5000000e+01   9.3146134e+03   2.7777915e+03   2.9049563e+01
   2.6000000e+01   8.3345209e+03   3.1595916e+03   4.2922361e+01
   2.7000000e+01   9.5625393e+03   3.6009625e+03   6.1646733e+01
   2.8000000e+01   9.0955275e+03   3.7657376e+03   6.2262336e+01
   2.9000000e+01   1.3319028e+04   3.3825883e+03   2.5598680e+01
   3.0000000e+01   1.1413136e+04   3.1318430e+03   2.1289968e+01
   3.1000000e+01   9.9074382e+03   2.9949059e+03   3.6021672e+01
   3.2000000e+01   8.8395397e+03   3.6050689e+03   6.2883279e+01
   3.3000000e+01   9.9038412e+03   3.4548481e+03   5.3342455e+01
   3.4000000e+01   1.1166797e+04   3.2956841e+03   2.6751651e+01
   3.5000000e+01   8.8582860e+03   2.6720401e+03   1.3052072e+01
   3.6000000e+01   6.6010883e+03   2.1148923e+03   2.2530074e+01
   3.7000000e+01   7.1457546e+03   3.0798172e+03   4.9420379e+01
   3.8000000e+01   7.6912630e+03   3.1691553e+03   5.4382356e+01
   3.9000000e+01   8.5684060e+03   2.7981571e+03   3.2673873e+01
   4.0000000e+01   7.3099564e+03   2.5814619e+03   1.2541352e+01
   4.1000000e+01   6.0658930e+03   1.9952300e+03   1.6110124e+01
   4.2000000e+01   4.1315590e+03   3.2701927e+03   4.1665944e+01
   4.3000000e+01   6.2399649e+03   2.5018681e+03   2.9762024e+01
   4.4000000e+01   5.3667738e+03   1.9655005e+03   1.4469228e+01
   4.5000000e+01   3.9109204e+03   1.8233506e+03   1.5263945e+01
   4.6000000e+01   4.5306452e+03   2.1613136e+03   3.0699142e+01
   4.7000000e+01   3.6491201e+03   2.3642347e+03   4.0846273e+01
   4.8000000e+01   5.1543231e+03   2.1057178e+03   1.7754387e+01
   4.9000000e+01   3.6261479e+03   2.0109930e+03   1.5070861e+01
   5.0000000e+01   3.3709193e+03   1.6631590e+03   1.1820228e+01
   5.1000000e+01   3.2908452e+03   2.1862418e+03   2.6134507e+01
   5.2000000e+01   3.1007580e+03   1.9702799e+03   2.1806136e+01
   5.3000000e+01   3.0119374e+03   1.7606821e+03   1.4362243e+01
   5.4000000e+01   2.2513269e+03   1.6164248e+03   1.2744058e+01
   5.5000000e+01   2.2738658e+03   1.3822776e+03   1.4427253e+01
   5.6000000e+01   2.2635545e+03   1.6250701e+03   2.2762698e+01
   5.7000000e+01   1.8962984e+03   1.7747778e+03   1.9848744e+01
   5.8000000e+01   2.1158974e+03   1.3346343e+03   1.2103977e+01
   5.9000000e+01   1.9016538e+03   1.3285468e+03   9.4865422e+00
   6.0000000e+01   1.8276255e+03   1.3145982e+03   1.3736990e+01
   6.1000000e+01   1.8320972e+03   1.3282533e+03   2.1389022e+01
   6.2000000e+01   1.6132195e+03   1.4408256e+03   1.5620027e+01
   6.3000000e+01   1.6660415e+03   1.3014895e+03   8.5094289e+00
   6.4000000e+01   1.4046432e+03   1.1100847e+03   9.3603949e+00
   6.5000000e+01   1.2505761e+03   1.1472089e+03   1.2403937e+01
   6.6000000e+01   1.2513609e+03   1.1094130e+03   1.3914140e+01
   6.7000000e+01   1.3453080e+03   1.0603502e+03   1.4134627e+01
   6.8000000e+01   1.1640879e+03   1.1853753e+03   1.4146694e+01
   6.9000000e+01   1.2646443e+03   9.3698878e+02   1.1026268e+01
   7.0000000e+01   1.1078014e+03   1.0953565e+03   1.1419491e+01
   7.1000000e+01   1.0986149e+03   1.0619947e+03   1.1930455e+01
   7.2000000e+01   1.0331108e+03   9.7576068e+02   1.1011245e+01
   7.3000000e+01   1.0689084e+03   9.3686862e+02   1.0678982e+01
   7.4000000e+01   8.9531236e+02   9.7781591e+02   8.5640371e+00
   7.5000000e+01   9.4218998e+02   8.3623012e+02   1.1068287e+01
   7.6000000e+01   8.2748462e+02   8.6340992e+02   9.3008174e+00
   7.7000000e+01   7.7971352e+02   9.0803528e+02   1.0436703e+01
   7.8000000e+01   7.4379745e+02   7.7611971e+02   8.0679818e+00
   7.9000000e+01   6.8353816e+02   7.0084249e+02   5.8028471e+00
   8.0000000e+01   6.3981696e+02   8.0164409e+02   8.3573979e+00
   8.1000000e+01   5.8606156e+02   7.3894350e+02   7.7629690e+00
   8.2000000e+01   6.0636251e+02   6.4333322e+02   7.7617930e+00
   8.3000000e+01   5.9832858e+02   7.4596042e+02   1.0452548e+01
   8.4000000e+01   4.7671876e+02   7.6107482e+02   9.4144496e+00
   8.5000000e+01   5.0665202e+02   5.9247355e+02   6.1658801e+00
   8.6000000e+01   5.0049322e+02   5.7202856e+02   6.6170010e+00
   8.7000000e+01   4.0363564e+02   7.1498008e+02   8.5292912e+00
   8.8000000e+01   4.6619616e+02   5.6792659e+02   8.7137495e+00
   8.9000000e+01   4.4600715e+02   5.0119640e+02   7.2869442e+00
   9.0000000e+01   4.2442247e+02   6.1446128e+02   9.1010143e+00
   9.1000000e+01   3.5501985e+02   5.9603913e+02   8.0435911e+00
   9.2000000e+01   3.7856642e+02   4.8348256e+02   6.1012021e+00
   9.3000000e+01   4.0493998e+02   5.3409145e+02   8.1814235e+00
   9.4000000e+01   2.9683195e+02   6.3422081e+02   7.5967282e+00
   9.5000000e+01   3.3438926e+02   4.7161696e+02   5.9799054e+00
   9.6000000e+01   3.6686545e+02   4.4253200e+02   7.5414185e+00
   9.7000000e+01   2.7979613e+02   5.1319892e+02   7.2160336e+00
   9.8000000e+01   2.8357226e+02   4.6108884e+02   7.1763015e+00
   9.9000000e+01   2.7755837e+02   4.2362384e+02   6.6268088e+00
   1.0000000e+02   2.4940877e+02   4.2878341e+02   5.6368009e+00
   1.0100000e+02   2.2212832e+02   4.2997124e+02   5.3163721e+00
   1.0200000e+02   2.1991570e+02   4.0182879e+02   4.7179384e+00
   1.0300000e+02   2.4047073e+02   3.9009985e+02   6.3194737e+00
   1.0400000e+02   2.1634306e+02   4.2007520e+02   6.5447293e+00
   1.0500000e+02   1.9323621e+02   3.7878700e+02   5.4429822e+00
   1.0600000e+02   2.0428138e+02   3.5159738e+02   5.9519560e+00
   1.0700000e+02   1.4494151e+02   3.7202682e+02   4.4248710e+00
   1.0800000e+02   9.2645220e+02   6.6192537e+02   1.5394631e+01
   1.0900000e+02   7.9136426e+02   5.3581766e+02   1.4772716e+01
   1.1000000e+02   2.8280005e+02   4.8465583e+02   4.9556955e+00
   1.1100000e+02   1.2660980e+02   2.8992696e+02   2.3069570e+00
   1.1200000e+02   1.2854940e+02   2.6944375e+02   1.3711408e+00
   1.1300000e+02   1.6963479e+02   3.1670721e+02   3.4772948e+00
   1.1400000e+02   1.5045003e+02   3.8032339e+02   3.5789065e+00
   1.1500000e+02   1.4518621e+02   2.6099854e+02   3.7762884e+00
   1.1600000e+02   1.1449632e+02   2.5692105e+02   2.6642831e+00
   1.1700000e+02   1.2430139e+02   2.8593244e+02   3.0615720e+00
   1.1800000e+02   1.1689719e+02   2.7929560e+02   3.0537629e+00
   1.1900000e+02   1.0776051e+02   2.4278772e+02   2.7537252e+00
   1.2000000e+02   1.1896334e+02   2.4530367e+02   3.1531864e+00
   1.2100000e+02   1.1759694e+02   2.6173356e+02   3.4872105e+00
   1.2200000e+02   1.0483758e+02   2.4349731e+02   3.2174845e+00
   1.2300000e+02   9.6093240e+01   2.3339330e+02   2.8242302e+00
   1.2400000e+02   9.5564697e+01   2.3997553e+02   2.8686162e+00
   1.2500000e+02   8.4539478e+01   2.4147744e+02   2.5814403e+00
   1.2600000e+02   8.1156767e+01   2.1722588e+02   2.5119222e+00
   1.2700000e+02   8.6272940e+01   2.1264364e+02   2.8514428e+00
   1.2800000e+02   9.1554140e+01   2.3519919e+02   3.4981862e+00
   1.2900000e+02   8.2093454e+01   2.1324968e+02   3.3946967e+00
   1.3000000e+02   7.1511319e+01   2.0131735e+02   2.7648019e+00
   1.3100000e+02   7.8293174e+01   2.1066247e+02   3.0287895e+00
   1.3200000e+02   7.1744293e+01   2.1664582e+02   2.9598418e+00
   1.3300000e+02   6.4773824e+01   1.9771552e+02   2.5713899e+00
   1.3400000e+02   6.9985335e+01   1.9521749e+02   2.8624254e+00
   1.3500000e+02   7.2780352e+01   2.2230625e+02   3.4527444e+00
   1.3600000e+02   6.5757487e+01   1.9123230e+02   3.2665220e+00
   1.3700000e+02   6.0017335e+01   1.8542413e+02   2.8403257e+00
   1.3800000e+02   7.1377604e+01   2.0933128e+02   3.6424008e+00
   1.3900000e+02   6.3629176e+01   1.9502654e+02   3.5080130e+00
   1.4000000e+02   5.4500104e+01   1.8222643e+02   2.7542867e+00
   1.4100000e+02   6.5486750e+01   1.8377659e+02   3.3643694e+00
   1.4200000e+02   6.6414516e+01   2.0911048e+02   3.8731148e+00
   1.4300000e+02   6.1240365e+01   1.8215887e+02   3.7603512e+00
   1.4400000e+02   5.4459995e+01   1.7606607e+02   3.1085783e+00
   1.4500000e+02   6.3612174e+01   1.8308342e+02   3.6668657e+00
   1.4600000e+02   6.0567363e+01   1.8373239e+02   3.8366648e+00
   1.4700000e+02   5.2937476e+01   1.8424055e+02   3.2885327e+00
   1.4800000e+02   5.7511244e+01   1.8593689e+02   3.4683603e+00
   1.4900000e+02   5.6750551e+01   1.9131388e+02   3.3341421e+00
   1.5000000e+02   5.4858164e+01   1.8266808e+02   3.1087918e+00
   1.5100000e+02   5.0958624e+01   1.8031011e+02   2.6670293e+00
   1.5200000e+02   5.4752476e+01   1.7948265e+02   3.0788387e+00
   1.5300000e+02   5.2446656e+01   1.8010411e+02   3.2826303e+00
   1.5400000e+02   4.4997008e+01   1.8390967e+02   3.1961899e+00
   1.5500000e+02   2.4233958e+02   2.5766891e+02   9.9536130e+00
   1.5600000e+02   1.8922463e+02   2.9355751e+02   6.1552321e+00
   1.5700000e+02   7.8085283e+01   2.6740835e+02   2.6132558e+00
   1.5800000e+02   3.6691140e+01   1.7089897e+02   1.0607881e+00
   1.5900000e+02   7.6038582e+01   3.7758970e+02   4.1971556e+00
   1.6000000e+02   5.2329303e+01   7.2429691e+02   1.0473315e+01
   1.6100000e+02   1.1217623e+02   4.4020436e+02   4.7305580e+00
   1.6200000e+02   8.3597232e+01   2.7558507e+02   6.5621631e-01
   1.6300000e+02   1.0774490e+02   2.0441384e+02   3.0072036e+00
   1.6400000e+02   3.0546899e+01   1.7192845e+02   6.4521307e-01
   1.6500000e+02   5.0146383e+01   1.6171757e+02   2.0187794e+00
   1.6600000e+02   4.3093907e+01   1.9839885e+02   1.8997162e+00
   1.6700000e+02   5.6547621e+01   1.7764011e+02   2.7960173e+00
   1.6800000e+02   6.0591573e+01   1.7681945e+02   2.9534564e+00
   1.6900000e+02   5.4537841e+01   2.0815306e+02   3.1685012e+00
   1.7000000e+02   4.2307082e+01   1.6673421e+02   1.8467859e+00
   1.7100000e+02   4.2535400e+01   1.5742548e+02   1.5867315e+00
   1.7200000e+02   5.0415991e+01   1.7025267e+02   2.2561051e+00
   1.7300000e+02   5.0324779e+01   1.6416895e+02   2.8810364e+00
   1.7400000e+02   3.8991284e+01   1.4971949e+02   2.3652967e+00
   1.7500000e+02   4.0131775e+01   1.4242391e+02   2.5228584e+00
   1.7600000e+02   4.1722305e+01   1.6527663e+02   2.6507481e+00
   1.7700000e+02   4.3511258e+01   1.5097306e+02   3.0188029e+00
   1.7800000e+02   3.7627368e+01   1.4043220e+02   2.4695543e+00
   1.7900000e+02   3.7746430e+01   1.4753532e+02   2.5610831e+00
   1.8000000e+02   3.4361494e+01   1.4690046e+02   2.3142829e+00
   1.8100000e+02   3.4673074e+01   1.3169447e+02   2.4357281e+00
   1.8200000e+02   3.5695698e+01   1.4476448e+02   2.8674173e+00
   1.8300000e+02   3.1203780e+01   1.4179137e+02   2.7997887e+00
   1.8400000e+02   2.6146393e+01   1.2538479e+02   2.0005291e+00
   1.8500000e+02   3.2142363e+01   1.2392646e+02   2.6454625e+00
   1.8600000e+02   3.0838216e+01   1.5233163e+02   2.9386013e+00
   1.8700000e+02   2.9737576e+01   1.2416061e+02   2.8346108e+00
   1.8800000e+02   2.7940494e+01   1.1998627e+02   2.6211073e+00
   1.8900000e+02   3.0147599e+01   1.3561039e+02   3.1000451e+00
   1.9000000e+02   2.6302219e+01   1.2343416e+02   2.7029898e+00
   1.9100000e+02   2.4336999e+01   1.1745744e+02   2.3404420e+00
   1.9200000e+02   2.8204839e+01   1.2471459e+02   2.9102324e+00
   1.9300000e+02   2.5186900e+01   1.2722434e+02   2.7028394e+00
   1.9400000e+02   2.3626521e+01   1.2110633e+02   2.4853284e+00
   1.9500000e+02   2.6073412e+01   1.1819154e+02   2.9219238e+00
   1.9600000e+02   2.5371187e+01   1.2436441e+02   2.9756377e+00
   1.9700000e+02   2.4544491e+01   1.1879072e+02   2.9995923e+00
   1.9800000e+02   2.3498583e+01   1.1400509e+02   2.8268137e+00
   1.9900000e+02   2.4384540e+01   1.1637399e+02   2.9745390e+00
   2.0000000e+02   2.3569609e+01   1.2253884e+02   2.9533047e+00
   2.0100000e+02   2.3462937e+01   1.1709986e+02   2.9100919e+00
   2.0200000e+02   2.4820511e+01   1.1939832e+02   3.0853154e+00
   2.0300000e+02   2.4900956e+01   1.2605808e+02   3.2211127e+00
   2.0400000e+02   2.3445268e+01   1.1893381e+02   3.0577141e+00
   2.0500000e+02   2.3418117e+01   1.1427578e+02   3.0768760e+00
   2.0600000e+02   2.3672783e+01   1.2002231e+02   3.2389118e+00
   2.0700000e+02   2.1587798e+01   1.1423265e+02   3.0434555e+00
   2.0800000e+02   1.9999136e+01   1.0929266e+02   2.7425669e+00
   2.0900000e+02   2.1844632e+01   1.1499632e+02   3.0706340e+00
   2.1000000e+02   1.9790256e+01   1.3645478e+02   2.9947064e+00
   2.1100000e+02   5.5799903e+01   2.2820565e+02   8.3624050e+00
   2.1200000e+02   7.2752325e+01   1.2540196e+02   1.8710559e+00
   2.1300000e+02   5.9734655e+01   1.4559706e+02   2.0024558e+00
   2.1400000e+02   2.1505209e+01   1.8549505e+02   1.7943882e+00
   2.1500000e+02   2.3323272e+01   1.5438860e+02   1.3405918e+00
   2.1600000e+02   5.6688869e+01   1.3300666e+02   6.1858062e+00
   2.1700000e+02   2.2800886e+01   1.7444053e+02   3.4058745e+00
   2.1800000e+02   2.1256843e+01   1.2131782e+02   2.2836875e+00
   2.1900000e+02   2.7096330e+01   9.4765169e+01   2.8850239e+00
   2.2000000e+02   1.5431571e+01   1.0505545e+02   1.3283398e+00
   2.2100000e+02   2.3391013e+01   1.0669779e+02   2.1962773e+00
   2.2200000e+02   2.1863889e+01   1.2611023e+02   1.9363800e+00
   2.2300000e+02   2.2066709e+01   1.0185134e+02   1.9844044e+00
   2.2400000e+02   1.6460264e+01   1.0390559e+02   1.3647226e+00
   2.2500000e+02   1.6386337e+01   9.3657649e+01   1.3771995e+00
   2.2600000e+02   1.5720029e+01   1.0027655e+02   1.3328177e+00
   2.2700000e+02   1.6144098e+01   1.2074053e+02   1.6955598e+00
   2.2800000e+02   7.2011839e+01   2.3544302e+02   7.8184001e+00
   2.2900000e+02   2.0681522e+01   2.4555227e+02   2.2530413e+00
   2.3000000e+02   6.2940351e+01   1.3393209e+02   2.1096032e+00
   2.3100000e+02   2.8712817e+01   1.1962697e+02   1.5841739e+00
   2.3200000e+02   1.1662900e+01   8.3858806e+01   8.2478587e-01
   2.3300000e+02   7.8971175e+00   7.0223217e+01   1.9887210e-01
   2.3400000e+02   1.3447878e+01   7.9354982e+01   8.7713627e-01
   2.3500000e+02   1.1963513e+01   1.0091379e+02   1.2182441e+00
   2.3600000e+02   1.0978014e+01   7.6235674e+01   1.3950727e+00
   2.3700000e+02   9.7532901e+00   7.4108075e+01   1.1155675e+00
   2.3800000e+02   1.2934704e+01   7.8791624e+01   1.5855496e+00
   2.3900000e+02   9.9013981e+00   8.0059612e+01   1.0827408e+00
   2.4000000e+02   9.3051139e+00   7.3357929e+01   8.4265661e-01
   2.4100000e+02   1.0849800e+01   7.5244161e+01   1.0483702e+00
   2.4200000e+02   9.4333158e+00   7.8219067e+01   9.4909648e-01
   2.4300000e+02   8.3317879e+00   6.5400291e+01   8.4066244e-01
   2.4400000e+02   8.4785228e+00   6.6324860e+01   9.7838620e-01
   2.4500000e+02   7.5419222e+00   7.3365024e+01   1.0391235e+00
   2.4600000e+02   6.5159379e+00   6.0364902e+01   8.3093866e-01
   2.4700000e+02   6.3949085e+00   5.5860176e+01   8.3653001e-01
   2.4800000e+02   6.1572301e+00   6.3575288e+01   9.4613146e-01
   2.4900000e+02   5.3800018e+00   5.5788073e+01   8.3375333e-01
   2.5000000e+02   5.5019054e+00   5.5062096e+01   8.7154825e-01
   2.5100000e+02   6.6912500e+00   6.4819290e+01   1.2272382e+00
   2.5200000e+02   5.8509062e+00   5.5427829e+01   1.1198591e+00
   2.5300000e+02   4.7203206e+00   5.2578653e+01   7.9921618e-01
   2.5400000e+02   5.2241755e+00   5.2914722e+01   9.2749178e-01
   2.5500000e+02   4.5646944e+00   5.2852627e+01   8.4251190e-01
   2.5600000e+02   4.4682451e+00   5.1080229e+01   8.5731055e-01
   2.5700000e+02   4.7667370e+00   5.2063717e+01   9.8992083e-01
   2.5800000e+02   4.5356671e+00   5.1736589e+01   1.0254845e+00
   2.5900000e+02   3.9416054e+00   4.9038719e+01   8.6484419e-01
   2.6000000e+02   3.9587692e+00   4.5880636e+01   8.4524007e-01
   2.6100000e+02   4.1426248e+00   4.8158459e+01   8.9931638e-01
   2.6200000e+02   4.0275188e+00   4.9308686e+01   9.6266714e-01
   2.6300000e+02   3.6587921e+00   4.7133958e+01   8.6132289e-01
   2.6400000e+02   3.9167648e+00   4.7156153e+01   9.4577983e-01
   2.6500000e+02   3.8094358e+00   5.0690259e+01   9.7499906e-01
   2.6600000e+02   3.5160461e+00   4.5566232e+01   8.8953435e-01
   2.6700000e+02   3.4095775e+00   4.3365664e+01   8.4065859e-01
   2.6800000e+02   3.7600970e+00   4.6601948e+01   9.7301513e-01
   2.6900000e+02   3.5560280e+00   4.5523784e+01   1.0361912e+00
   2.7000000e+02   3.0208410e+00   4.2705913e+01   8.2864196e-01
   2.7100000e+02   3.4459018e+00   4.2552040e+01   9.4663523e-01
   2.7200000e+02   3.6278418e+00   4.8302687e+01   1.0493391e+00
   2.7300000e+02   3.6401489e+00   4.4815841e+01   1.1568941e+00
   2.7400000e+02   3.1147630e+00   4.2843959e+01   8.8831356e-01
   2.7500000e+02   3.5000591e+00   4.3504529e+01   9.7750108e-01
   2.7600000e+02   3.4856472e+00   4.8932011e+01   1.0435227e+00
   2.7700000e+02   3.4574301e+00   4.5212280e+01   1.1044540e+00
   2.7800000e+02   3.2379141e+00   4.4179504e+01   9.7209114e-01
   2.7900000e+02   3.5530558e+00   4.5535348e+01   1.0936028e+00
   2.8000000e+02   3.3953956e+00   4.6065642e+01   1.1229534e+00
   2.8100000e+02   3.1843268e+00   4.4006001e+01   1.0762577e+00
   2.8200000e+02   3.2891604e+00   4.3363426e+01   1.0972872e+00
   2.8300000e+02   3.4476637e+00   4.4444815e+01   1.1770211e+00
   2.8400000e+02   3.4718953e+00   4.4456763e+01   1.2475285e+00
   2.8500000e+02   3.2714763e+00   4.4981483e+01   1.1415121e+00
   2.8600000e+02   3.4321013e+00   4.5478303e+01   1.1743917e+00
   2.8700000e+02   3.5205277e+00   4.6508068e+01   1.1923254e+00
   2.8800000e+02   3.6542536e+00   4.6443017e+01   1.2707051e+00
   2.8900000e+02   3.5238526e+00   4.6513473e+01   1.2200846e+00
   2.9000000e+02   3.5131873e+00   4.5983066e+01   1.2290200e+00
   2.9100000e+02   3.4699027e+00   4.5967882e+01   1.2236637e+00
   2.9200000e+02   3.4483493e+00   4.6341331e+01   1.2640083e+00
   2.9300000e+02   3.2358190e+00   4.5084209e+01   1.1894989e+00
   2.9400000e+02   3.0761154e+00   4.3765511e+01   1.0862958e+00
   2.9500000e+02   3.1851897e+00   4.3809804e+01   1.1303482e+00
   2.9600000e+02   3.3491052e+00   4.4797833e+01   1.2698118e+00
   2.9700000e+02   3.3693722e+00   4.4418466e+01   1.3779022e+00
   2.9800000e+02   3.1730140e+00   4.3052428e+01   1.3001382e+00
   2.9900000e+02   3.0915613e+00   4.2022304e+01   1.2426986e+00
   3.0000000e+02   2.9387894e+00   4.2141075e+01   1.1704268e+00
   3.0100000e+02   2.7947877e+00   4.1654340e+01   1.1017907e+00
   3.0200000e+02   2.7721223e+00   4.1686080e+01   1.0648147e+00
   3.0300000e+02   2.9986214e+00   4.2769196e+01   1.1857252e+00
   3.0400000e+02   3.0998013e+00   4.3910419e+01   1.3124711e+00
   3.0500000e+02   2.9683068e+00   4.3005856e+01   1.3183824e+00
   3.0600000e+02   2.7874521e+00   4.0625862e+01   1.2319586e+00
   3.0700000e+02   2.6500919e+00   3.8856686e+01   1.1492982e+00
   3.0800000e+02   2.5084652e+00   3.8122811e+01   1.0973460e+00
   3.0900000e+02   2.3603017e+00   3.7951412e+01   1.0372995e+00
   3.1000000e+02   2.3891604e+00   3.8980341e+01   1.0552176e+00
   3.1100000e+02   2.5951177e+00   4.0845389e+01   1.1821168e+00
   3.1200000e+02   2.7475301e+00   4.1921192e+01   1.3088673e+00
   3.1300000e+02   2.7311589e+00   4.1012399e+01   1.3167754e+00
   3.1400000e+02   2.6301651e+00   3.9280657e+01   1.2431766e+00
   3.1500000e+02   2.4788998e+00   3.8034134e+01   1.1504765e+00
   3.1600000e+02   2.3063700e+00   3.7549343e+01   1.0655669e+00
   3.1700000e+02   2.2069105e+00   3.7826698e+01   1.0095163e+00
   3.1800000e+02   2.2907362e+00   3.8894416e+01   1.0589333e+00
   3.1900000e+02   2.4964279e+00   4.0436381e+01   1.2040174e+00
   3.2000000e+02   2.6642276e+00   4.1157499e+01   1.3650319e+00
   3.2100000e+02   2.6341581e+00   4.0196405e+01   1.4019478e+00
   3.2200000e+02   2.4404548e+00   3.7872486e+01   1.2892023e+00
   3.2300000e+02   2.1789185e+00   3.5687105e+01   1.0917478e+00
   3.2400000e+02   1.9931444e+00   3.4972533e+01   9.4356496e-01
   3.2500000e+02   1.9726105e+00   3.5836553e+01   9.2305586e-01
   3.2600000e+02   2.1171752e+00   3.7801999e+01   1.0287484e+00
   3.2700000e+02   2.3609069e+00   3.9845548e+01   1.2156054e+00
   3.2800000e+02   2.5430896e+00   4.0700810e+01   1.3816651e+00
   3.2900000e+02   2.5193756e+00   3.9408787e+01   1.4143795e+00
   3.3000000e+02   2.2552544e+00   3.6404523e+01   1.2423200e+00
   3.3100000e+02   1.9234868e+00   3.3618927e+01   9.7181174e-01
   3.3200000e+02   1.7367865e+00   3.2741010e+01   8.0191296e-01
   3.3300000e+02   1.7936560e+00   3.4193086e+01   8.3373595e-01
   3.3400000e+02   2.0317590e+00   3.7227125e+01   1.0271560e+00
   3.3500000e+02   2.3143551e+00   4.0046096e+01   1.2760100e+00
   3.3600000e+02   2.5163614e+00   4.0757224e+01   1.4718933e+00
   3.3700000e+02   2.4613762e+00   3.8501781e+01   1.4703535e+00
   3.3800000e+02   2.0980412e+00   3.4403311e+01   1.1979096e+00
   3.3900000e+02   1.6751253e+00   3.1153008e+01   8.3309696e-01
   3.4000000e+02   1.4859408e+00   3.0646395e+01   6.5741818e-01
   3.4100000e+02   1.6309856e+00   3.2974669e+01   7.6169814e-01
   3.4200000e+02   1.9951959e+00   3.7161028e+01   1.0644622e+00
   3.4300000e+02   2.3479964e+00   4.0544395e+01   1.3966249e+00
   3.4400000e+02   2.5489665e+00   4.0623884e+01   1.6112838e+00
   3.4500000e+02   2.4106257e+00   3.6872087e+01   1.5373064e+00
   3.4600000e+02   1.8734871e+00   3.1753532e+01   1.0896251e+00
   3.4700000e+02   1.3708723e+00   2.8428626e+01   6.1602414e-01
   3.4800000e+02   1.2418677e+00   2.8806776e+01   4.7775266e-01
   3.4900000e+02   1.5658001e+00   3.2607821e+01   7.0576341e-01
   3.5000000e+02   2.0958776e+00   3.8333345e+01   1.1483054e+00
   3.5100000e+02   2.4569153e+00   4.2098375e+01   1.5260599e+00
   3.5200000e+02   2.6461445e+00   4.0436386e+01   1.7451727e+00
   3.5300000e+02   2.3260965e+00   3.4631831e+01   1.5081125e+00
   3.5400000e+02   1.5810027e+00   2.8427893e+01   8.5999429e-01
   3.5500000e+02   1.0397253e+00   2.5483541e+01   3.2983420e-01
   3.5600000e+02   1.0298082e+00   2.6977358e+01   2.9466061e-01
   3.5700000e+02   1.7297274e+00   3.2791485e+01   6.9764456e-01
   3.5800000e+02   2.6756506e+00   4.0632008e+01   1.4239082e+00
   3.5900000e+02   2.6126611e+00   4.5977728e+01   1.5976914e+00
   3.6000000e+02   2.8370938e+00   3.8854328e+01   1.8054329e+00
   3.6100000e+02   2.2662247e+00   3.3136109e+01   1.3120139e+00
   3.6200000e+02   1.4642483e+00   2.7171993e+01   6.9051880e-01
   3.6300000e+02   9.5611050e-01   2.5651870e+01   2.1665836e-01
   3.6400000e+02   1.1539337e+00   2.7629189e+01   3.1167444e-01
   3.6500000e+02   2.0641806e+00   3.2988862e+01   7.5917599e-01
   3.6600000e+02   3.2730561e+00   4.0235518e+01   1.7454989e+00
   3.6700000e+02   2.1960027e+00   4.0720851e+01   1.3378389e+00
   3.6800000e+02   1.9840658e+00   3.2750110e+01   1.0676944e+00
   3.6900000e+02   2.0443410e+00   3.1474223e+01   9.7571392e-01
   3.7000000e+02   1.8553457e+00   3.3375689e+01   9.3468287e-01
   3.7100000e+02   1.7309338e+00   3.3741056e+01   8.5478366e-01
   3.7200000e+02   1.6568237e+00   3.0448274e+01   8.1661605e-01
   3.7300000e+02   1.5090925e+00   2.7732051e+01   7.0095198e-01
   3.7400000e+02   1.4546173e+00   2.8617547e+01   7.5324638e-01
   3.7500000e+02   1.3333150e+00   2.7353504e+01   7.6644257e-01
   3.7600000e+02   1.2432226e+00   3.0322529e+01   6.6386876e-01
   3.7700000e+02   1.7728325e+00   3.3651507e+01   1.0128469e+00
   3.7800000e+02   2.0744646e+00   3.6639997e+01   1.2790985e+00
   3.7900000e+02   2.1222180e+00   3.6412752e+01   1.4614780e+00
   3.8000000e+02   1.6263795e+00   2.9769479e+01   1.0252131e+00
   3.8100000e+02   1.1586073e+00   2.4770955e+01   5.6124961e-01
   3.8200000e+02   9.4495108e-01   2.3885805e+01   3.8964517e-01
   3.8300000e+02   9.9265692e-01   2.5908741e+01   5.0499713e-01
   3.8400000e+02   1.1558678e+00   2.8256766e+01   7.5638471e-01
   3.8500000e+02   1.3652195e+00   3.0292853e+01   9.9822427e-01
   3.8600000e+02   1.6886732e+00   3.0970552e+01   1.3241419e+00
   3.8700000e+02   1.6528612e+00   2.9514182e+01   1.3916365e+00
   3.8800000e+02   1.2912615e+00   2.5509153e+01   9.7354343e-01
   3.8900000e+02   9.8676268e-01   2.4418012e+01   4.6760491e-01
   3.9000000e+02   9.9326186e-01   2.6415935e+01   3.5057228e-01
   3.9100000e+02   1.3181661e+00   3.0108956e+01   5.8276196e-01
   3.9200000e+02   1.6925849e+00   3.3416113e+01   9.8112532e-01
   3.9300000e+02   1.6769935e+00   3.3615813e+01   1.1049631e+00
   3.9400000e+02   1.6872972e+00   3.1048068e+01   1.1461047e+00
   3.9500000e+02   1.6904899e+00   3.0676752e+01   1.1349395e+00
   3.9600000e+02   1.5120552e+00   2.9074431e+01   9.9665943e-01
   3.9700000e+02   1.2528111e+00   2.7589422e+01   6.5419900e-01
   3.9800000e+02   1.3048561e+00   2.7370064e+01   6.4283618e-01
   3.9900000e+02   1.4954216e+00   2.9194275e+01   8.1163288e-01
   4.0000000e+02   1.4780167e+00   2.8822313e+01   1.0088281e+00
   4.0100000e+02   1.1026160e+00   2.7173822e+01   7.2591854e-01
   4.0200000e+02   1.1859287e+00   2.6961253e+01   7.6505473e-01
   4.0300000e+02   1.5682241e+00   3.1993028e+01   1.0463740e+00
   4.0400000e+02   1.7993912e+00   3.1186572e+01   1.4428715e+00
   4.0500000e+02   1.4119003e+00   2.9277017e+01   1.0104783e+00
   4.0600000e+02   1.3711221e+00   2.5945309e+01   9.2031340e-01
   4.0700000e+02   1.2614710e+00   2.7288116e+01   7.9172620e-01
   4.0800000e+02   1.2605626e+00   2.7572906e+01   9.4150292e-01
   4.0900000e+02   1.0247846e+00   2.7269221e+01   6.8309972e-01
   4.1000000e+02   1.2034255e+00   2.7655916e+01   8.2649265e-01
   4.1100000e+02   1.6740416e+00   3.0889543e+01   1.1824263e+00
   4.1200000e+02   1.9243280e+00   3.2288317e+01   1.7643553e+00
   4.1300000e+02   1.3069751e+00   2.8779556e+01   1.0466160e+00
   4.1400000e+02   1.1547509e+00   2.6083060e+01   7.4028634e-01
   4.1500000e+02   1.3989482e+00   2.8581716e+01   8.7396064e-01
   4.1600000e+02   1.4147339e+00   2.9602520e+01   1.1175985e+00
   4.1700000e+02   1.1512619e+00   2.8717146e+01   8.7013994e-01
   4.1800000e+02   1.2907497e+00   2.7150394e+01   1.0056646e+00
   4.1900000e+02   1.5299681e+00   2.8025108e+01   1.1958316e+00
   4.2000000e+02   1.5893784e+00   3.0508593e+01   1.5815256e+00
   4.2100000e+02   1.0888879e+00   2.6186356e+01   8.8383021e-01
   4.2200000e+02   1.0175293e+00   2.5677942e+01   6.4574496e-01
   4.2300000e+02   1.6610483e+00   2.9681436e+01   1.0727061e+00
   4.2400000e+02   1.8659680e+00   3.1120587e+01   1.5874620e+00
   4.2500000e+02   1.2779701e+00   3.0361329e+01   9.8398953e-01
   4.2600000e+02   1.3341125e+00   2.8146135e+01   1.0003771e+00
   4.2700000e+02   1.4061045e+00   2.9800489e+01   1.0873050e+00
   4.2800000e+02   1.3703753e+00   2.7962522e+01   1.2128573e+00
   4.2900000e+02   1.0888058e+00   2.5630333e+01   8.7639416e-01
   4.3000000e+02   1.2334203e+00   2.5147308e+01   1.0254940e+00
   4.3100000e+02   1.2099611e+00   2.8864485e+01   1.1701145e+00
   4.3200000e+02   1.0465187e+00   2.4740791e+01   9.9898885e-01
   4.3300000e+02   9.3492916e-01   2.3473208e+01   7.7041890e-01
   4.3400000e+02   1.2248412e+00   2.6158967e+01   9.9218312e-01
   4.3500000e+02   1.2988346e+00   2.9333829e+01   1.2724060e+00
   4.3600000e+02   1.0991626e+00   2.7222279e+01   9.8372177e-01
   4.3700000e+02   1.2343737e+00   2.6733800e+01   1.0596362e+00
   4.3800000e+02   1.6768179e+00   3.0108741e+01   1.3879348e+00
   4.3900000e+02   1.8186908e+00   2.8162671e+01   1.8810387e+00
   4.4000000e+02   1.0916919e+00   2.7205136e+01   9.0218970e-01
   4.4100000e+02   1.0046554e+00   2.5241199e+01   6.9119614e-01
   4.4200000e+02   1.1004807e+00   2.6533394e+01   7.6997574e-01
   4.4300000e+02   1.2682569e+00   2.9457041e+01   1.1091401e+00
   4.4400000e+02   1.1918721e+00   2.8902722e+01   1.1290513e+00
   4.4500000e+02   1.2414119e+00   2.7518705e+01   1.2290278e+00
   4.4600000e+02   1.3012612e+00   2.6833015e+01   1.3714641e+00
   4.4700000e+02   1.0576069e+00   2.3263703e+01   1.1412280e+00
   4.4800000e+02   7.7700256e-01   2.0170356e+01   6.8864901e-01
   4.4900000e+02   7.2130276e-01   2.0766580e+01   5.4453843e-01
   4.5000000e+02   8.5107045e-01   2.4175366e+01   6.8577797e-01
   4.5100000e+02   1.0405755e+00   2.5950693e+01   9.4411581e-01
   4.5200000e+02   1.2346151e+00   2.8600599e+01   1.1454566e+00
   4.5300000e+02   1.4930648e+00   3.0077658e+01   1.5473489e+00
   4.5400000e+02   1.2482652e+00   2.7324041e+01   1.2873616e+00
   4.5500000e+02   9.6870342e-01   2.2476213e+01   7.9379918e-01
   4.5600000e+02   7.9221649e-01   2.1579166e+01   5.0273797e-01
   4.5700000e+02   8.0033134e-01   2.3030165e+01   5.6477272e-01
   4.5800000e+02   9.0922155e-01   2.4013766e+01   8.1409928e-01
   4.5900000e+02   9.0273031e-01   2.4917489e+01   9.3257807e-01
   4.6000000e+02   9.7169026e-01   2.3145335e+01   1.0988421e+00
   4.6100000e+02   9.0670829e-01   2.1178919e+01   1.0238923e+00
   4.6200000e+02   8.2523626e-01   1.9319483e+01   9.0964615e-01
   4.6300000e+02   6.7859505e-01   1.9786415e+01   6.1220194e-01
   4.6400000e+02   6.8840814e-01   2.1227620e+01   5.3603190e-01
   4.6500000e+02   8.4994388e-01   2.4021760e+01   6.4797803e-01
   4.6600000e+02   1.1359067e+00   2.7699296e+01   9.6359892e-01
   4.6700000e+02   1.2250609e+00   2.7608839e+01   1.1425867e+00
   4.6800000e+02   1.1027494e+00   2.5704207e+01   1.0124030e+00
   4.6900000e+02   1.0209037e+00   2.3404078e+01   9.1316025e-01
   4.7000000e+02   8.3476764e-01   2.2242708e+01   7.0923075e-01
   4.7100000e+02   7.2752346e-01   2.0687270e+01   5.9404408e-01
   4.7200000e+02   7.2403895e-01   2.0529232e+01   6.2497123e-01
   4.7300000e+02   7.9943435e-01   2.1723499e+01   8.0374771e-01
   4.7400000e+02   7.3826985e-01   2.0630714e+01   8.4504227e-01
   4.7500000e+02   6.3030397e-01   1.8829337e+01   6.9931058e-01
   4.7600000e+02   6.4302623e-01   1.8211187e+01   6.8988792e-01
   4.7700000e+02   6.4080341e-01   2.0026868e+01   6.8684677e-01
   4.7800000e+02   6.5081570e-01   1.9678097e+01   7.0463389e-01
   4.7900000e+02   6.7082802e-01   2.0406590e+01   6.7498422e-01
   4.8000000e+02   8.1531104e-01   2.2299071e+01   8.4426458e-01
   4.8100000e+02   7.9677151e-01   2.2981710e+01   8.8013331e-01
   4.8200000e+02   7.1210651e-01   2.1084222e+01   7.3643338e-01
   4.8300000e+02   6.9777461e-01   1.9720126e+01   6.7703291e-01
   4.8400000e+02   7.0272341e-01   2.0156545e+01   7.1072434e-01
   4.8500000e+02   6.5205504e-01   1.8740782e+01   7.5264581e-01
   4.8600000e+02   5.2264851e-01   1.7619401e+01   5.7935862e-01
   4.8700000e+02   5.5365806e-01   1.7359806e+01   6.2647708e-01
   4.8800000e+02   5.6228110e-01   1.9423737e+01   6.8195313e-01
   4.8900000e+02   5.6086282e-01   1.8489185e+01   7.1754407e-01
   4.9000000e+02   5.3583721e-01   1.8000986e+01   6.2716510e-01
   4.9100000e+02   6.3208624e-01   1.8135380e+01   7.3611803e-01
   4.9200000e+02   6.0056373e-01   1.8864609e+01   7.5803106e-01
   4.9300000e+02   5.0258676e-01   1.7379942e+01   6.1038849e-01
   4.9400000e+02   4.7235489e-01   1.6925718e+01   4.9764636e-01
   4.9500000e+02   5.4867186e-01   1.8576511e+01   5.7920803e-01
   4.9600000e+02   5.9050177e-01   1.9881978e+01   7.1131136e-01
   4.9700000e+02   5.5394688e-01   1.9274927e+01   6.7595135e-01
   4.9800000e+02   5.9137296e-01   1.8096346e+01   7.3025466e-01
   4.9900000e+02   5.9187291e-01   1.7827866e+01   7.5519163e-01
   5.0000000e+02   4.9696779e-01   1.6237198e+01   7.0325429e-01
   5.0100000e+02   3.5271133e-01   1.4518834e+01   3.9956211e-01
   5.0200000e+02   3.4883508e-01   1.4791240e+01   3.4918404e-01
   5.0300000e+02   4.4864831e-01   1.7408346e+01   4.7664204e-01
   5.0400000e+02   5.8117772e-01   1.9177165e+01   7.5780176e-01
   5.0500000e+02   5.4578983e-01   1.9947340e+01   7.3548195e-01
   5.0600000e+02   5.8186783e-01   1.7744151e+01   7.9979358e-01
   5.0700000e+02   5.1234516e-01   1.6465029e+01   6.7051871e-01
   5.0800000e+02   4.1050140e-01   1.4652463e+01   5.2725195e-01
   5.0900000e+02   3.0038315e-01   1.3879255e+01   2.9076196e-01
   5.1000000e+02   3.1767669e-01   1.4578072e+01   2.9995335e-01
   5.1100000e+02   4.4212504e-01   1.7119016e+01   4.7591207e-01
   5.1200000e+02   5.8061339e-01   1.9109881e+01   7.7942249e-01
   5.1300000e+02   5.4625078e-01   1.9130186e+01   7.6953384e-01
   5.1400000e+02   5.4983868e-01   1.6432367e+01   7.6323173e-01
   5.1500000e+02   4.8074274e-01   1.5205576e+01   6.1517404e-01
   5.1600000e+02   3.7347058e-01   1.4223946e+01   4.3956900e-01
   5.1700000e+02   3.0320896e-01   1.4266325e+01   2.6744506e-01
   5.1800000e+02   3.6572211e-01   1.5471835e+01   3.3796031e-01
   5.1900000e+02   5.0613536e-01   1.8184206e+01   5.3502746e-01
   5.2000000e+02   6.0205098e-01   1.8911431e+01   7.7661544e-01
   5.2100000e+02   5.3110061e-01   1.8444833e+01   6.9526165e-01
   5.2200000e+02   5.3450071e-01   1.6414468e+01   6.8384169e-01
   5.2300000e+02   4.7323687e-01   1.6147141e+01   5.6294541e-01
   5.2400000e+02   4.2043274e-01   1.5279022e+01   4.8469009e-01
   5.2500000e+02   3.7831278e-01   1.5301069e+01   4.0182212e-01
   5.2600000e+02   4.0013397e-01   1.5500621e+01   4.5755753e-01
   5.2700000e+02   3.8817668e-01   1.5597697e+01   4.7894194e-01
   5.2800000e+02   3.7160010e-01   1.5054981e+01   4.9182062e-01
   5.2900000e+02   3.7485208e-01   1.4826757e+01   5.0318618e-01
   5.3000000e+02   4.0799069e-01   1.5455877e+01   5.6292859e-01
   5.3100000e+02   4.4000665e-01   1.5919044e+01   6.3323861e-01
   5.3200000e+02   4.4166305e-01   1.6045840e+01   6.2604511e-01
   5.3300000e+02   4.4773182e-01   1.5960982e+01   6.1588407e-01
   5.3400000e+02   4.1478273e-01   1.5817181e+01   5.4459704e-01
   5.3500000e+02   3.7900811e-01   1.5372044e+01   4.6750503e-01
   5.3600000e+02   3.6641953e-01   1.5358481e+01   4.3113771e-01
   5.3700000e+02   4.0153787e-01   1.5955795e+01   4.9942371e-01
   5.3800000e+02   4.3824950e-01   1.6603073e+01   6.0635257e-01
   5.3900000e+02   4.5143418e-01   1.6711666e+01   6.7683619e-01
   5.4000000e+02   4.5162009e-01   1.6117087e+01   7.0008389e-01
   5.4100000e+02   4.2553684e-01   1.5269871e+01   6.5529273e-01
   5.4200000e+02   3.7395981e-01   1.4551962e+01   5.4884029e-01
   5.4300000e+02   3.3128034e-01   1.4246793e+01   4.3781262e-01
   5.4400000e+02   3.3627493e-01   1.4648310e+01   4.2205133e-01
   5.4500000e+02   3.8325766e-01   1.5574633e+01   5.0422873e-01
   5.4600000e+02   4.2907920e-01   1.6422206e+01   6.1474364e-01
   5.4700000e+02   4.4580197e-01   1.6695052e+01   6.7450733e-01
   5.4800000e+02   4.5377729e-01   1.6299622e+01   6.9796599e-01
   5.4900000e+02   4.3975016e-01   1.5849615e+01   6.6742275e-01
   5.5000000e+02   4.0187732e-01   1.5485884e+01   5.8993050e-01
   5.5100000e+02   3.6427447e-01   1.5164867e+01   4.9942313e-01
   5.5200000e+02   3.5730021e-01   1.5028007e+01   4.7467392e-01
   5.5300000e+02   3.7030370e-01   1.5132227e+01   5.1252296e-01
   5.5400000e+02   3.7801063e-01   1.5189995e+01   5.6722261e-01
   5.5500000e+02   3.7237725e-01   1.5003582e+01   5.9436908e-01
   5.5600000e+02   3.6865873e-01   1.4655374e+01   6.0533534e-01
   5.5700000e+02   3.6546017e-01   1.4399410e+01   6.0277476e-01
   5.5800000e+02   3.5496040e-01   1.4399615e+01   5.7915099e-01
   5.5900000e+02   3.4326607e-01   1.4599098e+01   5.4103433e-01
   5.6000000e+02   3.4254749e-01   1.4880014e+01   5.1463404e-01
   5.6100000e+02   3.5644684e-01   1.5240501e+01   5.1947529e-01
   5.6200000e+02   3.7716836e-01   1.5659552e+01   5.5302031e-01
   5.6300000e+02   3.9632307e-01   1.5926940e+01   6.0268195e-01
   5.6400000e+02   4.0051533e-01   1.5796110e+01   6.3383734e-01
   5.6500000e+02   3.8713606e-01   1.5230695e+01   6.2775541e-01
   5.6600000e+02   3.5982726e-01   1.4486246e+01   5.8596564e-01
   5.6700000e+02   3.3167072e-01   1.3930566e+01   5.3613608e-01
   5.6800000e+02   3.1225412e-01   1.3774417e+01   5.0102366e-01
   5.6900000e+02   3.0521325e-01   1.3966670e+01   4.8873422e-01
   5.7000000e+02   3.1113666e-01   1.4331499e+01   5.0123559e-01
   5.7100000e+02   3.2678341e-01   1.4687992e+01   5.3520509e-01
   5.7200000e+02   3.4160091e-01   1.4806893e+01   5.7394108e-01
   5.7300000e+02   3.4293767e-01   1.4562942e+01   5.8942841e-01
   5.7400000e+02   3.2790588e-01   1.4071928e+01   5.6705524e-01
   5.7500000e+02   3.0665470e-01   1.3617483e+01   5.2235631e-01
   5.7600000e+02   2.9245525e-01   1.3461484e+01   4.8604799e-01
   5.7700000e+02   2.9222977e-01   1.3669251e+01   4.7949008e-01
   5.7800000e+02   3.0177568e-01   1.4088201e+01   4.9934967e-01
   5.7900000e+02   3.1053878e-01   1.4446636e+01   5.2378552e-01
   5.8000000e+02   3.1118092e-01   1.4501489e+01   5.3291379e-01
   5.8100000e+02   3.0280967e-01   1.4198493e+01   5.2102887e-01
   5.8200000e+02   2.8890160e-01   1.3687861e+01   4.9522463e-01
   5.8300000e+02   2.7577890e-01   1.3207705e+01   4.7171907e-01
   5.8400000e+02   2.6552365e-01   1.2964156e+01   4.5821838e-01
   5.8500000e+02   2.5812434e-01   1.2995854e+01   4.5356735e-01
   5.8600000e+02   2.5422079e-01   1.3174536e+01   4.5636357e-01
   5.8700000e+02   2.5045896e-01   1.3320251e+01   4.5834517e-01
   5.8800000e+02   2.4236177e-01   1.3303633e+01   4.4910148e-01
   5.8900000e+02   2.3164321e-01   1.3090113e+01   4.2902530e-01
   5.9000000e+02   2.2578362e-01   1.2727857e+01   4.1543030e-01
   5.9100000e+02   2.2310913e-01   1.2363487e+01   4.1323711e-01
   5.9200000e+02   2.1699481e-01   1.2134673e+01   4.0914874e-01
   5.9300000e+02   2.1077656e-01   1.2107996e+01   4.0637126e-01
   5.9400000e+02   2.0434148e-01   1.2248472e+01   4.0068142e-01
   5.9500000e+02   2.0042416e-01   1.2449402e+01   3.9563704e-01
   5.9600000e+02   1.9925446e-01   1.2592791e+01   3.9173157e-01
   5.9700000e+02   2.0063988e-01   1.2618772e+01   3.9136931e-01
   5.9800000e+02   2.0121530e-01   1.2524446e+01   3.9012832e-01
   5.9900000e+02   2.0051486e-01   1.2352761e+01   3.8898577e-01
   6.0000000e+02   1.9825942e-01   1.2154583e+01   3.8715702e-01
   6.0100000e+02   1.9664525e-01   1.1977076e+01   3.8870954e-01
   6.0200000e+02   1.9521935e-01   1.1862067e+01   3.9209545e-01
   6.0300000e+02   1.9347725e-01   1.1831323e+01   3.9436336e-01
   6.0400000e+02   1.9187373e-01   1.1870593e+01   3.9403956e-01
   6.0500000e+02   1.9190348e-01   1.1939985e+01   3.9365427e-01
   6.0600000e+02   1.9334933e-01   1.2000190e+01   3.9419197e-01
   6.0700000e+02   1.9462524e-01   1.2034736e+01   3.9405566e-01
   6.0800000e+02   1.9481638e-01   1.2047986e+01   3.9187264e-01
   6.0900000e+02   1.9545688e-01   1.2047591e+01   3.9140184e-01
   6.1000000e+02   1.9764826e-01   1.2030011e+01   3.9655094e-01
   6.1100000e+02   1.9986081e-01   1.1981437e+01   4.0511733e-01
   6.1200000e+02   1.9994546e-01   1.1890811e+01   4.1082003e-01
   6.1300000e+02   1.9857948e-01   1.1766645e+01   4.1201093e-01
   6.1400000e+02   1.9813056e-01   1.1635317e+01   4.1250603e-01
   6.1500000e+02   1.9963894e-01   1.1527514e+01   4.1563744e-01
   6.1600000e+02   2.0186714e-01   1.1471585e+01   4.1956403e-01
   6.1700000e+02   2.0418891e-01   1.1492938e+01   4.2211303e-01
   6.1800000e+02   2.0820512e-01   1.1606315e+01   4.2601764e-01
   6.1900000e+02   2.1557822e-01   1.1798831e+01   4.3537714e-01
   6.2000000e+02   2.2571997e-01   1.2021174e+01   4.5053733e-01
   6.2100000e+02   2.3610741e-01   1.2204707e+01   4.6659113e-01
   6.2200000e+02   2.4495575e-01   1.2295509e+01   4.7883356e-01
   6.2300000e+02   2.5291925e-01   1.2288017e+01   4.8833263e-01
   6.2400000e+02   2.5996856e-01   1.2220126e+01   4.9587220e-01
   6.2500000e+02   2.6485806e-01   1.2168120e+01   4.9951120e-01
   6.2600000e+02   2.6431061e-01   1.2277591e+01   4.9485302e-01
   6.2700000e+02   2.5287855e-01   1.2681190e+01   4.7336419e-01
   6.2800000e+02   2.3451602e-01   1.3071640e+01   4.3021434e-01
   6.2900000e+02   2.2707819e-01   1.3201052e+01   3.9325542e-01
   6.3000000e+02   2.3628914e-01   1.3184318e+01   3.9717889e-01
   6.3100000e+02   2.5217590e-01   1.2983544e+01   4.4431023e-01
   6.3200000e+02   2.5844401e-01   1.2445154e+01   5.0196683e-01
   6.3300000e+02   2.4078853e-01   1.1533624e+01   5.1380008e-01
   6.3400000e+02   2.0947697e-01   1.0412462e+01   4.7503261e-01
   6.3500000e+02   1.7393598e-01   9.5585087e+00   3.9476941e-01
   6.3600000e+02   1.4974336e-01   9.3853646e+00   3.1407872e-01
   6.3700000e+02   1.4804814e-01   9.9436315e+00   2.7644741e-01
   6.3800000e+02   1.7432851e-01   1.1180833e+01   3.0218624e-01
   6.3900000e+02   2.3238740e-01   1.2852926e+01   4.0276950e-01
   6.4000000e+02   3.0490756e-01   1.4322054e+01   5.4971478e-01
   6.4100000e+02   3.4917314e-01   1.4694500e+01   6.5694100e-01
   6.4200000e+02   3.3262158e-01   1.3507189e+01   6.4133566e-01
   6.4300000e+02   2.5648068e-01   1.1580431e+01   4.6588350e-01
   6.4400000e+02   1.8353046e-01   1.0162116e+01   2.7303444e-01
   6.4500000e+02   1.5025608e-01   9.7385447e+00   1.8918330e-01
   6.4600000e+02   1.6030396e-01   1.0257442e+01   2.2707961e-01
   6.4700000e+02   1.9410711e-01   1.1502610e+01   3.3997736e-01
   6.4800000e+02   2.1988183e-01   1.2584349e+01   4.5823123e-01
   6.4900000e+02   2.2714547e-01   1.2344856e+01   5.2381255e-01
   6.5000000e+02   2.1015692e-01   1.0585452e+01   4.8772226e-01
   6.5100000e+02   1.6306903e-01   8.8270100e+00   3.4221027e-01
   6.5200000e+02   1.1858292e-01   8.2086203e+00   1.9701078e-01
   6.5300000e+02   1.0702852e-01   8.6239756e+00   1.4420252e-01
   6.5400000e+02   1.3391289e-01   9.9802737e+00   1.9028907e-01
   6.5500000e+02   1.9227334e-01   1.1904924e+01   3.1593992e-01
   6.5600000e+02   2.5030506e-01   1.3250058e+01   4.7160302e-01
   6.5700000e+02   2.6085011e-01   1.3127568e+01   5.3346532e-01
   6.5800000e+02   2.3423689e-01   1.1144621e+01   4.7630610e-01
   6.5900000e+02   1.7311016e-01   9.4950759e+00   2.9674155e-01
   6.6000000e+02   1.3297173e-01   9.0302942e+00   1.7386957e-01
   6.6100000e+02   1.3202000e-01   9.6127572e+00   1.6304619e-01
   6.6200000e+02   1.6886180e-01   1.0670427e+01   2.6297910e-01
   6.6300000e+02   1.8998067e-01   1.1139969e+01   3.5987260e-01
   6.6400000e+02   1.7761590e-01   1.0438095e+01   3.8115257e-01
   6.6500000e+02   1.4906578e-01   8.9019059e+00   3.2447713e-01
   6.6600000e+02   1.2166723e-01   7.9736863e+00   2.3536254e-01
   6.6700000e+02   1.1206163e-01   8.2881989e+00   1.8773628e-01
   6.6800000e+02   1.2806431e-01   9.5468457e+00   2.0627674e-01
   6.6900000e+02   1.7754386e-01   1.1276371e+01   3.1110873e-01
   6.7000000e+02   2.2533527e-01   1.2307760e+01   4.3640810e-01
   6.7100000e+02   2.2263718e-01   1.1693818e+01   4.6246686e-01
   6.7200000e+02   1.7443753e-01   9.7546418e+00   3.4938792e-01
   6.7300000e+02   1.2411745e-01   8.2294896e+00   1.9945259e-01
   6.7400000e+02   1.0203689e-01   8.0473382e+00   1.3303436e-01
   6.7500000e+02   1.1359468e-01   8.8743239e+00   1.6817886e-01
   6.7600000e+02   1.4802585e-01   1.0225505e+01   2.7886798e-01
   6.7700000e+02   1.7584098e-01   1.0935879e+01   3.9397161e-01
   6.7800000e+02   1.7522300e-01   1.0270087e+01   4.3184410e-01
   6.7900000e+02   1.4680911e-01   8.6090546e+00   3.5949858e-01
   6.8000000e+02   1.0800523e-01   7.3234593e+00   2.2133339e-01
   6.8100000e+02   8.7218262e-02   7.3524514e+00   1.2751373e-01
   6.8200000e+02   1.0049993e-01   8.4029003e+00   1.3731594e-01
   6.8300000e+02   1.4822233e-01   1.0130079e+01   2.4254936e-01
   6.8400000e+02   1.9079074e-01   1.1391750e+01   3.6809970e-01
   6.8500000e+02   1.9593721e-01   1.1536685e+01   4.1018986e-01
   6.8600000e+02   1.8898691e-01   1.0404946e+01   3.9349516e-01
   6.8700000e+02   1.6640493e-01   9.6992655e+00   3.1375787e-01
   6.8800000e+02   1.5088600e-01   9.5862759e+00   2.5590094e-01
   6.8900000e+02   1.4917740e-01   9.8186641e+00   2.4312680e-01
   6.9000000e+02   1.6083186e-01   9.7541767e+00   2.9229719e-01
   6.9100000e+02   1.4773547e-01   9.2314728e+00   3.0102063e-01
   6.9200000e+02   1.1811681e-01   8.3146898e+00   2.5826050e-01
   6.9300000e+02   9.6740805e-02   7.6314425e+00   2.0427211e-01
   6.9400000e+02   9.8050795e-02   7.8686250e+00   2.0290472e-01
   6.9500000e+02   1.1947016e-01   8.9287395e+00   2.6433532e-01
   6.9600000e+02   1.4324256e-01   9.6571302e+00   3.5124231e-01
   6.9700000e+02   1.5065339e-01   9.6917815e+00   3.8267405e-01
   6.9800000e+02   1.4485784e-01   8.9516963e+00   3.6253266e-01
   6.9900000e+02   1.2079055e-01   8.3238747e+00   2.7502906e-01
   7.0000000e+02   1.0344053e-01   8.0768048e+00   2.0500814e-01
   7.0100000e+02   1.0336767e-01   8.5285473e+00   1.8809855e-01
   7.0200000e+02   1.2652271e-01   9.4060064e+00   2.5661840e-01
   7.0300000e+02   1.4870994e-01   1.0035580e+01   3.4721199e-01
   7.0400000e+02   1.5059722e-01   9.9530859e+00   3.8904992e-01
   7.0500000e+02   1.3841548e-01   8.9835621e+00   3.6642443e-01
   7.0600000e+02   1.1837744e-01   8.0470010e+00   2.9168704e-01
   7.0700000e+02   1.0394511e-01   7.7868855e+00   2.3058741e-01
   7.0800000e+02   1.0163810e-01   8.1325723e+00   2.1272304e-01
   7.0900000e+02   1.1626500e-01   8.7084895e+00   2.5930319e-01
   7.1000000e+02   1.3071298e-01   9.1091953e+00   3.1675496e-01
   7.1100000e+02   1.3172118e-01   9.0778023e+00   3.3989888e-01
   7.1200000e+02   1.2135185e-01   8.6475068e+00   3.1277682e-01
   7.1300000e+02   1.1353176e-01   8.3065616e+00   2.7392436e-01
   7.1400000e+02   1.1358677e-01   8.5468434e+00   2.5894747e-01
   7.1500000e+02   1.2138282e-01   8.9826893e+00   2.8216688e-01
   7.1600000e+02   1.3007740e-01   9.1666847e+00   3.2083673e-01
   7.1700000e+02   1.3004558e-01   8.9127784e+00   3.3870232e-01
   7.1800000e+02   1.1706694e-01   8.3205475e+00   3.1162988e-01
   7.1900000e+02   9.9752698e-02   7.7507893e+00   2.5765071e-01
   7.2000000e+02   9.0751037e-02   7.5155602e+00   2.2202572e-01
   7.2100000e+02   9.4166934e-02   7.8320749e+00   2.3155379e-01
   7.2200000e+02   1.0647556e-01   8.3242643e+00   2.8378333e-01
   7.2300000e+02   1.1347708e-01   8.4699696e+00   3.2626238e-01
   7.2400000e+02   1.1137862e-01   8.2375711e+00   3.2733154e-01
   7.2500000e+02   1.0487896e-01   7.8168607e+00   2.9934284e-01
   7.2600000e+02   9.6144795e-02   7.6719450e+00   2.5566382e-01
   7.2700000e+02   9.2805857e-02   7.7711954e+00   2.3001524e-01
   7.2800000e+02   9.8608077e-02   8.1360919e+00   2.4224665e-01
   7.2900000e+02   1.1172042e-01   8.5040037e+00   2.9500687e-01
   7.3000000e+02   1.1434916e-01   8.5330754e+00   3.2577491e-01
   7.3100000e+02   1.0526048e-01   8.1027797e+00   3.0631313e-01
   7.3200000e+02   9.6232062e-02   7.5415447e+00   2.6897920e-01
   7.3300000e+02   9.0746980e-02   7.4299255e+00   2.4377177e-01
   7.3400000e+02   8.8848950e-02   7.5560133e+00   2.3927665e-01
   7.3500000e+02   9.0621104e-02   7.6175744e+00   2.5104827e-01
   7.3600000e+02   9.6179711e-02   7.6311213e+00   2.7932508e-01
   7.3700000e+02   9.5756121e-02   7.6266661e+00   2.9198565e-01
   7.3800000e+02   8.6559588e-02   7.3451054e+00   2.6671838e-01
   7.3900000e+02   7.9197133e-02   6.9977203e+00   2.2558182e-01
   7.4000000e+02   8.1948584e-02   7.1691311e+00   2.2175870e-01
   7.4100000e+02   9.0293219e-02   7.7390859e+00   2.5426102e-01
   7.4200000e+02   9.4167212e-02   7.7644817e+00   2.8294525e-01
   7.4300000e+02   9.1732487e-02   7.5490770e+00   2.7471288e-01
   7.4400000e+02   9.0858823e-02   7.3014152e+00   2.7464407e-01
   7.4500000e+02   8.0206547e-02   7.1805454e+00   2.4435148e-01
   7.4600000e+02   7.0275996e-02   6.6759674e+00   2.0124955e-01
   7.4700000e+02   6.9542127e-02   6.6605468e+00   1.8868788e-01
   7.4800000e+02   8.3396403e-02   7.1863901e+00   2.4201354e-01
   7.4900000e+02   8.7578505e-02   7.3825759e+00   2.9174901e-01
   7.5000000e+02   7.6031901e-02   7.0053222e+00   2.4911861e-01
   7.5100000e+02   7.4659755e-02   6.4580466e+00   2.3064525e-01
   7.5200000e+02   7.3525982e-02   6.7907753e+00   2.2149586e-01
   7.5300000e+02   6.8602081e-02   6.6224947e+00   2.1569155e-01
   7.5400000e+02   6.2026259e-02   6.5295567e+00   1.7682797e-01
   7.5500000e+02   7.5355170e-02   6.6276571e+00   2.2096393e-01
   7.5600000e+02   8.5413622e-02   7.3591449e+00   2.6941849e-01
   7.5700000e+02   8.1623830e-02   7.1665109e+00   2.9147449e-01
   7.5800000e+02   6.7321597e-02   6.4624651e+00   2.0257027e-01
   7.5900000e+02   6.9395233e-02   6.2630056e+00   1.9252524e-01
   7.6000000e+02   7.2321502e-02   7.1728936e+00   2.0919176e-01
   7.6100000e+02   7.1293566e-02   6.6212101e+00   2.2660550e-01
   7.6200000e+02   6.4433707e-02   6.5416645e+00   1.9196088e-01
   7.6300000e+02   8.4325636e-02   6.4688038e+00   2.6296942e-01
   7.6400000e+02   8.0008224e-02   7.0047182e+00   2.8514561e-01
   7.6500000e+02   6.3658893e-02   6.5429002e+00   2.3651728e-01
   7.6600000e+02   5.4831950e-02   5.9057182e+00   1.5257796e-01
   7.6700000e+02   6.5122904e-02   6.0609337e+00   1.7146424e-01
   7.6800000e+02   7.2457746e-02   7.0452018e+00   2.1737898e-01
   7.6900000e+02   7.2494239e-02   7.0669343e+00   2.3714753e-01
   7.7000000e+02   6.9885239e-02   6.9356609e+00   2.1586659e-01
   7.7100000e+02   8.8346984e-02   6.6702067e+00   2.7932586e-01
   7.7200000e+02   9.0253940e-02   7.5879034e+00   3.1352311e-01
   7.7300000e+02   7.4322717e-02   6.3570679e+00   2.8201905e-01
   7.7400000e+02   5.1728548e-02   5.6830906e+00   1.2766964e-01
   7.7500000e+02   5.7231573e-02   5.7085293e+00   1.3163883e-01
   7.7600000e+02   6.8895588e-02   6.7850101e+00   1.7629247e-01
   7.7700000e+02   9.4778169e-02   7.5487078e+00   3.0189843e-01
   7.7800000e+02   8.7657660e-02   8.3118458e+00   2.7848577e-01
   7.7900000e+02   1.1072884e-01   7.6062381e+00   3.7142538e-01
   7.8000000e+02   1.0438301e-01   7.3536473e+00   3.5039209e-01
   7.8100000e+02   7.7538511e-02   6.7842086e+00   2.9155857e-01
   7.8200000e+02   4.5063457e-02   5.3500332e+00   8.4717018e-02


==> data/conv.dat <==
   1.0000000e+00   9.5900808e+03   9.7130636e+03   9.5186386e-01
   2.0000000e+00   1.2210250e+05   7.2293487e+03   2.7323603e+01
   3.0000000e+00   5.6866366e+04   4.9868917e+03   2.6066197e+01
   4.0000000e+00   5.0221174e+04   4.7913817e+03   3.4293996e+01
   5.0000000e+00   4.3412601e+04   5.2539591e+03   5.7578314e+01
   6.0000000e+00   3.5258014e+04   4.7549581e+03   4.8484788e+01
   7.0000000e+00   3.0192434e+04   4.3389521e+03   3.5115386e+01
   8.0000000e+00   2.4534519e+04   3.8885458e+03   2.6931668e+01
   9.0000000e+00   2.0920730e+04   3.9744623e+03   3.3877647e+01
   1.0000000e+01   1.5139460e+04   4.5173488e+03   4.6488643e+01
   1.1000000e+01   1.9928303e+04   4.0750941e+03   4.2953539e+01
   1.2000000e+01   1.4511240e+04   4.5838995e+03   4.2770750e+01
   1.3000000e+01   1.8946527e+04   3.8247901e+03   3.0597004e+01
   1.4000000e+01   1.2853539e+04   3.8313469e+03   3.4056938e+01
   1.5000000e+01   1.4113447e+04   3.8335317e+03   3.7341186e+01
   1.6000000e+01   1.1196633e+04   4.4832264e+03   5.4081367e+01
   1.7000000e+01   1.6918363e+04   4.1206233e+03   4.9258804e+01
   1.8000000e+01   1.4156486e+04   4.1747614e+03   3.7498474e+01
   1.9000000e+01   1.4129470e+04   3.5280335e+03   2.8455693e+01
   2.0000000e+01   1.2164660e+04   3.4852207e+03   3.8714775e+01
   2.1000000e+01   1.0858130e+04   4.0965907e+03   5.2272299e+01
   2.2000000e+01   1.3299149e+04   3.8271099e+03   5.2385861e+01
   2.3000000e+01   1.0395007e+04   4.1784165e+03   4.0579945e+01
   2.4000000e+01   1.3795243e+04   3.2703561e+03   2.0224302e+01
   2.5000000e+01   9.3146134e+03   2.7777915e+03   2.9049563e+01
   2.6000000e+01   8.3345209e+03   3.1595916e+03   4.2922361e+01
   2.7000000e+01   9.5625393e+03   3.6009625e+03   6.1646733e+01
   2.8000000e+01   9.0955275e+03   3.7657376e+03   6.2262336e+01
   2.9000000e+01   1.3319028e+04   3.3825883e+03   2.5598680e+01
   3.0000000e+01   1.1413136e+04   3.1318430e+03   2.1289968e+01
   3.1000000e+01   9.9074382e+03   2.9949059e+03   3.6021672e+01
   3.2000000e+01   8.8395397e+03   3.6050689e+03   6.2883279e+01
   3.3000000e+01   9.9038412e+03   3.4548481e+03   5.3342455e+01
   3.4000000e+01   1.1166797e+04   3.2956841e+03   2.6751651e+01
   3.5000000e+01   8.8582860e+03   2.6720401e+03   1.3052072e+01
   3.6000000e+01   6.6010883e+03   2.1148923e+03   2.2530074e+01
   3.7000000e+01   7.1457546e+03   3.0798172e+03   4.9420379e+01
   3.8000000e+01   7.6912630e+03   3.1691553e+03   5.4382356e+01
   3.9000000e+01   8.5684060e+03   2.7981571e+03   3.2673873e+01
   4.0000000e+01   7.3099564e+03   2.5814619e+03   1.2541352e+01
   4.1000000e+01   6.0658930e+03   1.9952300e+03   1.6110124e+01
   4.2000000e+01   4.1315590e+03   3.2701927e+03   4.1665944e+01
   4.3000000e+01   6.2399649e+03   2.5018681e+03   2.9762024e+01
   4.4000000e+01   5.3667738e+03   1.9655005e+03   1.4469228e+01
   4.5000000e+01   3.9109204e+03   1.8233506e+03   1.5263945e+01
   4.6000000e+01   4.5306452e+03   2.1613136e+03   3.0699142e+01
   4.7000000e+01   3.6491201e+03   2.3642347e+03   4.0846273e+01
   4.8000000e+01   5.1543231e+03   2.1057178e+03   1.7754387e+01
   4.9000000e+01   3.6261479e+03   2.0109930e+03   1.5070861e+01
   5.0000000e+01   3.3709193e+03   1.6631590e+03   1.1820228e+01
   5.1000000e+01   3.2908452e+03   2.1862418e+03   2.6134507e+01
   5.2000000e+01   3.1007580e+03   1.9702799e+03   2.1806136e+01
   5.3000000e+01   3.0119374e+03   1.7606821e+03   1.4362243e+01
   5.4000000e+01   2.2513269e+03   1.6164248e+03   1.2744058e+01
   5.5000000e+01   2.2738658e+03   1.3822776e+03   1.4427253e+01
   5.6000000e+01   2.2635545e+03   1.6250701e+03   2.2762698e+01
   5.7000000e+01   1.8962984e+03   1.7747778e+03   1.9848744e+01
   5.8000000e+01   2.1158974e+03   1.3346343e+03   1.2103977e+01
   5.9000000e+01   1.9016538e+03   1.3285468e+03   9.4865422e+00
   6.0000000e+01   1.8276255e+03   1.3145982e+03   1.3736990e+01
   6.1000000e+01   1.8320972e+03   1.3282533e+03   2.1389022e+01
   6.2000000e+01   1.6132195e+03   1.4408256e+03   1.5620027e+01
   6.3000000e+01   1.6660415e+03   1.3014895e+03   8.5094289e+00
   6.4000000e+01   1.4046432e+03   1.1100847e+03   9.3603949e+00
   6.5000000e+01   1.2505761e+03   1.1472089e+03   1.2403937e+01
   6.6000000e+01   1.2513609e+03   1.1094130e+03   1.3914140e+01
   6.7000000e+01   1.3453080e+03   1.0603502e+03   1.4134627e+01
   6.8000000e+01   1.1640879e+03   1.1853753e+03   1.4146694e+01
   6.9000000e+01   1.2646443e+03   9.3698878e+02   1.1026268e+01
   7.0000000e+01   1.1078014e+03   1.0953565e+03   1.1419491e+01
   7.1000000e+01   1.0986149e+03   1.0619947e+03   1.1930455e+01
   7.2000000e+01   1.0331108e+03   9.7576068e+02   1.1011245e+01
   7.3000000e+01   1.0689084e+03   9.3686862e+02   1.0678982e+01
   7.4000000e+01   8.9531236e+02   9.7781591e+02   8.5640371e+00
   7.5000000e+01   9.4218998e+02   8.3623012e+02   1.1068287e+01
   7.6000000e+01   8.2748462e+02   8.6340992e+02   9.3008174e+00
   7.7000000e+01   7.7971352e+02   9.0803528e+02   1.0436703e+01
   7.8000000e+01   7.4379745e+02   7.7611971e+02   8.0679818e+00
   7.9000000e+01   6.8353816e+02   7.0084249e+02   5.8028471e+00
   8.0000000e+01   6.3981696e+02   8.0164409e+02   8.3573979e+00
   8.1000000e+01   5.8606156e+02   7.3894350e+02   7.7629690e+00
   8.2000000e+01   6.0636251e+02   6.4333322e+02   7.7617930e+00
   8.3000000e+01   5.9832858e+02   7.4596042e+02   1.0452548e+01
   8.4000000e+01   4.7671876e+02   7.6107482e+02   9.4144496e+00
   8.5000000e+01   5.0665202e+02   5.9247355e+02   6.1658801e+00
   8.6000000e+01   5.0049322e+02   5.7202856e+02   6.6170010e+00
   8.7000000e+01   4.0363564e+02   7.1498008e+02   8.5292912e+00
   8.8000000e+01   4.6619616e+02   5.6792659e+02   8.7137495e+00
   8.9000000e+01   4.4600715e+02   5.0119640e+02   7.2869442e+00
   9.0000000e+01   4.2442247e+02   6.1446128e+02   9.1010143e+00
   9.1000000e+01   3.5501985e+02   5.9603913e+02   8.0435911e+00
   9.2000000e+01   3.7856642e+02   4.8348256e+02   6.1012021e+00
   9.3000000e+01   4.0493998e+02   5.3409145e+02   8.1814235e+00
   9.4000000e+01   2.9683195e+02   6.3422081e+02   7.5967282e+00
   9.5000000e+01   3.3438926e+02   4.7161696e+02   5.9799054e+00
   9.6000000e+01   3.6686545e+02   4.4253200e+02   7.5414185e+00
   9.7000000e+01   2.7979613e+02   5.1319892e+02   7.2160336e+00
   9.8000000e+01   2.8357226e+02   4.6108884e+02   7.1763015e+00
   9.9000000e+01   2.7755837e+02   4.2362384e+02   6.6268088e+00
   1.0000000e+02   2.4940877e+02   4.2878341e+02   5.6368009e+00
   1.0100000e+02   2.2212832e+02   4.2997124e+02   5.3163721e+00
   1.0200000e+02   2.1991570e+02   4.0182879e+02   4.7179384e+00
   1.0300000e+02   2.4047073e+02   3.9009985e+02   6.3194737e+00
   1.0400000e+02   2.1634306e+02   4.2007520e+02   6.5447293e+00
   1.0500000e+02   1.9323621e+02   3.7878700e+02   5.4429822e+00
   1.0600000e+02   2.0428138e+02   3.5159738e+02   5.9519560e+00
   1.0700000e+02   1.4494151e+02   3.7202682e+02   4.4248710e+00
   1.0800000e+02   9.2645220e+02   6.6192537e+02   1.5394631e+01
   1.0900000e+02   7.9136426e+02   5.3581766e+02   1.4772716e+01
   1.1000000e+02   2.8280005e+02   4.8465583e+02   4.9556955e+00
   1.1100000e+02   1.2660980e+02   2.8992696e+02   2.3069570e+00
   1.1200000e+02   1.2854940e+02   2.6944375e+02   1.3711408e+00
   1.1300000e+02   1.6963479e+02   3.1670721e+02   3.4772948e+00
   1.1400000e+02   1.5045003e+02   3.8032339e+02   3.5789065e+00
   1.1500000e+02   1.4518621e+02   2.6099854e+02   3.7762884e+00
   1.1600000e+02   1.1449632e+02   2.5692105e+02   2.6642831e+00
   1.1700000e+02   1.2430139e+02   2.8593244e+02   3.0615720e+00
   1.1800000e+02   1.1689719e+02   2.7929560e+02   3.0537629e+00
   1.1900000e+02   1.0776051e+02   2.4278772e+02   2.7537252e+00
   1.2000000e+02   1.1896334e+02   2.4530367e+02   3.1531864e+00
   1.2100000e+02   1.1759694e+02   2.6173356e+02   3.4872105e+00
   1.2200000e+02   1.0483758e+02   2.4349731e+02   3.2174845e+00
   1.2300000e+02   9.6093240e+01   2.3339330e+02   2.8242302e+00
   1.2400000e+02   9.5564697e+01   2.3997553e+02   2.8686162e+00
   1.2500000e+02   8.4539478e+01   2.4147744e+02   2.5814403e+00
   1.2600000e+02   8.1156767e+01   2.1722588e+02   2.5119222e+00
   1.2700000e+02   8.6272940e+01   2.1264364e+02   2.8514428e+00
   1.2800000e+02   9.1554140e+01   2.3519919e+02   3.4981862e+00
   1.2900000e+02   8.2093454e+01   2.1324968e+02   3.3946967e+00
   1.3000000e+02   7.1511319e+01   2.0131735e+02   2.7648019e+00
   1.3100000e+02   7.8293174e+01   2.1066247e+02   3.0287895e+00
   1.3200000e+02   7.1744293e+01   2.1664582e+02   2.9598418e+00
   1.3300000e+02   6.4773824e+01   1.9771552e+02   2.5713899e+00
   1.3400000e+02   6.9985335e+01   1.9521749e+02   2.8624254e+00
   1.3500000e+02   7.2780352e+01   2.2230625e+02   3.4527444e+00
   1.3600000e+02   6.5757487e+01   1.9123230e+02   3.2665220e+00
   1.3700000e+02   6.0017335e+01   1.8542413e+02   2.8403257e+00
   1.3800000e+02   7.1377604e+01   2.0933128e+02   3.6424008e+00
   1.3900000e+02   6.3629176e+01   1.9502654e+02   3.5080130e+00
   1.4000000e+02   5.4500104e+01   1.8222643e+02   2.7542867e+00
   1.4100000e+02   6.5486750e+01   1.8377659e+02   3.3643694e+00
   1.4200000e+02   6.6414516e+01   2.0911048e+02   3.8731148e+00
   1.4300000e+02   6.1240365e+01   1.8215887e+02   3.7603512e+00
   1.4400000e+02   5.4459995e+01   1.7606607e+02   3.1085783e+00
   1.4500000e+02   6.3612174e+01   1.8308342e+02   3.6668657e+00
   1.4600000e+02   6.0567363e+01   1.8373239e+02   3.8366648e+00
   1.4700000e+02   5.2937476e+01   1.8424055e+02   3.2885327e+00
   1.4800000e+02   5.7511244e+01   1.8593689e+02   3.4683603e+00
   1.4900000e+02   5.6750551e+01   1.9131388e+02   3.3341421e+00
   1.5000000e+02   5.4858164e+01   1.8266808e+02   3.1087918e+00
   1.5100000e+02   5.0958624e+01   1.8031011e+02   2.6670293e+00
   1.5200000e+02   5.4752476e+01   1.7948265e+02   3.0788387e+00
   1.5300000e+02   5.2446656e+01   1.8010411e+02   3.2826303e+00
   1.5400000e+02   4.4997008e+01   1.8390967e+02   3.1961899e+00
   1.5500000e+02   2.4233958e+02   2.5766891e+02   9.9536130e+00
   1.5600000e+02   1.8922463e+02   2.9355751e+02   6.1552321e+00
   1.5700000e+02   7.8085283e+01   2.6740835e+02   2.6132558e+00
   1.5800000e+02   3.6691140e+01   1.7089897e+02   1.0607881e+00
   1.5900000e+02   7.6038582e+01   3.7758970e+02   4.1971556e+00
   1.6000000e+02   5.2329303e+01   7.2429691e+02   1.0473315e+01
   1.6100000e+02   1.1217623e+02   4.4020436e+02   4.7305580e+00
   1.6200000e+02   8.3597232e+01   2.7558507e+02   6.5621631e-01
   1.6300000e+02   1.0774490e+02   2.0441384e+02   3.0072036e+00
   1.6400000e+02   3.0546899e+01   1.7192845e+02   6.4521307e-01
   1.6500000e+02   5.0146383e+01   1.6171757e+02   2.0187794e+00
   1.6600000e+02   4.3093907e+01   1.9839885e+02   1.8997162e+00
   1.6700000e+02   5.6547621e+01   1.7764011e+02   2.7960173e+00
   1.6800000e+02   6.0591573e+01   1.7681945e+02   2.9534564e+00
   1.6900000e+02   5.4537841e+01   2.0815306e+02   3.1685012e+00
   1.7000000e+02   4.2307082e+01   1.6673421e+02   1.8467859e+00
   1.7100000e+02   4.2535400e+01   1.5742548e+02   1.5867315e+00
   1.7200000e+02   5.0415991e+01   1.7025267e+02   2.2561051e+00
   1.7300000e+02   5.0324779e+01   1.6416895e+02   2.8810364e+00
   1.7400000e+02   3.8991284e+01   1.4971949e+02   2.3652967e+00
   1.7500000e+02   4.0131775e+01   1.4242391e+02   2.5228584e+00
   1.7600000e+02   4.1722305e+01   1.6527663e+02   2.6507481e+00
   1.7700000e+02   4.3511258e+01   1.5097306e+02   3.0188029e+00
   1.7800000e+02   3.7627368e+01   1.4043220e+02   2.4695543e+00
   1.7900000e+02   3.7746430e+01   1.4753532e+02   2.5610831e+00
   1.8000000e+02   3.4361494e+01   1.4690046e+02   2.3142829e+00
   1.8100000e+02   3.4673074e+01   1.3169447e+02   2.4357281e+00
   1.8200000e+02   3.5695698e+01   1.4476448e+02   2.8674173e+00
   1.8300000e+02   3.1203780e+01   1.4179137e+02   2.7997887e+00
   1.8400000e+02   2.6146393e+01   1.2538479e+02   2.0005291e+00
   1.8500000e+02   3.2142363e+01   1.2392646e+02   2.6454625e+00
   1.8600000e+02   3.0838216e+01   1.5233163e+02   2.9386013e+00
   1.8700000e+02   2.9737576e+01   1.2416061e+02   2.8346108e+00
   1.8800000e+02   2.7940494e+01   1.1998627e+02   2.6211073e+00
   1.8900000e+02   3.0147599e+01   1.3561039e+02   3.1000451e+00
   1.9000000e+02   2.6302219e+01   1.2343416e+02   2.7029898e+00
   1.9100000e+02   2.4336999e+01   1.1745744e+02   2.3404420e+00
   1.9200000e+02   2.8204839e+01   1.2471459e+02   2.9102324e+00
   1.9300000e+02   2.5186900e+01   1.2722434e+02   2.7028394e+00
   1.9400000e+02   2.3626521e+01   1.2110633e+02   2.4853284e+00
   1.9500000e+02   2.6073412e+01   1.1819154e+02   2.9219238e+00
   1.9600000e+02   2.5371187e+01   1.2436441e+02   2.9756377e+00
   1.9700000e+02   2.4544491e+01   1.1879072e+02   2.9995923e+00
   1.9800000e+02   2.3498583e+01   1.1400509e+02   2.8268137e+00
   1.9900000e+02   2.4384540e+01   1.1637399e+02   2.9745390e+00
   2.0000000e+02   2.3569609e+01   1.2253884e+02   2.9533047e+00
   2.0100000e+02   2.3462937e+01   1.1709986e+02   2.9100919e+00
   2.0200000e+02   2.4820511e+01   1.1939832e+02   3.0853154e+00
   2.0300000e+02   2.4900956e+01   1.2605808e+02   3.2211127e+00
   2.0400000e+02   2.3445268e+01   1.1893381e+02   3.0577141e+00
   2.0500000e+02   2.3418117e+01   1.1427578e+02   3.0768760e+00
   2.0600000e+02   2.3672783e+01   1.2002231e+02   3.2389118e+00
   2.0700000e+02   2.1587798e+01   1.1423265e+02   3.0434555e+00
   2.0800000e+02   1.9999136e+01   1.0929266e+02   2.7425669e+00
   2.0900000e+02   2.1844632e+01   1.1499632e+02   3.0706340e+00
   2.1000000e+02   1.9790256e+01   1.3645478e+02   2.9947064e+00
   2.1100000e+02   5.5799903e+01   2.2820565e+02   8.3624050e+00
   2.1200000e+02   7.2752325e+01   1.2540196e+02   1.8710559e+00
   2.1300000e+02   5.9734655e+01   1.4559706e+02   2.0024558e+00
   2.1400000e+02   2.1505209e+01   1.8549505e+02   1.7943882e+00
   2.1500000e+02   2.3323272e+01   1.5438860e+02   1.3405918e+00
   2.1600000e+02   5.6688869e+01   1.3300666e+02   6.1858062e+00
   2.1700000e+02   2.2800886e+01   1.7444053e+02   3.4058745e+00
   2.1800000e+02   2.1256843e+01   1.2131782e+02   2.2836875e+00
   2.1900000e+02   2.7096330e+01   9.4765169e+01   2.8850239e+00
   2.2000000e+02   1.5431571e+01   1.0505545e+02   1.3283398e+00
   2.2100000e+02   2.3391013e+01   1.0669779e+02   2.1962773e+00
   2.2200000e+02   2.1863889e+01   1.2611023e+02   1.9363800e+00
   2.2300000e+02   2.2066709e+01   1.0185134e+02   1.9844044e+00
   2.2400000e+02   1.6460264e+01   1.0390559e+02   1.3647226e+00
   2.2500000e+02   1.6386337e+01   9.3657649e+01   1.3771995e+00
   2.2600000e+02   1.5720029e+01   1.0027655e+02   1.3328177e+00
   2.2700000e+02   1.6144098e+01   1.2074053e+02   1.6955598e+00
   2.2800000e+02   7.2011839e+01   2.3544302e+02   7.8184001e+00
   2.2900000e+02   2.0681522e+01   2.4555227e+02   2.2530413e+00
   2.3000000e+02   6.2940351e+01   1.3393209e+02   2.1096032e+00
   2.3100000e+02   2.8712817e+01   1.1962697e+02   1.5841739e+00
   2.3200000e+02   1.1662900e+01   8.3858806e+01   8.2478587e-01
   2.3300000e+02   7.8971175e+00   7.0223217e+01   1.9887210e-01
   2.3400000e+02   1.3447878e+01   7.9354982e+01   8.7713627e-01
   2.3500000e+02   1.1963513e+01   1.0091379e+02   1.2182441e+00
   2.3600000e+02   1.0978014e+01   7.6235674e+01   1.3950727e+00
   2.3700000e+02   9.7532901e+00   7.4108075e+01   1.1155675e+00
   2.3800000e+02   1.2934704e+01   7.8791624e+01   1.5855496e+00
   2.3900000e+02   9.9013981e+00   8.0059612e+01   1.0827408e+00
   2.4000000e+02   9.3051139e+00   7.3357929e+01   8.4265661e-01
   2.4100000e+02   1.0849800e+01   7.5244161e+01   1.0483702e+00
   2.4200000e+02   9.4333158e+00   7.8219067e+01   9.4909648e-01
   2.4300000e+02   8.3317879e+00   6.5400291e+01   8.4066244e-01
   2.4400000e+02   8.4785228e+00   6.6324860e+01   9.7838620e-01
   2.4500000e+02   7.5419222e+00   7.3365024e+01   1.0391235e+00
   2.4600000e+02   6.5159379e+00   6.0364902e+01   8.3093866e-01
   2.4700000e+02   6.3949085e+00   5.5860176e+01   8.3653001e-01
   2.4800000e+02   6.1572301e+00   6.3575288e+01   9.4613146e-01
   2.4900000e+02   5.3800018e+00   5.5788073e+01   8.3375333e-01
   2.5000000e+02   5.5019054e+00   5.5062096e+01   8.7154825e-01
   2.5100000e+02   6.6912500e+00   6.4819290e+01   1.2272382e+00
   2.5200000e+02   5.8509062e+00   5.5427829e+01   1.1198591e+00
   2.5300000e+02   4.7203206e+00   5.2578653e+01   7.9921618e-01
   2.5400000e+02   5.2241755e+00   5.2914722e+01   9.2749178e-01
   2.5500000e+02   4.5646944e+00   5.2852627e+01   8.4251190e-01
   2.5600000e+02   4.4682451e+00   5.1080229e+01   8.5731055e-01
   2.5700000e+02   4.7667370e+00   5.2063717e+01   9.8992083e-01
   2.5800000e+02   4.5356671e+00   5.1736589e+01   1.0254845e+00
   2.5900000e+02   3.9416054e+00   4.9038719e+01   8.6484419e-01
   2.6000000e+02   3.9587692e+00   4.5880636e+01   8.4524007e-01
   2.6100000e+02   4.1426248e+00   4.8158459e+01   8.9931638e-01
   2.6200000e+02   4.0275188e+00   4.9308686e+01   9.6266714e-01
   2.6300000e+02   3.6587921e+00   4.7133958e+01   8.6132289e-01
   2.6400000e+02   3.9167648e+00   4.7156153e+01   9.4577983e-01
   2.6500000e+02   3.8094358e+00   5.0690259e+01   9.7499906e-01
   2.6600000e+02   3.5160461e+00   4.5566232e+01   8.8953435e-01
   2.6700000e+02   3.4095775e+00   4.3365664e+01   8.4065859e-01
   2.6800000e+02   3.7600970e+00   4.6601948e+01   9.7301513e-01
   2.6900000e+02   3.5560280e+00   4.5523784e+01   1.0361912e+00
   2.7000000e+02   3.0208410e+00   4.2705913e+01   8.2864196e-01
   2.7100000e+02   3.4459018e+00   4.2552040e+01   9.4663523e-01
   2.7200000e+02   3.6278418e+00   4.8302687e+01   1.0493391e+00
   2.7300000e+02   3.6401489e+00   4.4815841e+01   1.1568941e+00
   2.7400000e+02   3.1147630e+00   4.2843959e+01   8.8831356e-01
   2.7500000e+02   3.5000591e+00   4.3504529e+01   9.7750108e-01
   2.7600000e+02   3.4856472e+00   4.8932011e+01   1.0435227e+00
   2.7700000e+02   3.4574301e+00   4.5212280e+01   1.1044540e+00
   2.7800000e+02   3.2379141e+00   4.4179504e+01   9.7209114e-01
   2.7900000e+02   3.5530558e+00   4.5535348e+01   1.0936028e+00
   2.8000000e+02   3.3953956e+00   4.6065642e+01   1.1229534e+00
   2.8100000e+02   3.1843268e+00   4.4006001e+01   1.0762577e+00
   2.8200000e+02   3.2891604e+00   4.3363426e+01   1.0972872e+00
   2.8300000e+02   3.4476637e+00   4.4444815e+01   1.1770211e+00
   2.8400000e+02   3.4718953e+00   4.4456763e+01   1.2475285e+00
   2.8500000e+02   3.2714763e+00   4.4981483e+01   1.1415121e+00
   2.8600000e+02   3.4321013e+00   4.5478303e+01   1.1743917e+00
   2.8700000e+02   3.5205277e+00   4.6508068e+01   1.1923254e+00
   2.8800000e+02   3.6542536e+00   4.6443017e+01   1.2707051e+00
   2.8900000e+02   3.5238526e+00   4.6513473e+01   1.2200846e+00
   2.9000000e+02   3.5131873e+00   4.5983066e+01   1.2290200e+00
   2.9100000e+02   3.4699027e+00   4.5967882e+01   1.2236637e+00
   2.9200000e+02   3.4483493e+00   4.6341331e+01   1.2640083e+00
   2.9300000e+02   3.2358190e+00   4.5084209e+01   1.1894989e+00
   2.9400000e+02   3.0761154e+00   4.3765511e+01   1.0862958e+00
   2.9500000e+02   3.1851897e+00   4.3809804e+01   1.1303482e+00
   2.9600000e+02   3.3491052e+00   4.4797833e+01   1.2698118e+00
   2.9700000e+02   3.3693722e+00   4.4418466e+01   1.3779022e+00
   2.9800000e+02   3.1730140e+00   4.3052428e+01   1.3001382e+00
   2.9900000e+02   3.0915613e+00   4.2022304e+01   1.2426986e+00
   3.0000000e+02   2.9387894e+00   4.2141075e+01   1.1704268e+00
   3.0100000e+02   2.7947877e+00   4.1654340e+01   1.1017907e+00
   3.0200000e+02   2.7721223e+00   4.1686080e+01   1.0648147e+00
   3.0300000e+02   2.9986214e+00   4.2769196e+01   1.1857252e+00
   3.0400000e+02   3.0998013e+00   4.3910419e+01   1.3124711e+00
   3.0500000e+02   2.9683068e+00   4.3005856e+01   1.3183824e+00
   3.0600000e+02   2.7874521e+00   4.0625862e+01   1.2319586e+00
   3.0700000e+02   2.6500919e+00   3.8856686e+01   1.1492982e+00
   3.0800000e+02   2.5084652e+00   3.8122811e+01   1.0973460e+00
   3.0900000e+02   2.3603017e+00   3.7951412e+01   1.0372995e+00
   3.1000000e+02   2.3891604e+00   3.8980341e+01   1.0552176e+00
   3.1100000e+02   2.5951177e+00   4.0845389e+01   1.1821168e+00
   3.1200000e+02   2.7475301e+00   4.1921192e+01   1.3088673e+00
   3.1300000e+02   2.7311589e+00   4.1012399e+01   1.3167754e+00
   3.1400000e+02   2.6301651e+00   3.9280657e+01   1.2431766e+00
   3.1500000e+02   2.4788998e+00   3.8034134e+01   1.1504765e+00
   3.1600000e+02   2.3063700e+00   3.7549343e+01   1.0655669e+00
   3.1700000e+02   2.2069105e+00   3.7826698e+01   1.0095163e+00
   3.1800000e+02   2.2907362e+00   3.8894416e+01   1.0589333e+00
   3.1900000e+02   2.4964279e+00   4.0436381e+01   1.2040174e+00
   3.2000000e+02   2.6642276e+00   4.1157499e+01   1.3650319e+00
   3.2100000e+02   2.6341581e+00   4.0196405e+01   1.4019478e+00
   3.2200000e+02   2.4404548e+00   3.7872486e+01   1.2892023e+00
   3.2300000e+02   2.1789185e+00   3.5687105e+01   1.0917478e+00
   3.2400000e+02   1.9931444e+00   3.4972533e+01   9.4356496e-01
   3.2500000e+02   1.9726105e+00   3.5836553e+01   9.2305586e-01
   3.2600000e+02   2.1171752e+00   3.7801999e+01   1.0287484e+00
   3.2700000e+02   2.3609069e+00   3.9845548e+01   1.2156054e+00
   3.2800000e+02   2.5430896e+00   4.0700810e+01   1.3816651e+00
   3.2900000e+02   2.5193756e+00   3.9408787e+01   1.4143795e+00
   3.3000000e+02   2.2552544e+00   3.6404523e+01   1.2423200e+00
   3.3100000e+02   1.9234868e+00   3.3618927e+01   9.7181174e-01
   3.3200000e+02   1.7367865e+00   3.2741010e+01   8.0191296e-01
   3.3300000e+02   1.7936560e+00   3.4193086e+01   8.3373595e-01
   3.3400000e+02   2.0317590e+00   3.7227125e+01   1.0271560e+00
   3.3500000e+02   2.3143551e+00   4.0046096e+01   1.2760100e+00
   3.3600000e+02   2.5163614e+00   4.0757224e+01   1.4718933e+00
   3.3700000e+02   2.4613762e+00   3.8501781e+01   1.4703535e+00
   3.3800000e+02   2.0980412e+00   3.4403311e+01   1.1979096e+00
   3.3900000e+02   1.6751253e+00   3.1153008e+01   8.3309696e-01
   3.4000000e+02   1.4859408e+00   3.0646395e+01   6.5741818e-01
   3.4100000e+02   1.6309856e+00   3.2974669e+01   7.6169814e-01
   3.4200000e+02   1.9951959e+00   3.7161028e+01   1.0644622e+00
   3.4300000e+02   2.3479964e+00   4.0544395e+01   1.3966249e+00
   3.4400000e+02   2.5489665e+00   4.0623884e+01   1.6112838e+00
   3.4500000e+02   2.4106257e+00   3.6872087e+01   1.5373064e+00
   3.4600000e+02   1.8734871e+00   3.1753532e+01   1.0896251e+00
   3.4700000e+02   1.3708723e+00   2.8428626e+01   6.1602414e-01
   3.4800000e+02   1.2418677e+00   2.8806776e+01   4.7775266e-01
   3.4900000e+02   1.5658001e+00   3.2607821e+01   7.0576341e-01
   3.5000000e+02   2.0958776e+00   3.8333345e+01   1.1483054e+00
   3.5100000e+02   2.4569153e+00   4.2098375e+01   1.5260599e+00
   3.5200000e+02   2.6461445e+00   4.0436386e+01   1.7451727e+00
   3.5300000e+02   2.3260965e+00   3.4631831e+01   1.5081125e+00
   3.5400000e+02   1.5810027e+00   2.8427893e+01   8.5999429e-01
   3.5500000e+02   1.0397253e+00   2.5483541e+01   3.2983420e-01
   3.5600000e+02   1.0298082e+00   2.6977358e+01   2.9466061e-01
   3.5700000e+02   1.7297274e+00   3.2791485e+01   6.9764456e-01
   3.5800000e+02   2.6756506e+00   4.0632008e+01   1.4239082e+00
   3.5900000e+02   2.6126611e+00   4.5977728e+01   1.5976914e+00
   3.6000000e+02   2.8370938e+00   3.8854328e+01   1.8054329e+00
   3.6100000e+02   2.2662247e+00   3.3136109e+01   1.3120139e+00
   3.6200000e+02   1.4642483e+00   2.7171993e+01   6.9051880e-01
   3.6300000e+02   9.5611050e-01   2.5651870e+01   2.1665836e-01
   3.6400000e+02   1.1539337e+00   2.7629189e+01   3.1167444e-01
   3.6500000e+02   2.0641806e+00   3.2988862e+01   7.5917599e-01
   3.6600000e+02   3.2730561e+00   4.0235518e+01   1.7454989e+00
   3.6700000e+02   2.1960027e+00   4.0720851e+01   1.3378389e+00
   3.6800000e+02   1.9840658e+00   3.2750110e+01   1.0676944e+00
   3.6900000e+02   2.0443410e+00   3.1474223e+01   9.7571392e-01
   3.7000000e+02   1.8553457e+00   3.3375689e+01   9.3468287e-01
   3.7100000e+02   1.7309338e+00   3.3741056e+01   8.5478366e-01
   3.7200000e+02   1.6568237e+00   3.0448274e+01   8.1661605e-01
   3.7300000e+02   1.5090925e+00   2.7732051e+01   7.0095198e-01
   3.7400000e+02   1.4546173e+00   2.8617547e+01   7.5324638e-01
   3.7500000e+02   1.3333150e+00   2.7353504e+01   7.6644257e-01
   3.7600000e+02   1.2432226e+00   3.0322529e+01   6.6386876e-01
   3.7700000e+02   1.7728325e+00   3.3651507e+01   1.0128469e+00
   3.7800000e+02   2.0744646e+00   3.6639997e+01   1.2790985e+00
   3.7900000e+02   2.1222180e+00   3.6412752e+01   1.4614780e+00
   3.8000000e+02   1.6263795e+00   2.9769479e+01   1.0252131e+00
   3.8100000e+02   1.1586073e+00   2.4770955e+01   5.6124961e-01
   3.8200000e+02   9.4495108e-01   2.3885805e+01   3.8964517e-01
   3.8300000e+02   9.9265692e-01   2.5908741e+01   5.0499713e-01
   3.8400000e+02   1.1558678e+00   2.8256766e+01   7.5638471e-01
   3.8500000e+02   1.3652195e+00   3.0292853e+01   9.9822427e-01
   3.8600000e+02   1.6886732e+00   3.0970552e+01   1.3241419e+00
   3.8700000e+02   1.6528612e+00   2.9514182e+01   1.3916365e+00
   3.8800000e+02   1.2912615e+00   2.5509153e+01   9.7354343e-01
   3.8900000e+02   9.8676268e-01   2.4418012e+01   4.6760491e-01
   3.9000000e+02   9.9326186e-01   2.6415935e+01   3.5057228e-01
   3.9100000e+02   1.3181661e+00   3.0108956e+01   5.8276196e-01
   3.9200000e+02   1.6925849e+00   3.3416113e+01   9.8112532e-01
   3.9300000e+02   1.6769935e+00   3.3615813e+01   1.1049631e+00
   3.9400000e+02   1.6872972e+00   3.1048068e+01   1.1461047e+00
   3.9500000e+02   1.6904899e+00   3.0676752e+01   1.1349395e+00
   3.9600000e+02   1.5120552e+00   2.9074431e+01   9.9665943e-01
   3.9700000e+02   1.2528111e+00   2.7589422e+01   6.5419900e-01
   3.9800000e+02   1.3048561e+00   2.7370064e+01   6.4283618e-01
   3.9900000e+02   1.4954216e+00   2.9194275e+01   8.1163288e-01
   4.0000000e+02   1.4780167e+00   2.8822313e+01   1.0088281e+00
   4.0100000e+02   1.1026160e+00   2.7173822e+01   7.2591854e-01
   4.0200000e+02   1.1859287e+00   2.6961253e+01   7.6505473e-01
   4.0300000e+02   1.5682241e+00   3.1993028e+01   1.0463740e+00
   4.0400000e+02   1.7993912e+00   3.1186572e+01   1.4428715e+00
   4.0500000e+02   1.4119003e+00   2.9277017e+01   1.0104783e+00
   4.0600000e+02   1.3711221e+00   2.5945309e+01   9.2031340e-01
   4.0700000e+02   1.2614710e+00   2.7288116e+01   7.9172620e-01
   4.0800000e+02   1.2605626e+00   2.7572906e+01   9.4150292e-01
   4.0900000e+02   1.0247846e+00   2.7269221e+01   6.8309972e-01
   4.1000000e+02   1.2034255e+00   2.7655916e+01   8.2649265e-01
   4.1100000e+02   1.6740416e+00   3.0889543e+01   1.1824263e+00
   4.1200000e+02   1.9243280e+00   3.2288317e+01   1.7643553e+00
   4.1300000e+02   1.3069751e+00   2.8779556e+01   1.0466160e+00
   4.1400000e+02   1.1547509e+00   2.6083060e+01   7.4028634e-01
   4.1500000e+02   1.3989482e+00   2.8581716e+01   8.7396064e-01
   4.1600000e+02   1.4147339e+00   2.9602520e+01   1.1175985e+00
   4.1700000e+02   1.1512619e+00   2.8717146e+01   8.7013994e-01
   4.1800000e+02   1.2907497e+00   2.7150394e+01   1.0056646e+00
   4.1900000e+02   1.5299681e+00   2.8025108e+01   1.1958316e+00
   4.2000000e+02   1.5893784e+00   3.0508593e+01   1.5815256e+00
   4.2100000e+02   1.0888879e+00   2.6186356e+01   8.8383021e-01
   4.2200000e+02   1.0175293e+00   2.5677942e+01   6.4574496e-01
   4.2300000e+02   1.6610483e+00   2.9681436e+01   1.0727061e+00
   4.2400000e+02   1.8659680e+00   3.1120587e+01   1.5874620e+00
   4.2500000e+02   1.2779701e+00   3.0361329e+01   9.8398953e-01
   4.2600000e+02   1.3341125e+00   2.8146135e+01   1.0003771e+00
   4.2700000e+02   1.4061045e+00   2.9800489e+01   1.0873050e+00
   4.2800000e+02   1.3703753e+00   2.7962522e+01   1.2128573e+00
   4.2900000e+02   1.0888058e+00   2.5630333e+01   8.7639416e-01
   4.3000000e+02   1.2334203e+00   2.5147308e+01   1.0254940e+00
   4.3100000e+02   1.2099611e+00   2.8864485e+01   1.1701145e+00
   4.3200000e+02   1.0465187e+00   2.4740791e+01   9.9898885e-01
   4.3300000e+02   9.3492916e-01   2.3473208e+01   7.7041890e-01
   4.3400000e+02   1.2248412e+00   2.6158967e+01   9.9218312e-01
   4.3500000e+02   1.2988346e+00   2.9333829e+01   1.2724060e+00
   4.3600000e+02   1.0991626e+00   2.7222279e+01   9.8372177e-01
   4.3700000e+02   1.2343737e+00   2.6733800e+01   1.0596362e+00
   4.3800000e+02   1.6768179e+00   3.0108741e+01   1.3879348e+00
   4.3900000e+02   1.8186908e+00   2.8162671e+01   1.8810387e+00
   4.4000000e+02   1.0916919e+00   2.7205136e+01   9.0218970e-01
   4.4100000e+02   1.0046554e+00   2.5241199e+01   6.9119614e-01
   4.4200000e+02   1.1004807e+00   2.6533394e+01   7.6997574e-01
   4.4300000e+02   1.2682569e+00   2.9457041e+01   1.1091401e+00
   4.4400000e+02   1.1918721e+00   2.8902722e+01   1.1290513e+00
   4.4500000e+02   1.2414119e+00   2.7518705e+01   1.2290278e+00
   4.4600000e+02   1.3012612e+00   2.6833015e+01   1.3714641e+00
   4.4700000e+02   1.0576069e+00   2.3263703e+01   1.1412280e+00
   4.4800000e+02   7.7700256e-01   2.0170356e+01   6.8864901e-01
   4.4900000e+02   7.2130276e-01   2.0766580e+01   5.4453843e-01
   4.5000000e+02   8.5107045e-01   2.4175366e+01   6.8577797e-01
   4.5100000e+02   1.0405755e+00   2.5950693e+01   9.4411581e-01
   4.5200000e+02   1.2346151e+00   2.8600599e+01   1.1454566e+00
   4.5300000e+02   1.4930648e+00   3.0077658e+01   1.5473489e+00
   4.5400000e+02   1.2482652e+00   2.7324041e+01   1.2873616e+00
   4.5500000e+02   9.6870342e-01   2.2476213e+01   7.9379918e-01
   4.5600000e+02   7.9221649e-01   2.1579166e+01   5.0273797e-01
   4.5700000e+02   8.0033134e-01   2.3030165e+01   5.6477272e-01
   4.5800000e+02   9.0922155e-01   2.4013766e+01   8.1409928e-01
   4.5900000e+02   9.0273031e-01   2.4917489e+01   9.3257807e-01
   4.6000000e+02   9.7169026e-01   2.3145335e+01   1.0988421e+00
   4.6100000e+02   9.0670829e-01   2.1178919e+01   1.0238923e+00
   4.6200000e+02   8.2523626e-01   1.9319483e+01   9.0964615e-01
   4.6300000e+02   6.7859505e-01   1.9786415e+01   6.1220194e-01
   4.6400000e+02   6.8840814e-01   2.1227620e+01   5.3603190e-01
   4.6500000e+02   8.4994388e-01   2.4021760e+01   6.4797803e-01
   4.6600000e+02   1.1359067e+00   2.7699296e+01   9.6359892e-01
   4.6700000e+02   1.2250609e+00   2.7608839e+01   1.1425867e+00
   4.6800000e+02   1.1027494e+00   2.5704207e+01   1.0124030e+00
   4.6900000e+02   1.0209037e+00   2.3404078e+01   9.1316025e-01
   4.7000000e+02   8.3476764e-01   2.2242708e+01   7.0923075e-01
   4.7100000e+02   7.2752346e-01   2.0687270e+01   5.9404408e-01
   4.7200000e+02   7.2403895e-01   2.0529232e+01   6.2497123e-01
   4.7300000e+02   7.9943435e-01   2.1723499e+01   8.0374771e-01
   4.7400000e+02   7.3826985e-01   2.0630714e+01   8.4504227e-01
   4.7500000e+02   6.3030397e-01   1.8829337e+01   6.9931058e-01
   4.7600000e+02   6.4302623e-01   1.8211187e+01   6.8988792e-01
   4.7700000e+02   6.4080341e-01   2.0026868e+01   6.8684677e-01
   4.7800000e+02   6.5081570e-01   1.9678097e+01   7.0463389e-01
   4.7900000e+02   6.7082802e-01   2.0406590e+01   6.7498422e-01
   4.8000000e+02   8.1531104e-01   2.2299071e+01   8.4426458e-01
   4.8100000e+02   7.9677151e-01   2.2981710e+01   8.8013331e-01
   4.8200000e+02   7.1210651e-01   2.1084222e+01   7.3643338e-01
   4.8300000e+02   6.9777461e-01   1.9720126e+01   6.7703291e-01
   4.8400000e+02   7.0272341e-01   2.0156545e+01   7.1072434e-01
   4.8500000e+02   6.5205504e-01   1.8740782e+01   7.5264581e-01
   4.8600000e+02   5.2264851e-01   1.7619401e+01   5.7935862e-01
   4.8700000e+02   5.5365806e-01   1.7359806e+01   6.2647708e-01
   4.8800000e+02   5.6228110e-01   1.9423737e+01   6.8195313e-01
   4.8900000e+02   5.6086282e-01   1.8489185e+01   7.1754407e-01
   4.9000000e+02   5.3583721e-01   1.8000986e+01   6.2716510e-01
   4.9100000e+02   6.3208624e-01   1.8135380e+01   7.3611803e-01
   4.9200000e+02   6.0056373e-01   1.8864609e+01   7.5803106e-01
   4.9300000e+02   5.0258676e-01   1.7379942e+01   6.1038849e-01
   4.9400000e+02   4.7235489e-01   1.6925718e+01   4.9764636e-01
   4.9500000e+02   5.4867186e-01   1.8576511e+01   5.7920803e-01
   4.9600000e+02   5.9050177e-01   1.9881978e+01   7.1131136e-01
   4.9700000e+02   5.5394688e-01   1.9274927e+01   6.7595135e-01
   4.9800000e+02   5.9137296e-01   1.8096346e+01   7.3025466e-01
   4.9900000e+02   5.9187291e-01   1.7827866e+01   7.5519163e-01
   5.0000000e+02   4.9696779e-01   1.6237198e+01   7.0325429e-01
   5.0100000e+02   3.5271133e-01   1.4518834e+01   3.9956211e-01
   5.0200000e+02   3.4883508e-01   1.4791240e+01   3.4918404e-01
   5.0300000e+02   4.4864831e-01   1.7408346e+01   4.7664204e-01
   5.0400000e+02   5.8117772e-01   1.9177165e+01   7.5780176e-01
   5.0500000e+02   5.4578983e-01   1.9947340e+01   7.3548195e-01
   5.0600000e+02   5.8186783e-01   1.7744151e+01   7.9979358e-01
   5.0700000e+02   5.1234516e-01   1.6465029e+01   6.7051871e-01
   5.0800000e+02   4.1050140e-01   1.4652463e+01   5.2725195e-01
   5.0900000e+02   3.0038315e-01   1.3879255e+01   2.9076196e-01
   5.1000000e+02   3.1767669e-01   1.4578072e+01   2.9995335e-01
   5.1100000e+02   4.4212504e-01   1.7119016e+01   4.7591207e-01
   5.1200000e+02   5.8061339e-01   1.9109881e+01   7.7942249e-01
   5.1300000e+02   5.4625078e-01   1.9130186e+01   7.6953384e-01
   5.1400000e+02   5.4983868e-01   1.6432367e+01   7.6323173e-01
   5.1500000e+02   4.8074274e-01   1.5205576e+01   6.1517404e-01
   5.1600000e+02   3.7347058e-01   1.4223946e+01   4.3956900e-01
   5.1700000e+02   3.0320896e-01   1.4266325e+01   2.6744506e-01
   5.1800000e+02   3.6572211e-01   1.5471835e+01   3.3796031e-01
   5.1900000e+02   5.0613536e-01   1.8184206e+01   5.3502746e-01
   5.2000000e+02   6.0205098e-01   1.8911431e+01   7.7661544e-01
   5.2100000e+02   5.3110061e-01   1.8444833e+01   6.9526165e-01
   5.2200000e+02   5.3450071e-01   1.6414468e+01   6.8384169e-01
   5.2300000e+02   4.7323687e-01   1.6147141e+01   5.6294541e-01
   5.2400000e+02   4.2043274e-01   1.5279022e+01   4.8469009e-01
   5.2500000e+02   3.7831278e-01   1.5301069e+01   4.0182212e-01
   5.2600000e+02   4.0013397e-01   1.5500621e+01   4.5755753e-01
   5.2700000e+02   3.8817668e-01   1.5597697e+01   4.7894194e-01
   5.2800000e+02   3.7160010e-01   1.5054981e+01   4.9182062e-01
   5.2900000e+02   3.7485208e-01   1.4826757e+01   5.0318618e-01
   5.3000000e+02   4.0799069e-01   1.5455877e+01   5.6292859e-01
   5.3100000e+02   4.4000665e-01   1.5919044e+01   6.3323861e-01
   5.3200000e+02   4.4166305e-01   1.6045840e+01   6.2604511e-01
   5.3300000e+02   4.4773182e-01   1.5960982e+01   6.1588407e-01
   5.3400000e+02   4.1478273e-01   1.5817181e+01   5.4459704e-01
   5.3500000e+02   3.7900811e-01   1.5372044e+01   4.6750503e-01
   5.3600000e+02   3.6641953e-01   1.5358481e+01   4.3113771e-01
   5.3700000e+02   4.0153787e-01   1.5955795e+01   4.9942371e-01
   5.3800000e+02   4.3824950e-01   1.6603073e+01   6.0635257e-01
   5.3900000e+02   4.5143418e-01   1.6711666e+01   6.7683619e-01
   5.4000000e+02   4.5162009e-01   1.6117087e+01   7.0008389e-01
   5.4100000e+02   4.2553684e-01   1.5269871e+01   6.5529273e-01
   5.4200000e+02   3.7395981e-01   1.4551962e+01   5.4884029e-01
   5.4300000e+02   3.3128034e-01   1.4246793e+01   4.3781262e-01
   5.4400000e+02   3.3627493e-01   1.4648310e+01   4.2205133e-01
   5.4500000e+02   3.8325766e-01   1.5574633e+01   5.0422873e-01
   5.4600000e+02   4.2907920e-01   1.6422206e+01   6.1474364e-01
   5.4700000e+02   4.4580197e-01   1.6695052e+01   6.7450733e-01
   5.4800000e+02   4.5377729e-01   1.6299622e+01   6.9796599e-01
   5.4900000e+02   4.3975016e-01   1.5849615e+01   6.6742275e-01
   5.5000000e+02   4.0187732e-01   1.5485884e+01   5.8993050e-01
   5.5100000e+02   3.6427447e-01   1.5164867e+01   4.9942313e-01
   5.5200000e+02   3.5730021e-01   1.5028007e+01   4.7467392e-01
   5.5300000e+02   3.7030370e-01   1.5132227e+01   5.1252296e-01
   5.5400000e+02   3.7801063e-01   1.5189995e+01   5.6722261e-01
   5.5500000e+02   3.7237725e-01   1.5003582e+01   5.9436908e-01
   5.5600000e+02   3.6865873e-01   1.4655374e+01   6.0533534e-01
   5.5700000e+02   3.6546017e-01   1.4399410e+01   6.0277476e-01
   5.5800000e+02   3.5496040e-01   1.4399615e+01   5.7915099e-01
   5.5900000e+02   3.4326607e-01   1.4599098e+01   5.4103433e-01
   5.6000000e+02   3.4254749e-01   1.4880014e+01   5.1463404e-01
   5.6100000e+02   3.5644684e-01   1.5240501e+01   5.1947529e-01
   5.6200000e+02   3.7716836e-01   1.5659552e+01   5.5302031e-01
   5.6300000e+02   3.9632307e-01   1.5926940e+01   6.0268195e-01
   5.6400000e+02   4.0051533e-01   1.5796110e+01   6.3383734e-01
   5.6500000e+02   3.8713606e-01   1.5230695e+01   6.2775541e-01
   5.6600000e+02   3.5982726e-01   1.4486246e+01   5.8596564e-01
   5.6700000e+02   3.3167072e-01   1.3930566e+01   5.3613608e-01
   5.6800000e+02   3.1225412e-01   1.3774417e+01   5.0102366e-01
   5.6900000e+02   3.0521325e-01   1.3966670e+01   4.8873422e-01
   5.7000000e+02   3.1113666e-01   1.4331499e+01   5.0123559e-01
   5.7100000e+02   3.2678341e-01   1.4687992e+01   5.3520509e-01
   5.7200000e+02   3.4160091e-01   1.4806893e+01   5.7394108e-01
   5.7300000e+02   3.4293767e-01   1.4562942e+01   5.8942841e-01
   5.7400000e+02   3.2790588e-01   1.4071928e+01   5.6705524e-01
   5.7500000e+02   3.0665470e-01   1.3617483e+01   5.2235631e-01
   5.7600000e+02   2.9245525e-01   1.3461484e+01   4.8604799e-01
   5.7700000e+02   2.9222977e-01   1.3669251e+01   4.7949008e-01
   5.7800000e+02   3.0177568e-01   1.4088201e+01   4.9934967e-01
   5.7900000e+02   3.1053878e-01   1.4446636e+01   5.2378552e-01
   5.8000000e+02   3.1118092e-01   1.4501489e+01   5.3291379e-01
   5.8100000e+02   3.0280967e-01   1.4198493e+01   5.2102887e-01
   5.8200000e+02   2.8890160e-01   1.3687861e+01   4.9522463e-01
   5.8300000e+02   2.7577890e-01   1.3207705e+01   4.7171907e-01
   5.8400000e+02   2.6552365e-01   1.2964156e+01   4.5821838e-01
   5.8500000e+02   2.5812434e-01   1.2995854e+01   4.5356735e-01
   5.8600000e+02   2.5422079e-01   1.3174536e+01   4.5636357e-01
   5.8700000e+02   2.5045896e-01   1.3320251e+01   4.5834517e-01
   5.8800000e+02   2.4236177e-01   1.3303633e+01   4.4910148e-01
   5.8900000e+02   2.3164321e-01   1.3090113e+01   4.2902530e-01
   5.9000000e+02   2.2578362e-01   1.2727857e+01   4.1543030e-01
   5.9100000e+02   2.2310913e-01   1.2363487e+01   4.1323711e-01
   5.9200000e+02   2.1699481e-01   1.2134673e+01   4.0914874e-01
   5.9300000e+02   2.1077656e-01   1.2107996e+01   4.0637126e-01
   5.9400000e+02   2.0434148e-01   1.2248472e+01   4.0068142e-01
   5.9500000e+02   2.0042416e-01   1.2449402e+01   3.9563704e-01
   5.9600000e+02   1.9925446e-01   1.2592791e+01   3.9173157e-01
   5.9700000e+02   2.0063988e-01   1.2618772e+01   3.9136931e-01
   5.9800000e+02   2.0121530e-01   1.2524446e+01   3.9012832e-01
   5.9900000e+02   2.0051486e-01   1.2352761e+01   3.8898577e-01
   6.0000000e+02   1.9825942e-01   1.2154583e+01   3.8715702e-01
   6.0100000e+02   1.9664525e-01   1.1977076e+01   3.8870954e-01
   6.0200000e+02   1.9521935e-01   1.1862067e+01   3.9209545e-01
   6.0300000e+02   1.9347725e-01   1.1831323e+01   3.9436336e-01
   6.0400000e+02   1.9187373e-01   1.1870593e+01   3.9403956e-01
   6.0500000e+02   1.9190348e-01   1.1939985e+01   3.9365427e-01
   6.0600000e+02   1.9334933e-01   1.2000190e+01   3.9419197e-01
   6.0700000e+02   1.9462524e-01   1.2034736e+01   3.9405566e-01
   6.0800000e+02   1.9481638e-01   1.2047986e+01   3.9187264e-01
   6.0900000e+02   1.9545688e-01   1.2047591e+01   3.9140184e-01
   6.1000000e+02   1.9764826e-01   1.2030011e+01   3.9655094e-01
   6.1100000e+02   1.9986081e-01   1.1981437e+01   4.0511733e-01
   6.1200000e+02   1.9994546e-01   1.1890811e+01   4.1082003e-01
   6.1300000e+02   1.9857948e-01   1.1766645e+01   4.1201093e-01
   6.1400000e+02   1.9813056e-01   1.1635317e+01   4.1250603e-01
   6.1500000e+02   1.9963894e-01   1.1527514e+01   4.1563744e-01
   6.1600000e+02   2.0186714e-01   1.1471585e+01   4.1956403e-01
   6.1700000e+02   2.0418891e-01   1.1492938e+01   4.2211303e-01
   6.1800000e+02   2.0820512e-01   1.1606315e+01   4.2601764e-01
   6.1900000e+02   2.1557822e-01   1.1798831e+01   4.3537714e-01
   6.2000000e+02   2.2571997e-01   1.2021174e+01   4.5053733e-01
   6.2100000e+02   2.3610741e-01   1.2204707e+01   4.6659113e-01
   6.2200000e+02   2.4495575e-01   1.2295509e+01   4.7883356e-01
   6.2300000e+02   2.5291925e-01   1.2288017e+01   4.8833263e-01
   6.2400000e+02   2.5996856e-01   1.2220126e+01   4.9587220e-01
   6.2500000e+02   2.6485806e-01   1.2168120e+01   4.9951120e-01
   6.2600000e+02   2.6431061e-01   1.2277591e+01   4.9485302e-01
   6.2700000e+02   2.5287855e-01   1.2681190e+01   4.7336419e-01
   6.2800000e+02   2.3451602e-01   1.3071640e+01   4.3021434e-01
   6.2900000e+02   2.2707819e-01   1.3201052e+01   3.9325542e-01
   6.3000000e+02   2.3628914e-01   1.3184318e+01   3.9717889e-01
   6.3100000e+02   2.5217590e-01   1.2983544e+01   4.4431023e-01
   6.3200000e+02   2.5844401e-01   1.2445154e+01   5.0196683e-01
   6.3300000e+02   2.4078853e-01   1.1533624e+01   5.1380008e-01
   6.3400000e+02   2.0947697e-01   1.0412462e+01   4.7503261e-01
   6.3500000e+02   1.7393598e-01   9.5585087e+00   3.9476941e-01
   6.3600000e+02   1.4974336e-01   9.3853646e+00   3.1407872e-01
   6.3700000e+02   1.4804814e-01   9.9436315e+00   2.7644741e-01
   6.3800000e+02   1.7432851e-01   1.1180833e+01   3.0218624e-01
   6.3900000e+02   2.3238740e-01   1.2852926e+01   4.0276950e-01
   6.4000000e+02   3.0490756e-01   1.4322054e+01   5.4971478e-01
   6.4100000e+02   3.4917314e-01   1.4694500e+01   6.5694100e-01
   6.4200000e+02   3.3262158e-01   1.3507189e+01   6.4133566e-01
   6.4300000e+02   2.5648068e-01   1.1580431e+01   4.6588350e-01
   6.4400000e+02   1.8353046e-01   1.0162116e+01   2.7303444e-01
   6.4500000e+02   1.5025608e-01   9.7385447e+00   1.8918330e-01
   6.4600000e+02   1.6030396e-01   1.0257442e+01   2.2707961e-01
   6.4700000e+02   1.9410711e-01   1.1502610e+01   3.3997736e-01
   6.4800000e+02   2.1988183e-01   1.2584349e+01   4.5823123e-01
   6.4900000e+02   2.2714547e-01   1.2344856e+01   5.2381255e-01
   6.5000000e+02   2.1015692e-01   1.0585452e+01   4.8772226e-01
   6.5100000e+02   1.6306903e-01   8.8270100e+00   3.4221027e-01
   6.5200000e+02   1.1858292e-01   8.2086203e+00   1.9701078e-01
   6.5300000e+02   1.0702852e-01   8.6239756e+00   1.4420252e-01
   6.5400000e+02   1.3391289e-01   9.9802737e+00   1.9028907e-01
   6.5500000e+02   1.9227334e-01   1.1904924e+01   3.1593992e-01
   6.5600000e+02   2.5030506e-01   1.3250058e+01   4.7160302e-01
   6.5700000e+02   2.6085011e-01   1.3127568e+01   5.3346532e-01
   6.5800000e+02   2.3423689e-01   1.1144621e+01   4.7630610e-01
   6.5900000e+02   1.7311016e-01   9.4950759e+00   2.9674155e-01
   6.6000000e+02   1.3297173e-01   9.0302942e+00   1.7386957e-01
   6.6100000e+02   1.3202000e-01   9.6127572e+00   1.6304619e-01
   6.6200000e+02   1.6886180e-01   1.0670427e+01   2.6297910e-01
   6.6300000e+02   1.8998067e-01   1.1139969e+01   3.5987260e-01
   6.6400000e+02   1.7761590e-01   1.0438095e+01   3.8115257e-01
   6.6500000e+02   1.4906578e-01   8.9019059e+00   3.2447713e-01
   6.6600000e+02   1.2166723e-01   7.9736863e+00   2.3536254e-01
   6.6700000e+02   1.1206163e-01   8.2881989e+00   1.8773628e-01
   6.6800000e+02   1.2806431e-01   9.5468457e+00   2.0627674e-01
   6.6900000e+02   1.7754386e-01   1.1276371e+01   3.1110873e-01
   6.7000000e+02   2.2533527e-01   1.2307760e+01   4.3640810e-01
   6.7100000e+02   2.2263718e-01   1.1693818e+01   4.6246686e-01
   6.7200000e+02   1.7443753e-01   9.7546418e+00   3.4938792e-01
   6.7300000e+02   1.2411745e-01   8.2294896e+00   1.9945259e-01
   6.7400000e+02   1.0203689e-01   8.0473382e+00   1.3303436e-01
   6.7500000e+02   1.1359468e-01   8.8743239e+00   1.6817886e-01
   6.7600000e+02   1.4802585e-01   1.0225505e+01   2.7886798e-01
   6.7700000e+02   1.7584098e-01   1.0935879e+01   3.9397161e-01
   6.7800000e+02   1.7522300e-01   1.0270087e+01   4.3184410e-01
   6.7900000e+02   1.4680911e-01   8.6090546e+00   3.5949858e-01
   6.8000000e+02   1.0800523e-01   7.3234593e+00   2.2133339e-01
   6.8100000e+02   8.7218262e-02   7.3524514e+00   1.2751373e-01
   6.8200000e+02   1.0049993e-01   8.4029003e+00   1.3731594e-01
   6.8300000e+02   1.4822233e-01   1.0130079e+01   2.4254936e-01
   6.8400000e+02   1.9079074e-01   1.1391750e+01   3.6809970e-01
   6.8500000e+02   1.9593721e-01   1.1536685e+01   4.1018986e-01
   6.8600000e+02   1.8898691e-01   1.0404946e+01   3.9349516e-01
   6.8700000e+02   1.6640493e-01   9.6992655e+00   3.1375787e-01
   6.8800000e+02   1.5088600e-01   9.5862759e+00   2.5590094e-01
   6.8900000e+02   1.4917740e-01   9.8186641e+00   2.4312680e-01
   6.9000000e+02   1.6083186e-01   9.7541767e+00   2.9229719e-01
   6.9100000e+02   1.4773547e-01   9.2314728e+00   3.0102063e-01
   6.9200000e+02   1.1811681e-01   8.3146898e+00   2.5826050e-01
   6.9300000e+02   9.6740805e-02   7.6314425e+00   2.0427211e-01
   6.9400000e+02   9.8050795e-02   7.8686250e+00   2.0290472e-01
   6.9500000e+02   1.1947016e-01   8.9287395e+00   2.6433532e-01
   6.9600000e+02   1.4324256e-01   9.6571302e+00   3.5124231e-01
   6.9700000e+02   1.5065339e-01   9.6917815e+00   3.8267405e-01
   6.9800000e+02   1.4485784e-01   8.9516963e+00   3.6253266e-01
   6.9900000e+02   1.2079055e-01   8.3238747e+00   2.7502906e-01
   7.0000000e+02   1.0344053e-01   8.0768048e+00   2.0500814e-01
   7.0100000e+02   1.0336767e-01   8.5285473e+00   1.8809855e-01
   7.0200000e+02   1.2652271e-01   9.4060064e+00   2.5661840e-01
   7.0300000e+02   1.4870994e-01   1.0035580e+01   3.4721199e-01
   7.0400000e+02   1.5059722e-01   9.9530859e+00   3.8904992e-01
   7.0500000e+02   1.3841548e-01   8.9835621e+00   3.6642443e-01
   7.0600000e+02   1.1837744e-01   8.0470010e+00   2.9168704e-01
   7.0700000e+02   1.0394511e-01   7.7868855e+00   2.3058741e-01
   7.0800000e+02   1.0163810e-01   8.1325723e+00   2.1272304e-01
   7.0900000e+02   1.1626500e-01   8.7084895e+00   2.5930319e-01
   7.1000000e+02   1.3071298e-01   9.1091953e+00   3.1675496e-01
   7.1100000e+02   1.3172118e-01   9.0778023e+00   3.3989888e-01
   7.1200000e+02   1.2135185e-01   8.6475068e+00   3.1277682e-01
   7.1300000e+02   1.1353176e-01   8.3065616e+00   2.7392436e-01
   7.1400000e+02   1.1358677e-01   8.5468434e+00   2.5894747e-01
   7.1500000e+02   1.2138282e-01   8.9826893e+00   2.8216688e-01
   7.1600000e+02   1.3007740e-01   9.1666847e+00   3.2083673e-01
   7.1700000e+02   1.3004558e-01   8.9127784e+00   3.3870232e-01
   7.1800000e+02   1.1706694e-01   8.3205475e+00   3.1162988e-01
   7.1900000e+02   9.9752698e-02   7.7507893e+00   2.5765071e-01
   7.2000000e+02   9.0751037e-02   7.5155602e+00   2.2202572e-01
   7.2100000e+02   9.4166934e-02   7.8320749e+00   2.3155379e-01
   7.2200000e+02   1.0647556e-01   8.3242643e+00   2.8378333e-01
   7.2300000e+02   1.1347708e-01   8.4699696e+00   3.2626238e-01
   7.2400000e+02   1.1137862e-01   8.2375711e+00   3.2733154e-01
   7.2500000e+02   1.0487896e-01   7.8168607e+00   2.9934284e-01
   7.2600000e+02   9.6144795e-02   7.6719450e+00   2.5566382e-01
   7.2700000e+02   9.2805857e-02   7.7711954e+00   2.3001524e-01
   7.2800000e+02   9.8608077e-02   8.1360919e+00   2.4224665e-01
   7.2900000e+02   1.1172042e-01   8.5040037e+00   2.9500687e-01
   7.3000000e+02   1.1434916e-01   8.5330754e+00   3.2577491e-01
   7.3100000e+02   1.0526048e-01   8.1027797e+00   3.0631313e-01
   7.3200000e+02   9.6232062e-02   7.5415447e+00   2.6897920e-01
   7.3300000e+02   9.0746980e-02   7.4299255e+00   2.4377177e-01
   7.3400000e+02   8.8848950e-02   7.5560133e+00   2.3927665e-01
   7.3500000e+02   9.0621104e-02   7.6175744e+00   2.5104827e-01
   7.3600000e+02   9.6179711e-02   7.6311213e+00   2.7932508e-01
   7.3700000e+02   9.5756121e-02   7.6266661e+00   2.9198565e-01
   7.3800000e+02   8.6559588e-02   7.3451054e+00   2.6671838e-01
   7.3900000e+02   7.9197133e-02   6.9977203e+00   2.2558182e-01
   7.4000000e+02   8.1948584e-02   7.1691311e+00   2.2175870e-01
   7.4100000e+02   9.0293219e-02   7.7390859e+00   2.5426102e-01
   7.4200000e+02   9.4167212e-02   7.7644817e+00   2.8294525e-01
   7.4300000e+02   9.1732487e-02   7.5490770e+00   2.7471288e-01
   7.4400000e+02   9.0858823e-02   7.3014152e+00   2.7464407e-01
   7.4500000e+02   8.0206547e-02   7.1805454e+00   2.4435148e-01
   7.4600000e+02   7.0275996e-02   6.6759674e+00   2.0124955e-01
   7.4700000e+02   6.9542127e-02   6.6605468e+00   1.8868788e-01
   7.4800000e+02   8.3396403e-02   7.1863901e+00   2.4201354e-01
   7.4900000e+02   8.7578505e-02   7.3825759e+00   2.9174901e-01
   7.5000000e+02   7.6031901e-02   7.0053222e+00   2.4911861e-01
   7.5100000e+02   7.4659755e-02   6.4580466e+00   2.3064525e-01
   7.5200000e+02   7.3525982e-02   6.7907753e+00   2.2149586e-01
   7.5300000e+02   6.8602081e-02   6.6224947e+00   2.1569155e-01
   7.5400000e+02   6.2026259e-02   6.5295567e+00   1.7682797e-01
   7.5500000e+02   7.5355170e-02   6.6276571e+00   2.2096393e-01
   7.5600000e+02   8.5413622e-02   7.3591449e+00   2.6941849e-01
   7.5700000e+02   8.1623830e-02   7.1665109e+00   2.9147449e-01
   7.5800000e+02   6.7321597e-02   6.4624651e+00   2.0257027e-01
   7.5900000e+02   6.9395233e-02   6.2630056e+00   1.9252524e-01
   7.6000000e+02   7.2321502e-02   7.1728936e+00   2.0919176e-01
   7.6100000e+02   7.1293566e-02   6.6212101e+00   2.2660550e-01
   7.6200000e+02   6.4433707e-02   6.5416645e+00   1.9196088e-01
   7.6300000e+02   8.4325636e-02   6.4688038e+00   2.6296942e-01
   7.6400000e+02   8.0008224e-02   7.0047182e+00   2.8514561e-01
   7.6500000e+02   6.3658893e-02   6.5429002e+00   2.3651728e-01
   7.6600000e+02   5.4831950e-02   5.9057182e+00   1.5257796e-01
   7.6700000e+02   6.5122904e-02   6.0609337e+00   1.7146424e-01
   7.6800000e+02   7.2457746e-02   7.0452018e+00   2.1737898e-01
   7.6900000e+02   7.2494239e-02   7.0669343e+00   2.3714753e-01
   7.7000000e+02   6.9885239e-02   6.9356609e+00   2.1586659e-01
   7.7100000e+02   8.8346984e-02   6.6702067e+00   2.7932586e-01
   7.7200000e+02   9.0253940e-02   7.5879034e+00   3.1352311e-01
   7.7300000e+02   7.4322717e-02   6.3570679e+00   2.8201905e-01
   7.7400000e+02   5.1728548e-02   5.6830906e+00   1.2766964e-01
   7.7500000e+02   5.7231573e-02   5.7085293e+00   1.3163883e-01
   7.7600000e+02   6.8895588e-02   6.7850101e+00   1.7629247e-01
   7.7700000e+02   9.4778169e-02   7.5487078e+00   3.0189843e-01
   7.7800000e+02   8.7657660e-02   8.3118458e+00   2.7848577e-01
   7.7900000e+02   1.1072884e-01   7.6062381e+00   3.7142538e-01
   7.8000000e+02   1.0438301e-01   7.3536473e+00   3.5039209e-01
   7.8100000e+02   7.7538511e-02   6.7842086e+00   2.9155857e-01
   7.8200000e+02   4.5063457e-02   5.3500332e+00   8.4717018e-02


==> data/conv_1.dat <==
   1.0000000e+00   9.5900808e+03   9.7130636e+03   9.5186386e-01
   2.0000000e+00   1.8446951e+05   6.4825002e+03   5.6959564e+01
   3.0000000e+00   1.1145209e+05   5.0205834e+03   9.5384704e+01
   4.0000000e+00   9.1490457e+04   4.0084385e+03   1.3942177e+02
   5.0000000e+00   6.6165870e+04   3.5281894e+03   1.4397724e+02
   6.0000000e+00   5.7383503e+04   3.3058275e+03   1.6494299e+02
   7.0000000e+00   4.9189886e+04   3.2999480e+03   1.5795964e+02
   8.0000000e+00   4.7721870e+04   3.0984154e+03   1.7193026e+02
   9.0000000e+00   4.0368094e+04   3.1073853e+03   1.5926780e+02
   1.0000000e+01   3.6540659e+04   2.7085320e+03   1.0648770e+02
   1.1000000e+01   3.1294420e+04   2.6414584e+03   1.3950115e+02
   1.2000000e+01   2.6037060e+04   2.4709527e+03   9.2588448e+01
   1.3000000e+01   2.1765327e+04   2.3063696e+03   1.2825826e+02
   1.4000000e+01   1.7039170e+04   1.9065178e+03   6.3410147e+01
   1.5000000e+01   1.3739719e+04   1.7656555e+03   7.9962784e+01
   1.6000000e+01   1.0208849e+04   1.5028617e+03   5.4208416e+01
   1.7000000e+01   8.5917034e+03   1.3602180e+03   7.3058450e+01
   1.8000000e+01   7.7112706e+03   1.3775022e+03   5.4981593e+01
   1.9000000e+01   6.9015558e+03   1.3540886e+03   5.8122505e+01
   2.0000000e+01   6.4847120e+03   1.0431658e+03   5.2751194e+01
   2.1000000e+01   4.4289282e+03   9.5202728e+02   5.0555471e+01
   2.2000000e+01   3.4701194e+03   8.7618162e+02   3.6313427e+01
   2.3000000e+01   2.4556165e+03   9.0365520e+02   4.1109456e+01
   2.4000000e+01   1.8868055e+03   5.6812462e+02   2.7128557e+01
   2.5000000e+01   1.3345310e+03   4.5554148e+02   2.6322742e+01
   2.6000000e+01   1.1267105e+03   4.6148107e+02   3.0990288e+01
   2.7000000e+01   8.3769822e+02   5.5562614e+02   3.2428454e+01
   2.8000000e+01   8.8404213e+02   4.9093171e+02   2.4956016e+01
   2.9000000e+01   6.7131549e+02   3.8203500e+02   1.9012568e+01
   3.0000000e+01   4.3972036e+02   2.7503331e+02   1.1145186e+01
   3.1000000e+01   2.9383195e+02   2.1604840e+02   1.0622084e+01
   3.2000000e+01   2.1117579e+02   2.0594423e+02   1.0576211e+01
   3.3000000e+01   1.8635625e+02   3.0611548e+02   1.3519686e+01
   3.4000000e+01   3.4459692e+02   7.0366065e+02   2.7122936e+01
   3.5000000e+01   1.3005032e+02   4.7981945e+02   1.8671782e+01
   3.6000000e+01   3.8169201e+02   3.6100473e+02   1.3642764e+01
   3.7000000e+01   1.6128681e+02   3.8671355e+02   9.2302062e+00
   3.8000000e+01   2.5328886e+02   2.1990396e+02   3.8708067e+00
   3.9000000e+01   1.3805278e+02   2.8150166e+02   5.4446751e+00
   4.0000000e+01   1.6751459e+02   2.3933952e+02   9.1084431e+00
   4.1000000e+01   1.4285637e+02   2.8619162e+02   1.3821373e+01
   4.2000000e+01   1.2529255e+02   2.0304326e+02   2.6371940e+00
   4.3000000e+01   9.9833227e+01   1.0059686e+02   4.6163357e+00
   4.4000000e+01   5.1888356e+01   9.6809895e+01   4.4273980e+00
   4.5000000e+01   5.0574375e+01   1.2143195e+02   5.9357447e+00
   4.6000000e+01   1.8102468e+01   1.5886433e+02   1.4305703e+01
   4.7000000e+01   6.6357945e+01   7.0286920e+01   5.4327651e+00
   4.8000000e+01   2.5291567e+01   9.4527409e+01   2.5223388e+00
   4.9000000e+01   2.9126546e+01   5.9341947e+01   5.8971488e+00
   5.0000000e+01   1.5048516e+01   4.8314270e+01   4.9591768e+00
   5.1000000e+01   1.5191109e+01   4.3240510e+01   6.0080843e+00
   5.2000000e+01   1.5217555e+01   4.2628969e+01   7.4469473e+00
   5.3000000e+01   1.3430636e+01   4.5371077e+01   6.7813502e+00
   5.4000000e+01   1.5052943e+01   4.9509988e+01   8.8244363e+00
   5.5000000e+01   1.5108075e+01   4.5771770e+01   1.0147810e+01
   5.6000000e+01   1.4748058e+01   4.6355797e+01   1.0448747e+01
   5.7000000e+01   1.4171164e+01   5.4449067e+01   1.0120298e+01
   5.8000000e+01   1.5461246e+01   6.9979058e+01   1.0449642e+01
   5.9000000e+01   2.4203444e+01   8.9314399e+01   1.9746778e+01
   6.0000000e+01   1.1092242e+01   8.8598269e+01   1.3746561e+01
   6.1000000e+01   2.3734978e+01   5.1106082e+01   1.1026166e+01
   6.2000000e+01   1.1192662e+01   5.1800678e+01   2.4094026e+00
   6.3000000e+01   6.6430331e+00   4.7492540e+01   1.6964715e+00
   6.4000000e+01   3.1809113e+00   3.8128749e+01   9.9564553e-01
   6.5000000e+01   2.2013618e+00   2.4456869e+01   1.1540585e+00
   6.6000000e+01   4.0891408e+00   4.8586069e+01   2.7052286e+00
   6.7000000e+01   8.2518675e-01   1.4198158e+02   8.7509478e+00
   6.8000000e+01   5.7591526e+00   7.1488640e+01   6.0271756e+00
   6.9000000e+01   6.9114401e+00   7.3825503e+01   2.0384757e+00
   7.0000000e+01   3.4502226e+00   6.0385947e+01   3.4113591e+00
   7.1000000e+01   3.5929621e+00   3.3554019e+01   1.2011643e+00
   7.2000000e+01   2.8281343e+00   1.8265322e+01   6.2903836e-01
   7.3000000e+01   1.1610278e+00   3.1392063e+01   8.3126097e-01
   7.4000000e+01   6.6882013e-01   1.2713502e+01   4.6025481e-01
   7.5000000e+01   4.4863227e-01   9.7963999e+00   4.7866090e-01
   7.6000000e+01   7.3561247e-01   1.2301815e+01   1.4066069e+00
   7.7000000e+01   4.8340823e-01   1.4463131e+01   1.3691405e+00
   7.8000000e+01   5.1818154e-01   1.1118772e+01   1.3566905e+00
   7.9000000e+01   6.6247511e-01   1.0502812e+01   2.3206175e+00
   8.0000000e+01   4.8152722e-01   9.2630675e+00   1.7974654e+00
   8.1000000e+01   4.7804066e-01   9.0589536e+00   1.5802189e+00
   8.2000000e+01   4.8531698e-01   8.4010723e+00   1.9682595e+00
   8.3000000e+01   3.3560207e-01   7.2159974e+00   1.5554507e+00
   8.4000000e+01   2.9956041e-01   6.0920600e+00   1.3469153e+00
   8.5000000e+01   2.4476171e-01   7.4054605e+00   1.3657166e+00
   8.6000000e+01   1.6913494e-01   5.8909985e+00   9.5736550e-01
   8.7000000e+01   1.3293764e-01   3.7270286e+00   5.9669243e-01
   8.8000000e+01   1.1303317e-01   3.8695943e+00   6.6194080e-01
   8.9000000e+01   8.5632136e-02   4.3690305e+00   6.6890472e-01
   9.0000000e+01   7.1109610e-02   2.8660859e+00   5.8677550e-01
   9.1000000e+01   6.5260345e-02   3.0565957e+00   6.2634127e-01
   9.2000000e+01   5.4920472e-02   3.5987511e+00   5.9820399e-01
   9.3000000e+01   4.9219972e-02   2.3291256e+00   5.1407227e-01
   9.4000000e+01   4.5241997e-02   2.3354751e+00   5.1069398e-01
   9.5000000e+01   3.8850954e-02   3.5197355e+00   5.6984477e-01
   9.6000000e+01   3.4593055e-02   1.9802036e+00   4.9057267e-01
   9.7000000e+01   3.2026185e-02   1.6886161e+00   4.7868353e-01
   9.8000000e+01   2.6241748e-02   2.0922243e+00   4.7631983e-01
   9.9000000e+01   1.9380407e-02   1.8280861e+00   3.6094651e-01
   1.0000000e+02   1.6640628e-02   1.4870754e+00   3.0260353e-01
   1.0100000e+02   1.4276033e-02   1.6232524e+00   2.8550294e-01
   1.0200000e+02   1.2509584e-02   1.4022340e+00   2.7863917e-01
   1.0300000e+02   1.0524319e-02   1.0978128e+00   2.4510752e-01
   1.0400000e+02   8.6232685e-03   1.2181128e+00   2.3464757e-01
   1.0500000e+02   6.8803057e-03   1.2161968e+00   2.2167813e-01
   1.0600000e+02   5.2170958e-03   8.6314703e-01   1.5136689e-01
   1.0700000e+02   4.3222196e-03   7.3494787e-01   1.4266670e-01
   1.0800000e+02   3.5355147e-03   8.4923876e-01   1.3644384e-01
   1.0900000e+02   2.8528739e-03   5.4565863e-01   1.1209117e-01
   1.1000000e+02   2.4367645e-03   4.7831675e-01   1.0508235e-01
   1.1100000e+02   2.2285413e-03   7.5109759e-01   1.2296392e-01
   1.1200000e+02   1.8732473e-03   5.4821069e-01   1.1177485e-01
   1.1300000e+02   1.7134435e-03   3.8586033e-01   8.8115298e-02


==> data/conv_2.dat <==
   1.0000000e+00   9.5900808e+03   9.7130636e+03   9.5186386e-01
   2.0000000e+00   1.8446951e+05   6.4825002e+03   5.6959564e+01
   3.0000000e+00   7.2132478e+04   4.7710272e+03   4.3559500e+01
   4.0000000e+00   5.2455757e+04   3.4781576e+03   4.6412477e+01
   5.0000000e+00   4.1181113e+04   3.0865323e+03   5.4849680e+01
   6.0000000e+00   3.3072045e+04   2.9003240e+03   5.8406668e+01
   7.0000000e+00   2.8456375e+04   2.5854898e+03   5.2731213e+01
   8.0000000e+00   2.5590374e+04   2.4959427e+03   5.5372056e+01
   9.0000000e+00   2.3931488e+04   2.3581591e+03   5.8159867e+01
   1.0000000e+01   2.2670107e+04   2.2620823e+03   5.6388103e+01
   1.1000000e+01   2.2780273e+04   2.1645963e+03   6.7781896e+01
   1.2000000e+01   2.0671582e+04   2.1880319e+03   6.1276046e+01
   1.3000000e+01   2.1276883e+04   2.1707175e+03   7.1717777e+01
   1.4000000e+01   1.9333213e+04   2.1247858e+03   6.1984800e+01
   1.5000000e+01   1.8018299e+04   1.9816434e+03   5.6663118e+01
   1.6000000e+01   1.6119170e+04   1.9976578e+03   5.0298885e+01
   1.7000000e+01   1.7418633e+04   1.9203486e+03   6.7975237e+01
   1.8000000e+01   1.5775893e+04   1.9276405e+03   6.9688125e+01
   1.9000000e+01   1.5855142e+04   1.8561645e+03   5.7189836e+01
   2.0000000e+01   1.7912050e+04   1.9099589e+03   7.6403084e+01
   2.1000000e+01   1.5972020e+04   2.0526388e+03   5.2044776e+01
   2.2000000e+01   1.7048294e+04   1.7401858e+03   6.7730942e+01
   2.3000000e+01   1.3740725e+04   1.6225263e+03   3.9649891e+01
   2.4000000e+01   1.3506206e+04   1.6629312e+03   5.4843898e+01
   2.5000000e+01   1.1483195e+04   1.3957346e+03   4.9599415e+01
   2.6000000e+01   2.0029251e+04   1.4360325e+03   8.7523965e+01
   2.7000000e+01   1.4568533e+04   1.5652634e+03   9.1498254e+01
   2.8000000e+01   6.5686843e+03   1.2406053e+03   2.4754878e+01
   2.9000000e+01   1.2732234e+04   1.3452634e+03   7.0992268e+01
   3.0000000e+01   7.7722794e+03   1.4253858e+03   5.7755920e+01
   3.1000000e+01   7.9409764e+03   1.1572748e+03   5.0148185e+01
   3.2000000e+01   9.4774305e+03   1.2554489e+03   7.5131477e+01
   3.3000000e+01   5.7616381e+03   1.0340005e+03   4.9636068e+01
   3.4000000e+01   5.9287211e+03   8.5204505e+02   6.0402236e+01
   3.5000000e+01   4.1420887e+03   7.7046859e+02   4.7042753e+01
   3.6000000e+01   3.5958843e+03   8.3002221e+02   4.9312833e+01
   3.7000000e+01   2.5679349e+03   6.3933901e+02   4.2227147e+01
   3.8000000e+01   2.1302217e+03   5.4925547e+02   3.6982128e+01
   3.9000000e+01   1.8122211e+03   5.7871261e+02   4.0688495e+01
   4.0000000e+01   1.3162461e+03   5.1545239e+02   3.2445250e+01
   4.1000000e+01   1.0957238e+03   3.9614464e+02   2.2261530e+01
   4.2000000e+01   1.2195871e+03   3.9785391e+02   2.9710493e+01
   4.3000000e+01   7.7236362e+02   3.5549590e+02   2.7873704e+01
   4.4000000e+01   6.1863888e+02   2.9388064e+02   2.1960490e+01
   4.5000000e+01   6.1018334e+02   3.4572054e+02   3.0859391e+01
   4.6000000e+01   4.0546150e+02   3.2718165e+02   2.5335446e+01
   4.7000000e+01   3.9150720e+02   2.5935684e+02   2.4235822e+01
   4.8000000e+01   3.2136129e+02   2.7680842e+02   2.8326046e+01
   4.9000000e+01   2.4797634e+02   2.8873099e+02   1.5667718e+01
   5.0000000e+01   2.4589920e+02   2.5600697e+02   1.7732518e+01
   5.1000000e+01   2.0882280e+02   4.1662603e+02   7.2903612e+00
   5.2000000e+01   2.6566294e+02   5.3331270e+02   1.9791441e+01
   5.3000000e+01   1.6146490e+02   2.4766870e+02   4.9082500e+00
   5.4000000e+01   1.5008193e+02   1.7964409e+02   4.6663155e+00
   5.5000000e+01   6.8326230e+01   2.3991225e+02   1.1745603e+01
   5.6000000e+01   5.4465118e+01   1.2453731e+02   2.1885947e+00
   5.7000000e+01   4.4250120e+01   7.9174453e+01   5.0093267e+00
   5.8000000e+01   5.6854863e+01   1.1654519e+02   1.2225055e+01
   5.9000000e+01   5.1571415e+01   1.2568128e+02   1.6117487e+01
   6.0000000e+01   5.0479954e+01   1.3129501e+02   1.9198431e+01
   6.1000000e+01   4.4426581e+01   1.1388888e+02   7.4439893e+00
   6.2000000e+01   5.1950427e+01   1.4129998e+02   1.0683724e+01
   6.3000000e+01   5.4691589e+01   1.6795705e+02   1.9436967e+01
   6.4000000e+01   4.2039282e+01   1.2484223e+02   5.2815986e+00
   6.5000000e+01   4.3984484e+01   8.3846965e+01   4.6294492e+00
   6.6000000e+01   2.4423335e+01   1.2484365e+02   6.3871758e+00
   6.7000000e+01   1.6696653e+01   7.0229923e+01   2.0534832e+00
   6.8000000e+01   1.7473578e+01   5.0107956e+01   4.2234773e+00
   6.9000000e+01   1.6981614e+01   7.0917056e+01   9.2331408e+00
   7.0000000e+01   1.1214507e+01   9.6422244e+01   1.0507345e+01
   7.1000000e+01   2.2286205e+01   8.0712613e+01   8.1457314e+00
   7.2000000e+01   1.9811964e+01   9.5660162e+01   9.9382394e+00
   7.3000000e+01   1.4720314e+01   4.9493320e+01   4.5562008e+00
   7.4000000e+01   1.2779246e+01   4.6367431e+01   4.2928178e+00
   7.5000000e+01   8.4541734e+00   5.3557816e+01   3.5391442e+00
   7.6000000e+01   4.8630826e+00   3.3653446e+01   2.7260689e+00
   7.7000000e+01   3.7647573e+00   3.0122035e+01   2.5725881e+00
   7.8000000e+01   4.7608900e+00   4.0370143e+01   4.0009119e+00
   7.9000000e+01   1.0592877e+01   8.1418322e+01   1.0915180e+01
   8.0000000e+01   3.0606559e+00   6.1944606e+01   2.9327787e+00
   8.1000000e+01   2.2849345e+00   7.5860221e+01   3.5823166e+00
   8.2000000e+01   8.1855243e+00   5.5880527e+01   2.3764742e+00
   8.3000000e+01   1.3796741e+00   6.2505298e+01   1.0784638e+00
   8.4000000e+01   1.9795505e+00   1.3127447e+01   6.0683349e-01
   8.5000000e+01   1.0966316e+00   1.3041113e+01   7.4437909e-01
   8.6000000e+01   1.2168136e+00   1.6304741e+01   1.3934041e+00
   8.7000000e+01   9.0307122e-01   1.3223590e+01   1.5524618e+00
   8.8000000e+01   8.4832956e-01   1.2471579e+01   1.8644108e+00
   8.9000000e+01   8.1658224e-01   1.2322867e+01   1.6807790e+00
   9.0000000e+01   8.0854972e-01   1.2700261e+01   1.9030153e+00
   9.1000000e+01   7.1657134e-01   1.1112232e+01   1.8332923e+00
   9.2000000e+01   6.4108388e-01   8.4779934e+00   1.6809632e+00
   9.3000000e+01   6.5348884e-01   9.3809561e+00   2.0396520e+00
   9.4000000e+01   5.7524911e-01   1.2395150e+01   2.2285650e+00
   9.5000000e+01   5.3567277e-01   8.1537855e+00   1.8608623e+00
   9.6000000e+01   4.6688945e-01   6.7799619e+00   1.6945710e+00
   9.7000000e+01   3.7414154e-01   7.7930317e+00   1.4926810e+00
   9.8000000e+01   2.8761307e-01   6.5218593e+00   1.3073887e+00
   9.9000000e+01   2.3017243e-01   5.8197790e+00   9.1949616e-01
   1.0000000e+02   2.2688840e-01   5.8229852e+00   9.9314254e-01
   1.0100000e+02   1.9431510e-01   6.0087063e+00   9.8852201e-01
   1.0200000e+02   1.4820783e-01   5.1483070e+00   8.4776064e-01
   1.0300000e+02   1.2571761e-01   4.2902618e+00   6.6286491e-01
   1.0400000e+02   1.0257890e-01   4.7306662e+00   5.5738890e-01
   1.0500000e+02   8.3528506e-02   5.2848898e+00   5.9324986e-01
   1.0600000e+02   7.3359558e-02   3.1799602e+00   4.9250375e-01
   1.0700000e+02   6.5666882e-02   3.0217870e+00   4.7713617e-01
   1.0800000e+02   6.5490771e-02   3.1257625e+00   6.4962137e-01
   1.0900000e+02   4.7217945e-02   3.0244917e+00   5.9764171e-01
   1.1000000e+02   3.8459910e-02   3.1956838e+00   3.7605685e-01
   1.1100000e+02   3.6309926e-02   4.4083832e+00   3.4785924e-01
   1.1200000e+02   3.2000981e-02   2.2652461e+00   2.7588330e-01
   1.1300000e+02   2.6631925e-02   1.8660490e+00   2.9754540e-01
   1.1400000e+02   2.5037136e-02   2.0972182e+00   4.0607011e-01
   1.1500000e+02   1.8596213e-02   1.7489765e+00   3.7115258e-01
   1.1600000e+02   1.7557036e-02   1.5506858e+00   2.7853064e-01
   1.1700000e+02   1.4672272e-02   1.9592910e+00   2.7594268e-01
   1.1800000e+02   1.0568429e-02   1.5842556e+00   2.2009425e-01
   1.1900000e+02   9.3348958e-03   1.2004007e+00   1.3660446e-01
   1.2000000e+02   9.3004461e-03   1.0048322e+00   1.7821361e-01
   1.2100000e+02   7.0410296e-03   1.7263017e+00   2.0484830e-01
   1.2200000e+02   6.2864516e-03   8.1511884e-01   1.5793396e-01
   1.2300000e+02   5.9722736e-03   8.5260878e-01   1.7057062e-01
   1.2400000e+02   5.2179955e-03   1.0710265e+00   1.8395717e-01
   1.2500000e+02   4.2682104e-03   8.0720781e-01   1.4453016e-01
   1.2600000e+02   4.1779801e-03   6.5295511e-01   1.4929588e-01
   1.2700000e+02   3.7466493e-03   9.0549470e-01   1.5276413e-01
   1.2800000e+02   3.4148153e-03   6.4466671e-01   1.4609293e-01
   1.2900000e+02   3.1429827e-03   5.9729743e-01   1.4513549e-01
   1.3000000e+02   2.9052906e-03   7.6337616e-01   1.4395530e-01
   1.3100000e+02   2.4709832e-03   7.8751529e-01   1.3716503e-01
   1.3200000e+02   2.2318698e-03   5.5645710e-01   1.0654189e-01
   1.3300000e+02   2.1258704e-03   4.6173698e-01   1.1368174e-01
   1.3400000e+02   1.7565247e-03   6.1758009e-01   1.1836393e-01
   1.3500000e+02   1.4225245e-03   4.4401387e-01   9.6846951e-02
   1.3600000e+02   1.2837350e-03   3.5616949e-01   9.4626341e-02
   1.3700000e+02   1.0078494e-03   5.6202821e-01   8.6502637e-02


==> data/conv_3.dat <==
   1.0000000e+00   9.5900808e+03   9.7130636e+03   9.5186386e-01
   2.0000000e+00   1.2210250e+05   7.2293487e+03   2.7323603e+01
   3.0000000e+00   5.7819778e+04   4.9871428e+03   2.6232963e+01
   4.0000000e+00   5.2585467e+04   4.7933447e+03   3.5804120e+01
   5.0000000e+00   4.9670374e+04   5.4170177e+03   6.7389577e+01
   6.0000000e+00   3.8737229e+04   5.2685974e+03   7.1747681e+01
   7.0000000e+00   3.8742418e+04   4.9617036e+03   5.4207555e+01
   8.0000000e+00   3.0044098e+04   4.3217160e+03   3.5577923e+01
   9.0000000e+00   2.4045418e+04   3.8226556e+03   3.1969297e+01
   1.0000000e+01   1.9414301e+04   4.2837377e+03   4.8103276e+01
   1.1000000e+01   1.8387715e+04   4.9142067e+03   6.4659963e+01
   1.2000000e+01   1.4913081e+04   5.3578294e+03   7.6643381e+01
   1.3000000e+01   2.3792681e+04   4.6891243e+03   4.5563630e+01
   1.4000000e+01   2.1319088e+04   3.7867120e+03   2.5620922e+01
   1.5000000e+01   1.6841819e+04   3.3093795e+03   3.2404219e+01
   1.6000000e+01   5.1174230e+03   4.9071680e+03   6.3484186e+01
   1.7000000e+01   1.5589804e+04   4.3562987e+03   5.9275304e+01
   1.8000000e+01   1.3331473e+04   4.2419086e+03   4.0966883e+01
   1.9000000e+01   1.5811848e+04   3.1006255e+03   1.8469820e+01
   2.0000000e+01   1.1605846e+04   2.6579272e+03   3.2247259e+01
   2.1000000e+01   3.4522443e+03   4.4917380e+03   6.4163841e+01
   2.2000000e+01   1.6212140e+04   3.5906555e+03   5.0085192e+01
   2.3000000e+01   9.5714870e+03   3.9071846e+03   4.5447165e+01
   2.4000000e+01   1.2762976e+04   2.8082756e+03   1.8953835e+01
   2.5000000e+01   1.0884508e+04   2.4764118e+03   3.4098991e+01
   2.6000000e+01   4.9400277e+03   4.3258625e+03   6.3114563e+01
   2.7000000e+01   1.5805828e+04   3.1274339e+03   5.1467631e+01
   2.8000000e+01   9.7417563e+03   3.6139580e+03   4.3820547e+01
   2.9000000e+01   1.0672945e+04   2.9276463e+03   1.8191656e+01
   3.0000000e+01   8.7110047e+03   2.4071659e+03   2.6128796e+01
   3.1000000e+01   7.0184976e+03   3.2102998e+03   4.1227751e+01
   3.2000000e+01   9.6065261e+03   2.9852694e+03   4.6743341e+01
   3.3000000e+01   6.7663495e+03   3.3998452e+03   5.2548212e+01
   3.4000000e+01   8.6198748e+03   2.7400314e+03   1.7789746e+01
   3.5000000e+01   7.4779129e+03   2.1519079e+03   1.6049811e+01
   3.6000000e+01   6.6009688e+03   2.4820684e+03   3.0771283e+01
   3.7000000e+01   5.0987958e+03   3.1830327e+03   5.1235054e+01
   3.8000000e+01   7.7941553e+03   2.7098042e+03   4.3742113e+01
   3.9000000e+01   6.1929435e+03   2.8772500e+03   1.8990242e+01
   4.0000000e+01   5.1239429e+03   2.0078050e+03   7.3979152e+00
   4.1000000e+01   3.6695481e+03   1.5196966e+03   1.5617858e+01
   4.2000000e+01   3.5910640e+03   2.4499415e+03   3.5483441e+01
   4.3000000e+01   5.2184066e+03   2.4067708e+03   3.7483514e+01
   4.4000000e+01   4.1293079e+03   2.5868821e+03   3.5900205e+01
   4.5000000e+01   4.0974915e+03   2.2896340e+03   9.1434855e+00
   4.6000000e+01   3.5407427e+03   1.3748404e+03   4.5392417e+00
   4.7000000e+01   3.0051875e+03   1.7076198e+03   1.7244500e+01
   4.8000000e+01   2.5845638e+03   2.1654758e+03   2.9615632e+01
   4.9000000e+01   3.6591388e+03   1.7821553e+03   2.6933085e+01
   5.0000000e+01   2.4948025e+03   2.1022001e+03   1.6919168e+01
   5.1000000e+01   2.8888554e+03   1.4429923e+03   6.4207387e+00
   5.2000000e+01   2.4182335e+03   1.4477199e+03   1.1661756e+01
   5.3000000e+01   2.0638756e+03   1.7097298e+03   1.6454315e+01
   5.4000000e+01   2.2769970e+03   1.4917072e+03   2.4806389e+01
   5.5000000e+01   1.9804120e+03   1.6892012e+03   1.5274309e+01
   5.6000000e+01   2.0039852e+03   1.4881581e+03   9.1609695e+00
   5.7000000e+01   1.6530549e+03   1.2580089e+03   1.0865336e+01
   5.8000000e+01   1.4217698e+03   1.4521688e+03   1.4110720e+01
   5.9000000e+01   1.5592105e+03   1.2663381e+03   1.4089993e+01
   6.0000000e+01   1.3659836e+03   1.3845919e+03   1.4282762e+01
   6.1000000e+01   1.4670816e+03   1.2074303e+03   1.1424678e+01
   6.2000000e+01   1.3864482e+03   1.0529697e+03   1.1465806e+01
   6.3000000e+01   1.1586375e+03   1.3181715e+03   1.6858233e+01
   6.4000000e+01   1.3806559e+03   1.1161936e+03   1.3031192e+01
   6.5000000e+01   1.2581885e+03   1.1521477e+03   1.1599449e+01
   6.6000000e+01   1.1966041e+03   1.1651747e+03   1.1498664e+01
   6.7000000e+01   1.0919043e+03   1.0355528e+03   1.2445780e+01
   6.8000000e+01   1.1579581e+03   8.1642824e+02   1.1025948e+01
   6.9000000e+01   1.0839799e+03   1.1040097e+03   1.2579048e+01
   7.0000000e+01   9.9667439e+02   1.0810773e+03   1.4562101e+01
   7.1000000e+01   9.2942814e+02   8.0683186e+02   6.6471447e+00
   7.2000000e+01   8.2465655e+02   9.2849362e+02   7.3025302e+00
   7.3000000e+01   7.2382364e+02   8.8198982e+02   8.2896672e+00
   7.4000000e+01   7.9159490e+02   7.0372417e+02   9.5233794e+00
   7.5000000e+01   7.7196231e+02   7.7706926e+02   9.6367980e+00
   7.6000000e+01   6.9366297e+02   9.4505764e+02   9.6797138e+00
   7.7000000e+01   6.4048645e+02   8.0385194e+02   7.9531990e+00
   7.8000000e+01   5.4999226e+02   5.9517164e+02   4.1056026e+00
   7.9000000e+01   5.0077132e+02   5.7048991e+02   4.9415875e+00
   8.0000000e+01   5.4771789e+02   7.3388966e+02   9.4874655e+00
   8.1000000e+01   5.3289243e+02   6.1358104e+02   8.8879792e+00
   8.2000000e+01   4.9447044e+02   6.2227862e+02   7.4552361e+00
   8.3000000e+01   4.6572920e+02   7.0084383e+02   9.4893512e+00
   8.4000000e+01   3.6419044e+02   6.1136597e+02   6.1739046e+00
   8.5000000e+01   3.9440164e+02   4.6194211e+02   4.3454675e+00
   8.6000000e+01   3.9063846e+02   5.5725160e+02   6.8614927e+00
   8.7000000e+01   3.2818469e+02   6.4785483e+02   8.4998188e+00
   8.8000000e+01   3.6417939e+02   4.8022804e+02   6.0590566e+00
   8.9000000e+01   4.2242866e+02   5.3354215e+02   9.0977013e+00
   9.0000000e+01   2.6479052e+02   5.6778916e+02   6.6880243e+00
   9.1000000e+01   3.0970070e+02   4.7239333e+02   6.4560074e+00
   9.2000000e+01   3.3429390e+02   3.8031508e+02   6.9826820e+00
   9.3000000e+01   2.9226075e+02   4.6500853e+02   6.4085756e+00
   9.4000000e+01   2.8919365e+02   5.4093829e+02   8.5566197e+00
   9.5000000e+01   2.7211482e+02   4.2415052e+02   4.9442866e+00
   9.6000000e+01   2.7730711e+02   4.1659366e+02   5.0779563e+00
   9.7000000e+01   2.2850482e+02   4.9177197e+02   5.3372153e+00
   9.8000000e+01   2.1856104e+02   3.8833104e+02   4.5190176e+00
   9.9000000e+01   2.5799505e+02   3.7473137e+02   6.5615876e+00
   1.0000000e+02   2.0804735e+02   4.5567085e+02   6.3964689e+00
   1.0100000e+02   2.0004095e+02   3.6707735e+02   5.8477237e+00
   1.0200000e+02   1.9652985e+02   3.2878195e+02   5.4361671e+00
   1.0300000e+02   1.8373958e+02   3.7016044e+02   4.7178969e+00
   1.0400000e+02   1.8808931e+02   3.6593793e+02   4.7330944e+00
   1.0500000e+02   1.8405363e+02   3.4539337e+02   4.5409663e+00
   1.0600000e+02   1.8671806e+02   3.4851477e+02   5.3977769e+00
   1.0700000e+02   1.8416905e+02   3.4668695e+02   5.9492615e+00
   1.0800000e+02   1.6550491e+02   3.4945792e+02   5.6043362e+00
   1.0900000e+02   1.5625947e+02   3.2227474e+02   5.2455277e+00
   1.1000000e+02   1.4483796e+02   3.0499776e+02   4.8146041e+00
   1.1100000e+02   1.2492006e+02   3.0692798e+02   3.7502562e+00
   1.1200000e+02   1.5149854e+02   3.1671873e+02   4.3554308e+00
   1.1300000e+02   1.6148649e+02   3.1078295e+02   4.8387016e+00
   1.1400000e+02   1.2975884e+02   2.9462662e+02   3.0793727e+00
   1.1500000e+02   1.3016443e+02   2.8820298e+02   2.8498616e+00
   1.1600000e+02   1.4490355e+02   3.1290825e+02   3.6651119e+00
   1.1700000e+02   1.4467501e+02   3.0196342e+02   4.4111828e+00
   1.1800000e+02   1.1877685e+02   2.8498367e+02   3.7071503e+00
   1.1900000e+02   1.2299516e+02   2.6830873e+02   4.0257685e+00
   1.2000000e+02   1.1300307e+02   2.6882549e+02   3.8291043e+00
   1.2100000e+02   1.0449856e+02   2.4938633e+02   3.7045426e+00
   1.2200000e+02   9.3657696e+01   2.4268477e+02   3.1439126e+00
   1.2300000e+02   1.0203599e+02   2.5250193e+02   3.4734044e+00
   1.2400000e+02   9.9467680e+01   2.5595357e+02   3.6828286e+00
   1.2500000e+02   8.8456902e+01   2.4524555e+02   3.2554777e+00
   1.2600000e+02   8.9008532e+01   2.3966407e+02   3.1909023e+00
   1.2700000e+02   9.0464650e+01   2.4206112e+02   3.2961089e+00
   1.2800000e+02   8.5322061e+01   2.3348247e+02   3.2372184e+00
   1.2900000e+02   7.5884709e+01   2.2613643e+02   2.6834418e+00
   1.3000000e+02   7.8405751e+01   2.2262904e+02   2.7474277e+00
   1.3100000e+02   7.9325733e+01   2.2956512e+02   2.9821654e+00
   1.3200000e+02   7.9261041e+01   2.2986728e+02   3.3020241e+00
   1.3300000e+02   7.5257374e+01   2.2627134e+02   3.2703744e+00
   1.3400000e+02   7.5329286e+01   2.1823749e+02   3.3774779e+00
   1.3500000e+02   7.3350200e+01   2.1310387e+02   3.3527941e+00
   1.3600000e+02   7.0217995e+01   2.0969737e+02   3.3124012e+00
   1.3700000e+02   6.5007742e+01   2.0739022e+02   3.0508096e+00
   1.3800000e+02   6.3663020e+01   2.0863965e+02   2.9198685e+00
   1.3900000e+02   6.6857140e+01   2.1274117e+02   3.0527783e+00
   1.4000000e+02   7.0428820e+01   2.1586630e+02   3.3066651e+00
   1.4100000e+02   6.9757238e+01   2.1540542e+02   3.2967931e+00
   1.4200000e+02   6.6770795e+01   2.0873685e+02   3.0660285e+00
   1.4300000e+02   6.3193990e+01   2.0322997e+02   2.8214148e+00
   1.4400000e+02   6.0893690e+01   2.0165594e+02   2.8022078e+00
   1.4500000e+02   5.8476654e+01   2.0013106e+02   2.8508767e+00
   1.4600000e+02   5.6679388e+01   1.9842222e+02   2.9499822e+00
   1.4700000e+02   5.2457418e+01   1.9999696e+02   2.9518545e+00
   1.4800000e+02   2.9949237e+02   2.9860119e+02   8.6903938e+00
   1.4900000e+02   1.8730262e+02   4.9826606e+02   9.2071634e+00
   1.5000000e+02   1.3139406e+02   3.5273860e+02   2.5466875e+00
   1.5100000e+02   9.1682506e+01   3.8438853e+02   2.4649697e+00
   1.5200000e+02   2.7163741e+01   7.4742128e+02   6.0519804e+00
   1.5300000e+02   2.4015988e+02   2.4706883e+02   2.2699171e+00
   1.5400000e+02   6.3000190e+01   1.5900509e+02   1.7107178e+00
   1.5500000e+02   3.8403156e+01   1.9202301e+02   2.0412833e+00
   1.5600000e+02   3.8943946e+01   1.9051723e+02   2.7260252e+00
   1.5700000e+02   6.5362857e+01   1.9815834e+02   4.2884145e+00
   1.5800000e+02   6.2378290e+01   1.8757882e+02   4.5593988e+00
   1.5900000e+02   4.4887345e+01   1.7829087e+02   2.2820301e+00
   1.6000000e+02   4.9035846e+01   1.6785423e+02   2.1425033e+00
   1.6100000e+02   5.5148250e+01   1.8934682e+02   2.5494629e+00
   1.6200000e+02   6.0640653e+01   1.8239388e+02   3.3276441e+00
   1.6300000e+02   5.0659369e+01   1.8030038e+02   3.0916065e+00
   1.6400000e+02   4.6050815e+01   1.6751627e+02   2.9053152e+00
   1.6500000e+02   4.1947829e+01   1.6235519e+02   2.3958704e+00
   1.6600000e+02   5.1183558e+01   1.5583709e+02   3.0869584e+00
   1.6700000e+02   5.2401301e+01   1.6718139e+02   3.4260060e+00
   1.6800000e+02   4.7897145e+01   1.7187546e+02   3.6667143e+00
   1.6900000e+02   3.8066231e+01   1.5226103e+02   2.4276912e+00
   1.7000000e+02   3.8903883e+01   1.4747553e+02   2.2445912e+00
   1.7100000e+02   4.6914904e+01   1.7146825e+02   3.0034466e+00
   1.7200000e+02   4.8778306e+01   1.5103154e+02   3.7613158e+00
   1.7300000e+02   3.7982969e+01   1.4716150e+02   2.8666279e+00
   1.7400000e+02   4.1438897e+01   1.4478179e+02   3.3035385e+00
   1.7500000e+02   3.9594205e+01   1.5586850e+02   3.2628349e+00
   1.7600000e+02   4.0053095e+01   1.4343934e+02   3.6114223e+00
   1.7700000e+02   3.4187848e+01   1.4539863e+02   2.8701295e+00
   1.7800000e+02   3.3008947e+01   1.4181867e+02   2.6603006e+00
   1.7900000e+02   3.1978348e+01   1.3824423e+02   2.5128300e+00
   1.8000000e+02   3.4831309e+01   1.3579215e+02   3.0616506e+00
   1.8100000e+02   3.3292423e+01   1.4157020e+02   3.2406681e+00
   1.8200000e+02   3.0108566e+01   1.3349952e+02   3.0847491e+00
   1.8300000e+02   2.7936925e+01   1.2585387e+02   2.7567826e+00
   1.8400000e+02   2.8711480e+01   1.2914328e+02   2.8759739e+00
   1.8500000e+02   2.7233873e+01   1.2912189e+02   2.8357276e+00
   1.8600000e+02   2.6100545e+01   1.2453686e+02   2.6842874e+00
   1.8700000e+02   2.9572827e+01   1.3029490e+02   3.0922808e+00
   1.8800000e+02   3.0138168e+01   1.4729621e+02   3.3797346e+00
   1.8900000e+02   7.2639048e+01   2.5266049e+02   7.2922885e+00
   1.9000000e+02   7.1691555e+01   1.9717293e+02   9.8675846e-01
   1.9100000e+02   5.6401266e+01   1.4564010e+02   1.8814859e+00
   1.9200000e+02   3.8446441e+01   1.4998565e+02   1.9691470e+00
   1.9300000e+02   5.6505116e+01   1.6882117e+02   4.6668046e+00
   1.9400000e+02   4.3589694e+01   1.8742629e+02   4.5537854e+00
   1.9500000e+02   3.7707864e+01   1.2903969e+02   4.1242013e+00
   1.9600000e+02   2.9189043e+01   1.2041643e+02   2.2056022e+00
   1.9700000e+02   2.9672972e+01   1.3118165e+02   2.0722999e+00
   1.9800000e+02   2.3001850e+01   1.2293232e+02   1.1648063e+00
   1.9900000e+02   2.4597887e+01   1.1639354e+02   1.2817038e+00
   2.0000000e+02   2.8790915e+01   1.3344775e+02   1.9942224e+00
   2.0100000e+02   2.4997774e+01   1.3105595e+02   2.2076356e+00
   2.0200000e+02   2.0672394e+01   1.0969950e+02   1.7570672e+00
   2.0300000e+02   2.3968591e+01   1.0651292e+02   2.1527824e+00
   2.0400000e+02   2.2310687e+01   1.3542500e+02   2.3738241e+00
   2.0500000e+02   2.0100622e+01   1.0737428e+02   1.8238959e+00
   2.0600000e+02   2.0988522e+01   1.0445262e+02   1.8681468e+00
   2.0700000e+02   2.5378889e+01   1.1999253e+02   2.3948234e+00
   2.0800000e+02   2.6093429e+01   1.2688717e+02   3.1109034e+00
   2.0900000e+02   1.8888351e+01   1.0721044e+02   1.9384024e+00
   2.1000000e+02   1.7380369e+01   9.8160733e+01   1.6344537e+00
   2.1100000e+02   1.6902074e+01   1.0385504e+02   1.5870714e+00
   2.1200000e+02   1.8046382e+01   1.0447414e+02   2.0030834e+00
   2.1300000e+02   1.5140537e+01   1.0999699e+02   1.8619083e+00
   2.1400000e+02   9.8938337e+01   1.9785805e+02   7.4221866e+00
   2.1500000e+02   2.4713077e+01   2.6379596e+02   4.1872602e+00
   2.1600000e+02   6.9682154e+01   1.1263322e+02   2.0569951e+00
   2.1700000e+02   2.6650075e+01   1.0668914e+02   2.8717304e+00
   2.1800000e+02   1.0113566e+01   1.0005751e+02   1.3356316e+00
   2.1900000e+02   9.7950435e+00   7.1405946e+01   2.7931350e-01
   2.2000000e+02   1.9446510e+01   9.9576559e+01   1.0525014e+00
   2.2100000e+02   1.0123958e+01   1.0267911e+02   7.0701333e-01
   2.2200000e+02   1.4169449e+01   8.0820060e+01   1.2981935e+00
   2.2300000e+02   1.2778544e+01   8.4202746e+01   1.2924433e+00
   2.2400000e+02   1.4421412e+01   8.4488671e+01   1.6961155e+00
   2.2500000e+02   9.7332906e+00   8.2667830e+01   1.1031126e+00
   2.2600000e+02   9.1127616e+00   7.1403295e+01   8.6821966e-01
   2.2700000e+02   1.1522558e+01   7.3919326e+01   1.0837308e+00
   2.2800000e+02   1.2143627e+01   1.0313599e+02   1.4546332e+00
   2.2900000e+02   1.0132768e+01   7.3843532e+01   1.1487979e+00
   2.3000000e+02   8.2106493e+00   6.4494248e+01   8.4454985e-01
   2.3100000e+02   8.9196952e+00   7.7037953e+01   1.0763870e+00
   2.3200000e+02   8.1417070e+00   6.7279826e+01   1.0237002e+00
   2.3300000e+02   7.3724420e+00   6.1611685e+01   9.6931864e-01
   2.3400000e+02   8.3041320e+00   7.1784524e+01   1.2746239e+00
   2.3500000e+02   7.1923306e+00   7.0339906e+01   1.2295985e+00
   2.3600000e+02   6.1333503e+00   6.0954593e+01   8.5455525e-01
   2.3700000e+02   7.4113714e+00   6.0935875e+01   1.1257052e+00
   2.3800000e+02   6.6034412e+00   7.0279852e+01   1.0762887e+00
   2.3900000e+02   7.2125207e+00   6.1084763e+01   1.2755591e+00
   2.4000000e+02   7.1845105e+00   6.1030324e+01   1.2926516e+00
   2.4100000e+02   7.0777011e+00   6.5715797e+01   1.4516705e+00
   2.4200000e+02   5.4904534e+00   5.7616700e+01   9.6436470e-01
   2.4300000e+02   5.8042075e+00   5.5255723e+01   9.5783498e-01
   2.4400000e+02   7.4619706e+00   6.5612444e+01   1.2873658e+00
   2.4500000e+02   7.5417693e+00   6.4199918e+01   1.6006386e+00
   2.4600000e+02   5.5091887e+00   5.7948095e+01   1.0561840e+00
   2.4700000e+02   5.7796004e+00   5.5195429e+01   1.0873507e+00
   2.4800000e+02   6.1190282e+00   6.0095951e+01   1.1954323e+00
   2.4900000e+02   6.2558294e+00   5.2899439e+01   1.4182981e+00
   2.5000000e+02   4.7703382e+00   5.2688318e+01   1.0585013e+00
   2.5100000e+02   4.8498527e+00   5.3744631e+01   1.1389392e+00
   2.5200000e+02   4.3224534e+00   5.2673258e+01   9.7811776e-01
   2.5300000e+02   4.4600971e+00   5.0945459e+01   1.0099819e+00
   2.5400000e+02   4.7592039e+00   5.2577216e+01   1.1062293e+00
   2.5500000e+02   4.8510770e+00   5.3099027e+01   1.2339448e+00
   2.5600000e+02   4.5067357e+00   5.2260525e+01   1.1999468e+00
   2.5700000e+02   4.2435741e+00   5.1745854e+01   1.1485180e+00
   2.5800000e+02   3.3707948e+00   5.2957980e+01   9.2942932e-01
   2.5900000e+02   2.6649539e+00   5.3743081e+01   6.6563665e-01
   2.6000000e+02   3.1861311e+00   5.4000380e+01   7.6558993e-01
   2.6100000e+02   3.8887980e+01   7.7612643e+01   3.7694426e+00
   2.6200000e+02   2.7977892e+01   1.0752056e+02   4.9888782e+00
   2.6300000e+02   6.1206068e+00   8.8026877e+01   6.5470445e-01
   2.6400000e+02   3.8490625e+00   5.3884760e+01   4.2862070e-01
   2.6500000e+02   5.5704527e+00   4.8337670e+01   3.6917071e-01
   2.6600000e+02   3.9363830e+00   5.5611668e+01   3.5584436e-01
   2.6700000e+02   6.8542192e+00   5.9132741e+01   9.3492967e-01
   2.6800000e+02   4.6471669e+00   5.9529451e+01   8.4318246e-01
   2.6900000e+02   3.6924319e+00   4.6442295e+01   6.0418749e-01
   2.7000000e+02   3.8652262e+00   4.3987000e+01   6.2150527e-01
   2.7100000e+02   3.7914898e+00   4.8034283e+01   6.2776927e-01
   2.7200000e+02   4.6082256e+00   4.8805709e+01   8.8196933e-01
   2.7300000e+02   3.6075587e+00   4.8104200e+01   6.2990067e-01
   2.7400000e+02   3.5326292e+00   4.3086668e+01   5.7275323e-01
   2.7500000e+02   3.5779277e+00   4.6050492e+01   5.7441876e-01
   2.7600000e+02   4.1679140e+00   4.7962696e+01   8.3366168e-01
   2.7700000e+02   3.3885195e+00   4.5091858e+01   6.6027797e-01
   2.7800000e+02   3.4069730e+00   4.2248718e+01   6.7986000e-01
   2.7900000e+02   3.4474403e+00   4.7809035e+01   7.1499149e-01
   2.8000000e+02   3.6221359e+00   4.4168439e+01   8.3476560e-01
   2.8100000e+02   3.3211536e+00   4.4304340e+01   7.1933008e-01
   2.8200000e+02   4.0812809e+00   4.7006364e+01   9.4658786e-01
   2.8300000e+02   3.7679748e+00   4.8007465e+01   9.6093741e-01
   2.8400000e+02   3.4141892e+00   4.3235740e+01   8.4982845e-01
   2.8500000e+02   3.5748741e+00   4.3408227e+01   8.5009449e-01
   2.8600000e+02   4.0282194e+00   5.0670577e+01   1.0074092e+00
   2.8700000e+02   3.9688591e+00   4.7501973e+01   1.0785893e+00
   2.8800000e+02   3.4764531e+00   4.3510907e+01   9.0864505e-01
   2.8900000e+02   3.6020378e+00   4.5592533e+01   9.7358794e-01
   2.9000000e+02   3.3113845e+00   4.6296731e+01   9.2371568e-01
   2.9100000e+02   3.2052924e+00   4.2226783e+01   8.9875739e-01
   2.9200000e+02   3.3376213e+00   4.0966329e+01   1.0123994e+00
   2.9300000e+02   2.8519165e+00   4.3532378e+01   9.8696253e-01
   2.9400000e+02   2.4129846e+00   3.7058032e+01   7.4750794e-01
   2.9500000e+02   2.6372377e+00   3.7724255e+01   8.0890851e-01
   2.9600000e+02   3.1665082e+00   4.6800402e+01   1.0712138e+00
   2.9700000e+02   3.2359346e+00   4.1851671e+01   1.2578150e+00
   2.9800000e+02   2.7352276e+00   3.9176023e+01   9.4326889e-01
   2.9900000e+02   3.4640838e+00   4.1548848e+01   1.2026471e+00
   3.0000000e+02   3.2558226e+00   4.7701395e+01   1.2504099e+00
   3.0100000e+02   2.9519337e+00   4.2270052e+01   1.0860465e+00
   3.0200000e+02   2.8891130e+00   3.9587224e+01   1.0134772e+00
   3.0300000e+02   3.0095029e+00   4.3847703e+01   1.0531620e+00
   3.0400000e+02   3.1134351e+00   4.1859442e+01   1.2187740e+00
   3.0500000e+02   2.6775457e+00   3.8736640e+01   1.0539296e+00
   3.0600000e+02   2.6802760e+00   3.6938525e+01   1.1047579e+00
   3.0700000e+02   2.3688393e+00   3.7491334e+01   1.0102136e+00
   3.0800000e+02   2.2146537e+00   3.4033991e+01   9.3333650e-01
   3.0900000e+02   2.1765199e+00   3.4498485e+01   9.0834381e-01
   3.1000000e+02   2.0870639e+00   3.7108503e+01   9.2381934e-01
   3.1100000e+02   1.9964907e+00   3.5612470e+01   8.9127054e-01
   3.1200000e+02   2.1639756e+00   3.5288902e+01   9.6261238e-01
   3.1300000e+02   2.4380441e+00   3.7541925e+01   1.1291999e+00
   3.1400000e+02   2.3189484e+00   3.6655337e+01   1.1586276e+00
   3.1500000e+02   2.0266640e+00   3.4615144e+01   9.7349122e-01
   3.1600000e+02   2.0807398e+00   3.4562988e+01   9.5847859e-01
   3.1700000e+02   2.1069642e+00   3.7265414e+01   9.7228391e-01
   3.1800000e+02   2.1530653e+00   3.7065276e+01   1.0145638e+00
   3.1900000e+02   2.2066191e+00   3.7709053e+01   1.0426672e+00
   3.2000000e+02   2.4168852e+00   3.8008849e+01   1.1876338e+00
   3.2100000e+02   2.4737942e+00   3.7486064e+01   1.2975075e+00
   3.2200000e+02   2.3206204e+00   3.6510146e+01   1.2408166e+00
   3.2300000e+02   2.1491614e+00   3.5207032e+01   1.1041763e+00
   3.2400000e+02   2.0518065e+00   3.4609476e+01   9.8339433e-01
   3.2500000e+02   2.2497969e+00   3.5709259e+01   1.0496428e+00
   3.2600000e+02   2.5125144e+00   3.9423959e+01   1.2190350e+00
   3.2700000e+02   2.5698104e+00   4.1537651e+01   1.2655076e+00
   3.2800000e+02   2.6312250e+00   4.1736017e+01   1.2385259e+00
   3.2900000e+02   2.7449265e+00   4.1734354e+01   1.2765037e+00
   3.3000000e+02   2.7526769e+00   4.0835806e+01   1.3412083e+00
   3.3100000e+02   2.5605734e+00   3.8362367e+01   1.3026453e+00
   3.3200000e+02   2.2984609e+00   3.6398304e+01   1.1444660e+00
   3.3300000e+02   2.3042796e+00   3.6044417e+01   1.1632608e+00
   3.3400000e+02   2.4047986e+00   3.7691143e+01   1.3042446e+00
   3.3500000e+02   2.4802242e+00   3.9061268e+01   1.4468072e+00
   3.3600000e+02   2.4672954e+00   3.9976487e+01   1.4324132e+00
   3.3700000e+02   2.5615912e+00   4.0056670e+01   1.4618840e+00
   3.3800000e+02   2.4568655e+00   3.9796707e+01   1.3834222e+00
   3.3900000e+02   2.2059634e+00   3.9316879e+01   1.2517028e+00
   3.4000000e+02   1.7299882e+00   4.0095947e+01   1.0070713e+00
   3.4100000e+02   1.0562547e+00   4.1386649e+01   5.8347243e-01
   3.4200000e+02   9.3845471e-01   4.0831882e+01   3.8800111e-01
   3.4300000e+02   2.1646714e+01   7.9168026e+01   3.8582883e+00
   3.4400000e+02   2.5830353e+01   1.9263286e+02   8.6505886e+00
   3.4500000e+02   1.6687552e+01   8.2379713e+01   6.0896632e-01
   3.4600000e+02   6.6952860e+00   5.2473886e+01   1.2028866e+00
   3.4700000e+02   6.6086740e+00   6.8277957e+01   1.3596925e+00
   3.4800000e+02   5.6905426e+00   5.5601964e+01   1.6500502e+00
   3.4900000e+02   5.8451224e+00   4.1692313e+01   4.6909743e-01
   3.5000000e+02   5.8342181e+00   6.2572374e+01   6.8612390e-01
   3.5100000e+02   3.0563048e+00   4.7322712e+01   4.5644297e-01
   3.5200000e+02   2.7220440e+00   4.5224452e+01   5.4638239e-01
   3.5300000e+02   2.9091655e+00   4.1756192e+01   5.6413073e-01
   3.5400000e+02   1.1004075e+00   4.2975532e+01   2.2337272e-01
   3.5500000e+02   1.2504728e+00   3.9981685e+01   1.5176292e-01
   3.5600000e+02   2.7110904e+00   3.7541090e+01   3.7041113e-01
   3.5700000e+02   1.7549074e+00   3.5431737e+01   2.3527831e-01
   3.5800000e+02   2.3701829e+00   3.3685965e+01   3.5981992e-01
   3.5900000e+02   1.6077993e+00   3.4117566e+01   2.7936341e-01
   3.6000000e+02   1.3365983e+00   3.9844580e+01   2.5882354e-01
   3.6100000e+02   4.9353849e+00   7.2683939e+01   8.3179549e-01
   3.6200000e+02   9.4842400e+00   8.4878010e+01   1.5139599e+00
   3.6300000e+02   1.1840862e+00   9.0955830e+01   1.2012216e+00
   3.6400000e+02   1.1566049e+01   4.4928515e+01   8.5468796e-01
   3.6500000e+02   3.2255026e+00   5.7899205e+01   2.7441806e-01
   3.6600000e+02   1.8025206e+00   3.1468466e+01   1.7506653e-01
   3.6700000e+02   8.2166552e-01   2.5386019e+01   6.6533978e-02
   3.6800000e+02   1.5311114e+00   2.8235850e+01   1.8067738e-01
   3.6900000e+02   8.8802432e-01   3.1970493e+01   1.3875414e-01
   3.7000000e+02   7.8643422e-01   2.5317939e+01   1.1503017e-01
   3.7100000e+02   9.8047268e-01   2.1079773e+01   1.7068023e-01
   3.7200000e+02   6.2420337e-01   2.3919632e+01   1.3317575e-01
   3.7300000e+02   5.7896171e-01   1.9820542e+01   1.1710454e-01
   3.7400000e+02   6.5464832e-01   1.8351080e+01   1.3506182e-01
   3.7500000e+02   8.2273953e-01   2.1783871e+01   1.7216880e-01
   3.7600000e+02   1.0275026e+00   2.0410668e+01   2.9306114e-01
   3.7700000e+02   6.5842169e-01   1.9956033e+01   1.8018859e-01
   3.7800000e+02   6.6818845e-01   1.9099536e+01   1.7989463e-01
   3.7900000e+02   6.9816489e-01   2.0267486e+01   1.8772785e-01
   3.8000000e+02   8.1114171e-01   2.0369060e+01   2.5703007e-01
   3.8100000e+02   7.2444863e-01   2.1179038e+01   2.4258818e-01
   3.8200000e+02   7.0523376e-01   1.9659018e+01   2.3336797e-01
   3.8300000e+02   7.3237988e-01   2.0368785e+01   2.3468079e-01
   3.8400000e+02   8.7147170e-01   2.5015067e+01   3.2540241e-01
   3.8500000e+02   8.2030568e-01   2.0410170e+01   3.1472435e-01
   3.8600000e+02   7.2184320e-01   1.9708889e+01   2.6398152e-01
   3.8700000e+02   8.5142970e-01   2.2652546e+01   3.3542062e-01
   3.8800000e+02   8.3171181e-01   2.1725232e+01   3.7755120e-01
   3.8900000e+02   7.1526884e-01   2.0417549e+01   3.1462119e-01
   3.9000000e+02   7.8392714e-01   1.9907514e+01   3.5476413e-01
   3.9100000e+02   7.8444003e-01   2.1590671e+01   3.7039917e-01
   3.9200000e+02   8.0502044e-01   2.0526889e+01   4.2285847e-01
   3.9300000e+02   7.2582873e-01   2.0142648e+01   3.7119324e-01
   3.9400000e+02   7.7107496e-01   2.0062418e+01   3.9677091e-01
   3.9500000e+02   7.6197729e-01   2.1514899e+01   4.0078987e-01
   3.9600000e+02   7.8801043e-01   2.0908258e+01   4.3789988e-01
   3.9700000e+02   7.8713858e-01   2.2000340e+01   4.2919113e-01
   3.9800000e+02   8.3040959e-01   2.1971322e+01   4.7733851e-01
   3.9900000e+02   7.8282181e-01   2.1150152e+01   4.3976738e-01
   4.0000000e+02   8.4068573e-01   2.1644119e+01   4.8556956e-01
   4.0100000e+02   8.9397630e-01   2.3115150e+01   5.5235240e-01
   4.0200000e+02   8.5897073e-01   2.2331927e+01   5.5353231e-01
   4.0300000e+02   8.2470519e-01   2.1256388e+01   5.1646951e-01
   4.0400000e+02   8.6017313e-01   2.2296737e+01   5.3997616e-01
   4.0500000e+02   8.6604488e-01   2.2996934e+01   5.8194906e-01
   4.0600000e+02   8.2689436e-01   2.2331335e+01   5.4912354e-01
   4.0700000e+02   8.8365855e-01   2.2356330e+01   5.9465079e-01
   4.0800000e+02   8.9721674e-01   2.4124393e+01   6.4222259e-01
   4.0900000e+02   8.5681170e-01   2.2643242e+01   6.3240924e-01
   4.1000000e+02   8.2744265e-01   2.2043827e+01   5.7123689e-01
   4.1100000e+02   9.8893736e-01   2.3088251e+01   7.0027891e-01
   4.1200000e+02   9.9025576e-01   2.4760976e+01   7.9420429e-01
   4.1300000e+02   8.6734392e-01   2.2166416e+01   6.8919014e-01
   4.1400000e+02   8.4837908e-01   2.1645119e+01   6.2140972e-01
   4.1500000e+02   9.6912200e-01   2.4345491e+01   7.2379112e-01
   4.1600000e+02   9.5089154e-01   2.3570243e+01   7.9888214e-01
   4.1700000e+02   7.8790258e-01   2.1536996e+01   6.1176614e-01
   4.1800000e+02   8.4393289e-01   2.0684651e+01   6.4433979e-01
   4.1900000e+02   8.6997376e-01   2.3387076e+01   7.0920915e-01
   4.2000000e+02   8.4013354e-01   2.1592465e+01   7.8055757e-01
   4.2100000e+02   6.6971724e-01   1.9969178e+01   5.6451473e-01
   4.2200000e+02   6.8021933e-01   1.9141264e+01   5.6260841e-01
   4.2300000e+02   6.3716040e-01   2.0630044e+01   5.5182839e-01
   4.2400000e+02   6.2047173e-01   1.8932187e+01   5.7205872e-01
   4.2500000e+02   5.9564245e-01   1.8555957e+01   5.4521347e-01
   4.2600000e+02   6.6883970e-01   1.9671494e+01   6.4833962e-01
   4.2700000e+02   6.2179425e-01   1.8817257e+01   6.5854233e-01
   4.2800000e+02   5.2138078e-01   1.7175575e+01   5.0092666e-01
   4.2900000e+02   5.4793846e-01   1.7077679e+01   4.9394871e-01
   4.3000000e+02   6.0159272e-01   1.9702525e+01   5.5431256e-01
   4.3100000e+02   6.5085014e-01   1.8821468e+01   6.6247980e-01
   4.3200000e+02   5.8614421e-01   1.9290666e+01   5.6126715e-01
   4.3300000e+02   6.5078020e-01   1.9616229e+01   6.3818152e-01
   4.3400000e+02   6.0432896e-01   2.0376457e+01   5.9821641e-01
   4.3500000e+02   5.9980523e-01   1.8573244e+01   6.0663269e-01
   4.3600000e+02   5.6770558e-01   1.8140811e+01   5.4964466e-01
   4.3700000e+02   5.9761344e-01   1.8812310e+01   6.1746537e-01
   4.3800000e+02   5.7337560e-01   1.8732558e+01   6.2119089e-01
   4.3900000e+02   5.7119780e-01   1.8576504e+01   6.2557026e-01
   4.4000000e+02   6.1151649e-01   1.9087865e+01   6.7255706e-01
   4.4100000e+02   6.1925691e-01   1.9607699e+01   6.9907709e-01
   4.4200000e+02   6.1838359e-01   1.8871105e+01   6.9521526e-01
   4.4300000e+02   6.2761146e-01   1.9022498e+01   6.8279050e-01
   4.4400000e+02   6.6253923e-01   1.9842770e+01   7.3265069e-01
   4.4500000e+02   6.5177994e-01   2.0148048e+01   7.2247313e-01
   4.4600000e+02   6.7058200e-01   2.0378130e+01   7.2442692e-01
   4.4700000e+02   7.2788862e-01   2.1352688e+01   7.8520793e-01
   4.4800000e+02   7.5992880e-01   2.2084028e+01   8.6294625e-01
   4.4900000e+02   7.3817860e-01   2.1219013e+01   8.3594565e-01
   4.5000000e+02   7.3672789e-01   2.0711414e+01   8.1617023e-01
   4.5100000e+02   7.5052095e-01   2.0950749e+01   8.5287970e-01
   4.5200000e+02   7.1469336e-01   2.0713496e+01   8.5579611e-01
   4.5300000e+02   6.6658051e-01   1.9968076e+01   7.7543350e-01
   4.5400000e+02   7.0914628e-01   2.0141391e+01   8.1239201e-01
   4.5500000e+02   7.7732688e-01   2.1371093e+01   9.3420637e-01
   4.5600000e+02   7.8132335e-01   2.1232620e+01   9.9468484e-01
   4.5700000e+02   7.4678159e-01   2.0902062e+01   9.0699850e-01
   4.5800000e+02   7.8858846e-01   2.0780575e+01   9.2688810e-01
   4.5900000e+02   7.7539585e-01   2.1529639e+01   9.1605114e-01
   4.6000000e+02   7.2345605e-01   2.1148692e+01   8.4589441e-01
   4.6100000e+02   6.9781866e-01   2.1008046e+01   7.6542986e-01
   4.6200000e+02   7.6725963e-01   2.1521939e+01   8.6844091e-01
   4.6300000e+02   7.9686148e-01   2.2364355e+01   9.9199933e-01
   4.6400000e+02   7.4398800e-01   2.1192002e+01   9.8286503e-01
   4.6500000e+02   6.8039739e-01   1.9571884e+01   8.7880153e-01
   4.6600000e+02   6.5918548e-01   1.8981875e+01   8.5508875e-01
   4.6700000e+02   5.9755755e-01   1.8900150e+01   8.0301570e-01
   4.6800000e+02   5.4099983e-01   1.8063229e+01   6.9861819e-01
   4.6900000e+02   5.7696606e-01   1.8537653e+01   7.2582669e-01
   4.7000000e+02   7.0113687e-01   2.0864558e+01   9.1781246e-01
   4.7100000e+02   7.6261239e-01   2.1656511e+01   1.1097190e+00
   4.7200000e+02   6.9707810e-01   2.0519351e+01   9.6117889e-01
   4.7300000e+02   6.9954565e-01   1.9075399e+01   9.0623419e-01
   4.7400000e+02   6.4759667e-01   1.9923373e+01   8.1485770e-01
   4.7500000e+02   5.8347577e-01   1.8631802e+01   7.4701186e-01
   4.7600000e+02   5.2361523e-01   1.8323632e+01   6.0990022e-01
   4.7700000e+02   6.3978338e-01   1.9427357e+01   7.9071094e-01
   4.7800000e+02   6.8750086e-01   2.2194411e+01   9.9320816e-01
   4.7900000e+02   6.5190092e-01   1.9933318e+01   9.9587395e-01
   4.8000000e+02   5.9382684e-01   1.7639484e+01   8.4879716e-01
   4.8100000e+02   5.8076916e-01   1.7375130e+01   8.1513430e-01
   4.8200000e+02   4.7805975e-01   1.6724757e+01   7.0425420e-01
   4.8300000e+02   3.9660590e-01   1.5624258e+01   5.0659756e-01
   4.8400000e+02   4.8889299e-01   1.6918354e+01   6.1232478e-01
   4.8500000e+02   6.9187299e-01   2.2611043e+01   9.1040858e-01
   4.8600000e+02   8.7775670e-01   2.1831380e+01   1.3336940e+00
   4.8700000e+02   7.5217828e-01   2.0870522e+01   1.0398499e+00
   4.8800000e+02   7.3875459e-01   1.8536911e+01   9.9652578e-01
   4.8900000e+02   5.2575875e-01   1.9192526e+01   6.5053575e-01
   4.9000000e+02   4.7176037e-01   1.7184583e+01   5.4833535e-01
   4.9100000e+02   4.7525587e-01   1.7623877e+01   5.4412383e-01
   4.9200000e+02   6.3046237e-01   2.0627826e+01   8.1918240e-01
   4.9300000e+02   7.6438582e-01   2.2320398e+01   1.2008207e+00
   4.9400000e+02   7.5388849e-01   2.1283153e+01   1.2412243e+00
   4.9500000e+02   7.6528071e-01   1.8435811e+01   1.2728761e+00
   4.9600000e+02   5.8930744e-01   1.7514085e+01   9.0824650e-01
   4.9700000e+02   4.7555452e-01   1.5734519e+01   6.2759184e-01
   4.9800000e+02   4.4976373e-01   1.7154886e+01   4.6023688e-01
   4.9900000e+02   6.3424590e-01   2.0889946e+01   6.7504545e-01
   5.0000000e+02   8.9721292e-01   2.5871782e+01   1.0621477e+00
   5.0100000e+02   1.2249139e+00   2.9211995e+01   1.6227348e+00
   5.0200000e+02   1.3693850e+00   2.9921663e+01   1.9366645e+00
   5.0300000e+02   1.1754800e+00   2.5077437e+01   1.6821066e+00
   5.0400000e+02   7.5520262e-01   1.8883467e+01   8.4301121e-01
   5.0500000e+02   4.7480498e-01   1.5998257e+01   3.1467126e-01
   5.0600000e+02   4.2282769e-01   1.6172344e+01   2.9043311e-01
   5.0700000e+02   5.5005196e-01   1.8963580e+01   6.0961556e-01
   5.0800000e+02   7.1897935e-01   2.2348507e+01   1.0489213e+00
   5.0900000e+02   8.5842481e-01   2.4530246e+01   1.4270935e+00
   5.1000000e+02   1.0151629e+00   2.3338018e+01   1.7961118e+00
   5.1100000e+02   8.9960814e-01   1.9800917e+01   1.5420164e+00
   5.1200000e+02   6.3452288e-01   1.6370352e+01   8.3681363e-01
   5.1300000e+02   4.6169289e-01   1.6622215e+01   2.8007257e-01
   5.1400000e+02   5.5374482e-01   1.9273300e+01   2.7015376e-01
   5.1500000e+02   8.8956322e-01   2.4262588e+01   6.6147041e-01
   5.1600000e+02   1.2218264e+00   2.7964820e+01   1.2102673e+00
   5.1700000e+02   1.1946201e+00   2.9000325e+01   1.3482161e+00
   5.1800000e+02   1.2233153e+00   2.5689930e+01   1.4097682e+00
   5.1900000e+02   1.1176405e+00   2.4417839e+01   1.1863292e+00
   5.2000000e+02   1.0292008e+00   2.3057906e+01   1.0117500e+00
   5.2100000e+02   9.6242363e-01   2.3139685e+01   8.3884027e-01
   5.2200000e+02   1.0161096e+00   2.2297189e+01   9.6568296e-01
   5.2300000e+02   8.4210669e-01   2.1490626e+01   8.7918090e-01
   5.2400000e+02   6.1186494e-01   1.8883849e+01   6.9492024e-01
   5.2500000e+02   4.6200385e-01   1.6734695e+01   4.6874114e-01
   5.2600000e+02   5.0106536e-01   1.7444746e+01   5.2721065e-01
   5.2700000e+02   7.1749600e-01   2.1319771e+01   8.7101869e-01
   5.2800000e+02   9.5837342e-01   2.3264923e+01   1.4032120e+00
   5.2900000e+02   9.6033321e-01   2.3903351e+01   1.4508739e+00
   5.3000000e+02   9.4777681e-01   2.0668674e+01   1.4473847e+00
   5.3100000e+02   6.5479983e-01   1.9688346e+01   8.7832766e-01
   5.3200000e+02   4.6708304e-01   1.6318769e+01   4.2798999e-01
   5.3300000e+02   4.0752256e-01   1.6640793e+01   2.5616899e-01
   5.3400000e+02   6.4406975e-01   1.8959119e+01   6.0217641e-01
   5.3500000e+02   8.6518922e-01   2.2671728e+01   1.1070372e+00
   5.3600000e+02   7.8147167e-01   2.4020512e+01   1.2118799e+00
   5.3700000e+02   7.8567568e-01   2.0361439e+01   1.2100003e+00
   5.3800000e+02   7.6077394e-01   1.8923144e+01   1.0726066e+00
   5.3900000e+02   6.2736395e-01   1.8915068e+01   8.6513981e-01
   5.4000000e+02   4.9389224e-01   1.7488614e+01   4.8916619e-01
   5.4100000e+02   5.6015847e-01   1.8024597e+01   5.2931864e-01
   5.4200000e+02   8.6396701e-01   1.9965560e+01   8.6337641e-01
   5.4300000e+02   1.0013610e+00   2.2798143e+01   1.4136338e+00
   5.4400000e+02   5.8095701e-01   1.9318945e+01   7.3748786e-01
   5.4500000e+02   5.0023379e-01   1.7831611e+01   4.9762438e-01
   5.4600000e+02   8.0735588e-01   1.9724636e+01   8.5947758e-01
   5.4700000e+02   8.4581863e-01   2.3771623e+01   1.2526272e+00
   5.4800000e+02   6.2480289e-01   2.0073420e+01   8.9220948e-01
   5.4900000e+02   5.4623656e-01   1.6908636e+01   7.1229308e-01
   5.5000000e+02   5.9938024e-01   1.6345617e+01   7.4956276e-01
   5.5100000e+02   5.2920285e-01   1.5724630e+01   8.4578895e-01
   5.5200000e+02   3.3066332e-01   1.4620389e+01   4.4782798e-01
   5.5300000e+02   3.4422172e-01   1.4810537e+01   4.5839875e-01
   5.5400000e+02   4.1458027e-01   1.6534739e+01   5.8615623e-01
   5.5500000e+02   4.9991750e-01   1.6617924e+01   8.4765663e-01
   5.5600000e+02   4.3674720e-01   1.5864746e+01   7.6083078e-01
   5.5700000e+02   4.2613333e-01   1.5425271e+01   7.4984899e-01
   5.5800000e+02   3.8201884e-01   1.4867482e+01   6.3715667e-01
   5.5900000e+02   3.4853893e-01   1.3522814e+01   5.3705201e-01
   5.6000000e+02   3.2638819e-01   1.3561379e+01   4.7456636e-01
   5.6100000e+02   3.0502046e-01   1.4425539e+01   4.6326835e-01
   5.6200000e+02   2.9732689e-01   1.3681288e+01   4.6618267e-01
   5.6300000e+02   3.1497400e-01   1.3398698e+01   5.1333992e-01
   5.6400000e+02   3.8330842e-01   1.4197844e+01   6.4727634e-01
   5.6500000e+02   3.9219779e-01   1.4611008e+01   7.8401576e-01
   5.6600000e+02   3.0407392e-01   1.3113479e+01   5.6546389e-01
   5.6700000e+02   2.7750864e-01   1.2183722e+01   4.3252816e-01
   5.6800000e+02   2.8328442e-01   1.3323447e+01   4.0377416e-01
   5.6900000e+02   2.9311615e-01   1.3425091e+01   4.6686597e-01
   5.7000000e+02   2.7774552e-01   1.3747754e+01   4.4504336e-01
   5.7100000e+02   3.3250920e-01   1.3831597e+01   5.7163340e-01
   5.7200000e+02   3.4443811e-01   1.4065966e+01   6.4015820e-01
   5.7300000e+02   3.1680133e-01   1.3220744e+01   6.5394350e-01
   5.7400000e+02   2.4891053e-01   1.1769570e+01   4.5603295e-01
   5.7500000e+02   2.1794754e-01   1.1189856e+01   3.3695860e-01
   5.7600000e+02   2.2870937e-01   1.1889373e+01   3.4073182e-01
   5.7700000e+02   2.6445624e-01   1.3093354e+01   4.5082695e-01
   5.7800000e+02   2.9086310e-01   1.3808856e+01   5.4560539e-01
   5.7900000e+02   3.1787372e-01   1.3756149e+01   6.2396554e-01
   5.8000000e+02   3.3137494e-01   1.3304669e+01   6.7061427e-01
   5.8100000e+02   2.8919314e-01   1.2420547e+01   5.9634719e-01
   5.8200000e+02   2.2783763e-01   1.1252548e+01   3.9775083e-01
   5.8300000e+02   2.0541985e-01   1.1265503e+01   2.8958221e-01
   5.8400000e+02   2.4186671e-01   1.2479444e+01   3.5299356e-01
   5.8500000e+02   2.9189482e-01   1.3965045e+01   5.0947456e-01
   5.8600000e+02   3.0875584e-01   1.4430804e+01   5.9932781e-01
   5.8700000e+02   3.2243096e-01   1.3695327e+01   6.5061696e-01
   5.8800000e+02   3.1669924e-01   1.2761891e+01   6.4385385e-01
   5.8900000e+02   2.6779755e-01   1.1879911e+01   5.4681900e-01
   5.9000000e+02   2.0951610e-01   1.0918389e+01   3.5543387e-01
   5.9100000e+02   2.0047724e-01   1.1157345e+01   2.9260674e-01
   5.9200000e+02   2.5219653e-01   1.2558945e+01   3.9452133e-01
   5.9300000e+02   3.0241234e-01   1.3874764e+01   5.6943180e-01
   5.9400000e+02   2.9364236e-01   1.3815193e+01   5.8995359e-01
   5.9500000e+02   3.0304207e-01   1.2866146e+01   6.0771232e-01
   5.9600000e+02   3.0929116e-01   1.2583107e+01   6.0952406e-01
   5.9700000e+02   2.7697449e-01   1.2443934e+01   5.7263389e-01
   5.9800000e+02   2.2326337e-01   1.1709035e+01   3.8903008e-01
   5.9900000e+02   2.2349551e-01   1.1636503e+01   3.4737980e-01
   6.0000000e+02   2.7239815e-01   1.2731063e+01   4.4992978e-01
   6.0100000e+02   2.8658213e-01   1.3127676e+01   5.8229170e-01
   6.0200000e+02   2.3612561e-01   1.2313594e+01   4.7547322e-01
   6.0300000e+02   2.4510204e-01   1.1547556e+01   4.8690062e-01
   6.0400000e+02   2.7543580e-01   1.2575567e+01   5.5877987e-01
   6.0500000e+02   2.6929177e-01   1.2392132e+01   6.3377529e-01
   6.0600000e+02   2.0869303e-01   1.1278326e+01   4.1762349e-01
   6.0700000e+02   2.0922038e-01   1.0666888e+01   3.8662852e-01
   6.0800000e+02   2.3449183e-01   1.1779717e+01   4.2781644e-01
   6.0900000e+02   2.4970564e-01   1.1466068e+01   5.5785449e-01
   6.1000000e+02   1.9058818e-01   1.1320049e+01   3.8356159e-01
   6.1100000e+02   2.2131800e-01   1.1110574e+01   4.4793989e-01
   6.1200000e+02   2.5675367e-01   1.2505572e+01   5.3924988e-01
   6.1300000e+02   2.6096240e-01   1.2146257e+01   6.6139689e-01
   6.1400000e+02   1.8556814e-01   1.0792596e+01   3.8209635e-01
   6.1500000e+02   1.7464247e-01   9.8344153e+00   3.1746794e-01
   6.1600000e+02   1.9867021e-01   1.0543335e+01   3.6791090e-01
   6.1700000e+02   2.1156566e-01   1.0757795e+01   5.0109829e-01
   6.1800000e+02   1.6318830e-01   1.0573353e+01   3.5923606e-01
   6.1900000e+02   1.8727587e-01   1.0215745e+01   4.2066603e-01
   6.2000000e+02   2.1411436e-01   1.1226933e+01   5.0163979e-01
   6.2100000e+02   1.9805690e-01   1.0335991e+01   5.3327708e-01
   6.2200000e+02   1.3970056e-01   9.3571930e+00   2.9476966e-01
   6.2300000e+02   1.3998840e-01   9.1405166e+00   2.6334220e-01
   6.2400000e+02   1.6652463e-01   1.0295739e+01   3.2808629e-01
   6.2500000e+02   1.9322530e-01   1.0442572e+01   4.6175179e-01
   6.2600000e+02   1.7214399e-01   1.0652451e+01   4.0691365e-01
   6.2700000e+02   1.9018120e-01   1.0391403e+01   4.7968082e-01
   6.2800000e+02   1.6693256e-01   1.0099212e+01   4.2242366e-01
   6.2900000e+02   1.3896050e-01   8.6313896e+00   3.1488721e-01
   6.3000000e+02   1.2117789e-01   8.4962221e+00   2.2982873e-01
   6.3100000e+02   1.4392571e-01   9.3792824e+00   2.9404738e-01
   6.3200000e+02   1.7145453e-01   1.0042339e+01   4.1216290e-01
   6.3300000e+02   1.6590930e-01   1.0329437e+01   4.1928660e-01
   6.3400000e+02   1.7858210e-01   9.8353538e+00   4.6136066e-01
   6.3500000e+02   1.6129119e-01   9.7276441e+00   4.1806894e-01
   6.3600000e+02   1.3368879e-01   8.5522903e+00   3.2800616e-01
   6.3700000e+02   1.0638153e-01   8.2850798e+00   2.0171272e-01
   6.3800000e+02   1.1837372e-01   8.7446593e+00   2.2290409e-01
   6.3900000e+02   1.4940728e-01   9.8083230e+00   3.2699755e-01
   6.4000000e+02   1.7823881e-01   1.0326868e+01   4.6522646e-01
   6.4100000e+02   1.6809309e-01   9.9576977e+00   4.6147464e-01
   6.4200000e+02   1.5501593e-01   8.7281933e+00   4.2343601e-01
   6.4300000e+02   1.2482559e-01   8.1021537e+00   3.1140636e-01
   6.4400000e+02   9.8900052e-02   7.6035127e+00   1.9668187e-01
   6.4500000e+02   9.6895369e-02   8.1002452e+00   1.6671139e-01
   6.4600000e+02   1.3441748e-01   9.3711045e+00   2.6791351e-01
   6.4700000e+02   1.7116714e-01   1.0748381e+01   4.1084265e-01
   6.4800000e+02   1.7015438e-01   1.0488684e+01   4.4694938e-01
   6.4900000e+02   1.6471969e-01   9.1616277e+00   4.2659394e-01
   6.5000000e+02   1.4661253e-01   8.7067881e+00   3.6503206e-01
   6.5100000e+02   1.1391760e-01   7.9809254e+00   2.5964696e-01
   6.5200000e+02   9.5264180e-02   7.7191463e+00   1.7225316e-01
   6.5300000e+02   1.1648377e-01   8.2730054e+00   2.2521339e-01
   6.5400000e+02   1.4346884e-01   9.7053925e+00   3.2311498e-01
   6.5500000e+02   1.5232390e-01   8.9379544e+00   4.0256002e-01
   6.5600000e+02   1.2948496e-01   8.3888861e+00   3.2627134e-01
   6.5700000e+02   1.3937378e-01   8.2618055e+00   3.5016695e-01
   6.5800000e+02   1.2753488e-01   8.9909513e+00   3.2128578e-01
   6.5900000e+02   1.2584834e-01   8.7464240e+00   2.9522123e-01
   6.6000000e+02   1.3700663e-01   9.1080627e+00   3.0562933e-01
   6.6100000e+02   1.4409835e-01   9.6512379e+00   3.5508457e-01
   6.6200000e+02   1.1945991e-01   8.2356910e+00   2.9648220e-01
   6.6300000e+02   9.6579593e-02   7.4184043e+00   2.2258073e-01
   6.6400000e+02   1.0272424e-01   7.6414642e+00   2.4656599e-01
   6.6500000e+02   1.0967485e-01   8.5289894e+00   3.0584390e-01
   6.6600000e+02   1.1592185e-01   8.5064620e+00   3.4634428e-01
   6.6700000e+02   1.2814389e-01   8.5461940e+00   3.8945223e-01
   6.6800000e+02   1.2852004e-01   8.6835177e+00   4.0797646e-01
   6.6900000e+02   1.0211834e-01   7.3067418e+00   2.9760082e-01
   6.7000000e+02   8.1493352e-02   6.6937999e+00   1.8109330e-01
   6.7100000e+02   8.8791123e-02   7.2848046e+00   1.7948169e-01
   6.7200000e+02   1.1520283e-01   8.8923628e+00   2.6914684e-01
   6.7300000e+02   1.4522033e-01   9.7719131e+00   3.8299285e-01
   6.7400000e+02   1.7519177e-01   1.0668211e+01   4.7504462e-01
   6.7500000e+02   1.9973953e-01   1.0819662e+01   5.9993789e-01
   6.7600000e+02   1.5196117e-01   9.0041560e+00   4.4424711e-01
   6.7700000e+02   1.0136805e-01   7.0949861e+00   1.9942617e-01
   6.7800000e+02   7.6967472e-02   6.8631741e+00   1.0035238e-01
   6.7900000e+02   8.4836731e-02   7.4282482e+00   1.5086372e-01
   6.8000000e+02   1.0980235e-01   8.2727200e+00   2.7755014e-01
   6.8100000e+02   1.2109033e-01   9.1236437e+00   3.5641355e-01
   6.8200000e+02   1.4738664e-01   9.0632047e+00   4.7957501e-01
   6.8300000e+02   1.4949150e-01   8.9494590e+00   4.8809791e-01
   6.8400000e+02   1.3391140e-01   7.6391185e+00   4.0150447e-01
   6.8500000e+02   9.9694964e-02   7.4139102e+00   1.9242951e-01
   6.8600000e+02   9.3855582e-02   7.8363021e+00   1.2681072e-01
   6.8700000e+02   1.2153161e-01   8.7961020e+00   1.9293996e-01
   6.8800000e+02   1.4894082e-01   9.7509966e+00   3.1874161e-01
   6.8900000e+02   1.3792831e-01   9.6691122e+00   3.3175224e-01
   6.9000000e+02   1.4409107e-01   9.1850825e+00   3.5344794e-01
   6.9100000e+02   1.7391909e-01   9.6207416e+00   4.2869090e-01
   6.9200000e+02   1.7881993e-01   1.0051123e+01   4.8111209e-01
   6.9300000e+02   1.4742682e-01   8.5977951e+00   3.5295038e-01
   6.9400000e+02   1.2275711e-01   7.5718678e+00   2.5058512e-01
   6.9500000e+02   1.0327569e-01   7.6258536e+00   1.9563754e-01
   6.9600000e+02   8.4912216e-02   7.0892311e+00   1.7865221e-01
   6.9700000e+02   7.2725013e-02   7.1010152e+00   1.5926143e-01
   6.9800000e+02   9.7007126e-02   7.7774129e+00   2.4536619e-01
   6.9900000e+02   1.2657655e-01   9.2413889e+00   3.7473318e-01
   7.0000000e+02   1.3918196e-01   8.8340553e+00   4.7067890e-01
   7.0100000e+02   1.2325276e-01   7.7156677e+00   3.9248921e-01
   7.0200000e+02   1.0388894e-01   7.0127464e+00   2.9095030e-01
   7.0300000e+02   7.8112064e-02   6.9413164e+00   1.7109330e-01
   7.0400000e+02   7.3969398e-02   6.9341729e+00   1.3866667e-01
   7.0500000e+02   9.1783902e-02   7.5616695e+00   1.9228343e-01
   7.0600000e+02   1.1222304e-01   8.5638654e+00   2.8473020e-01
   7.0700000e+02   1.1412178e-01   8.1889442e+00   3.2934308e-01
   7.0800000e+02   1.0766780e-01   7.7115291e+00   3.0941025e-01
   7.0900000e+02   1.1528008e-01   7.6487753e+00   3.2827849e-01
   7.1000000e+02   1.0620845e-01   8.1077021e+00   3.0001567e-01
   7.1100000e+02   1.0322235e-01   7.8623034e+00   2.6759712e-01
   7.1200000e+02   1.1027498e-01   8.0022742e+00   2.7481638e-01
   7.1300000e+02   1.0957645e-01   8.1172032e+00   2.9709786e-01
   7.1400000e+02   8.5386178e-02   6.8925141e+00   2.3591230e-01
   7.1500000e+02   6.6188013e-02   6.1498777e+00   1.6869919e-01
   7.1600000e+02   6.8558834e-02   6.2169055e+00   1.8181539e-01
   7.1700000e+02   7.5334040e-02   7.0239241e+00   2.3568850e-01
   7.1800000e+02   8.1492687e-02   7.2394313e+00   2.8240929e-01
   7.1900000e+02   9.0267994e-02   7.4307161e+00   3.1833708e-01
   7.2000000e+02   9.8884998e-02   7.3761810e+00   3.5898205e-01
   7.2100000e+02   8.2842894e-02   6.5982390e+00   2.9563744e-01
   7.2200000e+02   6.3170945e-02   5.8153665e+00   1.7967738e-01
   7.2300000e+02   5.7793854e-02   5.8615488e+00   1.2966651e-01
   7.2400000e+02   7.0370123e-02   6.6876696e+00   1.6913583e-01
   7.2500000e+02   8.7433947e-02   7.4861391e+00   2.5058890e-01
   7.2600000e+02   9.2881326e-02   8.1471830e+00   2.8527149e-01
   7.2700000e+02   1.0950794e-01   7.9776775e+00   3.5741258e-01
   7.2800000e+02   1.0666583e-01   7.6625007e+00   3.5452321e-01
   7.2900000e+02   8.9389129e-02   6.8412675e+00   2.9596861e-01
   7.3000000e+02   6.5745397e-02   6.1632914e+00   1.7006950e-01
   7.3100000e+02   6.0223568e-02   5.9833042e+00   1.3742558e-01
   7.3200000e+02   6.6485658e-02   6.3574447e+00   1.7018621e-01
   7.3300000e+02   7.2205100e-02   6.6619409e+00   2.3364599e-01
   7.3400000e+02   6.4736215e-02   6.4756975e+00   2.2953537e-01
   7.3500000e+02   6.5347580e-02   6.0451899e+00   2.3781345e-01
   7.3600000e+02   6.7713525e-02   6.0520002e+00   2.4609201e-01
   7.3700000e+02   6.4530175e-02   6.0085634e+00   2.4106806e-01
   7.3800000e+02   5.7681447e-02   5.9011143e+00   1.8756782e-01
   7.3900000e+02   6.3554201e-02   6.1429510e+00   1.8776470e-01
   7.4000000e+02   7.8225737e-02   6.8263927e+00   2.3179581e-01
   7.4100000e+02   8.4702885e-02   7.0061615e+00   2.8244305e-01
   7.4200000e+02   7.2457315e-02   6.7462374e+00   2.3007755e-01
   7.4300000e+02   7.2035488e-02   6.3092059e+00   2.1803747e-01
   7.4400000e+02   7.2363978e-02   6.4181082e+00   2.1992953e-01
   7.4500000e+02   6.9409896e-02   6.3753797e+00   2.3783937e-01
   7.4600000e+02   5.8239618e-02   6.2100704e+00   1.9319681e-01
   7.4700000e+02   5.9527231e-02   5.9596134e+00   1.9970696e-01
   7.4800000e+02   6.2903732e-02   6.0669084e+00   2.2101888e-01
   7.4900000e+02   6.1087543e-02   5.9943952e+00   2.4391400e-01
   7.5000000e+02   5.0823042e-02   5.4953143e+00   1.9684152e-01
   7.5100000e+02   4.8307167e-02   5.1679336e+00   1.7696212e-01
   7.5200000e+02   5.1212719e-02   5.3158333e+00   1.8284501e-01
   7.5300000e+02   5.3433888e-02   5.5545505e+00   2.0892437e-01
   7.5400000e+02   5.0027087e-02   5.6934696e+00   1.8997876e-01
   7.5500000e+02   5.5940613e-02   5.8738544e+00   2.0374527e-01
   7.5600000e+02   6.7082735e-02   6.2937944e+00   2.4064906e-01
   7.5700000e+02   7.3836874e-02   6.6180258e+00   2.8641305e-01
   7.5800000e+02   6.5763872e-02   6.6415105e+00   2.4925404e-01
   7.5900000e+02   6.0878353e-02   6.1889063e+00   2.0964805e-01
   7.6000000e+02   5.8570502e-02   5.9469803e+00   1.8698813e-01
   7.6100000e+02   5.7346690e-02   5.9089048e+00   1.9562460e-01
   7.6200000e+02   5.3652393e-02   5.8118950e+00   2.0224258e-01
   7.6300000e+02   4.9571371e-02   5.6865546e+00   1.9929872e-01
   7.6400000e+02   5.2012106e-02   5.5574651e+00   2.2061498e-01
   7.6500000e+02   5.2601565e-02   5.5090621e+00   2.3559559e-01
   7.6600000e+02   5.0775602e-02   5.3240458e+00   2.3648743e-01
   7.6700000e+02   4.5879513e-02   5.1801386e+00   1.9926720e-01
   7.6800000e+02   4.6551224e-02   5.2450310e+00   1.8342324e-01
   7.6900000e+02   5.0828941e-02   5.6272334e+00   1.8795504e-01
   7.7000000e+02   5.9278220e-02   6.2661651e+00   2.2207809e-01
   7.7100000e+02   6.5046564e-02   6.8183105e+00   2.4917322e-01
   7.7200000e+02   6.9974646e-02   7.0365939e+00   2.6599647e-01
   7.7300000e+02   7.4020790e-02   6.9735666e+00   2.7739582e-01
   7.7400000e+02   7.3482614e-02   6.6787037e+00   2.7787690e-01
   7.7500000e+02   6.6606361e-02   6.2606250e+00   2.5602347e-01
   7.7600000e+02   5.8111554e-02   5.8665017e+00   2.2357521e-01
   7.7700000e+02   5.3028094e-02   5.6075573e+00   2.0574107e-01
   7.7800000e+02   5.1218573e-02   5.5712259e+00   2.0736402e-01
   7.7900000e+02   5.0771361e-02   5.6640610e+00   2.1943968e-01
   7.8000000e+02   5.0311947e-02   5.7430499e+00   2.2581157e-01
   7.8100000e+02   5.2036274e-02   5.7846786e+00   2.3489680e-01
   7.8200000e+02   5.5525696e-02   5.8444909e+00   2.4933497e-01
   7.8300000e+02   5.8620265e-02   5.9210619e+00   2.6382605e-01
   7.8400000e+02   5.9410971e-02   6.0001926e+00   2.6529233e-01
   7.8500000e+02   5.9267810e-02   6.0983975e+00   2.5512609e-01
   7.8600000e+02   6.0549954e-02   6.2432097e+00   2.4842617e-01
   7.8700000e+02   6.3477213e-02   6.4581979e+00   2.5283048e-01
   7.8800000e+02   6.7227842e-02   6.6987886e+00   2.6813993e-01
   7.8900000e+02   6.9942752e-02   6.8705431e+00   2.8383487e-01
   7.9000000e+02   7.1344430e-02   6.8851288e+00   2.9547108e-01
   7.9100000e+02   7.0751570e-02   6.7405015e+00   2.9920036e-01
   7.9200000e+02   6.7325948e-02   6.4706980e+00   2.9139882e-01
   7.9300000e+02   6.1448924e-02   6.1431858e+00   2.6952282e-01
   7.9400000e+02   5.6103485e-02   5.8886399e+00   2.4540170e-01
   7.9500000e+02   5.4321889e-02   5.8288374e+00   2.3840854e-01
   7.9600000e+02   5.6594681e-02   5.9807725e+00   2.5512334e-01
   7.9700000e+02   6.1228286e-02   6.2530505e+00   2.8717021e-01
   7.9800000e+02   6.5473991e-02   6.4918324e+00   3.1578737e-01
   7.9900000e+02   6.7862853e-02   6.5753368e+00   3.2730921e-01
   8.0000000e+02   6.7784304e-02   6.5120251e+00   3.1686331e-01
   8.0100000e+02   6.6001901e-02   6.4401740e+00   2.9168569e-01
   8.0200000e+02   6.4776748e-02   6.4854984e+00   2.7067982e-01
   8.0300000e+02   6.6313067e-02   6.6974014e+00   2.6973653e-01
   8.0400000e+02   7.1311735e-02   7.0334984e+00   2.9461128e-01
   8.0500000e+02   7.8100985e-02   7.3531493e+00   3.3762802e-01
   8.0600000e+02   8.3040604e-02   7.4481052e+00   3.7888859e-01
   8.0700000e+02   8.1972389e-02   7.1806661e+00   3.8941504e-01
   8.0800000e+02   7.4211376e-02   6.6278995e+00   3.5500304e-01
   8.0900000e+02   6.3854555e-02   6.0830244e+00   2.9403241e-01
   8.1000000e+02   5.6514284e-02   5.8339713e+00   2.4473563e-01
   8.1100000e+02   5.5664474e-02   5.9870531e+00   2.3406998e-01
   8.1200000e+02   6.1517278e-02   6.4866628e+00   2.6561945e-01
   8.1300000e+02   7.2169662e-02   7.1324874e+00   3.2850512e-01
   8.1400000e+02   8.3452223e-02   7.6032164e+00   3.9909463e-01
   8.1500000e+02   8.9380382e-02   7.5980571e+00   4.4069937e-01
   8.1600000e+02   8.4741360e-02   7.0869280e+00   4.1565076e-01
   8.1700000e+02   7.2107224e-02   6.4190796e+00   3.3179573e-01
   8.1800000e+02   6.0178686e-02   6.0031756e+00   2.4654104e-01
   8.1900000e+02   5.5637302e-02   6.0233236e+00   2.0943838e-01
   8.2000000e+02   6.0284331e-02   6.4631034e+00   2.3479663e-01
   8.2100000e+02   7.1676312e-02   7.1468744e+00   3.0936544e-01
   8.2200000e+02   8.3653804e-02   7.6677061e+00   3.9932344e-01
   8.2300000e+02   8.9165842e-02   7.5973375e+00   4.5512159e-01
   8.2400000e+02   8.2828304e-02   6.8539939e+00   4.2940064e-01
   8.2500000e+02   6.6191139e-02   5.9298580e+00   3.1947389e-01
   8.2600000e+02   5.0939059e-02   5.3942345e+00   2.0579005e-01
   8.2700000e+02   4.5749018e-02   5.4545603e+00   1.5824152e-01
   8.2800000e+02   5.2666908e-02   6.0749642e+00   1.9095808e-01
   8.2900000e+02   6.8863301e-02   7.0577684e+00   2.8546084e-01
   8.3000000e+02   8.6496741e-02   7.8683003e+00   4.0316198e-01
   8.3100000e+02   9.5772786e-02   7.9158797e+00   4.8030122e-01
   8.3200000e+02   8.9252600e-02   6.9899401e+00   4.5272083e-01
   8.3300000e+02   6.6836057e-02   5.8480934e+00   3.0195885e-01
   8.3400000e+02   4.6769066e-02   5.1906926e+00   1.5363854e-01
   8.3500000e+02   4.1137232e-02   5.2530347e+00   1.0813691e-01
   8.3600000e+02   5.2292854e-02   5.9343242e+00   1.6922028e-01
   8.3700000e+02   6.9638416e-02   6.9398785e+00   2.8390158e-01
   8.3800000e+02   8.0070004e-02   7.5015094e+00   3.7837170e-01
   8.3900000e+02   8.4018972e-02   7.1722141e+00   4.2092332e-01
   8.4000000e+02   7.8208305e-02   6.3008423e+00   3.8169999e-01
   8.4100000e+02   5.9799241e-02   5.6000786e+00   2.5302394e-01
   8.4200000e+02   4.5572029e-02   5.3072957e+00   1.3377985e-01
   8.4300000e+02   4.8497938e-02   5.6843444e+00   1.2786261e-01
   8.4400000e+02   7.1270375e-02   6.5281389e+00   2.3168264e-01
   8.4500000e+02   8.2209174e-02   7.0044303e+00   3.3788001e-01
   8.4600000e+02   6.6210851e-02   6.7457272e+00   2.9023056e-01
   8.4700000e+02   6.3300343e-02   5.8717706e+00   2.5941554e-01
   8.4800000e+02   6.4637601e-02   6.1290843e+00   2.4640636e-01
   8.4900000e+02   6.5092711e-02   6.3528702e+00   2.5960272e-01
   8.5000000e+02   6.4048713e-02   6.4830757e+00   2.4513553e-01
   8.5100000e+02   7.3313370e-02   6.2144274e+00   2.9692167e-01
   8.5200000e+02   6.6826612e-02   5.9884827e+00   2.7931930e-01
   8.5300000e+02   5.0877774e-02   5.5431054e+00   2.3651898e-01
   8.5400000e+02   3.5957485e-02   4.6440931e+00   1.3043676e-01
   8.5500000e+02   3.5748556e-02   4.8196337e+00   1.1401937e-01
   8.5600000e+02   5.7989407e-02   6.1747516e+00   2.1347395e-01
   8.5700000e+02   8.0430033e-02   6.5517193e+00   3.8600342e-01
   8.5800000e+02   6.6810632e-02   6.7844171e+00   3.3263294e-01
   8.5900000e+02   6.4402131e-02   5.1958551e+00   3.2715906e-01
   8.6000000e+02   4.4927409e-02   4.8555012e+00   1.9324993e-01
   8.6100000e+02   3.7589546e-02   4.5850363e+00   1.5577887e-01
   8.6200000e+02   3.1870876e-02   4.8514404e+00   9.6021911e-02
   8.6300000e+02   4.3852167e-02   5.3205064e+00   1.5686917e-01
   8.6400000e+02   5.9330074e-02   6.0440398e+00   2.3303079e-01
   8.6500000e+02   6.9884352e-02   6.9665896e+00   3.5143372e-01
   8.6600000e+02   5.6386366e-02   5.7325924e+00   2.7303580e-01
   8.6700000e+02   4.8140232e-02   4.9613088e+00   1.8294501e-01
   8.6800000e+02   5.4469781e-02   5.6396901e+00   1.9722950e-01
   8.6900000e+02   5.0897513e-02   5.6909967e+00   2.0986308e-01
   8.7000000e+02   4.7591729e-02   5.5629140e+00   1.9341667e-01
   8.7100000e+02   5.5573504e-02   5.0946884e+00   2.4499609e-01
   8.7200000e+02   5.1514409e-02   5.0660483e+00   2.3514054e-01
   8.7300000e+02   4.3960063e-02   4.8687179e+00   2.4032794e-01
   8.7400000e+02   3.1281369e-02   4.3848899e+00   1.2942134e-01
   8.7500000e+02   3.4521259e-02   4.7162498e+00   1.2180804e-01
   8.7600000e+02   6.9781978e-02   6.1196468e+00   2.4398489e-01
   8.7700000e+02   9.6319927e-02   6.0633312e+00   4.4689159e-01
   8.7800000e+02   5.6930974e-02   6.5717677e+00   2.3570910e-01
   8.7900000e+02   5.1453801e-02   5.3798638e+00   1.8134118e-01
   8.8000000e+02   5.2159742e-02   5.4370428e+00   1.7092209e-01
   8.8100000e+02   5.4830097e-02   5.9589252e+00   2.2514380e-01
   8.8200000e+02   4.7253886e-02   5.8492022e+00   2.0922382e-01
   8.8300000e+02   4.0612785e-02   4.7946858e+00   1.8033969e-01
   8.8400000e+02   3.6958596e-02   4.0287049e+00   1.6038913e-01
   8.8500000e+02   3.9697992e-02   4.8662631e+00   1.8603902e-01
   8.8600000e+02   4.1487502e-02   4.1567060e+00   2.3110209e-01
   8.8700000e+02   3.1394793e-02   4.4572841e+00   1.4542820e-01
   8.8800000e+02   4.0028147e-02   4.5642071e+00   1.9140248e-01
   8.8900000e+02   3.7248185e-02   4.8658434e+00   1.7607398e-01
   8.9000000e+02   4.0440682e-02   4.8439102e+00   2.0646479e-01
   8.9100000e+02   3.6245327e-02   4.8299447e+00   1.6909098e-01
   8.9200000e+02   3.6808891e-02   4.7482055e+00   1.6662767e-01
   8.9300000e+02   3.8821995e-02   4.8374856e+00   1.7982582e-01
   8.9400000e+02   3.9870046e-02   4.9570987e+00   2.0441963e-01
   8.9500000e+02   3.5501448e-02   4.5636920e+00   1.9425401e-01
   8.9600000e+02   2.9604910e-02   4.0875727e+00   1.5646603e-01
   8.9700000e+02   2.7083129e-02   3.9606713e+00   1.4126097e-01
   8.9800000e+02   2.4943596e-02   3.8644721e+00   1.3452707e-01
   8.9900000e+02   2.4911657e-02   3.8409796e+00   1.3953437e-01
   9.0000000e+02   2.7537953e-02   4.0047038e+00   1.5906068e-01
   9.0100000e+02   2.9989606e-02   4.1753560e+00   1.8486624e-01
   9.0200000e+02   2.8989280e-02   4.1251547e+00   1.7801073e-01
   9.0300000e+02   2.8983997e-02   4.1134021e+00   1.6454246e-01
   9.0400000e+02   3.0057089e-02   4.3883007e+00   1.5903799e-01
   9.0500000e+02   3.1018289e-02   4.5191147e+00   1.6159825e-01
   9.0600000e+02   3.1461187e-02   4.5506773e+00   1.6037716e-01
   9.0700000e+02   3.2373380e-02   4.5216935e+00   1.6995796e-01
   9.0800000e+02   3.1143392e-02   4.3499066e+00   1.7361007e-01
   9.0900000e+02   2.8314220e-02   4.0700090e+00   1.6564377e-01
   9.1000000e+02   2.5809474e-02   3.8822321e+00   1.5352200e-01
   9.1100000e+02   2.4263587e-02   3.7919225e+00   1.4768227e-01
   9.1200000e+02   2.3076937e-02   3.7027731e+00   1.4248406e-01
   9.1300000e+02   2.2607632e-02   3.6564857e+00   1.3941518e-01
   9.1400000e+02   2.3012228e-02   3.7255453e+00   1.4177462e-01
   9.1500000e+02   2.3560407e-02   3.8286426e+00   1.4673855e-01
   9.1600000e+02   2.3975916e-02   3.9364773e+00   1.4644321e-01
   9.1700000e+02   2.5692813e-02   4.0735074e+00   1.5339542e-01
   9.1800000e+02   2.8123593e-02   4.1998497e+00   1.6809237e-01
   9.1900000e+02   2.8959073e-02   4.2193933e+00   1.7656844e-01
   9.2000000e+02   2.7251167e-02   4.0955764e+00   1.6533124e-01
   9.2100000e+02   2.4687599e-02   3.8898284e+00   1.4350415e-01
   9.2200000e+02   2.2994099e-02   3.7775952e+00   1.2896307e-01
   9.2300000e+02   2.2383841e-02   3.8125051e+00   1.2759010e-01
   9.2400000e+02   2.2929074e-02   3.9050910e+00   1.3873182e-01
   9.2500000e+02   2.4115041e-02   3.9430184e+00   1.5646713e-01
   9.2600000e+02   2.4902374e-02   3.8643201e+00   1.7121513e-01
   9.2700000e+02   2.3718150e-02   3.6574572e+00   1.6889635e-01
   9.2800000e+02   2.0749222e-02   3.3895972e+00   1.4422905e-01
   9.2900000e+02   1.8212125e-02   3.2606683e+00   1.1382830e-01
   9.3000000e+02   1.8109910e-02   3.4111828e+00   1.0239439e-01
   9.3100000e+02   2.0909296e-02   3.8011037e+00   1.1768331e-01
   9.3200000e+02   2.5671136e-02   4.2681261e+00   1.5257354e-01
   9.3300000e+02   3.0408585e-02   4.5970852e+00   1.9034486e-01
   9.3400000e+02   3.3035738e-02   4.5722301e+00   2.1462004e-01
   9.3500000e+02   3.0622508e-02   4.1819775e+00   1.9999169e-01
   9.3600000e+02   2.4239613e-02   3.6511779e+00   1.4747404e-01
   9.3700000e+02   1.8478740e-02   3.3046142e+00   9.4973397e-02
   9.3800000e+02   1.6660251e-02   3.2732789e+00   8.0199267e-02


==> data/conv_4.dat <==
   1.0000000e+00   9.5900808e+03   9.7130636e+03   9.5186386e-01
   2.0000000e+00   1.2210250e+05   7.2293487e+03   2.7323603e+01
   3.0000000e+00   5.6866366e+04   4.9868917e+03   2.6066197e+01
   4.0000000e+00   5.0221174e+04   4.7913817e+03   3.4293996e+01
   5.0000000e+00   4.3412601e+04   5.2539591e+03   5.7578314e+01
   6.0000000e+00   3.5258014e+04   4.7549581e+03   4.8484788e+01
   7.0000000e+00   3.0192434e+04   4.3389521e+03   3.5115386e+01
   8.0000000e+00   2.4534519e+04   3.8885458e+03   2.6931668e+01
   9.0000000e+00   2.0920730e+04   3.9744623e+03   3.3877647e+01
   1.0000000e+01   1.5139460e+04   4.5173488e+03   4.6488643e+01
   1.1000000e+01   1.9928303e+04   4.0750941e+03   4.2953539e+01
   1.2000000e+01   1.4511240e+04   4.5838995e+03   4.2770750e+01
   1.3000000e+01   1.8946527e+04   3.8247901e+03   3.0597004e+01
   1.4000000e+01   1.2853539e+04   3.8313469e+03   3.4056938e+01
   1.5000000e+01   1.4113447e+04   3.8335317e+03   3.7341186e+01
   1.6000000e+01   1.1196633e+04   4.4832264e+03   5.4081367e+01
   1.7000000e+01   1.6918363e+04   4.1206233e+03   4.9258804e+01
   1.8000000e+01   1.4156486e+04   4.1747614e+03   3.7498474e+01
   1.9000000e+01   1.4129470e+04   3.5280335e+03   2.8455693e+01
   2.0000000e+01   1.2164660e+04   3.4852207e+03   3.8714775e+01
   2.1000000e+01   1.0858130e+04   4.0965907e+03   5.2272299e+01
   2.2000000e+01   1.3299149e+04   3.8271099e+03   5.2385861e+01
   2.3000000e+01   1.0395007e+04   4.1784165e+03   4.0579945e+01
   2.4000000e+01   1.3795243e+04   3.2703561e+03   2.0224302e+01
   2.5000000e+01   9.3146134e+03   2.7777915e+03   2.9049563e+01
   2.6000000e+01   8.3345209e+03   3.1595916e+03   4.2922361e+01
   2.7000000e+01   9.5625393e+03   3.6009625e+03   6.1646733e+01
   2.8000000e+01   9.0955275e+03   3.7657376e+03   6.2262336e+01
   2.9000000e+01   1.3319028e+04   3.3825883e+03   2.5598680e+01
   3.0000000e+01   1.1413136e+04   3.1318430e+03   2.1289968e+01
   3.1000000e+01   9.9074382e+03   2.9949059e+03   3.6021672e+01
   3.2000000e+01   8.8395397e+03   3.6050689e+03   6.2883279e+01
   3.3000000e+01   9.9038412e+03   3.4548481e+03   5.3342455e+01
   3.4000000e+01   1.1166797e+04   3.2956841e+03   2.6751651e+01
   3.5000000e+01   8.8582860e+03   2.6720401e+03   1.3052072e+01
   3.6000000e+01   6.6010883e+03   2.1148923e+03   2.2530074e+01
   3.7000000e+01   7.1457546e+03   3.0798172e+03   4.9420379e+01
   3.8000000e+01   7.6912630e+03   3.1691553e+03   5.4382356e+01
   3.9000000e+01   8.5684060e+03   2.7981571e+03   3.2673873e+01
   4.0000000e+01   7.3099564e+03   2.5814619e+03   1.2541352e+01
   4.1000000e+01   6.0658930e+03   1.9952300e+03   1.6110124e+01
   4.2000000e+01   4.1315590e+03   3.2701927e+03   4.1665944e+01
   4.3000000e+01   6.2399649e+03   2.5018681e+03   2.9762024e+01
   4.4000000e+01   5.3667738e+03   1.9655005e+03   1.4469228e+01
   4.5000000e+01   3.9109204e+03   1.8233506e+03   1.5263945e+01
   4.6000000e+01   4.5306452e+03   2.1613136e+03   3.0699142e+01
   4.7000000e+01   3.6491201e+03   2.3642347e+03   4.0846273e+01
   4.8000000e+01   5.1543231e+03   2.1057178e+03   1.7754387e+01
   4.9000000e+01   3.6261479e+03   2.0109930e+03   1.5070861e+01
   5.0000000e+01   3.3709193e+03   1.6631590e+03   1.1820228e+01
   5.1000000e+01   3.2908452e+03   2.1862418e+03   2.6134507e+01
   5.2000000e+01   3.1007580e+03   1.9702799e+03   2.1806136e+01
   5.3000000e+01   3.0119374e+03   1.7606821e+03   1.4362243e+01
   5.4000000e+01   2.2513269e+03   1.6164248e+03   1.2744058e+01
   5.5000000e+01   2.2738658e+03   1.3822776e+03   1.4427253e+01
   5.6000000e+01   2.2635545e+03   1.6250701e+03   2.2762698e+01
   5.7000000e+01   1.8962984e+03   1.7747778e+03   1.9848744e+01
   5.8000000e+01   2.1158974e+03   1.3346343e+03   1.2103977e+01
   5.9000000e+01   1.9016538e+03   1.3285468e+03   9.4865422e+00
   6.0000000e+01   1.8276255e+03   1.3145982e+03   1.3736990e+01
   6.1000000e+01   1.8320972e+03   1.3282533e+03   2.1389022e+01
   6.2000000e+01   1.6132195e+03   1.4408256e+03   1.5620027e+01
   6.3000000e+01   1.6660415e+03   1.3014895e+03   8.5094289e+00
   6.4000000e+01   1.4046432e+03   1.1100847e+03   9.3603949e+00
   6.5000000e+01   1.2505761e+03   1.1472089e+03   1.2403937e+01
   6.6000000e+01   1.2513609e+03   1.1094130e+03   1.3914140e+01
   6.7000000e+01   1.3453080e+03   1.0603502e+03   1.4134627e+01
   6.8000000e+01   1.1640879e+03   1.1853753e+03   1.4146694e+01
   6.9000000e+01   1.2646443e+03   9.3698878e+02   1.1026268e+01
   7.0000000e+01   1.1078014e+03   1.0953565e+03   1.1419491e+01
   7.1000000e+01   1.0986149e+03   1.0619947e+03   1.1930455e+01
   7.2000000e+01   1.0331108e+03   9.7576068e+02   1.1011245e+01
   7.3000000e+01   1.0689084e+03   9.3686862e+02   1.0678982e+01
   7.4000000e+01   8.9531236e+02   9.7781591e+02   8.5640371e+00
   7.5000000e+01   9.4218998e+02   8.3623012e+02   1.1068287e+01
   7.6000000e+01   8.2748462e+02   8.6340992e+02   9.3008174e+00
   7.7000000e+01   7.7971352e+02   9.0803528e+02   1.0436703e+01
   7.8000000e+01   7.4379745e+02   7.7611971e+02   8.0679818e+00
   7.9000000e+01   6.8353816e+02   7.0084249e+02   5.8028471e+00
   8.0000000e+01   6.3981696e+02   8.0164409e+02   8.3573979e+00
   8.1000000e+01   5.8606156e+02   7.3894350e+02   7.7629690e+00
   8.2000000e+01   6.0636251e+02   6.4333322e+02   7.7617930e+00
   8.3000000e+01   5.9832858e+02   7.4596042e+02   1.0452548e+01
   8.4000000e+01   4.7671876e+02   7.6107482e+02   9.4144496e+00
   8.5000000e+01   5.0665202e+02   5.9247355e+02   6.1658801e+00
   8.6000000e+01   5.0049322e+02   5.7202856e+02   6.6170010e+00
   8.7000000e+01   4.0363564e+02   7.1498008e+02   8.5292912e+00
   8.8000000e+01   4.6619616e+02   5.6792659e+02   8.7137495e+00
   8.9000000e+01   4.4600715e+02   5.0119640e+02   7.2869442e+00
   9.0000000e+01   4.2442247e+02   6.1446128e+02   9.1010143e+00
   9.1000000e+01   3.5501985e+02   5.9603913e+02   8.0435911e+00
   9.2000000e+01   3.7856642e+02   4.8348256e+02   6.1012021e+00
   9.3000000e+01   4.0493998e+02   5.3409145e+02   8.1814235e+00
   9.4000000e+01   2.9683195e+02   6.3422081e+02   7.5967282e+00
   9.5000000e+01   3.3438926e+02   4.7161696e+02   5.9799054e+00
   9.6000000e+01   3.6686545e+02   4.4253200e+02   7.5414185e+00
   9.7000000e+01   2.7979613e+02   5.1319892e+02   7.2160336e+00
   9.8000000e+01   2.8357226e+02   4.6108884e+02   7.1763015e+00
   9.9000000e+01   2.7755837e+02   4.2362384e+02   6.6268088e+00
   1.0000000e+02   2.4940877e+02   4.2878341e+02   5.6368009e+00
   1.0100000e+02   2.2212832e+02   4.2997124e+02   5.3163721e+00
   1.0200000e+02   2.1991570e+02   4.0182879e+02   4.7179384e+00
   1.0300000e+02   2.4047073e+02   3.9009985e+02   6.3194737e+00
   1.0400000e+02   2.1634306e+02   4.2007520e+02   6.5447293e+00
   1.0500000e+02   1.9323621e+02   3.7878700e+02   5.4429822e+00
   1.0600000e+02   2.0428138e+02   3.5159738e+02   5.9519560e+00
   1.0700000e+02   1.4494151e+02   3.7202682e+02   4.4248710e+00
   1.0800000e+02   9.2645220e+02   6.6192537e+02   1.5394631e+01
   1.0900000e+02   7.9136426e+02   5.3581766e+02   1.4772716e+01
   1.1000000e+02   2.8280005e+02   4.8465583e+02   4.9556955e+00
   1.1100000e+02   1.2660980e+02   2.8992696e+02   2.3069570e+00
   1.1200000e+02   1.2854940e+02   2.6944375e+02   1.3711408e+00
   1.1300000e+02   1.6963479e+02   3.1670721e+02   3.4772948e+00
   1.1400000e+02   1.5045003e+02   3.8032339e+02   3.5789065e+00
   1.1500000e+02   1.4518621e+02   2.6099854e+02   3.7762884e+00
   1.1600000e+02   1.1449632e+02   2.5692105e+02   2.6642831e+00
   1.1700000e+02   1.2430139e+02   2.8593244e+02   3.0615720e+00
   1.1800000e+02   1.1689719e+02   2.7929560e+02   3.0537629e+00
   1.1900000e+02   1.0776051e+02   2.4278772e+02   2.7537252e+00
   1.2000000e+02   1.1896334e+02   2.4530367e+02   3.1531864e+00
   1.2100000e+02   1.1759694e+02   2.6173356e+02   3.4872105e+00
   1.2200000e+02   1.0483758e+02   2.4349731e+02   3.2174845e+00
   1.2300000e+02   9.6093240e+01   2.3339330e+02   2.8242302e+00
   1.2400000e+02   9.5564697e+01   2.3997553e+02   2.8686162e+00
   1.2500000e+02   8.4539478e+01   2.4147744e+02   2.5814403e+00
   1.2600000e+02   8.1156767e+01   2.1722588e+02   2.5119222e+00
   1.2700000e+02   8.6272940e+01   2.1264364e+02   2.8514428e+00
   1.2800000e+02   9.1554140e+01   2.3519919e+02   3.4981862e+00
   1.2900000e+02   8.2093454e+01   2.1324968e+02   3.3946967e+00
   1.3000000e+02   7.1511319e+01   2.0131735e+02   2.7648019e+00
   1.3100000e+02   7.8293174e+01   2.1066247e+02   3.0287895e+00
   1.3200000e+02   7.1744293e+01   2.1664582e+02   2.9598418e+00
   1.3300000e+02   6.4773824e+01   1.9771552e+02   2.5713899e+00
   1.3400000e+02   6.9985335e+01   1.9521749e+02   2.8624254e+00
   1.3500000e+02   7.2780352e+01   2.2230625e+02   3.4527444e+00
   1.3600000e+02   6.5757487e+01   1.9123230e+02   3.2665220e+00
   1.3700000e+02   6.0017335e+01   1.8542413e+02   2.8403257e+00
   1.3800000e+02   7.1377604e+01   2.0933128e+02   3.6424008e+00
   1.3900000e+02   6.3629176e+01   1.9502654e+02   3.5080130e+00
   1.4000000e+02   5.4500104e+01   1.8222643e+02   2.7542867e+00
   1.4100000e+02   6.5486750e+01   1.8377659e+02   3.3643694e+00
   1.4200000e+02   6.6414516e+01   2.0911048e+02   3.8731148e+00
   1.4300000e+02   6.1240365e+01   1.8215887e+02   3.7603512e+00
   1.4400000e+02   5.4459995e+01   1.7606607e+02   3.1085783e+00
   1.4500000e+02   6.3612174e+01   1.8308342e+02   3.6668657e+00
   1.4600000e+02   6.0567363e+01   1.8373239e+02   3.8366648e+00
   1.4700000e+02   5.2937476e+01   1.8424055e+02   3.2885327e+00
   1.4800000e+02   5.7511244e+01   1.8593689e+02   3.4683603e+00
   1.4900000e+02   5.6750551e+01   1.9131388e+02   3.3341421e+00
   1.5000000e+02   5.4858164e+01   1.8266808e+02   3.1087918e+00
   1.5100000e+02   5.0958624e+01   1.8031011e+02   2.6670293e+00
   1.5200000e+02   5.4752476e+01   1.7948265e+02   3.0788387e+00
   1.5300000e+02   5.2446656e+01   1.8010411e+02   3.2826303e+00
   1.5400000e+02   4.4997008e+01   1.8390967e+02   3.1961899e+00
   1.5500000e+02   2.4233958e+02   2.5766891e+02   9.9536130e+00
   1.5600000e+02   1.8922463e+02   2.9355751e+02   6.1552321e+00
   1.5700000e+02   7.8085283e+01   2.6740835e+02   2.6132558e+00
   1.5800000e+02   3.6691140e+01   1.7089897e+02   1.0607881e+00
   1.5900000e+02   7.6038582e+01   3.7758970e+02   4.1971556e+00
   1.6000000e+02   5.2329303e+01   7.2429691e+02   1.0473315e+01
   1.6100000e+02   1.1217623e+02   4.4020436e+02   4.7305580e+00
   1.6200000e+02   8.3597232e+01   2.7558507e+02   6.5621631e-01
   1.6300000e+02   1.0774490e+02   2.0441384e+02   3.0072036e+00
   1.6400000e+02   3.0546899e+01   1.7192845e+02   6.4521307e-01
   1.6500000e+02   5.0146383e+01   1.6171757e+02   2.0187794e+00
   1.6600000e+02   4.3093907e+01   1.9839885e+02   1.8997162e+00
   1.6700000e+02   5.6547621e+01   1.7764011e+02   2.7960173e+00
   1.6800000e+02   6.0591573e+01   1.7681945e+02   2.9534564e+00
   1.6900000e+02   5.4537841e+01   2.0815306e+02   3.1685012e+00
   1.7000000e+02   4.2307082e+01   1.6673421e+02   1.8467859e+00
   1.7100000e+02   4.2535400e+01   1.5742548e+02   1.5867315e+00
   1.7200000e+02   5.0415991e+01   1.7025267e+02   2.2561051e+00
   1.7300000e+02   5.0324779e+01   1.6416895e+02   2.8810364e+00
   1.7400000e+02   3.8991284e+01   1.4971949e+02   2.3652967e+00
   1.7500000e+02   4.0131775e+01   1.4242391e+02   2.5228584e+00
   1.7600000e+02   4.1722305e+01   1.6527663e+02   2.6507481e+00
   1.7700000e+02   4.3511258e+01   1.5097306e+02   3.0188029e+00
   1.7800000e+02   3.7627368e+01   1.4043220e+02   2.4695543e+00
   1.7900000e+02   3.7746430e+01   1.4753532e+02   2.5610831e+00
   1.8000000e+02   3.4361494e+01   1.4690046e+02   2.3142829e+00
   1.8100000e+02   3.4673074e+01   1.3169447e+02   2.4357281e+00
   1.8200000e+02   3.5695698e+01   1.4476448e+02   2.8674173e+00
   1.8300000e+02   3.1203780e+01   1.4179137e+02   2.7997887e+00
   1.8400000e+02   2.6146393e+01   1.2538479e+02   2.0005291e+00
   1.8500000e+02   3.2142363e+01   1.2392646e+02   2.6454625e+00
   1.8600000e+02   3.0838216e+01   1.5233163e+02   2.9386013e+00
   1.8700000e+02   2.9737576e+01   1.2416061e+02   2.8346108e+00
   1.8800000e+02   2.7940494e+01   1.1998627e+02   2.6211073e+00
   1.8900000e+02   3.0147599e+01   1.3561039e+02   3.1000451e+00
   1.9000000e+02   2.6302219e+01   1.2343416e+02   2.7029898e+00
   1.9100000e+02   2.4336999e+01   1.1745744e+02   2.3404420e+00
   1.9200000e+02   2.8204839e+01   1.2471459e+02   2.9102324e+00
   1.9300000e+02   2.5186900e+01   1.2722434e+02   2.7028394e+00
   1.9400000e+02   2.3626521e+01   1.2110633e+02   2.4853284e+00
   1.9500000e+02   2.6073412e+01   1.1819154e+02   2.9219238e+00
   1.9600000e+02   2.5371187e+01   1.2436441e+02   2.9756377e+00
   1.9700000e+02   2.4544491e+01   1.1879072e+02   2.9995923e+00
   1.9800000e+02   2.3498583e+01   1.1400509e+02   2.8268137e+00
   1.9900000e+02   2.4384540e+01   1.1637399e+02   2.9745390e+00
   2.0000000e+02   2.3569609e+01   1.2253884e+02   2.9533047e+00
   2.0100000e+02   2.3462937e+01   1.1709986e+02   2.9100919e+00
   2.0200000e+02   2.4820511e+01   1.1939832e+02   3.0853154e+00
   2.0300000e+02   2.4900956e+01   1.2605808e+02   3.2211127e+00
   2.0400000e+02   2.3445268e+01   1.1893381e+02   3.0577141e+00
   2.0500000e+02   2.3418117e+01   1.1427578e+02   3.0768760e+00
   2.0600000e+02   2.3672783e+01   1.2002231e+02   3.2389118e+00
   2.0700000e+02   2.1587798e+01   1.1423265e+02   3.0434555e+00
   2.0800000e+02   1.9999136e+01   1.0929266e+02   2.7425669e+00
   2.0900000e+02   2.1844632e+01   1.1499632e+02   3.0706340e+00
   2.1000000e+02   1.9790256e+01   1.3645478e+02   2.9947064e+00
   2.1100000e+02   5.5799903e+01   2.2820565e+02   8.3624050e+00
   2.1200000e+02   7.2752325e+01   1.2540196e+02   1.8710559e+00
   2.1300000e+02   5.9734655e+01   1.4559706e+02   2.0024558e+00
   2.1400000e+02   2.1505209e+01   1.8549505e+02   1.7943882e+00
   2.1500000e+02   2.3323272e+01   1.5438860e+02   1.3405918e+00
   2.1600000e+02   5.6688869e+01   1.3300666e+02   6.1858062e+00
   2.1700000e+02   2.2800886e+01   1.7444053e+02   3.4058745e+00
   2.1800000e+02   2.1256843e+01   1.2131782e+02   2.2836875e+00
   2.1900000e+02   2.7096330e+01   9.4765169e+01   2.8850239e+00
   2.2000000e+02   1.5431571e+01   1.0505545e+02   1.3283398e+00
   2.2100000e+02   2.3391013e+01   1.0669779e+02   2.1962773e+00
   2.2200000e+02   2.1863889e+01   1.2611023e+02   1.9363800e+00
   2.2300000e+02   2.2066709e+01   1.0185134e+02   1.9844044e+00
   2.2400000e+02   1.6460264e+01   1.0390559e+02   1.3647226e+00
   2.2500000e+02   1.6386337e+01   9.3657649e+01   1.3771995e+00
   2.2600000e+02   1.5720029e+01   1.0027655e+02   1.3328177e+00
   2.2700000e+02   1.6144098e+01   1.2074053e+02   1.6955598e+00
   2.2800000e+02   7.2011839e+01   2.3544302e+02   7.8184001e+00
   2.2900000e+02   2.0681522e+01   2.4555227e+02   2.2530413e+00
   2.3000000e+02   6.2940351e+01   1.3393209e+02   2.1096032e+00
   2.3100000e+02   2.8712817e+01   1.1962697e+02   1.5841739e+00
   2.3200000e+02   1.1662900e+01   8.3858806e+01   8.2478587e-01
   2.3300000e+02   7.8971175e+00   7.0223217e+01   1.9887210e-01
   2.3400000e+02   1.3447878e+01   7.9354982e+01   8.7713627e-01
   2.3500000e+02   1.1963513e+01   1.0091379e+02   1.2182441e+00
   2.3600000e+02   1.0978014e+01   7.6235674e+01   1.3950727e+00
   2.3700000e+02   9.7532901e+00   7.4108075e+01   1.1155675e+00
   2.3800000e+02   1.2934704e+01   7.8791624e+01   1.5855496e+00
   2.3900000e+02   9.9013981e+00   8.0059612e+01   1.0827408e+00
   2.4000000e+02   9.3051139e+00   7.3357929e+01   8.4265661e-01
   2.4100000e+02   1.0849800e+01   7.5244161e+01   1.0483702e+00
   2.4200000e+02   9.4333158e+00   7.8219067e+01   9.4909648e-01
   2.4300000e+02   8.3317879e+00   6.5400291e+01   8.4066244e-01
   2.4400000e+02   8.4785228e+00   6.6324860e+01   9.7838620e-01
   2.4500000e+02   7.5419222e+00   7.3365024e+01   1.0391235e+00
   2.4600000e+02   6.5159379e+00   6.0364902e+01   8.3093866e-01
   2.4700000e+02   6.3949085e+00   5.5860176e+01   8.3653001e-01
   2.4800000e+02   6.1572301e+00   6.3575288e+01   9.4613146e-01
   2.4900000e+02   5.3800018e+00   5.5788073e+01   8.3375333e-01
   2.5000000e+02   5.5019054e+00   5.5062096e+01   8.7154825e-01
   2.5100000e+02   6.6912500e+00   6.4819290e+01   1.2272382e+00
   2.5200000e+02   5.8509062e+00   5.5427829e+01   1.1198591e+00
   2.5300000e+02   4.7203206e+00   5.2578653e+01   7.9921618e-01
   2.5400000e+02   5.2241755e+00   5.2914722e+01   9.2749178e-01
   2.5500000e+02   4.5646944e+00   5.2852627e+01   8.4251190e-01
   2.5600000e+02   4.4682451e+00   5.1080229e+01   8.5731055e-01
   2.5700000e+02   4.7667370e+00   5.2063717e+01   9.8992083e-01
   2.5800000e+02   4.5356671e+00   5.1736589e+01   1.0254845e+00
   2.5900000e+02   3.9416054e+00   4.9038719e+01   8.6484419e-01
   2.6000000e+02   3.9587692e+00   4.5880636e+01   8.4524007e-01
   2.6100000e+02   4.1426248e+00   4.8158459e+01   8.9931638e-01
   2.6200000e+02   4.0275188e+00   4.9308686e+01   9.6266714e-01
   2.6300000e+02   3.6587921e+00   4.7133958e+01   8.6132289e-01
   2.6400000e+02   3.9167648e+00   4.7156153e+01   9.4577983e-01
   2.6500000e+02   3.8094358e+00   5.0690259e+01   9.7499906e-01
   2.6600000e+02   3.5160461e+00   4.5566232e+01   8.8953435e-01
   2.6700000e+02   3.4095775e+00   4.3365664e+01   8.4065859e-01
   2.6800000e+02   3.7600970e+00   4.6601948e+01   9.7301513e-01
   2.6900000e+02   3.5560280e+00   4.5523784e+01   1.0361912e+00
   2.7000000e+02   3.0208410e+00   4.2705913e+01   8.2864196e-01
   2.7100000e+02   3.4459018e+00   4.2552040e+01   9.4663523e-01
   2.7200000e+02   3.6278418e+00   4.8302687e+01   1.0493391e+00
   2.7300000e+02   3.6401489e+00   4.4815841e+01   1.1568941e+00
   2.7400000e+02   3.1147630e+00   4.2843959e+01   8.8831356e-01
   2.7500000e+02   3.5000591e+00   4.3504529e+01   9.7750108e-01
   2.7600000e+02   3.4856472e+00   4.8932011e+01   1.0435227e+00
   2.7700000e+02   3.4574301e+00   4.5212280e+01   1.1044540e+00
   2.7800000e+02   3.2379141e+00   4.4179504e+01   9.7209114e-01
   2.7900000e+02   3.5530558e+00   4.5535348e+01   1.0936028e+00
   2.8000000e+02   3.3953956e+00   4.6065642e+01   1.1229534e+00
   2.8100000e+02   3.1843268e+00   4.4006001e+01   1.0762577e+00
   2.8200000e+02   3.2891604e+00   4.3363426e+01   1.0972872e+00
   2.8300000e+02   3.4476637e+00   4.4444815e+01   1.1770211e+00
   2.8400000e+02   3.4718953e+00   4.4456763e+01   1.2475285e+00
   2.8500000e+02   3.2714763e+00   4.4981483e+01   1.1415121e+00
   2.8600000e+02   3.4321013e+00   4.5478303e+01   1.1743917e+00
   2.8700000e+02   3.5205277e+00   4.6508068e+01   1.1923254e+00
   2.8800000e+02   3.6542536e+00   4.6443017e+01   1.2707051e+00
   2.8900000e+02   3.5238526e+00   4.6513473e+01   1.2200846e+00
   2.9000000e+02   3.5131873e+00   4.5983066e+01   1.2290200e+00
   2.9100000e+02   3.4699027e+00   4.5967882e+01   1.2236637e+00
   2.9200000e+02   3.4483493e+00   4.6341331e+01   1.2640083e+00
   2.9300000e+02   3.2358190e+00   4.5084209e+01   1.1894989e+00
   2.9400000e+02   3.0761154e+00   4.3765511e+01   1.0862958e+00
   2.9500000e+02   3.1851897e+00   4.3809804e+01   1.1303482e+00
   2.9600000e+02   3.3491052e+00   4.4797833e+01   1.2698118e+00
   2.9700000e+02   3.3693722e+00   4.4418466e+01   1.3779022e+00
   2.9800000e+02   3.1730140e+00   4.3052428e+01   1.3001382e+00
   2.9900000e+02   3.0915613e+00   4.2022304e+01   1.2426986e+00
   3.0000000e+02   2.9387894e+00   4.2141075e+01   1.1704268e+00
   3.0100000e+02   2.7947877e+00   4.1654340e+01   1.1017907e+00
   3.0200000e+02   2.7721223e+00   4.1686080e+01   1.0648147e+00
   3.0300000e+02   2.9986214e+00   4.2769196e+01   1.1857252e+00
   3.0400000e+02   3.0998013e+00   4.3910419e+01   1.3124711e+00
   3.0500000e+02   2.9683068e+00   4.3005856e+01   1.3183824e+00
   3.0600000e+02   2.7874521e+00   4.0625862e+01   1.2319586e+00
   3.0700000e+02   2.6500919e+00   3.8856686e+01   1.1492982e+00
   3.0800000e+02   2.5084652e+00   3.8122811e+01   1.0973460e+00
   3.0900000e+02   2.3603017e+00   3.7951412e+01   1.0372995e+00
   3.1000000e+02   2.3891604e+00   3.8980341e+01   1.0552176e+00
   3.1100000e+02   2.5951177e+00   4.0845389e+01   1.1821168e+00
   3.1200000e+02   2.7475301e+00   4.1921192e+01   1.3088673e+00
   3.1300000e+02   2.7311589e+00   4.1012399e+01   1.3167754e+00
   3.1400000e+02   2.6301651e+00   3.9280657e+01   1.2431766e+00
   3.1500000e+02   2.4788998e+00   3.8034134e+01   1.1504765e+00
   3.1600000e+02   2.3063700e+00   3.7549343e+01   1.0655669e+00
   3.1700000e+02   2.2069105e+00   3.7826698e+01   1.0095163e+00
   3.1800000e+02   2.2907362e+00   3.8894416e+01   1.0589333e+00
   3.1900000e+02   2.4964279e+00   4.0436381e+01   1.2040174e+00
   3.2000000e+02   2.6642276e+00   4.1157499e+01   1.3650319e+00
   3.2100000e+02   2.6341581e+00   4.0196405e+01   1.4019478e+00
   3.2200000e+02   2.4404548e+00   3.7872486e+01   1.2892023e+00
   3.2300000e+02   2.1789185e+00   3.5687105e+01   1.0917478e+00
   3.2400000e+02   1.9931444e+00   3.4972533e+01   9.4356496e-01
   3.2500000e+02   1.9726105e+00   3.5836553e+01   9.2305586e-01
   3.2600000e+02   2.1171752e+00   3.7801999e+01   1.0287484e+00
   3.2700000e+02   2.3609069e+00   3.9845548e+01   1.2156054e+00
   3.2800000e+02   2.5430896e+00   4.0700810e+01   1.3816651e+00
   3.2900000e+02   2.5193756e+00   3.9408787e+01   1.4143795e+00
   3.3000000e+02   2.2552544e+00   3.6404523e+01   1.2423200e+00
   3.3100000e+02   1.9234868e+00   3.3618927e+01   9.7181174e-01
   3.3200000e+02   1.7367865e+00   3.2741010e+01   8.0191296e-01
   3.3300000e+02   1.7936560e+00   3.4193086e+01   8.3373595e-01
   3.3400000e+02   2.0317590e+00   3.7227125e+01   1.0271560e+00
   3.3500000e+02   2.3143551e+00   4.0046096e+01   1.2760100e+00
   3.3600000e+02   2.5163614e+00   4.0757224e+01   1.4718933e+00
   3.3700000e+02   2.4613762e+00   3.8501781e+01   1.4703535e+00
   3.3800000e+02   2.0980412e+00   3.4403311e+01   1.1979096e+00
   3.3900000e+02   1.6751253e+00   3.1153008e+01   8.3309696e-01
   3.4000000e+02   1.4859408e+00   3.0646395e+01   6.5741818e-01
   3.4100000e+02   1.6309856e+00   3.2974669e+01   7.6169814e-01
   3.4200000e+02   1.9951959e+00   3.7161028e+01   1.0644622e+00
   3.4300000e+02   2.3479964e+00   4.0544395e+01   1.3966249e+00
   3.4400000e+02   2.5489665e+00   4.0623884e+01   1.6112838e+00
   3.4500000e+02   2.4106257e+00   3.6872087e+01   1.5373064e+00
   3.4600000e+02   1.8734871e+00   3.1753532e+01   1.0896251e+00
   3.4700000e+02   1.3708723e+00   2.8428626e+01   6.1602414e-01
   3.4800000e+02   1.2418677e+00   2.8806776e+01   4.7775266e-01
   3.4900000e+02   1.5658001e+00   3.2607821e+01   7.0576341e-01
   3.5000000e+02   2.0958776e+00   3.8333345e+01   1.1483054e+00
   3.5100000e+02   2.4569153e+00   4.2098375e+01   1.5260599e+00
   3.5200000e+02   2.6461445e+00   4.0436386e+01   1.7451727e+00
   3.5300000e+02   2.3260965e+00   3.4631831e+01   1.5081125e+00
   3.5400000e+02   1.5810027e+00   2.8427893e+01   8.5999429e-01
   3.5500000e+02   1.0397253e+00   2.5483541e+01   3.2983420e-01
   3.5600000e+02   1.0298082e+00   2.6977358e+01   2.9466061e-01
   3.5700000e+02   1.7297274e+00   3.2791485e+01   6.9764456e-01
   3.5800000e+02   2.6756506e+00   4.0632008e+01   1.4239082e+00
   3.5900000e+02   2.6126611e+00   4.5977728e+01   1.5976914e+00
   3.6000000e+02   2.8370938e+00   3.8854328e+01   1.8054329e+00
   3.6100000e+02   2.2662247e+00   3.3136109e+01   1.3120139e+00
   3.6200000e+02   1.4642483e+00   2.7171993e+01   6.9051880e-01
   3.6300000e+02   9.5611050e-01   2.5651870e+01   2.1665836e-01
   3.6400000e+02   1.1539337e+00   2.7629189e+01   3.1167444e-01
   3.6500000e+02   2.0641806e+00   3.2988862e+01   7.5917599e-01
   3.6600000e+02   3.2730561e+00   4.0235518e+01   1.7454989e+00
   3.6700000e+02   2.1960027e+00   4.0720851e+01   1.3378389e+00
   3.6800000e+02   1.9840658e+00   3.2750110e+01   1.0676944e+00
   3.6900000e+02   2.0443410e+00   3.1474223e+01   9.7571392e-01
   3.7000000e+02   1.8553457e+00   3.3375689e+01   9.3468287e-01
   3.7100000e+02   1.7309338e+00   3.3741056e+01   8.5478366e-01
   3.7200000e+02   1.6568237e+00   3.0448274e+01   8.1661605e-01
   3.7300000e+02   1.5090925e+00   2.7732051e+01   7.0095198e-01
   3.7400000e+02   1.4546173e+00   2.8617547e+01   7.5324638e-01
   3.7500000e+02   1.3333150e+00   2.7353504e+01   7.6644257e-01
   3.7600000e+02   1.2432226e+00   3.0322529e+01   6.6386876e-01
   3.7700000e+02   1.7728325e+00   3.3651507e+01   1.0128469e+00
   3.7800000e+02   2.0744646e+00   3.6639997e+01   1.2790985e+00
   3.7900000e+02   2.1222180e+00   3.6412752e+01   1.4614780e+00
   3.8000000e+02   1.6263795e+00   2.9769479e+01   1.0252131e+00
   3.8100000e+02   1.1586073e+00   2.4770955e+01   5.6124961e-01
   3.8200000e+02   9.4495108e-01   2.3885805e+01   3.8964517e-01
   3.8300000e+02   9.9265692e-01   2.5908741e+01   5.0499713e-01
   3.8400000e+02   1.1558678e+00   2.8256766e+01   7.5638471e-01
   3.8500000e+02   1.3652195e+00   3.0292853e+01   9.9822427e-01
   3.8600000e+02   1.6886732e+00   3.0970552e+01   1.3241419e+00
   3.8700000e+02   1.6528612e+00   2.9514182e+01   1.3916365e+00
   3.8800000e+02   1.2912615e+00   2.5509153e+01   9.7354343e-01
   3.8900000e+02   9.8676268e-01   2.4418012e+01   4.6760491e-01
   3.9000000e+02   9.9326186e-01   2.6415935e+01   3.5057228e-01
   3.9100000e+02   1.3181661e+00   3.0108956e+01   5.8276196e-01
   3.9200000e+02   1.6925849e+00   3.3416113e+01   9.8112532e-01
   3.9300000e+02   1.6769935e+00   3.3615813e+01   1.1049631e+00
   3.9400000e+02   1.6872972e+00   3.1048068e+01   1.1461047e+00
   3.9500000e+02   1.6904899e+00   3.0676752e+01   1.1349395e+00
   3.9600000e+02   1.5120552e+00   2.9074431e+01   9.9665943e-01
   3.9700000e+02   1.2528111e+00   2.7589422e+01   6.5419900e-01
   3.9800000e+02   1.3048561e+00   2.7370064e+01   6.4283618e-01
   3.9900000e+02   1.4954216e+00   2.9194275e+01   8.1163288e-01
   4.0000000e+02   1.4780167e+00   2.8822313e+01   1.0088281e+00
   4.0100000e+02   1.1026160e+00   2.7173822e+01   7.2591854e-01
   4.0200000e+02   1.1859287e+00   2.6961253e+01   7.6505473e-01
   4.0300000e+02   1.5682241e+00   3.1993028e+01   1.0463740e+00
   4.0400000e+02   1.7993912e+00   3.1186572e+01   1.4428715e+00
   4.0500000e+02   1.4119003e+00   2.9277017e+01   1.0104783e+00
   4.0600000e+02   1.3711221e+00   2.5945309e+01   9.2031340e-01
   4.0700000e+02   1.2614710e+00   2.7288116e+01   7.9172620e-01
   4.0800000e+02   1.2605626e+00   2.7572906e+01   9.4150292e-01
   4.0900000e+02   1.0247846e+00   2.7269221e+01   6.8309972e-01
   4.1000000e+02   1.2034255e+00   2.7655916e+01   8.2649265e-01
   4.1100000e+02   1.6740416e+00   3.0889543e+01   1.1824263e+00
   4.1200000e+02   1.9243280e+00   3.2288317e+01   1.7643553e+00
   4.1300000e+02   1.3069751e+00   2.8779556e+01   1.0466160e+00
   4.1400000e+02   1.1547509e+00   2.6083060e+01   7.4028634e-01
   4.1500000e+02   1.3989482e+00   2.8581716e+01   8.7396064e-01
   4.1600000e+02   1.4147339e+00   2.9602520e+01   1.1175985e+00
   4.1700000e+02   1.1512619e+00   2.8717146e+01   8.7013994e-01
   4.1800000e+02   1.2907497e+00   2.7150394e+01   1.0056646e+00
   4.1900000e+02   1.5299681e+00   2.8025108e+01   1.1958316e+00
   4.2000000e+02   1.5893784e+00   3.0508593e+01   1.5815256e+00
   4.2100000e+02   1.0888879e+00   2.6186356e+01   8.8383021e-01
   4.2200000e+02   1.0175293e+00   2.5677942e+01   6.4574496e-01
   4.2300000e+02   1.6610483e+00   2.9681436e+01   1.0727061e+00
   4.2400000e+02   1.8659680e+00   3.1120587e+01   1.5874620e+00
   4.2500000e+02   1.2779701e+00   3.0361329e+01   9.8398953e-01
   4.2600000e+02   1.3341125e+00   2.8146135e+01   1.0003771e+00
   4.2700000e+02   1.4061045e+00   2.9800489e+01   1.0873050e+00
   4.2800000e+02   1.3703753e+00   2.7962522e+01   1.2128573e+00
   4.2900000e+02   1.0888058e+00   2.5630333e+01   8.7639416e-01
   4.3000000e+02   1.2334203e+00   2.5147308e+01   1.0254940e+00
   4.3100000e+02   1.2099611e+00   2.8864485e+01   1.1701145e+00
   4.3200000e+02   1.0465187e+00   2.4740791e+01   9.9898885e-01
   4.3300000e+02   9.3492916e-01   2.3473208e+01   7.7041890e-01
   4.3400000e+02   1.2248412e+00   2.6158967e+01   9.9218312e-01
   4.3500000e+02   1.2988346e+00   2.9333829e+01   1.2724060e+00
   4.3600000e+02   1.0991626e+00   2.7222279e+01   9.8372177e-01
   4.3700000e+02   1.2343737e+00   2.6733800e+01   1.0596362e+00
   4.3800000e+02   1.6768179e+00   3.0108741e+01   1.3879348e+00
   4.3900000e+02   1.8186908e+00   2.8162671e+01   1.8810387e+00
   4.4000000e+02   1.0916919e+00   2.7205136e+01   9.0218970e-01
   4.4100000e+02   1.0046554e+00   2.5241199e+01   6.9119614e-01
   4.4200000e+02   1.1004807e+00   2.6533394e+01   7.6997574e-01
   4.4300000e+02   1.2682569e+00   2.9457041e+01   1.1091401e+00
   4.4400000e+02   1.1918721e+00   2.8902722e+01   1.1290513e+00
   4.4500000e+02   1.2414119e+00   2.7518705e+01   1.2290278e+00
   4.4600000e+02   1.3012612e+00   2.6833015e+01   1.3714641e+00
   4.4700000e+02   1.0576069e+00   2.3263703e+01   1.1412280e+00
   4.4800000e+02   7.7700256e-01   2.0170356e+01   6.8864901e-01
   4.4900000e+02   7.2130276e-01   2.0766580e+01   5.4453843e-01
   4.5000000e+02   8.5107045e-01   2.4175366e+01   6.8577797e-01
   4.5100000e+02   1.0405755e+00   2.5950693e+01   9.4411581e-01
   4.5200000e+02   1.2346151e+00   2.8600599e+01   1.1454566e+00
   4.5300000e+02   1.4930648e+00   3.0077658e+01   1.5473489e+00
   4.5400000e+02   1.2482652e+00   2.7324041e+01   1.2873616e+00
   4.5500000e+02   9.6870342e-01   2.2476213e+01   7.9379918e-01
   4.5600000e+02   7.9221649e-01   2.1579166e+01   5.0273797e-01
   4.5700000e+02   8.0033134e-01   2.3030165e+01   5.6477272e-01
   4.5800000e+02   9.0922155e-01   2.4013766e+01   8.1409928e-01
   4.5900000e+02   9.0273031e-01   2.4917489e+01   9.3257807e-01
   4.6000000e+02   9.7169026e-01   2.3145335e+01   1.0988421e+00
   4.6100000e+02   9.0670829e-01   2.1178919e+01   1.0238923e+00
   4.6200000e+02   8.2523626e-01   1.9319483e+01   9.0964615e-01
   4.6300000e+02   6.7859505e-01   1.9786415e+01   6.1220194e-01
   4.6400000e+02   6.8840814e-01   2.1227620e+01   5.3603190e-01
   4.6500000e+02   8.4994388e-01   2.4021760e+01   6.4797803e-01
   4.6600000e+02   1.1359067e+00   2.7699296e+01   9.6359892e-01
   4.6700000e+02   1.2250609e+00   2.7608839e+01   1.1425867e+00
   4.6800000e+02   1.1027494e+00   2.5704207e+01   1.0124030e+00
   4.6900000e+02   1.0209037e+00   2.3404078e+01   9.1316025e-01
   4.7000000e+02   8.3476764e-01   2.2242708e+01   7.0923075e-01
   4.7100000e+02   7.2752346e-01   2.0687270e+01   5.9404408e-01
   4.7200000e+02   7.2403895e-01   2.0529232e+01   6.2497123e-01
   4.7300000e+02   7.9943435e-01   2.1723499e+01   8.0374771e-01
   4.7400000e+02   7.3826985e-01   2.0630714e+01   8.4504227e-01
   4.7500000e+02   6.3030397e-01   1.8829337e+01   6.9931058e-01
   4.7600000e+02   6.4302623e-01   1.8211187e+01   6.8988792e-01
   4.7700000e+02   6.4080341e-01   2.0026868e+01   6.8684677e-01
   4.7800000e+02   6.5081570e-01   1.9678097e+01   7.0463389e-01
   4.7900000e+02   6.7082802e-01   2.0406590e+01   6.7498422e-01
   4.8000000e+02   8.1531104e-01   2.2299071e+01   8.4426458e-01
   4.8100000e+02   7.9677151e-01   2.2981710e+01   8.8013331e-01
   4.8200000e+02   7.1210651e-01   2.1084222e+01   7.3643338e-01
   4.8300000e+02   6.9777461e-01   1.9720126e+01   6.7703291e-01
   4.8400000e+02   7.0272341e-01   2.0156545e+01   7.1072434e-01
   4.8500000e+02   6.5205504e-01   1.8740782e+01   7.5264581e-01
   4.8600000e+02   5.2264851e-01   1.7619401e+01   5.7935862e-01
   4.8700000e+02   5.5365806e-01   1.7359806e+01   6.2647708e-01
   4.8800000e+02   5.6228110e-01   1.9423737e+01   6.8195313e-01
   4.8900000e+02   5.6086282e-01   1.8489185e+01   7.1754407e-01
   4.9000000e+02   5.3583721e-01   1.8000986e+01   6.2716510e-01
   4.9100000e+02   6.3208624e-01   1.8135380e+01   7.3611803e-01
   4.9200000e+02   6.0056373e-01   1.8864609e+01   7.5803106e-01
   4.9300000e+02   5.0258676e-01   1.7379942e+01   6.1038849e-01
   4.9400000e+02   4.7235489e-01   1.6925718e+01   4.9764636e-01
   4.9500000e+02   5.4867186e-01   1.8576511e+01   5.7920803e-01
   4.9600000e+02   5.9050177e-01   1.9881978e+01   7.1131136e-01
   4.9700000e+02   5.5394688e-01   1.9274927e+01   6.7595135e-01
   4.9800000e+02   5.9137296e-01   1.8096346e+01   7.3025466e-01
   4.9900000e+02   5.9187291e-01   1.7827866e+01   7.5519163e-01
   5.0000000e+02   4.9696779e-01   1.6237198e+01   7.0325429e-01
   5.0100000e+02   3.5271133e-01   1.4518834e+01   3.9956211e-01
   5.0200000e+02   3.4883508e-01   1.4791240e+01   3.4918404e-01
   5.0300000e+02   4.4864831e-01   1.7408346e+01   4.7664204e-01
   5.0400000e+02   5.8117772e-01   1.9177165e+01   7.5780176e-01
   5.0500000e+02   5.4578983e-01   1.9947340e+01   7.3548195e-01
   5.0600000e+02   5.8186783e-01   1.7744151e+01   7.9979358e-01
   5.0700000e+02   5.1234516e-01   1.6465029e+01   6.7051871e-01
   5.0800000e+02   4.1050140e-01   1.4652463e+01   5.2725195e-01
   5.0900000e+02   3.0038315e-01   1.3879255e+01   2.9076196e-01
   5.1000000e+02   3.1767669e-01   1.4578072e+01   2.9995335e-01
   5.1100000e+02   4.4212504e-01   1.7119016e+01   4.7591207e-01
   5.1200000e+02   5.8061339e-01   1.9109881e+01   7.7942249e-01
   5.1300000e+02   5.4625078e-01   1.9130186e+01   7.6953384e-01
   5.1400000e+02   5.4983868e-01   1.6432367e+01   7.6323173e-01
   5.1500000e+02   4.8074274e-01   1.5205576e+01   6.1517404e-01
   5.1600000e+02   3.7347058e-01   1.4223946e+01   4.3956900e-01
   5.1700000e+02   3.0320896e-01   1.4266325e+01   2.6744506e-01
   5.1800000e+02   3.6572211e-01   1.5471835e+01   3.3796031e-01
   5.1900000e+02   5.0613536e-01   1.8184206e+01   5.3502746e-01
   5.2000000e+02   6.0205098e-01   1.8911431e+01   7.7661544e-01
   5.2100000e+02   5.3110061e-01   1.8444833e+01   6.9526165e-01
   5.2200000e+02   5.3450071e-01   1.6414468e+01   6.8384169e-01
   5.2300000e+02   4.7323687e-01   1.6147141e+01   5.6294541e-01
   5.2400000e+02   4.2043274e-01   1.5279022e+01   4.8469009e-01
   5.2500000e+02   3.7831278e-01   1.5301069e+01   4.0182212e-01
   5.2600000e+02   4.0013397e-01   1.5500621e+01   4.5755753e-01
   5.2700000e+02   3.8817668e-01   1.5597697e+01   4.7894194e-01
   5.2800000e+02   3.7160010e-01   1.5054981e+01   4.9182062e-01
   5.2900000e+02   3.7485208e-01   1.4826757e+01   5.0318618e-01
   5.3000000e+02   4.0799069e-01   1.5455877e+01   5.6292859e-01
   5.3100000e+02   4.4000665e-01   1.5919044e+01   6.3323861e-01
   5.3200000e+02   4.4166305e-01   1.6045840e+01   6.2604511e-01
   5.3300000e+02   4.4773182e-01   1.5960982e+01   6.1588407e-01
   5.3400000e+02   4.1478273e-01   1.5817181e+01   5.4459704e-01
   5.3500000e+02   3.7900811e-01   1.5372044e+01   4.6750503e-01
   5.3600000e+02   3.6641953e-01   1.5358481e+01   4.3113771e-01
   5.3700000e+02   4.0153787e-01   1.5955795e+01   4.9942371e-01
   5.3800000e+02   4.3824950e-01   1.6603073e+01   6.0635257e-01
   5.3900000e+02   4.5143418e-01   1.6711666e+01   6.7683619e-01
   5.4000000e+02   4.5162009e-01   1.6117087e+01   7.0008389e-01
   5.4100000e+02   4.2553684e-01   1.5269871e+01   6.5529273e-01
   5.4200000e+02   3.7395981e-01   1.4551962e+01   5.4884029e-01
   5.4300000e+02   3.3128034e-01   1.4246793e+01   4.3781262e-01
   5.4400000e+02   3.3627493e-01   1.4648310e+01   4.2205133e-01
   5.4500000e+02   3.8325766e-01   1.5574633e+01   5.0422873e-01
   5.4600000e+02   4.2907920e-01   1.6422206e+01   6.1474364e-01
   5.4700000e+02   4.4580197e-01   1.6695052e+01   6.7450733e-01
   5.4800000e+02   4.5377729e-01   1.6299622e+01   6.9796599e-01
   5.4900000e+02   4.3975016e-01   1.5849615e+01   6.6742275e-01
   5.5000000e+02   4.0187732e-01   1.5485884e+01   5.8993050e-01
   5.5100000e+02   3.6427447e-01   1.5164867e+01   4.9942313e-01
   5.5200000e+02   3.5730021e-01   1.5028007e+01   4.7467392e-01
   5.5300000e+02   3.7030370e-01   1.5132227e+01   5.1252296e-01
   5.5400000e+02   3.7801063e-01   1.5189995e+01   5.6722261e-01
   5.5500000e+02   3.7237725e-01   1.5003582e+01   5.9436908e-01
   5.5600000e+02   3.6865873e-01   1.4655374e+01   6.0533534e-01
   5.5700000e+02   3.6546017e-01   1.4399410e+01   6.0277476e-01
   5.5800000e+02   3.5496040e-01   1.4399615e+01   5.7915099e-01
   5.5900000e+02   3.4326607e-01   1.4599098e+01   5.4103433e-01
   5.6000000e+02   3.4254749e-01   1.4880014e+01   5.1463404e-01
   5.6100000e+02   3.5644684e-01   1.5240501e+01   5.1947529e-01
   5.6200000e+02   3.7716836e-01   1.5659552e+01   5.5302031e-01
   5.6300000e+02   3.9632307e-01   1.5926940e+01   6.0268195e-01
   5.6400000e+02   4.0051533e-01   1.5796110e+01   6.3383734e-01
   5.6500000e+02   3.8713606e-01   1.5230695e+01   6.2775541e-01
   5.6600000e+02   3.5982726e-01   1.4486246e+01   5.8596564e-01
   5.6700000e+02   3.3167072e-01   1.3930566e+01   5.3613608e-01
   5.6800000e+02   3.1225412e-01   1.3774417e+01   5.0102366e-01
   5.6900000e+02   3.0521325e-01   1.3966670e+01   4.8873422e-01
   5.7000000e+02   3.1113666e-01   1.4331499e+01   5.0123559e-01
   5.7100000e+02   3.2678341e-01   1.4687992e+01   5.3520509e-01
   5.7200000e+02   3.4160091e-01   1.4806893e+01   5.7394108e-01
   5.7300000e+02   3.4293767e-01   1.4562942e+01   5.8942841e-01
   5.7400000e+02   3.2790588e-01   1.4071928e+01   5.6705524e-01
   5.7500000e+02   3.0665470e-01   1.3617483e+01   5.2235631e-01
   5.7600000e+02   2.9245525e-01   1.3461484e+01   4.8604799e-01
   5.7700000e+02   2.9222977e-01   1.3669251e+01   4.7949008e-01
   5.7800000e+02   3.0177568e-01   1.4088201e+01   4.9934967e-01
   5.7900000e+02   3.1053878e-01   1.4446636e+01   5.2378552e-01
   5.8000000e+02   3.1118092e-01   1.4501489e+01   5.3291379e-01
   5.8100000e+02   3.0280967e-01   1.4198493e+01   5.2102887e-01
   5.8200000e+02   2.8890160e-01   1.3687861e+01   4.9522463e-01
   5.8300000e+02   2.7577890e-01   1.3207705e+01   4.7171907e-01
   5.8400000e+02   2.6552365e-01   1.2964156e+01   4.5821838e-01
   5.8500000e+02   2.5812434e-01   1.2995854e+01   4.5356735e-01
   5.8600000e+02   2.5422079e-01   1.3174536e+01   4.5636357e-01
   5.8700000e+02   2.5045896e-01   1.3320251e+01   4.5834517e-01
   5.8800000e+02   2.4236177e-01   1.3303633e+01   4.4910148e-01
   5.8900000e+02   2.3164321e-01   1.3090113e+01   4.2902530e-01
   5.9000000e+02   2.2578362e-01   1.2727857e+01   4.1543030e-01
   5.9100000e+02   2.2310913e-01   1.2363487e+01   4.1323711e-01
   5.9200000e+02   2.1699481e-01   1.2134673e+01   4.0914874e-01
   5.9300000e+02   2.1077656e-01   1.2107996e+01   4.0637126e-01
   5.9400000e+02   2.0434148e-01   1.2248472e+01   4.0068142e-01
   5.9500000e+02   2.0042416e-01   1.2449402e+01   3.9563704e-01
   5.9600000e+02   1.9925446e-01   1.2592791e+01   3.9173157e-01
   5.9700000e+02   2.0063988e-01   1.2618772e+01   3.9136931e-01
   5.9800000e+02   2.0121530e-01   1.2524446e+01   3.9012832e-01
   5.9900000e+02   2.0051486e-01   1.2352761e+01   3.8898577e-01
   6.0000000e+02   1.9825942e-01   1.2154583e+01   3.8715702e-01
   6.0100000e+02   1.9664525e-01   1.1977076e+01   3.8870954e-01
   6.0200000e+02   1.9521935e-01   1.1862067e+01   3.9209545e-01
   6.0300000e+02   1.9347725e-01   1.1831323e+01   3.9436336e-01
   6.0400000e+02   1.9187373e-01   1.1870593e+01   3.9403956e-01
   6.0500000e+02   1.9190348e-01   1.1939985e+01   3.9365427e-01
   6.0600000e+02   1.9334933e-01   1.2000190e+01   3.9419197e-01
   6.0700000e+02   1.9462524e-01   1.2034736e+01   3.9405566e-01
   6.0800000e+02   1.9481638e-01   1.2047986e+01   3.9187264e-01
   6.0900000e+02   1.9545688e-01   1.2047591e+01   3.9140184e-01
   6.1000000e+02   1.9764826e-01   1.2030011e+01   3.9655094e-01
   6.1100000e+02   1.9986081e-01   1.1981437e+01   4.0511733e-01
   6.1200000e+02   1.9994546e-01   1.1890811e+01   4.1082003e-01
   6.1300000e+02   1.9857948e-01   1.1766645e+01   4.1201093e-01
   6.1400000e+02   1.9813056e-01   1.1635317e+01   4.1250603e-01
   6.1500000e+02   1.9963894e-01   1.1527514e+01   4.1563744e-01
   6.1600000e+02   2.0186714e-01   1.1471585e+01   4.1956403e-01
   6.1700000e+02   2.0418891e-01   1.1492938e+01   4.2211303e-01
   6.1800000e+02   2.0820512e-01   1.1606315e+01   4.2601764e-01
   6.1900000e+02   2.1557822e-01   1.1798831e+01   4.3537714e-01
   6.2000000e+02   2.2571997e-01   1.2021174e+01   4.5053733e-01
   6.2100000e+02   2.3610741e-01   1.2204707e+01   4.6659113e-01
   6.2200000e+02   2.4495575e-01   1.2295509e+01   4.7883356e-01
   6.2300000e+02   2.5291925e-01   1.2288017e+01   4.8833263e-01
   6.2400000e+02   2.5996856e-01   1.2220126e+01   4.9587220e-01
   6.2500000e+02   2.6485806e-01   1.2168120e+01   4.9951120e-01
   6.2600000e+02   2.6431061e-01   1.2277591e+01   4.9485302e-01
   6.2700000e+02   2.5287855e-01   1.2681190e+01   4.7336419e-01
   6.2800000e+02   2.3451602e-01   1.3071640e+01   4.3021434e-01
   6.2900000e+02   2.2707819e-01   1.3201052e+01   3.9325542e-01
   6.3000000e+02   2.3628914e-01   1.3184318e+01   3.9717889e-01
   6.3100000e+02   2.5217590e-01   1.2983544e+01   4.4431023e-01
   6.3200000e+02   2.5844401e-01   1.2445154e+01   5.0196683e-01
   6.3300000e+02   2.4078853e-01   1.1533624e+01   5.1380008e-01
   6.3400000e+02   2.0947697e-01   1.0412462e+01   4.7503261e-01
   6.3500000e+02   1.7393598e-01   9.5585087e+00   3.9476941e-01
   6.3600000e+02   1.4974336e-01   9.3853646e+00   3.1407872e-01
   6.3700000e+02   1.4804814e-01   9.9436315e+00   2.7644741e-01
   6.3800000e+02   1.7432851e-01   1.1180833e+01   3.0218624e-01
   6.3900000e+02   2.3238740e-01   1.2852926e+01   4.0276950e-01
   6.4000000e+02   3.0490756e-01   1.4322054e+01   5.4971478e-01
   6.4100000e+02   3.4917314e-01   1.4694500e+01   6.5694100e-01
   6.4200000e+02   3.3262158e-01   1.3507189e+01   6.4133566e-01
   6.4300000e+02   2.5648068e-01   1.1580431e+01   4.6588350e-01
   6.4400000e+02   1.8353046e-01   1.0162116e+01   2.7303444e-01
   6.4500000e+02   1.5025608e-01   9.7385447e+00   1.8918330e-01
   6.4600000e+02   1.6030396e-01   1.0257442e+01   2.2707961e-01
   6.4700000e+02   1.9410711e-01   1.1502610e+01   3.3997736e-01
   6.4800000e+02   2.1988183e-01   1.2584349e+01   4.5823123e-01
   6.4900000e+02   2.2714547e-01   1.2344856e+01   5.2381255e-01
   6.5000000e+02   2.1015692e-01   1.0585452e+01   4.8772226e-01
   6.5100000e+02   1.6306903e-01   8.8270100e+00   3.4221027e-01
   6.5200000e+02   1.1858292e-01   8.2086203e+00   1.9701078e-01
   6.5300000e+02   1.0702852e-01   8.6239756e+00   1.4420252e-01
   6.5400000e+02   1.3391289e-01   9.9802737e+00   1.9028907e-01
   6.5500000e+02   1.9227334e-01   1.1904924e+01   3.1593992e-01
   6.5600000e+02   2.5030506e-01   1.3250058e+01   4.7160302e-01
   6.5700000e+02   2.6085011e-01   1.3127568e+01   5.3346532e-01
   6.5800000e+02   2.3423689e-01   1.1144621e+01   4.7630610e-01
   6.5900000e+02   1.7311016e-01   9.4950759e+00   2.9674155e-01
   6.6000000e+02   1.3297173e-01   9.0302942e+00   1.7386957e-01
   6.6100000e+02   1.3202000e-01   9.6127572e+00   1.6304619e-01
   6.6200000e+02   1.6886180e-01   1.0670427e+01   2.6297910e-01
   6.6300000e+02   1.8998067e-01   1.1139969e+01   3.5987260e-01
   6.6400000e+02   1.7761590e-01   1.0438095e+01   3.8115257e-01
   6.6500000e+02   1.4906578e-01   8.9019059e+00   3.2447713e-01
   6.6600000e+02   1.2166723e-01   7.9736863e+00   2.3536254e-01
   6.6700000e+02   1.1206163e-01   8.2881989e+00   1.8773628e-01
   6.6800000e+02   1.2806431e-01   9.5468457e+00   2.0627674e-01
   6.6900000e+02   1.7754386e-01   1.1276371e+01   3.1110873e-01
   6.7000000e+02   2.2533527e-01   1.2307760e+01   4.3640810e-01
   6.7100000e+02   2.2263718e-01   1.1693818e+01   4.6246686e-01
   6.7200000e+02   1.7443753e-01   9.7546418e+00   3.4938792e-01
   6.7300000e+02   1.2411745e-01   8.2294896e+00   1.9945259e-01
   6.7400000e+02   1.0203689e-01   8.0473382e+00   1.3303436e-01
   6.7500000e+02   1.1359468e-01   8.8743239e+00   1.6817886e-01
   6.7600000e+02   1.4802585e-01   1.0225505e+01   2.7886798e-01
   6.7700000e+02   1.7584098e-01   1.0935879e+01   3.9397161e-01
   6.7800000e+02   1.7522300e-01   1.0270087e+01   4.3184410e-01
   6.7900000e+02   1.4680911e-01   8.6090546e+00   3.5949858e-01
   6.8000000e+02   1.0800523e-01   7.3234593e+00   2.2133339e-01
   6.8100000e+02   8.7218262e-02   7.3524514e+00   1.2751373e-01
   6.8200000e+02   1.0049993e-01   8.4029003e+00   1.3731594e-01
   6.8300000e+02   1.4822233e-01   1.0130079e+01   2.4254936e-01
   6.8400000e+02   1.9079074e-01   1.1391750e+01   3.6809970e-01
   6.8500000e+02   1.9593721e-01   1.1536685e+01   4.1018986e-01
   6.8600000e+02   1.8898691e-01   1.0404946e+01   3.9349516e-01
   6.8700000e+02   1.6640493e-01   9.6992655e+00   3.1375787e-01
   6.8800000e+02   1.5088600e-01   9.5862759e+00   2.5590094e-01
   6.8900000e+02   1.4917740e-01   9.8186641e+00   2.4312680e-01
   6.9000000e+02   1.6083186e-01   9.7541767e+00   2.9229719e-01
   6.9100000e+02   1.4773547e-01   9.2314728e+00   3.0102063e-01
   6.9200000e+02   1.1811681e-01   8.3146898e+00   2.5826050e-01
   6.9300000e+02   9.6740805e-02   7.6314425e+00   2.0427211e-01
   6.9400000e+02   9.8050795e-02   7.8686250e+00   2.0290472e-01
   6.9500000e+02   1.1947016e-01   8.9287395e+00   2.6433532e-01
   6.9600000e+02   1.4324256e-01   9.6571302e+00   3.5124231e-01
   6.9700000e+02   1.5065339e-01   9.6917815e+00   3.8267405e-01
   6.9800000e+02   1.4485784e-01   8.9516963e+00   3.6253266e-01
   6.9900000e+02   1.2079055e-01   8.3238747e+00   2.7502906e-01
   7.0000000e+02   1.0344053e-01   8.0768048e+00   2.0500814e-01
   7.0100000e+02   1.0336767e-01   8.5285473e+00   1.8809855e-01
   7.0200000e+02   1.2652271e-01   9.4060064e+00   2.5661840e-01
   7.0300000e+02   1.4870994e-01   1.0035580e+01   3.4721199e-01
   7.0400000e+02   1.5059722e-01   9.9530859e+00   3.8904992e-01
   7.0500000e+02   1.3841548e-01   8.9835621e+00   3.6642443e-01
   7.0600000e+02   1.1837744e-01   8.0470010e+00   2.9168704e-01
   7.0700000e+02   1.0394511e-01   7.7868855e+00   2.3058741e-01
   7.0800000e+02   1.0163810e-01   8.1325723e+00   2.1272304e-01
   7.0900000e+02   1.1626500e-01   8.7084895e+00   2.5930319e-01
   7.1000000e+02   1.3071298e-01   9.1091953e+00   3.1675496e-01
   7.1100000e+02   1.3172118e-01   9.0778023e+00   3.3989888e-01
   7.1200000e+02   1.2135185e-01   8.6475068e+00   3.1277682e-01
   7.1300000e+02   1.1353176e-01   8.3065616e+00   2.7392436e-01
   7.1400000e+02   1.1358677e-01   8.5468434e+00   2.5894747e-01
   7.1500000e+02   1.2138282e-01   8.9826893e+00   2.8216688e-01
   7.1600000e+02   1.3007740e-01   9.1666847e+00   3.2083673e-01
   7.1700000e+02   1.3004558e-01   8.9127784e+00   3.3870232e-01
   7.1800000e+02   1.1706694e-01   8.3205475e+00   3.1162988e-01
   7.1900000e+02   9.9752698e-02   7.7507893e+00   2.5765071e-01
   7.2000000e+02   9.0751037e-02   7.5155602e+00   2.2202572e-01
   7.2100000e+02   9.4166934e-02   7.8320749e+00   2.3155379e-01
   7.2200000e+02   1.0647556e-01   8.3242643e+00   2.8378333e-01
   7.2300000e+02   1.1347708e-01   8.4699696e+00   3.2626238e-01
   7.2400000e+02   1.1137862e-01   8.2375711e+00   3.2733154e-01
   7.2500000e+02   1.0487896e-01   7.8168607e+00   2.9934284e-01
   7.2600000e+02   9.6144795e-02   7.6719450e+00   2.5566382e-01
   7.2700000e+02   9.2805857e-02   7.7711954e+00   2.3001524e-01
   7.2800000e+02   9.8608077e-02   8.1360919e+00   2.4224665e-01
   7.2900000e+02   1.1172042e-01   8.5040037e+00   2.9500687e-01
   7.3000000e+02   1.1434916e-01   8.5330754e+00   3.2577491e-01
   7.3100000e+02   1.0526048e-01   8.1027797e+00   3.0631313e-01
   7.3200000e+02   9.6232062e-02   7.5415447e+00   2.6897920e-01
   7.3300000e+02   9.0746980e-02   7.4299255e+00   2.4377177e-01
   7.3400000e+02   8.8848950e-02   7.5560133e+00   2.3927665e-01
   7.3500000e+02   9.0621104e-02   7.6175744e+00   2.5104827e-01
   7.3600000e+02   9.6179711e-02   7.6311213e+00   2.7932508e-01
   7.3700000e+02   9.5756121e-02   7.6266661e+00   2.9198565e-01
   7.3800000e+02   8.6559588e-02   7.3451054e+00   2.6671838e-01
   7.3900000e+02   7.9197133e-02   6.9977203e+00   2.2558182e-01
   7.4000000e+02   8.1948584e-02   7.1691311e+00   2.2175870e-01
   7.4100000e+02   9.0293219e-02   7.7390859e+00   2.5426102e-01
   7.4200000e+02   9.4167212e-02   7.7644817e+00   2.8294525e-01
   7.4300000e+02   9.1732487e-02   7.5490770e+00   2.7471288e-01
   7.4400000e+02   9.0858823e-02   7.3014152e+00   2.7464407e-01
   7.4500000e+02   8.0206547e-02   7.1805454e+00   2.4435148e-01
   7.4600000e+02   7.0275996e-02   6.6759674e+00   2.0124955e-01
   7.4700000e+02   6.9542127e-02   6.6605468e+00   1.8868788e-01
   7.4800000e+02   8.3396403e-02   7.1863901e+00   2.4201354e-01
   7.4900000e+02   8.7578505e-02   7.3825759e+00   2.9174901e-01
   7.5000000e+02   7.6031901e-02   7.0053222e+00   2.4911861e-01
   7.5100000e+02   7.4659755e-02   6.4580466e+00   2.3064525e-01
   7.5200000e+02   7.3525982e-02   6.7907753e+00   2.2149586e-01
   7.5300000e+02   6.8602081e-02   6.6224947e+00   2.1569155e-01
   7.5400000e+02   6.2026259e-02   6.5295567e+00   1.7682797e-01
   7.5500000e+02   7.5355170e-02   6.6276571e+00   2.2096393e-01
   7.5600000e+02   8.5413622e-02   7.3591449e+00   2.6941849e-01
   7.5700000e+02   8.1623830e-02   7.1665109e+00   2.9147449e-01
   7.5800000e+02   6.7321597e-02   6.4624651e+00   2.0257027e-01
   7.5900000e+02   6.9395233e-02   6.2630056e+00   1.9252524e-01
   7.6000000e+02   7.2321502e-02   7.1728936e+00   2.0919176e-01
   7.6100000e+02   7.1293566e-02   6.6212101e+00   2.2660550e-01
   7.6200000e+02   6.4433707e-02   6.5416645e+00   1.9196088e-01
   7.6300000e+02   8.4325636e-02   6.4688038e+00   2.6296942e-01
   7.6400000e+02   8.0008224e-02   7.0047182e+00   2.8514561e-01
   7.6500000e+02   6.3658893e-02   6.5429002e+00   2.3651728e-01
   7.6600000e+02   5.4831950e-02   5.9057182e+00   1.5257796e-01
   7.6700000e+02   6.5122904e-02   6.0609337e+00   1.7146424e-01
   7.6800000e+02   7.2457746e-02   7.0452018e+00   2.1737898e-01
   7.6900000e+02   7.2494239e-02   7.0669343e+00   2.3714753e-01
   7.7000000e+02   6.9885239e-02   6.9356609e+00   2.1586659e-01
   7.7100000e+02   8.8346984e-02   6.6702067e+00   2.7932586e-01
   7.7200000e+02   9.0253940e-02   7.5879034e+00   3.1352311e-01
   7.7300000e+02   7.4322717e-02   6.3570679e+00   2.8201905e-01
   7.7400000e+02   5.1728548e-02   5.6830906e+00   1.2766964e-01
   7.7500000e+02   5.7231573e-02   5.7085293e+00   1.3163883e-01
   7.7600000e+02   6.8895588e-02   6.7850101e+00   1.7629247e-01
   7.7700000e+02   9.4778169e-02   7.5487078e+00   3.0189843e-01
   7.7800000e+02   8.7657660e-02   8.3118458e+00   2.7848577e-01
   7.7900000e+02   1.1072884e-01   7.6062381e+00   3.7142538e-01
   7.8000000e+02   1.0438301e-01   7.3536473e+00   3.5039209e-01
   7.8100000e+02   7.7538511e-02   6.7842086e+00   2.9155857e-01
   7.8200000e+02   4.5063457e-02   5.3500332e+00   8.4717018e-02


==> data/mr_mTRE.csv <==
x,c1,c2,c3,c4,c5
1,0.339285714285714,0.303571428571429,0.178571428571429,0.285714285714286,0.267857142857143
1.0010101010101,0.339285714285714,0.303571428571429,0.178571428571429,0.285714285714286,0.267857142857143
1.0010101010101,0.375,0.321428571428571,0.232142857142857,0.357142857142857,0.303571428571429
1.0020202020202,0.375,0.321428571428571,0.232142857142857,0.357142857142857,0.303571428571429
1.0020202020202,0.482142857142857,0.410714285714286,0.375,0.410714285714286,0.357142857142857
1.0030303030303,0.482142857142857,0.410714285714286,0.375,0.410714285714286,0.357142857142857
1.0030303030303,0.482142857142857,0.446428571428571,0.410714285714286,0.428571428571429,0.392857142857143
1.0040404040404,0.482142857142857,0.446428571428571,0.410714285714286,0.428571428571429,0.392857142857143
1.0040404040404,0.517857142857143,0.482142857142857,0.464285714285714,0.428571428571429,0.410714285714286
1.0050505050505,0.517857142857143,0.482142857142857,0.464285714285714,0.428571428571429,0.410714285714286
1.0050505050505,0.553571428571429,0.517857142857143,0.5,0.464285714285714,0.446428571428571
1.00606060606061,0.553571428571429,0.517857142857143,0.5,0.464285714285714,0.446428571428571
1.00606060606061,0.589285714285714,0.553571428571429,0.5,0.464285714285714,0.464285714285714
1.00707070707071,0.589285714285714,0.553571428571429,0.5,0.464285714285714,0.464285714285714
1.00707070707071,0.625,0.625,0.553571428571429,0.5,0.464285714285714
1.00808080808081,0.625,0.625,0.553571428571429,0.5,0.464285714285714
1.00808080808081,0.660714285714286,0.678571428571429,0.589285714285714,0.553571428571429,0.464285714285714
1.00909090909091,0.660714285714286,0.678571428571429,0.589285714285714,0.553571428571429,0.464285714285714
1.00909090909091,0.714285714285714,0.696428571428571,0.642857142857143,0.589285714285714,0.482142857142857
1.01010101010101,0.714285714285714,0.696428571428571,0.642857142857143,0.589285714285714,0.482142857142857
1.01010101010101,0.714285714285714,0.714285714285714,0.660714285714286,0.625,0.535714285714286
1.01111111111111,0.714285714285714,0.714285714285714,0.660714285714286,0.625,0.535714285714286
1.01111111111111,0.75,0.714285714285714,0.714285714285714,0.625,0.589285714285714
1.01212121212121,0.75,0.714285714285714,0.714285714285714,0.625,0.589285714285714
1.01212121212121,0.75,0.767857142857143,0.732142857142857,0.660714285714286,0.607142857142857
1.01313131313131,0.75,0.767857142857143,0.732142857142857,0.660714285714286,0.607142857142857
1.01313131313131,0.75,0.767857142857143,0.732142857142857,0.660714285714286,0.607142857142857
1.01414141414141,0.75,0.767857142857143,0.732142857142857,0.660714285714286,0.607142857142857
1.01414141414141,0.785714285714286,0.785714285714286,0.767857142857143,0.696428571428571,0.607142857142857
1.01515151515152,0.785714285714286,0.785714285714286,0.767857142857143,0.696428571428571,0.607142857142857
1.01515151515152,0.803571428571429,0.785714285714286,0.767857142857143,0.714285714285714,0.642857142857143
1.01616161616162,0.803571428571429,0.785714285714286,0.767857142857143,0.714285714285714,0.642857142857143
1.01616161616162,0.821428571428571,0.803571428571429,0.767857142857143,0.75,0.642857142857143
1.01717171717172,0.821428571428571,0.803571428571429,0.767857142857143,0.75,0.642857142857143
1.01717171717172,0.821428571428571,0.821428571428571,0.785714285714286,0.767857142857143,0.642857142857143
1.01818181818182,0.821428571428571,0.821428571428571,0.785714285714286,0.767857142857143,0.642857142857143
1.01818181818182,0.821428571428571,0.839285714285714,0.785714285714286,0.767857142857143,0.678571428571429
1.01919191919192,0.821428571428571,0.839285714285714,0.785714285714286,0.767857142857143,0.678571428571429
1.01919191919192,0.839285714285714,0.839285714285714,0.821428571428571,0.785714285714286,0.714285714285714
1.02020202020202,0.839285714285714,0.839285714285714,0.821428571428571,0.785714285714286,0.714285714285714
1.02020202020202,0.857142857142857,0.857142857142857,0.839285714285714,0.803571428571429,0.714285714285714
1.02121212121212,0.857142857142857,0.857142857142857,0.839285714285714,0.803571428571429,0.714285714285714
1.02121212121212,0.857142857142857,0.892857142857143,0.839285714285714,0.821428571428571,0.732142857142857
1.02222222222222,0.857142857142857,0.892857142857143,0.839285714285714,0.821428571428571,0.732142857142857
1.02222222222222,0.857142857142857,0.892857142857143,0.839285714285714,0.839285714285714,0.732142857142857
1.02323232323232,0.857142857142857,0.892857142857143,0.839285714285714,0.839285714285714,0.732142857142857
1.02323232323232,0.875,0.910714285714286,0.857142857142857,0.857142857142857,0.75
1.02424242424242,0.875,0.910714285714286,0.857142857142857,0.857142857142857,0.75
1.02424242424242,0.892857142857143,0.910714285714286,0.875,0.875,0.75
1.02525252525253,0.892857142857143,0.910714285714286,0.875,0.875,0.75
1.02525252525253,0.892857142857143,0.910714285714286,0.875,0.892857142857143,0.75
1.02626262626263,0.892857142857143,0.910714285714286,0.875,0.892857142857143,0.75
1.02626262626263,0.892857142857143,0.910714285714286,0.875,0.892857142857143,0.75
1.02727272727273,0.892857142857143,0.910714285714286,0.875,0.892857142857143,0.75
1.02727272727273,0.892857142857143,0.910714285714286,0.875,0.892857142857143,0.767857142857143
1.02828282828283,0.892857142857143,0.910714285714286,0.875,0.892857142857143,0.767857142857143
1.02828282828283,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.785714285714286
1.02929292929293,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.785714285714286
1.02929292929293,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.785714285714286
1.03030303030303,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.785714285714286
1.03030303030303,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.803571428571429
1.03131313131313,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.803571428571429
1.03131313131313,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.839285714285714
1.03232323232323,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.839285714285714
1.03232323232323,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.857142857142857
1.03333333333333,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.857142857142857
1.03333333333333,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.857142857142857
1.03434343434343,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.857142857142857
1.03434343434343,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.857142857142857
1.03535353535354,0.892857142857143,0.928571428571429,0.875,0.910714285714286,0.857142857142857
1.03535353535354,0.892857142857143,0.928571428571429,0.875,0.928571428571429,0.857142857142857
1.03636363636364,0.892857142857143,0.928571428571429,0.875,0.928571428571429,0.857142857142857
1.03636363636364,0.892857142857143,0.928571428571429,0.875,0.928571428571429,0.892857142857143
1.03737373737374,0.892857142857143,0.928571428571429,0.875,0.928571428571429,0.892857142857143
1.03737373737374,0.892857142857143,0.928571428571429,0.875,0.928571428571429,0.892857142857143
1.03838383838384,0.892857142857143,0.928571428571429,0.875,0.928571428571429,0.892857142857143
1.03838383838384,0.892857142857143,0.946428571428571,0.875,0.946428571428571,0.892857142857143
1.03939393939394,0.892857142857143,0.946428571428571,0.875,0.946428571428571,0.892857142857143
1.03939393939394,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.910714285714286
1.04040404040404,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.910714285714286
1.04040404040404,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.910714285714286
1.04141414141414,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.910714285714286
1.04141414141414,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.928571428571429
1.04242424242424,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.928571428571429
1.04242424242424,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.928571428571429
1.04343434343434,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.928571428571429
1.04343434343434,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.946428571428571
1.04444444444444,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.946428571428571
1.04444444444444,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.946428571428571
1.04545454545455,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.946428571428571
1.04545454545455,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.946428571428571
1.04646464646465,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.946428571428571
1.04646464646465,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.946428571428571
1.04747474747475,0.910714285714286,0.946428571428571,0.875,0.946428571428571,0.946428571428571
1.04747474747475,0.910714285714286,0.964285714285714,0.892857142857143,0.946428571428571,0.946428571428571
1.04848484848485,0.910714285714286,0.964285714285714,0.892857142857143,0.946428571428571,0.946428571428571
1.04848484848485,0.910714285714286,0.964285714285714,0.892857142857143,0.946428571428571,0.946428571428571
1.04949494949495,0.910714285714286,0.964285714285714,0.892857142857143,0.946428571428571,0.946428571428571
1.04949494949495,0.910714285714286,0.964285714285714,0.892857142857143,0.964285714285714,0.946428571428571
1.05050505050505,0.910714285714286,0.964285714285714,0.892857142857143,0.964285714285714,0.946428571428571
1.05050505050505,0.910714285714286,0.964285714285714,0.892857142857143,0.964285714285714,0.946428571428571
1.05151515151515,0.910714285714286,0.964285714285714,0.892857142857143,0.964285714285714,0.946428571428571
1.05151515151515,0.910714285714286,0.982142857142857,0.892857142857143,0.982142857142857,0.946428571428571
1.05252525252525,0.910714285714286,0.982142857142857,0.892857142857143,0.982142857142857,0.946428571428571
1.05252525252525,0.910714285714286,0.982142857142857,0.892857142857143,0.982142857142857,0.946428571428571
1.05353535353535,0.910714285714286,0.982142857142857,0.892857142857143,0.982142857142857,0.946428571428571
1.05353535353535,0.910714285714286,0.982142857142857,0.892857142857143,0.982142857142857,0.946428571428571
1.05454545454545,0.910714285714286,0.982142857142857,0.892857142857143,0.982142857142857,0.946428571428571
1.05454545454545,0.910714285714286,0.982142857142857,0.910714285714286,0.982142857142857,0.946428571428571
1.05555555555556,0.910714285714286,0.982142857142857,0.910714285714286,0.982142857142857,0.946428571428571
1.05555555555556,0.910714285714286,0.982142857142857,0.910714285714286,0.982142857142857,0.946428571428571
1.05656565656566,0.910714285714286,0.982142857142857,0.910714285714286,0.982142857142857,0.946428571428571
1.05656565656566,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.05757575757576,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.05757575757576,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.05858585858586,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.05858585858586,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.05959595959596,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.05959595959596,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06060606060606,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06060606060606,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06161616161616,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06161616161616,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06262626262626,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06262626262626,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06363636363636,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06363636363636,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06464646464646,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06464646464646,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06565656565657,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06565656565657,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06666666666667,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06666666666667,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06767676767677,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06767676767677,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06868686868687,0.928571428571429,0.982142857142857,0.928571428571429,0.982142857142857,0.946428571428571
1.06868686868687,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.06969696969697,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.06969696969697,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07070707070707,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07070707070707,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07171717171717,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07171717171717,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07272727272727,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07272727272727,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07373737373737,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07373737373737,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07474747474747,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07474747474747,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07575757575758,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07575757575758,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07676767676768,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07676767676768,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07777777777778,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07777777777778,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07878787878788,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07878787878788,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07979797979798,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.07979797979798,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.08080808080808,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.08080808080808,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.08181818181818,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.946428571428571
1.08181818181818,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08282828282828,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08282828282828,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08383838383838,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08383838383838,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08484848484848,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08484848484848,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08585858585859,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08585858585859,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08686868686869,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08686868686869,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08787878787879,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08787878787879,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08888888888889,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08888888888889,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08989898989899,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.964285714285714
1.08989898989899,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.09090909090909,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.09090909090909,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.09191919191919,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.09191919191919,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.09292929292929,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.09292929292929,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.09393939393939,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.09393939393939,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.0949494949495,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.0949494949495,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.0959595959596,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.0959595959596,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.0969696969697,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.0969696969697,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.0979797979798,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.0979797979798,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.0989898989899,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.0989898989899,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.1,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857
1.1,0.946428571428571,0.982142857142857,0.946428571428571,0.982142857142857,0.982142857142857


==> data/mr_redt.csv <==
x,c1,c2,c3,c4,c5
1,0.193181818181818,0.272727272727273,0.204545454545455,0.329545454545455,0.454545454545455
1.00020202020202,0.193181818181818,0.272727272727273,0.204545454545455,0.329545454545455,0.454545454545455
1.00020202020202,0.386363636363636,0.465909090909091,0.386363636363636,0.522727272727273,0.659090909090909
1.00040404040404,0.386363636363636,0.465909090909091,0.386363636363636,0.522727272727273,0.659090909090909
1.00040404040404,0.477272727272727,0.590909090909091,0.465909090909091,0.590909090909091,0.704545454545455
1.00060606060606,0.477272727272727,0.590909090909091,0.465909090909091,0.590909090909091,0.704545454545455
1.00060606060606,0.556818181818182,0.670454545454545,0.534090909090909,0.693181818181818,0.738636363636364
1.00080808080808,0.556818181818182,0.670454545454545,0.534090909090909,0.693181818181818,0.738636363636364
1.00080808080808,0.590909090909091,0.738636363636364,0.579545454545455,0.738636363636364,0.761363636363636
1.0010101010101,0.590909090909091,0.738636363636364,0.579545454545455,0.738636363636364,0.761363636363636
1.0010101010101,0.636363636363636,0.761363636363636,0.625,0.761363636363636,0.784090909090909
1.00121212121212,0.636363636363636,0.761363636363636,0.625,0.761363636363636,0.784090909090909
1.00121212121212,0.681818181818182,0.772727272727273,0.693181818181818,0.772727272727273,0.795454545454545
1.00141414141414,0.681818181818182,0.772727272727273,0.693181818181818,0.772727272727273,0.795454545454545
1.00141414141414,0.693181818181818,0.784090909090909,0.704545454545455,0.795454545454545,0.818181818181818
1.00161616161616,0.693181818181818,0.784090909090909,0.704545454545455,0.795454545454545,0.818181818181818
1.00161616161616,0.738636363636364,0.784090909090909,0.738636363636364,0.806818181818182,0.840909090909091
1.00181818181818,0.738636363636364,0.784090909090909,0.738636363636364,0.806818181818182,0.840909090909091
1.00181818181818,0.784090909090909,0.806818181818182,0.784090909090909,0.829545454545455,0.840909090909091
1.0020202020202,0.784090909090909,0.806818181818182,0.784090909090909,0.829545454545455,0.840909090909091
1.0020202020202,0.795454545454545,0.818181818181818,0.806818181818182,0.840909090909091,0.852272727272727
1.00222222222222,0.795454545454545,0.818181818181818,0.806818181818182,0.840909090909091,0.852272727272727
1.00222222222222,0.795454545454545,0.818181818181818,0.806818181818182,0.840909090909091,0.852272727272727
1.00242424242424,0.795454545454545,0.818181818181818,0.806818181818182,0.840909090909091,0.852272727272727
1.00242424242424,0.795454545454545,0.818181818181818,0.806818181818182,0.840909090909091,0.863636363636364
1.00262626262626,0.795454545454545,0.818181818181818,0.806818181818182,0.840909090909091,0.863636363636364
1.00262626262626,0.818181818181818,0.818181818181818,0.829545454545455,0.852272727272727,0.897727272727273
1.00282828282828,0.818181818181818,0.818181818181818,0.829545454545455,0.852272727272727,0.897727272727273
1.00282828282828,0.840909090909091,0.829545454545455,0.840909090909091,0.852272727272727,0.897727272727273
1.0030303030303,0.840909090909091,0.829545454545455,0.840909090909091,0.852272727272727,0.897727272727273
1.0030303030303,0.863636363636364,0.829545454545455,0.852272727272727,0.852272727272727,0.897727272727273
1.00323232323232,0.863636363636364,0.829545454545455,0.852272727272727,0.852272727272727,0.897727272727273
1.00323232323232,0.863636363636364,0.840909090909091,0.875,0.863636363636364,0.909090909090909
1.00343434343434,0.863636363636364,0.840909090909091,0.875,0.863636363636364,0.909090909090909
1.00343434343434,0.863636363636364,0.840909090909091,0.897727272727273,0.886363636363636,0.909090909090909
1.00363636363636,0.863636363636364,0.840909090909091,0.897727272727273,0.886363636363636,0.909090909090909
1.00363636363636,0.875,0.852272727272727,0.897727272727273,0.886363636363636,0.920454545454545
1.00383838383838,0.875,0.852272727272727,0.897727272727273,0.886363636363636,0.920454545454545
1.00383838383838,0.875,0.852272727272727,0.897727272727273,0.886363636363636,0.920454545454545
1.0040404040404,0.875,0.852272727272727,0.897727272727273,0.886363636363636,0.920454545454545
1.0040404040404,0.875,0.852272727272727,0.897727272727273,0.886363636363636,0.920454545454545
1.00424242424242,0.875,0.852272727272727,0.897727272727273,0.886363636363636,0.920454545454545
1.00424242424242,0.875,0.852272727272727,0.897727272727273,0.886363636363636,0.931818181818182
1.00444444444444,0.875,0.852272727272727,0.897727272727273,0.886363636363636,0.931818181818182
1.00444444444444,0.875,0.852272727272727,0.897727272727273,0.886363636363636,0.931818181818182
1.00464646464646,0.875,0.852272727272727,0.897727272727273,0.886363636363636,0.931818181818182
1.00464646464646,0.886363636363636,0.852272727272727,0.909090909090909,0.897727272727273,0.931818181818182
1.00484848484848,0.886363636363636,0.852272727272727,0.909090909090909,0.897727272727273,0.931818181818182
1.00484848484848,0.886363636363636,0.852272727272727,0.909090909090909,0.897727272727273,0.931818181818182
1.0050505050505,0.886363636363636,0.852272727272727,0.909090909090909,0.897727272727273,0.931818181818182
1.0050505050505,0.886363636363636,0.852272727272727,0.909090909090909,0.897727272727273,0.931818181818182
1.00525252525253,0.886363636363636,0.852272727272727,0.909090909090909,0.897727272727273,0.931818181818182
1.00525252525253,0.897727272727273,0.863636363636364,0.920454545454545,0.897727272727273,0.931818181818182
1.00545454545455,0.897727272727273,0.863636363636364,0.920454545454545,0.897727272727273,0.931818181818182
1.00545454545455,0.897727272727273,0.863636363636364,0.920454545454545,0.897727272727273,0.931818181818182
1.00565656565657,0.897727272727273,0.863636363636364,0.920454545454545,0.897727272727273,0.931818181818182
1.00565656565657,0.897727272727273,0.863636363636364,0.920454545454545,0.897727272727273,0.943181818181818
1.00585858585859,0.897727272727273,0.863636363636364,0.920454545454545,0.897727272727273,0.943181818181818
1.00585858585859,0.897727272727273,0.863636363636364,0.920454545454545,0.897727272727273,0.943181818181818
1.00606060606061,0.897727272727273,0.863636363636364,0.920454545454545,0.897727272727273,0.943181818181818
1.00606060606061,0.897727272727273,0.863636363636364,0.920454545454545,0.909090909090909,0.943181818181818
1.00626262626263,0.897727272727273,0.863636363636364,0.920454545454545,0.909090909090909,0.943181818181818
1.00626262626263,0.897727272727273,0.875,0.920454545454545,0.920454545454545,0.943181818181818
1.00646464646465,0.897727272727273,0.875,0.920454545454545,0.920454545454545,0.943181818181818
1.00646464646465,0.897727272727273,0.875,0.920454545454545,0.920454545454545,0.943181818181818
1.00666666666667,0.897727272727273,0.875,0.920454545454545,0.920454545454545,0.943181818181818
1.00666666666667,0.897727272727273,0.875,0.920454545454545,0.931818181818182,0.954545454545455
1.00686868686869,0.897727272727273,0.875,0.920454545454545,0.931818181818182,0.954545454545455
1.00686868686869,0.897727272727273,0.875,0.931818181818182,0.931818181818182,0.954545454545455
1.00707070707071,0.897727272727273,0.875,0.931818181818182,0.931818181818182,0.954545454545455
1.00707070707071,0.897727272727273,0.875,0.931818181818182,0.931818181818182,0.954545454545455
1.00727272727273,0.897727272727273,0.875,0.931818181818182,0.931818181818182,0.954545454545455
1.00727272727273,0.909090909090909,0.875,0.943181818181818,0.954545454545455,0.954545454545455
1.00747474747475,0.909090909090909,0.875,0.943181818181818,0.954545454545455,0.954545454545455
1.00747474747475,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00767676767677,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00767676767677,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00787878787879,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00787878787879,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00808080808081,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00808080808081,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00828282828283,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00828282828283,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00848484848485,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00848484848485,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00868686868687,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00868686868687,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00888888888889,0.909090909090909,0.886363636363636,0.943181818181818,0.954545454545455,0.954545454545455
1.00888888888889,0.920454545454545,0.886363636363636,0.943181818181818,0.954545454545455,0.965909090909091
1.00909090909091,0.920454545454545,0.886363636363636,0.943181818181818,0.954545454545455,0.965909090909091
1.00909090909091,0.920454545454545,0.886363636363636,0.943181818181818,0.954545454545455,0.965909090909091
1.00929292929293,0.920454545454545,0.886363636363636,0.943181818181818,0.954545454545455,0.965909090909091
1.00929292929293,0.920454545454545,0.886363636363636,0.954545454545455,0.954545454545455,0.965909090909091
1.00949494949495,0.920454545454545,0.886363636363636,0.954545454545455,0.954545454545455,0.965909090909091
1.00949494949495,0.920454545454545,0.886363636363636,0.954545454545455,0.954545454545455,0.965909090909091
1.00969696969697,0.920454545454545,0.886363636363636,0.954545454545455,0.954545454545455,0.965909090909091
1.00969696969697,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.965909090909091
1.00989898989899,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.965909090909091
1.00989898989899,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.965909090909091
1.01010101010101,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.965909090909091
1.01010101010101,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.965909090909091
1.01030303030303,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.965909090909091
1.01030303030303,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.977272727272727
1.01050505050505,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.977272727272727
1.01050505050505,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.977272727272727
1.01070707070707,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.977272727272727
1.01070707070707,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.977272727272727
1.01090909090909,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.977272727272727
1.01090909090909,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.977272727272727
1.01111111111111,0.920454545454545,0.897727272727273,0.954545454545455,0.954545454545455,0.977272727272727
1.01111111111111,0.931818181818182,0.909090909090909,0.954545454545455,0.954545454545455,0.977272727272727
1.01131313131313,0.931818181818182,0.909090909090909,0.954545454545455,0.954545454545455,0.977272727272727
1.01131313131313,0.931818181818182,0.909090909090909,0.954545454545455,0.954545454545455,0.977272727272727
1.01151515151515,0.931818181818182,0.909090909090909,0.954545454545455,0.954545454545455,0.977272727272727
1.01151515151515,0.931818181818182,0.909090909090909,0.954545454545455,0.954545454545455,0.977272727272727
1.01171717171717,0.931818181818182,0.909090909090909,0.954545454545455,0.954545454545455,0.977272727272727
1.01171717171717,0.931818181818182,0.909090909090909,0.954545454545455,0.965909090909091,0.977272727272727
1.01191919191919,0.931818181818182,0.909090909090909,0.954545454545455,0.965909090909091,0.977272727272727
1.01191919191919,0.943181818181818,0.920454545454545,0.954545454545455,0.965909090909091,0.977272727272727
1.01212121212121,0.943181818181818,0.920454545454545,0.954545454545455,0.965909090909091,0.977272727272727
1.01212121212121,0.943181818181818,0.920454545454545,0.954545454545455,0.965909090909091,0.977272727272727
1.01232323232323,0.943181818181818,0.920454545454545,0.954545454545455,0.965909090909091,0.977272727272727
1.01232323232323,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01252525252525,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01252525252525,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01272727272727,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01272727272727,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01292929292929,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01292929292929,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01313131313131,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01313131313131,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01333333333333,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01333333333333,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01353535353535,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01353535353535,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01373737373737,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01373737373737,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01393939393939,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01393939393939,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01414141414141,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01414141414141,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01434343434343,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01434343434343,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01454545454545,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01454545454545,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01474747474747,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01474747474747,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.0149494949495,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.0149494949495,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01515151515152,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01515151515152,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01535353535354,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01535353535354,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01555555555556,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01555555555556,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01575757575758,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01575757575758,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.0159595959596,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.0159595959596,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01616161616162,0.954545454545455,0.931818181818182,0.954545454545455,0.965909090909091,0.977272727272727
1.01616161616162,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01636363636364,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01656565656566,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01656565656566,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01676767676768,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01676767676768,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.0169696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.0169696969697,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01717171717172,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01717171717172,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01737373737374,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01737373737374,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01757575757576,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01777777777778,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01777777777778,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.0179797979798,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.0179797979798,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01818181818182,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01838383838384,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01838383838384,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01858585858586,0.954545454545455,0.954545454545455,0.954545454545455,0.977272727272727,0.977272727272727
1.01858585858586,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.01878787878788,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.01878787878788,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.0189898989899,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.0189898989899,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.01919191919192,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.01919191919192,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.01939393939394,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.01939393939394,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.01959595959596,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.01959595959596,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.01979797979798,0.954545454545455,0.954545454545455,0.965909090909091,0.977272727272727,0.977272727272727
1.01979797979798,0.954545454545455,0.965909090909091,0.965909090909091,0.977272727272727,0.977272727272727
1.02,0.954545454545455,0.965909090909091,0.965909090909091,0.977272727272727,0.977272727272727
1.02,0.954545454545455,0.965909090909091,0.965909090909091,0.977272727272727,0.977272727272727


==> data/mr_time.csv <==
x,c1,c2,c3,c4,c5
1,0.363636363636364,0.227272727272727,0.272727272727273,0.102272727272727,0.0340909090909091
1.01010101010101,0.363636363636364,0.227272727272727,0.272727272727273,0.102272727272727,0.0340909090909091
1.01010101010101,0.454545454545455,0.306818181818182,0.386363636363636,0.147727272727273,0.0340909090909091
1.02020202020202,0.454545454545455,0.306818181818182,0.386363636363636,0.147727272727273,0.0340909090909091
1.02020202020202,0.534090909090909,0.340909090909091,0.454545454545455,0.181818181818182,0.0340909090909091
1.03030303030303,0.534090909090909,0.340909090909091,0.454545454545455,0.181818181818182,0.0340909090909091
1.03030303030303,0.625,0.340909090909091,0.556818181818182,0.227272727272727,0.0454545454545455
1.04040404040404,0.625,0.340909090909091,0.556818181818182,0.227272727272727,0.0454545454545455
1.04040404040404,0.681818181818182,0.352272727272727,0.579545454545455,0.25,0.0454545454545455
1.05050505050505,0.681818181818182,0.352272727272727,0.579545454545455,0.25,0.0454545454545455
1.05050505050505,0.738636363636364,0.363636363636364,0.613636363636364,0.25,0.0454545454545455
1.06060606060606,0.738636363636364,0.363636363636364,0.613636363636364,0.25,0.0454545454545455
1.06060606060606,0.818181818181818,0.386363636363636,0.636363636363636,0.261363636363636,0.0454545454545455
1.07070707070707,0.818181818181818,0.386363636363636,0.636363636363636,0.261363636363636,0.0454545454545455
1.07070707070707,0.818181818181818,0.397727272727273,0.659090909090909,0.272727272727273,0.0454545454545455
1.08080808080808,0.818181818181818,0.397727272727273,0.659090909090909,0.272727272727273,0.0454545454545455
1.08080808080808,0.840909090909091,0.409090909090909,0.670454545454545,0.295454545454545,0.0454545454545455
1.09090909090909,0.840909090909091,0.409090909090909,0.670454545454545,0.295454545454545,0.0454545454545455
1.09090909090909,0.875,0.409090909090909,0.727272727272727,0.329545454545455,0.0454545454545455
1.1010101010101,0.875,0.409090909090909,0.727272727272727,0.329545454545455,0.0454545454545455
1.1010101010101,0.886363636363636,0.443181818181818,0.784090909090909,0.340909090909091,0.0568181818181818
1.11111111111111,0.886363636363636,0.443181818181818,0.784090909090909,0.340909090909091,0.0568181818181818
1.11111111111111,0.897727272727273,0.465909090909091,0.795454545454545,0.352272727272727,0.0681818181818182
1.12121212121212,0.897727272727273,0.465909090909091,0.795454545454545,0.352272727272727,0.0681818181818182
1.12121212121212,0.897727272727273,0.5,0.818181818181818,0.352272727272727,0.0681818181818182
1.13131313131313,0.897727272727273,0.5,0.818181818181818,0.352272727272727,0.0681818181818182
1.13131313131313,0.897727272727273,0.511363636363636,0.829545454545455,0.352272727272727,0.0681818181818182
1.14141414141414,0.897727272727273,0.511363636363636,0.829545454545455,0.352272727272727,0.0681818181818182
1.14141414141414,0.897727272727273,0.511363636363636,0.852272727272727,0.352272727272727,0.0681818181818182
1.15151515151515,0.897727272727273,0.511363636363636,0.852272727272727,0.352272727272727,0.0681818181818182
1.15151515151515,0.909090909090909,0.545454545454545,0.852272727272727,0.375,0.0795454545454545
1.16161616161616,0.909090909090909,0.545454545454545,0.852272727272727,0.375,0.0795454545454545
1.16161616161616,0.931818181818182,0.545454545454545,0.852272727272727,0.420454545454545,0.0795454545454545
1.17171717171717,0.931818181818182,0.545454545454545,0.852272727272727,0.420454545454545,0.0795454545454545
1.17171717171717,0.931818181818182,0.545454545454545,0.863636363636364,0.443181818181818,0.0909090909090909
1.18181818181818,0.931818181818182,0.545454545454545,0.863636363636364,0.443181818181818,0.0909090909090909
1.18181818181818,0.931818181818182,0.556818181818182,0.863636363636364,0.465909090909091,0.102272727272727
1.19191919191919,0.931818181818182,0.556818181818182,0.863636363636364,0.465909090909091,0.102272727272727
1.19191919191919,0.931818181818182,0.556818181818182,0.863636363636364,0.488636363636364,0.125
1.2020202020202,0.931818181818182,0.556818181818182,0.863636363636364,0.488636363636364,0.125
1.2020202020202,0.943181818181818,0.579545454545455,0.863636363636364,0.522727272727273,0.136363636363636
1.21212121212121,0.943181818181818,0.579545454545455,0.863636363636364,0.522727272727273,0.136363636363636
1.21212121212121,0.954545454545455,0.590909090909091,0.875,0.534090909090909,0.147727272727273
1.22222222222222,0.954545454545455,0.590909090909091,0.875,0.534090909090909,0.147727272727273
1.22222222222222,0.965909090909091,0.590909090909091,0.875,0.534090909090909,0.147727272727273
1.23232323232323,0.965909090909091,0.590909090909091,0.875,0.534090909090909,0.147727272727273
1.23232323232323,0.965909090909091,0.602272727272727,0.875,0.545454545454545,0.147727272727273
1.24242424242424,0.965909090909091,0.602272727272727,0.875,0.545454545454545,0.147727272727273
1.24242424242424,0.965909090909091,0.602272727272727,0.875,0.568181818181818,0.159090909090909
1.25252525252525,0.965909090909091,0.602272727272727,0.875,0.568181818181818,0.159090909090909
1.25252525252525,0.965909090909091,0.625,0.886363636363636,0.568181818181818,0.204545454545455
1.26262626262626,0.965909090909091,0.625,0.886363636363636,0.568181818181818,0.204545454545455
1.26262626262626,0.965909090909091,0.647727272727273,0.886363636363636,0.590909090909091,0.204545454545455
1.27272727272727,0.965909090909091,0.647727272727273,0.886363636363636,0.590909090909091,0.204545454545455
1.27272727272727,0.965909090909091,0.647727272727273,0.886363636363636,0.602272727272727,0.204545454545455
1.28282828282828,0.965909090909091,0.647727272727273,0.886363636363636,0.602272727272727,0.204545454545455
1.28282828282828,0.965909090909091,0.647727272727273,0.909090909090909,0.613636363636364,0.204545454545455
1.29292929292929,0.965909090909091,0.647727272727273,0.909090909090909,0.613636363636364,0.204545454545455
1.29292929292929,0.965909090909091,0.647727272727273,0.909090909090909,0.625,0.204545454545455
1.3030303030303,0.965909090909091,0.647727272727273,0.909090909090909,0.625,0.204545454545455
1.3030303030303,0.965909090909091,0.659090909090909,0.909090909090909,0.625,0.227272727272727
1.31313131313131,0.965909090909091,0.659090909090909,0.909090909090909,0.625,0.227272727272727
1.31313131313131,0.965909090909091,0.681818181818182,0.909090909090909,0.625,0.227272727272727
1.32323232323232,0.965909090909091,0.681818181818182,0.909090909090909,0.625,0.227272727272727
1.32323232323232,0.965909090909091,0.693181818181818,0.909090909090909,0.625,0.227272727272727
1.33333333333333,0.965909090909091,0.693181818181818,0.909090909090909,0.625,0.227272727272727
1.33333333333333,0.965909090909091,0.704545454545455,0.920454545454545,0.625,0.227272727272727
1.34343434343434,0.965909090909091,0.704545454545455,0.920454545454545,0.625,0.227272727272727
1.34343434343434,0.965909090909091,0.727272727272727,0.920454545454545,0.647727272727273,0.227272727272727
1.35353535353535,0.965909090909091,0.727272727272727,0.920454545454545,0.647727272727273,0.227272727272727
1.35353535353535,0.965909090909091,0.727272727272727,0.920454545454545,0.647727272727273,0.227272727272727
1.36363636363636,0.965909090909091,0.727272727272727,0.920454545454545,0.647727272727273,0.227272727272727
1.36363636363636,0.965909090909091,0.727272727272727,0.920454545454545,0.647727272727273,0.227272727272727
1.37373737373737,0.965909090909091,0.727272727272727,0.920454545454545,0.647727272727273,0.227272727272727
1.37373737373737,0.965909090909091,0.738636363636364,0.920454545454545,0.647727272727273,0.227272727272727
1.38383838383838,0.965909090909091,0.738636363636364,0.920454545454545,0.647727272727273,0.227272727272727
1.38383838383838,0.965909090909091,0.738636363636364,0.920454545454545,0.659090909090909,0.227272727272727
1.39393939393939,0.965909090909091,0.738636363636364,0.920454545454545,0.659090909090909,0.227272727272727
1.39393939393939,0.965909090909091,0.761363636363636,0.920454545454545,0.659090909090909,0.261363636363636
1.4040404040404,0.965909090909091,0.761363636363636,0.920454545454545,0.659090909090909,0.261363636363636
1.4040404040404,0.977272727272727,0.761363636363636,0.931818181818182,0.659090909090909,0.261363636363636
1.41414141414141,0.977272727272727,0.761363636363636,0.931818181818182,0.659090909090909,0.261363636363636
1.41414141414141,0.977272727272727,0.772727272727273,0.943181818181818,0.659090909090909,0.261363636363636
1.42424242424242,0.977272727272727,0.772727272727273,0.943181818181818,0.659090909090909,0.261363636363636
1.42424242424242,0.977272727272727,0.772727272727273,0.943181818181818,0.659090909090909,0.261363636363636
1.43434343434343,0.977272727272727,0.772727272727273,0.943181818181818,0.659090909090909,0.261363636363636
1.43434343434343,0.977272727272727,0.772727272727273,0.943181818181818,0.659090909090909,0.261363636363636
1.44444444444444,0.977272727272727,0.772727272727273,0.943181818181818,0.659090909090909,0.261363636363636
1.44444444444444,0.977272727272727,0.772727272727273,0.943181818181818,0.659090909090909,0.261363636363636
1.45454545454545,0.977272727272727,0.772727272727273,0.943181818181818,0.659090909090909,0.261363636363636
1.45454545454545,0.977272727272727,0.795454545454545,0.943181818181818,0.681818181818182,0.261363636363636
1.46464646464646,0.977272727272727,0.795454545454545,0.943181818181818,0.681818181818182,0.261363636363636
1.46464646464646,0.977272727272727,0.806818181818182,0.943181818181818,0.681818181818182,0.261363636363636
1.47474747474747,0.977272727272727,0.806818181818182,0.943181818181818,0.681818181818182,0.261363636363636
1.47474747474747,0.977272727272727,0.818181818181818,0.943181818181818,0.681818181818182,0.261363636363636
1.48484848484848,0.977272727272727,0.818181818181818,0.943181818181818,0.681818181818182,0.261363636363636
1.48484848484848,0.977272727272727,0.829545454545455,0.943181818181818,0.704545454545455,0.261363636363636
1.4949494949495,0.977272727272727,0.829545454545455,0.943181818181818,0.704545454545455,0.261363636363636
1.4949494949495,0.977272727272727,0.829545454545455,0.943181818181818,0.704545454545455,0.261363636363636
1.50505050505051,0.977272727272727,0.829545454545455,0.943181818181818,0.704545454545455,0.261363636363636
1.50505050505051,0.977272727272727,0.852272727272727,0.943181818181818,0.704545454545455,0.261363636363636
1.51515151515152,0.977272727272727,0.852272727272727,0.943181818181818,0.704545454545455,0.261363636363636
1.51515151515152,0.977272727272727,0.863636363636364,0.943181818181818,0.738636363636364,0.272727272727273
1.52525252525253,0.977272727272727,0.863636363636364,0.943181818181818,0.738636363636364,0.272727272727273
1.52525252525253,0.977272727272727,0.863636363636364,0.943181818181818,0.738636363636364,0.272727272727273
1.53535353535354,0.977272727272727,0.863636363636364,0.943181818181818,0.738636363636364,0.272727272727273
1.53535353535354,0.977272727272727,0.875,0.943181818181818,0.75,0.272727272727273
1.54545454545455,0.977272727272727,0.875,0.943181818181818,0.75,0.272727272727273
1.54545454545455,0.977272727272727,0.886363636363636,0.943181818181818,0.75,0.272727272727273
1.55555555555556,0.977272727272727,0.886363636363636,0.943181818181818,0.75,0.272727272727273
1.55555555555556,0.977272727272727,0.886363636363636,0.943181818181818,0.761363636363636,0.272727272727273
1.56565656565657,0.977272727272727,0.886363636363636,0.943181818181818,0.761363636363636,0.272727272727273
1.56565656565657,0.977272727272727,0.886363636363636,0.943181818181818,0.772727272727273,0.272727272727273
1.57575757575758,0.977272727272727,0.886363636363636,0.943181818181818,0.772727272727273,0.272727272727273
1.57575757575758,0.977272727272727,0.886363636363636,0.943181818181818,0.795454545454545,0.272727272727273
1.58585858585859,0.977272727272727,0.886363636363636,0.943181818181818,0.795454545454545,0.272727272727273
1.58585858585859,0.977272727272727,0.886363636363636,0.943181818181818,0.806818181818182,0.272727272727273
1.5959595959596,0.977272727272727,0.886363636363636,0.943181818181818,0.806818181818182,0.272727272727273
1.5959595959596,0.977272727272727,0.886363636363636,0.943181818181818,0.806818181818182,0.272727272727273
1.60606060606061,0.977272727272727,0.886363636363636,0.943181818181818,0.806818181818182,0.272727272727273
1.60606060606061,0.977272727272727,0.897727272727273,0.943181818181818,0.818181818181818,0.272727272727273
1.61616161616162,0.977272727272727,0.897727272727273,0.943181818181818,0.818181818181818,0.272727272727273
1.61616161616162,0.977272727272727,0.909090909090909,0.943181818181818,0.818181818181818,0.272727272727273
1.62626262626263,0.977272727272727,0.909090909090909,0.943181818181818,0.818181818181818,0.272727272727273
1.62626262626263,0.977272727272727,0.920454545454545,0.943181818181818,0.818181818181818,0.272727272727273
1.63636363636364,0.977272727272727,0.920454545454545,0.943181818181818,0.818181818181818,0.272727272727273
1.63636363636364,0.977272727272727,0.931818181818182,0.943181818181818,0.818181818181818,0.272727272727273
1.64646464646465,0.977272727272727,0.931818181818182,0.943181818181818,0.818181818181818,0.272727272727273
1.64646464646465,0.977272727272727,0.931818181818182,0.943181818181818,0.829545454545455,0.272727272727273
1.65656565656566,0.977272727272727,0.931818181818182,0.943181818181818,0.829545454545455,0.272727272727273
1.65656565656566,0.977272727272727,0.931818181818182,0.943181818181818,0.829545454545455,0.272727272727273
1.66666666666667,0.977272727272727,0.931818181818182,0.943181818181818,0.829545454545455,0.272727272727273
1.66666666666667,0.988636363636364,0.931818181818182,0.943181818181818,0.840909090909091,0.272727272727273
1.67676767676768,0.988636363636364,0.931818181818182,0.943181818181818,0.840909090909091,0.272727272727273
1.67676767676768,0.988636363636364,0.931818181818182,0.943181818181818,0.840909090909091,0.272727272727273
1.68686868686869,0.988636363636364,0.931818181818182,0.943181818181818,0.840909090909091,0.272727272727273
1.68686868686869,0.988636363636364,0.931818181818182,0.943181818181818,0.840909090909091,0.272727272727273
1.6969696969697,0.988636363636364,0.931818181818182,0.943181818181818,0.840909090909091,0.272727272727273
1.6969696969697,0.988636363636364,0.943181818181818,0.943181818181818,0.840909090909091,0.272727272727273
1.70707070707071,0.988636363636364,0.943181818181818,0.943181818181818,0.840909090909091,0.272727272727273
1.70707070707071,0.988636363636364,0.943181818181818,0.943181818181818,0.840909090909091,0.284090909090909
1.71717171717172,0.988636363636364,0.943181818181818,0.943181818181818,0.840909090909091,0.284090909090909
1.71717171717172,0.988636363636364,0.943181818181818,0.943181818181818,0.840909090909091,0.284090909090909
1.72727272727273,0.988636363636364,0.943181818181818,0.943181818181818,0.840909090909091,0.284090909090909
1.72727272727273,0.988636363636364,0.943181818181818,0.943181818181818,0.840909090909091,0.284090909090909
1.73737373737374,0.988636363636364,0.943181818181818,0.943181818181818,0.840909090909091,0.284090909090909
1.73737373737374,0.988636363636364,0.954545454545455,0.943181818181818,0.840909090909091,0.284090909090909
1.74747474747475,0.988636363636364,0.954545454545455,0.943181818181818,0.840909090909091,0.284090909090909
1.74747474747475,0.988636363636364,0.954545454545455,0.943181818181818,0.840909090909091,0.284090909090909
1.75757575757576,0.988636363636364,0.954545454545455,0.943181818181818,0.840909090909091,0.284090909090909
1.75757575757576,0.988636363636364,0.954545454545455,0.943181818181818,0.852272727272727,0.284090909090909
1.76767676767677,0.988636363636364,0.954545454545455,0.943181818181818,0.852272727272727,0.284090909090909
1.76767676767677,0.988636363636364,0.954545454545455,0.943181818181818,0.852272727272727,0.306818181818182
1.77777777777778,0.988636363636364,0.954545454545455,0.943181818181818,0.852272727272727,0.306818181818182
1.77777777777778,0.988636363636364,0.954545454545455,0.943181818181818,0.852272727272727,0.306818181818182
1.78787878787879,0.988636363636364,0.954545454545455,0.943181818181818,0.852272727272727,0.306818181818182
1.78787878787879,0.988636363636364,0.954545454545455,0.943181818181818,0.852272727272727,0.306818181818182
1.7979797979798,0.988636363636364,0.954545454545455,0.943181818181818,0.852272727272727,0.306818181818182
1.7979797979798,0.988636363636364,0.954545454545455,0.954545454545455,0.852272727272727,0.318181818181818
1.80808080808081,0.988636363636364,0.954545454545455,0.954545454545455,0.852272727272727,0.318181818181818
1.80808080808081,0.988636363636364,0.954545454545455,0.954545454545455,0.852272727272727,0.318181818181818
1.81818181818182,0.988636363636364,0.954545454545455,0.954545454545455,0.852272727272727,0.318181818181818
1.81818181818182,0.988636363636364,0.954545454545455,0.954545454545455,0.852272727272727,0.318181818181818
1.82828282828283,0.988636363636364,0.954545454545455,0.954545454545455,0.852272727272727,0.318181818181818
1.82828282828283,0.988636363636364,0.954545454545455,0.954545454545455,0.852272727272727,0.329545454545455
1.83838383838384,0.988636363636364,0.954545454545455,0.954545454545455,0.852272727272727,0.329545454545455
1.83838383838384,0.988636363636364,0.954545454545455,0.954545454545455,0.852272727272727,0.340909090909091
1.84848484848485,0.988636363636364,0.954545454545455,0.954545454545455,0.852272727272727,0.340909090909091
1.84848484848485,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.340909090909091
1.85858585858586,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.340909090909091
1.85858585858586,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.340909090909091
1.86868686868687,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.340909090909091
1.86868686868687,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.352272727272727
1.87878787878788,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.352272727272727
1.87878787878788,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.352272727272727
1.88888888888889,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.352272727272727
1.88888888888889,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.352272727272727
1.8989898989899,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.352272727272727
1.8989898989899,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.352272727272727
1.90909090909091,0.988636363636364,0.954545454545455,0.954545454545455,0.863636363636364,0.352272727272727
1.90909090909091,0.988636363636364,0.954545454545455,0.954545454545455,0.875,0.352272727272727
1.91919191919192,0.988636363636364,0.954545454545455,0.954545454545455,0.875,0.352272727272727
1.91919191919192,0.988636363636364,0.954545454545455,0.954545454545455,0.875,0.352272727272727
1.92929292929293,0.988636363636364,0.954545454545455,0.954545454545455,0.875,0.352272727272727
1.92929292929293,0.988636363636364,0.954545454545455,0.954545454545455,0.875,0.352272727272727
1.93939393939394,0.988636363636364,0.954545454545455,0.954545454545455,0.875,0.352272727272727
1.93939393939394,0.988636363636364,0.954545454545455,0.954545454545455,0.886363636363636,0.352272727272727
1.94949494949495,0.988636363636364,0.954545454545455,0.954545454545455,0.886363636363636,0.352272727272727
1.94949494949495,0.988636363636364,0.954545454545455,0.954545454545455,0.886363636363636,0.352272727272727
1.95959595959596,0.988636363636364,0.954545454545455,0.954545454545455,0.886363636363636,0.352272727272727
1.95959595959596,0.988636363636364,0.954545454545455,0.954545454545455,0.886363636363636,0.352272727272727
1.96969696969697,0.988636363636364,0.954545454545455,0.954545454545455,0.886363636363636,0.352272727272727
1.96969696969697,0.988636363636364,0.954545454545455,0.954545454545455,0.886363636363636,0.352272727272727
1.97979797979798,0.988636363636364,0.954545454545455,0.954545454545455,0.886363636363636,0.352272727272727
1.97979797979798,0.988636363636364,0.965909090909091,0.954545454545455,0.897727272727273,0.363636363636364
1.98989898989899,0.988636363636364,0.965909090909091,0.954545454545455,0.897727272727273,0.363636363636364
1.98989898989899,0.988636363636364,0.965909090909091,0.954545454545455,0.897727272727273,0.363636363636364
2,0.988636363636364,0.965909090909091,0.954545454545455,0.897727272727273,0.363636363636364
2,0.988636363636364,0.965909090909091,0.954545454545455,0.909090909090909,0.375


==> data/quadraticPrb_alpha1e-01_LSstep.csv <==
optMethods,l3,l5,l10,linf
Hp, 169, 147, 106,  40
Hy, 115,  95,  59,  34
Bp,  40,  33,  22,  17
Bz,  86,  57,  48,  28
Bu,  42,  29,  22,  17
GM,  46,  35,  25,  20
Adap,  43,  31,  22,  17


==> data/quadraticPrb_alpha1e-01_avgLS.csv <==
optMethods,l0,l3,l5,l10,linf
adap,1.02,1.09,1.06,1.05,1.00
diag-ds-cu-cu,1.00,1.00,1.00,1.00,1.00
diag-ds-cu-bz,1.10,1.00,1.00,1.00,1.00
diag-ds-bs-bz,1.05,1.04,1.05,1.00,1.00


==> data/quadraticPrb_alpha1e-01_feval.csv <==
optMethods,l3,l5,l10,linf
Hp, 170, 148, 107,  41
Hy, 116,  96,  60,  35
Bp,  41,  34,  23,  18
Bz,  87,  58,  49,  29
Bu,  43,  30,  23,  18
GM,  47,  36,  26,  21
Adap,  44,  32,  23,  18


==> data/quadraticPrb_alpha1e-01_iter.csv <==
optMethods,l0,l3,l5,l10,linf
adap,284, 35, 35, 22, 19
diag-ds-cu-cu,  3,  3,  3,  3,  3
diag-ds-cu-bz, 10,  7,  6,  6,  6
diag-ds-bs-bz, 37, 25, 20, 15, 14


==> data/quadraticPrb_alpha1e-01_time.csv <==
optMethods,l0,l3,l5,l10,linf
adap,31.690,5.215,5.137,3.688,3.456
diag-ds-cu-cu,1.957,1.628,1.616,1.613,1.613
diag-ds-cu-bz,2.583,2.187,2.113,2.006,2.024
diag-ds-bs-bz,6.191,4.683,4.034,3.305,3.157


==> data/quadraticPrb_alpha1e-03_LSstep.csv <==
optMethods,l3,l5,l10,linf
Hp,1780,1106, 452,  39
Hy, 709, 477, 250,  50
Bp,1450, 794, 256,  38
Bz, 632, 460, 270,  85
Bu,1326, 619, 214,  38
GM, 820, 474, 207,  52
Adap, 538, 413, 254,  43


==> data/quadraticPrb_alpha1e-03_avgLS.csv <==
optMethods,l0,l3,l5,l10,linf
adap,1.00,1.11,1.11,1.22,1.39
diag-ds-cu-cu,1.00,1.00,1.00,1.00,1.00
diag-ds-cu-bz,1.33,1.08,1.00,1.00,1.00
diag-ds-bs-bz,1.25,1.11,1.03,1.09,1.00


==> data/quadraticPrb_alpha1e-03_feval.csv <==
optMethods,l3,l5,l10,linf
Hp,1781,1107, 453,  40
Hy, 710, 478, 251,  51
Bp,1451, 795, 257,  39
Bz, 633, 461, 271,  86
Bu,1327, 620, 215,  39
GM, 821, 475, 208,  53
Adap, 539, 414, 255,  44


==> data/quadraticPrb_alpha1e-03_iter.csv <==
optMethods,l0,l3,l5,l10,linf
adap,5000,551,409,177, 62
diag-ds-cu-cu,  2,  2,  2,  2,  2
diag-ds-cu-bz,  6, 12,  9,  8,  8
diag-ds-bs-bz, 85, 47, 31, 32, 23


==> data/quadraticPrb_alpha1e-03_time.csv <==
optMethods,l0,l3,l5,l10,linf
adap,542.526,61.939,46.423,21.666,8.704
diag-ds-cu-cu,1.568,1.455,1.449,1.425,1.437
diag-ds-cu-bz,2.113,2.877,2.440,2.305,2.288
diag-ds-bs-bz,13.537,8.066,5.432,5.764,4.461


==> data/quadraticPrb_alpha1e-05_LSstep.csv <==
optMethods,l3,l5,l10,linf
Hp,15931,12645,7155,  49
Hy,3250,2609,1540,  95
Bp,13453,11824,4761,  59
Bz,3163,2803,1614, 108
Bu,12706,15363,6135,  59
GM,6252,4980,2531,  79
Adap,2782,2565,1253,  82


==> data/quadraticPrb_alpha1e-05_avgLS.csv <==
optMethods,l0,l3,l5,l10,linf
adap,1.01,1.14,1.15,1.16,1.15
diag-ds-cu-cu,1.00,1.00,1.00,1.00,1.00
diag-ds-cu-bz,1.40,1.08,1.00,1.00,1.00
diag-ds-bs-bz,1.62,1.29,1.39,1.15,1.03


==> data/quadraticPrb_alpha1e-05_feval.csv <==
optMethods,l3,l5,l10,linf
Hp,15932,12646,7156,  50
Hy,3251,2610,1541,  96
Bp,13454,11825,4762,  60
Bz,3164,2804,1615, 109
Bu,12707,15364,6136,  60
GM,6253,4981,2532,  80
Adap,2783,2566,1254,  83


==> data/quadraticPrb_alpha1e-05_iter.csv <==
optMethods,l0,l3,l5,l10,linf
adap,5000,3088,2222,1106,576
diag-ds-cu-cu,  2,  2,  2,  2,  2
diag-ds-cu-bz,  5, 12,  9,  8,  8
diag-ds-bs-bz,107, 51, 46, 47, 38


==> data/quadraticPrb_alpha1e-05_time.csv <==
optMethods,l0,l3,l5,l10,linf
adap,543.254,340.525,248.129,127.928,69.994
diag-ds-cu-cu,2.882,1.556,1.465,1.527,1.455
diag-ds-cu-bz,2.302,3.037,2.465,2.410,2.329
diag-ds-bs-bz,16.951,8.521,7.848,7.926,6.708


==> data/quadratic_n16__l17_1_1.dat <==
   1.0000000e+00   6.7057230e-01   1.0000000e-06   9.7862222e+00   3.6776351e-01   9.8908101e-02   3.8720191e+00
   2.0000000e+00   1.6100425e-01   1.0000000e-06   3.1507678e+00   3.5929564e-01   2.3544353e-01   3.6451435e+00
   3.0000000e+00   1.0536984e-01   1.0000000e-06   2.4572804e+00   2.8559287e-01   7.9195113e-02   3.5734246e+00
   4.0000000e+00   4.5860592e-02   1.0000000e-06   8.9595484e-01   3.2072062e-01   1.4788113e-01   3.4405451e+00
   5.0000000e+00   2.6359460e-02   1.0000000e-06   5.1983334e-01   3.0381218e-01   1.1022097e-01   3.3449030e+00
   6.0000000e+00   3.6831308e-02   1.0000000e-06   4.9177668e-01   3.0287444e-01   1.4991382e-01   3.2285922e+00
   7.0000000e+00   3.1107787e-02   1.0000000e-06   4.1776745e-01   2.9252529e-01   1.1037258e-01   3.1428791e+00
   8.0000000e+00   8.9191225e-03   1.0000000e-06   2.5177540e-01   2.4575611e-01   4.6505145e-02   3.1101880e+00
   9.0000000e+00   4.6876371e-03   1.0000000e-06   2.2580100e-01   2.8859726e-01   7.1721269e-02   3.0532904e+00
   1.0000000e+01   7.3910592e-03   1.0000000e-06   2.6827864e-01   3.3848705e-01   9.1449557e-02   2.9704202e+00
   1.1000000e+01   1.5592253e-02   1.0000000e-06   4.2511317e-01   3.3499438e-01   2.5662318e-01   2.8653341e+00
   1.2000000e+01   1.4179559e-03   1.0000000e-06   1.5071427e-01   3.0063171e-01   7.3472017e-02   2.8092290e+00
   1.3000000e+01   1.7336166e-03   1.0000000e-06   9.7796684e-02   3.1325757e-01   2.8808842e-02   2.7849376e+00
   1.4000000e+01   4.6741610e-03   1.0000000e-06   2.5373082e-01   3.5309957e-01   1.5496132e-01   2.6633374e+00
   1.5000000e+01   2.0480136e-03   1.0000000e-06   3.3314178e-01   3.2987955e-01   1.5113224e-01   2.6038871e+00
   1.6000000e+01   1.2166592e-03   1.0000000e-06   1.6315128e-01   2.7963079e-01   4.8599112e-02   2.5713728e+00
   1.7000000e+01   6.4029947e-04   1.0000000e-06   2.4150057e-01   4.0271860e-01   9.7373142e-02   2.4811463e+00
   1.8000000e+01   3.8846936e-03   1.0000000e-06   4.2920331e-01   4.5890733e-01   1.5107925e-01   2.3330194e+00
   1.9000000e+01   1.3878246e-03   1.0000000e-06   2.7632346e-01   3.8354016e-01   2.3089773e-01   2.1838316e+00
   2.0000000e+01   7.1216972e-04   1.0000000e-06   3.0560358e-01   8.9556346e-02   1.2821082e-01   2.1766939e+00
   2.1000000e+01   7.0390611e-04   1.0000000e-06   3.4187553e-01   5.4821138e-01   6.8149441e-02   2.0990415e+00
   2.2000000e+01   1.2791618e-03   1.0000000e-06   2.8702910e-01   5.8556183e-01   1.3989947e-01   1.9417351e+00
   2.3000000e+01   1.0207466e-03   1.0000000e-06   3.9854269e-01   5.9206481e-01   4.7317978e-01   1.8152027e+00
   2.4000000e+01   2.4921404e-04   1.0000000e-06   9.0349674e-02   7.2122241e-01   8.9773176e-02   1.7014234e+00
   2.5000000e+01   3.8101298e-04   1.0000000e-06   1.2702977e-01   7.8141351e-01   1.5297772e-01   1.5068162e+00
   2.6000000e+01   7.2528206e-04   1.0000000e-06   2.4119527e-01   8.6692906e-01   4.4367508e-01   9.8529875e-01
   2.7000000e+01   2.5476561e-04   1.0000000e-06   3.0621192e-01   9.2310686e-01   4.5377914e-01   5.9782732e-01
   2.8000000e+01   3.3653614e-04   1.0000000e-06   2.2404748e-01   8.4607847e-01   4.1379666e-01   4.1029372e-01
   2.9000000e+01   1.0544217e-04   1.0000000e-06   1.4715738e-01   9.6172272e-01   3.5241870e-01   2.7411207e-01
   3.0000000e+01   1.1189957e-04   1.0000000e-06   2.3942399e-01   9.7027283e-01   7.9391147e-01   8.2084535e-02
   3.1000000e+01   8.6758939e-05   1.0000000e-06   3.8359207e-01   9.5645650e-01   2.1481750e+00   2.5830951e-02
   3.2000000e+01   4.3470730e-05   1.0000000e-06   2.3560689e-01   7.2038614e-01   1.0194584e+00   1.8723789e-02
   3.3000000e+01   3.6888217e-06   1.0000000e-06   5.6969988e-02   9.2813871e-01   9.6779033e-01   7.0090719e-03
   3.4000000e+01   5.3608294e-06   1.0000000e-06   1.6230634e-01   9.7669236e-01   1.0074017e+00   1.5197747e-03
   3.5000000e+01   2.6296007e-06   1.0000000e-06   1.3771387e-01   9.4776988e-01   1.2833056e+00   7.0356952e-04
   3.6000000e+01   1.7074955e-07   1.0000000e-06   2.3497679e-02   9.8455505e-01   9.7170042e-01   1.2350922e-04
   3.7000000e+01   3.1197017e-08   1.0000000e-06   2.7306228e-02   9.8239394e-01   8.0680960e-01   3.1665607e-05
   3.8000000e+01   1.4802116e-08   1.0000000e-06   3.2163561e-02   9.9879700e-01   1.1715686e+00   5.6870023e-06
   3.9000000e+01   2.1455937e-09   1.0000000e-06   4.0494419e-02   9.9751971e-01   9.6169510e-01   4.4915893e-07
   4.0000000e+01   2.4836465e-10   1.0000000e-06   1.4390581e-02   9.8887156e-01   1.3987635e+00   1.9585825e-07
   4.1000000e+01   6.9470335e-12   1.0000000e-06   5.0830824e-02   9.9992768e-01   9.9842193e-01   2.3739175e-09
   4.2000000e+01   1.1782960e-12   1.0000000e-06   1.9698431e-02   9.9884312e-01   8.9511324e-01   2.7141986e-10
   4.3000000e+01   8.2758325e-15   1.0000000e-06   8.5277305e-03   9.9920768e-01   9.8969150e-01   1.1106834e-11


==> data/quadratic_n16__l17_1_2.dat <==
   1.0000000e+00   6.6927390e-01   1.0000000e-06   9.6923315e+00   3.6815669e-01   9.9138603e-02   3.8716020e+00
   2.0000000e+00   1.6122071e-01   1.0000000e-06   3.1212620e+00   3.6064019e-01   2.3491627e-01   3.6437209e+00
   3.0000000e+00   1.0536933e-01   1.0000000e-06   2.4246913e+00   2.9045875e-01   7.9394853e-02   3.5704406e+00
   4.0000000e+00   4.6049544e-02   1.0000000e-06   8.7627808e-01   3.2995649e-01   1.4838800e-01   3.4322611e+00
   5.0000000e+00   2.6270121e-02   1.0000000e-06   5.0467102e-01   3.2672407e-01   1.1005364e-01   3.3280501e+00
   6.0000000e+00   3.9148109e-02   1.0000000e-06   4.9208895e-01   3.3919922e-01   1.5567687e-01   3.1897660e+00
   7.0000000e+00   3.1951911e-02   1.0000000e-06   4.1926246e-01   3.5049758e-01   1.1761075e-01   3.0783931e+00
   8.0000000e+00   8.9715767e-03   1.0000000e-06   2.4846449e-01   3.0509580e-01   4.8864500e-02   3.0358810e+00
   9.0000000e+00   5.3056653e-03   1.0000000e-06   2.2798297e-01   4.0288371e-01   6.7915000e-02   2.9588375e+00
   1.0000000e+01   1.0083331e-02   1.0000000e-06   2.8749541e-01   4.7459585e-01   1.2044497e-01   2.8072830e+00
   1.1000000e+01   2.6043086e-02   1.0000000e-06   4.2059078e-01   5.5259473e-01   2.3297724e-01   2.5058746e+00
   1.2000000e+01   6.7438193e-03   1.0000000e-06   1.5210655e-01   4.7733995e-01   1.4482570e-01   2.3543386e+00
   1.3000000e+01   3.7016902e-03   1.0000000e-06   9.0293689e-02  -7.7716556e-02   1.1713368e-01   2.3916265e+00
   1.4000000e+01   1.1246910e-03   1.0000000e-06   1.6859142e-01   7.5133481e-01   5.2028547e-02   2.2996023e+00
   1.5000000e+01   1.4246792e-03   1.0000000e-06   2.0600702e-01   8.1744424e-01   2.5972829e-01   1.8437477e+00
   1.6000000e+01   9.8695537e-03   1.0000000e-06   5.8089171e-01   9.6539218e-01   6.9667507e-01   6.9042583e-01
   1.7000000e+01   7.7909138e-03   1.0000000e-06   6.1103989e-01   9.3846290e-01   2.9875212e+00   4.5149990e-01
   1.8000000e+01   4.9321230e-03   1.0000000e-06   5.6237809e-01   7.2730910e-01   1.0860002e+00   3.2084819e-01
   1.9000000e+01   8.7219829e-04   1.0000000e-06   1.3343386e-01   9.5550294e-01   1.0688384e+00   1.0138957e-01
   2.0000000e+01   3.5170073e-04   1.0000000e-06   4.2236707e-01   6.3893563e-01   1.1176104e+00   7.8416964e-02
   2.1000000e+01   1.2775303e-04   1.0000000e-06   1.3487077e-01   8.0453891e-01   4.5943882e-01   5.3863448e-02
   2.2000000e+01   1.4085559e-04   1.0000000e-06   2.8252752e-01   9.2929420e-01   6.5469125e-01   2.4790009e-02
   2.3000000e+01   6.3228490e-05   1.0000000e-06   3.5369034e-01   9.7552743e-01   2.0156817e+00   5.5093183e-03
   2.4000000e+01   3.4333202e-05   1.0000000e-06   3.6055796e-01   7.6135783e-01   2.0089391e+00   3.8147307e-03
   2.5000000e+01   5.5976106e-06   1.0000000e-06   9.3308981e-02   9.9391306e-01   1.0679942e+00   5.0643825e-04
   2.6000000e+01   3.0193726e-06   1.0000000e-06   1.6060360e-01   9.6884509e-01   9.9451171e-01   1.2610004e-04
   2.7000000e+01   4.7098878e-07   1.0000000e-06   2.0646249e-01   9.5795061e-01   1.3792287e+00   6.4274645e-05
   2.8000000e+01   9.3995819e-08   1.0000000e-06   9.8388520e-02   9.9829215e-01   9.9432796e-01   3.7635027e-06
   2.9000000e+01   1.2008170e-07   1.0000000e-06   2.4220059e-01   9.3524180e-01   1.7218115e+00   3.2462577e-06
   3.0000000e+01   2.1184993e-09   1.0000000e-06   2.7505194e-02   9.9840676e-01   9.9602199e-01   1.8333818e-07
   3.1000000e+01   2.6215191e-10   1.0000000e-06   2.5394142e-02   9.9809085e-01   8.7681141e-01   2.4952427e-08
   3.2000000e+01   2.0930279e-10   1.0000000e-06   1.2163324e-01   9.9532359e-01   1.1045833e+00   3.6390035e-09
   3.3000000e+01   1.9731088e-11   1.0000000e-06   6.0210724e-02   9.9568624e-01   1.0197543e+00   3.4881678e-10
   3.4000000e+01   2.0203147e-13   1.0000000e-06   3.0567094e-02   9.9894519e-01   1.0178220e+00   1.7317823e-11


==> data/quadratic_n16__l17_1_3.dat <==
   1.0000000e+00   5.5255714e-01   1.0000000e-06   2.7103861e+00   3.9091518e-01   1.2502339e-01   3.8322500e+00
   2.0000000e+00   1.9298464e-01   1.0000000e-06   9.9392763e-01   4.1996967e-01   2.0669449e-01   3.5726597e+00
   3.0000000e+00   1.2291533e-01   1.0000000e-06   5.5099930e-01   4.5635189e-01   1.1334214e-01   3.4069739e+00
   4.0000000e+00   9.6264544e-02   1.0000000e-06   5.8568836e-01   5.5452302e-01   2.1054661e-01   3.0678357e+00
   5.0000000e+00   8.6517870e-02   1.0000000e-06   7.1024240e-01   5.9842411e-01   2.6090690e-01   2.8464575e+00
   6.0000000e+00   8.7398348e-02   1.0000000e-06   6.0030220e-01   7.1671891e-01   1.4009347e-01   2.5757073e+00
   7.0000000e+00   1.1757559e-01   1.0000000e-06   6.0708359e-01   8.0512926e-01   2.3006551e-01   2.1278292e+00
   8.0000000e+00   9.1696146e-02   1.0000000e-06   5.8265403e-01   7.7045386e-01   1.6194368e-01   1.8752508e+00
   9.0000000e+00   4.1919929e-02   1.0000000e-06   4.2117637e-01   6.6971163e-01   1.3190503e-01   1.7194345e+00
   1.0000000e+01   3.4550599e-02   1.0000000e-06   4.2077099e-01   9.8571827e-01   2.4106166e-01   1.3127215e+00
   1.1000000e+01   8.8686216e-02   1.0000000e-06   6.9602278e-01   9.8449176e-01   5.2922447e+00   4.8246736e-01
   1.2000000e+01   8.7662824e-02   1.0000000e-06   6.4441629e-01   9.3998135e-01   4.1837449e+00   1.7238437e-01
   1.3000000e+01   5.9097748e-02   1.0000000e-06   5.4854559e-01   4.0979555e-01   2.5642812e+00   2.1757704e-01
   1.4000000e+01   2.5838581e-02   1.0000000e-06   3.3252813e-01   9.6189995e-01   1.1273625e+00   6.9531550e-02
   1.5000000e+01   1.3426786e-02   1.0000000e-06   3.7645992e-01   4.6503995e-01   1.2705544e+00   6.2683322e-02
   1.6000000e+01   2.4272047e-03   1.0000000e-06   2.8350924e-01   7.6605198e-01   6.4241557e-01   4.1030069e-02
   1.7000000e+01   2.2127470e-03   1.0000000e-06   3.0494131e-01   8.3804660e-01   2.8643636e-01   3.1833404e-02
   1.8000000e+01   2.2646826e-03   1.0000000e-06   2.9428100e-01   9.5533138e-01   6.8050561e-01   1.2847102e-02
   1.9000000e+01   2.5319260e-03   1.0000000e-06   3.2685742e-01   8.3879809e-01   3.2907923e+00   6.9975675e-03
   2.0000000e+01   2.6933515e-04   1.0000000e-06   6.6035321e-02   9.7038753e-01   8.8302246e-01   1.7974448e-03
   2.1000000e+01   6.4899547e-05   1.0000000e-06   5.4555811e-02   9.8695634e-01   7.7387243e-01   4.8002861e-04
   2.2000000e+01   2.8268477e-05   1.0000000e-06   7.8100661e-02   9.9068203e-01   1.2322075e+00   1.3310186e-04
   2.3000000e+01   9.2376814e-06   1.0000000e-06   1.2552550e-01   9.8764698e-01   1.0723142e+00   2.3706330e-05
   2.4000000e+01   3.3668879e-07   1.0000000e-06   3.9299357e-02   9.9825540e-01   1.0385869e+00   1.6950934e-06
   2.5000000e+01   2.2689093e-08   1.0000000e-06   5.0229146e-02   9.9943259e-01   9.8688594e-01   6.0927326e-08
   2.6000000e+01   4.3465408e-09   1.0000000e-06   6.6295632e-02   9.9092018e-01   1.0893127e+00   1.0150991e-08
   2.7000000e+01   5.1820102e-11   1.0000000e-06   2.8462225e-02   9.9960047e-01   1.0111567e+00   3.0997090e-10
   2.8000000e+01   2.3011305e-12   1.0000000e-06   2.9616752e-02   9.9978918e-01   1.0482417e+00   1.6311774e-11
   2.9000000e+01   2.3073387e-13   1.0000000e-06   5.2539623e-02   9.9951098e-01   1.0312133e+00   7.2649481e-13
   3.0000000e+01   3.2884538e-14   1.0000000e-06   7.7256991e-02   9.9020012e-01   1.0406318e+00   1.0784781e-13


==> data/quadratic_n16__l17_2_1.dat <==
   1.0000000e+00   6.7057230e-01   1.0000000e-06   9.7862222e+00   3.6776351e-01   9.8908101e-02   3.8720191e+00
   2.0000000e+00   1.6621562e-01   1.0000000e-06   3.3582338e+00   3.5601704e-01   2.3286694e-01   3.6496071e+00
   3.0000000e+00   1.1927630e-01   1.0000000e-06   3.0642014e+00   2.8331748e-01   6.8829839e-02   3.5865374e+00
   4.0000000e+00   5.2101497e-02   1.0000000e-06   1.1156026e+00   3.1620726e-01   1.4219709e-01   3.4592753e+00
   5.0000000e+00   3.3800742e-02   1.0000000e-06   9.4678703e-01   2.7787012e-01   8.6627007e-02   3.3882575e+00
   6.0000000e+00   2.0255369e-02   1.0000000e-06   5.2717910e-01   3.0928252e-01   1.0236241e-01   3.2975253e+00
   7.0000000e+00   1.1765524e-02   1.0000000e-06   5.0065347e-01   2.8495989e-01   9.9957757e-02   3.2191409e+00
   8.0000000e+00   9.2593571e-03   1.0000000e-06   5.2904058e-01   3.0858432e-01   7.5468586e-02   3.1526528e+00
   9.0000000e+00   1.7603960e-02   1.0000000e-06   5.8546801e-01   2.9856937e-01   1.2104007e-01   3.0604660e+00
   1.0000000e+01   4.4110649e-03   1.0000000e-06   6.9157343e-01   2.1799748e-01   3.3210876e-02   3.0399275e+00
   1.1000000e+01   3.7908002e-03   1.0000000e-06   1.7023655e+00   2.1919962e-01   1.3116796e-02   3.0314367e+00
   1.2000000e+01   4.2513088e-03   1.0000000e-06   5.5351624e-01   2.9722807e-01   1.7656705e-02   3.0159606e+00
   1.3000000e+01   5.5877691e-03   1.0000000e-06   3.1093178e-01   3.1413921e-01   6.3245167e-02   2.9615817e+00
   1.4000000e+01   4.4364738e-03   1.0000000e-06   2.6832051e-01   2.8863274e-01   8.7367392e-02   2.8975091e+00
   1.5000000e+01   3.8024478e-03   1.0000000e-06   4.0895169e-01   3.3331594e-01   7.0389171e-02   2.8360546e+00
   1.6000000e+01   2.9186962e-03   1.0000000e-06   4.7410572e-01   3.1040612e-01   4.7310217e-02   2.7973154e+00
   1.7000000e+01   2.9168623e-03   1.0000000e-06   3.5253827e-01   2.9243315e-01   4.1280284e-02   2.7657523e+00
   1.8000000e+01   2.5238357e-03   1.0000000e-06   2.6681053e-01   2.6790533e-01   5.8712948e-02   2.7267403e+00
   1.9000000e+01   1.2285981e-03   1.0000000e-06   2.0505070e-01   2.6368773e-01   4.0892100e-02   2.6994821e+00
   2.0000000e+01   5.9962830e-04   1.0000000e-06   1.8646250e-01   3.2411208e-01   1.6139149e-02   2.6856777e+00
   2.1000000e+01   1.0293362e-03   1.0000000e-06   3.8483007e-01   3.6999203e-01   9.1975175e-03   2.6766367e+00
   2.2000000e+01   1.7364670e-03   1.0000000e-06   4.6636863e-01   3.7444133e-01   1.8349690e-02   2.6586359e+00
   2.3000000e+01   2.5326011e-03   1.0000000e-06   4.3242461e-01   3.6795236e-01   4.3034933e-02   2.6186989e+00
   2.4000000e+01   2.6692436e-03   1.0000000e-06   3.1320599e-01   3.3733665e-01   7.5574770e-02   2.5587291e+00
   2.5000000e+01   1.2047346e-03   1.0000000e-06   5.8579382e-01   3.5601005e-01   8.9364303e-02   2.4865224e+00
   2.6000000e+01   2.8977805e-04   1.0000000e-06   2.2122953e-01   3.6987480e-01   3.0394128e-02   2.4595713e+00
   2.7000000e+01   6.0031997e-04   1.0000000e-06   4.5200614e-01   3.3508860e-01   7.1708272e-03   2.4537175e+00
   2.8000000e+01   9.6625314e-04   1.0000000e-06   4.8911126e-01   3.4919343e-01   1.3879227e-02   2.4420340e+00
   2.9000000e+01   1.3620016e-03   1.0000000e-06   4.2768603e-01   3.9398517e-01   3.1609197e-02   2.4126654e+00
   3.0000000e+01   1.5265101e-03   1.0000000e-06   3.2417104e-01   3.9405257e-01   6.4155389e-02   2.3559708e+00
   3.1000000e+01   9.9824664e-04   1.0000000e-06   4.8870499e-01   3.7700413e-01   8.4506974e-02   2.2883530e+00
   3.2000000e+01   2.2527466e-04   1.0000000e-06   2.1334303e-01   3.3035858e-01   4.5654763e-02   2.2559951e+00
   3.3000000e+01   1.2695879e-04   1.0000000e-06   2.8904426e-01   1.6251678e-01   6.7665513e-03   2.2535646e+00
   3.4000000e+01   1.9242279e-04   1.0000000e-06   3.7666838e-01  -5.7771271e-02   4.5881736e-03   2.2541856e+00
   3.5000000e+01   2.7565596e-04   1.0000000e-06   2.7397125e-01   8.6418957e-02   6.6561016e-03   2.2529385e+00
   3.6000000e+01   4.2483993e-04   1.0000000e-06   2.3833062e-01   3.1015727e-01   1.4549063e-02   2.2429886e+00
   3.7000000e+01   6.0764306e-04   1.0000000e-06   2.3075430e-01   4.7181720e-01   3.1096983e-02   2.2109348e+00
   3.8000000e+01   7.3526609e-04   1.0000000e-06   2.4484131e-01   5.1967912e-01   6.7723837e-02   2.1369542e+00
   3.9000000e+01   6.0226208e-04   1.0000000e-06   4.6486190e-01   4.9903023e-01   1.0548717e-01   2.0338651e+00
   4.0000000e+01   2.4156780e-04   1.0000000e-06   5.3854654e-01   4.4191157e-01   8.3897265e-02   1.9644320e+00
   4.1000000e+01   4.2199396e-05   1.0000000e-06   1.8131754e-01   3.2217992e-01   2.4866681e-02   1.9492425e+00
   4.2000000e+01   7.5804259e-05   1.0000000e-06   1.7492045e-01  -1.1597952e-01   7.5930282e-03   1.9510144e+00
   4.3000000e+01   1.0106428e-04   1.0000000e-06   1.9327062e-01  -3.8348041e-02   6.1379506e-03   1.9515103e+00
   4.4000000e+01   1.5781685e-04   1.0000000e-06   2.4671709e-01   2.2508349e-01   1.4874203e-02   1.9451824e+00
   4.5000000e+01   2.3232740e-04   1.0000000e-06   2.7473632e-01   5.1629872e-01   2.8476167e-02   1.9171709e+00
   4.6000000e+01   3.2929949e-04   1.0000000e-06   3.0298214e-01   6.4963159e-01   6.4859212e-02   1.8388233e+00
   4.7000000e+01   3.2845822e-04   1.0000000e-06   2.0005171e-01   6.5837849e-01   1.1209494e-01   1.7101684e+00
   4.8000000e+01   1.7313473e-04   1.0000000e-06   1.2743998e-01   5.8896487e-01   1.1106560e-01   1.6056543e+00
   4.9000000e+01   5.4655050e-05   1.0000000e-06   1.1105196e-01   4.0132832e-01   4.6797598e-02   1.5770007e+00
   5.0000000e+01   2.7593312e-05   1.0000000e-06   1.0553840e-01  -2.7678961e-01   1.2260416e-02   1.5824614e+00
   5.1000000e+01   2.5724829e-05   1.0000000e-06   1.0279460e-01  -3.7674961e-01   5.1347892e-03   1.5855406e+00
   5.2000000e+01   3.0056187e-05   1.0000000e-06   1.7641205e-01  -2.0620225e-01   9.9321255e-03   1.5888625e+00
   5.3000000e+01   7.0478491e-05   1.0000000e-06   4.9896178e-01   3.4136690e-01   2.2326807e-02   1.5771053e+00
   5.4000000e+01   1.1206153e-04   1.0000000e-06   1.1620995e-01   6.9736791e-01   6.2767556e-02   1.5097401e+00
   5.5000000e+01   1.9138472e-04   1.0000000e-06   5.1264564e-01   8.5176126e-01   1.1660808e-01   1.3629140e+00
   5.6000000e+01   1.2113096e-04   1.0000000e-06   2.6536433e-01   8.4737208e-01   2.1182248e-01   1.1287396e+00
   5.7000000e+01   9.4905254e-05   1.0000000e-06   1.7266445e-01   7.4189155e-01   1.5498202e-01   1.0058202e+00
   5.8000000e+01   2.1945864e-05   1.0000000e-06   1.0791331e-01   3.0225048e-01   4.0847464e-02   9.9417383e-01
   5.9000000e+01   2.1588700e-05   1.0000000e-06   8.2594097e-02  -5.3994165e-01   1.6770962e-02   1.0032746e+00
   6.0000000e+01   2.4641488e-05   1.0000000e-06   1.6348575e-01  -4.3100952e-01   1.1235426e-02   1.0081843e+00
   6.1000000e+01   6.3452793e-05   1.0000000e-06   4.1212041e-01   3.4992324e-02   3.4845297e-02   1.0075669e+00
   6.2000000e+01   9.4784759e-05   1.0000000e-06   1.5061013e-01   6.1088391e-01   6.9690938e-02   9.6627225e-01
   6.3000000e+01   1.9362792e-04   1.0000000e-06   4.8178885e-01   9.0752818e-01   1.6171439e-01   8.2706967e-01
   6.4000000e+01   1.3595450e-04   1.0000000e-06   1.5824465e-01   9.4942125e-01   3.7404030e-01   5.4213299e-01
   6.5000000e+01   2.3682041e-04   1.0000000e-06   5.0524437e-01   9.1856310e-01   5.3337023e-01   2.9921389e-01
   6.6000000e+01   5.9721328e-05   1.0000000e-06   2.3788714e-01   6.9587689e-01   3.6155501e-01   2.3702698e-01
   6.7000000e+01   1.4124351e-05   1.0000000e-06   2.2433247e-01  -2.9010967e-01   1.0620648e-01   2.4551497e-01
   6.8000000e+01   1.0603988e-05   1.0000000e-06   7.8842372e-02  -4.6009708e-01   4.1557499e-02   2.5037327e-01
   6.9000000e+01   9.8141685e-06   1.0000000e-06   1.5516767e-01  -3.8353642e-01   3.1832603e-02   2.5353694e-01
   7.0000000e+01   2.2882876e-05   1.0000000e-06   2.1542284e-01  -2.1681337e-01   1.1710201e-01   2.6158469e-01
   7.1000000e+01   3.9705512e-05   1.0000000e-06   2.1651272e-01   1.8300274e-01   1.1168217e-01   2.5784299e-01
   7.2000000e+01   5.3141334e-05   1.0000000e-06   3.3067750e-01   7.6365241e-01   1.9961159e-01   2.2105086e-01
   7.3000000e+01   3.8273474e-05   1.0000000e-06   5.6972856e-01   8.8971833e-01   3.7841637e-01   1.5151759e-01
   7.4000000e+01   2.4963895e-05   1.0000000e-06   2.3697760e-01   7.5995362e-01   4.3899216e-01   1.0983580e-01
   7.5000000e+01   5.2965341e-06   1.0000000e-06   8.8741683e-02   3.3694585e-01   1.6122754e-01   1.0519864e-01
   7.6000000e+01   4.6213555e-06   1.0000000e-06   8.7912332e-02  -1.1861955e-01   2.9850710e-02   1.0561718e-01
   7.7000000e+01   4.7086071e-06   1.0000000e-06   1.8293089e-01   1.2381434e-01   1.3955790e-02   1.0544482e-01
   7.8000000e+01   1.0367161e-05   1.0000000e-06   3.1501032e-01   5.1711152e-01   1.3399337e-01   9.8880888e-02
   7.9000000e+01   1.4079376e-05   1.0000000e-06   2.6631409e-01   8.1022379e-01   1.9638433e-01   8.3922808e-02
   8.0000000e+01   3.4617268e-05   1.0000000e-06   5.8364479e-01   9.3082345e-01   4.3511961e-01   5.1685141e-02
   8.1000000e+01   7.4125889e-06   1.0000000e-06   8.6810578e-02   9.0247418e-01   5.7813470e-01   2.7868619e-02
   8.2000000e+01   2.4883277e-06   1.0000000e-06   4.5816850e-02   6.0347057e-01   3.7960517e-01   2.3081190e-02
   8.3000000e+01   1.8946205e-06   1.0000000e-06   2.8375804e-01   5.4719691e-02   1.1243162e-01   2.3085072e-02
   8.4000000e+01   2.4311373e-06   1.0000000e-06   6.2008562e-02   1.9229372e-03   1.0326154e-01   2.3203263e-02
   8.5000000e+01   4.0425208e-06   1.0000000e-06   4.2777828e-01   5.1530233e-01   1.0507053e-01   2.2046197e-02
   8.6000000e+01   4.5100604e-06   1.0000000e-06   1.8786475e-01   8.3377839e-01   4.1419476e-01   1.5287794e-02
   8.7000000e+01   2.0799871e-05   1.0000000e-06   7.0312616e-01   9.7874022e-01   6.5199787e-01   5.8977635e-03
   8.8000000e+01   3.9474533e-06   1.0000000e-06   5.9131562e-02   9.8572892e-01   8.6090215e-01   1.2360033e-03
   8.9000000e+01   8.5052095e-08   1.0000000e-06   2.9602585e-02   9.9159713e-01   9.1892165e-01   1.8339912e-04
   9.0000000e+01   2.9236166e-08   1.0000000e-06   3.1816555e-02   9.9859080e-01   9.3355882e-01   1.5394137e-05
   9.1000000e+01   3.5854808e-10   1.0000000e-06   1.0274913e-01   9.9973743e-01   9.7181734e-01   5.5602336e-07
   9.2000000e+01   1.6697755e-11   1.0000000e-06   2.4910447e-02   9.9981986e-01   9.9636071e-01   1.0727225e-08
   9.3000000e+01   1.8985117e-12   1.0000000e-06   9.4767577e-02   9.9876174e-01   9.2896780e-01   9.1942914e-10
   9.4000000e+01   2.6484155e-13   1.0000000e-06   2.0820554e-02   9.9961793e-01   9.1410898e-01   8.2624820e-11
   9.5000000e+01   1.7163087e-14   1.0000000e-06   3.8923321e-02   9.9994609e-01   9.9259709e-01   1.0511052e-12


==> data/quadratic_n16__l17_2_2.dat <==
   1.0000000e+00   6.6927390e-01   1.0000000e-06   9.6923315e+00   3.6815669e-01   9.9138603e-02   3.8716020e+00
   2.0000000e+00   1.6652427e-01   1.0000000e-06   3.3299449e+00   3.5729102e-01   2.3229747e-01   3.6482870e+00
   3.0000000e+00   1.1936952e-01   1.0000000e-06   3.0321552e+00   2.8787684e-01   6.8988979e-02   3.5839455e+00
   4.0000000e+00   5.2368058e-02   1.0000000e-06   1.0987290e+00   3.2459080e-01   1.4224319e-01   3.4523116e+00
   5.0000000e+00   3.3925164e-02   1.0000000e-06   9.2042388e-01   2.9474140e-01   8.6996553e-02   3.3760102e+00
   6.0000000e+00   2.0878310e-02   1.0000000e-06   5.1752125e-01   3.3689903e-01   1.0389519e-01   3.2745382e+00
   7.0000000e+00   1.1964929e-02   1.0000000e-06   4.8686103e-01   3.3050271e-01   9.9820228e-02   3.1815005e+00
   8.0000000e+00   1.0756585e-02   1.0000000e-06   4.9737856e-01   3.7043651e-01   7.8267623e-02   3.0979051e+00
   9.0000000e+00   1.7262371e-02   1.0000000e-06   5.0803286e-01   3.7818671e-01   1.1804814e-01   2.9789010e+00
   1.0000000e+01   5.5675941e-03   1.0000000e-06   7.2655448e-01   3.2564263e-01   3.5361214e-02   2.9462824e+00
   1.1000000e+01   5.0559283e-03   1.0000000e-06   1.4670353e+00   3.4650611e-01   2.0185143e-02   2.9262071e+00
   1.2000000e+01   5.9303148e-03   1.0000000e-06   6.1952471e-01   4.2197291e-01   2.5431264e-02   2.8955912e+00
   1.3000000e+01   6.8210171e-03   1.0000000e-06   3.0271087e-01   4.4708505e-01   7.9342948e-02   2.8004263e+00
   1.4000000e+01   4.5106571e-03   1.0000000e-06   3.0884358e-01   4.8749374e-01   9.4707068e-02   2.6811522e+00
   1.5000000e+01   2.6031649e-03   1.0000000e-06   2.8277932e-01   5.4035863e-01   8.4560439e-02   2.5657443e+00
   1.6000000e+01   3.0047121e-03   1.0000000e-06   3.0588550e-01   5.4500723e-01   6.5575541e-02   2.4780652e+00
   1.7000000e+01   3.0087578e-03   1.0000000e-06   2.6125091e-01   5.6635511e-01   5.4415046e-02   2.4042655e+00
   1.8000000e+01   2.6489741e-03   1.0000000e-06   4.1269987e-01   6.9808531e-01   9.4642094e-02   2.2513229e+00
   1.9000000e+01   1.1718697e-03   1.0000000e-06   2.0338469e-01   7.0499993e-01   1.1139854e-01   2.0821241e+00
   2.0000000e+01   1.4867241e-03   1.0000000e-06   2.0006336e-01   7.3575617e-01   4.1164186e-02   2.0198974e+00
   2.1000000e+01   1.5138250e-03   1.0000000e-06   2.1809281e-01   8.3594407e-01   7.6356618e-02   1.8928612e+00
   2.2000000e+01   1.1844318e-03   1.0000000e-06   1.6139520e-01   8.7615172e-01   1.1018088e-01   1.7130859e+00
   2.3000000e+01   1.4576014e-03   1.0000000e-06   2.3994223e-01   9.2332382e-01   1.4758466e-01   1.4828283e+00
   2.4000000e+01   1.5243343e-03   1.0000000e-06   3.0956070e-01   9.5489673e-01   2.9245537e-01   1.0764566e+00
   2.5000000e+01   1.1415734e-03   1.0000000e-06   1.4092185e-01   9.5411252e-01   3.7132407e-01   7.0531459e-01
   2.6000000e+01   1.3840425e-03   1.0000000e-06   2.9372939e-01   9.5254901e-01   5.0382044e-01   3.8243905e-01
   2.7000000e+01   8.6616355e-04   1.0000000e-06   2.5326560e-01   8.9781805e-01   7.2877664e-01   1.8039523e-01
   2.8000000e+01   2.8164466e-04   1.0000000e-06   1.3309377e-01   5.1749150e-01   2.2557511e-01   1.6309741e-01
   2.9000000e+01   2.4956553e-04   1.0000000e-06   1.8375499e-01   1.8507458e-01   1.4774961e-01   1.6039538e-01
   3.0000000e+01   2.2245742e-04   1.0000000e-06   3.1305187e-01   8.1555645e-01   2.1111728e-01   1.3421695e-01
   3.1000000e+01   1.7884988e-04   1.0000000e-06   3.1961902e-01   9.0101085e-01   4.1383271e-01   8.7552466e-02
   3.2000000e+01   1.2681820e-04   1.0000000e-06   1.8995098e-01   8.6151837e-01   3.7429095e-01   6.1609611e-02
   3.3000000e+01   9.6594537e-05   1.0000000e-06   9.7463553e-02   8.3608313e-01   3.9242004e-01   4.3468710e-02
   3.4000000e+01   9.4795143e-05   1.0000000e-06   3.8803069e-01   9.5456111e-01   5.7319710e-01   2.1038658e-02
   3.5000000e+01   1.1630597e-04   1.0000000e-06   4.2752244e-01   9.7732611e-01   9.8621476e-01   4.4586416e-03
   3.6000000e+01   8.3142053e-06   1.0000000e-06   9.2823716e-02   9.5536267e-01   8.1992332e-01   1.4490653e-03
   3.7000000e+01   6.1001398e-06   1.0000000e-06   2.1741781e-01   7.0048814e-01   6.9114233e-01   1.0342345e-03
   3.8000000e+01   1.2715388e-06   1.0000000e-06   3.4535686e-01   9.8052867e-01   8.6762970e-01   2.3427112e-04
   3.9000000e+01   8.1615356e-07   1.0000000e-06   3.7913156e-01   9.9312947e-01   1.0010610e+00   2.7477488e-05
   4.0000000e+01   1.8677992e-07   1.0000000e-06   8.6877512e-02   8.6533827e-01   7.9691780e-01   1.3899129e-05
   4.1000000e+01   1.1644014e-07   1.0000000e-06   2.8459922e-01   9.0466119e-01   4.6333313e-01   8.5268476e-06
   4.2000000e+01   2.4990251e-08   1.0000000e-06   8.6209432e-02   9.5932809e-01   7.4577382e-01   3.0182515e-06
   4.3000000e+01   1.7218397e-08   1.0000000e-06   1.6237804e-01   8.5936205e-01   7.5371879e-01   1.5760284e-06
   4.4000000e+01   1.0012663e-08   1.0000000e-06   8.8997769e-02   8.0633270e-01   6.0238013e-01   9.8602495e-07
   4.5000000e+01   1.7218406e-09   1.0000000e-06   1.2772343e-01   9.9273801e-01   8.5609385e-01   1.7950766e-07
   4.6000000e+01   2.5633825e-10   1.0000000e-06   1.1034468e-01   9.9784468e-01   9.2749522e-01   1.7269204e-08
   4.7000000e+01   2.0795630e-11   1.0000000e-06   7.3461688e-02   9.9638193e-01   9.1430425e-01   2.0403832e-09
   4.8000000e+01   3.7201129e-12   1.0000000e-06   9.4677356e-02   9.9394101e-01   9.2998323e-01   2.5947278e-10
   4.9000000e+01   7.2341423e-13   1.0000000e-06   1.3137730e-01   9.9354116e-01   8.7055266e-01   4.3419841e-11
   5.0000000e+01   7.9984205e-14   1.0000000e-06   1.4819818e-01   9.9232936e-01   7.7231176e-01   1.0957798e-11


==> data/quadratic_n16__l17_2_3.dat <==
   1.0000000e+00   5.5255714e-01   1.0000000e-06   2.7103861e+00   3.9091518e-01   1.2502339e-01   3.8322500e+00
   2.0000000e+00   2.0807232e-01   1.0000000e-06   1.1860010e+00   4.1188791e-01   1.9730863e-01   3.5875932e+00
   3.0000000e+00   1.4564181e-01   1.0000000e-06   8.0480182e-01   4.3553504e-01   9.6563983e-02   3.4508294e+00
   4.0000000e+00   9.2880144e-02   1.0000000e-06   4.9047420e-01   5.1941176e-01   1.7442203e-01   3.1800649e+00
   5.0000000e+00   1.2079037e-01   1.0000000e-06   5.8558077e-01   5.9076232e-01   1.5675587e-01   2.9134697e+00
   6.0000000e+00   5.5313855e-02   1.0000000e-06   5.5320119e-01   5.8799228e-01   5.9785123e-02   2.8145804e+00
   7.0000000e+00   4.1389368e-02   1.0000000e-06   6.5961087e-01   7.1234737e-01   7.7652886e-02   2.6633105e+00
   8.0000000e+00   4.3829251e-02   1.0000000e-06   4.5261759e-01   8.2208480e-01   9.0264408e-02   2.4694758e+00
   9.0000000e+00   4.6455159e-02   1.0000000e-06   5.8131722e-01   9.4244125e-01   2.0459334e-01   2.0004645e+00
   1.0000000e+01   1.1533153e-01   1.0000000e-06   6.6360064e-01   9.7143303e-01   6.1038081e-01   8.6432234e-01
   1.1000000e+01   4.1573842e-02   1.0000000e-06   3.8075238e-01   9.3969720e-01   6.2238169e-01   4.0323977e-01
   1.2000000e+01   1.9466621e-02   1.0000000e-06   4.1216444e-01   8.9258134e-01   4.1458662e-01   2.6496796e-01
   1.3000000e+01   1.4901203e-02   1.0000000e-06   4.2027907e-01   8.9911535e-01   7.6503257e-01   1.2129913e-01
   1.4000000e+01   6.4016392e-03   1.0000000e-06   4.8042265e-01   6.1918240e-01   7.7890292e-01   9.9242371e-02
   1.5000000e+01   4.6539644e-03   1.0000000e-06   4.4421870e-01   4.6003687e-01   1.8676188e-01   9.2196393e-02
   1.6000000e+01   3.7704148e-03   1.0000000e-06   3.5019066e-01   8.3494549e-01   4.1746644e-01   6.3685941e-02
   1.7000000e+01   7.4000972e-03   1.0000000e-06   4.1953431e-01   9.4283684e-01   6.8771367e-01   2.6728871e-02
   1.8000000e+01   2.3026803e-03   1.0000000e-06   2.5446013e-01   8.5882750e-01   3.9575955e-01   1.8457389e-02
   1.9000000e+01   1.1925856e-03   1.0000000e-06   3.6459396e-01   9.2301720e-01   4.9769198e-01   1.0585933e-02
   2.0000000e+01   7.1267900e-04   1.0000000e-06   2.3427413e-01   9.6607871e-01   7.4108863e-01   3.6257779e-03
   2.1000000e+01   1.8108641e-04   1.0000000e-06   4.1702449e-01   9.8740401e-01   1.0023864e+00   5.7623407e-04
   2.2000000e+01   1.3354379e-04   1.0000000e-06   2.6060872e-01   9.7620972e-01   1.4493822e+00   2.9992235e-04
   2.3000000e+01   1.0152157e-05   1.0000000e-06   1.9089913e-01   9.9429209e-01   1.0168445e+00   3.2706472e-05
   2.4000000e+01   3.1495819e-06   1.0000000e-06   1.8999940e-01   9.7997229e-01   6.5056258e-01   1.2589446e-05
   2.5000000e+01   8.0988927e-07   1.0000000e-06   1.5678487e-01   9.8950054e-01   9.5544385e-01   1.8693758e-06
   2.6000000e+01   5.7187795e-07   1.0000000e-06   1.8491185e-01   9.3561111e-01   1.2330808e+00   8.6299604e-07
   2.7000000e+01   6.9760378e-08   1.0000000e-06   1.3593454e-01   9.7966983e-01   8.9702551e-01   1.8724648e-07
   2.8000000e+01   1.3271036e-08   1.0000000e-06   1.8125318e-01   9.9548731e-01   7.8708491e-01   4.2877636e-08
   2.9000000e+01   6.0965025e-10   1.0000000e-06   9.7682460e-02   9.9955320e-01   9.6281113e-01   2.0308737e-09
   3.0000000e+01   4.1431016e-11   1.0000000e-06   7.7158530e-02   9.9827148e-01   9.0440375e-01   2.2491593e-10
   3.1000000e+01   4.1859583e-12   1.0000000e-06   9.8813628e-02   9.9946032e-01   8.8645880e-01   2.6467947e-11
   3.2000000e+01   2.8071475e-13   1.0000000e-06   7.2528091e-02   9.9981503e-01   9.6303575e-01   1.0985706e-12
   3.3000000e+01   2.2289256e-14   1.0000000e-06   7.1187899e-02   9.9935750e-01   9.5609343e-01   6.1661671e-14


==> data/quadratic_n16__l17_3_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.2931363e-02   1.3694143e-01   1.2557728e+00  -9.8492556e-02   9.6667536e-02   2.9471684e+00
   3.0000000e+00   1.4820773e-02   1.4085784e-01   1.2843376e+00   2.7484202e-01   2.8068708e-02   2.9255140e+00
   4.0000000e+00   1.2174294e-02   5.8389656e-02   5.1913512e-01   2.8768270e-01   8.4714096e-02   2.8640691e+00
   5.0000000e+00   2.0849988e-02   1.8890520e-02   2.1766880e-01   2.4425635e-01   1.2088698e-01   2.7997046e+00
   6.0000000e+00   3.8862226e-03   1.7175679e-02   1.6047974e-01   1.6688004e-01   4.9158119e-02   2.7800510e+00
   7.0000000e+00   3.1839097e-03   2.7670883e-02   2.3636786e-01   2.6328331e-01   3.9163561e-02   2.7533898e+00
   8.0000000e+00   2.6435766e-03   6.7285564e-03   2.5594120e-01   3.1646198e-01   7.6307826e-02   2.6942813e+00
   9.0000000e+00   9.2135063e-03   1.9317686e-03   5.1877509e-01   3.4391139e-01   1.4142032e-01   2.5880919e+00
   1.0000000e+01   6.1560126e-03   1.5408181e-03   4.7427038e-01   2.7966220e-01   2.3227350e-01   2.5206070e+00
   1.1000000e+01   6.2632584e-04   2.3349760e-03   1.5455828e-01   1.5099035e-01   4.2066572e-02   2.5067894e+00
   1.2000000e+01   8.5002950e-04   3.5534058e-03   9.5866988e-02   3.3323250e-01   3.9483839e-02   2.4755664e+00
   1.3000000e+01   2.9695720e-03   1.1843477e-03   2.0616294e-01   3.7471774e-01   1.0173619e-01   2.3926135e+00
   1.4000000e+01   1.8980999e-03   4.3090254e-04   3.5208095e-01   3.6045043e-01   1.8675769e-01   2.2701410e+00
   1.5000000e+01   7.4285187e-04   4.7560000e-04   3.3724806e-01   1.6865461e-01   7.7455872e-02   2.2471791e+00
   1.6000000e+01   4.3608391e-04   1.0771221e-03   2.0758841e-01   2.9523838e-01   3.6546845e-02   2.2243164e+00
   1.7000000e+01   3.2564185e-04   9.9804510e-04   2.1001648e-01   4.6429099e-01   4.4637511e-02   2.1799923e+00
   1.8000000e+01   3.4085742e-03   7.9453347e-05   5.7759697e-01   6.1819494e-01   2.5423681e-01   1.8883069e+00
   1.9000000e+01   4.6568221e-04   6.3360189e-05   4.1844426e-01   4.8896118e-01   8.1191621e-01   1.7334439e+00
   2.0000000e+01   7.9267054e-04   9.8932452e-05   2.3425011e-01   1.9146638e-01   1.2262747e-01   1.7055532e+00
   2.1000000e+01   4.6192372e-04   1.1394554e-04   1.6178273e-01   4.0860684e-01   9.6877114e-02   1.6449669e+00
   2.2000000e+01   1.4489927e-04   1.3288570e-04   7.9128052e-02   7.4735264e-01   1.0066878e-01   1.5251815e+00
   2.3000000e+01   4.4219384e-05   1.7100821e-05   2.2468618e-01   9.4701705e-01   3.8507187e-01   9.8718378e-01
   2.4000000e+01   1.2322939e-03   4.0624596e-06   3.0468928e-01   9.9221655e-01   8.6330319e-01   1.7693729e-01
   2.5000000e+01   9.6391933e-05   5.1440450e-06   1.9180116e-01   7.9309483e-01   5.6902875e+00   3.7874110e-01
   2.6000000e+01   5.1872990e-05   1.2387216e-05   9.2322216e-02   9.9707443e-01   1.0378282e+00   3.2807506e-02
   2.7000000e+01   2.4337424e-05   4.1203597e-06   1.3873637e-01   3.8506348e-01   1.3244381e+00   4.3203271e-02
   2.8000000e+01   8.2477114e-07   5.3551136e-05   2.7491767e-02   9.7700184e-01   9.1391633e-01   9.6069921e-03
   2.9000000e+01   1.8418434e-06   6.6869327e-06   1.1838456e-01   9.9522702e-01   7.8949988e-01   2.1875026e-03
   3.0000000e+01   1.0914406e-06   2.0598803e-06   1.5405820e-01   9.9763671e-01   1.0539289e+00   1.9430415e-04
   3.1000000e+01   2.6776217e-07   5.7559142e-06   1.0780263e-01   9.5012574e-01   8.7627331e-01   6.2272964e-05
   3.2000000e+01   1.8106112e-08   2.1779148e-04   7.9727298e-02   8.9628843e-01   1.0481109e+00   2.9189824e-05
   3.3000000e+01   1.5059736e-08   7.7415359e-05   3.0914271e-02   9.7212099e-01   4.1804387e-01   1.7562046e-05
   3.4000000e+01   1.6576996e-09   7.0631342e-06   9.8773756e-02   9.9980616e-01   1.0019479e+00   3.4781482e-07
   3.5000000e+01   4.1273547e-10   3.8362634e-06   1.2046085e-01   9.9788302e-01   1.0315847e+00   2.5476772e-08
   3.6000000e+01   2.1966781e-11   1.0047309e-04   1.7158251e-02   7.9409943e-01   1.1677750e+00   1.8176915e-08
   3.7000000e+01   5.1884132e-12   5.0389141e-04   2.1120019e-02   8.4455920e-01   3.7786761e-01   1.2910995e-08
   3.8000000e+01   5.3683475e-12   4.3696462e-05   3.0359634e-02   9.7196625e-01   7.5628641e-01   4.1193845e-09
   3.9000000e+01   5.3781299e-13   5.1434304e-06   9.3741549e-02   9.9891388e-01   9.7800926e-01   2.1037408e-10
   4.0000000e+01   1.4785762e-13   1.3537270e-05   6.3575927e-02   9.7877522e-01   8.4270179e-01   5.1751657e-11


==> data/quadratic_n16__l17_3_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.6975937e-01   5.7773800e-02   6.7747989e-01   9.4384194e-02   9.0841645e-01   1.8956314e+00
   3.0000000e+00   2.7577108e-02   6.2158012e-02   5.5067501e-01  -6.7692357e-02   1.3738606e-01   1.9308241e+00
   4.0000000e+00   3.3737277e-03   2.5117020e-01   2.3005181e+00   4.0901757e-01   4.2712362e-02   1.8985845e+00
   5.0000000e+00   2.6233976e-03   6.5523797e-02   5.7136335e-01   5.5119416e-01   1.2646618e-02   1.8854564e+00
   6.0000000e+00   3.7469142e-03   1.4955712e-02   1.5724134e-01   6.0512254e-01   1.1016243e-01   1.7675208e+00
   7.0000000e+00   5.3439372e-03   1.1672023e-03   2.8121926e-01   7.1054355e-01   3.7432367e-01   1.5500424e+00
   8.0000000e+00   4.1005845e-03   1.5156746e-03   2.5716467e-01   6.1442011e-01   5.3562189e-01   1.3357606e+00
   9.0000000e+00   3.5327040e-03   1.4167954e-03   2.6007345e-01   7.3730757e-01   1.7750841e-01   1.1719369e+00
   1.0000000e+01   1.0899173e-03   3.6541254e-03   1.9720042e-01   3.2574252e-01   6.8964104e-02   1.1481554e+00
   1.1000000e+01   8.1987621e-04   4.3801395e-03   1.7407477e-01   8.9223151e-01   1.1493669e-01   1.0321337e+00
   1.2000000e+01   1.8520222e-03   2.8294920e-04   2.8903602e-01   9.8561961e-01   5.0952366e-01   5.2142814e-01
   1.3000000e+01   4.4675606e-03   2.2441379e-05   2.7909877e-01   9.9496466e-01   1.3432326e+00   1.8896708e-01
   1.4000000e+01   7.1489837e-04   1.1211163e-04   1.9349809e-01   9.2939023e-01   8.2122694e-01   7.2680654e-02
   1.5000000e+01   1.2858014e-04   1.4615551e-03   1.2813982e-01   9.9678986e-01   1.0666194e+00   7.7213209e-03
   1.6000000e+01   1.1505151e-04   4.1781812e-04   1.9719253e-01   9.3966044e-01   9.3933241e-01   2.6415311e-03
   1.7000000e+01   7.1055005e-06   2.6702615e-03   1.3420065e-01   9.8586468e-01   1.2192925e+00   7.5899501e-04
   1.8000000e+01   2.3506019e-06   1.1359502e-03   9.6509681e-02   9.8438388e-01   7.9128757e-01   1.9832086e-04
   1.9000000e+01   1.0026765e-06   2.3214962e-04   7.7210883e-02   9.8640256e-01   1.0845190e+00   3.7960105e-05
   2.0000000e+01   1.2456811e-07   2.5690814e-04   4.3616996e-02   9.7263658e-01   9.9508291e-01   8.8604063e-06
   2.1000000e+01   3.4785700e-08   8.8878934e-04   2.9401218e-02   9.6228682e-01   1.2516081e+00   3.5187182e-06
   2.2000000e+01   5.4913722e-09   3.0223707e-04   5.1121740e-02   9.8296580e-01   9.7342453e-01   6.4757104e-07
   2.3000000e+01   4.9943246e-10   1.6260020e-04   2.1191754e-02   9.9924266e-01   1.0173297e+00   2.7787078e-08
   2.4000000e+01   3.4726519e-11   1.0608258e-04   2.0203330e-02   9.9729782e-01   1.0540830e+00   2.5801048e-09
   2.5000000e+01   1.2874553e-12   5.8432371e-04   2.0371266e-02   9.9959743e-01   1.0320307e+00   1.1118076e-10
   2.6000000e+01   9.9758166e-14   3.4096390e-04   1.1811437e-02   9.9729332e-01   9.8759375e-01   8.2454577e-12


==> data/quadratic_n16__l17_3_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   9.8567213e-02   5.4104764e-02   2.1894409e-01   8.8331219e-01   1.0795334e+00   1.2494607e+00
   3.0000000e+00   5.5125432e-02   4.6301590e-02   2.1849700e-01   8.4662385e-01   2.7210972e-01   9.7849169e-01
   4.0000000e+00   1.9418899e-02   3.4573668e-02   1.1372450e-01   9.1436805e-01   3.4321529e-01   6.8504660e-01
   5.0000000e+00   4.4302874e-03   3.4379154e-03   6.5482074e-02   9.9616517e-01   7.9583022e-01   1.4975603e-01
   6.0000000e+00   6.4314858e-04   2.0294436e-04   6.9654973e-02   9.9994708e-01   1.0101845e+00   2.1734424e-03
   7.0000000e+00   1.8080481e-04   3.0526948e-04   6.6720988e-02   9.0393902e-01   8.9733118e-01   9.2960832e-04
   8.0000000e+00   1.5283030e-05   3.4801183e-02   1.0003384e-01   9.8151046e-01   8.2435467e-01   2.3022622e-04
   9.0000000e+00   2.9600871e-06   1.5668504e-02   4.4496027e-02   9.9509913e-01   8.2229652e-01   4.5836680e-05
   1.0000000e+01   2.2462936e-07   4.7674799e-03   2.5202492e-02   9.9970859e-01   9.8176736e-01   1.3786223e-06
   1.1000000e+01   1.1958037e-08   1.7305970e-03   2.8398771e-02   9.9910173e-01   9.7421270e-01   6.7751980e-08
   1.2000000e+01   1.0080880e-09   2.4841807e-03   1.8197024e-02   9.9970541e-01   1.0516021e+00   3.8816401e-09
   1.3000000e+01   9.5303378e-12   4.2573682e-03   1.1641630e-02   9.9987048e-01   1.0034943e+00   6.4036601e-11
   1.4000000e+01   5.6322672e-13   6.6770940e-03   1.7227965e-02   9.9981117e-01   9.4279172e-01   3.8575513e-12
   1.5000000e+01   4.0489801e-15   4.2196546e-03   1.0427622e-02   9.9996049e-01   9.9353550e-01   4.2334596e-14


==> data/quadratic_n16__l17_4_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.3013620e-02   2.7217278e-01   2.5185406e+00  -1.3133873e-01   9.2741135e-02   2.9537171e+00
   3.0000000e+00   1.7063660e-02   2.4089781e-01   2.2001810e+00   2.3993579e-01   1.4408401e-02   2.9437957e+00
   4.0000000e+00   1.7938856e-02   1.0120077e-01   9.5259113e-01   2.9358084e-01   8.5695817e-02   2.8798485e+00
   5.0000000e+00   1.8067899e-02   7.0847143e-02   7.3152150e-01   2.4419555e-01   4.0983695e-02   2.8533233e+00
   6.0000000e+00   1.1810376e-02   2.2554265e-01   2.0191813e+00   2.4882258e-01   1.5553316e-02   2.8426059e+00
   7.0000000e+00   5.5854095e-03   1.3279395e-01   1.1558274e+00   2.4758284e-01   4.5724824e-02   2.8132457e+00
   8.0000000e+00   5.6518045e-03   8.3387090e-02   7.3411074e-01   2.6672292e-01   1.7209849e-02   2.8007209e+00
   9.0000000e+00   4.4749312e-03   2.9090113e-02   2.7019571e-01   2.7789638e-01   9.1978309e-02   2.7403292e+00
   1.0000000e+01   3.0921074e-03   8.4042846e-03   2.5841447e-01   2.9844916e-01   5.4548551e-02   2.6994893e+00
   1.1000000e+01   1.6356546e-03   2.8500644e-02   2.4805227e-01   2.7179086e-01   8.8278932e-02   2.6446818e+00
   1.2000000e+01   1.4265312e-03   1.7674867e-02   1.8859276e-01   2.5798002e-01   2.4061244e-02   2.6289844e+00
   1.3000000e+01   1.2915164e-03   1.2124764e-02   1.7184326e-01   3.0996290e-01   4.0202190e-02   2.5981680e+00
   1.4000000e+01   1.6845243e-03   2.8399359e-02   2.4696618e-01   3.0047201e-01   4.5122960e-02   2.5653797e+00
   1.5000000e+01   1.6476724e-03   1.3249303e-02   1.6143065e-01   2.7970242e-01   6.3490298e-02   2.5246703e+00
   1.6000000e+01   1.2543559e-03   1.7419863e-03   4.7944854e-01   3.4633730e-01   6.2603825e-02   2.4743767e+00
   1.7000000e+01   1.1448714e-03   4.0463625e-02   3.4520807e-01   3.3041393e-01   3.3988425e-02   2.4478761e+00
   1.8000000e+01   1.0803466e-03   1.7801860e-02   1.8866543e-01   3.2699296e-01   2.6162779e-02   2.4276890e+00
   1.9000000e+01   7.9232516e-04   7.9530256e-03   1.5568796e-01   3.2394451e-01   5.9878775e-02   2.3845674e+00
   2.0000000e+01   4.2632284e-04   7.7557080e-03   1.5222810e-01   2.9399269e-01   5.1786480e-02   2.3512271e+00
   2.1000000e+01   2.2630960e-04   6.2651065e-03   1.8160986e-01   3.2240011e-01   2.1476351e-02   2.3354365e+00
   2.2000000e+01   2.3213310e-04   8.9096250e-03   1.3854594e-01   4.0531108e-01   1.0439468e-02   2.3256615e+00
   2.3000000e+01   3.7439660e-04   1.2491525e-02   1.2446058e-01   4.2748954e-01   1.6473938e-02   2.3095429e+00
   2.4000000e+01   5.7211869e-04   8.6864310e-03   1.4167280e-01   4.3293028e-01   3.8128823e-02   2.2728056e+00
   2.5000000e+01   6.3682486e-04   5.8593183e-03   1.8893071e-01   4.1239588e-01   7.4475458e-02   2.2083905e+00
   2.6000000e+01   6.0951640e-04   5.2927170e-04   6.7991648e-01   4.2653943e-01   9.0356297e-02   2.1309346e+00
   2.7000000e+01   4.4427310e-04   4.1430843e-03   2.5006073e-01   4.2671214e-01   4.4893237e-02   2.0919032e+00
   2.8000000e+01   1.4875752e-04   4.7988274e-02   3.1457917e-01   1.5544065e-02   8.6077722e-03   2.0917008e+00
   2.9000000e+01   1.4756075e-04   5.1366495e-02   3.3052798e-01   1.0600456e-01   7.3095829e-03   2.0901354e+00
   3.0000000e+01   2.3591742e-04   2.0278705e-02   1.4935426e-01   3.4553089e-01   1.5108957e-02   2.0794347e+00
   3.1000000e+01   3.8080686e-04   1.4275258e-02   1.3485166e-01   4.8813142e-01   3.5332919e-02   2.0445763e+00
   3.2000000e+01   4.6350488e-04   9.0143607e-03   1.3954540e-01   5.1607830e-01   7.0900895e-02   1.9736740e+00
   3.3000000e+01   3.4196675e-04   1.7932045e-03   3.8968391e-01   4.8946781e-01   9.0426705e-02   1.8927267e+00
   3.4000000e+01   1.0219083e-04   2.2199165e-03   3.4247725e-01   4.3636776e-01   5.2434096e-02   1.8515746e+00
   3.5000000e+01   4.7496313e-05   1.3022870e-02   1.1237445e-01   2.7017244e-01   1.2481026e-02   1.8454652e+00
   3.6000000e+01   7.1725747e-05   1.5913330e-02   1.3789419e-01  -4.5614126e-02   4.7891936e-03   1.8458894e+00
   3.7000000e+01   1.1388571e-04   1.3042187e-02   1.3342870e-01   1.1094746e-01   8.4385235e-03   1.8442262e+00
   3.8000000e+01   1.7725060e-04   1.0722902e-02   1.3385697e-01   4.0526325e-01   1.5182388e-02   1.8330577e+00
   3.9000000e+01   2.6062841e-04   9.4008114e-03   1.3561905e-01   6.1317995e-01   3.4723145e-02   1.7947335e+00
   4.0000000e+01   3.1965764e-04   6.7736981e-03   1.5528551e-01   6.7994089e-01   7.4542264e-02   1.7065904e+00
   4.1000000e+01   2.6839198e-04   1.9494508e-03   3.6939976e-01   6.6777519e-01   1.1877665e-01   1.5784584e+00
   4.2000000e+01   1.1777557e-04   9.4542757e-04   5.2019751e-01   6.1170880e-01   9.9344966e-02   1.4877161e+00
   4.3000000e+01   2.2694401e-05   7.5790658e-03   1.2653187e-01   4.4677834e-01   3.2789913e-02   1.4665709e+00
   4.4000000e+01   3.4910308e-05   1.1475842e-02   1.0359961e-01  -2.4468504e-01   9.5665495e-03   1.4700668e+00
   4.5000000e+01   4.6626666e-05   8.0568905e-03   1.2599325e-01  -2.0136233e-01   7.6925699e-03   1.4723855e+00
   4.6000000e+01   7.2269115e-05   5.9971884e-03   1.5816939e-01   9.5394746e-02   1.6459769e-02   1.4702716e+00
   4.7000000e+01   1.0818727e-04   5.1456254e-03   1.8112448e-01   5.3952923e-01   2.8482260e-02   1.4481072e+00
   4.8000000e+01   1.4886126e-04   4.6131885e-03   1.9863181e-01   7.9976731e-01   6.7878134e-02   1.3707649e+00
   4.9000000e+01   1.6308815e-04   2.8137336e-03   2.9199646e-01   8.6890523e-01   1.4252548e-01   1.2048947e+00
   5.0000000e+01   1.0697154e-04   2.3613089e-04   7.4943054e-01   8.7674671e-01   2.2256286e-01   9.7832087e-01
   5.1000000e+01   4.0892993e-05   5.9408055e-03   1.5313035e-01   8.0225559e-01   2.0124656e-01   8.2874682e-01
   5.2000000e+01   4.6186185e-05   5.3694246e-03   1.6638469e-01   4.7052406e-01   4.3655619e-02   8.1235105e-01
   5.3000000e+01   4.9041136e-05   2.0805431e-02   1.1416779e-01  -1.0922882e-01   2.2489657e-02   8.1454907e-01
   5.4000000e+01   6.0523851e-05   5.1046868e-03   1.5804348e-01   1.7664106e-01   2.5953435e-02   8.1108177e-01
   5.5000000e+01   7.7194835e-05   3.1965781e-03   2.4324411e-01   6.7870360e-01   6.8093834e-02   7.7465982e-01
   5.6000000e+01   9.7402701e-05   4.0161913e-03   1.9989112e-01   8.9951092e-01   1.6034064e-01   6.6514947e-01
   5.7000000e+01   1.0156508e-04   1.3766741e-03   4.2137820e-01   9.5113185e-01   3.5926700e-01   4.4403508e-01
   5.8000000e+01   5.0269014e-05   6.9260374e-03   1.1279390e-01   9.2718132e-01   5.5197518e-01   2.3542840e-01
   5.9000000e+01   2.6120376e-05   4.1768405e-03   1.8820862e-01   7.2257642e-01   4.1226148e-01   1.7839488e-01
   6.0000000e+01   1.3702617e-05   4.2072441e-03   1.8620322e-01  -4.9880618e-02   1.0454403e-01   1.8028997e-01
   6.1000000e+01   8.7416024e-06   2.4879547e-02   1.1265777e-01  -3.8958806e-01   5.0395084e-02   1.8402002e-01
   6.2000000e+01   8.4125357e-06   3.1390706e-02   1.3104166e-01  -4.0971336e-01   2.8700712e-02   1.8624625e-01
   6.3000000e+01   1.2014095e-05   2.2429942e-02   9.6526708e-02  -3.6362992e-01   6.5280485e-02   1.9100344e-01
   6.4000000e+01   2.1020835e-05   2.2180927e-02   9.7408464e-02  -2.7168524e-01   8.2442312e-02   1.9586874e-01
   6.5000000e+01   3.5005460e-05   2.1905616e-02   9.7903427e-02  -2.0184590e-02   1.0882750e-01   1.9745247e-01
   6.6000000e+01   4.7320103e-05   2.0495392e-02   9.2229531e-02   5.2801960e-01   1.4451617e-01   1.8398822e-01
   6.7000000e+01   4.4209239e-05   1.3000877e-02   5.7712673e-02   8.5720866e-01   2.7796533e-01   1.4260169e-01
   6.8000000e+01   2.0901887e-05   6.8657567e-04   5.2690969e-01   8.4525358e-01   4.4052734e-01   9.5590976e-02
   6.9000000e+01   4.2483720e-06   1.6518583e-02   6.6486835e-02   5.6778750e-01   3.4562195e-01   8.1503564e-02
   7.0000000e+01   2.9187494e-06   1.9730184e-02   7.7689039e-02   5.3307660e-02   7.1209854e-02   8.1400755e-02
   7.1000000e+01   3.1177610e-06   2.2189371e-02   8.6604946e-02  -2.2162226e-01   1.5166518e-02   8.1683234e-02
   7.2000000e+01   3.5226947e-06   1.3179114e-02   5.1666545e-02  -1.4504062e-01   2.5615291e-02   8.2012842e-02
   7.3000000e+01   4.4124135e-06   1.0811122e-02   5.0385472e-02   2.7336726e-02   4.3273224e-02   8.1992610e-02
   7.4000000e+01   5.9477057e-06   1.0296143e-02   5.1763038e-02   3.1136770e-01   6.9012861e-02   8.0410718e-02
   7.5000000e+01   7.9561865e-06   9.0124675e-03   5.9340503e-02   6.4347262e-01   1.2511212e-01   7.4337114e-02
   7.6000000e+01   9.1196834e-06   5.3077096e-03   1.1924077e-01   8.5335331e-01   2.5001512e-01   5.9274473e-02
   7.7000000e+01   7.0931799e-06   6.7996641e-04   5.3457700e-01   9.2342435e-01   4.5375513e-01   3.5951649e-02
   7.8000000e+01   2.8777210e-06   8.9520592e-04   4.7853434e-01   8.7292061e-01   5.7075053e-01   2.0631247e-02
   7.9000000e+01   1.1598737e-06   5.5169280e-03   1.1724358e-01   4.7173297e-01   3.2478887e-01   1.8442310e-02
   8.0000000e+01   1.1533540e-06   1.0944684e-02   5.0186677e-02  -1.7167501e-01   1.0016576e-01   1.8847509e-02
   8.1000000e+01   1.1589486e-06   5.1441173e-03   1.2682060e-01  -1.9547498e-01   3.6882111e-02   1.8995628e-02
   8.2000000e+01   1.1785865e-06   2.3920597e-03   2.6560314e-01   1.4232342e-02   1.4528443e-01   1.9156148e-02
   8.3000000e+01   1.2578169e-06   1.6541495e-03   3.4445727e-01   3.8225307e-01   1.7850236e-01   1.8126585e-02
   8.4000000e+01   1.0312985e-06   1.1881606e-03   4.1741695e-01   7.9928049e-01   3.2517891e-01   1.3875104e-02
   8.5000000e+01   1.0328716e-05   4.5246122e-05   8.7118562e-01   9.8675606e-01   7.2130197e-01   4.3164366e-03
   8.6000000e+01   1.3966182e-06   5.3203463e-02   7.9197293e-02   9.8948903e-01   8.6923709e-01   8.1181125e-04
   8.7000000e+01   1.8408442e-07   1.3374888e-01   9.3198318e-02   9.9239386e-01   9.1583019e-01   1.1768860e-04
   8.8000000e+01   2.4190676e-08   8.3723313e-02   9.0388709e-02   9.9844928e-01   9.3921740e-01   9.5664634e-06
   8.9000000e+01   1.3215558e-09   9.2561706e-02   8.8127193e-02   9.9985541e-01   9.7065198e-01   3.2328377e-07
   9.0000000e+01   1.9021049e-10   1.5574949e-01   9.5274442e-02   9.9948248e-01   1.0143407e+00   1.1455146e-08
   9.1000000e+01   2.1783343e-11   8.2539094e-02   8.0724038e-02   9.8000457e-01   8.3770109e-01   2.8022135e-09
   9.2000000e+01   7.8177803e-13   1.3698238e-01   4.2185311e-02   9.9943832e-01   9.6225769e-01   1.4026325e-10
   9.3000000e+01   4.8927803e-14   2.1617515e-01   3.3355434e-02   9.9658299e-01   9.6957120e-01   1.2189157e-11


==> data/quadratic_n16__l17_4_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.1285088e-02   2.3477449e-01   2.1385398e+00   6.8598460e-02   4.2198226e-01   1.8953010e+00
   3.0000000e+00   5.2724441e-03   1.1007916e-01   1.0340671e+00  -6.8964602e-02   2.5270494e-02   1.8992053e+00
   4.0000000e+00   5.4867854e-03   7.8644009e-02   8.2481440e-01   2.0678025e-01   1.8567265e-02   1.8922281e+00
   5.0000000e+00   3.5238266e-03   1.7709917e-01   1.5915831e+00   3.8678174e-01   6.5766942e-03   1.8874497e+00
   6.0000000e+00   4.8985531e-03   2.7421178e-01   2.4002162e+00   5.2221854e-01   2.2371485e-02   1.8657465e+00
   7.0000000e+00   8.7023539e-03   2.5169701e-01   2.3295137e+00   5.4845096e-01   5.0990832e-02   1.8153130e+00
   8.0000000e+00   9.1627481e-03   1.5950000e-01   1.6522138e+00   5.3777005e-01   7.9409091e-02   1.7420367e+00
   9.0000000e+00   6.7459213e-03   1.5882351e-02   4.2122769e-01   5.5720301e-01   1.0284899e-01   1.6489299e+00
   1.0000000e+01   2.2158120e-03   4.5039712e-02   5.1530686e-01   5.4580687e-01   6.2345104e-02   1.5951470e+00
   1.1000000e+01   2.3570847e-03   1.7082516e-01   1.5377545e+00   5.3620184e-01   2.1127234e-02   1.5773330e+00
   1.2000000e+01   3.4843573e-03   1.7990338e-01   1.7720147e+00   4.4508724e-01   1.5920643e-02   1.5663173e+00
   1.3000000e+01   4.2196546e-03   1.1128589e-01   1.3376911e+00   4.4035987e-01   3.4129908e-02   1.5435228e+00
   1.4000000e+01   3.2012857e-03   2.4517734e-02   5.4883980e-01   5.3946047e-01   4.4304802e-02   1.5077315e+00
   1.5000000e+01   1.4192203e-03   3.6600296e-02   4.6068492e-01   6.0352742e-01   6.0045375e-02   1.4548846e+00
   1.6000000e+01   2.6369764e-03   1.3385684e-01   1.3589257e+00   6.3937387e-01   4.6742128e-02   1.4123726e+00
   1.7000000e+01   3.8676670e-03   1.9274964e-01   1.9271168e+00   6.6245051e-01   4.2700462e-02   1.3731643e+00
   1.8000000e+01   3.6837233e-03   1.0559970e-01   1.3433518e+00   6.6914862e-01   5.1211104e-02   1.3271382e+00
   1.9000000e+01   1.6990048e-03   1.0886550e-02   2.1777800e-01   7.5642311e-01   6.2724020e-02   1.2653429e+00
   2.0000000e+01   2.0503316e-03   1.6965054e-01   1.5706979e+00   7.8454149e-01   7.0321647e-02   1.1968062e+00
   2.1000000e+01   3.0080539e-03   2.1846009e-01   2.0636275e+00   7.8213424e-01   3.0148144e-02   1.1688019e+00
   2.2000000e+01   3.4470790e-03   1.6291528e-01   1.6938150e+00   7.7370351e-01   6.2225180e-02   1.1134850e+00
   2.3000000e+01   2.1512362e-03   1.7955514e-02   5.3868577e-01   8.1940929e-01   6.6613477e-02   1.0535651e+00
   2.4000000e+01   1.1212030e-03   1.3996252e-01   1.3185951e+00   8.2943186e-01   7.7349936e-02   9.8702241e-01
   2.5000000e+01   2.1427901e-03   2.3443437e-01   2.0957896e+00   8.3901086e-01   2.6096687e-02   9.6551288e-01
   2.6000000e+01   3.5726938e-03   2.5375016e-01   2.4355709e+00   8.4309691e-01   4.9231290e-02   9.2579054e-01
   2.7000000e+01   4.2804698e-03   2.1406614e-01   2.2497285e+00   8.4779492e-01   7.7463922e-02   8.6582633e-01
   2.8000000e+01   3.3827031e-03   7.8184518e-02   1.2184320e+00   8.4558909e-01   1.1760960e-01   7.8161304e-01
   2.9000000e+01   1.3513289e-03   8.3180539e-02   7.7199181e-01   8.3334319e-01   8.3332288e-02   7.2822493e-01
   3.0000000e+01   7.7468383e-04   2.4924317e-01   1.8333780e+00   7.7338071e-01   2.1137094e-02   7.1638708e-01
   3.1000000e+01   1.1625791e-03   2.6795498e-01   2.1677071e+00  -2.2759829e-02   7.6264961e-03   7.1653225e-01
   3.2000000e+01   1.8359057e-03   2.4540576e-01   2.1463540e+00   3.1332513e-01   1.3735917e-02   7.1350965e-01
   3.3000000e+01   2.7682357e-03   2.2753916e-01   2.0875018e+00   7.8464349e-01   3.3354976e-02   6.9499247e-01
   3.4000000e+01   3.7526971e-03   2.1170169e-01   1.9397489e+00   9.0606345e-01   9.5367846e-02   6.3555775e-01
   3.5000000e+01   3.8708767e-03   1.7661220e-01   1.5842253e+00   9.1693553e-01   2.0618338e-01   5.1804696e-01
   3.6000000e+01   2.3674081e-03   9.9242346e-03   5.4341046e-01   8.9751988e-01   3.2143609e-01   3.7583605e-01
   3.7000000e+01   4.6511162e-04   2.3716239e-01   1.5374523e+00   8.0133224e-01   2.6492045e-01   3.0198239e-01
   3.8000000e+01   7.2108642e-04   2.4675696e-01   1.6267288e+00   4.5580692e-01   3.3484680e-02   2.9750954e-01
   3.9000000e+01   1.0557386e-03   2.2861964e-01   1.7078509e+00   8.5175342e-03   2.7845956e-02   2.9755432e-01
   4.0000000e+01   1.3850878e-03   1.9894904e-01   1.5224493e+00   4.4404839e-01   4.5091249e-02   2.9184419e-01
   4.1000000e+01   1.4835198e-03   1.5488953e-01   1.1837501e+00   7.7969308e-01   1.0027969e-01   2.6964907e-01
   4.2000000e+01   1.0237675e-03   3.4326341e-02   4.8497651e-01   8.3789953e-01   1.8651954e-01   2.2915733e-01
   4.3000000e+01   3.4178313e-04   1.9338767e-01   1.1345975e+00   7.7044825e-01   1.7825653e-01   1.9939329e-01
   4.4000000e+01   2.4545352e-04   2.0155292e-01   1.1803368e+00   5.9285290e-01   5.5306154e-02   1.9305986e-01
   4.5000000e+01   2.9114960e-04   1.7395458e-01   1.0720759e+00   3.9755875e-01   1.7321996e-02   1.9175491e-01
   4.6000000e+01   3.8182222e-04   1.2929026e-01   8.1035066e-01   6.0917156e-01   2.9574638e-02   1.8835394e-01
   4.7000000e+01   5.2779786e-04   1.0047313e-01   6.5997347e-01   8.3102893e-01   6.9570640e-02   1.7761384e-01
   4.8000000e+01   6.5923871e-04   7.7279876e-02   5.4013216e-01   9.1391174e-01   1.6178226e-01   1.5180156e-01
   4.9000000e+01   6.0548844e-04   3.8346120e-02   3.3692191e-01   9.2464070e-01   3.0248303e-01   1.1073398e-01
   5.0000000e+01   3.4271822e-04   6.3121674e-03   1.1554309e-01   9.1930605e-01   4.0342729e-01   7.1849826e-02
   5.1000000e+01   1.2998869e-04   4.7888075e-02   2.9251755e-01   8.4349438e-01   3.2998226e-01   5.3392298e-02
   5.2000000e+01   1.7737169e-04   8.2942903e-02   4.6034019e-01   6.2488063e-01   9.4910304e-02   5.0381306e-02
   5.3000000e+01   2.4310583e-04   9.9761506e-02   5.5367224e-01   6.7348241e-01   1.3331896e-01   4.6125675e-02
   5.4000000e+01   2.5894035e-04   7.6275277e-02   4.5741414e-01   8.7251284e-01   2.3311929e-01   3.7117427e-02
   5.5000000e+01   1.4643253e-04   5.7455315e-03   1.0530734e-01   9.6849450e-01   5.1149287e-01   1.9317790e-02
   5.6000000e+01   4.4243099e-05   2.9603527e-02   1.9674016e-01   9.2719903e-01   6.4500673e-01   9.0594963e-03
   5.7000000e+01   5.2684736e-05   6.3840818e-02   3.5667431e-01   6.5937377e-01   2.7823442e-01   7.6363195e-03
   5.8000000e+01   6.4991621e-05   9.0927456e-02   4.7540722e-01   6.2282052e-01   2.1535010e-01   6.7361114e-03
   5.9000000e+01   6.6527524e-05   6.6365570e-02   3.7540098e-01   8.0587880e-01   3.1018787e-01   5.2015206e-03
   6.0000000e+01   3.0364293e-05   4.0985465e-03   7.7873235e-02   9.7636077e-01   6.8270186e-01   1.8966316e-03
   6.1000000e+01   5.7021879e-06   3.0671240e-02   1.5941543e-01   9.4550934e-01   8.1488470e-01   6.6537687e-04
   6.2000000e+01   4.2056064e-06   6.6804711e-02   2.7745879e-01   4.4308416e-01   3.7710371e-01   5.9811047e-04
   6.3000000e+01   4.4614737e-06   8.3590316e-02   3.3607567e-01   3.1607569e-01   1.8025124e-01   5.7323340e-04
   6.4000000e+01   4.4288089e-06   3.7087713e-02   1.9807110e-01   7.1363917e-01   2.7491624e-01   4.7381024e-04
   6.5000000e+01   2.0020314e-06   5.5547541e-03   6.5112055e-02   9.7965696e-01   6.9092116e-01   1.6660383e-04
   6.6000000e+01   3.2538728e-07   7.3240883e-03   5.9625347e-02   9.9249263e-01   8.9873032e-01   2.5675243e-05
   6.7000000e+01   1.2310715e-07   3.3084561e-02   1.4007020e-01   8.8149227e-01   7.9237904e-01   1.2337817e-05
   6.8000000e+01   1.1196448e-07   5.8563254e-02   2.0303876e-01   4.5077453e-01   3.1574199e-01   1.1138501e-05
   6.9000000e+01   8.3880548e-08   1.4427711e-02   8.0276355e-02   8.4377468e-01   3.4354826e-01   8.1719773e-06
   7.0000000e+01   1.1201795e-08   2.4790889e-03   7.8454293e-02   9.9555892e-01   9.1459498e-01   1.0146949e-06
   7.1000000e+01   1.9168516e-09   2.3061806e-02   9.2749442e-02   9.9275150e-01   8.6020985e-01   1.8154749e-07
   7.2000000e+01   1.4271909e-10   1.6111268e-02   7.3681811e-02   9.9831865e-01   9.4720591e-01   1.4030218e-08
   7.3000000e+01   2.3522572e-11   7.9132345e-03   5.4096248e-02   9.9876138e-01   9.7536388e-01   7.7142632e-10
   7.4000000e+01   1.8173720e-11   8.1052198e-03   5.4164701e-02   9.7488005e-01   1.3774632e+00   3.5492491e-10
   7.5000000e+01   2.8393505e-13   5.4151337e-02   1.0395468e-01   9.9931628e-01   1.0049691e+00   1.3275009e-11
   7.6000000e+01   3.3477319e-14   5.1282030e-02   1.0213428e-01   9.9685865e-01   9.0280183e-01   1.6323228e-12


==> data/quadratic_n16__l17_4_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   1.0503709e-01   2.3895294e-01   7.5773050e-01   8.3205011e-01   1.0297032e+00   1.4477919e+00
   3.0000000e+00   6.5817597e-02   2.0467667e-01   6.4656836e-01   4.9194018e-01   1.2705450e-01   1.3667159e+00
   4.0000000e+00   3.1806634e-02   8.5218210e-02   2.8920700e-01   7.7957435e-01   3.1518332e-01   1.0656203e+00
   5.0000000e+00   2.7358587e-02   9.5636031e-02   3.2677528e-01   8.5541240e-01   1.9701072e-01   8.9268352e-01
   6.0000000e+00   2.0823871e-02   3.3844805e-01   1.0204288e+00   8.6089913e-01   3.5040989e-01   6.4338393e-01
   7.0000000e+00   1.7569360e-02   1.9608849e-01   5.9345871e-01   8.5699802e-01   1.9319333e-01   5.4066881e-01
   8.0000000e+00   1.5255892e-02   2.9506659e-01   8.7131163e-01   8.7005613e-01   2.8480504e-01   4.1371629e-01
   9.0000000e+00   1.2693548e-02   3.2607176e-01   9.5922778e-01   8.6710208e-01   2.0239371e-01   3.4365138e-01
   1.0000000e+01   9.4362420e-03   1.9459646e-01   5.6102542e-01   9.1017905e-01   2.7900475e-01   2.5944088e-01
   1.1000000e+01   6.9340260e-03   7.2309506e-02   2.5122757e-01   9.6508852e-01   3.9114759e-01   1.6367663e-01
   1.2000000e+01   4.2156866e-03   7.1635289e-02   2.4428485e-01   9.8163716e-01   6.4062543e-01   6.3954954e-02
   1.3000000e+01   5.9109590e-04   3.7454127e-03   2.2364398e-01   9.9829698e-01   1.0020168e+00   3.7384835e-03
   1.4000000e+01   1.5559346e-04   5.3437764e-02   2.0577679e-01   9.8011888e-01   8.7823938e-01   8.3382776e-04
   1.5000000e+01   4.2400731e-05   1.4586309e-01   3.7436735e-01   9.6403641e-01   7.9728074e-01   2.6161638e-04
   1.6000000e+01   2.2731377e-05   2.6440454e-01   6.6250089e-01   9.0869705e-01   6.8984860e-01   1.2331107e-04
   1.7000000e+01   2.0609187e-06   3.0852504e-02   8.2674635e-02   9.9498318e-01   9.3427493e-01   1.4430007e-05
   1.8000000e+01   7.4255183e-07   1.1865698e-01   2.9018577e-01   9.8903782e-01   9.0382729e-01   2.4600953e-06
   1.9000000e+01   2.4969329e-07   1.9891182e-01   4.6219605e-01   7.9990649e-01   1.0837205e+00   1.6331401e-06
   2.0000000e+01   2.2756718e-08   2.5330452e-02   6.8466436e-02   9.9877052e-01   8.6231820e-01   2.3709621e-07
   2.1000000e+01   5.3343324e-09   2.3826742e-01   5.2139263e-01   9.9793038e-01   9.5120054e-01   1.8846745e-08
   2.2000000e+01   1.5267243e-09   1.4245539e-01   3.1164017e-01   9.2671923e-01   1.0210242e+00   7.3013782e-09
   2.3000000e+01   7.3809877e-11   4.3111826e-02   9.3794948e-02   9.9779466e-01   9.1721591e-01   7.6224260e-10
   2.4000000e+01   1.5347734e-11   1.1486905e-01   2.3975698e-01   9.9934083e-01   9.2615677e-01   6.2270162e-11
   2.5000000e+01   9.7969262e-13   4.4509803e-02   9.2138595e-02   9.9752584e-01   1.0660899e+00   6.1149440e-12
   2.6000000e+01   1.0826973e-13   9.4644805e-02   1.8346580e-01   9.9747127e-01   8.1837184e-01   1.1782274e-12


==> data/quadratic_n16__l17_5_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.2647482e-02   1.3947595e-01   1.2783053e+00  -9.9703409e-02   9.6469105e-02   2.9473923e+00
   3.0000000e+00   1.4607963e-02   1.4222691e-01   1.2960324e+00   2.7603007e-01   2.7510439e-02   2.9260487e+00
   4.0000000e+00   1.3406560e-02   5.6546573e-02   5.0592778e-01   2.8724045e-01   9.0243903e-02   2.8614012e+00
   5.0000000e+00   2.1388164e-02   1.9296571e-02   2.2539444e-01   2.3982473e-01   1.1611259e-01   2.8003585e+00
   6.0000000e+00   4.2199252e-03   1.8557631e-02   1.6710685e-01   1.4898110e-01   4.6681222e-02   2.7838858e+00
   7.0000000e+00   3.3087277e-03   2.8858916e-02   2.4752861e-01   2.6435961e-01   3.9282738e-02   2.7569938e+00
   8.0000000e+00   2.5021608e-03   7.0182727e-03   2.5727166e-01   3.1595844e-01   7.6108905e-02   2.6980506e+00
   9.0000000e+00   1.3281251e-02   2.0357551e-03   5.2239399e-01   3.3099342e-01   1.5144201e-01   2.5916487e+00
   1.0000000e+01   1.2427624e-02   2.0070257e-03   3.7504827e-01   2.7810697e-01   1.5000769e-01   2.5114479e+00
   1.1000000e+01   1.1687197e-03   3.2816609e-03   1.2367731e-01  -1.0024075e-02   8.1758545e-02   2.5218784e+00
   1.2000000e+01   6.9636559e-04   3.1728158e-03   1.3147156e-01   3.3653518e-01   2.7850502e-02   2.4991170e+00
   1.3000000e+01   1.3885488e-03   2.3583729e-03   1.4604246e-01   3.6325729e-01   7.4800642e-02   2.4374417e+00
   1.4000000e+01   9.9148203e-04   3.6370058e-04   4.1371015e-01   3.8779498e-01   2.1414733e-01   2.2862223e+00
   1.5000000e+01   1.3727089e-03   3.3235719e-04   4.2887803e-01   3.7030005e-01   1.0183423e-01   2.2106147e+00
   1.6000000e+01   4.7698853e-04   1.0488458e-03   2.4809849e-01   2.1448154e-02   5.0417180e-02   2.2110338e+00
   1.7000000e+01   3.7532808e-04   8.3732542e-04   2.4704126e-01   4.8255182e-01   3.5546852e-02   2.1741975e+00
   1.8000000e+01   2.5840741e-03   2.3225312e-04   3.0741142e-01   5.0694955e-01   2.1566418e-01   1.9782203e+00
   1.9000000e+01   1.0966108e-03   9.4652473e-05   3.4152691e-01   5.8220304e-01   1.3250466e-01   1.8380086e+00
   2.0000000e+01   4.9581503e-04   2.0160096e-04   1.6930902e-01   4.1026870e-01   5.8687887e-02   1.7964488e+00
   2.1000000e+01   1.0188695e-04   2.0786592e-04   8.9219768e-02   7.4830744e-01   6.4032834e-02   1.7120710e+00
   2.2000000e+01   7.6941273e-04   4.6778888e-05   2.5601937e-01   8.0691114e-01   2.8934057e-01   1.3445740e+00
   2.3000000e+01   4.0190098e-04   1.2264297e-05   3.5718944e-01   8.7349954e-01   7.1091288e-01   9.5584668e-01
   2.4000000e+01   4.1369364e-04   2.1350705e-05   2.6581824e-01   9.2056706e-01   2.9497849e-01   7.0494411e-01
   2.5000000e+01   7.7635926e-04   2.3584479e-05   2.7212759e-01   9.6144102e-01   5.9743616e-01   3.2160498e-01
   2.6000000e+01   7.9149881e-05   1.8743997e-05   2.3005739e-01   9.6973446e-01   7.1191892e-01   1.1419646e-01
   2.7000000e+01   8.6255044e-05   3.6364500e-05   1.8300887e-01   7.6005044e-01   5.7077540e-01   7.7295767e-02
   2.8000000e+01   1.5049609e-05   6.2604307e-05   1.2860100e-01   9.1988971e-01   4.1885568e-01   4.9180887e-02
   2.9000000e+01   1.0265361e-05   1.5532207e-05   2.3650036e-01   9.6515062e-01   7.9582445e-01   1.5329583e-02
   3.0000000e+01   2.9950696e-05   3.3389847e-06   3.1553816e-01   9.7721918e-01   1.1914169e+00   4.6224048e-03
   3.1000000e+01   6.4564594e-06   1.5829694e-05   2.0441626e-01   9.8751141e-01   9.2042591e-01   7.9152095e-04
   3.2000000e+01   1.2477867e-06   1.1398369e-04   5.2480931e-02   7.9614067e-01   9.4776445e-01   4.9376559e-04
   3.3000000e+01   4.8973438e-08   1.7044442e-04   3.6320025e-02   9.1478178e-01   3.9743996e-01   3.2409114e-04
   3.4000000e+01   1.2187401e-07   9.1311490e-05   2.7308972e-02   9.5660156e-01   5.0960443e-01   1.7293228e-04
   3.5000000e+01   2.4635603e-08   3.6703869e-06   1.0461544e-01   9.9945052e-01   9.8957882e-01   5.9808078e-06
   3.6000000e+01   1.7569605e-08   1.6803401e-06   1.1617097e-01   8.9909620e-01   2.2924147e+00   3.0064489e-06
   3.7000000e+01   4.9375419e-10   7.4305244e-05   2.4272761e-02   9.8397185e-01   8.2499683e-01   7.1823592e-07
   3.8000000e+01   2.4566754e-10   6.3027307e-05   1.7682984e-02   9.0194846e-01   6.9273661e-01   3.4464741e-07
   3.9000000e+01   5.0216397e-11   2.6972530e-05   2.0178480e-02   9.5362974e-01   7.6265369e-01   1.2285226e-07
   4.0000000e+01   3.5849460e-11   8.7013206e-06   3.6153683e-02   9.9972013e-01   1.0057154e+00   2.9981934e-09
   4.1000000e+01   9.1002829e-12   4.8249625e-06   4.2914644e-02   9.4914582e-01   1.1797306e+00   1.1700315e-09
   4.2000000e+01   1.0065874e-13   4.2553841e-04   1.8422572e-02   9.9144993e-01   9.0956433e-01   1.8024673e-10


==> data/quadratic_n16__l17_5_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.6754881e-01   5.8368672e-02   6.8036984e-01   9.4237842e-02   9.0186730e-01   1.8937580e+00
   3.0000000e+00   2.7885657e-02   6.2342483e-02   5.5266058e-01  -7.5701894e-02   1.3747191e-01   1.9309946e+00
   4.0000000e+00   3.3421435e-03   2.5241915e-01   2.3125122e+00   4.0852189e-01   4.2992596e-02   1.8985925e+00
   5.0000000e+00   2.6255461e-03   6.6808161e-02   5.8274190e-01   5.5345445e-01   1.2276348e-02   1.8857926e+00
   6.0000000e+00   3.8973111e-03   1.4503418e-02   1.5601859e-01   6.0499691e-01   1.1640241e-01   1.7616809e+00
   7.0000000e+00   5.4869859e-03   1.1574996e-03   2.8059847e-01   7.0736558e-01   3.7758552e-01   1.5444142e+00
   8.0000000e+00   3.8526925e-03   1.6186119e-03   2.5206369e-01   6.0645778e-01   4.9087810e-01   1.3486402e+00
   9.0000000e+00   3.4354288e-03   1.5004850e-03   2.5675735e-01   7.5320557e-01   1.7082642e-01   1.1848453e+00
   1.0000000e+01   1.0970128e-03   3.4881232e-03   1.9836172e-01   4.8020736e-01   6.4325393e-02   1.1501905e+00
   1.1000000e+01   8.5673933e-04   4.0380752e-03   1.7813908e-01   8.9534368e-01   1.3482705e-01   1.0136992e+00
   1.2000000e+01   1.7825551e-03   2.6564500e-04   2.8920770e-01   9.8801170e-01   5.0984587e-01   5.0935275e-01
   1.3000000e+01   4.3978749e-03   2.1278000e-05   2.7865233e-01   9.9521039e-01   1.3400119e+00   1.8254762e-01
   1.4000000e+01   7.2636006e-04   1.1175688e-04   1.9240506e-01   9.3029419e-01   8.0394301e-01   7.0822205e-02
   1.5000000e+01   8.8619710e-05   1.5755800e-03   1.2522317e-01   9.9692706e-01   1.0663986e+00   7.4152982e-03
   1.6000000e+01   8.8140063e-05   3.6836393e-04   1.9926377e-01   9.5842704e-01   9.6510232e-01   2.1164431e-03
   1.7000000e+01   5.5589644e-06   1.7365618e-03   1.1584453e-01   9.7210303e-01   1.2429657e+00   7.5833156e-04
   1.8000000e+01   1.7960506e-06   1.2119840e-03   1.0016213e-01   9.7512963e-01   8.8220761e-01   1.8224697e-04
   1.9000000e+01   7.6619394e-07   1.0697350e-04   1.0120650e-01   9.6492315e-01   1.0392129e+00   4.9724469e-05
   2.0000000e+01   3.4818754e-07   1.9907488e-04   8.2615100e-02   9.7098369e-01   1.1570296e+00   1.5066085e-05
   2.1000000e+01   7.4231858e-08   6.8155992e-04   5.6710931e-02   9.8787898e-01   1.2027397e+00   3.9935145e-06
   2.2000000e+01   7.6287868e-09   8.5341068e-04   3.3607393e-02   9.7561626e-01   1.0016490e+00   8.8265358e-07
   2.3000000e+01   7.7537072e-10   3.1870683e-04   1.5360658e-02   9.9908496e-01   8.8803951e-01   1.0503330e-07
   2.4000000e+01   3.9010114e-11   1.1239625e-04   1.5002118e-02   9.9978944e-01   1.0043731e+00   2.2083970e-09
   2.5000000e+01   1.2317576e-12   1.2927802e-04   1.3623165e-02   9.9815346e-01   1.0102898e+00   1.3679519e-10
   2.6000000e+01   1.4481867e-13   6.5793479e-04   1.9962628e-02   9.9622974e-01   9.1924212e-01   1.5866718e-11


==> data/quadratic_n16__l17_5_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   9.8315914e-02   5.4649714e-02   2.1988205e-01   8.8286329e-01   1.0792885e+00   1.2515705e+00
   3.0000000e+00   5.4823399e-02   4.6597375e-02   2.1882786e-01   8.4629658e-01   2.7088852e-01   9.8140727e-01
   4.0000000e+00   1.9414143e-02   3.4567715e-02   1.1362796e-01   9.1393814e-01   3.4492484e-01   6.8592801e-01
   5.0000000e+00   4.3681425e-03   3.3544632e-03   6.5463879e-02   9.9633544e-01   7.9925001e-01   1.4736817e-01
   6.0000000e+00   6.9686525e-04   1.9812188e-04   6.9592032e-02   9.9994600e-01   1.0084575e+00   1.9795732e-03
   7.0000000e+00   2.1441524e-04   2.9848254e-04   6.6216476e-02   8.0654129e-01   1.0240720e+00   1.2469909e-03
   8.0000000e+00   2.0020303e-05   4.4975041e-02   1.2773088e-01   9.8154996e-01   7.9222941e-01   3.3553544e-04
   9.0000000e+00   4.3219597e-06   1.4859322e-02   4.2637829e-02   9.9537260e-01   8.1755528e-01   6.7818338e-05
   1.0000000e+01   3.0555931e-07   4.1576860e-03   2.3298761e-02   9.9971517e-01   9.8589527e-01   1.8703168e-06
   1.1000000e+01   1.5746489e-08   1.8767697e-03   2.4775725e-02   9.9939913e-01   9.6781731e-01   8.7701480e-08
   1.2000000e+01   9.9160122e-10   2.3510339e-03   1.4904258e-02   9.9976772e-01   1.0296983e+00   3.2346719e-09
   1.3000000e+01   9.4375661e-12   3.9808872e-03   1.0556784e-02   9.9985114e-01   9.9880291e-01   5.5914278e-11
   1.4000000e+01   6.1426962e-13   8.0248171e-03   2.0471280e-02   9.9950236e-01   9.3196029e-01   4.1681048e-12
   1.5000000e+01   3.7892489e-15   5.1252484e-03   1.1935290e-02   9.9998604e-01   9.9526886e-01   2.9518365e-14


==> data/quadratic_n16__l17_6_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.0927154e-02   1.9305888e-01   1.7689961e+00  -1.1786019e-01   9.3983375e-02   2.9508916e+00
   3.0000000e+00   1.4663202e-02   1.7883515e-01   1.6210107e+00   2.7693300e-01   1.9373878e-02   2.9355734e+00
   4.0000000e+00   1.9389859e-02   6.4764101e-02   6.8635310e-01   2.9485880e-01   9.3041341e-02   2.8669426e+00
   5.0000000e+00   2.3972510e-02   3.7003236e-02   5.1858319e-01   2.4799446e-01   1.1609711e-01   2.8302666e+00
   6.0000000e+00   8.4683283e-03   8.8269989e-02   7.9942991e-01   3.7954352e-02   1.4716694e-02   2.8289919e+00
   7.0000000e+00   5.9325929e-03   1.5994094e-01   1.4019460e+00   2.3155702e-01   2.1765700e-02   2.8153711e+00
   8.0000000e+00   7.5182365e-03   6.6713893e-02   6.5259513e-01   2.6802885e-01   2.8543105e-02   2.7949049e+00
   9.0000000e+00   9.7330945e-03   1.5615508e-02   2.4059633e-01   2.8177826e-01   8.4696203e-02   2.7376409e+00
   1.0000000e+01   6.9404288e-03   8.9786797e-03   3.1136306e-01   2.8177787e-01   7.2159620e-02   2.6886659e+00
   1.1000000e+01   4.1557663e-03   3.1147936e-02   4.1860333e-01   2.5692986e-01   2.2860410e-02   2.6735339e+00
   1.2000000e+01   2.1668412e-03   2.1687605e-02   2.3132300e-01   2.6115412e-01   5.2623792e-02   2.6402869e+00
   1.3000000e+01   1.2483322e-03   9.2045712e-03   9.9558308e-02   2.9622378e-01   3.6524653e-02   2.6133440e+00
   1.4000000e+01   1.5070173e-03   7.4173916e-03   1.0297717e-01   3.1615087e-01   6.6840328e-02   2.5634819e+00
   1.5000000e+01   1.1088472e-03   3.2726562e-03   1.5812185e-01   3.1072351e-01   8.2800824e-02   2.5056637e+00
   1.6000000e+01   1.4343095e-03   1.4044812e-03   2.7633529e-01   3.6555896e-01   7.3091382e-02   2.4446650e+00
   1.7000000e+01   7.4865493e-04   3.9710241e-03   9.9274656e-02   3.4055083e-01   8.3457294e-02   2.3829179e+00
   1.8000000e+01   9.1600805e-04   3.5198565e-03   9.6598920e-02   3.0948120e-01   4.6723752e-02   2.3508459e+00
   1.9000000e+01   4.0439793e-04   4.8150307e-03   6.8755843e-02   3.1811415e-01   3.2599612e-02   2.3276009e+00
   2.0000000e+01   1.8438261e-04   2.8288085e-03   5.8864192e-02   4.1956386e-01   2.2953682e-02   2.3056950e+00
   2.1000000e+01   5.9089706e-04   2.7782487e-03   6.8570796e-02   4.3907979e-01   5.6476515e-02   2.2515607e+00
   2.2000000e+01   7.3667745e-04   1.7175890e-03   9.9457204e-02   4.1935255e-01   8.4389136e-02   2.1787197e+00
   2.3000000e+01   4.0868007e-04   3.4849564e-04   4.0344833e-01   4.7856748e-01   8.8962807e-02   2.0928924e+00
   2.4000000e+01   3.8911388e-04   8.8259321e-04   2.1680555e-01   5.2207602e-01   6.0405976e-02   2.0297559e+00
   2.5000000e+01   3.6796326e-04   2.4456361e-03   8.8424382e-02   5.3929997e-01   3.9049654e-02   1.9881311e+00
   2.6000000e+01   4.6504164e-04   1.1423380e-03   9.8220611e-02   5.3858923e-01   6.9361133e-02   1.9173838e+00
   2.7000000e+01   2.5464510e-04   2.9584071e-04   3.9629142e-01   5.7501710e-01   1.0626445e-01   1.8079256e+00
   2.8000000e+01   6.0079085e-05   8.2402557e-04   1.7033037e-01   5.9871971e-01   5.7295716e-02   1.7478766e+00
   2.9000000e+01   1.2422089e-04   1.1092053e-03   1.1500236e-01   7.1088914e-01   2.3730402e-02   1.7186381e+00
   3.0000000e+01   2.4101732e-04   9.7968669e-04   1.2764171e-01   7.2410428e-01   5.2897857e-02   1.6539970e+00
   3.1000000e+01   2.6583450e-04   5.2600455e-04   2.4494011e-01   7.2912388e-01   1.0198491e-01   1.5353527e+00
   3.2000000e+01   1.9944556e-04   7.3143768e-05   6.8024643e-01   8.2239421e-01   1.7245410e-01   1.3261838e+00
   3.3000000e+01   3.1479934e-04   1.2702014e-04   5.8609760e-01   8.8471315e-01   1.9671731e-01   1.1021066e+00
   3.4000000e+01   1.3574481e-04   7.6070763e-04   1.1289318e-01   9.1081574e-01   1.6251781e-01   9.4187532e-01
   3.5000000e+01   2.4166165e-04   5.3109082e-04   1.6480897e-01   9.1732576e-01   1.7779430e-01   7.9107448e-01
   3.6000000e+01   9.8545900e-05   2.8338584e-04   2.7887300e-01   9.0719614e-01   3.1423760e-01   5.7514706e-01
   3.7000000e+01   5.3671255e-05   3.2272461e-04   2.4575739e-01   8.8456275e-01   2.4549474e-01   4.5504153e-01
   3.8000000e+01   5.2731717e-05   2.3222772e-04   3.1390889e-01   9.3966607e-01   1.9967744e-01   3.7096655e-01
   3.9000000e+01   1.1897558e-04   4.2290605e-04   1.9162355e-01   9.5632613e-01   2.1811764e-01   2.9453719e-01
   4.0000000e+01   1.0040820e-04   4.5464761e-04   1.6152265e-01   9.3664834e-01   4.1779657e-01   1.8438523e-01
   4.1000000e+01   7.3240638e-05   1.0120232e-04   4.7592214e-01   8.9101351e-01   5.9800065e-01   9.9628012e-02
   4.2000000e+01   3.1046481e-05   1.9015098e-04   3.4296764e-01   7.1575131e-01   3.2862938e-01   7.9550547e-02
   4.3000000e+01   1.7328045e-05   1.2257676e-03   5.2622271e-02   7.3150261e-01   7.6171949e-02   7.5231529e-02
   4.4000000e+01   1.6418153e-05   1.2931057e-03   4.0823754e-02   7.5219043e-01   7.5996448e-02   7.1030989e-02
   4.5000000e+01   1.7615078e-05   4.9176264e-04   1.2646015e-01   8.5021164e-01   2.2266293e-01   5.8182903e-02
   4.6000000e+01   1.5271260e-05   2.7862686e-04   2.1104461e-01   8.6429322e-01   3.6699141e-01   4.1154126e-02
   4.7000000e+01   6.8481235e-06   1.3696618e-04   3.4578440e-01   8.5104858e-01   3.8087090e-01   2.9006605e-02
   4.8000000e+01   2.7123344e-06   2.3138898e-04   2.4541332e-01   8.6188554e-01   2.7728209e-01   2.2448086e-02
   4.9000000e+01   5.9688299e-06   3.9500700e-04   1.5413258e-01   9.1025728e-01   2.4912305e-01   1.7511380e-02
   5.0000000e+01   7.5718304e-06   3.0697000e-04   1.9115677e-01   9.5217111e-01   4.3654562e-01   1.0495729e-02
   5.1000000e+01   4.1508090e-06   1.0117865e-04   4.0585616e-01   9.6665616e-01   7.5301930e-01   3.5002362e-03
   5.2000000e+01   1.1084761e-06   1.8281360e-04   2.8983520e-01   8.6561485e-01   7.3185647e-01   1.8140622e-03
   5.3000000e+01   3.6077431e-07   5.3163863e-04   1.1509239e-01   5.9426762e-01   3.0836396e-01   1.5484345e-03
   5.4000000e+01   4.3072142e-07   1.0101536e-03   4.6309567e-02   4.3187981e-01   1.6787861e-01   1.4551796e-03
   5.5000000e+01   5.6967417e-07   3.5535231e-04   1.6308024e-01   7.3319917e-01   2.7649767e-01   1.1920001e-03
   5.6000000e+01   4.1514882e-07   1.5192095e-04   3.1821523e-01   9.3687361e-01   6.2952884e-01   5.5492522e-04
   5.7000000e+01   1.9652144e-07   1.6547696e-04   3.0227913e-01   9.7601077e-01   7.9886182e-01   1.5575983e-04
   5.8000000e+01   7.4391855e-08   3.2792212e-04   1.7889673e-01   9.8858717e-01   8.9731240e-01   2.7436066e-05
   5.9000000e+01   7.0128770e-09   7.0556872e-04   7.6517655e-02   9.9527769e-01   9.0943601e-01   3.5551799e-06
   6.0000000e+01   2.9302091e-10   1.2837456e-03   2.7791893e-02   9.9952306e-01   9.5868359e-01   1.8202795e-07
   6.1000000e+01   1.0520926e-11   8.1991725e-04   5.8484204e-02   9.9971229e-01   9.9558985e-01   4.4301493e-09
   6.2000000e+01   9.8723544e-13   6.5785429e-04   7.5630484e-02   9.9863860e-01   8.3168591e-01   7.7488561e-10
   6.3000000e+01   9.9081603e-14   1.2243207e-03   2.8871529e-02   9.9974828e-01   9.3060793e-01   5.6326072e-11


==> data/quadratic_n16__l17_6_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.2418964e-01   1.1646379e-01   1.0807008e+00   8.2585419e-02   5.8215696e-01   1.9963078e+00
   3.0000000e+00   4.1866280e-02   7.7515584e-02   7.2979326e-01   3.1699036e-01   1.3281251e-01   1.9287253e+00
   4.0000000e+00   2.8012667e-03   2.3638707e-01   2.1565222e+00   3.9140807e-01   4.3010817e-02   1.8977916e+00
   5.0000000e+00   2.7503996e-03   1.9869567e-01   1.8048723e+00   5.5391847e-01   3.0578067e-03   1.8945833e+00
   6.0000000e+00   8.1132614e-03   2.3816607e-02   3.0376937e-01   6.0305083e-01   2.2279690e-01   1.6742401e+00
   7.0000000e+00   7.8794002e-03   7.1936548e-03   2.8465642e-01   4.6362294e-01   1.5689832e-01   1.6175383e+00
   8.0000000e+00   2.7041214e-03   2.4107580e-02   3.0158140e-01   8.2498800e-02   2.2067024e-02   1.6149854e+00
   9.0000000e+00   2.6787064e-03   5.9896902e-02   6.0162704e-01   5.4948597e-01   4.0584195e-02   1.5799198e+00
   1.0000000e+01   3.0943687e-03   2.7996618e-02   4.8168631e-01   5.7919236e-01   4.2609335e-02   1.5419059e+00
   1.1000000e+01   3.4831349e-03   3.6749010e-03   2.5999028e-01   7.3353805e-01   1.2865372e-01   1.4028861e+00
   1.2000000e+01   4.2918259e-03   2.0212822e-03   3.4093397e-01   8.0985430e-01   2.3564661e-01   1.1516067e+00
   1.3000000e+01   2.5406796e-03   7.1543573e-03   1.2027701e-01   7.9487942e-01   1.8928618e-01   9.8723655e-01
   1.4000000e+01   1.2792864e-03   1.1460892e-02   1.7851576e-01   2.0635242e-02   5.6041321e-02   9.8764507e-01
   1.5000000e+01   1.0946001e-03   1.1410280e-02   1.5799761e-01   8.0159707e-01   9.3326048e-02   9.1541964e-01
   1.6000000e+01   1.1973801e-03   5.7945385e-03   1.0141260e-01   9.2943512e-01   1.6741785e-01   7.7504245e-01
   1.7000000e+01   2.4139873e-03   1.0350012e-03   3.1888893e-01   9.2232043e-01   5.0792823e-01   5.9835345e-01
   1.8000000e+01   7.9101610e-04   3.2656628e-03   1.7079101e-01   9.4266970e-01   6.9253339e-01   2.4955141e-01
   1.9000000e+01   5.5464895e-04   2.0208601e-03   2.3767865e-01   8.9635002e-01   2.3569335e-01   1.9855009e-01
   2.0000000e+01   2.9387196e-04   5.5128252e-03   9.0361290e-02   9.1380947e-01   4.5032625e-01   1.2235728e-01
   2.1000000e+01   2.0051552e-04   2.3525925e-03   1.7869925e-01   9.5625119e-01   2.7721784e-01   9.0467462e-02
   2.2000000e+01   2.1769551e-04   1.3943602e-03   2.3747744e-01   9.8658366e-01   8.3011697e-01   2.0457352e-02
   2.3000000e+01   9.3415938e-05   1.8391215e-03   1.9195953e-01   9.5438122e-01   7.3177715e-01   7.6190678e-03
   2.4000000e+01   4.1817144e-05   7.2720226e-03   1.1806153e-01   9.4660175e-01   7.1258041e-01   3.0353272e-03
   2.5000000e+01   1.0337952e-05   3.7456788e-03   4.5216219e-02   9.0808403e-01   7.2095078e-01   1.3922932e-03
   2.6000000e+01   7.0752592e-06   6.3207959e-03   8.0592616e-02   8.1531260e-01   5.0160463e-01   9.1688406e-04
   2.7000000e+01   4.4638106e-06   5.0267656e-03   7.2384135e-02   9.4774752e-01   5.7352599e-01   4.5087618e-04
   2.8000000e+01   1.2853600e-06   2.6978913e-03   5.4057885e-02   9.8114512e-01   7.8507342e-01   1.2413299e-04
   2.9000000e+01   4.9854711e-07   3.7824687e-03   4.7992367e-02   9.5060419e-01   8.5600441e-01   4.0281259e-05
   3.0000000e+01   2.2687506e-07   4.0559625e-03   5.6552280e-02   9.5708650e-01   7.1686481e-01   1.5162665e-05
   3.1000000e+01   4.7121904e-08   3.7558187e-03   4.3573590e-02   9.8383994e-01   8.4792748e-01   3.4084363e-06
   3.2000000e+01   1.5084784e-08   5.5703301e-03   5.0909584e-02   8.8447205e-01   8.0152783e-01   1.6152858e-06
   3.3000000e+01   1.1143307e-08   6.2412457e-03   7.2281925e-02   8.6694405e-01   5.6674108e-01   9.3982684e-07
   3.4000000e+01   3.8958496e-09   4.0305822e-03   4.9918378e-02   9.8652015e-01   7.7612178e-01   2.5050480e-07
   3.5000000e+01   5.7170727e-10   3.8770476e-03   3.5372883e-02   9.9223958e-01   9.2576370e-01   3.5319992e-08
   3.6000000e+01   1.7413523e-10   5.6830866e-03   4.3061758e-02   9.1877716e-01   8.7400155e-01   1.4032903e-08
   3.7000000e+01   9.0960367e-11   6.3450655e-03   5.7788715e-02   9.3183023e-01   6.2662401e-01   6.6540716e-09
   3.8000000e+01   1.7751584e-11   4.1052210e-03   3.5065547e-02   9.9246271e-01   8.6773986e-01   1.1634841e-09
   3.9000000e+01   2.2069919e-12   4.6809546e-03   2.8342795e-02   9.9318612e-01   9.2592571e-01   1.5655366e-10
   4.0000000e+01   5.1085320e-13   5.5029540e-03   3.2043212e-02   9.6972875e-01   8.5634164e-01   4.2148391e-11
   4.1000000e+01   1.8151642e-13   4.8944642e-03   2.9742864e-02   9.4109407e-01   6.7121247e-01   1.8235110e-11


==> data/quadratic_n16__l17_6_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   8.8261146e-02   1.1370353e-01   3.6486094e-01   8.5370431e-01   1.0576491e+00   1.3750333e+00
   3.0000000e+00   4.4109876e-02   9.5015941e-02   3.1577471e-01   7.5228683e-01   1.7401542e-01   1.2053815e+00
   4.0000000e+00   2.6662636e-02   6.5736422e-02   2.1132255e-01   8.3849750e-01   3.4420790e-01   8.8679069e-01
   5.0000000e+00   1.5131873e-02   1.6017727e-02   1.1835014e-01   9.6250371e-01   4.4244837e-01   5.2014954e-01
   6.0000000e+00   7.2220294e-03   5.5508439e-03   1.2041676e-01   9.9219017e-01   8.2696541e-01   1.0768213e-01
   7.0000000e+00   2.2295241e-03   7.3939084e-03   1.0288934e-01   9.9201516e-01   8.8723446e-01   1.7656233e-02
   8.0000000e+00   4.3069897e-04   2.7834928e-02   8.7981097e-02   9.8597644e-01   8.2238304e-01   4.1261697e-03
   9.0000000e+00   5.0543214e-05   2.9516664e-02   8.8571870e-02   9.9702416e-01   9.4846584e-01   3.7592856e-04
   1.0000000e+01   9.6601310e-06   2.0014827e-02   6.9723503e-02   9.9026620e-01   8.3924693e-01   7.7207043e-05
   1.1000000e+01   1.0480051e-06   1.2689221e-02   5.6876493e-02   9.9911559e-01   9.7469563e-01   3.7541826e-06
   1.2000000e+01   1.4720812e-07   7.7385399e-03   5.2693609e-02   9.9602312e-01   9.6414346e-01   3.5524697e-07
   1.3000000e+01   1.7247286e-08   4.2775119e-02   1.0797490e-01   9.8838741e-01   7.9724127e-01   8.6746609e-08
   1.4000000e+01   2.5640556e-09   7.1630854e-02   1.7616856e-01   9.9553427e-01   8.6690466e-01   1.3840665e-08
   1.5000000e+01   3.3293171e-10   3.2371208e-02   7.8418875e-02   9.9867419e-01   9.2631640e-01   1.2290569e-09
   1.6000000e+01   6.1209124e-12   9.4781314e-03   2.2724801e-02   9.9983160e-01   9.9469940e-01   2.3420046e-11
   1.7000000e+01   5.9045385e-13   2.5945981e-02   5.9231501e-02   9.9916288e-01   9.3163388e-01   1.8491153e-12
   1.8000000e+01   5.3809661e-15   6.5465529e-03   1.7410884e-02   9.9993161e-01   1.0026210e+00   2.2199464e-14


==> data/quadratic_n16__l17_7_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.1798863e-02   1.4921882e-01   1.3656576e+00  -1.0398046e-01   9.5801008e-02   2.9481914e+00
   3.0000000e+00   1.4040273e-02   1.4922340e-01   1.3563558e+00   2.7945930e-01   2.5301255e-02   2.9282217e+00
   4.0000000e+00   1.6511871e-02   6.0178362e-02   5.4697883e-01   2.8596362e-01   9.7330673e-02   2.8597907e+00
   5.0000000e+00   2.1702245e-02   2.4093577e-02   2.8136891e-01   2.3749108e-01   9.3076477e-02   2.8085031e+00
   6.0000000e+00   5.0187195e-03   2.9413548e-02   2.5545734e-01   1.1704701e-01   2.9521159e-02   2.8000097e+00
   7.0000000e+00   5.9061110e-03   5.2221225e-02   4.9498415e-01   2.6013730e-01   3.4597833e-02   2.7763853e+00
   8.0000000e+00   4.2897972e-03   1.6018505e-02   1.8813389e-01   2.8610694e-01   6.0642157e-02   2.7329803e+00
   9.0000000e+00   8.5397103e-03   4.7773251e-03   3.1842166e-01   3.0792154e-01   1.0816125e-01   2.6568849e+00
   1.0000000e+01   8.8332180e-03   3.6997657e-03   3.5880596e-01   2.9084489e-01   1.0451257e-01   2.5897869e+00
   1.1000000e+01   1.9410392e-03   9.4468897e-03   1.2822968e-01  -4.4072737e-02   3.0699643e-02   2.5945070e+00
   1.2000000e+01   8.8754226e-04   2.0755633e-02   1.7598720e-01   2.6421852e-01   1.4343034e-02   2.5849238e+00
   1.3000000e+01   1.7627584e-03   7.9094105e-03   1.5248288e-01   3.1504087e-01   5.7773229e-02   2.5418305e+00
   1.4000000e+01   1.2553081e-03   2.3150384e-03   3.6308657e-01   3.3666779e-01   7.5652766e-02   2.4836996e+00
   1.5000000e+01   1.8752306e-03   9.0002715e-04   5.5251298e-01   3.8197457e-01   1.0598454e-01   2.3955356e+00
   1.6000000e+01   2.4993246e-03   8.0363857e-04   5.6137673e-01   3.5574112e-01   1.5389742e-01   2.3363209e+00
   1.7000000e+01   2.8685311e-04   3.5291506e-03   1.7740808e-01   3.0632628e-01   3.7737490e-02   2.3108377e+00
   1.8000000e+01   1.9273838e-04   5.0103680e-03   1.3669332e-01   3.5443049e-01   1.4394375e-02   2.2992586e+00
   1.9000000e+01   5.1897587e-04   1.7014857e-03   2.0683475e-01   4.3393199e-01   5.1974169e-02   2.2499803e+00
   2.0000000e+01   1.2143558e-03   8.7996706e-04   2.5155214e-01   4.3797111e-01   1.0881766e-01   2.1540236e+00
   2.1000000e+01   7.8864666e-04   1.2092471e-03   1.2073961e-01   3.9536989e-01   7.3459319e-02   2.0965070e+00
   2.2000000e+01   1.9570606e-04   2.4760612e-03   7.9375688e-02   1.6827581e-01   1.2746686e-02   2.0921759e+00
   2.3000000e+01   1.7331662e-04   5.8213384e-03   1.2827796e-01   3.7197651e-01   1.3209863e-02   2.0820535e+00
   2.4000000e+01   3.2601864e-04   3.2829889e-03   1.5092074e-01   5.3683984e-01   1.5593768e-02   2.0648056e+00
   2.5000000e+01   6.4357309e-04   1.3226935e-03   1.4855598e-01   5.6290685e-01   7.7149157e-02   1.9795191e+00
   2.6000000e+01   5.8830990e-04   5.6749546e-04   1.3379795e-01   5.4742386e-01   1.0427565e-01   1.8744985e+00
   2.7000000e+01   2.7233446e-04   1.0848551e-04   2.4299783e-01   6.8899936e-01   1.1382106e-01   1.7344024e+00
   2.8000000e+01   2.1383527e-04   4.7138802e-04   1.0108875e-01   7.2202394e-01   1.2718407e-01   1.5825088e+00
   2.9000000e+01   3.2788012e-04   7.1903300e-04   1.4578643e-01   7.2352361e-01   8.0594863e-02   1.4928276e+00
   3.0000000e+01   3.4082740e-04   3.5964865e-04   1.3925072e-01   7.3897275e-01   1.2098079e-01   1.3648015e+00
   3.1000000e+01   2.5046398e-04   1.8975877e-04   1.7149640e-01   8.1599717e-01   1.0949409e-01   1.2458591e+00
   3.2000000e+01   1.6404745e-04   1.3521035e-03   1.8934175e-01   8.7307364e-01   4.3474071e-02   1.1988621e+00
   3.3000000e+01   2.5741495e-04   1.3628436e-03   1.8790369e-01   8.8596230e-01   5.3974496e-02   1.1419277e+00
   3.4000000e+01   3.6257884e-04   1.1144623e-03   1.9586151e-01   9.0500959e-01   1.0756789e-01   1.0320846e+00
   3.5000000e+01   3.5851707e-04   4.6908304e-04   1.4689260e-01   9.0936394e-01   2.2517851e-01   8.2642010e-01
   3.6000000e+01   1.7502098e-04   8.9965530e-05   2.1550214e-01   9.2848999e-01   3.2869752e-01   5.8299668e-01
   3.7000000e+01   9.2031612e-05   4.0470227e-04   9.2226279e-02   9.1317366e-01   3.9843613e-01   3.8277122e-01
   3.8000000e+01   2.0142682e-04   5.4892888e-04   1.1584673e-01   9.3637552e-01   1.9799177e-01   3.1294010e-01
   3.9000000e+01   2.3265351e-04   1.1360180e-03   1.8376393e-01   8.9437740e-01   1.8947641e-01   2.6125803e-01
   4.0000000e+01   1.5492926e-04   3.6123750e-04   1.0774798e-01   8.9818887e-01   4.8547024e-01   1.5753522e-01
   4.1000000e+01   5.1129429e-05   3.8123045e-04   7.5797679e-02   8.0066511e-01   4.1785249e-01   1.1200309e-01
   4.2000000e+01   8.3624970e-06   9.7688717e-04   5.4812014e-02   5.8615033e-01   2.4075000e-01   9.8647274e-02
   4.3000000e+01   1.8758107e-05   1.2909354e-03   8.8855350e-02   4.3916337e-01   6.9961229e-02   9.5817217e-02
   4.4000000e+01   3.0528387e-05   1.0848900e-03   1.0168451e-01   5.8901281e-01   1.1130760e-01   8.9949159e-02
   4.5000000e+01   3.9522201e-05   7.6976567e-04   9.1766713e-02   7.4990130e-01   2.0218155e-01   7.7253968e-02
   4.6000000e+01   3.3800918e-05   3.7315099e-04   8.3025003e-02   8.2566975e-01   3.3722805e-01   5.7648481e-02
   4.7000000e+01   1.3585594e-05   1.7606493e-04   1.2878871e-01   8.1127792e-01   3.7282196e-01   4.2129633e-02
   4.8000000e+01   2.7150476e-06   7.3554508e-04   4.8644607e-02   6.1130070e-01   2.4535376e-01   3.6733286e-02
   4.9000000e+01   7.4699837e-06   1.1301105e-03   7.1603059e-02   3.9337889e-01   1.0187115e-01   3.5428675e-02
   5.0000000e+01   1.2014245e-05   1.0723098e-03   8.4121839e-02   5.7892457e-01   1.3819570e-01   3.2837781e-02
   5.1000000e+01   1.5122269e-05   7.8596872e-04   7.5676416e-02   8.2050701e-01   2.5987651e-01   2.6292275e-02
   5.2000000e+01   1.2314300e-05   3.2956911e-04   8.1811073e-02   9.3400279e-01   5.0194094e-01   1.4740478e-02
   5.3000000e+01   4.5797537e-06   2.0496628e-04   1.1340019e-01   9.4438933e-01   7.1802222e-01   5.8845875e-03
   5.4000000e+01   4.0450894e-07   7.4884682e-04   4.2589448e-02   7.4188436e-01   5.9543160e-01   4.0387996e-03
   5.5000000e+01   7.1002172e-07   1.1737945e-03   5.5081085e-02   2.5330009e-01   2.2292993e-01   3.9090101e-03
   5.6000000e+01   1.0214618e-06   9.7182876e-04   5.4458474e-02   3.1090353e-01   1.4330511e-01   3.7726064e-03
   5.7000000e+01   1.3721830e-06   6.5696905e-04   4.8059870e-02   6.2300106e-01   3.1099464e-01   3.1771028e-03
   5.8000000e+01   1.1593996e-06   3.6539926e-04   6.7183663e-02   8.8063360e-01   4.7482352e-01   1.9819782e-03
   5.9000000e+01   4.1421700e-07   1.4482907e-04   1.4837048e-01   9.7807790e-01   7.5298945e-01   6.0775491e-04
   6.0000000e+01   5.4558810e-08   6.1592404e-04   4.1956258e-02   9.8984547e-01   8.7429096e-01   1.1133499e-04
   6.1000000e+01   1.2592492e-09   8.4147556e-04   4.1713037e-02   9.9523307e-01   9.2133787e-01   1.3622794e-05
   6.2000000e+01   4.5373086e-10   7.0815398e-04   4.0502036e-02   9.9899670e-01   9.5459110e-01   8.5914935e-07
   6.3000000e+01   5.0024148e-10   1.3063761e-05   4.6200350e-01   9.9986403e-01   9.9506207e-01   1.4755983e-08
   6.4000000e+01   1.2218326e-11   1.1364751e-03   4.9162225e-02   9.8664355e-01   1.0788634e+00   2.7621295e-09
   6.5000000e+01   5.6052295e-13   2.2330678e-02   6.8283072e-02   9.9135500e-01   9.3108267e-01   3.9881949e-10
   6.6000000e+01   4.6112158e-14   2.7935650e-03   6.0148402e-02   9.9914777e-01   8.1257290e-01   7.6208874e-11


==> data/quadratic_n16__l17_7_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.3522524e-01   6.8840803e-02   7.3683160e-01   9.1768744e-02   8.0477164e-01   1.8679365e+00
   3.0000000e+00   3.1450357e-02   6.7748249e-02   6.0514504e-01  -1.6729843e-01   1.4447279e-01   1.9314974e+00
   4.0000000e+00   2.8031055e-03   1.9011655e-01   1.7300859e+00   4.0921921e-01   4.5318167e-02   1.8973593e+00
   5.0000000e+00   2.6831139e-03   8.9995568e-02   7.9399366e-01   5.9377995e-01   7.2922751e-03   1.8891766e+00
   6.0000000e+00   1.9426680e-02   5.9763574e-03   2.3648405e-01   5.9573965e-01   4.7320000e-01   1.6621271e+00
   7.0000000e+00   6.1715793e-03   5.2879846e-03   1.3595481e-01   5.4874302e-01   2.0148620e-01   1.5046321e+00
   8.0000000e+00   3.2088173e-03   1.2204350e-02   1.2934680e-01  -2.1404032e-01   1.3998135e-01   1.5633107e+00
   9.0000000e+00   9.0980149e-04   7.5490768e-03   1.2697639e-01   7.2354369e-01   3.4800919e-02   1.5244092e+00
   1.0000000e+01   2.3932756e-03   1.0146665e-02   1.5696150e-01   7.3324196e-01   1.1236800e-01   1.4036495e+00
   1.1000000e+01   1.5556937e-03   1.2363705e-03   1.9081125e-01   8.7396882e-01   2.2469177e-01   1.1383755e+00
   1.2000000e+01   4.1325480e-03   2.5622602e-04   2.4177918e-01   9.4488489e-01   6.2425625e-01   5.2166332e-01
   1.3000000e+01   1.2713452e-03   8.1516355e-04   1.9616388e-01   9.2538209e-01   8.2831320e-01   2.0410996e-01
   1.4000000e+01   3.2251458e-04   1.7536130e-03   1.5956100e-01   3.5691205e-01   7.5300517e-01   2.0709906e-01
   1.5000000e+01   3.0228936e-04   6.4976732e-04   1.9222565e-01   9.8633285e-01   5.1758176e-01   1.0290033e-01
   1.6000000e+01   5.0697306e-04   4.7763105e-04   1.9406656e-01   9.9066232e-01   9.5095994e-01   1.4612006e-02
   1.7000000e+01   1.2867474e-04   1.0145670e-03   7.9719902e-02   7.1913250e-01   9.2691782e-01   1.0597716e-02
   1.8000000e+01   3.5246777e-05   9.5615518e-03   1.6048458e-01   8.3052244e-01   6.7006016e-01   6.1428426e-03
   1.9000000e+01   6.5580111e-06   2.1740242e-03   5.1685706e-02   9.2113385e-01   6.0109190e-01   3.0955251e-03
   2.0000000e+01   5.0388616e-06   1.6147561e-03   4.9579874e-02   9.7927755e-01   8.3523264e-01   7.6931376e-04
   2.1000000e+01   8.7334376e-07   3.2048327e-04   6.7705776e-02   9.9813606e-01   9.9702183e-01   4.6957485e-05
   2.2000000e+01   7.2948867e-08   1.4410423e-03   4.8126512e-02   9.9016805e-01   8.1611634e-01   1.0485432e-05
   2.3000000e+01   3.1338071e-08   5.8642342e-03   1.2861182e-01   9.7137142e-01   8.2730164e-01   2.9132460e-06
   2.4000000e+01   6.9499529e-09   1.6029839e-03   5.2531173e-02   9.8716764e-01   7.8873070e-01   7.4203340e-07
   2.5000000e+01   8.9408289e-10   2.5482241e-03   7.4630849e-02   9.9593366e-01   9.7319924e-01   6.8945204e-08
   2.6000000e+01   1.8434188e-10   1.8414273e-03   5.8287281e-02   9.8808110e-01   8.3748156e-01   1.4847404e-08
   2.7000000e+01   4.7149562e-11   3.9218886e-03   1.0233832e-01   9.6017693e-01   9.5364119e-01   4.1493907e-09
   2.8000000e+01   1.5055998e-11   4.0043013e-03   1.0822927e-01   9.5807637e-01   6.3028713e-01   1.8064650e-09
   2.9000000e+01   4.6331210e-12   4.0204494e-03   1.0199018e-01   9.4949074e-01   7.7480806e-01   6.4877348e-10
   3.0000000e+01   3.8539241e-12   4.4725249e-03   1.2081806e-01   9.2151246e-01   6.6626489e-01   3.0149900e-10
   3.1000000e+01   3.8488730e-13   7.9805762e-04   3.5964445e-02   9.9717236e-01   9.2633618e-01   3.1136275e-11
   3.2000000e+01   6.4604014e-14   4.8877006e-03   1.1259346e-01   9.9407657e-01   8.6846950e-01   5.1716992e-12


==> data/quadratic_n16__l17_7_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   9.4252321e-02   6.5143355e-02   2.4001294e-01   8.7519347e-01   1.0747868e+00   1.2866706e+00
   3.0000000e+00   4.9177763e-02   5.6076977e-02   2.3158590e-01   8.3180640e-01   2.4098054e-01   1.0430553e+00
   4.0000000e+00   2.1319571e-02   4.2602846e-02   1.3632521e-01   8.9491415e-01   3.3874535e-01   7.4375942e-01
   5.0000000e+00   5.6077505e-03   4.6857577e-03   6.4628025e-02   9.9228198e-01   7.2234610e-01   2.2093768e-01
   6.0000000e+00   4.4037059e-04   4.9617349e-04   7.1541950e-02   9.9986480e-01   1.0104647e+00   4.3223630e-03
   7.0000000e+00   1.3010457e-04   6.8554105e-04   7.0731843e-02   9.9709596e-01   1.2681773e+00   1.2170715e-03
   8.0000000e+00   3.3975130e-05   6.8399357e-03   6.4077210e-02   9.9795728e-01   1.0508811e+00   1.0096698e-04
   9.0000000e+00   4.1018736e-06   1.6281552e-02   5.4976209e-02   9.9390022e-01   1.0100246e+00   1.1253338e-05
   1.0000000e+01   3.7472604e-07   4.0689557e-02   1.1211854e-01   9.2533625e-01   9.0502958e-01   4.2727904e-06
   1.1000000e+01   1.0493496e-07   2.5485167e-02   6.9405545e-02   9.9814686e-01   7.0738258e-01   1.2692900e-06
   1.2000000e+01   1.1666942e-09   3.2669794e-03   1.9168045e-02   9.9998848e-01   9.9669278e-01   7.3897298e-09
   1.3000000e+01   2.5609861e-11   1.8091124e-03   2.0188655e-02   9.9983710e-01   1.0102161e+00   1.5385796e-10
   1.4000000e+01   8.1081214e-13   5.5380354e-03   1.9550357e-02   9.9992097e-01   1.0185893e+00   3.4629348e-12
   1.5000000e+01   5.6378069e-14   2.6082535e-02   6.6822341e-02   9.9942950e-01   9.8376218e-01   1.2892386e-13


==> data/quadratic_n16__l3_1_1.dat <==
   1.0000000e+00   6.7057230e-01   1.0000000e-06   9.7862222e+00   3.6776351e-01   9.8908101e-02   3.8720191e+00
   2.0000000e+00   1.6100425e-01   1.0000000e-06   3.1507678e+00   3.5929564e-01   2.3544353e-01   3.6451435e+00
   3.0000000e+00   1.0536984e-01   1.0000000e-06   2.4572804e+00   2.8559287e-01   7.9195113e-02   3.5734246e+00
   4.0000000e+00   4.5860592e-02   1.0000000e-06   8.9595484e-01   3.2072062e-01   1.4788113e-01   3.4405451e+00
   5.0000000e+00   2.7019900e-02   1.0000000e-06   5.4813701e-01   3.0357503e-01   1.1051841e-01   3.3447921e+00
   6.0000000e+00   4.8005095e-02   1.0000000e-06   8.7728899e-01   2.7321853e-01   1.6598895e-01   3.3095639e+00
   7.0000000e+00   1.6469184e-02   1.0000000e-06   7.8613341e-01   2.6433048e-01   1.1874500e-01   3.2280118e+00
   8.0000000e+00   2.7561761e-02   1.0000000e-06   3.3002105e-01   2.5310147e-01   1.0917408e-01   3.1879744e+00
   9.0000000e+00   1.1838204e-02   1.0000000e-06   4.2433984e-01   2.5372289e-01   6.0189732e-02   3.1447712e+00
   1.0000000e+01   2.0484903e-02   1.0000000e-06   6.9454658e-01   2.5927048e-01   7.2188151e-02   3.0936919e+00
   1.1000000e+01   2.1948155e-02   1.0000000e-06   5.9132808e-01   2.0456137e-01   4.5528909e-01   3.0625288e+00
   1.2000000e+01   5.3984841e-03   1.0000000e-06   2.6888472e-01   2.0096287e-01   4.0846724e-02   3.0398605e+00
   1.3000000e+01   7.9737784e-03   1.0000000e-06   3.6695862e-01   2.0590004e-01   2.8289236e-02   3.0233254e+00
   1.4000000e+01   1.0485963e-02   1.0000000e-06   4.2254720e-01   2.6488915e-01   7.6339473e-02   2.9948254e+00
   1.5000000e+01   9.1436755e-03   1.0000000e-06   5.8961945e-01   2.3756323e-01   2.3444275e-01   2.9751975e+00
   1.6000000e+01   6.8715871e-03   1.0000000e-06   3.3645904e-01   2.4854612e-01   3.1307189e-02   2.9534250e+00
   1.7000000e+01   1.0533368e-02   1.0000000e-06   4.5065506e-01   2.6998200e-01   1.9730561e-01   2.9174676e+00
   1.8000000e+01   9.0916449e-03   1.0000000e-06   3.3371395e-01   2.4014581e-01   5.8344687e-02   2.9075418e+00
   1.9000000e+01   7.9575547e-03   1.0000000e-06   4.7898235e-01   2.2323104e-01   1.9558182e-01   2.8791429e+00
   2.0000000e+01   5.1866016e-03   1.0000000e-06   1.6531623e-01   2.9161645e-01   3.8534841e-02   2.8487663e+00
   2.1000000e+01   3.7630060e-03   1.0000000e-06   5.1829251e-01   1.3191826e-01   5.1201008e-02   2.8400658e+00
   2.2000000e+01   7.7936186e-03   1.0000000e-06   5.3453706e-01   2.2371694e-01   7.6109389e-02   2.8284668e+00
   2.3000000e+01   6.1013593e-03   1.0000000e-06   4.1965784e-01   2.5456892e-01   2.7041305e-01   2.7859333e+00
   2.4000000e+01   5.3021935e-03   1.0000000e-06   2.3701736e-01   2.0089302e-01   3.3044908e-01   2.7651141e+00
   2.5000000e+01   3.7265494e-03   1.0000000e-06   2.0515134e-01   2.2938723e-01   1.5160697e-01   2.7535664e+00
   2.6000000e+01   9.6631761e-03   1.0000000e-06   5.1266397e-01  -6.9218098e-02   1.2867408e-01   2.7714694e+00
   2.7000000e+01   4.3334368e-03   1.0000000e-06   7.0947702e-01  -1.3854259e-01   1.8005089e+00   2.7833429e+00
   2.8000000e+01   1.9267377e-03   1.0000000e-06   2.1807220e-01  -5.5136462e-02   7.5965536e-02   2.7867572e+00
   2.9000000e+01   1.6653767e-03   1.0000000e-06   2.2766877e-01   2.3027664e-01   7.4559928e-02   2.7752559e+00
   3.0000000e+01   3.2929812e-03   1.0000000e-06   3.1720534e-01   1.8461924e-01   3.4116887e-01   2.7558614e+00
   3.1000000e+01   2.2343526e-03   1.0000000e-06   7.2265539e-01   1.8013504e-01   5.2240956e-01   2.7518982e+00
   3.2000000e+01   1.4762397e-03   1.0000000e-06   2.4842756e-01   2.4823661e-01   3.5967194e-02   2.7458603e+00
   3.3000000e+01   3.0011774e-03   1.0000000e-06   2.2164376e-01   4.2555428e-03   3.8875457e-02   2.7474805e+00
   3.4000000e+01   2.2385976e-03   1.0000000e-06   2.9301967e-01  -3.0534769e-02   1.9708530e-01   2.7503795e+00
   3.5000000e+01   2.8802589e-03   1.0000000e-06   7.6014138e-01   2.6982936e-01   6.6170580e-02   2.7473321e+00
   3.6000000e+01   1.1307462e-03   1.0000000e-06   6.6788455e-01   9.5338967e-02   2.8810250e-02   2.7409186e+00
   3.7000000e+01   2.5417366e-03   1.0000000e-06   3.0157474e-01   2.2875633e-01   1.3548020e-01   2.7306742e+00
   3.8000000e+01   4.0170883e-03   1.0000000e-06   3.2495791e-01   3.5340190e-01   7.4151664e-02   2.6658538e+00
   3.9000000e+01   1.3654369e-03   1.0000000e-06   7.5405554e-01   2.6501573e-01   4.0403505e+00   2.6550135e+00
   4.0000000e+01   2.4834068e-03   1.0000000e-06   1.8132685e-01   2.9697285e-01   8.2712438e-02   2.6245006e+00
   4.1000000e+01   3.1738529e-03   1.0000000e-06   3.0361729e-01   2.6364833e-01   2.0794060e-01   2.5918733e+00
   4.2000000e+01   1.7889547e-03   1.0000000e-06   2.9652658e-01   2.0240244e-01   9.1953023e-01   2.5778307e+00
   4.3000000e+01   2.0607739e-03   1.0000000e-06   8.9188692e-01   2.0973766e-01   2.0047040e-01   2.5744920e+00
   4.4000000e+01   1.8269008e-03   1.0000000e-06   1.6460748e-01   1.1598647e-01   2.6612628e-02   2.5674473e+00
   4.5000000e+01   1.1503465e-03   1.0000000e-06   2.0229344e-01  -1.3465828e-01   7.1504333e-02   2.5814108e+00
   4.6000000e+01   2.3299855e-03   1.0000000e-06   3.4404668e-01  -3.1776010e-02   1.4490948e-01   2.5833194e+00
   4.7000000e+01   6.2746109e-04   1.0000000e-06   8.2070190e-01  -5.5882928e-03   1.4558842e-01   2.5840098e+00
   4.8000000e+01   1.6435728e-03   1.0000000e-06   8.8270151e-01   2.5187259e-01   9.3593942e-02   2.5802441e+00
   4.9000000e+01   9.8004068e-04   1.0000000e-06   1.5167492e-01   2.5417543e-01   2.2083901e-01   2.5477636e+00
   5.0000000e+01   1.7651366e-03   1.0000000e-06   2.5603932e-01   2.4657936e-01   2.7285910e-01   2.5424940e+00
   5.1000000e+01   1.2114960e-03   1.0000000e-06   2.2169247e-01   2.4912393e-01   1.5465313e-02   2.5376676e+00
   5.2000000e+01   2.6207257e-03   1.0000000e-06   7.8440307e-01  -1.7519671e-01   3.0686291e-02   2.5524621e+00
   5.3000000e+01   9.8030009e-04   1.0000000e-06   7.1990847e-01  -1.9684793e-01   9.1649550e-01   2.5561225e+00
   5.4000000e+01   7.6894117e-04   1.0000000e-06   1.7690775e-01   3.4792279e-01   1.3672910e-02   2.5441737e+00
   5.5000000e+01   8.4722735e-04   1.0000000e-06   3.1590579e-01   2.7114773e-01   7.7803531e-02   2.5375764e+00
   5.6000000e+01   1.3538478e-03   1.0000000e-06   2.8281698e-01   2.9393136e-01   2.8269339e-01   2.4907686e+00
   5.7000000e+01   1.1430954e-03   1.0000000e-06   8.9071029e-01   2.8606260e-01   1.3048009e+00   2.4871667e+00
   5.8000000e+01   1.6796514e-03   1.0000000e-06   1.4641648e-01   2.2334067e-01   3.7158858e-02   2.4681701e+00
   5.9000000e+01   1.5591896e-03   1.0000000e-06   2.8360510e-01   2.7947781e-01   4.3592266e-01   2.4340106e+00
   6.0000000e+01   1.7109066e-03   1.0000000e-06   2.9259930e-01   2.6747727e-01   2.0956794e-01   2.4256778e+00
   6.1000000e+01   1.3128573e-03   1.0000000e-06   9.0791400e-01   2.4646506e-01   4.5480456e-02   2.4008694e+00
   6.2000000e+01   1.1928761e-03   1.0000000e-06   9.2126608e-01   9.9277107e-02   3.4227781e-02   2.3971389e+00
   6.3000000e+01   7.8232567e-04   1.0000000e-06   9.0477443e-01   1.4526191e-01   2.6808626e-02   2.3968480e+00
   6.4000000e+01   2.3136280e-04   1.0000000e-06   1.0896767e+00  -1.8158006e-01   1.3632699e-02   2.4029961e+00
   6.5000000e+01   1.2710897e-03   1.0000000e-06   3.3324521e-01   1.3598172e-01   2.2141783e-02   2.3995233e+00
   6.6000000e+01   7.1916265e-04   1.0000000e-06   1.9930055e-01   3.1706765e-01   6.5743352e-02   2.3933441e+00
   6.7000000e+01   2.4917367e-03   1.0000000e-06   9.1655672e-01   3.6118606e-01   5.9137653e-02   2.3807925e+00
   6.8000000e+01   1.1385529e-03   1.0000000e-06   3.0078722e-01   3.5168705e-01   6.4124395e-01   2.3644358e+00
   6.9000000e+01   9.0273031e-04   1.0000000e-06   1.7291831e-01   3.5173261e-01   1.2107344e-01   2.3402223e+00
   7.0000000e+01   1.1555065e-03   1.0000000e-06   3.3716605e-01  -2.6435583e-02   5.8776602e-02   2.3407400e+00
   7.1000000e+01   1.1237872e-03   1.0000000e-06   6.7161479e-01  -2.9415048e-01   1.6986048e-01   2.3481697e+00
   7.2000000e+01   5.9174545e-04   1.0000000e-06   4.2832877e-01  -2.4544765e-01   4.8891732e-01   2.3526369e+00
   7.3000000e+01   9.6494420e-04   1.0000000e-06   2.0318599e-01   1.9218978e-01   4.5805615e-02   2.3500852e+00
   7.4000000e+01   3.9620627e-04   1.0000000e-06   2.6735549e-01   2.4196675e-02   4.1445969e-03   2.3498697e+00
   7.5000000e+01   2.8046034e-04   1.0000000e-06   6.2489187e-01  -2.0513713e-01   1.1828390e-02   2.3527599e+00
   7.6000000e+01   5.9045818e-04   1.0000000e-06   8.9975878e-01  -9.0912255e-02   3.2818043e-02   2.3532036e+00
   7.7000000e+01   4.1443708e-04   1.0000000e-06   2.5571785e-01  -8.6021581e-02   3.1018778e-02   2.3548435e+00
   7.8000000e+01   6.3825069e-04   1.0000000e-06   1.5637674e-01   4.5219378e-01   2.6250132e-02   2.3275443e+00
   7.9000000e+01   1.7577928e-03   1.0000000e-06   2.9414657e-01   4.4060651e-01   1.7279403e+00   2.2749670e+00
   8.0000000e+01   1.7343691e-03   1.0000000e-06   7.3486505e-01   3.9313442e-01   4.8793016e+00   2.2582725e+00
   8.1000000e+01   8.8404892e-04   1.0000000e-06   3.7910750e-01   3.8209674e-01   1.8110478e+00   2.2346355e+00
   8.2000000e+01   5.7268937e-04   1.0000000e-06   1.0833608e-01   3.6457025e-01   9.1954360e-01   2.1910806e+00
   8.3000000e+01   9.4873316e-04   1.0000000e-06   2.0653279e-01  -2.8807145e-01   2.7919580e+00   2.2053231e+00
   8.4000000e+01   9.3969689e-04   1.0000000e-06   7.3269167e-01  -3.1011879e-01   2.1866618e+00   2.2112374e+00
   8.5000000e+01   1.3540065e-03   1.0000000e-06   3.8599700e-01  -3.0582013e-01   6.1932610e-01   2.2246984e+00
   8.6000000e+01   8.7224062e-04   1.0000000e-06   1.4106628e-01  -2.9626678e-01   3.1822798e-01   2.2382066e+00
   8.7000000e+01   9.7892633e-04   1.0000000e-06   1.7580278e-01   3.8047304e-01   4.8485655e-02   2.1992084e+00
   8.8000000e+01   6.5955052e-04   1.0000000e-06   7.6048719e-01   3.5385967e-01   1.3946628e+00   2.1949974e+00
   8.9000000e+01   1.0334583e-03   1.0000000e-06   5.1960393e-01   1.1737657e-01   5.7413242e-02   2.1945386e+00
   9.0000000e+01   2.0396185e-04   1.0000000e-06   9.7987934e-01  -3.3232972e-01   2.2715694e-02   2.2116052e+00
   9.1000000e+01   2.3069708e-04   1.0000000e-06   3.3654955e-01   4.1991872e-01   1.5055636e-01   2.2094256e+00
   9.2000000e+01   3.0363129e-04   1.0000000e-06   5.7152352e-01   4.9491065e-01   5.0338196e-03   2.2039424e+00
   9.3000000e+01   3.9462725e-04   1.0000000e-06   6.3802727e-01   9.3645048e-03   1.6840069e-01   2.2038958e+00
   9.4000000e+01   5.4555560e-04   1.0000000e-06   4.5145141e-01   2.5624835e-01   1.1598740e-02   2.2022668e+00
   9.5000000e+01   4.8332762e-04   1.0000000e-06   1.7519611e-01   5.1316811e-01   2.9532752e-02   2.1696091e+00
   9.6000000e+01   8.3096913e-04   1.0000000e-06   5.9300983e-01   4.7626226e-01   1.2123740e+01   2.1456170e+00
   9.7000000e+01   2.0183106e-03   1.0000000e-06   5.4890791e-01   4.9874313e-01   3.2405979e+00   2.1190479e+00
   9.8000000e+01   1.5467967e-03   1.0000000e-06   3.5751694e-01   4.7416107e-01   7.3473777e+00   2.0641527e+00
   9.9000000e+01   6.1489546e-04   1.0000000e-06   1.7040493e-01   4.2349700e-01   1.7783711e+01   2.0076335e+00
   1.0000000e+02   5.0621998e-04   1.0000000e-06   2.8262275e-01  -3.3241833e-01   4.7666540e+00   2.0139238e+00
   1.0100000e+02   1.0897346e-03   1.0000000e-06   6.0839278e-01  -3.7550709e-01   2.2332942e+00   2.0273800e+00
   1.0200000e+02   4.4548763e-04   1.0000000e-06   3.7310085e-01  -3.8163667e-01   4.4161816e+00   2.0550918e+00
   1.0300000e+02   2.3334970e-04   1.0000000e-06   1.8690679e-01  -3.8160318e-01   1.6457195e+00   2.0653192e+00
   1.0400000e+02   9.8534702e-04   1.0000000e-06   2.6337026e-01   3.5155308e-01   1.2071692e-01   2.0545702e+00
   1.0500000e+02   1.0409848e-03   1.0000000e-06   6.0412155e-01   4.5747025e-01   1.6894537e+00   2.0303318e+00
   1.0600000e+02   1.0857279e-03   1.0000000e-06   4.1129449e-01   4.3335369e-01   1.4495804e+01   1.9832192e+00
   1.0700000e+02   6.3861428e-04   1.0000000e-06   1.9675465e-01   4.0815293e-01   6.8243731e+00   1.9424625e+00
   1.0800000e+02   4.6423695e-04   1.0000000e-06   3.4988896e-01  -3.4298138e-01   5.5850397e+00   1.9498315e+00
   1.0900000e+02   7.6547899e-04   1.0000000e-06   5.6990455e-01  -3.3375381e-01   4.2160632e-01   1.9585552e+00
   1.1000000e+02   5.2208548e-04   1.0000000e-06   5.6998620e-01  -3.5086210e-01   1.3108432e+01   1.9767065e+00
   1.1100000e+02   3.8404548e-04   1.0000000e-06   1.0809772e-01  -3.4998174e-01   8.3275095e-01   1.9858543e+00
   1.1200000e+02   3.8420828e-04   1.0000000e-06   3.4455425e-01   4.4175881e-01   2.3685022e-01   1.9826187e+00
   1.1300000e+02   7.3693501e-04   1.0000000e-06   4.1606423e-01   4.2807392e-01   4.7284940e-01   1.9702557e+00
   1.1400000e+02   2.8145156e-04   1.0000000e-06   6.6219628e-01   4.0737281e-01   5.4583901e+00   1.9617927e+00
   1.1500000e+02   2.4086109e-04   1.0000000e-06   1.2617148e-01   4.2435402e-01   2.4505797e-01   1.9492320e+00
   1.1600000e+02   2.9024431e-04   1.0000000e-06   3.0439011e-01   4.3464028e-01   7.8789612e-01   1.9094700e+00
   1.1700000e+02   2.6512152e-04   1.0000000e-06   5.5340152e-01  -3.1315647e-01   3.0946363e+00   1.9112850e+00
   1.1800000e+02   2.6319835e-04   1.0000000e-06   6.9309327e-01  -3.3594643e-01   2.1696294e-01   1.9134714e+00
   1.1900000e+02   3.8397270e-04   1.0000000e-06   1.4359974e-01  -3.2900618e-01   2.6835644e-01   1.9355385e+00
   1.2000000e+02   1.7815100e-04   1.0000000e-06   1.2969866e-01  -3.3784517e-01   1.5813221e+00   1.9437473e+00
   1.2100000e+02   2.7003598e-04   1.0000000e-06   5.4205596e-01   4.4694418e-01   6.9504872e-02   1.9399881e+00
   1.2200000e+02   2.8696339e-04   1.0000000e-06   9.1920035e-01   4.4987008e-01   5.7922079e-02   1.9391989e+00
   1.2300000e+02   5.0510994e-04   1.0000000e-06   3.4265018e-01   4.2865219e-01   3.3020082e-02   1.9323911e+00
   1.2400000e+02   2.9679791e-04   1.0000000e-06   1.3909926e-01   4.4204170e-01   1.2026080e-01   1.9260147e+00
   1.2500000e+02   2.3645803e-04   1.0000000e-06   1.3582125e-01   5.0569669e-01   1.9154424e-02   1.9236868e+00
   1.2600000e+02   3.0573317e-04   1.0000000e-06   8.8094109e-01  -8.9660586e-02   7.5632860e-03   1.9237686e+00
   1.2700000e+02   3.8898344e-04   1.0000000e-06   3.5121228e-01  -3.4620338e-01   1.1465988e-02   1.9276146e+00
   1.2800000e+02   1.9825850e-04   1.0000000e-06   1.6907770e-01  -4.9176783e-02   1.7500745e-02   1.9280477e+00
   1.2900000e+02   2.5452218e-04   1.0000000e-06   1.3209000e-01   5.5193913e-01   1.8818610e-02   1.9230561e+00
   1.3000000e+02   5.2643701e-04   1.0000000e-06   8.5030584e-01   6.1149486e-01   1.8869858e-02   1.9010831e+00
   1.3100000e+02   1.2732587e-03   1.0000000e-06   8.9657839e-01   6.1203642e-01   1.3825515e+00   1.8762292e+00
   1.3200000e+02   8.2697045e-04   1.0000000e-06   3.5006779e-01   5.9227015e-01   3.5504510e+00   1.8458823e+00
   1.3300000e+02   5.2118750e-04   1.0000000e-06   1.5680441e-01   5.4560465e-01   3.5607301e+00   1.7919177e+00
   1.3400000e+02   5.6928282e-04   1.0000000e-06   2.0546043e-01   5.5084788e-02   5.4839355e-01   1.7917103e+00
   1.3500000e+02   1.6198072e-04   1.0000000e-06   7.5686055e-01  -5.2198472e-01   1.2954169e-01   1.7993249e+00
   1.3600000e+02   3.4316082e-04   1.0000000e-06   3.2552369e-01  -5.0015661e-01   1.8334567e-01   1.8097256e+00
   1.3700000e+02   2.6806055e-04   1.0000000e-06   1.6935828e-01  -4.9020734e-01   1.3569865e+00   1.8288414e+00
   1.3800000e+02   2.4196869e-04   1.0000000e-06   2.1704128e-01   6.0353866e-01   2.6853961e-01   1.8242203e+00
   1.3900000e+02   5.7609659e-04   1.0000000e-06   8.0425606e-01   6.1461872e-01   1.1715494e-01   1.8160412e+00
   1.4000000e+02   3.1152998e-04   1.0000000e-06   4.4006234e-01   6.0485828e-01   1.4598299e+00   1.8035889e+00
   1.4100000e+02   2.7201008e-04   1.0000000e-06   2.6227541e-01   5.8919060e-01   2.4162578e-01   1.7995854e+00
   1.4200000e+02   3.9820767e-04   1.0000000e-06   1.8389345e-01   5.8891389e-01   4.9526834e-03   1.7943510e+00
   1.4300000e+02   4.9242870e-04   1.0000000e-06   5.6729927e-01  -3.0608883e-01   1.7163020e-02   1.7955330e+00
   1.4400000e+02   1.8471964e-04   1.0000000e-06   5.1608660e-01  -4.2774603e-01   8.0050423e-03   1.7963022e+00
   1.4500000e+02   1.0599954e-04   1.0000000e-06   2.9407004e-01  -1.5017831e-01   1.8307964e-03   1.7967991e+00
   1.4600000e+02   9.5356985e-05   1.0000000e-06   3.4563839e-01   4.2446211e-01   1.5487290e-03   1.7965039e+00
   1.4700000e+02   4.9434449e-05   1.0000000e-06   6.9912753e-01   3.8998857e-01   2.5034158e-04   1.7963285e+00
   1.4800000e+02   1.8370940e-04   1.0000000e-06   8.2238458e-01   5.5847731e-01   6.7999667e-04   1.7956467e+00
   1.4900000e+02   2.8593458e-04   1.0000000e-06   4.0430775e-01   5.8711317e-01   1.1228817e-02   1.7926918e+00
   1.5000000e+02   2.8977047e-04   1.0000000e-06   1.6281774e-01   5.6454902e-01   1.3964174e-02   1.7891661e+00
   1.5100000e+02   1.5854434e-04   1.0000000e-06   1.9484078e-01   5.9092464e-01   9.7479893e-02   1.7827464e+00
   1.5200000e+02   3.9449250e-04   1.0000000e-06   6.3036368e-01   6.0265334e-01   7.6616859e-02   1.7725094e+00
   1.5300000e+02   2.0614324e-04   1.0000000e-06   7.5278892e-01   6.0037859e-01   4.6272506e-01   1.7686698e+00
   1.5400000e+02   2.1126295e-04   1.0000000e-06   2.6477108e-01  -1.5021586e-01   2.5695293e-02   1.7690987e+00
   1.5500000e+02   2.6763402e-04   1.0000000e-06   2.0876034e-01  -3.8861166e-01   5.8761161e-03   1.7731643e+00
   1.5600000e+02   2.6298776e-04   1.0000000e-06   3.2007568e-01   4.0799512e-01   1.0915758e-02   1.7721786e+00
   1.5700000e+02   2.0591415e-04   1.0000000e-06   7.9201832e-01   4.3732589e-01   2.9478350e-03   1.7716078e+00
   1.5800000e+02   1.6027816e-04   1.0000000e-06   3.4422250e-01   4.1981856e-01   4.7265203e-03   1.7681088e+00
   1.5900000e+02   1.5515031e-04   1.0000000e-06   2.8663238e-01  -1.3000330e-01   5.4616442e-03   1.7682661e+00
   1.6000000e+02   8.4651175e-05   1.0000000e-06   3.3190108e-01  -3.4294387e-01   2.7362764e-03   1.7699313e+00
   1.6100000e+02   1.3367430e-04   1.0000000e-06   8.3671958e-01  -1.3217834e-01   5.4963365e-03   1.7700117e+00
   1.6200000e+02   9.7545074e-05   1.0000000e-06   5.1258854e-01   4.3875618e-01   7.6039741e-04   1.7694216e+00
   1.6300000e+02   8.3548157e-05   1.0000000e-06   2.5674591e-01   4.8699687e-01   1.9755178e-03   1.7685711e+00
   1.6400000e+02   1.6215720e-04   1.0000000e-06   2.0521165e-01   5.5608222e-01   2.2773701e-03   1.7663346e+00
   1.6500000e+02   4.5396636e-04   1.0000000e-06   5.8536567e-01   6.4296830e-01   9.3373833e-03   1.7636863e+00
   1.6600000e+02   3.6304092e-04   1.0000000e-06   3.3131594e-01   6.4619791e-01   8.6574288e-02   1.7514134e+00
   1.6700000e+02   2.0636940e-04   1.0000000e-06   2.7643621e-01   6.4167198e-01   1.9701419e-01   1.7479587e+00
   1.6800000e+02   2.0499779e-04   1.0000000e-06   1.2931729e-01   6.7547842e-01   1.0462149e-02   1.7356583e+00
   1.6900000e+02   2.9409689e-04   1.0000000e-06   7.2289394e-01  -5.6386716e-01   1.0576835e-01   1.7388996e+00
   1.7000000e+02   1.4638678e-04   1.0000000e-06   4.8704662e-01  -6.0699164e-01   2.1330789e-01   1.7424236e+00
   1.7100000e+02   1.5394078e-04   1.0000000e-06   2.9621499e-01   2.1362359e-01   1.3590838e-02   1.7421080e+00
   1.7200000e+02   2.6792871e-04   1.0000000e-06   1.6177090e-01   6.7212721e-01   9.5425443e-03   1.7309782e+00
   1.7300000e+02   2.9412809e-04   1.0000000e-06   5.1525707e-01   7.0463682e-01   1.0612246e-01   1.7229076e+00
   1.7400000e+02   3.1725970e-04   1.0000000e-06   6.5189625e-01   7.2106828e-01   7.2350506e-01   1.7158987e+00
   1.7500000e+02   3.3445906e-04   1.0000000e-06   3.3034158e-01   7.2878465e-01   1.1828550e-01   1.7112818e+00
   1.7600000e+02   3.3761143e-04   1.0000000e-06   8.7221664e-02  -2.2961257e-01   1.5837921e-02   1.7144441e+00
   1.7700000e+02   5.2831059e-04   1.0000000e-06   3.4640343e-01   7.4935313e-01   2.1104266e-02   1.6875010e+00
   1.7800000e+02   2.9459216e-04   1.0000000e-06   8.5716802e-01   7.2293992e-01   6.0957895e-01   1.6845984e+00
   1.7900000e+02   3.6572258e-04   1.0000000e-06   3.3296725e-01   6.7515495e-01   2.2925128e-02   1.6780949e+00
   1.8000000e+02   2.3631172e-04   1.0000000e-06   2.1407615e-01   7.1690830e-01   1.0137333e-01   1.6704891e+00
   1.8100000e+02   3.0020512e-04   1.0000000e-06   1.9393224e-01  -6.4879816e-01   7.6239573e-02   1.6756644e+00
   1.8200000e+02   2.3035983e-04   1.0000000e-06   8.0764823e-01  -4.5654626e-01   6.4761415e-03   1.6759742e+00
   1.8300000e+02   1.3001187e-04   1.0000000e-06   4.6060317e-01  -4.6798948e-02   1.5843646e-03   1.6761005e+00
   1.8400000e+02   8.7571009e-05   1.0000000e-06   4.0528069e-01   4.3759550e-01   7.3405345e-04   1.6758314e+00
   1.8500000e+02   4.4371356e-05   1.0000000e-06   7.4850460e-01  -3.7019672e-02   2.8117068e-04   1.6758489e+00
   1.8600000e+02   5.8745264e-05   1.0000000e-06   8.7858636e-01   3.3923733e-01   3.9072627e-04   1.6756269e+00
   1.8700000e+02   2.1742122e-04   1.0000000e-06   5.8379187e-01   3.3105992e-01   1.7881981e-02   1.6750079e+00
   1.8800000e+02   1.1759935e-04   1.0000000e-06   2.9523320e-01   4.8896694e-01   1.5097237e-03   1.6737728e+00
   1.8900000e+02   1.9565720e-04   1.0000000e-06   3.5376379e-01   4.3406489e-01   1.6770173e-02   1.6722528e+00
   1.9000000e+02   1.8723089e-04   1.0000000e-06   2.5284923e-01   3.4570871e-01   4.7452942e-03   1.6719101e+00
   1.9100000e+02   2.3314360e-04   1.0000000e-06   3.4862968e-01   4.9457805e-01   4.2390723e-03   1.6684163e+00
   1.9200000e+02   2.1690695e-04   1.0000000e-06   7.4162716e-01   5.7444975e-01   4.1345678e-02   1.6671789e+00
   1.9300000e+02   1.5895725e-04   1.0000000e-06   1.7487999e-01   9.6565976e-02   3.3258935e-03   1.6666526e+00
   1.9400000e+02   1.3511337e-04   1.0000000e-06   2.6537491e-01   5.8423480e-01   2.4321905e-02   1.6607523e+00
   1.9500000e+02   1.3735392e-04   1.0000000e-06   5.3491298e-01   5.9625851e-01   2.2214896e-01   1.6573215e+00
   1.9600000e+02   1.1205752e-04   1.0000000e-06   6.3268469e-01   6.2195702e-01   3.2434388e-01   1.6547129e+00
   1.9700000e+02   1.4510413e-04   1.0000000e-06   1.6565258e-01   2.6959427e-01   7.1192341e-03   1.6543165e+00
   1.9800000e+02   2.0400411e-04   1.0000000e-06   2.3368179e-01  -3.9488906e-01   8.5799805e-03   1.6571319e+00
   1.9900000e+02   1.8137543e-04   1.0000000e-06   4.2694826e-01   2.2331828e-01   2.2311911e-02   1.6561059e+00
   2.0000000e+02   1.8520948e-04   1.0000000e-06   8.2449791e-01   7.1882408e-01   2.6044341e-02   1.6551372e+00
   2.0100000e+02   6.0848244e-05   1.0000000e-06   2.7031631e-01   5.0695866e-01   4.0667579e-03   1.6517351e+00
   2.0200000e+02   1.9943305e-04   1.0000000e-06   3.6280244e-01   7.8523624e-01   7.2002314e-02   1.6459048e+00
   2.0300000e+02   3.0969873e-04   1.0000000e-06   4.2691257e-01   7.8208321e-01   1.8459485e-01   1.6384900e+00
   2.0400000e+02   1.3964475e-04   1.0000000e-06   4.2558977e-01   7.6791619e-01   1.6230516e+00   1.6225902e+00
   2.0500000e+02   1.4137097e-04   1.0000000e-06   2.3690269e-01   7.0857412e-01   3.8923178e-01   1.6086658e+00
   2.0600000e+02   1.9396088e-04   1.0000000e-06   3.3077200e-01   3.4950334e-01   1.4124656e-01   1.6080462e+00
   2.0700000e+02   3.2530224e-04   1.0000000e-06   4.6063811e-01  -6.9932627e-01   9.3236766e-03   1.6132976e+00
   2.0800000e+02   1.6908440e-04   1.0000000e-06   5.5344395e-01  -6.9459568e-01   2.6778366e-01   1.6179935e+00
   2.0900000e+02   1.9237063e-04   1.0000000e-06   2.0404723e-01  -6.6997730e-01   2.3052506e-01   1.6219039e+00
   2.1000000e+02   2.2100474e-04   1.0000000e-06   2.4533781e-01   6.8592699e-01   4.4569301e-02   1.6203552e+00
   2.1100000e+02   1.1664412e-04   1.0000000e-06   4.1442065e-01   7.1092953e-01   2.7414336e-02   1.6183827e+00
   2.1200000e+02   8.7377119e-05   1.0000000e-06   5.6614391e-01   7.4716501e-01   2.2293786e-02   1.6166985e+00
   2.1300000e+02   1.0835516e-04   1.0000000e-06   2.1617974e-01   7.7155261e-01   1.0055659e-02   1.6151311e+00
   2.1400000e+02   1.5230746e-04   1.0000000e-06   2.0275461e-01  -5.4655580e-01   9.6959779e-03   1.6172743e+00
   2.1500000e+02   2.1369677e-04   1.0000000e-06   4.0911366e-01   8.5638735e-01   6.6215022e-03   1.6081129e+00
   2.1600000e+02   3.1752868e-04   1.0000000e-06   7.8150598e-01   8.5856684e-01   2.1770191e-01   1.6034189e+00
   2.1700000e+02   1.6152048e-04   1.0000000e-06   3.6876247e-01   8.4382107e-01   7.7928688e-02   1.5968345e+00
   2.1800000e+02   2.3052091e-04   1.0000000e-06   2.2066745e-01   8.7638798e-01   1.0844668e-01   1.5778983e+00
   2.1900000e+02   2.1589794e-04   1.0000000e-06   3.1392503e-01   8.3948209e-01   2.7284046e-01   1.5750758e+00
   2.2000000e+02   1.6053653e-04   1.0000000e-06   6.7488882e-01  -1.3076464e-01   3.1682090e-02   1.5751780e+00
   2.2100000e+02   2.6925892e-04   1.0000000e-06   4.7441673e-01  -7.9660281e-01   6.6875470e-03   1.5835823e+00
   2.2200000e+02   1.6196763e-04   1.0000000e-06   2.4481036e-01  -8.1096166e-01   6.9741658e-02   1.5863824e+00
   2.2300000e+02   2.4907238e-04   1.0000000e-06   2.6787455e-01  -1.4659574e-01   7.1877387e-03   1.5868028e+00
   2.2400000e+02   2.6086888e-04   1.0000000e-06   6.5903959e-01  -2.7010673e-01   9.4654065e-03   1.5888477e+00
   2.2500000e+02   2.9884572e-04   1.0000000e-06   7.8426848e-01   8.2373321e-01   2.0162755e-02   1.5871989e+00
   2.2600000e+02   1.6017913e-04   1.0000000e-06   2.6285692e-01   8.3021452e-01   6.3960259e-03   1.5787809e+00
   2.2700000e+02   8.2897342e-05   1.0000000e-06   2.4759861e-01   4.3290808e-01   2.6393957e-02   1.5782176e+00
   2.2800000e+02   5.8687949e-05   1.0000000e-06   3.7488539e-01   8.5684038e-01   2.2448986e-03   1.5751829e+00
   2.2900000e+02   1.0510691e-04   1.0000000e-06   7.0853979e-01   8.7507261e-01   7.3248475e-02   1.5736055e+00
   2.3000000e+02   2.1951183e-04   1.0000000e-06   4.8944310e-01   8.8998816e-01   5.8223849e-02   1.5685113e+00
   2.3100000e+02   1.1849776e-04   1.0000000e-06   1.0418359e-01   8.9605620e-01   2.0087763e-01   1.5508905e+00
   2.3200000e+02   3.4125186e-04   1.0000000e-06   2.2686467e-01   9.1067337e-01   4.1732504e-01   1.5141445e+00
   2.3300000e+02   3.0521686e-04   1.0000000e-06   6.0969363e-01   9.0673021e-01   9.4077371e+00   1.4889640e+00
   2.3400000e+02   5.9246332e-04   1.0000000e-06   5.3926487e-01   9.0572241e-01   6.0622741e+00   1.4254063e+00
   2.3500000e+02   3.0339240e-04   1.0000000e-06   3.2440278e-01   8.9866669e-01   1.2465268e+01   1.3943027e+00
   2.3600000e+02   4.9199276e-04   1.0000000e-06   1.7159461e-01   3.8624706e-01   2.1392657e-01   1.3907290e+00
   2.3700000e+02   7.1480859e-04   1.0000000e-06   5.6475163e-01  -5.3731873e-01   7.9147483e-02   1.3944376e+00
   2.3800000e+02   3.8205946e-04   1.0000000e-06   3.8357394e-01  -8.5962977e-01   2.6313387e-01   1.4141998e+00
   2.3900000e+02   4.6564026e-04   1.0000000e-06   3.4031137e-01  -8.3719280e-01   5.7858473e-01   1.4249204e+00
   2.4000000e+02   5.2021972e-04   1.0000000e-06   1.3104806e-01   8.8495258e-01   4.3279327e-02   1.3977068e+00
   2.4100000e+02   2.7829071e-04   1.0000000e-06   6.1845477e-01   8.7766545e-01   7.1951525e-01   1.3908163e+00
   2.4200000e+02   3.7011559e-04   1.0000000e-06   3.9976593e-01   8.8913763e-01   7.1050949e-02   1.3798449e+00
   2.4300000e+02   3.1933356e-04   1.0000000e-06   4.0535201e-01   8.5056043e-01   5.5994220e-01   1.3747144e+00
   2.4400000e+02   1.6577095e-04   1.0000000e-06   9.7448402e-02  -5.0107799e-01   1.8081048e-02   1.3778386e+00
   2.4500000e+02   1.8560510e-04   1.0000000e-06   5.9612896e-01  -7.2304235e-01   6.5625783e-03   1.3786561e+00
   2.4600000e+02   1.7180733e-04   1.0000000e-06   4.0546260e-01  -7.7914454e-01   4.5371611e-03   1.3810943e+00
   2.4700000e+02   1.0481777e-04   1.0000000e-06   3.8629540e-01   4.1085877e-02   4.1805029e-03   1.3810649e+00
   2.4800000e+02   4.8250630e-05   1.0000000e-06   5.1957489e-01   8.2480732e-01   1.2848344e-03   1.3796017e+00
   2.4900000e+02   6.4013798e-05   1.0000000e-06   6.3211038e-01   6.6160951e-01   1.6798314e-03   1.3780695e+00
   2.5000000e+02   1.8136195e-04   1.0000000e-06   8.1609461e-01   7.4508528e-01   3.4809795e-01   1.3766739e+00
   2.5100000e+02   4.1457676e-04   1.0000000e-06   4.4358605e-01   7.4768310e-01   1.6597939e-02   1.3681526e+00
   2.5200000e+02   1.4894183e-04   1.0000000e-06   2.0824143e-01   7.1742036e-01   3.0964806e-01   1.3492830e+00
   2.5300000e+02   1.5794875e-04   1.0000000e-06   1.9644497e-01   7.8041040e-01   4.2549094e-02   1.3478833e+00
   2.5400000e+02   2.7101221e-04   1.0000000e-06   7.0960796e-01  -4.1549793e-01   5.1610703e-03   1.3493322e+00
   2.5500000e+02   1.1876119e-04   1.0000000e-06   4.3068934e-01  -5.8061129e-01   6.3602791e-02   1.3555890e+00
   2.5600000e+02   8.2895881e-05   1.0000000e-06   3.4072833e-01  -5.8634745e-01   9.0261845e-02   1.3567109e+00
   2.5700000e+02   6.6789530e-05   1.0000000e-06   1.7917405e-01   7.7474187e-01   2.9014803e-03   1.3536634e+00
   2.5800000e+02   1.0298676e-04   1.0000000e-06   6.8279932e-01   7.1002559e-01   1.0292847e-01   1.3521185e+00
   2.5900000e+02   3.3862701e-05   1.0000000e-06   3.6042668e-01   7.3477855e-01   6.3514695e-02   1.3501478e+00
   2.6000000e+02   1.2819417e-04   1.0000000e-06   2.9092260e-01   8.6168492e-01   2.6172294e-02   1.3463436e+00
   2.6100000e+02   1.0226672e-04   1.0000000e-06   2.1094322e-01   8.8390518e-01   1.2102689e-01   1.3373504e+00
   2.6200000e+02   2.2727693e-04   1.0000000e-06   5.7673000e-01   9.0007530e-01   4.8901874e-01   1.3006823e+00
   2.6300000e+02   1.6027785e-04   1.0000000e-06   8.2409378e-01   9.1008006e-01   1.9670433e+00   1.2961362e+00
   2.6400000e+02   1.3605132e-04   1.0000000e-06   2.8378982e-01   9.0999422e-01   1.4239439e-01   1.2751783e+00
   2.6500000e+02   1.6021878e-04   1.0000000e-06   4.3099405e-01   9.2051902e-01   9.6111800e-01   1.2663698e+00
   2.6600000e+02   2.0777031e-04   1.0000000e-06   1.9565697e-01   9.0974683e-01   7.1416598e-01   1.2535277e+00
   2.6700000e+02   4.9853055e-04   1.0000000e-06   8.2118740e-01  -4.9511058e-01   8.6432396e-02   1.2552075e+00
   2.6800000e+02   1.2244519e-04   1.0000000e-06   1.2053677e-01   6.6883873e-01   2.7741102e-02   1.2436301e+00
   2.6900000e+02   1.1893066e-04   1.0000000e-06   3.5622560e-01  -7.4298268e-01   4.6344149e-02   1.2449689e+00
   2.7000000e+02   1.5493656e-04   1.0000000e-06   2.1040634e-01   1.3246312e-01   6.7500134e-03   1.2444193e+00
   2.7100000e+02   3.3040268e-04   1.0000000e-06   7.1459746e-01   2.5810476e-01   1.4943180e-02   1.2438213e+00
   2.7200000e+02   1.0424659e-04   1.0000000e-06   2.9213366e-01   1.0161590e-01   1.5038482e-02   1.2433549e+00
   2.7300000e+02   2.0186722e-04   1.0000000e-06   3.2438588e-01  -9.2980604e-02   4.8699125e-03   1.2439325e+00
   2.7400000e+02   6.4070298e-05   1.0000000e-06   3.2270286e-01  -1.5450892e-01   5.8709932e-02   1.2442871e+00
   2.7500000e+02   2.6221922e-04   1.0000000e-06   6.4789031e-01   8.6455809e-02   5.8626635e-03   1.2441308e+00
   2.7600000e+02   8.4162849e-05   1.0000000e-06   1.6758502e-01   6.7623412e-02   1.6480313e-02   1.2434796e+00
   2.7700000e+02   5.4739056e-05   1.0000000e-06   2.3302309e-01  -3.3372593e-02   5.4864457e-02   1.2435526e+00
   2.7800000e+02   7.6578547e-05   1.0000000e-06   3.4051132e-01   1.4145715e-01   3.2373598e-03   1.2434106e+00
   2.7900000e+02   6.8830281e-05   1.0000000e-06   7.7099185e-01   4.1137263e-02   1.1342900e-02   1.2433747e+00
   2.8000000e+02   2.8034927e-05   1.0000000e-06   2.2220613e-01   1.7244754e-01   3.7444967e-03   1.2431745e+00
   2.8100000e+02   6.2461846e-05   1.0000000e-06   1.8283084e-01   3.8453889e-01   1.6770918e-03   1.2427740e+00
   2.8200000e+02   4.2868853e-05   1.0000000e-06   2.3554005e-01   2.0348859e-01   3.5684635e-03   1.2425488e+00
   2.8300000e+02   9.2507453e-05   1.0000000e-06   7.5449163e-01   3.7534775e-01   2.2248029e-03   1.2424192e+00
   2.8400000e+02   3.8156790e-05   1.0000000e-06   4.8725732e-01   2.9677872e-01   5.6239110e-04   1.2423155e+00
   2.8500000e+02   1.4882984e-05   1.0000000e-06   5.9688844e-01  -1.0895433e-01   4.2782752e-04   1.2423736e+00
   2.8600000e+02   3.1293665e-05   1.0000000e-06   3.3475298e-01   8.7142259e-01   7.5051340e-04   1.2415611e+00
   2.8700000e+02   2.1897803e-04   1.0000000e-06   7.6252174e-01   8.9818374e-01   1.1843767e-01   1.2333130e+00
   2.8800000e+02   1.1714801e-04   1.0000000e-06   6.8795674e-01   8.9972386e-01   5.8347888e-01   1.2307845e+00
   2.8900000e+02   2.6592004e-04   1.0000000e-06   1.7178975e-01   9.0012718e-01   9.7511257e-02   1.2038482e+00
   2.9000000e+02   2.5376726e-04   1.0000000e-06   2.8855399e-01   9.0008847e-01   3.6164181e+00   1.1733274e+00
   2.9100000e+02   1.1839044e-04   1.0000000e-06   3.3661781e-01   8.9845009e-01   2.4614902e+00   1.1530977e+00
   2.9200000e+02   2.1821965e-04   1.0000000e-06   8.8757565e-01   7.9887669e-01   3.5057930e-01   1.1524671e+00
   2.9300000e+02   4.7670203e-05   1.0000000e-06   3.8031574e-01  -8.8352694e-01   2.5060819e-02   1.1780626e+00
   2.9400000e+02   1.7326636e-04   1.0000000e-06   6.5803570e-01   9.3902396e-01   6.0977150e-01   1.1570087e+00
   2.9500000e+02   2.2778727e-04   1.0000000e-06   3.5150556e-01   9.4675049e-01   6.6543357e-01   1.1342566e+00
   2.9600000e+02   2.4578484e-04   1.0000000e-06   8.1940196e-01   9.4439929e-01   7.3469715e+00   1.1035663e+00
   2.9700000e+02   1.9939725e-04   1.0000000e-06   8.1473804e-01   9.4354481e-01   7.3830545e+00   1.0960619e+00
   2.9800000e+02   1.4693273e-04   1.0000000e-06   1.1685831e-01   9.3050064e-01   3.0492975e-01   1.0766520e+00
   2.9900000e+02   2.4897381e-04   1.0000000e-06   2.0893597e-01   9.4128737e-01   2.4139014e-01   1.0613765e+00
   3.0000000e+02   2.5942873e-04   1.0000000e-06   3.5948562e-01   9.1865128e-01   9.7678696e-01   1.0539407e+00
   3.0100000e+02   1.8338520e-04   1.0000000e-06   8.2718312e-01   8.2001542e-01   7.4662299e-02   1.0529327e+00
   3.0200000e+02   6.8451777e-05   1.0000000e-06   2.8010496e-01  -5.9431308e-01   1.9258425e-03   1.0541391e+00
   3.0300000e+02   4.6392244e-05   1.0000000e-06   2.0122541e-01  -6.3077528e-01   2.1010019e-03   1.0555375e+00
   3.0400000e+02   1.2598310e-04   1.0000000e-06   4.7497344e-01   1.9378566e-01   1.4841290e-02   1.0553482e+00
   3.0500000e+02   1.3968887e-04   1.0000000e-06   7.1304817e-01  -1.2375703e-01   8.4593939e-03   1.0554869e+00
   3.0600000e+02   1.1765045e-04   1.0000000e-06   2.1322206e-01  -6.6539285e-02   7.5886928e-03   1.0557610e+00
   3.0700000e+02   1.7081331e-04   1.0000000e-06   1.1732971e-01   5.7236987e-02   1.1901024e-02   1.0554200e+00
   3.0800000e+02   1.4776850e-04   1.0000000e-06   3.8763666e-01   1.5125882e-01   1.2719954e-02   1.0544256e+00
   3.0900000e+02   1.7428820e-04   1.0000000e-06   8.8110057e-01   6.7780835e-02   4.4920020e-02   1.0543263e+00
   3.1000000e+02   2.6098483e-04   1.0000000e-06   3.4016090e-01   9.3607053e-02   1.5154798e-02   1.0529508e+00
   3.1100000e+02   1.7819111e-04   1.0000000e-06   3.0378878e-01   1.0220481e-01   1.6197371e-01   1.0524194e+00
   3.1200000e+02   1.3164015e-04   1.0000000e-06   1.3530357e-01   1.7893462e-01   7.3453808e-03   1.0520754e+00
   3.1300000e+02   5.6040760e-05   1.0000000e-06   8.3384689e-01  -6.3397983e-02   6.8082195e-03   1.0525537e+00
   3.1400000e+02   4.1879288e-05   1.0000000e-06   9.4247724e-01   2.1136865e-01   1.7121440e-02   1.0525240e+00
   3.1500000e+02   3.1123366e-05   1.0000000e-06   1.2220586e+00   3.3569835e-01   1.2449345e-04   1.0524800e+00
   3.1600000e+02   7.0934418e-05   1.0000000e-06   3.5179756e-01   4.0262195e-01   3.4892611e-03   1.0521107e+00
   3.1700000e+02   1.9276444e-04   1.0000000e-06   2.6577135e-01   4.2218782e-01   6.2033021e-03   1.0493719e+00
   3.1800000e+02   1.2229930e-04   1.0000000e-06   5.0086605e-01   3.5079468e-01   3.6118560e-02   1.0489570e+00
   3.1900000e+02   7.3455848e-05   1.0000000e-06   4.9016701e-01   3.4257545e-01   5.5304230e-03   1.0479669e+00
   3.2000000e+02   5.5901865e-05   1.0000000e-06   5.4279243e-01   4.1226775e-01   1.6502147e-02   1.0477442e+00
   3.2100000e+02   9.0316509e-05   1.0000000e-06   3.0926451e-01  -3.4046885e-01   3.5550595e-03   1.0490182e+00
   3.2200000e+02   2.3924481e-05   1.0000000e-06   4.6529541e-01   1.8947425e-01   1.4174818e-02   1.0488426e+00
   3.2300000e+02   1.4483987e-04   1.0000000e-06   4.9382207e-01   5.6099145e-01   4.2686384e-03   1.0463375e+00
   3.2400000e+02   9.2223083e-05   1.0000000e-06   6.3611604e-01   5.8113373e-01   1.8949411e-01   1.0445402e+00
   3.2500000e+02   7.7778613e-05   1.0000000e-06   2.0350059e-01   6.3075169e-01   4.6980110e-02   1.0406820e+00
   3.2600000e+02   1.7943787e-04   1.0000000e-06   3.9264353e-01   7.0594603e-01   1.0939263e-02   1.0386747e+00
   3.2700000e+02   1.7580265e-04   1.0000000e-06   2.9708152e-01   5.3610113e-02   3.4064718e-02   1.0384470e+00
   3.2800000e+02   1.0059949e-04   1.0000000e-06   6.7672720e-01  -9.2082596e-02   3.0339388e-02   1.0385381e+00
   3.2900000e+02   1.0159121e-04   1.0000000e-06   1.9161365e-01   4.5147270e-01   3.6466808e-03   1.0376846e+00
   3.3000000e+02   1.6670426e-04   1.0000000e-06   3.2630011e-01   2.7630462e-02   3.3717130e-03   1.0376377e+00
   3.3100000e+02   7.3020393e-05   1.0000000e-06   3.2846038e-01   1.7856216e-01   5.4208258e-03   1.0373876e+00
   3.3200000e+02   7.6617514e-05   1.0000000e-06   6.9522463e-01   1.5938808e-01   1.6118786e-03   1.0373543e+00
   3.3300000e+02   2.8726626e-05   1.0000000e-06   1.6549278e+00  -8.7799128e-02   1.1974316e-03   1.0374641e+00
   3.3400000e+02   3.0540565e-05   1.0000000e-06   2.8068767e-01   1.0155568e-01   2.9097399e-03   1.0373877e+00
   3.3500000e+02   6.9411112e-05   1.0000000e-06   4.4793649e-01   4.6568523e-01   1.1118197e-03   1.0371193e+00
   3.3600000e+02   9.1255364e-05   1.0000000e-06   6.7208305e-01   2.9256338e-01   5.1828063e-03   1.0367269e+00
   3.3700000e+02   3.2911645e-05   1.0000000e-06   2.8901366e-01   3.6499481e-01   1.7632368e-02   1.0363105e+00
   3.3800000e+02   4.7419197e-05   1.0000000e-06   1.3748157e-01   6.4667975e-01   2.8020110e-03   1.0353722e+00
   3.3900000e+02   6.9481702e-05   1.0000000e-06   3.8555782e-01   2.5723553e-01   2.0736680e-03   1.0348219e+00
   3.4000000e+02   6.4138471e-05   1.0000000e-06   7.7726197e-01   4.9725594e-01   1.9992395e-02   1.0345006e+00
   3.4100000e+02   3.2184593e-05   1.0000000e-06   4.8764080e-01   6.8137179e-01   2.5533162e-03   1.0342757e+00
   3.4200000e+02   2.3427631e-05   1.0000000e-06   2.0985312e-01   5.6892668e-01   5.9088501e-04   1.0339281e+00
   3.4300000e+02   1.5485452e-04   1.0000000e-06   1.7194869e-01   7.5434625e-01   6.6953548e-03   1.0313196e+00
   3.4400000e+02   5.7269271e-05   1.0000000e-06   3.5104155e-01   7.8519055e-01   1.6307783e-01   1.0271980e+00
   3.4500000e+02   1.0238720e-04   1.0000000e-06   5.4657460e-01   8.7083926e-01   6.1643747e-02   1.0254753e+00
   3.4600000e+02   1.3027026e-04   1.0000000e-06   2.4975950e-01   8.8089904e-01   1.3299639e-01   1.0104898e+00
   3.4700000e+02   1.0589747e-04   1.0000000e-06   3.8450495e-01   5.6790283e-01   4.7438354e-01   1.0094276e+00
   3.4800000e+02   1.2716836e-04   1.0000000e-06   3.6605551e-01   3.2568403e-01   1.4543058e-02   1.0088315e+00
   3.4900000e+02   2.3193617e-04   1.0000000e-06   5.0464609e-01   8.5147467e-01   1.0429213e-02   1.0065928e+00
   3.5000000e+02   1.7084174e-04   1.0000000e-06   2.1945687e-01   8.2718643e-01   1.8601387e-02   1.0027242e+00
   3.5100000e+02   1.2943535e-04   1.0000000e-06   3.4672206e-01   5.8485635e-01   5.7515633e-03   1.0018816e+00
   3.5200000e+02   1.3243884e-04   1.0000000e-06   4.3240372e-01  -7.3259991e-01   6.7274952e-03   1.0031167e+00
   3.5300000e+02   1.1620595e-04   1.0000000e-06   4.5884570e-01  -7.9584688e-01   1.4087073e-02   1.0045230e+00
   3.5400000e+02   7.7961946e-05   1.0000000e-06   2.5709154e-01  -6.0304073e-01   1.1400027e-02   1.0053869e+00
   3.5500000e+02   9.3651061e-05   1.0000000e-06   3.4694798e-01   6.8713598e-01   1.6612025e-03   1.0048133e+00
   3.5600000e+02   6.0470212e-05   1.0000000e-06   4.7883535e-01   8.3765646e-01   4.6984853e-03   1.0038248e+00
   3.5700000e+02   6.6022129e-05   1.0000000e-06   4.1872094e-01   8.4145284e-01   8.1878727e-03   1.0029605e+00
   3.5800000e+02   6.3770305e-05   1.0000000e-06   3.0212784e-01   5.4925066e-01   4.0444045e-03   1.0026821e+00
   3.5900000e+02   5.9028051e-05   1.0000000e-06   4.3391922e-01  -6.0422056e-01   8.0066334e-04   1.0031673e+00
   3.6000000e+02   5.4307666e-05   1.0000000e-06   5.3113390e-01  -5.5092169e-01   1.7346089e-03   1.0034071e+00
   3.6100000e+02   2.3112557e-05   1.0000000e-06   4.1212622e-01  -1.7868334e-01   8.9260855e-04   1.0034471e+00
   3.6200000e+02   2.1753852e-05   1.0000000e-06   5.3566170e-01   7.0431348e-01   4.8628212e-04   1.0031035e+00
   3.6300000e+02   6.1552563e-05   1.0000000e-06   2.8890614e-01   7.7677570e-01   1.2901101e-03   1.0020986e+00
   3.6400000e+02   2.9477134e-04   1.0000000e-06   5.9723551e-01   6.7490679e-01   2.1861134e-02   9.9841046e-01
   3.6500000e+02   1.4477256e-04   1.0000000e-06   4.0515622e-01   6.7621432e-01   2.8086523e-01   9.9250573e-01
   3.6600000e+02   1.4268269e-04   1.0000000e-06   3.3332699e-01   7.3957363e-01   2.4503892e-01   9.9110135e-01
   3.6700000e+02   8.9927122e-05   1.0000000e-06   2.3175923e-01   7.9680161e-01   5.2502578e-03   9.9006512e-01
   3.6800000e+02   7.0865067e-05   1.0000000e-06   5.2765370e-01  -6.8423576e-01   4.6933941e-02   9.9205456e-01
   3.6900000e+02   4.6955943e-05   1.0000000e-06   2.7697423e-01  -4.9077953e-01   4.2792374e-02   9.9335942e-01
   3.7000000e+02   3.4746543e-05   1.0000000e-06   3.5438731e-01   7.8119787e-01   1.9975311e-02   9.9287509e-01
   3.7100000e+02   6.0968711e-05   1.0000000e-06   2.7216640e-01   6.6954266e-01   5.8271043e-03   9.9190724e-01
   3.7200000e+02   1.2015346e-04   1.0000000e-06   6.3622867e-01   7.7583518e-01   6.3668619e-03   9.9129491e-01
   3.7300000e+02   4.9597231e-05   1.0000000e-06   3.5028583e-01   6.9105576e-01   1.0775200e-02   9.9037270e-01
   3.7400000e+02   6.0455597e-05   1.0000000e-06   3.0218071e-01   4.5278384e-01   2.6475162e-03   9.9022434e-01
   3.7500000e+02   2.8693806e-05   1.0000000e-06   4.4983638e-01  -5.0365546e-01   9.8428511e-04   9.9071559e-01
   3.7600000e+02   6.2950820e-05   1.0000000e-06   4.6636227e-01   6.7572051e-01   1.6847022e-03   9.9043369e-01
   3.7700000e+02   4.3320127e-05   1.0000000e-06   5.9241062e-01   6.9990117e-02   5.4722103e-04   9.9041476e-01
   3.7800000e+02   5.6700963e-05   1.0000000e-06   4.2474254e-01   7.3730121e-01   7.4561455e-04   9.8987041e-01
   3.7900000e+02   7.0628269e-05   1.0000000e-06   2.7834732e-01   7.8553493e-01   8.1330483e-04   9.8923813e-01
   3.8000000e+02   6.7627933e-05   1.0000000e-06   1.9284046e-01   4.4689927e-01   3.1122598e-03   9.8786607e-01
   3.8100000e+02   1.1157612e-04   1.0000000e-06   7.2516273e-01   7.4487791e-01   2.0333702e-02   9.8693128e-01
   3.8200000e+02   1.5804371e-04   1.0000000e-06   2.8443146e-01   8.5696472e-01   2.9842855e-02   9.7434081e-01
   3.8300000e+02   6.3341712e-05   1.0000000e-06   3.7681349e-01   8.3620948e-01   3.8316157e-01   9.6946825e-01
   3.8400000e+02   7.7992234e-05   1.0000000e-06   3.4347929e-01   8.6251368e-01   3.4774734e-02   9.6855971e-01
   3.8500000e+02   1.2640095e-04   1.0000000e-06   6.9882580e-01   8.1249433e-01   1.0877588e-02   9.6802478e-01
   3.8600000e+02   4.7528898e-05   1.0000000e-06   3.3191233e-01  -6.2851679e-01   1.8956684e-02   9.6946812e-01
   3.8700000e+02   4.0285362e-05   1.0000000e-06   2.4060147e-01  -7.8080617e-01   1.7550487e-02   9.7112967e-01
   3.8800000e+02   3.8639336e-05   1.0000000e-06   2.6519638e-01  -6.1201546e-01   3.1954694e-02   9.7589700e-01
   3.8900000e+02   5.5859658e-05   1.0000000e-06   6.3907231e-01   8.2106571e-01   2.1642755e-02   9.7562605e-01
   3.9000000e+02   6.4272748e-05   1.0000000e-06   4.2687190e-01   8.3553038e-01   8.2362682e-03   9.7227160e-01
   3.9100000e+02   5.3102069e-05   1.0000000e-06   4.0591577e-01   8.4020084e-01   3.5151388e-01   9.7002930e-01
   3.9200000e+02   8.6391398e-05   1.0000000e-06   1.7365717e-01   8.7557430e-01   8.0929061e-02   9.6573622e-01
   3.9300000e+02   7.4455357e-05   1.0000000e-06   6.3297192e-01   8.9502817e-01   3.7438143e-02   9.6169333e-01
   3.9400000e+02   6.6921568e-05   1.0000000e-06   7.3003624e-01   9.0832488e-01   2.6064138e-01   9.6080405e-01
   3.9500000e+02   6.9687078e-05   1.0000000e-06   4.2689385e-01   9.4224349e-01   3.4765982e-02   9.5883717e-01
   3.9600000e+02   8.6800330e-05   1.0000000e-06   9.0915731e-02   6.4360291e-02   1.5422894e-02   9.5871998e-01
   3.9700000e+02   8.8659986e-05   1.0000000e-06   1.8392312e-01   9.8377208e-01   6.0026234e-03   9.5305909e-01
   3.9800000e+02   1.4460028e-04   1.0000000e-06   7.2889748e-01   9.8743615e-01   5.0659915e-01   9.4933465e-01
   3.9900000e+02   2.3047483e-04   1.0000000e-06   4.9201550e-01   9.8690215e-01   2.9152118e-01   9.4080048e-01
   4.0000000e+02   3.3194076e-04   1.0000000e-06   9.3274125e-02   9.9159549e-01   1.1809933e+00   8.0328385e-01
   4.0100000e+02   5.3117295e-04   1.0000000e-06   2.2163971e-01   9.8960325e-01   4.7751240e+01   6.5536090e-01
   4.0200000e+02   6.5488962e-04   1.0000000e-06   6.9419511e-01   9.8468951e-01   1.8597734e+02   5.9684941e-01
   4.0300000e+02   6.9064141e-04   1.0000000e-06   4.7299793e-01   9.8199038e-01   7.2029196e+01   4.3310551e-01
   4.0400000e+02   3.6274791e-04   1.0000000e-06   3.2371957e-01   9.6583705e-01   6.1369818e+02   3.0958842e-01
   4.0500000e+02   5.5533747e-04   1.0000000e-06   1.9368667e-01  -9.2560133e-01   6.6791198e+01   3.4730659e-01
   4.0600000e+02   4.5958895e-04   1.0000000e-06   6.5508028e-01  -9.4404023e-01   1.2126485e+02   3.8637223e-01
   4.0700000e+02   5.7393661e-04   1.0000000e-06   2.6002604e-01  -9.5543236e-01   1.0230786e+02   4.6070042e-01
   4.0800000e+02   3.8601296e-04   1.0000000e-06   3.2512719e-01  -9.6767386e-01   4.6150841e+02   5.6177187e-01
   4.0900000e+02   4.7867620e-04   1.0000000e-06   1.9156466e-01   9.7833741e-01   1.5942164e+01   5.4467092e-01
   4.1000000e+02   3.7972428e-04   1.0000000e-06   6.5783201e-01   9.7926130e-01   1.5461159e+01   5.2857479e-01
   4.1100000e+02   5.1290677e-04   1.0000000e-06   2.5977510e-01   9.7853164e-01   1.8340551e+01   4.9158116e-01
   4.1200000e+02   9.4736675e-05   1.0000000e-06   3.3757446e-01   9.7538728e-01   1.5868112e+02   4.5450800e-01
   4.1300000e+02   1.4188613e-04   1.0000000e-06   1.8674795e-01  -9.3921937e-01   2.1235511e+00   4.6159735e-01
   4.1400000e+02   2.0479512e-04   1.0000000e-06   6.5654477e-01  -9.5728436e-01   1.1133640e+00   4.6929017e-01
   4.1500000e+02   1.7989906e-04   1.0000000e-06   2.5885269e-01  -9.6252800e-01   6.5983287e+00   4.9261900e-01
   4.1600000e+02   1.3953873e-04   1.0000000e-06   3.4409811e-01  -9.5973775e-01   1.3977206e+01   5.0553978e-01
   4.1700000e+02   2.2809020e-04   1.0000000e-06   1.8260989e-01   9.3948817e-01   5.3153500e-01   5.0159728e-01
   4.1800000e+02   1.9092952e-04   1.0000000e-06   6.5254900e-01   9.7274922e-01   4.6668106e-01   4.9448435e-01
   4.1900000e+02   1.8454754e-04   1.0000000e-06   2.5811094e-01   9.7345647e-01   1.2166335e+00   4.8533853e-01
   4.2000000e+02   1.6468224e-04   1.0000000e-06   3.6137830e-01   9.7173820e-01   3.6305313e+00   4.7865286e-01
   4.2100000e+02   2.3126214e-04   1.0000000e-06   1.6862307e-01  -9.1974977e-01   1.6003920e-01   4.8306000e-01
   4.2200000e+02   1.5181742e-04   1.0000000e-06   6.6610657e-01  -9.5553933e-01   5.3121755e-01   4.8689270e-01
   4.2300000e+02   1.8434918e-04   1.0000000e-06   2.4111273e-01  -9.2345608e-01   1.8558776e-01   4.9211277e-01
   4.2400000e+02   1.1844791e-04   1.0000000e-06   3.8756256e-01  -8.2248816e-01   7.4826364e-01   4.9448160e-01
   4.2500000e+02   1.7734288e-04   1.0000000e-06   1.5386952e-01   9.5842686e-01   2.7582029e-02   4.8794959e-01
   4.2600000e+02   1.8095191e-04   1.0000000e-06   7.0077457e-01   9.6235254e-01   1.5682440e-01   4.8564872e-01
   4.2700000e+02   1.5984392e-04   1.0000000e-06   2.1389463e-01   9.5936343e-01   1.3046824e-01   4.7805558e-01
   4.2800000e+02   2.0348303e-04   1.0000000e-06   4.0848168e-01   8.1182871e-01   9.7733134e-02   4.7687103e-01
   4.2900000e+02   6.8398449e-05   1.0000000e-06   2.9709808e-01  -8.7921321e-01   7.0758420e-03   4.7984042e-01
   4.3000000e+02   1.5650869e-04   1.0000000e-06   7.2958079e-01   8.2496294e-01   1.9818542e-02   4.7886024e-01
   4.3100000e+02   1.4446378e-04   1.0000000e-06   2.9180439e-01   8.7306588e-01   3.8616073e-02   4.7482947e-01
   4.3200000e+02   6.3930046e-04   1.0000000e-06   2.7434569e-01   9.1173108e-01   1.0704166e-01   4.2899772e-01
   4.3300000e+02   2.1386622e-04   1.0000000e-06   1.5311440e-01   8.8894677e-01   2.0494483e+01   3.6928010e-01
   4.3400000e+02   3.2894521e-04   1.0000000e-06   7.2491238e-01   8.1311995e-01   1.7537226e+00   3.6517801e-01
   4.3500000e+02   1.8340821e-04   1.0000000e-06   6.5837324e-01   8.2439272e-01   6.0840440e-01   3.6232146e-01
   4.3600000e+02   3.6577084e-04   1.0000000e-06   2.8781658e-01  -8.3857403e-01   1.5856347e+00   3.9291924e-01
   4.3700000e+02   2.2944558e-04   1.0000000e-06   1.8230155e-01  -8.6116614e-01   7.2020013e+00   4.1211103e-01
   4.3800000e+02   3.0778344e-04   1.0000000e-06   2.9469875e-01  -8.5840718e-01   3.8469197e+00   4.1743907e-01
   4.3900000e+02   2.1943154e-04   1.0000000e-06   7.1851074e-01  -8.5989562e-01   1.0471703e+00   4.1890828e-01
   4.4000000e+02   1.9697318e-04   1.0000000e-06   2.6849677e-01   8.7844718e-01   1.0012366e+00   3.9607866e-01
   4.4100000e+02   1.3401628e-04   1.0000000e-06   1.7122170e-01   8.7285441e-01   1.0189076e+00   3.8511984e-01
   4.4200000e+02   1.3876994e-04   1.0000000e-06   2.7496150e-01   8.5925607e-01   6.4203086e+00   3.8097827e-01
   4.4300000e+02   1.3931088e-04   1.0000000e-06   7.3395805e-01   8.6705759e-01   1.6273132e-01   3.7929965e-01
   4.4400000e+02   1.6170096e-04   1.0000000e-06   2.4554129e-01  -8.5557755e-01   7.8670509e-01   3.9537390e-01
   4.4500000e+02   8.1524130e-05   1.0000000e-06   1.7590362e-01  -8.3383200e-01   4.1232467e+00   4.0605456e-01
   4.4600000e+02   1.4856991e-04   1.0000000e-06   2.6293291e-01   7.9110064e-01   5.7609612e-01   4.0316921e-01
   4.4700000e+02   1.0076785e-04   1.0000000e-06   8.3805875e-01   8.9234979e-01   2.9111203e-01   4.0153361e-01
   4.4800000e+02   1.1747610e-04   1.0000000e-06   2.3374417e-01   8.6745552e-01   1.8554675e-01   3.9348236e-01
   4.4900000e+02   6.4493320e-05   1.0000000e-06   1.9225888e-01   8.6608644e-01   2.9285566e+00   3.8571157e-01
   4.5000000e+02   8.6908998e-05   1.0000000e-06   1.9732833e-01  -7.7012969e-01   9.1116007e-01   3.8676982e-01
   4.5100000e+02   8.3593640e-05   1.0000000e-06   8.1402692e-01  -8.5323321e-01   7.9345645e-02   3.8840763e-01
   4.5200000e+02   8.9675986e-05   1.0000000e-06   2.2203249e-01  -8.5492386e-01   2.5816795e-01   3.9377899e-01
   4.5300000e+02   4.7109471e-05   1.0000000e-06   2.3037701e-01  -8.4914844e-01   1.3756131e+00   3.9737882e-01
   4.5400000e+02   7.1102831e-05   1.0000000e-06   1.9251524e-01   8.7770570e-01   3.8094356e-01   3.9634121e-01
   4.5500000e+02   4.6526777e-05   1.0000000e-06   8.1802012e-01   8.6553191e-01   1.8887348e-01   3.9532926e-01
   4.5600000e+02   3.2694766e-05   1.0000000e-06   2.1736930e-01   8.6482791e-01   2.2442234e-01   3.9293397e-01
   4.5700000e+02   2.2036287e-05   1.0000000e-06   2.0874231e-01   8.7290905e-01   6.1731204e-01   3.9128088e-01
   4.5800000e+02   2.2868217e-05   1.0000000e-06   1.7497102e-01  -6.9348779e-01   1.7820817e-01   3.9165886e-01
   4.5900000e+02   2.9615960e-05   1.0000000e-06   8.0706523e-01  -8.1309840e-01   1.8871903e-02   3.9203457e-01
   4.6000000e+02   4.2381563e-05   1.0000000e-06   2.1443536e-01   2.8117419e-01   4.5506590e-03   3.9178470e-01
   4.6100000e+02   5.3077779e-05   1.0000000e-06   2.5450932e-01   3.4436849e-01   3.0067566e-02   3.9128006e-01
   4.6200000e+02   1.1056616e-04   1.0000000e-06   1.7590850e-01   9.5336929e-01   4.0878324e-02   3.7606202e-01
   4.6300000e+02   1.3583036e-04   1.0000000e-06   8.1353805e-01   8.7326901e-01   2.5776312e+00   3.7275994e-01
   4.6400000e+02   5.7028193e-05   1.0000000e-06   2.9306895e-01   9.2733493e-01   1.0606512e+00   3.6703849e-01
   4.6500000e+02   1.8764115e-04   1.0000000e-06   3.7173381e-01   9.2951330e-01   1.3378483e-01   3.6134020e-01
   4.6600000e+02   7.7217650e-05   1.0000000e-06   1.8083047e-01   8.9346930e-01   1.1311019e+00   3.4997559e-01
   4.6700000e+02   1.2222707e-04   1.0000000e-06   8.0871187e-01   7.5851625e-01   2.2698793e-01   3.4950507e-01
   4.6800000e+02   6.5890398e-05   1.0000000e-06   2.5354482e-01   5.9448764e-01   8.0596128e-03   3.4866961e-01
   4.6900000e+02   8.8954708e-05   1.0000000e-06   3.0267737e-01  -8.6554638e-01   3.7383286e-02   3.5149387e-01
   4.7000000e+02   4.5290917e-05   1.0000000e-06   2.6873964e-01  -7.9283492e-01   5.8821787e-02   3.5251926e-01
   4.7100000e+02   6.9627748e-05   1.0000000e-06   6.9840659e-01   8.3396928e-01   1.6240335e-02   3.5222091e-01
   4.7200000e+02   6.0803335e-05   1.0000000e-06   3.2948063e-01   8.7787997e-01   2.0815629e-02   3.5061292e-01
   4.7300000e+02   4.7119784e-05   1.0000000e-06   2.6782896e-01   8.2915641e-01   3.0456674e-02   3.5005974e-01
   4.7400000e+02   4.4884248e-05   1.0000000e-06   1.8049682e-01   8.9031540e-01   7.3230432e-03   3.4891906e-01
   4.7500000e+02   1.1360756e-04   1.0000000e-06   7.2377692e-01   8.4995122e-01   1.1941823e-02   3.4715004e-01
   4.7600000e+02   2.8188455e-05   1.0000000e-06   3.3025360e-01   8.7321557e-01   3.1210701e-01   3.4419740e-01
   4.7700000e+02   4.1240494e-05   1.0000000e-06   2.7990439e-01   9.2024493e-01   1.5305279e-01   3.4268304e-01
   4.7800000e+02   3.2148651e-05   1.0000000e-06   2.0475077e-01   9.2547153e-01   2.2313813e-01   3.3385683e-01
   4.7900000e+02   8.2315972e-05   1.0000000e-06   6.1753376e-01  -5.5007578e-01   6.3103709e-01   3.3431022e-01
   4.8000000e+02   6.2308925e-05   1.0000000e-06   5.4543858e-01   2.1279424e-01   1.6181588e-02   3.3416698e-01
   4.8100000e+02   6.3331742e-05   1.0000000e-06   2.9562961e-01  -5.6212486e-01   2.6219550e-03   3.3466028e-01
   4.8200000e+02   2.4077968e-05   1.0000000e-06   2.4644286e-01  -2.8167385e-01   4.0445478e-03   3.3475575e-01
   4.8300000e+02   4.6522031e-05   1.0000000e-06   4.7734320e-01   4.6116011e-01   1.1649138e-03   3.3457610e-01
   4.8400000e+02   3.0860735e-05   1.0000000e-06   6.9062144e-01   3.5662401e-01   1.9809927e-03   3.3451704e-01
   4.8500000e+02   1.2329992e-05   1.0000000e-06   5.5651154e-01  -2.8788352e-01   6.0759116e-04   3.3457561e-01
   4.8600000e+02   1.1876270e-05   1.0000000e-06   2.9486780e-01   4.0200005e-01   6.8815063e-04   3.3448312e-01
   4.8700000e+02   3.9207610e-05   1.0000000e-06   5.9321569e-01   2.9173284e-01   1.4484062e-02   3.3430695e-01
   4.8800000e+02   4.8889471e-05   1.0000000e-06   7.7565053e-01   3.5901625e-01   7.8401045e-03   3.3418947e-01
   4.8900000e+02   3.1120858e-05   1.0000000e-06   2.4596233e-01   4.4812658e-01   3.7412990e-03   3.3363105e-01
   4.9000000e+02   3.3710841e-05   1.0000000e-06   3.6071286e-01   3.8171968e-01   4.1175700e-03   3.3356554e-01
   4.9100000e+02   7.6636446e-06   1.0000000e-06   3.1851188e-01  -3.2615783e-01   2.0687385e-03   3.3379124e-01
   4.9200000e+02   1.5862514e-05   1.0000000e-06   8.3230470e-01   5.7967845e-01   3.7418458e-03   3.3374600e-01
   4.9300000e+02   9.5390707e-06   1.0000000e-06   2.2986172e-01   6.6763360e-01   1.1304472e-03   3.3349423e-01
   4.9400000e+02   2.8830365e-05   1.0000000e-06   4.4210788e-01   6.6892980e-01   5.8531655e-02   3.3186700e-01
   4.9500000e+02   3.4849394e-05   1.0000000e-06   4.4962137e-01   7.2467027e-01   5.8979068e-02   3.3164544e-01
   4.9600000e+02   5.2194307e-05   1.0000000e-06   6.8650358e-01   6.8306046e-01   5.1291938e-02   3.3092014e-01
   4.9700000e+02   2.0988892e-05   1.0000000e-06   2.3156763e-01   7.0196554e-01   2.4980729e-01   3.2911188e-01
   4.9800000e+02   3.9387712e-05   1.0000000e-06   1.4146964e-01  -3.3778551e-01   4.8776186e-02   3.2979509e-01
   4.9900000e+02   5.1322631e-05   1.0000000e-06   3.8249428e-01   7.0747544e-01   1.8356959e-02   3.2952751e-01
   5.0000000e+02   8.2508183e-05   1.0000000e-06   6.4238652e-01  -6.1813128e-01   4.9689648e-03   3.3003420e-01
   5.0100000e+02   3.2657625e-05   1.0000000e-06   4.2965520e-01  -2.2549495e-01   1.6110083e-02   3.3010930e-01
   5.0200000e+02   1.1552096e-05   1.0000000e-06   2.5507701e-01   6.2011478e-01   2.1585257e-03   3.2966791e-01
   5.0300000e+02   1.5214569e-05   1.0000000e-06   3.7704225e-01   6.4325690e-01   4.1139057e-03   3.2955888e-01
   5.0400000e+02   1.0847219e-05   1.0000000e-06   4.3575032e-01   8.1866881e-01   1.5456763e-03   3.2914199e-01
   5.0500000e+02   2.6218183e-05   1.0000000e-06   5.4754132e-01   8.2152140e-01   1.2104028e-01   3.2888634e-01
   5.0600000e+02   4.1865464e-05   1.0000000e-06   1.7848221e-01   8.2545302e-01   1.9838644e-02   3.2619864e-01
   5.0700000e+02   3.3642241e-05   1.0000000e-06   6.2092629e-01   8.2295303e-01   2.4136517e+00   3.2115566e-01
   5.0800000e+02   3.3697348e-05   1.0000000e-06   5.6225317e-01   8.4554572e-01   6.3113829e-01   3.2048646e-01
   5.0900000e+02   7.4532365e-05   1.0000000e-06   4.8543612e-01   8.7081431e-01   3.1530561e-02   3.1609637e-01
   5.1000000e+02   4.8452626e-05   1.0000000e-06   3.5865561e-01   8.5937492e-01   1.9300228e+00   3.1200994e-01
   5.1100000e+02   4.1287931e-05   1.0000000e-06   3.5882717e-01   8.8012254e-01   1.5212104e-01   3.1070532e-01
   5.1200000e+02   1.3340836e-04   1.0000000e-06   4.8798492e-01   8.8563932e-01   2.6147569e-01   3.0174830e-01
   5.1300000e+02   5.4856651e-05   1.0000000e-06   6.2179674e-01   8.7995562e-01   3.4578133e+00   2.9816811e-01
   5.1400000e+02   7.3638415e-05   1.0000000e-06   2.6125567e-01  -7.9016040e-01   2.9570883e-01   3.0035002e-01
   5.1500000e+02   6.4695979e-05   1.0000000e-06   3.7229722e-01   7.5184960e-01   1.3047943e-01   2.9943034e-01
   5.1600000e+02   5.9715131e-05   1.0000000e-06   3.4091298e-01  -8.5213223e-01   1.3064537e-01   3.0151648e-01
   5.1700000e+02   3.7852065e-05   1.0000000e-06   6.6840773e-01  -8.6518187e-01   2.4835578e-01   3.0252935e-01
   5.1800000e+02   2.6400691e-05   1.0000000e-06   1.9692336e-01  -8.4823056e-01   1.3363764e-01   3.0467563e-01
   5.1900000e+02   2.6259907e-05   1.0000000e-06   3.1013185e-01  -8.2653206e-01   2.2138073e-01   3.0554728e-01
   5.2000000e+02   2.2135602e-05   1.0000000e-06   3.1769225e-01   8.8715176e-01   1.1253409e-01   3.0459443e-01
   5.2100000e+02   3.1455929e-05   1.0000000e-06   6.7525175e-01   8.9734213e-01   8.8642268e-02   3.0421592e-01
   5.2200000e+02   2.4942858e-05   1.0000000e-06   1.4151920e-01   9.1071257e-01   1.2907923e-01   3.0198251e-01
   5.2300000e+02   2.2766875e-05   1.0000000e-06   3.5478203e-01   9.0842585e-01   6.8319887e-01   3.0125058e-01
   5.2400000e+02   2.3554539e-05   1.0000000e-06   3.0142690e-01   5.3872296e-01   1.2754323e-02   3.0112128e-01
   5.2500000e+02   5.8198358e-05   1.0000000e-06   6.1729449e-01   9.4522950e-01   1.0269083e-02   2.9820011e-01
   5.2600000e+02   3.1909941e-05   1.0000000e-06   3.8185627e-01   9.4334954e-01   5.9501263e+00   2.9167085e-01
   5.2700000e+02   5.9524658e-05   1.0000000e-06   3.8176649e-01   9.4555810e-01   3.5782732e+00   2.8397342e-01
   5.2800000e+02   7.1557154e-05   1.0000000e-06   4.0022260e-01   9.4538392e-01   1.7647399e+01   2.7473865e-01
   5.2900000e+02   7.5298177e-05   1.0000000e-06   3.9411270e-01   9.4545201e-01   7.1046717e+00   2.6036843e-01
   5.3000000e+02   4.6404734e-05   1.0000000e-06   5.7843375e-01   9.3939155e-01   1.7584651e+01   2.5617283e-01
   5.3100000e+02   8.6324299e-05   1.0000000e-06   2.7330117e-01   6.3366591e-01   1.7156984e-01   2.5272725e-01
   5.3200000e+02   7.3007828e-05   1.0000000e-06   5.4583600e-01  -5.4063590e-01   1.8146695e-01   2.5311538e-01
   5.3300000e+02   4.5702358e-05   1.0000000e-06   2.2827607e-01  -9.4140250e-01   7.9793182e-02   2.6264416e-01
   5.3400000e+02   4.1658642e-05   1.0000000e-06   6.5642710e-01  -9.3466990e-01   4.7548498e+00   2.6378441e-01
   5.3500000e+02   3.4561219e-05   1.0000000e-06   1.3758723e-01  -8.8082287e-01   1.1138579e-01   2.6540334e-01
   5.3600000e+02   5.1366013e-05   1.0000000e-06   5.2323437e-01   9.5569939e-01   2.5026978e-01   2.6342031e-01
   5.3700000e+02   4.1398419e-05   1.0000000e-06   1.7718941e-01   9.5732677e-01   1.1549152e+00   2.5433372e-01
   5.3800000e+02   1.0184292e-04   1.0000000e-06   6.3310159e-01   9.5604461e-01   6.9516561e+00   2.5103434e-01
   5.3900000e+02   6.4526846e-05   1.0000000e-06   2.1265939e-01   9.5709017e-01   1.4879239e+00   2.4545435e-01
   5.4000000e+02   7.5644077e-05   1.0000000e-06   5.0866451e-01   8.7575971e-01   4.8918201e-01   2.4463326e-01
   5.4100000e+02   4.1331513e-05   1.0000000e-06   1.8161526e-01   4.2492966e-01   1.2154547e-02   2.4431831e-01
   5.4200000e+02   5.4030946e-05   1.0000000e-06   5.5600758e-01  -9.3900270e-01   4.0514890e-02   2.4548052e-01
   5.4300000e+02   3.7917789e-05   1.0000000e-06   2.4212036e-01  -9.0572172e-01   9.2304749e-02   2.4676393e-01
   5.4400000e+02   4.6829836e-05   1.0000000e-06   4.4296318e-01  -8.2009455e-01   6.1234916e-02   2.4715133e-01
   5.4500000e+02   1.6038139e-05   1.0000000e-06   2.2667117e-01   7.3588642e-01   6.6518946e-03   2.4684903e-01
   5.4600000e+02   6.4167205e-05   1.0000000e-06   5.0997652e-01   9.4585608e-01   1.2062295e-02   2.4544133e-01
   5.4700000e+02   4.0146583e-05   1.0000000e-06   3.9453438e-01   9.4631194e-01   2.1362534e-01   2.4389136e-01
   5.4800000e+02   9.6770769e-05   1.0000000e-06   4.2107884e-01   9.6981931e-01   5.4783758e-02   2.3095630e-01
   5.4900000e+02   1.2842704e-04   1.0000000e-06   5.3817573e-01   9.6463252e-01   1.8154417e+01   2.2306717e-01
   5.5000000e+02   1.2270136e-04   1.0000000e-06   3.8974729e-01   9.6363968e-01   2.4933966e+00   2.0637033e-01
   5.5100000e+02   7.7003919e-05   1.0000000e-06   6.5349684e-01   9.5926298e-01   9.2774600e+00   2.0457746e-01
   5.5200000e+02   1.3351964e-04   1.0000000e-06   1.8643319e-01  -8.6576722e-01   1.9770810e-01   2.0676991e-01
   5.5300000e+02   8.1016268e-05   1.0000000e-06   5.2422984e-01  -9.3753343e-01   1.0857516e+00   2.1006216e-01
   5.5400000e+02   7.7397717e-05   1.0000000e-06   8.5054090e-02  -8.8446004e-01   2.5591145e-01   2.1602819e-01
   5.5500000e+02   4.3179173e-05   1.0000000e-06   6.5670247e-01  -9.0154643e-01   3.0647998e-01   2.1649463e-01
   5.5600000e+02   6.4330882e-05   1.0000000e-06   1.5414992e-01   9.3972003e-01   8.0738753e-02   2.1239343e-01
   5.5700000e+02   8.3438934e-05   1.0000000e-06   5.5293667e-01   9.3852246e-01   1.0138508e+00   2.1081534e-01
   5.5800000e+02   4.9073817e-05   1.0000000e-06   1.0798738e-01   9.2504579e-01   1.7534849e-01   2.0867998e-01
   5.5900000e+02   3.6806981e-05   1.0000000e-06   6.6695892e-01   9.3643982e-01   5.0917534e-02   2.0852452e-01
   5.6000000e+02   2.5954233e-05   1.0000000e-06   1.3637280e-01  -7.8612418e-01   8.0929021e-03   2.0985375e-01
   5.6100000e+02   4.5120302e-05   1.0000000e-06   5.4663910e-01   3.8720997e-01   2.0736694e-02   2.0980113e-01
   5.6200000e+02   1.6615401e-05   1.0000000e-06   9.9317328e-01   8.9555213e-01   2.2836947e-03   2.0937216e-01
   5.6300000e+02   3.4009590e-05   1.0000000e-06   6.7529410e-01  -5.9034335e-01   1.6550972e-02   2.0950009e-01
   5.6400000e+02   1.4717984e-05   1.0000000e-06   2.8672200e-01   8.5109859e-02   1.9420748e-03   2.0946585e-01
   5.6500000e+02   3.9749340e-05   1.0000000e-06   2.7438868e-01   5.0065393e-01   9.7544009e-03   2.0895625e-01
   5.6600000e+02   4.1196226e-05   1.0000000e-06   6.6145142e-01   7.8167884e-02   8.3710830e-02   2.0891423e-01
   5.6700000e+02   2.8737549e-05   1.0000000e-06   3.5203444e-01   6.3661994e-02   8.8188579e-02   2.0884409e-01
   5.6800000e+02   3.5422727e-05   1.0000000e-06   3.1494467e-01   6.3691377e-02   6.3487827e-02   2.0879295e-01
   5.6900000e+02   2.7202794e-05   1.0000000e-06   1.3363315e-01   9.7125605e-02   1.4379496e-02   2.0872138e-01
   5.7000000e+02   3.1755483e-05   1.0000000e-06   6.3519065e-01   1.9386896e-02   3.3564851e-03   2.0871806e-01
   5.7100000e+02   1.8770313e-05   1.0000000e-06   4.4869646e-01  -1.4358805e-02   7.6899154e-03   2.0872421e-01
   5.7200000e+02   1.6614632e-05   1.0000000e-06   3.3498534e-01   2.7719205e-03   7.7308995e-03   2.0872375e-01
   5.7300000e+02   1.3278850e-05   1.0000000e-06   2.1310088e-01   1.7560163e-01   1.1446137e-03   2.0868193e-01
   5.7400000e+02   1.9736635e-05   1.0000000e-06   5.6637223e-01   1.4547089e-01   1.1407604e-03   2.0864743e-01
   5.7500000e+02   1.3997608e-05   1.0000000e-06   5.8649583e-01   1.4971120e-01   1.8649035e-02   2.0861116e-01
   5.7600000e+02   2.1302833e-05   1.0000000e-06   3.3955718e-01   2.4349405e-01   6.4041940e-03   2.0844951e-01
   5.7700000e+02   5.5488915e-05   1.0000000e-06   3.0472693e-01   2.7541409e-01   2.9589485e-02   2.0803011e-01
   5.7800000e+02   2.4164977e-05   1.0000000e-06   3.7952253e-01   2.5866862e-01   1.6601197e-01   2.0695547e-01
   5.7900000e+02   2.0630902e-05   1.0000000e-06   8.2895365e-01   2.6827516e-01   1.8755487e-01   2.0691485e-01
   5.8000000e+02   3.4518907e-05   1.0000000e-06   2.9182018e-01   2.2079679e-01   6.3131389e-03   2.0684299e-01
   5.8100000e+02   2.4357891e-05   1.0000000e-06   3.1643554e-01  -2.0611571e-01   1.8654136e-02   2.0704396e-01
   5.8200000e+02   2.4342247e-05   1.0000000e-06   1.3006828e-01   1.5372045e-01   5.0616263e-03   2.0696406e-01
   5.8300000e+02   5.8154671e-05   1.0000000e-06   7.0481442e-01   3.6083925e-01   5.8461979e-03   2.0653055e-01
   5.8400000e+02   2.5161966e-05   1.0000000e-06   6.0223474e-01   3.1829236e-01   1.3282433e-01   2.0639452e-01
   5.8500000e+02   2.0058082e-05   1.0000000e-06   3.3329039e-01   4.2147655e-01   1.6200744e-02   2.0621870e-01
   5.8600000e+02   2.8828934e-05   1.0000000e-06   1.2634437e-01   4.2693329e-01   2.3498996e-02   2.0419684e-01
   5.8700000e+02   2.2272266e-05   1.0000000e-06   3.3952894e-01   4.2747338e-01   2.2680409e-01   2.0358237e-01
   5.8800000e+02   2.9749153e-05   1.0000000e-06   7.1478535e-01   4.0870178e-01   1.9611878e-01   2.0345509e-01
   5.8900000e+02   4.1501246e-05   1.0000000e-06   3.8300563e-01  -1.7302598e-01   1.1850771e-02   2.0388610e-01
   5.9000000e+02   3.1527159e-05   1.0000000e-06   3.7336998e-01  -1.5812516e-01   4.9340822e-02   2.0408872e-01
   5.9100000e+02   2.7048212e-05   1.0000000e-06   4.2204724e-01  -2.9197888e-01   6.5723959e-02   2.0421150e-01
   5.9200000e+02   5.7545475e-05   1.0000000e-06   7.0387733e-01   2.0986820e-01   9.0373121e-03   2.0401984e-01
   5.9300000e+02   1.7146855e-05   1.0000000e-06   3.1346666e-01   2.3734739e-01   1.7391910e-01   2.0375950e-01
   5.9400000e+02   9.0445618e-06   1.0000000e-06   1.4936551e-01   3.8446722e-01   1.1150969e-02   2.0365048e-01
   5.9500000e+02   1.8912939e-05   1.0000000e-06   3.9144427e-01  -2.5820244e-02   1.4189076e-02   2.0365522e-01
   5.9600000e+02   3.0041168e-05   1.0000000e-06   5.7266581e-01  -2.0731886e-01   5.9026485e-02   2.0381231e-01
   5.9700000e+02   1.7785836e-05   1.0000000e-06   3.2113063e-01  -1.6435965e-01   5.1050609e-02   2.0386600e-01
   5.9800000e+02   1.0220576e-05   1.0000000e-06   1.7839050e-01  -2.0478419e-02   8.1564468e-03   2.0387036e-01
   5.9900000e+02   1.5565948e-05   1.0000000e-06   3.1567992e-01   2.8175229e-01   6.5971013e-03   2.0377588e-01
   6.0000000e+02   1.7867337e-05   1.0000000e-06   6.7491825e-01   2.0707805e-01   1.2519421e-01   2.0369371e-01
   6.0100000e+02   1.0107380e-05   1.0000000e-06   3.7307161e-01   3.0292993e-01   1.8829346e-02   2.0362122e-01
   6.0200000e+02   7.5443610e-06   1.0000000e-06   1.8731405e-01   2.2363169e-01   3.9437838e-03   2.0359880e-01
   6.0300000e+02   5.2147316e-06   1.0000000e-06   3.7187846e-01  -1.4754082e-01   2.1241674e-03   2.0366306e-01
   6.0400000e+02   1.2014790e-05   1.0000000e-06   8.4556500e-01   6.7184112e-01   1.3177885e-02   2.0343782e-01
   6.0500000e+02   3.0480464e-05   1.0000000e-06   9.0454637e-01   7.3168917e-01   1.3961382e-02   2.0317819e-01
   6.0600000e+02   2.2526557e-05   1.0000000e-06   3.9868738e-01   7.6593715e-01   7.1593803e-02   2.0248268e-01
   6.0700000e+02   2.1055000e-05   1.0000000e-06   1.1709242e-01   7.7454912e-01   2.1952905e-01   2.0033856e-01
   6.0800000e+02   2.5489093e-05   1.0000000e-06   1.7308733e-01   8.0211713e-01   8.2080683e-02   1.9869360e-01
   6.0900000e+02   2.8107500e-05   1.0000000e-06   7.3918273e-01   5.4098122e-01   1.6508886e-01   1.9814094e-01
   6.1000000e+02   2.1359862e-05   1.0000000e-06   9.0185869e-01   6.5832051e-01   4.7209576e-02   1.9804475e-01
   6.1100000e+02   3.2473002e-05   1.0000000e-06   2.7685419e-01   1.8894549e-01   4.1652394e-03   1.9796723e-01
   6.1200000e+02   1.1737333e-05   1.0000000e-06   2.4397773e-01   5.8820642e-01   4.6495052e-03   1.9769688e-01
   6.1300000e+02   8.5303160e-06   1.0000000e-06   1.4467832e-01   6.2459585e-01   4.6936728e-03   1.9755206e-01
   6.1400000e+02   1.1800584e-05   1.0000000e-06   8.9222260e-01   5.4434621e-01   1.5029690e-03   1.9753186e-01
   6.1500000e+02   7.5963458e-06   1.0000000e-06   5.6487326e-01   7.9539944e-02   7.7440495e-04   1.9751975e-01
   6.1600000e+02   1.9306536e-05   1.0000000e-06   3.2079298e-01   5.9626425e-01   3.7719020e-03   1.9729787e-01
   6.1700000e+02   7.9923071e-06   1.0000000e-06   2.1051356e-01   6.7322392e-01   1.6974340e-02   1.9701628e-01
   6.1800000e+02   1.0604798e-05   1.0000000e-06   8.8460807e-01   6.5842887e-01   7.9704671e-03   1.9675802e-01
   6.1900000e+02   1.5787761e-05   1.0000000e-06   8.6835126e-01   5.9498308e-01   1.4406607e-02   1.9670533e-01
   6.2000000e+02   1.9347070e-05   1.0000000e-06   2.4231277e-01   6.4816083e-01   3.9112810e-03   1.9620753e-01
   6.2100000e+02   1.7159739e-05   1.0000000e-06   3.0319639e-01   6.6312695e-01   2.9378172e-02   1.9596881e-01
   6.2200000e+02   1.1357569e-05   1.0000000e-06   1.4240375e-01   6.6862939e-01   1.4257743e-02   1.9503748e-01
   6.2300000e+02   4.5067417e-05   1.0000000e-06   8.5139834e-01   7.4513183e-01   1.1861433e-02   1.9460691e-01
   6.2400000e+02   2.1583020e-05   1.0000000e-06   3.5237725e-01   7.6153263e-01   7.5670199e-02   1.9390693e-01
   6.2500000e+02   2.9094597e-05   1.0000000e-06   3.5387967e-01   7.8305830e-01   4.8419240e-02   1.9298931e-01
   6.2600000e+02   1.7542088e-05   1.0000000e-06   1.9446703e-01   7.8702410e-01   1.0920102e-01   1.9195439e-01
   6.2700000e+02   2.7100003e-05   1.0000000e-06   6.2134138e-01  -7.3336618e-01   1.0599562e-01   1.9218766e-01
   6.2800000e+02   1.9547580e-05   1.0000000e-06   3.8135144e-01  -6.8588168e-01   8.0195837e-02   1.9251833e-01
   6.2900000e+02   2.8957127e-05   1.0000000e-06   2.4406014e-01  -7.2315132e-01   4.4955863e-02   1.9290986e-01
   6.3000000e+02   1.1389048e-05   1.0000000e-06   2.3560649e-01  -5.7012192e-01   2.2545438e-02   1.9306497e-01
   6.3100000e+02   1.8523556e-05   1.0000000e-06   5.5936677e-01   7.5785301e-01   3.3216584e-03   1.9282208e-01
   6.3200000e+02   8.9126189e-06   1.0000000e-06   6.7151659e-01   7.6539228e-01   6.6616383e-02   1.9266850e-01
   6.3300000e+02   1.0028674e-05   1.0000000e-06   2.2231802e-01  -1.0802444e-01   1.6603385e-03   1.9267716e-01
   6.3400000e+02   7.3638014e-06   1.0000000e-06   3.0675089e-01  -7.5785539e-02   9.9068590e-04   1.9268442e-01
   6.3500000e+02   4.8170980e-06   1.0000000e-06   2.8679489e-01   2.8900954e-01   9.8116524e-04   1.9262986e-01
   6.3600000e+02   2.4566698e-05   1.0000000e-06   8.3967075e-01   2.8021957e-01   2.8507969e-02   1.9258184e-01
   6.3700000e+02   2.4805414e-05   1.0000000e-06   1.8772900e-01   3.4769908e-01   9.2409640e-03   1.9197032e-01
   6.3800000e+02   1.5713409e-05   1.0000000e-06   3.8364149e-01   3.4181996e-01   9.2692175e-02   1.9187546e-01
   6.3900000e+02   1.6712426e-05   1.0000000e-06   1.3371896e-01  -2.5715373e-02   3.4722255e-03   1.9188431e-01
   6.4000000e+02   1.3975185e-05   1.0000000e-06   7.9361966e-01  -1.6638060e-01   4.9791681e-03   1.9204559e-01
   6.4100000e+02   1.0041767e-05   1.0000000e-06   8.0193148e-01   2.7530067e-01   4.5095004e-03   1.9203069e-01
   6.4200000e+02   1.0655004e-05   1.0000000e-06   4.8960241e-01   2.7596473e-01   2.5972542e-03   1.9189365e-01
   6.4300000e+02   4.3467878e-06   1.0000000e-06   2.9453024e-01   2.7243590e-01   2.2966091e-02   1.9185618e-01
   6.4400000e+02   7.1154311e-06   1.0000000e-06   1.2036251e-01   8.9600438e-01   2.2460321e-03   1.9147017e-01
   6.4500000e+02   1.6173304e-05   1.0000000e-06   7.6835433e-01   8.9308341e-01   1.7892966e-01   1.9123117e-01
   6.4600000e+02   1.7331847e-05   1.0000000e-06   1.5235284e-01   9.1167207e-01   9.7209658e-02   1.8911514e-01
   6.4700000e+02   1.5769954e-05   1.0000000e-06   3.4060259e-01   9.2055087e-01   3.3243159e-01   1.8866311e-01
   6.4800000e+02   2.3092578e-05   1.0000000e-06   1.9210582e-01   9.2738827e-01   6.4438455e-02   1.8725467e-01
   6.4900000e+02   1.9478798e-05   1.0000000e-06   7.5411768e-01   9.4880001e-01   2.1290132e-01   1.8666375e-01
   6.5000000e+02   3.0378172e-05   1.0000000e-06   1.9273617e-01   9.5857460e-01   3.6318081e-01   1.8260621e-01
   6.5100000e+02   5.6778088e-05   1.0000000e-06   3.3287559e-01   9.6260475e-01   1.0811399e+00   1.7076142e-01
   6.5200000e+02   3.8142043e-05   1.0000000e-06   2.8154662e-01   9.5320216e-01   2.0990820e+01   1.6410187e-01
   6.5300000e+02   8.9748964e-05   1.0000000e-06   8.1610092e-01   9.5870880e-01   6.1458474e-01   1.5806890e-01
   6.5400000e+02   4.6311187e-05   1.0000000e-06   7.3443889e-01   9.3533497e-01   6.1977985e+00   1.5628067e-01
   6.5500000e+02   3.1095747e-05   1.0000000e-06   2.3319072e-01  -9.1561684e-01   2.4889767e-01   1.5850965e-01
   6.5600000e+02   3.4440107e-05   1.0000000e-06   3.6754611e-01  -8.9888866e-01   5.0376595e-01   1.5907065e-01
   6.5700000e+02   5.9116720e-05   1.0000000e-06   2.0200939e-01  -9.4187246e-01   1.7636467e-01   1.6237789e-01
   6.5800000e+02   3.1623456e-05   1.0000000e-06   7.6140908e-01  -9.1665305e-01   3.1638775e+00   1.6329816e-01
   6.5900000e+02   2.1465061e-05   1.0000000e-06   1.5855976e-01   9.0558528e-01   1.6727207e-02   1.6298902e-01
   6.6000000e+02   3.8571852e-05   1.0000000e-06   3.4413773e-01   9.5330431e-01   1.8443915e-02   1.6227273e-01
   6.6100000e+02   2.4844016e-05   1.0000000e-06   3.4067660e-01   9.6451809e-01   1.0462330e-01   1.6022682e-01
   6.6200000e+02   2.3004043e-05   1.0000000e-06   8.6909784e-01   3.9956018e-01   8.7618168e-02   1.6020492e-01
   6.6300000e+02   9.7900168e-06   1.0000000e-06   1.7063228e+00  -9.5888054e-01   5.4475267e-03   1.6104194e-01
   6.6400000e+02   4.4838271e-05   1.0000000e-06   4.4827223e-01   9.7036768e-01   1.0614007e-01   1.5896947e-01
   6.6500000e+02   4.9159304e-05   1.0000000e-06   4.9561277e-01   9.8234094e-01   4.7858971e-01   1.4963785e-01
   6.6600000e+02   4.0886080e-05   1.0000000e-06   7.7579192e-01   9.7718646e-01   1.9011552e+01   1.4421309e-01
   6.6700000e+02   1.1907857e-04   1.0000000e-06   8.4010441e-01   9.7642797e-01   3.7984028e+00   1.3586835e-01
   6.6800000e+02   5.0184680e-05   1.0000000e-06   2.8062318e-01   9.7414510e-01   1.0864514e+02   1.0797948e-01
   6.6900000e+02   4.5935586e-05   1.0000000e-06   2.2889026e-01   9.5956992e-01   8.2698096e+01   9.9641875e-02
   6.7000000e+02   3.5684755e-05   1.0000000e-06   2.8691811e-01   8.8167066e-01   7.2201241e-01   9.9146685e-02
   6.7100000e+02   5.2153801e-05   1.0000000e-06   6.8310114e-01  -9.4698739e-01   4.3373683e-01   1.0425147e-01
   6.7200000e+02   3.1988355e-05   1.0000000e-06   3.9898496e-01  -9.5119583e-01   1.5573554e+02   1.1181890e-01
   6.7300000e+02   3.0611486e-05   1.0000000e-06   2.1948236e-01  -8.1410514e-01   5.4798545e+00   1.1230659e-01
   6.7400000e+02   1.5755796e-05   1.0000000e-06   2.6406596e-01   9.6087848e-01   4.7842170e-02   1.1101652e-01
   6.7500000e+02   2.0243060e-05   1.0000000e-06   5.8070653e-01   7.4794022e-01   7.6750550e-02   1.1022218e-01
   6.7600000e+02   4.2355952e-05   1.0000000e-06   8.9834175e-01   5.3083812e-01   1.4806996e-02   1.1011402e-01
   6.7700000e+02   4.0079799e-05   1.0000000e-06   2.5621496e-01   3.4123490e-01   9.4141185e-03   1.0976461e-01
   6.7800000e+02   3.1312355e-05   1.0000000e-06   3.4373245e-01   6.3068829e-01   2.1636422e-02   1.0957762e-01
   6.7900000e+02   1.7356629e-05   1.0000000e-06   1.6693788e-01   6.2075199e-01   8.8950571e-03   1.0927577e-01
   6.8000000e+02   4.7561739e-05   1.0000000e-06   7.2932373e-01   6.1101406e-01   7.8263892e-03   1.0875531e-01
   6.8100000e+02   2.2817819e-05   1.0000000e-06   6.8124614e-01   6.4481918e-01   4.2332006e-02   1.0857000e-01
   6.8200000e+02   9.9227123e-06   1.0000000e-06   3.2086153e-01   8.0001907e-02   3.2125869e-03   1.0854265e-01
   6.8300000e+02   8.0246618e-06   1.0000000e-06   3.4784068e-01   5.0452136e-01   2.3680772e-03   1.0851024e-01
   6.8400000e+02   6.7398947e-06   1.0000000e-06   3.6477000e-01   6.6391827e-01   3.2846880e-03   1.0827394e-01
   6.8500000e+02   1.2259690e-05   1.0000000e-06   6.4331000e-01   6.7009593e-01   3.0593772e-01   1.0810069e-01
   6.8600000e+02   1.0453749e-05   1.0000000e-06   1.3149976e-01   6.8157668e-01   1.5177856e-02   1.0754322e-01
   6.8700000e+02   1.6750730e-05   1.0000000e-06   3.3633106e-01   7.0299386e-01   1.7972107e-01   1.0669748e-01
   6.8800000e+02   1.1684884e-05   1.0000000e-06   4.1264561e-01   7.0492868e-01   2.6775756e-01   1.0638327e-01
   6.8900000e+02   1.1148423e-05   1.0000000e-06   8.2314830e-01   7.2031247e-01   6.1539907e-02   1.0623600e-01
   6.9000000e+02   4.6004956e-06   1.0000000e-06   1.8354132e-01   7.2835242e-01   6.2159129e-02   1.0593577e-01
   6.9100000e+02   1.7114741e-05   1.0000000e-06   1.7593540e-01  -6.4684490e-01   6.7150371e-02   1.0651311e-01
   6.9200000e+02   1.2409280e-05   1.0000000e-06   3.2367302e-01  -6.2014104e-01   2.0822144e-01   1.0672835e-01
   6.9300000e+02   1.2677542e-05   1.0000000e-06   7.5522662e-01  -6.0818425e-01   1.0607503e-01   1.0683603e-01
   6.9400000e+02   7.4197773e-06   1.0000000e-06   2.3979815e-01  -5.5315781e-01   4.7718937e-02   1.0701261e-01
   6.9500000e+02   6.8806587e-06   1.0000000e-06   1.3593401e-01   6.4205415e-01   4.1590592e-02   1.0665627e-01
   6.9600000e+02   6.2845729e-06   1.0000000e-06   3.1340506e-01   7.0506610e-01   5.5012746e-02   1.0652707e-01
   6.9700000e+02   1.9114042e-05   1.0000000e-06   7.1015018e-01   7.3374284e-01   7.9740636e-02   1.0633244e-01
   6.9800000e+02   1.1567772e-05   1.0000000e-06   2.8968760e-01   7.4834966e-01   5.9749569e-02   1.0603561e-01
   6.9900000e+02   4.2857353e-06   1.0000000e-06   1.3363066e-01   7.6538604e-01   6.9282616e-03   1.0547439e-01
   7.0000000e+02   2.1943903e-05   1.0000000e-06   3.8664533e-01   7.5891075e-01   5.2697457e-02   1.0494809e-01
   7.0100000e+02   2.8193630e-05   1.0000000e-06   8.0261613e-01   7.8637664e-01   4.7381297e-01   1.0433821e-01
   7.0200000e+02   1.0556585e-05   1.0000000e-06   3.1504319e-01   7.8430801e-01   9.4155598e-01   1.0313869e-01
   7.0300000e+02   8.0977913e-06   1.0000000e-06   1.6540311e-01   7.8609455e-01   5.9446032e-01   1.0238732e-01
   7.0400000e+02   9.1012453e-06   1.0000000e-06   2.3241001e-01  -7.2040283e-01   4.2518607e-01   1.0263261e-01
   7.0500000e+02   6.9607318e-06   1.0000000e-06   7.5907281e-01  -7.6383128e-01   3.2512355e-01   1.0283187e-01
   7.0600000e+02   4.4075415e-06   1.0000000e-06   2.9653736e-01  -7.5467120e-01   2.4326509e-01   1.0312716e-01
   7.0700000e+02   6.3030155e-06   1.0000000e-06   1.6596505e-01  -6.6857902e-01   9.6148742e-02   1.0333458e-01
   7.0800000e+02   6.4887344e-06   1.0000000e-06   2.0439980e-01   5.1082892e-01   6.1982151e-03   1.0325288e-01
   7.0900000e+02   1.6073531e-05   1.0000000e-06   7.8103859e-01   8.6958345e-01   4.1433989e-03   1.0315989e-01
   7.1000000e+02   1.2975526e-05   1.0000000e-06   4.4946189e-01   8.7107850e-01   7.4360948e-03   1.0299288e-01
   7.1100000e+02   1.3736712e-05   1.0000000e-06   1.8206475e-01   8.1234104e-01   7.3726985e-03   1.0268470e-01
   7.1200000e+02   8.1594387e-06   1.0000000e-06   1.7759914e-01   6.5020310e-01   4.7080575e-03   1.0260615e-01
   7.1300000e+02   1.4976995e-05   1.0000000e-06   6.0869339e-01  -7.7218434e-01   3.3105164e-03   1.0273736e-01
   7.1400000e+02   9.9592075e-06   1.0000000e-06   6.2471634e-01  -7.4442553e-01   2.0450952e-02   1.0283515e-01
   7.1500000e+02   6.2725778e-06   1.0000000e-06   2.6089076e-01   1.6141088e-02   1.3798138e-03   1.0283459e-01
   7.1600000e+02   2.2410023e-06   1.0000000e-06   6.9833427e-01   8.1382951e-01   8.5462389e-04   1.0276307e-01
   7.1700000e+02   1.8223668e-05   1.0000000e-06   5.8151209e-01   7.8943117e-01   1.5348420e-03   1.0263861e-01
   7.1800000e+02   3.7568471e-05   1.0000000e-06   1.8250823e-01   9.0075800e-01   4.5090528e-02   9.8490387e-02
   7.1900000e+02   2.5544598e-05   1.0000000e-06   3.4831992e-01   8.9312676e-01   5.6130535e+00   9.4652912e-02
   7.2000000e+02   2.7439461e-05   1.0000000e-06   3.7511015e-01   8.7094630e-01   5.6443420e+00   9.1040813e-02
   7.2100000e+02   1.4058132e-05   1.0000000e-06   8.2673184e-01   8.6953261e-01   5.8779197e+00   9.0586773e-02
   7.2200000e+02   2.5948012e-05   1.0000000e-06   2.4027977e-01  -8.6841389e-01   1.9326314e+00   9.2972198e-02
   7.2300000e+02   1.8640693e-05   1.0000000e-06   2.4278334e-01  -8.6671548e-01   4.1507949e+00   9.5597097e-02
   7.2400000e+02   1.5269532e-05   1.0000000e-06   1.7614690e-01  -4.7895918e-01   2.4228410e-01   9.5770959e-02
   7.2500000e+02   2.5655885e-05   1.0000000e-06   8.5286769e-01   8.6022672e-01   1.5090275e-02   9.5615603e-02
   7.2600000e+02   1.4005711e-05   1.0000000e-06   2.5413044e-01   8.8690754e-01   4.3791489e-02   9.1922341e-02
   7.2700000e+02   1.7671041e-05   1.0000000e-06   4.9644777e-01   8.7837889e-01   1.2592142e+00   9.1129051e-02
   7.2800000e+02   1.0787521e-05   1.0000000e-06   2.4798434e-01   8.8170233e-01   1.4546418e+00   9.0217260e-02
   7.2900000e+02   1.8721854e-05   1.0000000e-06   7.7891885e-01  -8.5301986e-01   1.0743757e+00   9.0378800e-02
   7.3000000e+02   9.5018790e-06   1.0000000e-06   2.0074029e-01  -8.5149152e-01   7.4347620e-01   9.2173363e-02
   7.3100000e+02   1.2662056e-05   1.0000000e-06   2.3295710e-01  -7.8522992e-01   1.9292627e-01   9.2391702e-02
   7.3200000e+02   7.9775727e-06   1.0000000e-06   2.7180161e-01  -7.4025911e-01   1.0478428e-01   9.2615882e-02
   7.3300000e+02   2.0935610e-05   1.0000000e-06   7.5488104e-01   9.0633833e-01   3.6906844e-02   9.2228807e-02
   7.3400000e+02   5.6286854e-06   1.0000000e-06   5.1303450e-01   9.0769093e-01   5.8933572e-01   9.1843540e-02
   7.3500000e+02   1.2801043e-05   1.0000000e-06   2.0236210e-01   9.1671963e-01   4.8500013e-02   8.9806224e-02
   7.3600000e+02   6.9479780e-06   1.0000000e-06   3.5227870e-01   9.1776608e-01   3.1412154e+00   8.9300824e-02
   7.3700000e+02   1.7857490e-05   1.0000000e-06   4.4745364e-01   1.9056271e-02   3.8875608e-02   8.9298822e-02
   7.3800000e+02   8.2540385e-06   1.0000000e-06   5.4572116e-01  -2.7082683e-01   3.4840778e-03   8.9319919e-02
   7.3900000e+02   5.1196144e-06   1.0000000e-06   3.3246410e-01  -6.1226568e-01   1.2564354e-03   8.9388674e-02
   7.4000000e+02   1.1924240e-05   1.0000000e-06   3.6728263e-01  -2.2822650e-01   2.7299998e-03   8.9444684e-02
   7.4100000e+02   6.9171687e-06   1.0000000e-06   5.0372843e-01  -3.6659453e-01   2.2029145e-02   8.9489903e-02
   7.4200000e+02   4.7098689e-06   1.0000000e-06   7.1304510e-01  -2.1415801e-01   6.3203023e-03   8.9497480e-02
   7.4300000e+02   3.5336293e-06   1.0000000e-06   2.4932362e-01   2.0742970e-01   8.7138618e-04   8.9481336e-02
   7.4400000e+02   3.0909640e-06   1.0000000e-06   1.8500026e-01   4.1031064e-01   1.0641434e-03   8.9442308e-02
   7.4500000e+02   2.5390563e-05   1.0000000e-06   4.6551560e-01   3.3316172e-01   9.8285233e-03   8.9296831e-02
   7.4600000e+02   3.2584187e-05   1.0000000e-06   7.7178182e-01   3.2559156e-01   9.9933124e-02   8.9116798e-02
   7.4700000e+02   1.3325649e-05   1.0000000e-06   1.9412001e-01   3.1807954e-01   1.8073618e-01   8.8801728e-02
   7.4800000e+02   1.3218114e-05   1.0000000e-06   1.4351687e-01   3.4394683e-01   6.2812430e-02   8.8682427e-02
   7.4900000e+02   2.1137514e-05   1.0000000e-06   4.1298942e-01  -2.5642380e-01   7.9146116e-02   8.8738924e-02
   7.5000000e+02   1.2375738e-05   1.0000000e-06   7.0883942e-01  -2.7100471e-01   9.9909592e-02   8.8814408e-02
   7.5100000e+02   3.8265944e-06   1.0000000e-06   2.0426912e-01  -1.3618843e-01   1.5886676e-02   8.8838600e-02
   7.5200000e+02   7.0703698e-06   1.0000000e-06   1.2655829e-01   3.6871000e-01   7.3676784e-03   8.8718455e-02
   7.5300000e+02   8.0830863e-06   1.0000000e-06   4.0389867e-01   3.5583982e-01   2.4182079e-02   8.8670830e-02
   7.5400000e+02   7.7790936e-06   1.0000000e-06   7.7630174e-01   3.6707857e-01   5.7902869e-02   8.8641413e-02
   7.5500000e+02   6.8784957e-06   1.0000000e-06   3.1444165e-01   3.8983201e-01   1.6622845e-02   8.8569774e-02
   7.5600000e+02   5.3312063e-06   1.0000000e-06   8.7811679e-02  -2.0161229e-01   7.0917852e-03   8.8601567e-02
   7.5700000e+02   5.3904815e-06   1.0000000e-06   2.5335574e-01   6.9181817e-01   8.7446664e-04   8.8547983e-02
   7.5800000e+02   3.6824566e-06   1.0000000e-06   7.6293375e-01   6.2410820e-01   2.2527646e-03   8.8532423e-02
   7.5900000e+02   2.7046511e-06   1.0000000e-06   5.0081294e-01   3.2753327e-01   1.1017992e-03   8.8524439e-02
   7.6000000e+02   1.3022779e-06   1.0000000e-06   2.7563616e-01   7.2274756e-01   5.0745295e-04   8.8491977e-02
   7.6100000e+02   7.6220451e-06   1.0000000e-06   1.4169827e-01   8.6000126e-01   7.2283001e-03   8.7942486e-02
   7.6200000e+02   1.8517363e-05   1.0000000e-06   7.6452758e-01   8.7059416e-01   5.4555469e-01   8.7616361e-02
   7.6300000e+02   9.2317339e-06   1.0000000e-06   2.9647487e-01   8.6088966e-01   7.1908849e-01   8.6770315e-02
   7.6400000e+02   7.1169766e-06   1.0000000e-06   2.7216419e-01   8.8753178e-01   3.2310126e-01   8.5993685e-02
   7.6500000e+02   7.2515174e-06   1.0000000e-06   2.9360555e-01   8.4757448e-01   7.6183288e-02   8.5906941e-02
   7.6600000e+02   1.2732559e-05   1.0000000e-06   7.4803172e-01  -8.1542820e-01   2.6389613e-02   8.6022519e-02
   7.6700000e+02   9.4713384e-06   1.0000000e-06   3.2643062e-01  -5.0382020e-01   4.5182067e-02   8.6145161e-02
   7.6800000e+02   5.0841463e-06   1.0000000e-06   1.0784172e-01  -7.1903540e-01   1.5178091e-02   8.6380498e-02
   7.6900000e+02   1.0016732e-05   1.0000000e-06   2.7875724e-01   9.1973011e-01   1.3023653e-02   8.6251180e-02
   7.7000000e+02   1.1470432e-05   1.0000000e-06   7.2280442e-01   8.8348856e-01   7.3350694e-03   8.6111475e-02
   7.7100000e+02   6.2821428e-06   1.0000000e-06   2.2444837e-01   9.5765984e-01   1.0085067e-01   8.5072462e-02
   7.7200000e+02   2.0023093e-05   1.0000000e-06   2.6259889e-01   9.7910353e-01   3.3812583e-01   8.3313007e-02
   7.7300000e+02   1.5278629e-05   1.0000000e-06   2.1574200e-01   9.7827118e-01   7.1124710e+00   7.8790059e-02
   7.7400000e+02   1.5842403e-05   1.0000000e-06   8.3658599e-01   9.8019256e-01   3.5545893e+00   7.8253964e-02
   7.7500000e+02   1.7157949e-05   1.0000000e-06   2.3860538e-01   9.8576185e-01   1.1533239e+00   7.5475231e-02
   7.7600000e+02   3.4739595e-05   1.0000000e-06   2.1618581e-01   9.7134829e-01   4.4463720e+00   7.2931208e-02
   7.7700000e+02   3.2896400e-05   1.0000000e-06   2.2332465e-01   9.2243199e-01   4.4182980e+00   7.0615736e-02
   7.7800000e+02   5.4148705e-05   1.0000000e-06   7.9827148e-01   9.6764855e-01   6.2127423e-01   6.9289961e-02
   7.7900000e+02   3.4428551e-05   1.0000000e-06   3.0191644e-01   9.6869984e-01   4.6008800e+00   6.4476562e-02
   7.8000000e+02   3.5933787e-05   1.0000000e-06   2.0757625e-01   3.6845647e-01   3.5692116e-01   6.4410534e-02
   7.8100000e+02   2.6158197e-05   1.0000000e-06   2.4196543e-01  -9.2906373e-01   8.2537390e-02   6.5647165e-02
   7.8200000e+02   4.0529866e-05   1.0000000e-06   8.4530957e-01  -9.5571421e-01   1.3472646e+00   6.6307846e-02
   7.8300000e+02   2.4818605e-05   1.0000000e-06   4.1551180e-01  -9.5412768e-01   3.6952592e+00   6.8136701e-02
   7.8400000e+02   2.3224662e-05   1.0000000e-06   2.0817107e-01   9.1948074e-01   6.2293740e-02   6.8014760e-02
   7.8500000e+02   2.2049022e-05   1.0000000e-06   2.3678050e-01   9.7147474e-01   6.6833772e-02   6.5808960e-02
   7.8600000e+02   2.3742965e-05   1.0000000e-06   7.5095317e-01   9.6951163e-01   5.7982953e+00   6.4364894e-02
   7.8700000e+02   1.3127069e-05   1.0000000e-06   5.6785051e-01   8.3931858e-01   1.1946081e+00   6.4238899e-02
   7.8800000e+02   4.7714323e-06   1.0000000e-06   3.0503802e-01  -9.6240617e-01   2.2281862e-02   6.5617603e-02
   7.8900000e+02   8.3141407e-06   1.0000000e-06   4.3544115e-01  -8.7635656e-01   3.8416520e-01   6.5790259e-02
   7.9000000e+02   1.2148287e-05   1.0000000e-06   5.1686962e-01   8.1189931e-01   1.0922325e-02   6.5717353e-02
   7.9100000e+02   1.4096770e-05   1.0000000e-06   4.1939864e-01   9.8465530e-01   2.9151322e-02   6.4774393e-02
   7.9200000e+02   1.3020969e-05   1.0000000e-06   2.4451207e-01   9.8544682e-01   3.1353904e+00   5.8530044e-02
   7.9300000e+02   7.2379621e-05   1.0000000e-06   3.4126314e-01   9.8708452e-01   6.0284674e+01   4.4979224e-02
   7.9400000e+02   3.7002760e-05   1.0000000e-06   3.7377912e-01   9.7785454e-01   1.1914409e+03   2.0150129e-02
   7.9500000e+02   2.5646272e-05   1.0000000e-06   5.7238461e-01   8.8675513e-01   1.1748606e+03   1.5260634e-02
   7.9600000e+02   1.5878667e-05   1.0000000e-06   2.3837273e-01   7.9791504e-01   2.3431011e+02   1.2650711e-02
   7.9700000e+02   6.4988647e-05   1.0000000e-06   4.1011976e-01  -6.7572813e-01   4.5955699e+02   2.1979735e-02
   7.9800000e+02   3.2154010e-05   1.0000000e-06   3.2369700e-01  -9.0475996e-01   2.2011667e+03   3.3051690e-02
   7.9900000e+02   4.7713442e-05   1.0000000e-06   4.4439340e-01  -9.5866902e-01   5.5834195e+02   3.7392863e-02
   8.0000000e+02   3.3422407e-05   1.0000000e-06   2.5277892e-01  -9.6277451e-01   3.2687638e+01   3.8543416e-02
   8.0100000e+02   1.9940469e-05   1.0000000e-06   4.0641822e-01   9.7016068e-01   4.5269897e+01   3.1973687e-02
   8.0200000e+02   2.2733965e-05   1.0000000e-06   3.2315409e-01   9.5828698e-01   1.2603977e+02   2.8224766e-02
   8.0300000e+02   2.4702754e-05   1.0000000e-06   4.4283031e-01   9.4687689e-01   1.7542169e+03   2.2585646e-02
   8.0400000e+02   1.8036530e-05   1.0000000e-06   2.5384220e-01   9.2166914e-01   6.8948375e+01   1.7142385e-02
   8.0500000e+02   1.6612256e-05   1.0000000e-06   4.4449577e-01  -5.5794926e-02   1.2581316e+01   1.7171039e-02
   8.0600000e+02   1.6970012e-05   1.0000000e-06   6.2963904e-01  -7.2657479e-01   4.1435044e-01   1.7333258e-02
   8.0700000e+02   2.1910206e-05   1.0000000e-06   4.7345807e-01  -8.5558083e-01   3.9255027e+00   1.9184087e-02
   8.0800000e+02   1.1726965e-05   1.0000000e-06   2.0753149e-01  -8.8831955e-01   1.7576736e+01   2.0363134e-02
   8.0900000e+02   1.2124803e-05   1.0000000e-06   1.1925657e-01  -8.2880350e-01   1.2267437e+00   2.3017517e-02
   8.1000000e+02   1.9566590e-05   1.0000000e-06   6.8166423e-01  -7.5476061e-01   9.8139539e+00   2.3184468e-02
   8.1100000e+02   1.1697217e-05   1.0000000e-06   5.0349839e-01   9.3292486e-01   5.1358568e-01   2.2837719e-02
   8.1200000e+02   1.0924806e-05   1.0000000e-06   2.0899669e-01   7.5384609e-01   1.1266345e-01   2.2596254e-02
   8.1300000e+02   8.6908100e-06   1.0000000e-06   8.9461993e-02  -4.9864002e-01   1.3227154e-01   2.2977973e-02
   8.1400000e+02   1.2789561e-05   1.0000000e-06   6.5108795e-01  -8.0692156e-01   1.4313701e-01   2.3019461e-02
   8.1500000e+02   1.6713734e-05   1.0000000e-06   5.0265284e-01  -7.3209492e-01   1.8993759e-02   2.3179985e-02
   8.1600000e+02   7.4557031e-06   1.0000000e-06   2.2356614e-01  -5.4162492e-01   5.7055830e-02   2.3269941e-02
   8.1700000e+02   5.1225707e-06   1.0000000e-06   1.3522502e-01   2.0526909e-01   1.2781432e-02   2.3254792e-02
   8.1800000e+02   7.1380954e-06   1.0000000e-06   6.1359239e-01   7.3341497e-01   5.1684325e-03   2.3166786e-02
   8.1900000e+02   5.2190327e-06   1.0000000e-06   8.2523355e-01   6.7103755e-01   5.7387728e-02   2.3138927e-02
   8.2000000e+02   6.5253988e-06   1.0000000e-06   3.3629197e-01   6.7619057e-01   3.9569766e-03   2.3077114e-02
   8.2100000e+02   1.0241279e-05   1.0000000e-06   1.5471938e-01   1.8570326e-01   1.0147707e-02   2.3034775e-02
   8.2200000e+02   2.4269163e-05   1.0000000e-06   2.6420595e-01   6.5437937e-01   4.2429485e-02   2.2718000e-02
   8.2300000e+02   1.0312286e-05   1.0000000e-06   5.8718794e-01   6.1600664e-01   1.8527880e+00   2.2318878e-02
   8.2400000e+02   4.4566858e-06   1.0000000e-06   4.0335040e-01   6.1223930e-01   5.4340641e-01   2.2203362e-02
   8.2500000e+02   7.4061075e-06   1.0000000e-06   1.4908380e-01   2.9461535e-01   2.8664562e-02   2.2157007e-02
   8.2600000e+02   1.2202247e-05   1.0000000e-06   3.1159022e-01  -4.7511712e-01   4.0930056e-02   2.2265620e-02
   8.2700000e+02   5.9831136e-06   1.0000000e-06   6.9950135e-01  -4.5655178e-01   1.3179529e-01   2.2307637e-02
   8.2800000e+02   2.0631460e-06   1.0000000e-06   4.1096474e-01  -1.3964702e-01   5.9834523e-03   2.2309973e-02
   8.2900000e+02   1.4381745e-06   1.0000000e-06   9.6679101e-01   4.9238473e-01   5.0326745e-03   2.2254903e-02
   8.3000000e+02   2.6274013e-06   1.0000000e-06   5.7232122e-01   5.3728432e-01   1.7250583e-02   2.2203483e-02
   8.3100000e+02   3.5920446e-06   1.0000000e-06   7.6995865e-01   5.5005618e-01   3.4830783e-02   2.2190199e-02
   8.3200000e+02   3.4290464e-06   1.0000000e-06   4.4709295e-01   3.0772875e-01   1.6065000e-03   2.2179255e-02
   8.3300000e+02   2.7168952e-06   1.0000000e-06   2.8007227e-01   1.8559010e-01   6.5684126e-03   2.2172524e-02
   8.3400000e+02   3.6435677e-06   1.0000000e-06   2.1805302e-01   5.0467863e-01   4.3891670e-03   2.2123569e-02
   8.3500000e+02   1.2162480e-05   1.0000000e-06   5.3145723e-01   4.6242802e-01   8.4277425e-01   2.1990367e-02
   8.3600000e+02   8.3642896e-06   1.0000000e-06   4.9178528e-01   4.6942442e-01   1.3579547e-01   2.1946715e-02
   8.3700000e+02   6.3734890e-06   1.0000000e-06   2.5789147e-01   5.2254836e-01   4.6512449e-02   2.1880309e-02
   8.3800000e+02   2.2496807e-06   1.0000000e-06   1.6904302e-01   5.2729612e-01   9.2313266e-02   2.1748235e-02
   8.3900000e+02   1.4121128e-05   1.0000000e-06   4.4296163e-01  -2.1101608e-01   4.8138058e-02   2.1804965e-02
   8.4000000e+02   7.3993364e-06   1.0000000e-06   6.0974536e-01   4.9172651e-01   2.2317303e-01   2.1730591e-02
   8.4100000e+02   7.7021191e-06   1.0000000e-06   3.0452436e-01   5.3538591e-01   9.9215792e-02   2.1587503e-02
   8.4200000e+02   6.1227014e-06   1.0000000e-06   1.8757459e-01   5.3706709e-01   1.9934051e-01   2.1029308e-02
   8.4300000e+02   1.4275963e-05   1.0000000e-06   4.2539937e-01   6.1536336e-02   1.1345970e+00   2.1018661e-02
   8.4400000e+02   8.9695286e-06   1.0000000e-06   6.3048569e-01   3.5054687e-01   1.0401434e-01   2.0971153e-02
   8.4500000e+02   8.6722997e-06   1.0000000e-06   3.0789682e-01   4.1436848e-01   5.0431315e-02   2.0916719e-02
   8.4600000e+02   4.2900223e-06   1.0000000e-06   1.9348541e-01   3.5292713e-01   1.2418030e-02   2.0871237e-02
   8.4700000e+02   5.4721249e-06   1.0000000e-06   3.1354715e-01  -2.1529508e-01   2.6441126e-02   2.0901375e-02
   8.4800000e+02   3.1175024e-06   1.0000000e-06   7.9947500e-01  -1.6226528e-01   8.7212476e-02   2.0906015e-02
   8.4900000e+02   3.5502388e-06   1.0000000e-06   2.9588593e-01   1.3883266e-01   4.1665883e-03   2.0900013e-02
   8.5000000e+02   1.6575042e-06   1.0000000e-06   2.3687244e-01   2.4987482e-01   2.8732580e-03   2.0892531e-02
   8.5100000e+02   1.7707817e-06   1.0000000e-06   2.0175626e-01   2.7143942e-01   1.6193153e-03   2.0883373e-02
   8.5200000e+02   2.1495708e-06   1.0000000e-06   8.6735702e-01   1.9676212e-01   2.7539548e-03   2.0881959e-02
   8.5300000e+02   1.6572103e-06   1.0000000e-06   4.6087515e-01   3.4263510e-01   2.1759005e-03   2.0866435e-02
   8.5400000e+02   4.6104661e-06   1.0000000e-06   3.0890174e-01   3.3938337e-01   5.2088049e-02   2.0843478e-02
   8.5500000e+02   3.4753033e-06   1.0000000e-06   1.6743746e-01   3.3751963e-01   3.1543465e-02   2.0788576e-02
   8.5600000e+02   6.1544873e-06   1.0000000e-06   9.0297525e-01   3.4890394e-01   4.5234012e-02   2.0747857e-02
   8.5700000e+02   2.5138472e-06   1.0000000e-06   5.1651277e-01   3.4936378e-01   1.7912057e-01   2.0707569e-02
   8.5800000e+02   3.5070983e-06   1.0000000e-06   2.7460793e-01  -2.2673229e-01   1.5677661e-02   2.0716808e-02
   8.5900000e+02   2.0926917e-06   1.0000000e-06   1.6759511e-01  -1.4233706e-01   1.9292516e-02   2.0723978e-02
   8.6000000e+02   3.1563891e-06   1.0000000e-06   4.9376680e-01  -2.8663167e-01   1.9827234e-02   2.0731354e-02
   8.6100000e+02   8.1324764e-07   1.0000000e-06   6.0448022e-01  -2.6410731e-01   2.9404180e-02   2.0736393e-02
   8.6200000e+02   6.1850747e-07   1.0000000e-06   2.3628952e-01   4.6322913e-01   6.8445652e-04   2.0729822e-02
   8.6300000e+02   2.0050682e-06   1.0000000e-06   3.3361697e-01   5.1455266e-01   1.2432695e-02   2.0713264e-02
   8.6400000e+02   9.5673786e-06   1.0000000e-06   4.2670024e-01   5.2976348e-01   2.7469301e-02   2.0563967e-02
   8.6500000e+02   2.6962386e-06   1.0000000e-06   5.1003933e-01   5.1820404e-01   1.6395269e+00   2.0428715e-02
   8.6600000e+02   2.1673484e-06   1.0000000e-06   1.4751863e-01   5.3533253e-01   8.2116533e-02   2.0317232e-02
   8.6700000e+02   1.8308434e-06   1.0000000e-06   3.5134850e-01   5.4885293e-01   4.3041985e-02   2.0287285e-02
   8.6800000e+02   6.2208278e-06   1.0000000e-06   5.4178774e-01  -5.0335263e-01   1.4790984e-01   2.0382330e-02
   8.6900000e+02   3.6162726e-06   1.0000000e-06   6.3103203e-01  -4.8542316e-01   1.2597289e+00   2.0480454e-02
   8.7000000e+02   3.2678200e-06   1.0000000e-06   3.0799361e-01  -1.6259700e-01   3.6843397e-02   2.0488175e-02
   8.7100000e+02   4.1557994e-06   1.0000000e-06   1.9926751e-01   5.7928029e-01   2.2887891e-02   2.0353251e-02
   8.7200000e+02   4.4414255e-06   1.0000000e-06   5.9091687e-01   5.3265668e-01   2.3229489e-01   2.0274937e-02
   8.7300000e+02   3.1515642e-06   1.0000000e-06   7.8718652e-01   5.2204147e-01   6.7922412e-01   2.0246907e-02
   8.7400000e+02   4.0660620e-06   1.0000000e-06   2.3259544e-01   5.3814417e-01   1.3717648e-02   2.0209626e-02
   8.7500000e+02   1.2161481e-06   1.0000000e-06   1.9085001e-01  -2.6664504e-01   3.8224016e-02   2.0222553e-02
   8.7600000e+02   1.8011988e-06   1.0000000e-06   2.4196298e-01  -3.4060514e-01   3.0696629e-03   2.0233146e-02
   8.7700000e+02   1.7195426e-06   1.0000000e-06   8.2297288e-01   7.0326510e-02   4.1158836e-03   2.0232780e-02
   8.7800000e+02   8.2640420e-07   1.0000000e-06   9.9073905e-01   4.1116866e-01   6.6723646e-04   2.0227233e-02
   8.7900000e+02   8.2970719e-07   1.0000000e-06   2.6604094e-01   2.2231026e-01   1.9371542e-03   2.0218559e-02
   8.8000000e+02   2.6470133e-06   1.0000000e-06   4.6413192e-01   1.0242957e-01   3.9190788e-02   2.0213546e-02
   8.8100000e+02   2.4770565e-06   1.0000000e-06   8.0781860e-01   8.6992776e-03   1.4162094e-02   2.0213470e-02
   8.8200000e+02   1.0227278e-06   1.0000000e-06   2.3720844e-01   1.3459801e-01   6.7006089e-03   2.0204466e-02
   8.8300000e+02   1.4367697e-06   1.0000000e-06   1.4520044e-01   4.0391267e-01   6.5167479e-03   2.0191193e-02
   8.8400000e+02   1.4148488e-06   1.0000000e-06   2.2398771e-01   1.3234281e-01   2.3639447e-03   2.0184932e-02
   8.8500000e+02   2.2681933e-06   1.0000000e-06   8.7172260e-01   5.7229725e-01   1.2545061e-02   2.0175879e-02
   8.8600000e+02   2.3236205e-06   1.0000000e-06   5.0733060e-01   5.1096357e-01   4.9511395e-03   2.0163130e-02
   8.8700000e+02   1.2367334e-06   1.0000000e-06   1.2969377e-01   5.5209530e-01   5.5924439e-03   2.0101095e-02
   8.8800000e+02   2.2598815e-06   1.0000000e-06   1.8098307e-01   5.9614728e-01   6.2333395e-02   2.0008120e-02
   8.8900000e+02   4.6424943e-06   1.0000000e-06   7.6779667e-01   6.1010731e-01   7.0518832e-02   1.9901007e-02
   8.9000000e+02   1.0884223e-06   1.0000000e-06   7.3975221e-01   6.0280557e-01   1.1219281e+00   1.9848554e-02
   8.9100000e+02   2.2548693e-06   1.0000000e-06   3.4178853e-01   6.7703851e-01   2.2909812e-02   1.9810115e-02
   8.9200000e+02   2.8816866e-06   1.0000000e-06   1.4547109e-01   6.8314452e-01   7.5418851e-02   1.9683006e-02
   8.9300000e+02   3.9692432e-06   1.0000000e-06   2.7779880e-01  -4.3129513e-01   1.0078839e-01   1.9736798e-02
   8.9400000e+02   2.8632771e-06   1.0000000e-06   7.5562230e-01  -3.1908558e-01   1.1412105e-01   1.9748056e-02
   8.9500000e+02   4.6477648e-06   1.0000000e-06   2.7810752e-01   2.7452606e-01   7.2088580e-03   1.9709450e-02
   8.9600000e+02   1.9201530e-06   1.0000000e-06   3.1184907e-01   4.8470258e-01   1.5481369e-02   1.9700213e-02
   8.9700000e+02   6.3500206e-07   1.0000000e-06   4.3128894e-01  -1.2686592e-01   2.8929726e-03   1.9707525e-02
   8.9800000e+02   1.2983533e-06   1.0000000e-06   9.1966895e-01   5.2376505e-01   2.6946561e-03   1.9705787e-02
   8.9900000e+02   7.7401230e-07   1.0000000e-06   8.5155042e-01   5.9942721e-01   2.8601138e-04   1.9702409e-02
   9.0000000e+02   2.8835758e-06   1.0000000e-06   3.3972377e-01   6.1152889e-01   5.3569457e-03   1.9638043e-02
   9.0100000e+02   2.7361188e-06   1.0000000e-06   3.8589658e-01   6.1785282e-01   9.2818050e-02   1.9567860e-02
   9.0200000e+02   2.0817360e-06   1.0000000e-06   6.4509331e-01   6.4315650e-01   2.0808347e-02   1.9535164e-02
   9.0300000e+02   3.8429600e-06   1.0000000e-06   8.5975793e-01   6.6331947e-01   1.2589439e-02   1.9514786e-02
   9.0400000e+02   2.1420972e-06   1.0000000e-06   2.1808736e-01   6.3433333e-01   1.1186466e-02   1.9445731e-02
   9.0500000e+02   3.9338215e-06   1.0000000e-06   3.0521412e-01   2.8800024e-01   5.0141196e-03   1.9431747e-02
   9.0600000e+02   1.0556386e-06   1.0000000e-06   1.8907345e-01  -2.5418733e-01   4.7382958e-03   1.9443500e-02
   9.0700000e+02   2.5989265e-06   1.0000000e-06   8.2181476e-01  -2.3058040e-01   2.0655124e-03   1.9448140e-02
   9.0800000e+02   8.0915954e-07   1.0000000e-06   4.9135253e-01  -1.6190797e-01   7.4448913e-03   1.9451078e-02
   9.0900000e+02   6.5900090e-07   1.0000000e-06   2.3871338e-01   4.6552628e-01   1.1193539e-03   1.9446013e-02
   9.1000000e+02   9.2646879e-07   1.0000000e-06   2.8133402e-01   5.9016621e-01   9.6975155e-04   1.9440450e-02
   9.1100000e+02   5.9838444e-07   1.0000000e-06   4.7365357e-01   3.9853103e-01   5.4349423e-04   1.9436241e-02
   9.1200000e+02   1.0325382e-06   1.0000000e-06   8.4273815e-01   5.4832833e-01   3.9013201e-03   1.9433643e-02
   9.1300000e+02   5.3201096e-07   1.0000000e-06   3.1736815e-01   6.6558839e-01   1.6442826e-03   1.9412389e-02
   9.1400000e+02   2.2971263e-06   1.0000000e-06   2.9075124e-01   6.9843416e-01   3.3679691e-02   1.9355398e-02
   9.1500000e+02   1.9367430e-06   1.0000000e-06   2.7067859e-01   7.0549919e-01   1.1970389e-01   1.9304385e-02
   9.1600000e+02   2.6362803e-06   1.0000000e-06   7.8385699e-01   7.1086450e-01   1.0281847e-01   1.9282351e-02
   9.1700000e+02   2.4152813e-06   1.0000000e-06   2.5324080e-01   7.1484246e-01   1.5363689e-01   1.9150432e-02
   9.1800000e+02   2.2025618e-06   1.0000000e-06   1.5795365e-01  -5.9396981e-01   7.1944709e-02   1.9176037e-02
   9.1900000e+02   3.3885748e-06   1.0000000e-06   2.5403577e-01  -4.9369175e-01   2.1293823e-02   1.9201287e-02
   9.2000000e+02   5.4715706e-06   1.0000000e-06   7.3369284e-01   6.4686249e-01   1.1019050e-02   1.9167114e-02
   9.2100000e+02   1.1747967e-06   1.0000000e-06   6.5230072e-01   7.0382780e-01   5.4522068e-02   1.9144143e-02
   9.2200000e+02   8.3799879e-07   1.0000000e-06   1.6079782e-01   7.6994349e-01   3.3008717e-03   1.9095531e-02
   9.2300000e+02   4.1411731e-06   1.0000000e-06   2.7302117e-01   7.9267023e-01   3.5665693e-01   1.8927272e-02
   9.2400000e+02   5.9402932e-06   1.0000000e-06   3.4836050e-01   7.9111144e-01   1.3035767e+00   1.8623777e-02
   9.2500000e+02   3.6918683e-06   1.0000000e-06   6.1740843e-01   7.8597732e-01   4.8348995e+00   1.8485869e-02
   9.2600000e+02   2.1474791e-06   1.0000000e-06   1.5306887e-01   7.8534460e-01   1.6038682e+00   1.7767486e-02
   9.2700000e+02   4.3422490e-06   1.0000000e-06   3.0816268e-01  -4.6258579e-01   8.8780616e-01   1.7796073e-02
   9.2800000e+02   3.7523414e-06   1.0000000e-06   3.9496795e-01  -7.3766606e-01   4.6426617e-02   1.7948982e-02
   9.2900000e+02   2.6419755e-06   1.0000000e-06   8.0371131e-01   2.7607387e-01   5.9236314e-02   1.7946691e-02
   9.3000000e+02   1.3258290e-06   1.0000000e-06   9.7288911e-01   7.2533028e-01   6.0133410e-03   1.7868568e-02
   9.3100000e+02   2.3178435e-06   1.0000000e-06   3.5246254e-01  -5.4205099e-01   5.7508804e-02   1.7938519e-02
   9.3200000e+02   4.4732138e-06   1.0000000e-06   5.0260589e-01   1.8297064e-01   6.1627202e-02   1.7926005e-02
   9.3300000e+02   3.4190903e-06   1.0000000e-06   7.5488325e-01   1.7013132e-01   5.2766421e-02   1.7916042e-02
   9.3400000e+02   3.0128222e-06   1.0000000e-06   4.2311041e-01   5.3121296e-02   4.7206397e-02   1.7913312e-02
   9.3500000e+02   9.5977516e-07   1.0000000e-06   1.2756673e-01   8.2908617e-02   2.0210215e-03   1.7910347e-02
   9.3600000e+02   3.3314438e-06   1.0000000e-06   3.6937025e-01   2.1442002e-01   5.1493877e-03   1.7890798e-02
   9.3700000e+02   2.5552445e-06   1.0000000e-06   7.1185231e-01   2.7660728e-01   7.2564390e-03   1.7888556e-02
   9.3800000e+02   1.3736588e-06   1.0000000e-06   4.5894761e-01  -9.6510406e-02   1.7388595e-03   1.7891584e-02
   9.3900000e+02   1.0496508e-06   1.0000000e-06   4.1020677e-01   4.9112760e-02   1.8849541e-03   1.7891172e-02
   9.4000000e+02   3.5239043e-07   1.0000000e-06   5.5874016e-01   1.2195003e-01   6.1913792e-04   1.7889825e-02
   9.4100000e+02   1.4416636e-06   1.0000000e-06   6.7979222e-01   4.2437831e-01   7.2622186e-04   1.7884315e-02
   9.4200000e+02   5.9047373e-07   1.0000000e-06   4.4859508e-01   4.9261091e-01   6.7353537e-03   1.7876903e-02
   9.4300000e+02   7.6465086e-07   1.0000000e-06   3.4157438e-01   5.9409927e-01   2.1711804e-03   1.7871140e-02
   9.4400000e+02   1.2251694e-06   1.0000000e-06   2.6548998e-01   6.8855815e-01   1.0339803e-03   1.7858421e-02
   9.4500000e+02   9.9389739e-07   1.0000000e-06   4.0285565e-01   7.5034356e-01   4.8921578e-03   1.7842038e-02
   9.4600000e+02   1.1013974e-06   1.0000000e-06   4.0608501e-01   7.4001185e-01   1.3011793e-02   1.7831304e-02
   9.4700000e+02   1.2340670e-06   1.0000000e-06   3.0966610e-01   8.3992865e-01   6.5216789e-03   1.7806892e-02
   9.4800000e+02   2.0856052e-06   1.0000000e-06   2.2482879e-01   8.5908683e-01   1.0569565e-02   1.7645465e-02
   9.4900000e+02   1.3396158e-06   1.0000000e-06   5.7303777e-01   8.7336032e-01   1.3087951e-01   1.7613959e-02
   9.5000000e+02   2.7281623e-06   1.0000000e-06   4.9224148e-01   8.8155966e-01   5.2277123e-02   1.7563246e-02
   9.5100000e+02   2.2182169e-06   1.0000000e-06   4.3746871e-01   8.8697319e-01   3.6586871e-02   1.7545437e-02
   9.5200000e+02   2.0881379e-06   1.0000000e-06   1.3530286e-01   8.7523902e-01   1.1401696e-02   1.7457959e-02
   9.5300000e+02   1.0450896e-06   1.0000000e-06   4.7934974e-01  -8.5607691e-02   7.4384376e-03   1.7463638e-02
   9.5400000e+02   1.7779344e-06   1.0000000e-06   7.5916058e-01  -6.9453631e-01   6.3474700e-03   1.7468450e-02
   9.5500000e+02   2.2371249e-06   1.0000000e-06   4.3799842e-01  -6.6953338e-01   2.0011017e-03   1.7491874e-02
   9.5600000e+02   1.2546082e-06   1.0000000e-06   2.9740353e-01  -3.3752750e-01   6.2203992e-03   1.7496469e-02
   9.5700000e+02   3.3325702e-07   1.0000000e-06   2.8716433e-01   7.5212482e-01   9.7384705e-04   1.7483657e-02
   9.5800000e+02   9.5596782e-07   1.0000000e-06   6.6921577e-01   8.3059982e-01   1.0527393e-03   1.7468372e-02
   9.5900000e+02   3.0457865e-06   1.0000000e-06   5.8024830e-01   8.6171636e-01   1.3196511e-01   1.7406334e-02
   9.6000000e+02   2.4819370e-06   1.0000000e-06   3.0596671e-01   8.5989707e-01   5.2826980e-02   1.7356941e-02
   9.6100000e+02   3.3909566e-06   1.0000000e-06   2.8251233e-01   8.4880204e-01   8.1880112e-02   1.7056398e-02
   9.6200000e+02   2.4516441e-06   1.0000000e-06   4.6265771e-01   7.0992472e-01   2.0576326e-01   1.7017512e-02
   9.6300000e+02   2.1216446e-06   1.0000000e-06   6.3430751e-01  -8.0216517e-01   4.7424496e-02   1.7037749e-02
   9.6400000e+02   2.9941654e-06   1.0000000e-06   3.0177082e-01  -7.9174415e-01   1.6356183e-02   1.7092962e-02
   9.6500000e+02   2.6681591e-06   1.0000000e-06   2.2708268e-01  -7.8369962e-01   1.3548470e-01   1.7206629e-02
   9.6600000e+02   1.4867589e-06   1.0000000e-06   3.4500268e-01   3.8791025e-01   1.9549533e-02   1.7202554e-02
   9.6700000e+02   1.5576531e-06   1.0000000e-06   6.1994935e-01   8.2206356e-01   5.1876891e-03   1.7129267e-02
   9.6800000e+02   5.1836895e-07   1.0000000e-06   6.8468465e-01   7.0532838e-01   7.8251763e-02   1.7121883e-02
   9.6900000e+02   8.1167249e-07   1.0000000e-06   2.5442006e-01  -1.9426367e-01   7.1472350e-04   1.7124264e-02
   9.7000000e+02   2.8762300e-06   1.0000000e-06   4.1463509e-01   8.6888182e-01   4.4387014e-03   1.7091253e-02
   9.7100000e+02   2.3408911e-06   1.0000000e-06   2.1580011e-01   6.2528700e-01   1.3872629e-02   1.7054252e-02
   9.7200000e+02   2.4262726e-06   1.0000000e-06   6.3692347e-01   9.1446790e-01   2.9837374e-02   1.7025173e-02
   9.7300000e+02   2.1095277e-06   1.0000000e-06   2.1897273e-01   9.0067926e-01   8.3629313e-02   1.6865052e-02
   9.7400000e+02   1.8846331e-06   1.0000000e-06   4.6323444e-01   9.0102858e-01   6.9545520e-02   1.6799032e-02
   9.7500000e+02   1.9721726e-06   1.0000000e-06   4.7165411e-01   9.4765486e-01   3.4268091e-02   1.6764939e-02
   9.7600000e+02   2.7698802e-06   1.0000000e-06   6.3474265e-01   8.8596331e-01   1.6139299e-02   1.6734982e-02
   9.7700000e+02   1.2024996e-06   1.0000000e-06   2.9984474e-01   5.6298798e-02   9.1630982e-03   1.6730840e-02
   9.7800000e+02   2.1830472e-06   1.0000000e-06   3.2563775e-01   9.7167690e-01   1.6400361e-02   1.6664193e-02
   9.7900000e+02   3.4165293e-06   1.0000000e-06   4.9066373e-01   9.6795508e-01   8.2280294e-02   1.6581257e-02
   9.8000000e+02   4.3595917e-06   1.0000000e-06   6.1354503e-01   9.6440674e-01   5.0203679e-01   1.6455854e-02
   9.8100000e+02   3.9935154e-06   1.0000000e-06   1.2193470e-01   9.8112002e-01   1.2666692e+00   1.5179784e-02
   9.8200000e+02   5.4582704e-06   1.0000000e-06   3.6509125e-01   9.7632168e-01   3.6399357e+00   1.5074440e-02
   9.8300000e+02   6.1831717e-06   1.0000000e-06   3.6551133e-01   9.8042872e-01   6.0225405e-01   1.4518560e-02
   9.8400000e+02   1.0324439e-05   1.0000000e-06   6.0631776e-01   9.7876300e-01   2.3350241e+01   1.3871153e-02
   9.8500000e+02   4.7980725e-06   1.0000000e-06   2.5196110e-01   9.7658737e-01   1.6094097e+01   1.3020876e-02
   9.8600000e+02   8.1685256e-06   1.0000000e-06   3.4943988e-01   9.0686396e-01   2.2215204e-01   1.2938957e-02
   9.8700000e+02   6.6281381e-06   1.0000000e-06   3.0107354e-01   4.7269820e-01   4.7739685e-02   1.2866680e-02
   9.8800000e+02   5.8046535e-06   1.0000000e-06   6.9370803e-01  -9.4021910e-01   2.7645745e-01   1.2971249e-02
   9.8900000e+02   6.6483036e-06   1.0000000e-06   2.6604903e-01  -9.2761472e-01   2.4387226e-01   1.3154853e-02
   9.9000000e+02   8.9932674e-06   1.0000000e-06   2.6504051e-01  -6.5972104e-01   2.0987505e-02   1.3200490e-02
   9.9100000e+02   3.0330879e-06   1.0000000e-06   3.0202266e-01   1.9392615e-01   1.7650824e-02   1.3189318e-02
   9.9200000e+02   4.1411027e-06   1.0000000e-06   6.9664202e-01   9.0154713e-01   9.5672649e-03   1.3132465e-02
   9.9300000e+02   4.4881851e-06   1.0000000e-06   4.3427667e-01   7.9210164e-01   8.8066780e-02   1.3075283e-02
   9.9400000e+02   1.8979193e-06   1.0000000e-06   2.0274894e-01   4.7717421e-01   2.4041950e-03   1.3060312e-02
   9.9500000e+02   1.9024221e-06   1.0000000e-06   4.4631029e-01  -3.0480682e-01   1.3007228e-03   1.3065500e-02
   9.9600000e+02   1.7080256e-06   1.0000000e-06   5.2965216e-01   4.7582631e-01   1.4092147e-03   1.3061123e-02
   9.9700000e+02   1.4238397e-06   1.0000000e-06   6.4324773e-01   6.5150817e-01   2.1648168e-03   1.3051916e-02
   9.9800000e+02   1.4498808e-06   1.0000000e-06   3.2679768e-01   5.4320311e-01   3.5382852e-03   1.3039388e-02
   9.9900000e+02   2.3295877e-06   1.0000000e-06   1.4454927e-01   6.2248893e-01   1.6909755e-02   1.2971048e-02
   1.0000000e+03   2.0182746e-06   1.0000000e-06   3.5669191e-01   6.4524027e-01   4.2956836e-02   1.2948605e-02
   1.0010000e+03   2.3409706e-06   1.0000000e-06   5.9174748e-01   6.3933242e-01   5.4098772e-02   1.2920657e-02
   1.0020000e+03   3.0203077e-06   1.0000000e-06   3.5271743e-01   6.2157183e-01   6.2584159e-02   1.2858074e-02
   1.0030000e+03   2.4335627e-06   1.0000000e-06   2.8815986e-01   4.0793063e-01   1.1944099e-02   1.2842459e-02
   1.0040000e+03   2.6689371e-06   1.0000000e-06   3.6240438e-01  -5.3897052e-02   7.2466119e-03   1.2843734e-02
   1.0050000e+03   4.5768133e-06   1.0000000e-06   5.8729823e-01  -3.7343329e-01   2.4822351e-03   1.2855674e-02
   1.0060000e+03   1.3045607e-06   1.0000000e-06   3.5349993e-01  -1.4546360e-01   3.2452007e-03   1.2858725e-02
   1.0070000e+03   1.2926376e-06   1.0000000e-06   4.1930535e-01   3.5730558e-01   1.7869745e-03   1.2850532e-02
   1.0080000e+03   1.8523452e-06   1.0000000e-06   4.6113595e-01  -1.6437306e-02   1.1113785e-03   1.2850652e-02
   1.0090000e+03   4.5803199e-07   1.0000000e-06   1.0385625e+00  -2.7319055e-01   5.5898171e-04   1.2852616e-02
   1.0100000e+03   4.6572773e-07   1.0000000e-06   7.2637443e-01   3.3355389e-01   2.5322217e-04   1.2852073e-02
   1.0110000e+03   4.3151746e-07   1.0000000e-06   9.4524297e-01   4.3835210e-01   2.6266413e-04   1.2850594e-02
   1.0120000e+03   1.7204942e-06   1.0000000e-06   2.9047448e-01   4.9197890e-01   6.3553275e-03   1.2810611e-02
   1.0130000e+03   7.4983665e-07   1.0000000e-06   5.9509597e-01   5.0347614e-01   5.2118101e-02   1.2805362e-02
   1.0140000e+03   1.6001403e-06   1.0000000e-06   6.0513160e-01  -2.1911718e-01   1.8962317e-03   1.2810705e-02
   1.0150000e+03   9.2885460e-07   1.0000000e-06   5.0903614e-01  -3.1401554e-01   7.3717261e-03   1.2814416e-02
   1.0160000e+03   4.3691252e-07   1.0000000e-06   1.9433642e-01   3.2362215e-01   7.3221108e-04   1.2811383e-02
   1.0170000e+03   4.0725203e-07   1.0000000e-06   6.2996233e-01   4.0829707e-01   3.4877130e-04   1.2809559e-02
   1.0180000e+03   6.3747873e-07   1.0000000e-06   5.2441558e-01   4.7579416e-01   1.7633178e-03   1.2806873e-02
   1.0190000e+03   7.5587074e-07   1.0000000e-06   5.4933078e-01   6.6567818e-01   4.9760132e-04   1.2802632e-02
   1.0200000e+03   1.4338612e-06   1.0000000e-06   5.6448922e-01   7.3341948e-01   4.7294467e-03   1.2791534e-02
   1.0210000e+03   1.1285156e-06   1.0000000e-06   2.4349082e-01   5.3454194e-01   2.8450753e-03   1.2781817e-02
   1.0220000e+03   1.7076255e-06   1.0000000e-06   1.8801549e-01   7.4516690e-01   1.8450411e-02   1.2694194e-02
   1.0230000e+03   1.2597055e-06   1.0000000e-06   3.5644135e-01   7.5431129e-01   1.0154830e-01   1.2663835e-02
   1.0240000e+03   1.5224597e-06   1.0000000e-06   8.2812864e-01   7.0044336e-01   1.9488130e-02   1.2653036e-02
   1.0250000e+03   4.5920884e-07   1.0000000e-06   8.0409285e-01   7.3772408e-01   5.4390409e-03   1.2602351e-02
   1.0260000e+03   1.1795188e-06   1.0000000e-06   8.6789272e-01   8.0534015e-01   7.0015541e-02   1.2591251e-02
   1.0270000e+03   1.1856895e-06   1.0000000e-06   2.1202241e-01   8.4961620e-01   9.9746592e-03   1.2564585e-02
   1.0280000e+03   2.4370448e-06   1.0000000e-06   2.7450076e-01   8.6643243e-01   6.7606377e-02   1.2381042e-02
   1.0290000e+03   2.1328455e-06   1.0000000e-06   3.1500524e-01   8.6565441e-01   1.3458245e+00   1.2156364e-02
   1.0300000e+03   1.1069527e-06   1.0000000e-06   8.0445859e-01   8.6433833e-01   4.1154751e+00   1.2114160e-02
   1.0310000e+03   1.9229561e-06   1.0000000e-06   2.1423722e-01   6.9040865e-01   3.0077409e-02   1.2098449e-02
   1.0320000e+03   1.3470832e-06   1.0000000e-06   2.7021086e-01  -8.1721036e-01   8.1022777e-02   1.2198787e-02
   1.0330000e+03   1.4499475e-06   1.0000000e-06   1.9800911e-01  -5.5673776e-01   8.7144240e-02   1.2235902e-02
   1.0340000e+03   9.2574570e-07   1.0000000e-06   8.9366220e-01  -3.7162909e-01   7.4738016e-02   1.2238558e-02
   1.0350000e+03   7.1640941e-07   1.0000000e-06   1.7667908e-01   9.3251189e-01   1.0784252e-02   1.2115576e-02
   1.0360000e+03   1.1024556e-06   1.0000000e-06   3.4392297e-01   6.7761091e-01   2.0667121e-01   1.2062691e-02
   1.0370000e+03   4.1295259e-06   1.0000000e-06   3.4048492e-01   8.8345309e-01   1.8637041e-01   1.1815160e-02
   1.0380000e+03   3.8673200e-06   1.0000000e-06   9.0860321e-01   9.1000352e-01   2.1865466e+00   1.1631794e-02
   1.0390000e+03   2.1753931e-06   1.0000000e-06   5.4797146e-01   9.3122464e-01   2.8490698e+00   1.1511342e-02
   1.0400000e+03   1.7919838e-06   1.0000000e-06   1.2254454e-01   9.4388299e-01   2.0022546e-01   1.1239804e-02
   1.0410000e+03   2.9742974e-06   1.0000000e-06   2.5005035e-01  -8.7562546e-01   2.3122524e+00   1.1418013e-02
   1.0420000e+03   3.4753655e-06   1.0000000e-06   5.3085678e-01  -8.5700540e-01   2.0314140e+00   1.1495757e-02
   1.0430000e+03   1.8183317e-06   1.0000000e-06   6.1567059e-01  -7.7517350e-01   1.2751784e+00   1.1540202e-02
   1.0440000e+03   1.3713427e-06   1.0000000e-06   1.2280260e-01  -7.3761631e-01   3.3280845e-02   1.1575659e-02
   1.0450000e+03   1.8686001e-06   1.0000000e-06   1.9828698e-01   8.9442339e-01   2.9280978e-02   1.1424329e-02
   1.0460000e+03   1.9030096e-06   1.0000000e-06   5.4781127e-01   9.1995043e-01   8.4097499e-01   1.1355317e-02
   1.0470000e+03   8.7118870e-07   1.0000000e-06   7.5855163e-01   9.1071575e-01   2.9384595e-01   1.1343448e-02
   1.0480000e+03   9.5261874e-07   1.0000000e-06   1.3876132e-01  -5.2848082e-01   4.8438080e-03   1.1372581e-02
   1.0490000e+03   1.4711947e-06   1.0000000e-06   1.8733157e-01   8.5224831e-01   5.3835504e-02   1.1242419e-02
   1.0500000e+03   4.3109001e-06   1.0000000e-06   4.9975959e-01   9.4984515e-01   9.1342749e-02   1.0755913e-02
   1.0510000e+03   2.2801688e-06   1.0000000e-06   8.9723384e-01   9.4577973e-01   7.5004462e+00   1.0681432e-02
   1.0520000e+03   4.2815419e-06   1.0000000e-06   3.7023954e-01   9.4935689e-01   5.9205630e-01   1.0493999e-02
   1.0530000e+03   3.3528266e-06   1.0000000e-06   1.3661394e-01   9.4585930e-01   9.6276155e-01   1.0195882e-02
   1.0540000e+03   2.4441015e-06   1.0000000e-06   1.8267233e-01  -8.8433056e-01   1.5961593e+00   1.0308489e-02
   1.0550000e+03   2.4668152e-06   1.0000000e-06   8.0869611e-01  -1.4936724e-01   2.2417816e-02   1.0309029e-02
   1.0560000e+03   1.5038431e-06   1.0000000e-06   7.9097872e-01  -8.6019637e-01   5.8403351e-03   1.0360865e-02
   1.0570000e+03   8.1331055e-07   1.0000000e-06   1.7625075e-01   2.7494686e-01   7.1089326e-03   1.0355818e-02
   1.0580000e+03   8.7777206e-07   1.0000000e-06   2.1795909e-01   8.8104605e-01   6.6100919e-03   1.0295558e-02
   1.0590000e+03   2.5408819e-06   1.0000000e-06   8.7863528e-01   8.9745740e-01   7.1310746e-02   1.0274973e-02
   1.0600000e+03   1.8540294e-06   1.0000000e-06   4.6535872e-01   8.9168709e-01   5.4720559e-02   1.0212353e-02
   1.0610000e+03   1.6223409e-06   1.0000000e-06   2.9491032e-01   8.7908844e-01   7.7663950e-02   1.0168804e-02
   1.0620000e+03   9.3823976e-07   1.0000000e-06   2.6278802e-01   9.1088189e-01   1.5517080e-01   1.0123909e-02
   1.0630000e+03   1.6734396e-06   1.0000000e-06   5.8574100e-01  -7.9811681e-01   1.2692672e-01   1.0131923e-02
   1.0640000e+03   1.2176665e-06   1.0000000e-06   4.2613946e-01  -8.5887069e-01   3.5245828e-02   1.0170288e-02
   1.0650000e+03   1.2155861e-06   1.0000000e-06   1.4356139e-01   9.3568647e-01   2.7502137e-02   9.9090632e-03
   1.0660000e+03   1.3444778e-06   1.0000000e-06   2.9968003e-01   9.3494592e-01   1.1348236e+00   9.8269759e-03
   1.0670000e+03   1.5898369e-06   1.0000000e-06   5.7525123e-01   8.4383263e-01   2.2303823e-01   9.7116600e-03
   1.0680000e+03   2.7592503e-06   1.0000000e-06   9.0830743e-01   9.2113204e-01   6.5328177e-01   9.6204237e-03
   1.0690000e+03   1.4870567e-06   1.0000000e-06   3.5656809e-01   9.0995996e-01   1.7481067e+00   9.5010231e-03
   1.0700000e+03   2.1796778e-06   1.0000000e-06   3.0388099e-01   8.9079191e-01   2.7108701e-01   9.4293963e-03
   1.0710000e+03   2.1582770e-06   1.0000000e-06   1.5686221e-01   8.8802815e-01   3.0250946e-01   9.2714409e-03
   1.0720000e+03   2.1449421e-06   1.0000000e-06   6.8945267e-01  -8.3236416e-01   1.7777196e-01   9.2821617e-03
   1.0730000e+03   1.6467799e-06   1.0000000e-06   3.6830666e-01  -8.5689558e-01   3.0579533e-02   9.3125828e-03
   1.0740000e+03   2.0820380e-06   1.0000000e-06   2.3500438e-01  -7.8168247e-01   2.3091834e-02   9.3546670e-03
   1.0750000e+03   1.2799489e-06   1.0000000e-06   2.7333174e-01   2.0723226e-01   2.4497270e-02   9.3517094e-03
   1.0760000e+03   2.7065180e-07   1.0000000e-06   7.7740169e-01   7.7815557e-01   2.8641697e-03   9.3308817e-03
   1.0770000e+03   6.4687270e-07   1.0000000e-06   9.1255963e-01   5.0768800e-01   2.0430126e-03   9.3296722e-03
   1.0780000e+03   7.8924044e-07   1.0000000e-06   4.4942900e-01   5.5555108e-01   1.4732852e-03   9.3220430e-03
   1.0790000e+03   1.2648033e-06   1.0000000e-06   2.0575920e-01   3.1382495e-01   7.7041353e-03   9.3108362e-03
   1.0800000e+03   5.3861402e-07   1.0000000e-06   1.6096058e-01   3.3599875e-01   2.5370335e-02   9.3009567e-03
   1.0810000e+03   1.6222479e-06   1.0000000e-06   7.4604843e-01   6.0805473e-01   4.5805471e-03   9.2880194e-03
   1.0820000e+03   1.6738590e-06   1.0000000e-06   5.7863197e-01   6.0732371e-01   5.1645452e-02   9.2698423e-03
   1.0830000e+03   1.5657990e-06   1.0000000e-06   2.3748455e-01   5.9464695e-01   6.0829152e-03   9.2531047e-03
   1.0840000e+03   8.1410433e-07   1.0000000e-06   2.4441587e-01   5.4258746e-01   7.5213707e-03   9.2436758e-03
   1.0850000e+03   3.8291908e-07   1.0000000e-06   3.7251420e-01  -3.8671198e-01   3.2604732e-03   9.2495137e-03
   1.0860000e+03   7.9121907e-07   1.0000000e-06   8.0775627e-01  -4.5560074e-01   3.0815804e-03   9.2511375e-03
   1.0870000e+03   5.8945346e-07   1.0000000e-06   3.1221453e-01  -3.1032690e-01   2.0811802e-03   9.2541294e-03
   1.0880000e+03   5.5688822e-07   1.0000000e-06   2.9640692e-01   2.6165897e-01   7.5557355e-04   9.2532153e-03
   1.0890000e+03   1.5080729e-07   1.0000000e-06   6.8843301e-01   4.0749005e-01   6.4560566e-04   9.2507826e-03
   1.0900000e+03   6.2037102e-07   1.0000000e-06   7.5695069e-01   5.3827739e-01   5.7173326e-04   9.2493594e-03
   1.0910000e+03   8.9078911e-07   1.0000000e-06   3.0010325e-01   7.5228461e-01   2.3128146e-03   9.2332772e-03
   1.0920000e+03   4.8005390e-07   1.0000000e-06   1.5688186e-01   7.9501809e-01   4.9547739e-02   9.1878788e-03
   1.0930000e+03   7.9605683e-07   1.0000000e-06   3.0050861e-01   7.1792144e-01   6.2196546e-02   9.1750666e-03
   1.0940000e+03   3.0448476e-07   1.0000000e-06   7.5528187e-01   7.9111209e-01   6.8060026e-02   9.1673496e-03
   1.0950000e+03   8.3007005e-07   1.0000000e-06   3.2767593e-01   8.6179012e-01   7.2821014e-03   9.1385998e-03
   1.0960000e+03   1.0312992e-06   1.0000000e-06   3.1173403e-01   8.1355994e-01   3.2802300e-02   9.1081410e-03
   1.0970000e+03   8.6365021e-07   1.0000000e-06   2.5524168e-01   8.8143096e-01   1.4018385e-01   9.0378806e-03
   1.0980000e+03   1.5024052e-06   1.0000000e-06   8.9351316e-01   8.9993616e-01   9.4548907e-02   9.0258666e-03
   1.0990000e+03   1.8457134e-06   1.0000000e-06   1.4480023e-01   8.8396858e-01   3.0354686e-02   8.9050033e-03
   1.1000000e+03   1.1421712e-06   1.0000000e-06   2.2008934e-01   8.8992622e-01   2.8500671e-01   8.8344955e-03
   1.1010000e+03   1.2532998e-06   1.0000000e-06   2.4723202e-01   9.0108946e-01   2.8359849e-01   8.7992363e-03
   1.1020000e+03   1.6069253e-06   1.0000000e-06   8.7592092e-01  -7.1502506e-01   2.5502635e-02   8.8017438e-03
   1.1030000e+03   6.4971584e-07   1.0000000e-06   3.7019620e-01  -8.2668914e-01   8.9759782e-03   8.8671671e-03
   1.1040000e+03   5.2238964e-07   1.0000000e-06   1.8056532e-01  -2.4926630e-02   1.3358327e-02   8.8675486e-03
   1.1050000e+03   6.8470879e-07   1.0000000e-06   2.2637285e-01   9.2367839e-01   1.2252815e-02   8.8424647e-03
   1.1060000e+03   2.6579482e-06   1.0000000e-06   8.6428921e-01   9.4770982e-01   6.3660339e-02   8.7092107e-03
   1.1070000e+03   1.0691221e-06   1.0000000e-06   6.6085717e-01   9.4825100e-01   3.8539421e+00   8.6470720e-03
   1.1080000e+03   1.1092186e-06   1.0000000e-06   2.3341502e-01   9.4704549e-01   3.0269784e-01   8.6083500e-03
   1.1090000e+03   2.4818387e-06   1.0000000e-06   2.0270449e-01   9.5862814e-01   6.7892653e-02   8.3286334e-03
   1.1100000e+03   3.4238913e-06   1.0000000e-06   3.6966760e-01   9.5145815e-01   2.9896594e+00   8.1437668e-03
   1.1110000e+03   1.9461266e-06   1.0000000e-06   7.8246410e-01   9.5250850e-01   1.5435941e+00   8.0970084e-03
   1.1120000e+03   2.7093049e-06   1.0000000e-06   2.2974420e-01   9.4655527e-01   2.6799485e-01   7.9687545e-03
   1.1130000e+03   2.8012732e-06   1.0000000e-06   1.6568215e-01   5.0127369e-01   1.9484068e-01   7.9445437e-03
   1.1140000e+03   1.6888034e-06   1.0000000e-06   2.9006121e-01  -9.4137965e-01   4.6237701e-02   8.0310544e-03
   1.1150000e+03   1.2141234e-06   1.0000000e-06   8.1387598e-01  -9.3054481e-01   2.7635370e-01   8.0471918e-03
   1.1160000e+03   2.0527424e-06   1.0000000e-06   1.8076660e-01  -8.9868974e-01   7.3508980e-02   8.1137080e-03
   1.1170000e+03   9.4793669e-07   1.0000000e-06   1.7465720e-01   8.1121910e-01   7.3919073e-02   8.0833293e-03
   1.1180000e+03   4.8349946e-07   1.0000000e-06   2.8008002e-01   9.4001019e-01   9.1197907e-03   8.0140729e-03
   1.1190000e+03   9.8770554e-07   1.0000000e-06   9.2672040e-01   8.2513138e-01   4.9587742e-02   8.0089501e-03
   1.1200000e+03   1.0800381e-06   1.0000000e-06   5.6122564e-01   9.6020346e-01   7.6536504e-03   7.9795255e-03
   1.1210000e+03   1.5266660e-06   1.0000000e-06   3.0093993e-01   9.6826732e-01   1.7912414e-01   7.8930590e-03
   1.1220000e+03   4.8157884e-06   1.0000000e-06   1.3318829e-01   9.6961976e-01   1.4242796e+00   7.2138324e-03
   1.1230000e+03   1.3378792e-06   1.0000000e-06   3.3445695e-01   9.6393854e-01   7.5114796e+01   6.7052283e-03
   1.1240000e+03   1.3672185e-06   1.0000000e-06   5.9490348e-01   9.6448806e-01   4.6125403e+00   6.2404429e-03
   1.1250000e+03   2.5827406e-06   1.0000000e-06   6.7162901e-01   9.6180541e-01   9.7149103e+00   6.1266423e-03
   1.1260000e+03   2.9689194e-06   1.0000000e-06   3.8134677e-01  -8.5770126e-01   6.5666284e+00   6.2619547e-03
   1.1270000e+03   1.6590449e-06   1.0000000e-06   4.2729578e-01  -7.8755283e-01   1.3042661e+00   6.3123283e-03
   1.1280000e+03   1.8177454e-06   1.0000000e-06   1.5487429e-01   9.6425964e-01   5.7314485e-01   4.5931170e-03
   1.1290000e+03   4.3007551e-06   1.0000000e-06   6.2331643e-01   9.3402575e-01   4.6205492e+01   4.4001601e-03
   1.1300000e+03   3.2521973e-06   1.0000000e-06   3.2701031e-01   9.2661910e-01   2.6333567e+01   3.5775675e-03
   1.1310000e+03   2.6013253e-06   1.0000000e-06   4.8746251e-01   8.8742874e-01   1.7182330e+02   3.3140939e-03
   1.1320000e+03   1.2771346e-06   1.0000000e-06   1.3594010e-01   8.6210805e-01   7.3636620e+00   3.2322722e-03
   1.1330000e+03   3.4457127e-06   1.0000000e-06   5.5818030e-01  -8.5810464e-01   5.6398343e+00   3.4797659e-03
   1.1340000e+03   2.1430004e-06   1.0000000e-06   2.8379534e-01  -8.7876092e-01   8.2544241e+01   3.9817676e-03
   1.1350000e+03   2.0326854e-06   1.0000000e-06   4.6081768e-01  -9.0733956e-01   1.6436131e+02   4.1272866e-03
   1.1360000e+03   1.8050053e-06   1.0000000e-06   1.4686468e-01  -9.0126159e-01   5.3910472e+00   4.2057889e-03
   1.1370000e+03   1.2927926e-06   1.0000000e-06   5.5207001e-01   9.1984735e-01   2.2373964e+01   4.0373745e-03
   1.1380000e+03   1.0831965e-06   1.0000000e-06   2.7538648e-01   9.1853515e-01   8.5862015e+00   3.7901240e-03
   1.1390000e+03   1.2284245e-06   1.0000000e-06   4.6384012e-01   9.1773251e-01   2.1183379e+01   3.7182988e-03
   1.1400000e+03   1.2922963e-06   1.0000000e-06   1.5258968e-01  -3.5027980e-02   2.3560042e-01   3.7193584e-03
   1.1410000e+03   1.9351776e-06   1.0000000e-06   5.3305129e-01  -8.9335936e-01   2.6628150e-01   3.8303598e-03
   1.1420000e+03   2.1262015e-06   1.0000000e-06   3.2122323e-01  -8.9898906e-01   2.9180834e+01   4.2271981e-03
   1.1430000e+03   1.2074177e-06   1.0000000e-06   4.9264781e-01  -9.1059775e-01   2.5295492e+01   4.2747962e-03
   1.1440000e+03   1.1911906e-06   1.0000000e-06   1.6001045e-01   7.9984359e-01   2.7684172e-01   4.2600205e-03
   1.1450000e+03   2.0366840e-06   1.0000000e-06   4.8935959e-01   9.2258082e-01   1.2143822e-01   4.1410016e-03
   1.1460000e+03   1.1760770e-06   1.0000000e-06   5.1039756e-01   9.1736974e-01   5.8093496e+01   3.9266003e-03
   1.1470000e+03   8.7855633e-07   1.0000000e-06   4.7963531e-01   9.3071214e-01   1.7467652e+00   3.9016766e-03
   1.1480000e+03   1.4270479e-06   1.0000000e-06   1.5793476e-01   6.1199156e-02   1.9043377e-01   3.9003244e-03
   1.1490000e+03   2.4846982e-06   1.0000000e-06   2.8522379e-01  -8.3532790e-01   1.0075374e-01   4.0658899e-03
   1.1500000e+03   1.0023285e-06   1.0000000e-06   6.5842204e-01  -8.6206522e-01   1.8187092e+01   4.1283050e-03
   1.1510000e+03   1.1366799e-06   1.0000000e-06   4.7751783e-01  -8.4827759e-01   1.1379462e+00   4.1594834e-03
   1.1520000e+03   1.3055674e-06   1.0000000e-06   1.4708053e-01  -8.0509126e-02   7.2252817e-02   4.1610378e-03
   1.1530000e+03   1.0991271e-06   1.0000000e-06   2.2952167e-01   8.6917892e-01   2.8879155e-02   4.0570261e-03
   1.1540000e+03   8.2083348e-07   1.0000000e-06   7.0420275e-01   8.8275070e-01   3.4590999e-01   4.0473511e-03
   1.1550000e+03   6.8547905e-07   1.0000000e-06   4.7398080e-01   2.2763263e-01   1.0971501e-02   4.0467202e-03
   1.1560000e+03   2.8969434e-07   1.0000000e-06   8.0668591e-01  -8.5835661e-01   1.5735580e-02   4.1015083e-03
   1.1570000e+03   5.8171608e-07   1.0000000e-06   3.6254472e-01  -7.5539042e-01   2.4019539e-01   4.1248134e-03
   1.1580000e+03   7.8761158e-07   1.0000000e-06   7.3188465e-01  -5.9012863e-01   4.6939582e-02   4.1283869e-03
   1.1590000e+03   6.7148692e-07   1.0000000e-06   4.3368327e-01  -6.6375572e-01   4.7845872e-02   4.1448167e-03
   1.1600000e+03   9.8252819e-07   1.0000000e-06   1.1180596e-01  -6.1317361e-01   3.6905786e-01   4.2647370e-03
   1.1610000e+03   6.8415004e-07   1.0000000e-06   1.4309449e-01  -6.3678725e-01   2.1438103e+00   4.3570984e-03
   1.1620000e+03   7.0092038e-07   1.0000000e-06   7.3802850e-01  -5.3796925e-01   2.8665635e-01   4.3623556e-03
   1.1630000e+03   6.6348603e-07   1.0000000e-06   5.8447461e-01  -5.0127919e-02   2.5671155e-02   4.3627120e-03
   1.1640000e+03   6.5730456e-07   1.0000000e-06   1.9614855e-01   6.8847218e-01   3.2868716e-02   4.2652555e-03
   1.1650000e+03   3.1931675e-07   1.0000000e-06   2.2515408e-01   6.1927698e-01   1.0785626e+00   4.2430924e-03
   1.1660000e+03   5.1820617e-07   1.0000000e-06   5.9912926e-01   6.3486950e-01   2.8568526e-02   4.2406884e-03
   1.1670000e+03   1.0367941e-06   1.0000000e-06   5.8592819e-01  -6.2797892e-01   1.9521393e-02   4.2668034e-03
   1.1680000e+03   5.3274102e-07   1.0000000e-06   2.9535720e-01  -6.4063672e-01   1.3091580e+00   4.2948915e-03
   1.1690000e+03   5.0327188e-07   1.0000000e-06   2.1833219e-01  -5.8198299e-01   3.0611992e-01   4.3068796e-03
   1.1700000e+03   7.6379040e-07   1.0000000e-06   4.8468236e-01   7.1986678e-01   1.3055087e-01   4.3037185e-03
   1.1710000e+03   3.7626501e-07   1.0000000e-06   5.4592853e-01   6.7355776e-01   1.0544869e-01   4.2846651e-03
   1.1720000e+03   5.8741500e-07   1.0000000e-06   2.3662414e-01   7.5760774e-01   8.4635858e-02   4.2504260e-03
   1.1730000e+03   3.2924381e-07   1.0000000e-06   1.6251056e-01   7.5537416e-01   2.4621246e-01   4.2380879e-03
   1.1740000e+03   7.3250774e-07   1.0000000e-06   4.7877145e-01  -4.9633962e-01   7.5596276e-02   4.2480622e-03
   1.1750000e+03   9.6851818e-07   1.0000000e-06   5.7602522e-01  -5.3309659e-01   5.2677476e-01   4.2668046e-03
   1.1760000e+03   4.0754485e-07   1.0000000e-06   2.5021462e-01  -5.6464771e-01   1.5349355e+00   4.2959030e-03
   1.1770000e+03   4.7227888e-07   1.0000000e-06   1.6117562e-01  -5.3217218e-01   3.2838326e-01   4.3076737e-03
   1.1780000e+03   6.6795488e-07   1.0000000e-06   4.5140557e-01   5.6728408e-01   1.0677052e-01   4.2995365e-03
   1.1790000e+03   3.7059573e-07   1.0000000e-06   5.6047198e-01   5.7906244e-01   3.8869535e-01   4.2919892e-03
   1.1800000e+03   4.7470981e-07   1.0000000e-06   2.4738381e-01   6.3908127e-01   8.8777604e-02   4.2843893e-03
   1.1810000e+03   2.6213332e-07   1.0000000e-06   1.9615852e-01  -5.6349349e-03   7.3541916e-02   4.2844199e-03
   1.1820000e+03   2.5967426e-07   1.0000000e-06   4.2690880e-01  -5.3259606e-01   1.0472777e-02   4.2904048e-03
   1.1830000e+03   9.1865003e-07   1.0000000e-06   5.7558548e-01  -3.8605144e-01   7.1265936e-02   4.3053040e-03
   1.1840000e+03   4.7030005e-07   1.0000000e-06   2.4240185e-01  -3.0080113e-01   1.2902723e+00   4.3185567e-03
   1.1850000e+03   1.2119636e-06   1.0000000e-06   2.0099446e-01   2.7201784e-01   2.0129119e-01   4.3040954e-03
   1.1860000e+03   7.8285403e-07   1.0000000e-06   4.4695765e-01  -4.8357515e-02   4.7207325e-01   4.3238256e-03
   1.1870000e+03   7.7277965e-07   1.0000000e-06   8.2126472e-01   6.3359135e-01   7.6405726e-01   4.3075191e-03
   1.1880000e+03   1.2741631e-06   1.0000000e-06   8.4511691e-01   4.5747200e-01   6.7810787e-02   4.2991981e-03
   1.1890000e+03   1.3811255e-06   1.0000000e-06   3.8053242e-01   4.2612368e-01   8.9979106e-02   4.2788166e-03
   1.1900000e+03   7.7222522e-07   1.0000000e-06   2.4938954e-01  -4.6286971e-02   8.4827383e-02   4.2811566e-03
   1.1910000e+03   8.1362766e-07   1.0000000e-06   3.1348302e-01  -4.8800734e-01   5.1739338e-02   4.2845388e-03
   1.1920000e+03   1.7179960e-06   1.0000000e-06   7.4758182e-01  -3.0311474e-01   9.1861210e-03   4.2905448e-03
   1.1930000e+03   4.6919049e-07   1.0000000e-06   5.8040561e-01  -2.1434478e-01   1.6490729e-01   4.2953384e-03
   1.1940000e+03   4.1532516e-07   1.0000000e-06   1.2577062e-01   6.3555899e-01   3.6588173e-03   4.2853673e-03
   1.1950000e+03   2.5295211e-07   1.0000000e-06   2.7097869e-01   4.6444809e-01   1.6954006e-02   4.2686165e-03
   1.1960000e+03   9.5838683e-07   1.0000000e-06   7.7852758e-01   6.5376591e-01   6.9319241e-02   4.2625770e-03
   1.1970000e+03   7.2333362e-07   1.0000000e-06   3.4462440e-01   6.8631692e-01   1.2395318e-01   4.2175227e-03
   1.1980000e+03   5.1289125e-07   1.0000000e-06   3.1317962e-01   6.7320410e-01   8.7484952e-01   4.1981712e-03
   1.1990000e+03   5.4184393e-07   1.0000000e-06   1.1894029e-01   6.7873360e-01   2.5919144e-01   4.1523122e-03
   1.2000000e+03   6.2083268e-07   1.0000000e-06   8.0948470e-01  -5.4361224e-01   8.5714946e-02   4.1538244e-03
   1.2010000e+03   4.8470610e-07   1.0000000e-06   2.5032835e-01  -5.8239571e-01   1.5866113e-02   4.1634416e-03
   1.2020000e+03   5.8283926e-07   1.0000000e-06   3.2366435e-01  -4.5584098e-01   2.3422315e-02   4.1662235e-03
   1.2030000e+03   2.2839729e-07   1.0000000e-06   2.0350935e-01   3.1512454e-01   3.8399951e-03   4.1649648e-03
   1.2040000e+03   1.9878507e-07   1.0000000e-06   7.4413063e-01   6.0436024e-01   6.7592673e-04   4.1632640e-03
   1.2050000e+03   1.4877249e-07   1.0000000e-06   7.2553621e-01   5.6495638e-01   3.1833488e-03   4.1627961e-03
   1.2060000e+03   9.0656013e-08   1.0000000e-06   6.0331459e-01   7.6319210e-01   2.5811420e-04   4.1619761e-03
   1.2070000e+03   4.7960924e-07   1.0000000e-06   3.6240657e-01   7.2228664e-01   4.7257916e-03   4.1584259e-03
   1.2080000e+03   5.8565530e-07   1.0000000e-06   2.6015909e-01   7.0713598e-01   6.9832803e-03   4.1481712e-03
   1.2090000e+03   5.6121304e-07   1.0000000e-06   4.6384551e-01   7.7409081e-01   7.7108168e-02   4.1327157e-03
   1.2100000e+03   3.3554586e-07   1.0000000e-06   5.8233762e-01   7.8228848e-01   3.7010137e-02   4.1289776e-03
   1.2110000e+03   6.9625912e-07   1.0000000e-06   3.9878699e-01  -2.6400783e-01   8.0180664e-03   4.1300721e-03
   1.2120000e+03   5.5972310e-07   1.0000000e-06   2.4070116e-01   4.2385583e-01   2.5106125e-03   4.1256878e-03
   1.2130000e+03   6.1067289e-07   1.0000000e-06   3.4571553e-01  -6.6056360e-01   2.9891797e-03   4.1297635e-03
   1.2140000e+03   3.7622866e-07   1.0000000e-06   6.2515836e-01  -4.0426753e-01   4.3076309e-03   4.1306630e-03
   1.2150000e+03   1.1413680e-07   1.0000000e-06   5.1514017e-01   4.1512397e-01   6.3765369e-04   4.1295703e-03
   1.2160000e+03   2.4855666e-07   1.0000000e-06   4.1147820e-01   5.6864909e-01   5.7930303e-04   4.1282104e-03
   1.2170000e+03   1.7843324e-07   1.0000000e-06   2.8920304e-01   7.2489462e-01   1.1908144e-03   4.1246483e-03
   1.2180000e+03   3.1706975e-07   1.0000000e-06   7.6115054e-01   7.3952656e-01   1.0481629e-02   4.1226504e-03
   1.2190000e+03   4.1540556e-07   1.0000000e-06   2.6841564e-01   7.0890967e-01   1.2043160e-02   4.1050892e-03
   1.2200000e+03   2.7046483e-07   1.0000000e-06   3.2086385e-01   7.5264180e-01   1.5757229e-01   4.0898969e-03
   1.2210000e+03   4.4240656e-07   1.0000000e-06   3.6290101e-01   7.6805200e-01   4.8933206e-02   4.0802978e-03
   1.2220000e+03   8.4388302e-07   1.0000000e-06   7.7907725e-01   7.7405139e-01   3.4743682e-02   4.0665966e-03
   1.2230000e+03   1.0487791e-06   1.0000000e-06   5.7658790e-01   7.8664118e-01   1.5495316e-01   4.0356894e-03
   1.2240000e+03   5.6039562e-07   1.0000000e-06   2.5083646e-01   7.8612784e-01   6.8589312e-01   4.0017780e-03
   1.2250000e+03   5.1774402e-07   1.0000000e-06   2.2974942e-01   7.7749507e-01   3.7778523e-01   3.9651573e-03
   1.2260000e+03   7.5539213e-07   1.0000000e-06   4.8102722e-01  -7.3134263e-01   2.0819483e-01   3.9746005e-03
   1.2270000e+03   6.0572981e-07   1.0000000e-06   6.8240647e-01  -7.4607927e-01   3.8646464e-01   3.9925388e-03
   1.2280000e+03   2.7092482e-07   1.0000000e-06   3.7487318e-01  -6.8011855e-01   3.8093254e-02   4.0054929e-03
   1.2290000e+03   3.1300306e-07   1.0000000e-06   3.3067743e-01   2.3142866e-01   4.8989040e-02   4.0026724e-03
   1.2300000e+03   3.7351213e-07   1.0000000e-06   3.7995843e-01   8.0732374e-01   5.4435373e-03   3.9851026e-03
   1.2310000e+03   7.6501583e-07   1.0000000e-06   6.2408248e-01   8.3630411e-01   2.3853493e-01   3.9602930e-03
   1.2320000e+03   5.0105631e-07   1.0000000e-06   5.1452136e-01   8.5773977e-01   2.9235624e-01   3.9447867e-03
   1.2330000e+03   4.3849977e-07   1.0000000e-06   2.5131532e-01   8.5931286e-01   1.4839206e-01   3.9133927e-03
   1.2340000e+03   8.4608769e-07   1.0000000e-06   3.4026191e-01   8.6026911e-01   3.9297530e-01   3.8927404e-03
   1.2350000e+03   7.2592156e-07   1.0000000e-06   4.6378214e-01   6.5994809e-01   1.5624608e-01   3.8864751e-03
   1.2360000e+03   7.0987992e-07   1.0000000e-06   4.2045377e-01   5.8773540e-01   5.4679685e-03   3.8833550e-03
   1.2370000e+03   3.6320007e-07   1.0000000e-06   3.6729250e-01   5.0976345e-01   1.8518480e-03   3.8815233e-03
   1.2380000e+03   3.8107588e-07   1.0000000e-06   4.6019599e-01  -4.7890338e-01   1.6526094e-03   3.8845994e-03
   1.2390000e+03   1.6472829e-07   1.0000000e-06   4.9134257e-01  -1.4658200e-01   1.2498674e-03   3.8847775e-03
   1.2400000e+03   3.1705723e-07   1.0000000e-06   7.1095061e-01   4.8844177e-01   1.1452881e-03   3.8826062e-03
   1.2410000e+03   3.1992158e-07   1.0000000e-06   3.8041868e-01   5.1813328e-01   1.4563805e-03   3.8811421e-03
   1.2420000e+03   1.1041913e-07   1.0000000e-06   3.7127500e-01  -2.1505272e-01   8.1299783e-04   3.8818219e-03
   1.2430000e+03   1.8850791e-07   1.0000000e-06   6.7009071e-01   6.1708448e-01   7.2620314e-04   3.8800830e-03
   1.2440000e+03   3.9520836e-07   1.0000000e-06   3.7091822e-01   6.0140420e-01   4.3293098e-02   3.8737780e-03
   1.2450000e+03   3.9160736e-07   1.0000000e-06   3.6109868e-01   5.1897667e-01   1.1551701e-02   3.8723273e-03
   1.2460000e+03   2.7388762e-07   1.0000000e-06   1.9288579e-01   6.6069864e-01   4.4272536e-03   3.8610219e-03
   1.2470000e+03   5.9792707e-07   1.0000000e-06   7.4843282e-01   6.2307576e-01   6.3240060e-02   3.8562722e-03
   1.2480000e+03   4.7618937e-07   1.0000000e-06   2.3043244e-01   6.6731716e-01   3.8733344e-02   3.8314544e-03
   1.2490000e+03   9.4964842e-07   1.0000000e-06   3.8711606e-01   6.6911862e-01   2.0886625e-01   3.7981695e-03
   1.2500000e+03   5.4783679e-07   1.0000000e-06   1.7169532e-01   6.5718688e-01   4.6755183e-01   3.7619314e-03
   1.2510000e+03   3.0108081e-07   1.0000000e-06   7.1216191e-01   6.7502793e-01   1.2455295e-01   3.7569932e-03
   1.2520000e+03   3.5822381e-07   1.0000000e-06   2.6990646e-01  -6.3196775e-01   1.3782977e-01   3.7672406e-03
   1.2530000e+03   8.9807471e-07   1.0000000e-06   3.1184756e-01  -6.6077028e-01   3.0514448e-01   3.7910737e-03
   1.2540000e+03   3.7248086e-07   1.0000000e-06   1.3553483e-01  -6.1338552e-01   4.3887556e-01   3.8231867e-03
   1.2550000e+03   2.2194413e-07   1.0000000e-06   7.4838833e-01  -6.2742275e-01   1.0164189e-01   3.8250922e-03
   1.2560000e+03   5.3553812e-07   1.0000000e-06   2.6134558e-01   6.9575817e-01   2.7827134e-02   3.8066258e-03
   1.2570000e+03   6.8915630e-07   1.0000000e-06   3.6447975e-01   6.8480652e-01   5.3120652e-01   3.7850591e-03
   1.2580000e+03   3.0478175e-07   1.0000000e-06   2.4195872e-01   7.0929924e-01   3.5844354e-01   3.7700524e-03
   1.2590000e+03   5.8200703e-07   1.0000000e-06   7.4867701e-01   7.6000791e-01   7.1169021e-03   3.7675040e-03
   1.2600000e+03   2.9034154e-07   1.0000000e-06   2.9128198e-01  -8.7559804e-02   5.2280777e-03   3.7683791e-03
   1.2610000e+03   2.7985174e-07   1.0000000e-06   3.0460279e-01  -6.1039877e-01   9.8737573e-03   3.7740642e-03
   1.2620000e+03   1.7091718e-07   1.0000000e-06   2.9475125e-01  -5.4077953e-01   3.5023544e-02   3.7830249e-03
   1.2630000e+03   2.5000679e-07   1.0000000e-06   6.9209491e-01  -6.5701639e-02   2.0862460e-02   3.7831061e-03
   1.2640000e+03   1.5366859e-07   1.0000000e-06   4.3369766e-01   5.6408234e-01   4.3928122e-03   3.7784252e-03
   1.2650000e+03   1.5572486e-07   1.0000000e-06   3.0919250e-01   6.6581247e-01   2.4072931e-02   3.7746426e-03
   1.2660000e+03   1.2409445e-07   1.0000000e-06   2.8432023e-01   7.1470519e-01   3.3141790e-02   3.7718495e-03
   1.2670000e+03   1.5129322e-07   1.0000000e-06   5.7491291e-01  -2.2920742e-01   4.7170529e-03   3.7721046e-03
   1.2680000e+03   2.0077936e-07   1.0000000e-06   3.9875301e-01  -4.4619088e-01   1.2478543e-02   3.7747335e-03
   1.2690000e+03   1.5258604e-07   1.0000000e-06   1.7423300e-01  -3.8230695e-01   1.5629377e-02   3.7775591e-03
   1.2700000e+03   1.5801281e-07   1.0000000e-06   2.9932086e-01  -4.9740910e-02   1.8109511e-02   3.7776660e-03
   1.2710000e+03   2.6762719e-07   1.0000000e-06   5.4364351e-01   5.5639540e-01   2.0244266e-03   3.7755398e-03
   1.2720000e+03   1.2094777e-07   1.0000000e-06   5.2060243e-01   5.0726077e-01   3.0299587e-02   3.7737276e-03
   1.2730000e+03   1.7876036e-07   1.0000000e-06   1.7878878e-01   6.0645382e-01   1.0999520e-02   3.7705832e-03
   1.2740000e+03   2.3398201e-07   1.0000000e-06   2.5372690e-01  -2.5209515e-01   6.9243420e-03   3.7714073e-03
   1.2750000e+03   1.7542883e-07   1.0000000e-06   4.8234759e-01  -3.7218173e-01   1.8446549e-02   3.7730277e-03
   1.2760000e+03   1.7388617e-07   1.0000000e-06   5.0913812e-01  -2.9353780e-01   1.4600597e-02   3.7740398e-03
   1.2770000e+03   1.4578693e-07   1.0000000e-06   2.0630020e-01  -6.9624247e-02   1.6272373e-02   3.7743090e-03
   1.2780000e+03   2.3467618e-07   1.0000000e-06   2.2185438e-01   4.8661007e-01   3.0640283e-03   3.7714986e-03
   1.2790000e+03   2.2442652e-07   1.0000000e-06   5.0696367e-01   5.2990677e-01   1.1572500e-02   3.7700538e-03
   1.2800000e+03   1.2947730e-07   1.0000000e-06   5.1775688e-01   5.0210427e-01   1.0860225e-02   3.7687696e-03
   1.2810000e+03   1.7895761e-07   1.0000000e-06   2.0104452e-01  -1.7214321e-01   2.4946803e-03   3.7691749e-03
   1.2820000e+03   1.8008503e-07   1.0000000e-06   2.4674985e-01  -4.0170573e-01   1.6478879e-03   3.7716743e-03
   1.2830000e+03   1.5771518e-07   1.0000000e-06   5.2121477e-01  -1.8808109e-01   3.6324926e-03   3.7718354e-03
   1.2840000e+03   1.3516741e-07   1.0000000e-06   5.8831078e-01   5.2319509e-01   7.6257210e-04   3.7714593e-03
   1.2850000e+03   5.6772802e-08   1.0000000e-06   6.5005873e-01   4.5981483e-01   1.1057919e-03   3.7695435e-03
   1.2860000e+03   8.9021546e-08   1.0000000e-06   2.5792424e-01   7.6623512e-01   1.9599310e-03   3.7638855e-03
   1.2870000e+03   5.8940625e-07   1.0000000e-06   6.1726933e-01   6.3309244e-01   6.2588196e-01   3.7580664e-03
   1.2880000e+03   1.3824568e-06   1.0000000e-06   5.2854521e-01   8.2014565e-01   6.2624156e-01   3.6979878e-03
   1.2890000e+03   1.1529756e-06   1.0000000e-06   1.7995734e-01   9.3086226e-01   5.0259780e-01   3.6709703e-03
   1.2900000e+03   2.6906370e-07   1.0000000e-06   2.3952693e-01   7.8079537e-01   1.5517788e+00   3.6019023e-03
   1.2910000e+03   7.8004412e-07   1.0000000e-06   5.0143015e-01  -4.6097190e-01   5.7214731e-01   3.6056202e-03
   1.2920000e+03   1.1351353e-06   1.0000000e-06   5.2469696e-01  -8.0401849e-01   2.7516299e-01   3.6556620e-03
   1.2930000e+03   8.2942250e-07   1.0000000e-06   1.7698074e-01  -8.0168315e-01   1.6199689e-01   3.6705150e-03
   1.2940000e+03   4.3905550e-07   1.0000000e-06   2.3814684e-01  -7.6178334e-01   2.3259889e-01   3.6908798e-03
   1.2950000e+03   5.2799896e-07   1.0000000e-06   4.9646587e-01   8.0418079e-01   6.5152015e-01   3.6833301e-03
   1.2960000e+03   5.0265648e-07   1.0000000e-06   5.3283402e-01   8.1120046e-01   5.1678406e-01   3.6592447e-03
   1.2970000e+03   2.8020143e-07   1.0000000e-06   1.6117316e-01   6.4942907e-01   8.0847977e-02   3.6562444e-03
   1.2980000e+03   1.2016644e-07   1.0000000e-06   2.2945634e-01   9.1325510e-01   3.3213297e-03   3.6451576e-03
   1.2990000e+03   1.7114255e-07   1.0000000e-06   5.8024800e-01  -5.4699395e-01   1.6767399e-01   3.6503901e-03
   1.3000000e+03   8.1082121e-07   1.0000000e-06   6.0766767e-01   9.3726726e-01   3.4373571e-01   3.6136643e-03
   1.3010000e+03   5.0812725e-07   1.0000000e-06   2.0312346e-01   9.4748343e-01   3.0255175e+00   3.4522367e-03
   1.3020000e+03   8.1587510e-07   1.0000000e-06   5.7864884e-01   9.7567614e-01   6.5842639e+00   3.4089351e-03
   1.3030000e+03   3.4692549e-07   1.0000000e-06   1.6378249e-01   9.7523990e-01   3.7558302e+00   3.0200326e-03
   1.3040000e+03   5.5158975e-07   1.0000000e-06   5.9590435e-01  -8.9918681e-01   1.1922311e+01   3.0358509e-03
   1.3050000e+03   4.3422872e-07   1.0000000e-06   2.0858114e-01  -8.5331987e-01   1.2149680e+00   3.0851759e-03
   1.3060000e+03   7.7681544e-07   1.0000000e-06   5.6967033e-01  -9.2424901e-01   2.0282797e+00   3.1077821e-03
   1.3070000e+03   4.9737065e-07   1.0000000e-06   1.6996480e-01  -8.5166421e-01   3.9298378e-01   3.1403503e-03
   1.3080000e+03   6.0702215e-07   1.0000000e-06   5.6105115e-01  -5.4634440e-01   4.4993119e-02   3.1500344e-03
   1.3090000e+03   7.6292650e-07   1.0000000e-06   6.0538807e-01   9.2919685e-01   3.3334891e-02   3.1378418e-03
   1.3100000e+03   9.2137872e-07   1.0000000e-06   5.3794122e-01   9.3767202e-01   1.3516915e-01   3.1129989e-03
   1.3110000e+03   8.7983627e-07   1.0000000e-06   1.8511126e-01   9.3895836e-01   9.8413021e-01   3.0232849e-03
   1.3120000e+03   8.0571115e-07   1.0000000e-06   1.4524662e-01   9.4017775e-01   1.0482988e+00   2.9767747e-03
   1.3130000e+03   5.4225331e-07   1.0000000e-06   6.6074131e-01   4.4287749e-01   2.1708613e-01   2.9756577e-03
   1.3140000e+03   2.7256817e-07   1.0000000e-06   9.0571496e-01  -9.2995143e-01   1.2933091e-02   3.0114796e-03
   1.3150000e+03   9.4415792e-07   1.0000000e-06   7.7937270e-01   9.4623229e-01   6.7114495e-01   2.9816148e-03
   1.3160000e+03   4.2316503e-07   1.0000000e-06   3.2782781e-01   9.3598553e-01   1.3555085e+00   2.8637449e-03
   1.3170000e+03   6.9668805e-07   1.0000000e-06   5.7583409e-01   7.3866783e-01   1.3538161e+00   2.8581560e-03
   1.3180000e+03   3.6983514e-07   1.0000000e-06   2.2218315e-01   8.7154010e-01   3.8517415e-02   2.8461707e-03
   1.3190000e+03   2.4745487e-07   1.0000000e-06   5.3332883e-01  -9.2557879e-01   2.0599696e-01   2.8546520e-03
   1.3200000e+03   4.8551901e-07   1.0000000e-06   1.4262667e-01  -8.3608987e-01   7.7122984e-02   2.9008274e-03
   1.3210000e+03   4.6034080e-07   1.0000000e-06   5.3055879e-01  -1.9403643e-01   2.6545588e-01   2.9014126e-03
   1.3220000e+03   3.2932766e-07   1.0000000e-06   3.1190934e-01   8.8975563e-01   7.6887538e-03   2.8914926e-03
   1.3230000e+03   3.4386692e-07   1.0000000e-06   5.6265725e-01  -5.7677472e-01   1.1558500e-02   2.8926979e-03
   1.3240000e+03   1.2734178e-07   1.0000000e-06   4.1933623e-01   4.8454737e-01   5.9175276e-04   2.8918688e-03
   1.3250000e+03   3.0192906e-07   1.0000000e-06   4.9131346e-01   8.7902004e-01   3.4420741e-03   2.8874949e-03
   1.3260000e+03   5.8680882e-07   1.0000000e-06   4.7901268e-01   8.6521235e-01   3.3614906e-02   2.8770039e-03
   1.3270000e+03   3.1440462e-07   1.0000000e-06   2.6740987e-01   6.8881597e-01   3.6303088e-02   2.8725113e-03
   1.3280000e+03   4.3617813e-07   1.0000000e-06   3.3219942e-01   6.1170213e-01   3.0956493e-03   2.8670805e-03
   1.3290000e+03   1.9353982e-07   1.0000000e-06   4.0924490e-01  -2.4488341e-01   1.5869331e-02   2.8684786e-03
   1.3300000e+03   3.0929685e-07   1.0000000e-06   6.6515376e-01   7.7221050e-01   4.2609172e-03   2.8590509e-03
   1.3310000e+03   1.5306533e-06   1.0000000e-06   6.4821999e-01   7.2018974e-01   1.7668757e+00   2.8307606e-03
   1.3320000e+03   1.6170526e-06   1.0000000e-06   3.6262087e-01   6.7232078e-01   3.7503996e-01   2.8085628e-03
   1.3330000e+03   9.2552004e-07   1.0000000e-06   3.4616940e-01   6.3654467e-01   4.2651546e-01   2.7848838e-03
   1.3340000e+03   3.6750061e-07   1.0000000e-06   2.7094432e-01   6.8482678e-01   5.1209783e-01   2.7545549e-03
   1.3350000e+03   7.5663104e-07   1.0000000e-06   6.7810268e-01  -6.4835290e-01   1.8478634e+00   2.7674874e-03
   1.3360000e+03   6.8395306e-07   1.0000000e-06   2.8623110e-01  -6.4400131e-01   4.0352949e-01   2.7787570e-03
   1.3370000e+03   2.5661215e-07   1.0000000e-06   3.3776822e-01  -6.2237659e-01   2.6055370e-01   2.7858118e-03
   1.3380000e+03   1.5769711e-07   1.0000000e-06   1.4041856e-01  -3.7668611e-01   1.1272059e-02   2.7887785e-03
   1.3390000e+03   4.2860368e-07   1.0000000e-06   6.8514362e-01   6.3814575e-01   3.6507349e-02   2.7847221e-03
   1.3400000e+03   4.0036683e-07   1.0000000e-06   2.6397166e-01   6.7962089e-01   5.5902241e-02   2.7781189e-03
   1.3410000e+03   2.3714315e-07   1.0000000e-06   3.9214469e-01   7.2018905e-01   9.8134492e-02   2.7719894e-03
   1.3420000e+03   2.2807632e-07   1.0000000e-06   1.3123585e-01   7.4623689e-01   8.7721902e-02   2.7606669e-03
   1.3430000e+03   3.0800564e-07   1.0000000e-06   6.5534589e-01  -6.4960257e-01   4.0326123e-02   2.7629281e-03
   1.3440000e+03   3.3478497e-07   1.0000000e-06   2.5521280e-01  -3.9401458e-01   3.8304387e-02   2.7655410e-03
   1.3450000e+03   3.0178150e-07   1.0000000e-06   4.1523554e-01  -2.4141476e-01   2.3757134e-02   2.7665352e-03
   1.3460000e+03   3.5198156e-07   1.0000000e-06   1.3392444e-01   8.1659741e-01   2.2763690e-02   2.7536935e-03
   1.3470000e+03   7.2702123e-07   1.0000000e-06   6.3664390e-01   9.3918035e-02   1.4259044e-02   2.7527890e-03
   1.3480000e+03   2.8971235e-07   1.0000000e-06   3.1462659e-01   4.8769974e-01   8.2884945e-02   2.7458624e-03
   1.3490000e+03   1.1421307e-07   1.0000000e-06   4.5420721e-01   6.5006303e-01   2.9303160e-02   2.7442286e-03
   1.3500000e+03   1.8928789e-07   1.0000000e-06   1.5410770e-01   3.3654055e-01   8.7983825e-03   2.7401893e-03
   1.3510000e+03   1.5885436e-07   1.0000000e-06   5.7292875e-01  -3.9585728e-01   7.7938213e-02   2.7415120e-03
   1.3520000e+03   1.3342835e-07   1.0000000e-06   3.3597166e-01  -3.3726905e-01   2.2406574e-02   2.7428092e-03
   1.3530000e+03   3.0897461e-07   1.0000000e-06   4.0395448e-01   5.3432373e-01   3.1692399e-03   2.7404893e-03
   1.3540000e+03   2.4906268e-07   1.0000000e-06   2.9624858e-01   5.0269778e-01   1.5767873e-02   2.7350747e-03
   1.3550000e+03   1.9153339e-07   1.0000000e-06   5.5945143e-01   4.9787876e-01   4.1545060e-02   2.7280308e-03
   1.3560000e+03   1.2658007e-07   1.0000000e-06   7.2229933e-01   5.3163572e-01   2.9730960e-02   2.7276940e-03
   1.3570000e+03   7.3177537e-08   1.0000000e-06   5.6912435e-01  -4.8361945e-01   4.7467721e-03   2.7339792e-03
   1.3580000e+03   2.0493878e-07   1.0000000e-06   5.0203913e-01   6.5448774e-01   1.9061326e-02   2.7329137e-03
   1.3590000e+03   2.5176669e-07   1.0000000e-06   2.6212592e-01   6.8285081e-01   2.6424048e-03   2.7279876e-03
   1.3600000e+03   2.0215245e-07   1.0000000e-06   7.2838373e-01   6.7895646e-01   2.7813062e-02   2.7263783e-03
   1.3610000e+03   3.7309065e-07   1.0000000e-06   1.4377927e-01   7.1347375e-01   1.6650845e-02   2.7102304e-03
   1.3620000e+03   2.5883615e-07   1.0000000e-06   3.4069567e-01   7.2262163e-01   2.0629248e-01   2.6976318e-03
   1.3630000e+03   3.4587872e-07   1.0000000e-06   2.8059101e-01   7.3795650e-01   2.0462338e-01   2.6722738e-03
   1.3640000e+03   1.6214526e-07   1.0000000e-06   7.2252451e-01   7.3962336e-01   2.8060501e-01   2.6701081e-03
   1.3650000e+03   2.9671879e-07   1.0000000e-06   2.2703950e-01  -6.8464486e-01   2.7488050e-02   2.6953660e-03
   1.3660000e+03   2.4085392e-07   1.0000000e-06   4.2599778e-01  -6.9353278e-01   4.6967149e-01   2.7022345e-03
   1.3670000e+03   1.6652999e-07   1.0000000e-06   2.8887098e-01  -7.1046931e-01   3.3863357e-01   2.7124114e-03
   1.3680000e+03   1.4226010e-07   1.0000000e-06   7.0107456e-01  -3.1273201e-01   4.2027389e-02   2.7125507e-03
   1.3690000e+03   1.0928520e-07   1.0000000e-06   5.8579787e-01   7.1502290e-01   5.5441217e-03   2.7018181e-03
   1.3700000e+03   1.1529612e-07   1.0000000e-06   4.8654498e-01  -4.8305602e-01   1.0896836e-01   2.7023738e-03
   1.3710000e+03   1.4533432e-07   1.0000000e-06   3.0018556e-01   7.6331041e-01   5.9061911e-03   2.6993293e-03
   1.3720000e+03   2.4491137e-07   1.0000000e-06   7.0346150e-01   8.0177498e-01   1.4297639e-02   2.6954629e-03
   1.3730000e+03   1.6511555e-07   1.0000000e-06   1.6556427e-01   8.2645618e-01   6.9639045e-02   2.6857752e-03
   1.3740000e+03   3.8716793e-07   1.0000000e-06   3.3311596e-01   8.4449833e-01   1.2546259e-01   2.6680136e-03
   1.3750000e+03   3.7116184e-07   1.0000000e-06   3.2882019e-01   8.4997923e-01   4.6449941e-01   2.6515743e-03
   1.3760000e+03   3.3684173e-07   1.0000000e-06   7.2025826e-01   8.4020683e-01   1.9756413e-01   2.6481366e-03
   1.3770000e+03   2.1769443e-07   1.0000000e-06   2.0028696e-01   8.3894066e-01   7.6595280e-03   2.6438839e-03
   1.3780000e+03   2.0911497e-07   1.0000000e-06   2.4490505e-01  -7.7659394e-01   1.7278182e-02   2.6483208e-03
   1.3790000e+03   2.3178756e-07   1.0000000e-06   3.1300087e-01  -7.6480061e-01   3.6024941e-02   2.6528840e-03
   1.3800000e+03   1.7264841e-07   1.0000000e-06   6.9117360e-01  -6.1738977e-01   1.1547209e-02   2.6534751e-03
   1.3810000e+03   1.0871364e-07   1.0000000e-06   4.5658883e-01   7.9879385e-01   1.4740167e-03   2.6503519e-03
   1.3820000e+03   9.3633036e-08   1.0000000e-06   2.6722602e-01   8.8960622e-01   3.7604932e-03   2.6459197e-03
   1.3830000e+03   7.1976209e-07   1.0000000e-06   5.1096932e-01   9.1654667e-01   2.0192462e-02   2.6336829e-03
   1.3840000e+03   7.2635991e-07   1.0000000e-06   5.6457673e-01   9.2707750e-01   3.2980404e-01   2.6085384e-03
   1.3850000e+03   2.6611325e-07   1.0000000e-06   1.6768215e-01   9.3229611e-01   1.4206724e+00   2.5546402e-03
   1.3860000e+03   5.0902087e-07   1.0000000e-06   1.4827373e-01   9.5101517e-01   3.6392372e-01   2.4443851e-03
   1.3870000e+03   6.3161312e-07   1.0000000e-06   5.4922045e-01  -6.3224469e-01   1.0327782e+00   2.4475055e-03
   1.3880000e+03   5.3490284e-07   1.0000000e-06   5.8619283e-01  -8.7818757e-01   4.7144173e-02   2.4601814e-03
   1.3890000e+03   2.8773386e-07   1.0000000e-06   2.8912837e-01  -6.6783577e-01   6.3816189e-02   2.4634607e-03
   1.3900000e+03   3.7454335e-07   1.0000000e-06   8.8053002e-02   4.1695880e-01   7.1934579e-03   2.4561247e-03
   1.3910000e+03   7.9444551e-07   1.0000000e-06   4.6423613e-01   4.5549198e-01   5.0535553e-03   2.4533041e-03
   1.3920000e+03   7.7646349e-07   1.0000000e-06   6.7667899e-01   5.5113644e-02   7.4517994e-03   2.4530564e-03
   1.3930000e+03   3.4972033e-07   1.0000000e-06   4.4194875e-01  -2.5254125e-01   2.6236725e-03   2.4538711e-03
   1.3940000e+03   9.6963830e-08   1.0000000e-06   4.4257781e-01  -1.6765223e-01   9.6860947e-04   2.4542707e-03
   1.3950000e+03   1.3323182e-07   1.0000000e-06   4.7496977e-01   9.9168578e-02   1.0047357e-03   2.4540274e-03
   1.3960000e+03   2.8486162e-07   1.0000000e-06   7.4930262e-01   9.5660265e-02   2.8258799e-02   2.4538210e-03
   1.3970000e+03   3.9079987e-07   1.0000000e-06   3.7671661e-01   1.2852227e-01   1.2620646e-02   2.4528380e-03
   1.3980000e+03   2.4749887e-07   1.0000000e-06   1.9453716e-01   1.6916172e-01   1.7343382e-02   2.4510613e-03
   1.3990000e+03   1.9010346e-07   1.0000000e-06   1.6413823e-01   2.4573665e-01   1.6689593e-02   2.4498098e-03
   1.4000000e+03   3.7052251e-07   1.0000000e-06   7.0483848e-01   2.3223895e-01   2.0415395e-03   2.4486531e-03
   1.4010000e+03   2.3581843e-07   1.0000000e-06   7.6917021e-01   2.7748885e-01   1.0525156e-02   2.4482066e-03
   1.4020000e+03   1.3567144e-07   1.0000000e-06   4.8515060e-01   3.1673986e-01   4.9546375e-04   2.4478227e-03
   1.4030000e+03   4.5280109e-08   1.0000000e-06   6.3697976e-01  -1.3304764e-01   3.4581258e-04   2.4479355e-03
   1.4040000e+03   8.9266291e-08   1.0000000e-06   4.3510465e-01   6.0054594e-01   4.2917006e-04   2.4473047e-03
   1.4050000e+03   4.1761131e-07   1.0000000e-06   6.7433882e-01   6.0194554e-01   3.2723050e-02   2.4442951e-03
   1.4060000e+03   2.2293544e-07   1.0000000e-06   1.4548910e-01   5.8336061e-01   1.4430032e-02   2.4391616e-03
   1.4070000e+03   1.4976823e-07   1.0000000e-06   2.1530641e-01   6.2312546e-01   2.8459293e-02   2.4364605e-03
   1.4080000e+03   1.1959915e-07   1.0000000e-06   4.3638940e-01   6.4206133e-01   1.5945887e-02   2.4349022e-03
   1.4090000e+03   2.8591292e-07   1.0000000e-06   6.0212102e-01  -5.9810864e-01   2.0820262e-02   2.4367986e-03
   1.4100000e+03   7.4696134e-08   1.0000000e-06   2.1869226e-01  -3.9250370e-01   2.8882589e-02   2.4385285e-03
   1.4110000e+03   1.3497680e-07   1.0000000e-06   2.0207849e-01   7.5697756e-01   1.5405931e-03   2.4371069e-03
   1.4120000e+03   1.5666993e-07   1.0000000e-06   4.2545651e-01   7.9158634e-01   2.9709024e-03   2.4356743e-03
   1.4130000e+03   2.4416055e-07   1.0000000e-06   5.6853083e-01   8.2510850e-01   4.6519256e-03   2.4333376e-03
   1.4140000e+03   1.3306040e-07   1.0000000e-06   1.7083743e-01   8.2304441e-01   9.6323214e-03   2.4285171e-03
   1.4150000e+03   4.1066717e-07   1.0000000e-06   1.5733912e-01   9.0994022e-01   1.6385135e-02   2.3923661e-03
   1.4160000e+03   5.0227485e-07   1.0000000e-06   5.4014015e-01   9.2041737e-01   5.5994246e-01   2.3731149e-03
   1.4170000e+03   3.8011277e-07   1.0000000e-06   6.3939084e-01   9.3193388e-01   1.4279397e+00   2.3484625e-03
   1.4180000e+03   4.4563327e-07   1.0000000e-06   2.2065258e-01   9.3474374e-01   2.6820442e+00   2.2567389e-03
   1.4190000e+03   2.3640431e-07   1.0000000e-06   1.8993258e-01  -7.2667648e-01   8.7261386e-01   2.2623350e-03
   1.4200000e+03   2.2534984e-07   1.0000000e-06   4.8852243e-01  -9.1078327e-01   6.4458032e-02   2.2706391e-03
   1.4210000e+03   4.3435378e-07   1.0000000e-06   6.6487486e-01  -9.1321759e-01   1.0756619e+00   2.2880779e-03
   1.4220000e+03   7.6616119e-08   1.0000000e-06   2.2119490e-01  -9.1347825e-01   4.8972787e+00   2.3281298e-03
   1.4230000e+03   1.3115643e-07   1.0000000e-06   1.6105179e-01   9.4778148e-01   4.0792688e-01   2.3140704e-03
   1.4240000e+03   5.2102521e-07   1.0000000e-06   5.0187136e-01   9.6895933e-01   2.7579160e-01   2.2754423e-03
   1.4250000e+03   4.3406909e-07   1.0000000e-06   6.5103785e-01   9.6289292e-01   2.2087252e+01   2.2282226e-03
   1.4260000e+03   3.4282083e-07   1.0000000e-06   2.7446469e-01   9.6397504e-01   2.3633095e+01   2.1292524e-03
   1.4270000e+03   3.4924652e-07   1.0000000e-06   1.5324402e-01   9.7334003e-01   5.9747744e+00   2.0809139e-03
   1.4280000e+03   6.4565399e-07   1.0000000e-06   3.9505164e-01  -9.1499823e-01   1.9604633e+00   2.1101155e-03
   1.4290000e+03   9.8448511e-07   1.0000000e-06   6.5502876e-01  -8.5526948e-01   9.3504643e-01   2.1365423e-03
   1.4300000e+03   5.9046995e-07   1.0000000e-06   2.6944564e-01  -8.3758379e-01   2.0433198e+00   2.1939930e-03
   1.4310000e+03   3.5329930e-07   1.0000000e-06   1.4985229e-01   3.6030722e-01   1.6817306e-01   2.1919224e-03
   1.4320000e+03   7.1541336e-07   1.0000000e-06   3.7523987e-01   8.6556335e-01   4.3171492e-02   2.1510994e-03
   1.4330000e+03   5.7155478e-07   1.0000000e-06   8.0768145e-01   8.5756236e-01   4.0440116e+00   2.1365469e-03
   1.4340000e+03   1.8862933e-07   1.0000000e-06   3.9987916e-01   8.3135052e-01   6.4322611e-01   2.1276294e-03
   1.4350000e+03   1.6493650e-07   1.0000000e-06   1.4229817e-01  -7.4537677e-01   1.9989767e-02   2.1315951e-03
   1.4360000e+03   2.4136475e-07   1.0000000e-06   2.1407149e-01  -8.4077639e-01   7.8804163e-02   2.1492792e-03
   1.4370000e+03   2.0187870e-07   1.0000000e-06   6.7057941e-01  -8.2887775e-01   8.9013207e-01   2.1554776e-03
   1.4380000e+03   1.8211474e-07   1.0000000e-06   4.0516261e-01  -7.8331921e-01   1.6246479e-01   2.1597664e-03
   1.4390000e+03   2.0152460e-07   1.0000000e-06   1.4561045e-01   6.7979136e-01   1.3493605e-02   2.1572916e-03
   1.4400000e+03   2.0030553e-07   1.0000000e-06   2.0793044e-01   8.6130712e-01   1.1665495e-02   2.1464634e-03
   1.4410000e+03   1.8534889e-07   1.0000000e-06   7.6210667e-01   8.7118693e-01   3.5266186e-01   2.1438878e-03
   1.4420000e+03   1.6705465e-07   1.0000000e-06   4.1990379e-01   6.8015110e-01   7.2364602e-03   2.1432285e-03
   1.4430000e+03   5.7738426e-08   1.0000000e-06   5.0066774e-01  -7.8510989e-01   1.5609873e-03   2.1458561e-03
   1.4440000e+03   2.1380808e-07   1.0000000e-06   2.0371858e-01   7.7316141e-01   5.0704326e-03   2.1374549e-03
   1.4450000e+03   5.9605649e-07   1.0000000e-06   8.4407555e-01   7.7977802e-01   1.9267567e-01   2.1324409e-03
   1.4460000e+03   3.7807886e-07   1.0000000e-06   2.0808984e-01   7.1683287e-01   1.4802893e-01   2.1043360e-03
   1.4470000e+03   2.6423588e-07   1.0000000e-06   2.9647326e-01   7.3391435e-01   1.3716445e-01   2.0780009e-03
   1.4480000e+03   3.1655154e-07   1.0000000e-06   3.3064150e-01   7.2993977e-01   1.0300800e-01   2.0755609e-03
   1.4490000e+03   5.8183260e-07   1.0000000e-06   7.9774450e-01  -6.3629423e-01   3.0628353e-02   2.0780912e-03
   1.4500000e+03   2.0299938e-07   1.0000000e-06   3.3692771e-01  -5.9793603e-01   7.4539367e-02   2.0838944e-03
   1.4510000e+03   1.4026462e-07   1.0000000e-06   6.4300284e-02  -5.3233211e-01   1.9702843e-02   2.0948949e-03
   1.4520000e+03   1.2856894e-07   1.0000000e-06   2.9616588e-01   6.9053022e-01   2.2699537e-02   2.0938691e-03
   1.4530000e+03   3.0278366e-07   1.0000000e-06   6.8488279e-01   6.4763887e-01   7.3898288e-03   2.0888668e-03
   1.4540000e+03   1.3706778e-07   1.0000000e-06   6.6085552e-01   6.6412408e-01   3.3095324e-01   2.0852839e-03
   1.4550000e+03   9.3172891e-08   1.0000000e-06   1.6231132e-01   4.3394405e-01   8.2844735e-03   2.0848155e-03
   1.4560000e+03   6.6393843e-08   1.0000000e-06   3.7276564e-01  -4.3923762e-01   6.9029246e-04   2.0854481e-03
   1.4570000e+03   1.0619648e-07   1.0000000e-06   4.8914414e-01   3.9081673e-01   2.9650207e-03   2.0848444e-03
   1.4580000e+03   1.6704384e-07   1.0000000e-06   6.5874496e-01   2.1512424e-01   6.0422433e-03   2.0845062e-03
   1.4590000e+03   8.1485577e-08   1.0000000e-06   1.5288396e-01   8.0229702e-01   1.6984500e-03   2.0816668e-03
   1.4600000e+03   1.7108133e-07   1.0000000e-06   4.1026407e-01   7.7229628e-01   1.8484899e-02   2.0798100e-03
   1.4610000e+03   1.5467222e-07   1.0000000e-06   2.9517709e-01   7.7490383e-01   5.3048278e-03   2.0755382e-03
   1.4620000e+03   1.6215921e-07   1.0000000e-06   6.0536995e-01   8.1729811e-01   5.5048138e-02   2.0726211e-03
   1.4630000e+03   1.2377217e-07   1.0000000e-06   2.9052014e-01   8.5011082e-01   5.9206312e-02   2.0661051e-03
   1.4640000e+03   1.8047463e-07   1.0000000e-06   4.8785371e-01   1.9239079e-01   2.5961946e-02   2.0659440e-03
   1.4650000e+03   1.0042824e-07   1.0000000e-06   3.3876102e-01   8.9319367e-01   1.7815286e-03   2.0626573e-03
   1.4660000e+03   2.0384022e-07   1.0000000e-06   5.6728080e-01   8.8257228e-01   7.8872576e-03   2.0590686e-03
   1.4670000e+03   8.8445582e-08   1.0000000e-06   5.6363960e-01   8.2398856e-01   2.4538184e-02   2.0577677e-03
   1.4680000e+03   1.6821196e-07   1.0000000e-06   3.8284979e-01   8.4985758e-01   3.4366536e-03   2.0517611e-03
   1.4690000e+03   1.8465328e-07   1.0000000e-06   4.3089346e-01   8.8615795e-01   1.7262945e-01   2.0468584e-03
   1.4700000e+03   1.7084706e-07   1.0000000e-06   2.4207242e-01   9.0314315e-01   3.9798753e-02   2.0376666e-03
   1.4710000e+03   1.6335780e-07   1.0000000e-06   7.0021109e-01   9.1223498e-01   3.0768427e-02   2.0367730e-03
   1.4720000e+03   1.5735369e-07   1.0000000e-06   1.7498709e-01   9.2542894e-01   8.7256329e-03   2.0285524e-03
   1.4730000e+03   4.1883412e-07   1.0000000e-06   4.4950692e-01   9.6717993e-01   2.6169221e-02   2.0157193e-03
   1.4740000e+03   2.0351442e-07   1.0000000e-06   1.4333941e-01   9.6884562e-01   2.2749914e-01   1.9879640e-03
   1.4750000e+03   2.8635329e-07   1.0000000e-06   7.0445301e-01   9.6872696e-01   1.7521698e-01   1.9853279e-03
   1.4760000e+03   3.6211224e-07   1.0000000e-06   2.2548086e-01   9.7448793e-01   4.2658698e-02   1.9647010e-03
   1.4770000e+03   6.0824224e-07   1.0000000e-06   4.4051560e-01  -5.7216937e-01   8.1215649e-02   1.9675583e-03
   1.4780000e+03   3.3674284e-07   1.0000000e-06   2.0794916e-01   3.0077462e-01   2.6099036e-02   1.9637352e-03
   1.4790000e+03   8.0101609e-07   1.0000000e-06   6.1977330e-01   8.3653571e-01   7.0183058e-03   1.9579742e-03
   1.4800000e+03   2.1908817e-07   1.0000000e-06   2.9907301e-01   4.9790554e-01   2.5657542e-02   1.9548551e-03
   1.4810000e+03   4.1215356e-07   1.0000000e-06   3.2971224e-01  -3.5318755e-02   2.2593968e-03   1.9550161e-03
   1.4820000e+03   1.8874474e-07   1.0000000e-06   3.3723045e-01   5.7779979e-01   3.0002904e-03   1.9533230e-03
   1.4830000e+03   3.2445742e-07   1.0000000e-06   4.5714949e-01   6.1126890e-01   2.2735312e-03   1.9506116e-03
   1.4840000e+03   1.7189430e-07   1.0000000e-06   4.4323623e-01   3.4042740e-01   9.3408791e-03   1.9498374e-03
   1.4850000e+03   1.3097968e-07   1.0000000e-06   2.3582146e-01   6.1771770e-01   1.4210416e-03   1.9481270e-03
   1.4860000e+03   6.7499121e-08   1.0000000e-06   4.0552058e-01   8.0794388e-01   5.2294454e-03   1.9470983e-03
   1.4870000e+03   1.7781920e-07   1.0000000e-06   3.6533830e-01   8.6656434e-01   2.7228410e-03   1.9448017e-03
   1.4880000e+03   8.7051736e-08   1.0000000e-06   3.0323600e-01   8.8793465e-01   3.3445014e-02   1.9411929e-03
   1.4890000e+03   2.4650662e-07   1.0000000e-06   2.2835849e-01   9.5903478e-01   1.1885938e-02   1.9301318e-03
   1.4900000e+03   2.2551718e-07   1.0000000e-06   4.3473705e-01   9.6258485e-01   3.3302022e-01   1.9204662e-03
   1.4910000e+03   4.4459106e-07   1.0000000e-06   4.8410907e-01   9.6617973e-01   4.9278307e-01   1.8919076e-03
   1.4920000e+03   3.3556518e-07   1.0000000e-06   3.7752425e-01   9.6679526e-01   5.6634733e+00   1.8514737e-03
   1.4930000e+03   6.3443220e-07   1.0000000e-06   2.1427616e-01   1.2033520e-01   1.0146949e-01   1.8507764e-03
   1.4940000e+03   6.8059382e-07   1.0000000e-06   4.1909678e-01  -7.3734612e-01   1.0973688e-02   1.8582767e-03
   1.4950000e+03   4.6759805e-07   1.0000000e-06   4.0329684e-01  -9.1935656e-01   6.6906589e-02   1.8725748e-03
   1.4960000e+03   5.2648753e-07   1.0000000e-06   5.5365154e-01  -8.6911792e-01   1.6210941e-01   1.8766986e-03
   1.4970000e+03   1.2376888e-07   1.0000000e-06   1.9586500e-01   8.5596735e-01   8.3877246e-03   1.8632424e-03
   1.4980000e+03   1.6972866e-07   1.0000000e-06   5.0610288e-01   3.3650376e-01   3.1869418e-02   1.8629304e-03
   1.4990000e+03   6.1072258e-08   1.0000000e-06   6.2591628e-01  -5.4746589e-01   4.9787569e-04   1.8634383e-03
   1.5000000e+03   1.4977164e-07   1.0000000e-06   5.6567561e-01  -2.5448681e-01   1.0575469e-03   1.8639408e-03
   1.5010000e+03   1.3166845e-07   1.0000000e-06   4.7562876e-01  -2.7269184e-02   8.8403284e-03   1.8639981e-03
   1.5020000e+03   9.1739318e-08   1.0000000e-06   1.4900996e-01   1.1491190e-02   4.1171950e-03   1.8639580e-03
   1.5030000e+03   1.7777091e-07   1.0000000e-06   5.2389540e-01   5.0850451e-01   1.5857635e-03   1.8635823e-03
   1.5040000e+03   8.7748792e-08   1.0000000e-06   4.2191824e-01   2.6468427e-01   2.0498246e-03   1.8625749e-03
   1.5050000e+03   1.1814168e-07   1.0000000e-06   6.2774870e-01   4.7190202e-01   2.7580486e-03   1.8622719e-03
   1.5060000e+03   4.4197962e-08   1.0000000e-06   5.5429680e-01  -1.5276466e-02   9.3850388e-04   1.8622995e-03
   1.5070000e+03   5.3627907e-08   1.0000000e-06   4.7195541e-01   4.8097192e-01   2.0330634e-03   1.8618444e-03
   1.5080000e+03   7.3246116e-08   1.0000000e-06   5.8969205e-01   7.4706312e-01   7.4599214e-04   1.8608070e-03
   1.5090000e+03   1.3993381e-07   1.0000000e-06   5.0036797e-01   7.9674856e-01   2.0503009e-02   1.8589077e-03
   1.5100000e+03   8.7897925e-08   1.0000000e-06   3.9708479e-01   8.4599672e-01   6.2559385e-03   1.8582928e-03
   1.5110000e+03   7.5203275e-08   1.0000000e-06   1.3106417e-01   8.1436140e-01   2.7289327e-03   1.8541654e-03
   1.5120000e+03   1.9765454e-07   1.0000000e-06   5.4660370e-01   9.0616892e-01   2.1954409e-02   1.8518603e-03
   1.5130000e+03   1.4554507e-07   1.0000000e-06   2.5057326e-01   9.1152262e-01   6.1169167e-02   1.8389627e-03
   1.5140000e+03   1.6798428e-07   1.0000000e-06   4.5802060e-01   9.5496290e-01   1.5773048e-01   1.8346351e-03
   1.5150000e+03   2.5918018e-07   1.0000000e-06   1.2098635e-01   9.4210256e-01   6.2794620e-02   1.8075271e-03
   1.5160000e+03   5.7130166e-07   1.0000000e-06   5.7906387e-01   9.6266806e-01   1.1840598e+00   1.7432361e-03
   1.5170000e+03   2.4478618e-07   1.0000000e-06   5.0281381e-01   9.5903447e-01   1.1643525e+01   1.7052537e-03
   1.5180000e+03   8.1374312e-07   1.0000000e-06   4.9631902e-01   9.6060143e-01   7.5387935e-01   1.6667003e-03
   1.5190000e+03   4.5757104e-07   1.0000000e-06   2.3166381e-01   9.6280591e-01   2.7887145e+00   1.5968978e-03
   1.5200000e+03   6.3457459e-07   1.0000000e-06   3.3978634e-01  -9.2092242e-01   3.2524346e+00   1.6156011e-03
   1.5210000e+03   5.3408931e-07   1.0000000e-06   5.1514685e-01  -8.8059561e-01   1.4182483e+00   1.6313867e-03
   1.5220000e+03   6.5616115e-07   1.0000000e-06   3.3416693e-01  -9.4723501e-01   5.6470282e-01   1.6586823e-03
   1.5230000e+03   5.9883282e-07   1.0000000e-06   2.2973295e-01  -9.4301012e-01   1.9198157e+00   1.7056828e-03
   1.5240000e+03   8.1548998e-07   1.0000000e-06   3.3020298e-01   8.8027286e-01   1.0345817e-01   1.7008305e-03
   1.5250000e+03   6.2439040e-07   1.0000000e-06   6.0401962e-01   9.5063069e-01   1.1215330e-01   1.6895010e-03
   1.5260000e+03   7.6851154e-07   1.0000000e-06   3.1288066e-01   9.5704106e-01   8.7478100e-02   1.6541744e-03
   1.5270000e+03   4.4197696e-07   1.0000000e-06   3.1817628e-01   9.5478029e-01   2.5414821e+00   1.6228448e-03
   1.5280000e+03   5.9114467e-07   1.0000000e-06   2.6641197e-01   7.7815562e-01   6.5278507e-02   1.6202700e-03
   1.5290000e+03   5.1305212e-07   1.0000000e-06   6.0967198e-01  -9.2897901e-01   5.5411456e-02   1.6307009e-03
   1.5300000e+03   4.6854387e-07   1.0000000e-06   3.0541021e-01  -9.4631805e-01   2.4562819e-01   1.6544110e-03
   1.5310000e+03   1.6998740e-07   1.0000000e-06   3.2784775e-01  -9.2501466e-01   6.8566554e-01   1.6626121e-03
   1.5320000e+03   3.3386812e-07   1.0000000e-06   2.0401036e-01   9.2122954e-01   2.4295665e-02   1.6579617e-03
   1.5330000e+03   1.9961768e-07   1.0000000e-06   6.2357966e-01   9.5529424e-01   1.1881394e-01   1.6520820e-03
   1.5340000e+03   2.0656566e-07   1.0000000e-06   2.8920447e-01   9.5137807e-01   1.8374163e-01   1.6430597e-03
   1.5350000e+03   1.5895946e-07   1.0000000e-06   3.3653084e-01   9.6136018e-01   1.8401445e-01   1.6385186e-03
   1.5360000e+03   1.5974330e-07   1.0000000e-06   1.7986509e-01  -6.9396322e-01   2.3576541e-02   1.6401951e-03
   1.5370000e+03   1.3284676e-07   1.0000000e-06   6.0364798e-01  -8.6040407e-01   7.4230026e-03   1.6415047e-03
   1.5380000e+03   1.7619033e-07   1.0000000e-06   2.8263886e-01  -8.4626680e-01   2.0458721e-02   1.6450587e-03
   1.5390000e+03   7.7797856e-08   1.0000000e-06   3.7612802e-01  -6.4183988e-01   2.0452981e-02   1.6457338e-03
   1.5400000e+03   5.5190313e-08   1.0000000e-06   2.8865492e-01   9.1169708e-01   1.1674505e-03   1.6439823e-03
   1.5410000e+03   1.3944320e-07   1.0000000e-06   6.3511147e-01   9.2889516e-01   1.7326290e-02   1.6423288e-03
   1.5420000e+03   2.0525424e-07   1.0000000e-06   3.9452222e-01   8.8695497e-01   9.5094416e-03   1.6388668e-03
   1.5430000e+03   2.9480367e-07   1.0000000e-06   4.0309952e-01   8.9480743e-01   1.6586416e-02   1.6327887e-03
   1.5440000e+03   3.4623728e-07   1.0000000e-06   1.6218978e-01   9.1931301e-01   2.3321237e-01   1.5457272e-03
   1.5450000e+03   5.3529685e-07   1.0000000e-06   7.0927959e-01   9.1311844e-01   4.7939121e+00   1.5325232e-03
   1.5460000e+03   2.1499172e-07   1.0000000e-06   3.2504196e-01   9.0923719e-01   8.1247032e-01   1.5148555e-03
   1.5470000e+03   2.5703704e-07   1.0000000e-06   3.9850165e-01   8.6157598e-01   1.1188475e-01   1.5057384e-03
   1.5480000e+03   3.8445921e-07   1.0000000e-06   4.1054700e-01  -8.4614593e-01   7.2983907e-02   1.5115545e-03
   1.5490000e+03   5.2346072e-07   1.0000000e-06   6.2308744e-01  -8.9271159e-01   5.3448564e-01   1.5341350e-03
   1.5500000e+03   1.6700878e-07   1.0000000e-06   3.5272487e-01  -8.8758604e-01   1.4582226e+00   1.5652432e-03
   1.5510000e+03   2.2149733e-07   1.0000000e-06   2.1851968e-01  -4.0810400e-01   2.4874460e-01   1.5664870e-03
   1.5520000e+03   3.2004612e-07   1.0000000e-06   3.5237541e-01   9.0075592e-01   2.5214241e-02   1.5310053e-03
   1.5530000e+03   3.5067524e-07   1.0000000e-06   7.7748866e-01   9.0621811e-01   3.6445968e+00   1.5211361e-03
   1.5540000e+03   1.4537149e-07   1.0000000e-06   4.7446896e-01   9.0397376e-01   3.8651743e-01   1.5128367e-03
   1.5550000e+03   2.4675716e-07   1.0000000e-06   2.2870686e-01  -7.7620957e-01   6.4072723e-02   1.5151891e-03
   1.5560000e+03   2.2830773e-07   1.0000000e-06   8.7417673e-02  -8.4538627e-01   3.3621615e-02   1.5367827e-03
   1.5570000e+03   2.0576016e-07   1.0000000e-06   6.9111226e-01  -7.8170464e-01   5.2637781e-01   1.5380180e-03
   1.5580000e+03   4.6394849e-08   1.0000000e-06   4.9223155e-01  -7.9103323e-01   7.9404794e-03   1.5392259e-03
   1.5590000e+03   9.6400604e-08   1.0000000e-06   2.0571076e-01   8.7469398e-01   9.3925186e-03   1.5329071e-03
   1.5600000e+03   8.5530821e-08   1.0000000e-06   2.9564504e-01   8.9639336e-01   2.6415057e-01   1.5215747e-03
   1.5610000e+03   3.3515353e-07   1.0000000e-06   6.2851285e-01   9.5912496e-01   9.2246241e-02   1.5131629e-03
   1.5620000e+03   7.5187613e-07   1.0000000e-06   5.0911840e-01   9.5847556e-01   5.8859651e-01   1.4598955e-03
   1.5630000e+03   2.6333030e-07   1.0000000e-06   1.9882422e-01   9.5701739e-01   9.3883527e+00   1.3577750e-03
   1.5640000e+03   2.7312594e-07   1.0000000e-06   2.2732882e-01   9.5776994e-01   2.6810190e+00   1.3034011e-03
   1.5650000e+03   2.1790933e-07   1.0000000e-06   7.0904090e-01   9.5767823e-01   4.8387283e+00   1.2798274e-03
   1.5660000e+03   8.6579410e-07   1.0000000e-06   7.2598407e-01  -9.3861946e-01   5.5731408e+00   1.3322696e-03
   1.5670000e+03   4.7473955e-07   1.0000000e-06   5.9706801e-01  -9.3153711e-01   1.0583974e+01   1.3579615e-03
   1.5680000e+03   4.6806252e-07   1.0000000e-06   2.6948228e-01  -9.4915607e-01   4.6678453e+00   1.4050517e-03
   1.5690000e+03   3.1441323e-07   1.0000000e-06   3.2547904e-01  -8.7090371e-01   6.1054497e-01   1.4079710e-03
   1.5700000e+03   2.1295611e-07   1.0000000e-06   3.1933291e-01   9.4446060e-01   2.8301206e-01   1.3844738e-03
   1.5710000e+03   2.9327368e-07   1.0000000e-06   4.9567021e-01   9.5077541e-01   2.3416737e+00   1.3724388e-03
   1.5720000e+03   1.9390153e-07   1.0000000e-06   2.8844562e-01   9.5341914e-01   4.5117713e+00   1.3493972e-03
   1.5730000e+03   1.9808232e-07   1.0000000e-06   3.2554265e-01   1.1899075e-02   1.0086285e-01   1.3493850e-03
   1.5740000e+03   7.9378613e-08   1.0000000e-06   4.5957776e-01  -9.2824753e-01   4.4931942e-03   1.3550149e-03
   1.5750000e+03   1.8819304e-07   1.0000000e-06   5.3786015e-01  -8.7838785e-01   8.5851148e-02   1.3582092e-03
   1.5760000e+03   1.3708730e-07   1.0000000e-06   3.2258454e-01  -8.0842915e-01   6.5663522e-02   1.3627194e-03
   1.5770000e+03   1.5669798e-07   1.0000000e-06   1.9608747e-01  -7.6882720e-01   1.9080312e-01   1.3689762e-03
   1.5780000e+03   1.1375500e-07   1.0000000e-06   3.6536783e-01  -7.7021298e-01   6.9020905e-02   1.3712518e-03
   1.5790000e+03   2.7017423e-07   1.0000000e-06   4.6337647e-01   5.9210103e-01   1.1954871e-02   1.3700394e-03
   1.5800000e+03   2.4596382e-07   1.0000000e-06   4.0668152e-01  -1.8211944e-01   5.5996104e-03   1.3707432e-03
   1.5810000e+03   1.1706378e-07   1.0000000e-06   3.2584428e-01  -3.2305416e-01   7.7835290e-03   1.3711746e-03
   1.5820000e+03   8.4574856e-08   1.0000000e-06   4.1059058e-01   3.1503691e-01   1.6557744e-03   1.3704611e-03
   1.5830000e+03   1.1309703e-07   1.0000000e-06   6.6844910e-01   1.5959240e-01   3.7253574e-03   1.3703594e-03
   1.5840000e+03   9.6397053e-08   1.0000000e-06   4.8723998e-01   7.7157227e-02   1.9587816e-03   1.3702565e-03
   1.5850000e+03   8.5097754e-08   1.0000000e-06   3.0971655e-01   8.2541622e-02   4.7205549e-03   1.3701240e-03
   1.5860000e+03   9.0459612e-08   1.0000000e-06   9.6903729e-02   1.5952391e-01   8.6938876e-03   1.3691865e-03
   1.5870000e+03   2.2364475e-07   1.0000000e-06   5.9200473e-01   1.8009403e-01   4.6002053e-02   1.3684830e-03
   1.5880000e+03   1.6235626e-07   1.0000000e-06   4.3249554e-01   1.7385567e-01   1.7341952e-01   1.3672131e-03
   1.5890000e+03   2.3006335e-07   1.0000000e-06   3.4276155e-01   1.8081122e-01   2.0807220e-01   1.3656337e-03
   1.5900000e+03   1.4561451e-07   1.0000000e-06   1.1762276e-01   2.1137009e-01   5.5630197e-02   1.3636581e-03
   1.5910000e+03   2.3482622e-07   1.0000000e-06   5.5234366e-01  -6.0199248e-02   3.1698121e-02   1.3639940e-03
   1.5920000e+03   1.9333592e-07   1.0000000e-06   6.1540115e-01  -5.0213480e-02   1.6933366e-01   1.3641800e-03
   1.5930000e+03   8.9524390e-08   1.0000000e-06   4.0657383e-01  -1.2618321e-01   2.9677234e-02   1.3643402e-03
   1.5940000e+03   5.9807458e-08   1.0000000e-06   1.8334074e-01   5.8586256e-02   2.0006922e-03   1.3642609e-03
   1.5950000e+03   4.5760776e-08   1.0000000e-06   3.1912542e-01   2.1502692e-01   1.2935373e-03   1.3638826e-03
   1.5960000e+03   6.4532664e-08   1.0000000e-06   8.1730411e-01   2.3103607e-01   1.5974780e-03   1.3638511e-03
   1.5970000e+03   1.8427931e-08   1.0000000e-06   1.4014480e+00  -1.6749993e-01   5.0448361e-04   1.3639665e-03
   1.5980000e+03   5.1195524e-08   1.0000000e-06   3.9274825e-01   7.7154475e-01   5.9153275e-04   1.3633441e-03
   1.5990000e+03   9.4135549e-08   1.0000000e-06   1.5544474e-01   7.7679565e-01   2.9847431e-02   1.3554568e-03
   1.6000000e+03   1.6213539e-07   1.0000000e-06   7.0976610e-01   7.7645159e-01   1.6988111e-01   1.3540605e-03
   1.6010000e+03   7.1415624e-08   1.0000000e-06   2.8164364e-01   7.8464400e-01   7.1024720e-02   1.3493494e-03
   1.6020000e+03   1.9213954e-07   1.0000000e-06   3.5390642e-01   8.2605340e-01   4.0822519e-02   1.3436672e-03
   1.6030000e+03   1.0143648e-07   1.0000000e-06   1.6962903e-01   8.3581727e-01   1.7394151e-01   1.3375686e-03
   1.6040000e+03   2.7055939e-07   1.0000000e-06   6.8181569e-01  -4.6811095e-01   8.0964541e-02   1.3391562e-03
   1.6050000e+03   9.3633777e-08   1.0000000e-06   5.0253060e-01  -4.1708826e-01   7.0031297e-02   1.3403812e-03
   1.6060000e+03   1.0851094e-07   1.0000000e-06   2.7428255e-01  -8.0105549e-01   2.7297886e-02   1.3440477e-03
   1.6070000e+03   6.6389800e-08   1.0000000e-06   2.3800440e-01  -6.1477202e-01   1.3184750e-02   1.3447289e-03
   1.6080000e+03   1.2038504e-07   1.0000000e-06   3.8258399e-01   6.4051586e-01   2.2136685e-02   1.3435380e-03
   1.6090000e+03   4.8391037e-08   1.0000000e-06   5.6381072e-01   6.4287658e-01   6.5932147e-02   1.3426486e-03
   1.6100000e+03   7.4247031e-08   1.0000000e-06   2.3924375e-01   4.9478592e-01   4.0235934e-03   1.3423146e-03
   1.6110000e+03   4.6118855e-08   1.0000000e-06   3.8141714e-01  -3.7292019e-02   2.8546107e-04   1.3423290e-03
   1.6120000e+03   2.4513734e-08   1.0000000e-06   6.0887130e-01  -3.9433173e-01   2.8787506e-04   1.3424814e-03
   1.6130000e+03   8.8480057e-08   1.0000000e-06   8.0619531e-01   4.2717999e-01   4.9120863e-04   1.3423406e-03
   1.6140000e+03   4.1679671e-08   1.0000000e-06   3.4728470e-01   3.5032703e-01   1.2525637e-03   1.3417525e-03
   1.6150000e+03   9.0643869e-08   1.0000000e-06   2.9940401e-01   2.5040117e-01   4.5331391e-02   1.3412778e-03
   1.6160000e+03   1.0470381e-07   1.0000000e-06   1.4833602e-01   4.0178228e-01   1.2713915e-02   1.3404228e-03
   1.6170000e+03   1.7219667e-07   1.0000000e-06   5.4015504e-01   3.6374066e-01   7.0953491e-02   1.3393446e-03
   1.6180000e+03   3.3152582e-08   1.0000000e-06   5.4066620e-01   3.5799590e-01   1.3575066e-01   1.3383302e-03
   1.6190000e+03   8.1528788e-08   1.0000000e-06   2.4225313e-01  -2.4423208e-01   1.8489693e-02   1.3387087e-03
   1.6200000e+03   3.5228244e-08   1.0000000e-06   1.2515572e-01   6.2808228e-01   2.0539967e-03   1.3369834e-03
   1.6210000e+03   5.8820788e-08   1.0000000e-06   5.1957103e-01   6.5943956e-01   7.3327838e-03   1.3353684e-03
   1.6220000e+03   1.3423068e-07   1.0000000e-06   9.1624368e-01   6.5826339e-01   3.6900540e-02   1.3313219e-03
   1.6230000e+03   4.2050405e-08   1.0000000e-06   7.2099893e-01   6.8371326e-01   4.0809267e-01   1.3298718e-03
   1.6240000e+03   1.0918193e-07   1.0000000e-06   2.6275119e-01   8.0827791e-01   1.1192107e-02   1.3268660e-03
   1.6250000e+03   6.2526828e-08   1.0000000e-06   2.2032171e-01   7.9878467e-01   8.5660068e-02   1.3211986e-03
   1.6260000e+03   6.6643267e-08   1.0000000e-06   3.1699608e-01  -9.4787622e-02   3.9526472e-02   1.3215119e-03
   1.6270000e+03   2.3686561e-07   1.0000000e-06   9.1913161e-01  -7.2114816e-02   1.1252626e-02   1.3217852e-03
   1.6280000e+03   8.9793453e-08   1.0000000e-06   4.5662894e-01  -1.4731141e-01   1.0043896e-01   1.3224028e-03
   1.6290000e+03   9.5363312e-08   1.0000000e-06   3.2102091e-01  -1.5364950e-03   1.0968535e-02   1.3224045e-03
   1.6300000e+03   3.0120335e-08   1.0000000e-06   2.4936790e-01   1.6653477e-01   2.1586394e-03   1.3219321e-03
   1.6310000e+03   8.1028729e-08   1.0000000e-06   7.1087534e-01   2.4492035e-01   3.3693713e-03   1.3216598e-03
   1.6320000e+03   6.3628697e-08   1.0000000e-06   7.5139563e-01   2.2117643e-01   6.8732200e-03   1.3215343e-03
   1.6330000e+03   4.3055508e-08   1.0000000e-06   2.9497031e-01   4.8231661e-01   6.0662206e-04   1.3213410e-03
   1.6340000e+03   4.6624847e-08   1.0000000e-06   2.9383476e-01   6.1355203e-01   4.0939518e-04   1.3210092e-03
   1.6350000e+03   2.7692542e-08   1.0000000e-06   3.6854569e-01   4.4616226e-01   2.7099080e-04   1.3208495e-03
   1.6360000e+03   5.7224552e-08   1.0000000e-06   8.2904979e-01   7.1779561e-01   1.8461752e-03   1.3206308e-03
   1.6370000e+03   7.6686843e-08   1.0000000e-06   3.7411468e-01   7.9254356e-01   1.1840939e-03   1.3193918e-03
   1.6380000e+03   1.1528003e-07   1.0000000e-06   1.4951089e-01   7.6931093e-01   3.8229151e-02   1.3145475e-03
   1.6390000e+03   1.9804414e-07   1.0000000e-06   1.9930487e-01   8.0008949e-01   9.1756492e-02   1.3025157e-03
   1.6400000e+03   1.1008962e-07   1.0000000e-06   7.6611298e-01   8.0069833e-01   4.8782446e-01   1.3005292e-03
   1.6410000e+03   1.3530611e-07   1.0000000e-06   3.9729159e-01   8.3915741e-01   3.7349637e-02   1.2954382e-03
   1.6420000e+03   7.0270132e-08   1.0000000e-06   1.9525215e-01   4.5463147e-01   4.7423854e-02   1.2945666e-03
   1.6430000e+03   6.8342615e-08   1.0000000e-06   1.7120916e-01  -7.9069832e-01   1.7853030e-02   1.3037230e-03
   1.6440000e+03   9.1773116e-08   1.0000000e-06   8.0153427e-01  -7.1852435e-01   2.5388659e-01   1.3046524e-03
   1.6450000e+03   7.3210800e-08   1.0000000e-06   3.4887115e-01  -6.4556841e-01   1.5358969e-02   1.3054612e-03
   1.6460000e+03   5.2537352e-08   1.0000000e-06   1.7493228e-01   8.3536346e-01   5.4187809e-03   1.3039842e-03
   1.6470000e+03   1.1058835e-07   1.0000000e-06   1.3235235e-01   8.8285683e-01   3.6892809e-03   1.2997390e-03
   1.6480000e+03   2.0763174e-07   1.0000000e-06   7.3688037e-01   8.9888213e-01   1.7685817e-01   1.2965114e-03
   1.6490000e+03   1.9217836e-07   1.0000000e-06   2.3095260e-01   9.3080392e-01   2.7210792e-01   1.2760132e-03
   1.6500000e+03   1.0905986e-07   1.0000000e-06   2.1274069e-01   9.3894658e-01   5.8881231e-01   1.2705034e-03
   1.6510000e+03   1.1813152e-07   1.0000000e-06   2.3708345e-01   9.3545941e-01   1.0285685e-01   1.2628663e-03
   1.6520000e+03   1.8516808e-07   1.0000000e-06   8.2133445e-01   9.5996098e-01   9.0680395e-02   1.2594313e-03
   1.6530000e+03   2.0863664e-07   1.0000000e-06   4.3775345e-01   3.5915710e-01   3.9150516e-02   1.2550568e-03
   1.6540000e+03   9.5054263e-08   1.0000000e-06   4.7972684e-01   8.4410060e-01   7.2554618e-02   1.2526557e-03
   1.6550000e+03   1.2588048e-07   1.0000000e-06   1.9568446e-01   5.2429885e-01   5.6498621e-03   1.2517289e-03
   1.6560000e+03   1.4584918e-07   1.0000000e-06   6.4682108e-01  -3.7930189e-01   9.0515527e-03   1.2522668e-03
   1.6570000e+03   8.6674835e-08   1.0000000e-06   1.5687690e-01  -4.3611549e-02   2.5407163e-03   1.2524096e-03
   1.6580000e+03   1.3228348e-07   1.0000000e-06   4.5074394e-01  -2.8448898e-03   1.9963754e-03   1.2524115e-03
   1.6590000e+03   8.3854135e-08   1.0000000e-06   3.4112108e-01   4.2472993e-01   1.4513660e-03   1.2516406e-03
   1.6600000e+03   1.3591248e-07   1.0000000e-06   6.3312096e-01  -7.5256343e-02   1.3950162e-03   1.2517066e-03
   1.6610000e+03   5.5241851e-08   1.0000000e-06   4.2569301e-01   1.0258222e-01   3.8843230e-03   1.2515825e-03
   1.6620000e+03   9.4230935e-08   1.0000000e-06   3.4258303e-01   5.5918396e-01   8.2674452e-04   1.2510042e-03
   1.6630000e+03   9.2991901e-08   1.0000000e-06   3.6410912e-01   7.2526322e-01   5.4576932e-03   1.2497668e-03
   1.6640000e+03   1.7293664e-07   1.0000000e-06   4.2503936e-01   7.1479503e-01   6.4034532e-03   1.2490519e-03
   1.6650000e+03   5.3959587e-08   1.0000000e-06   1.5052435e-01   7.5337122e-01   3.8526989e-02   1.2400137e-03
   1.6660000e+03   1.1297605e-07   1.0000000e-06   2.0784438e-01   8.0364315e-01   5.5676480e-02   1.2330890e-03
   1.6670000e+03   7.2521854e-08   1.0000000e-06   5.1722338e-01   8.1759382e-01   1.3359501e-01   1.2309854e-03
   1.6680000e+03   1.0492463e-07   1.0000000e-06   6.1563080e-01  -4.3297619e-01   2.6778269e-02   1.2314318e-03
   1.6690000e+03   9.1966896e-08   1.0000000e-06   2.1138182e-01  -6.2645042e-01   1.9845224e-02   1.2352683e-03
   1.6700000e+03   1.0758430e-07   1.0000000e-06   1.7128679e-01  -2.9018038e-01   1.5614298e-02   1.2359700e-03
   1.6710000e+03   6.2517363e-08   1.0000000e-06   5.0949497e-01   1.6982939e-01   2.3187250e-03   1.2359092e-03
   1.6720000e+03   5.1451707e-08   1.0000000e-06   9.7163351e-01   6.0587167e-01   2.7595510e-03   1.2338459e-03
   1.6730000e+03   4.2928789e-08   1.0000000e-06   6.6249423e-01   6.1352329e-01   1.6826622e-02   1.2336469e-03
   1.6740000e+03   2.0219010e-08   1.0000000e-06   3.6724605e-01  -4.2077802e-01   5.8671730e-04   1.2339516e-03
   1.6750000e+03   1.0099502e-07   1.0000000e-06   5.2179204e-01  -5.0287265e-02   4.6762499e-03   1.2340250e-03
   1.6760000e+03   6.1789064e-08   1.0000000e-06   3.6469355e-01   5.6663880e-02   1.1336489e-02   1.2339271e-03
   1.6770000e+03   7.6008763e-08   1.0000000e-06   3.9392100e-01   4.0930431e-01   1.0415077e-02   1.2313110e-03
   1.6780000e+03   1.5806350e-07   1.0000000e-06   6.3009618e-01   8.2221358e-01   5.0752146e-03   1.2300268e-03
   1.6790000e+03   6.7294124e-08   1.0000000e-06   4.1740162e-01   7.1462325e-01   1.4835279e-02   1.2283978e-03
   1.6800000e+03   4.7028368e-08   1.0000000e-06   4.6960205e-01   6.9085835e-01   3.7987167e-03   1.2281963e-03
   1.6810000e+03   3.0715324e-08   1.0000000e-06   4.4505266e-01  -5.1211395e-01   8.2741488e-04   1.2287171e-03
   1.6820000e+03   3.4389499e-08   1.0000000e-06   6.0313460e-01  -2.2388157e-01   1.8923884e-03   1.2287822e-03
   1.6830000e+03   4.4327429e-08   1.0000000e-06   4.2964294e-01   1.9241510e-01   4.2972898e-04   1.2286807e-03
   1.6840000e+03   6.8602154e-08   1.0000000e-06   4.7210009e-01   5.2017052e-01   4.3797798e-03   1.2283309e-03
   1.6850000e+03   7.0015701e-08   1.0000000e-06   1.9770523e-01   6.1987213e-01   1.3857461e-03   1.2272765e-03
   1.6860000e+03   7.2524119e-08   1.0000000e-06   3.2782347e-01   4.2522357e-01   1.2623537e-02   1.2264543e-03
   1.6870000e+03   8.9784285e-08   1.0000000e-06   5.4835283e-01   5.5378150e-01   7.4934419e-03   1.2258185e-03
   1.6880000e+03   7.4396787e-08   1.0000000e-06   3.2440564e-01   7.3329889e-01   7.8352326e-03   1.2240588e-03
   1.6890000e+03   7.1836485e-08   1.0000000e-06   2.4324610e-01   7.9086835e-01   1.4811397e-02   1.2222673e-03
   1.6900000e+03   7.3851418e-08   1.0000000e-06   3.3749166e-01   7.8701327e-01   1.0059243e-02   1.2210581e-03
   1.6910000e+03   9.7850690e-08   1.0000000e-06   5.7817057e-01   8.2101630e-01   1.1485066e-02   1.2196193e-03
   1.6920000e+03   1.2389623e-07   1.0000000e-06   4.4512022e-01   8.3454978e-01   2.2670613e-02   1.2167364e-03
   1.6930000e+03   7.1966611e-08   1.0000000e-06   3.9143106e-01   8.5101982e-01   9.4069313e-03   1.2161277e-03
   1.6940000e+03   4.5656993e-08   1.0000000e-06   2.9683163e-01  -4.3377163e-01   1.0935620e-03   1.2167052e-03
   1.6950000e+03   1.0705720e-07   1.0000000e-06   7.1272253e-01   7.8802527e-01   2.6691705e-03   1.2163853e-03
   1.6960000e+03   3.4649452e-08   1.0000000e-06   4.9275297e-01   7.8334244e-01   8.0229478e-04   1.2156210e-03
   1.6970000e+03   1.0476510e-07   1.0000000e-06   4.0394735e-01   8.4780348e-01   6.4848438e-03   1.2147857e-03
   1.6980000e+03   8.8401083e-08   1.0000000e-06   1.7840354e-01   9.1209776e-01   3.8342063e-03   1.2105389e-03
   1.6990000e+03   4.1703286e-08   1.0000000e-06   5.9231763e-01   8.3265149e-01   4.8018801e-02   1.2090268e-03
   1.7000000e+03   1.6399525e-07   1.0000000e-06   5.1007862e-01   9.1007523e-01   1.0571891e-02   1.2061194e-03
   1.7010000e+03   2.6235811e-07   1.0000000e-06   4.0120900e-01   9.5365226e-01   1.0785962e-01   1.1906217e-03
   1.7020000e+03   2.7307508e-07   1.0000000e-06   4.6168370e-01   9.5290429e-01   6.6253466e-01   1.1788827e-03
   1.7030000e+03   2.5010029e-07   1.0000000e-06   3.6880691e-01   9.5116485e-01   8.9529431e-01   1.1632078e-03
   1.7040000e+03   1.3570715e-07   1.0000000e-06   4.8973543e-01   9.5818823e-01   1.7321481e+00   1.1556686e-03
   1.7050000e+03   2.0669786e-07   1.0000000e-06   2.9455448e-01  -9.3983153e-01   9.6399301e-01   1.1638523e-03
   1.7060000e+03   1.8018374e-07   1.0000000e-06   3.9613794e-01  -9.1010467e-01   3.5376837e-01   1.1697103e-03
   1.7070000e+03   1.4939151e-07   1.0000000e-06   2.3987562e-01   8.8213063e-01   3.2351712e-02   1.1655397e-03
   1.7080000e+03   7.4000991e-08   1.0000000e-06   5.7591280e-01   7.9260231e-01   4.3604279e-02   1.1649104e-03
   1.7090000e+03   1.0660425e-07   1.0000000e-06   3.3023647e-01   9.6161009e-01   8.5171210e-03   1.1553728e-03
   1.7100000e+03   3.4329586e-07   1.0000000e-06   5.3071072e-01   9.8135995e-01   8.4787791e-01   1.1403555e-03
   1.7110000e+03   1.7545767e-07   1.0000000e-06   2.4361719e-01   9.7910257e-01   2.2548400e+00   1.1206943e-03
   1.7120000e+03   3.4675626e-07   1.0000000e-06   5.9226275e-01   9.9084714e-01   8.7932262e-01   1.1130664e-03
   1.7130000e+03   2.9417685e-07   1.0000000e-06   1.2598913e-01   9.9245455e-01   1.7674090e+00   9.9115606e-04
   1.7140000e+03   3.7609836e-07   1.0000000e-06   4.7847355e-01   2.6931606e-01   7.6214407e+00   9.9016906e-04
   1.7150000e+03   2.9146241e-07   1.0000000e-06   2.5127666e-01   9.8830954e-01   8.0898309e-02   9.5060539e-04
   1.7160000e+03   2.7804452e-07   1.0000000e-06   6.8923026e-01   9.9255954e-01   6.7534561e+00   9.2571939e-04
   1.7170000e+03   2.4447154e-07   1.0000000e-06   4.4584147e-01   9.9472455e-01   1.1380754e+01   9.0525348e-04
   1.7180000e+03   5.9194855e-07   1.0000000e-06   4.1763630e-01   9.9125760e-01   1.8071179e+00   8.7992247e-04
   1.7190000e+03   2.4997227e-07   1.0000000e-06   2.8048197e-01   9.7990509e-01   4.9068302e+00   8.6340220e-04
   1.7200000e+03   4.0248077e-07   1.0000000e-06   3.6903010e-01   9.9777729e-01   4.8143026e-01   4.4951237e-04
   1.7210000e+03   3.4786908e-07   1.0000000e-06   6.4693467e-01   9.9559364e-01   1.3737645e+02   4.3450483e-04
   1.7220000e+03   3.9887872e-07   1.0000000e-06   4.6022092e-01   9.9715090e-01   2.5284310e+00   1.6196402e-04
   1.7230000e+03   4.3462311e-07   1.0000000e-06   6.7953510e-01   9.8397479e-01   3.0198420e+02   1.1528025e-04
   1.7240000e+03   2.8040775e-07   1.0000000e-06   3.6761867e-01   9.7205009e-01   1.3505123e+02   8.6019196e-05
   1.7250000e+03   7.0727073e-07   1.0000000e-06   5.9901135e-01  -8.8214655e-01   2.0982636e+01   9.8681940e-05
   1.7260000e+03   4.2871429e-07   1.0000000e-06   1.2838789e-01  -7.3864556e-01   2.2580637e+00   1.2072503e-04
   1.7270000e+03   5.4408314e-07   1.0000000e-06   4.1881208e-01  -9.7364615e-01   4.0763801e+00   1.5083522e-04
   1.7280000e+03   6.0020277e-07   1.0000000e-06   3.8860405e-01  -9.7680803e-01   7.4026794e+01   1.9366557e-04
   1.7290000e+03   7.1058115e-07   1.0000000e-06   5.3415903e-01  -5.8524211e-01   4.0368170e+00   1.9546851e-04
   1.7300000e+03   1.4454238e-07   1.0000000e-06   3.7742531e-01  -8.7116913e-01   8.1228032e-02   2.0242205e-04
   1.7310000e+03   1.5834126e-07   1.0000000e-06   3.6645488e-01   9.8115480e-01   7.8362949e-02   1.8688372e-04
   1.7320000e+03   6.6351229e-08   1.0000000e-06   6.5034290e-01   9.7874933e-01   5.8627244e+00   1.8269691e-04
   1.7330000e+03   1.0837849e-07   1.0000000e-06   4.5275266e-01   9.6475955e-01   8.6907802e-01   1.8030461e-04
   1.7340000e+03   6.8890250e-08   1.0000000e-06   2.3828431e-01   9.7158793e-01   4.4579309e-01   1.7542772e-04
   1.7350000e+03   1.1111636e-07   1.0000000e-06   1.9432689e-01  -9.4851341e-01   4.8132822e-01   1.8044114e-04
   1.7360000e+03   1.0244719e-07   1.0000000e-06   5.4499461e-01  -8.9942562e-01   5.5154675e-01   1.8184104e-04
   1.7370000e+03   1.3151041e-07   1.0000000e-06   4.4267798e-01  -8.3545141e-01   2.3629546e-01   1.8296433e-04
   1.7380000e+03   9.6134195e-08   1.0000000e-06   2.9354271e-01  -8.4085111e-01   1.0740691e-01   1.8503462e-04
   1.7390000e+03   1.1235404e-07   1.0000000e-06   1.7200530e-01   9.0485554e-01   4.5825150e-02   1.8120737e-04
   1.7400000e+03   6.9491450e-08   1.0000000e-06   5.7476113e-01   8.9712121e-01   2.7826340e-01   1.8050089e-04
   1.7410000e+03   1.2272216e-07   1.0000000e-06   4.0150450e-01   8.1119053e-01   3.5108020e-02   1.7985892e-04
   1.7420000e+03   8.2090515e-08   1.0000000e-06   3.4371241e-01  -8.0369416e-01   3.2237301e-02   1.8102597e-04
   1.7430000e+03   4.8325716e-08   1.0000000e-06   1.6721400e-01  -8.5816222e-01   2.6222627e-02   1.8306686e-04
   1.7440000e+03   4.8736111e-08   1.0000000e-06   6.0425598e-01  -8.3233099e-01   5.2416141e-02   1.8356633e-04
   1.7450000e+03   4.6355474e-08   1.0000000e-06   3.4386367e-01   4.4783747e-01   1.7860628e-02   1.8338316e-04
   1.7460000e+03   3.7223591e-08   1.0000000e-06   4.0232486e-01   8.6270500e-01   1.3767533e-02   1.8229523e-04
   1.7470000e+03   3.8125906e-08   1.0000000e-06   2.2894965e-01   8.1886007e-01   3.4208274e-02   1.8165748e-04
   1.7480000e+03   4.6224278e-08   1.0000000e-06   6.2669968e-01  -1.8024069e-02   5.7045802e-03   1.8165986e-04
   1.7490000e+03   1.3341755e-08   1.0000000e-06   1.0465520e+00  -8.4720489e-01   4.5415124e-03   1.8235934e-04
   1.7500000e+03   4.3892805e-08   1.0000000e-06   4.2408497e-01   1.0210450e-01   7.7221794e-03   1.8228879e-04
   1.7510000e+03   4.2972898e-08   1.0000000e-06   3.1822113e-01   6.0008319e-01   2.3641787e-02   1.8164430e-04
   1.7520000e+03   3.8413328e-08   1.0000000e-06   5.7054259e-01  -6.4841799e-02   9.1540225e-02   1.8179091e-04
   1.7530000e+03   1.4790428e-08   1.0000000e-06   6.9864940e-01  -2.9627811e-01   5.9299884e-02   1.8184088e-04
   1.7540000e+03   8.9911636e-09   1.0000000e-06   2.6843709e-01   2.8656319e-01   3.0220104e-03   1.8168417e-04
   1.7550000e+03   2.8077699e-08   1.0000000e-06   5.0661542e-01   1.8680735e-01   9.6513330e-03   1.8164336e-04
   1.7560000e+03   2.7413623e-08   1.0000000e-06   2.1311224e-01   2.1210319e-01   1.1555195e-02   1.8142366e-04
   1.7570000e+03   2.3018952e-08   1.0000000e-06   6.6480360e-01   2.6074692e-01   4.0682182e-02   1.8136366e-04
   1.7580000e+03   1.2439724e-08   1.0000000e-06   2.0350954e-01   1.4707218e-01   1.1565599e-03   1.8133293e-04
   1.7590000e+03   8.6449704e-09   1.0000000e-06   4.2384376e-01   1.7747956e-01   8.1945612e-04   1.8130661e-04
   1.7600000e+03   3.1853987e-08   1.0000000e-06   5.5933520e-01   3.7713787e-01   5.6736338e-03   1.8120978e-04
   1.7610000e+03   4.2875459e-08   1.0000000e-06   5.2050614e-01   3.8070758e-01   3.2580191e-02   1.8093011e-04
   1.7620000e+03   1.5710942e-08   1.0000000e-06   2.0947125e-01   4.0057506e-01   3.1075629e-02   1.8064973e-04
   1.7630000e+03   2.1426418e-08   1.0000000e-06   1.6193916e-01   3.8018531e-01   1.5304131e-02   1.8038809e-04
   1.7640000e+03   3.2721466e-08   1.0000000e-06   5.4950832e-01   1.1787073e-01   8.4477012e-03   1.8036574e-04
   1.7650000e+03   1.8748946e-08   1.0000000e-06   6.7166008e-01  -2.4179929e-01   1.1154427e-02   1.8042671e-04
   1.7660000e+03   1.1432583e-08   1.0000000e-06   3.3726172e-01  -2.7439492e-01   2.1749642e-03   1.8048065e-04
   1.7670000e+03   1.8035473e-08   1.0000000e-06   1.8400804e-01   1.1099908e-01   2.7437797e-03   1.8042635e-04
   1.7680000e+03   1.8424180e-08   1.0000000e-06   2.7302662e-01   1.0263076e-01   1.9690605e-03   1.8039024e-04
   1.7690000e+03   9.9750650e-09   1.0000000e-06   7.6673904e-01   6.3898929e-02   1.5996707e-02   1.8038450e-04
   1.7700000e+03   9.6303168e-09   1.0000000e-06   4.2534802e-01   1.8576372e-01   9.7058923e-04   1.8036826e-04
   1.7710000e+03   5.3403944e-09   1.0000000e-06   2.8720819e-01   3.6447951e-01   3.7893161e-04   1.8034336e-04
   1.7720000e+03   2.7526706e-09   1.0000000e-06   4.8740376e-01   2.2721148e-01   1.5215908e-04   1.8033712e-04
   1.7730000e+03   5.6097863e-09   1.0000000e-06   8.0024132e-01   7.0395962e-01   3.0174332e-04   1.8029882e-04
   1.7740000e+03   1.3936113e-08   1.0000000e-06   6.5832071e-01   7.0615628e-01   1.2921527e-02   1.8019603e-04
   1.7750000e+03   1.1693710e-08   1.0000000e-06   2.9115423e-01   7.1494122e-01   2.6240048e-03   1.8011154e-04
   1.7760000e+03   2.2826201e-08   1.0000000e-06   2.0383950e-01   7.4791364e-01   9.3275934e-03   1.7885851e-04
   1.7770000e+03   1.4232953e-08   1.0000000e-06   4.8290371e-01   7.4252901e-01   7.8419689e-01   1.7845206e-04
   1.7780000e+03   3.3413471e-08   1.0000000e-06   4.7700795e-01   7.4497005e-01   2.2262815e-01   1.7752910e-04
   1.7790000e+03   2.1959860e-08   1.0000000e-06   3.2191254e-01   7.6397120e-01   1.5200685e-01   1.7624395e-04
   1.7800000e+03   1.3459105e-08   1.0000000e-06   4.2376397e-01   7.5779800e-01   3.5357299e-01   1.7550725e-04
   1.7810000e+03   1.4112004e-08   1.0000000e-06   5.0055762e-01   8.1118615e-01   6.0037800e-02   1.7497345e-04
   1.7820000e+03   1.3323885e-08   1.0000000e-06   6.4990901e-01   8.2876937e-01   8.7932360e-02   1.7417733e-04
   1.7830000e+03   1.2643141e-08   1.0000000e-06   5.3431982e-01  -6.4659237e-01   1.8375403e-01   1.7450110e-04
   1.7840000e+03   1.1377716e-08   1.0000000e-06   3.2563516e-01  -6.3659518e-01   2.1689769e-01   1.7525643e-04
   1.7850000e+03   1.9916059e-08   1.0000000e-06   3.9124951e-01  -7.1115832e-01   1.2662145e-01   1.7575027e-04
   1.7860000e+03   1.6371534e-08   1.0000000e-06   4.8389700e-01  -6.8603828e-01   5.3948811e-01   1.7625927e-04
   1.7870000e+03   1.2306358e-08   1.0000000e-06   5.0691957e-01   6.2155179e-01   3.7503418e-02   1.7613095e-04
   1.7880000e+03   1.3527866e-08   1.0000000e-06   2.6581312e-01   7.0071003e-01   3.2381907e-02   1.7588136e-04
   1.7890000e+03   6.0624230e-09   1.0000000e-06   3.2260675e-01   8.2415857e-01   1.7275970e-02   1.7556846e-04
   1.7900000e+03   1.9506408e-08   1.0000000e-06   4.5354401e-01  -5.3354234e-01   4.6097776e-02   1.7570353e-04
   1.7910000e+03   1.2754571e-08   1.0000000e-06   4.6115800e-01  -7.1771222e-02   7.5907547e-03   1.7571558e-04
   1.7920000e+03   1.2680997e-08   1.0000000e-06   2.7890959e-01   8.6609758e-01   9.4968348e-03   1.7553495e-04
   1.7930000e+03   1.7168429e-08   1.0000000e-06   3.0046738e-01   8.4066473e-01   4.3507322e-03   1.7537447e-04
   1.7940000e+03   9.5101088e-09   1.0000000e-06   3.0669555e-01   9.5689100e-01   3.2099493e-03   1.7483587e-04
   1.7950000e+03   4.8003036e-08   1.0000000e-06   7.8233637e-01   9.7942812e-01   2.9363659e-01   1.7405029e-04
   1.7960000e+03   4.0346011e-08   1.0000000e-06   3.5531292e-01   9.6763854e-01   7.4516174e-02   1.7365814e-04
   1.7970000e+03   3.5996521e-08   1.0000000e-06   1.7416462e-01   9.8348813e-01   2.6160480e-01   1.6807632e-04
   1.7980000e+03   5.2800849e-08   1.0000000e-06   2.8612432e-01   9.8566843e-01   4.5066871e+00   1.5642326e-04
   1.7990000e+03   8.9856975e-08   1.0000000e-06   7.5296780e-01   9.7356325e-01   3.9339289e+00   1.5525340e-04
   1.8000000e+03   5.5578507e-08   1.0000000e-06   3.9738851e-01   9.8646835e-01   1.3157125e+00   1.4896006e-04
   1.8010000e+03   5.3880688e-08   1.0000000e-06   2.1499149e-01   9.7711301e-01   7.0820468e+00   1.4493615e-04
   1.8020000e+03   3.0394416e-08   1.0000000e-06   1.6400002e-01   9.3015520e-01   6.1668856e-01   1.4363804e-04
   1.8030000e+03   6.8643830e-08   1.0000000e-06   6.7584866e-01  -9.7708358e-01   2.1447667e-01   1.4551993e-04
   1.8040000e+03   4.9787656e-08   1.0000000e-06   4.1586861e-01  -9.6407350e-01   1.4969097e+00   1.4716129e-04
   1.8050000e+03   1.9662149e-08   1.0000000e-06   2.1831722e-01  -9.6866966e-01   1.1785331e+00   1.4978781e-04
   1.8060000e+03   1.8791037e-08   1.0000000e-06   1.6614031e-01   9.4631172e-01   3.0640299e-01   1.4910937e-04
   1.8070000e+03   2.8527927e-08   1.0000000e-06   6.4181312e-01   9.7868188e-01   2.1233136e-01   1.4814121e-04
   1.8080000e+03   2.0964540e-08   1.0000000e-06   4.1221623e-01   9.8415380e-01   7.3548240e-01   1.4730356e-04
   1.8090000e+03   3.3832452e-08   1.0000000e-06   2.2198105e-01   9.8818797e-01   6.6289294e-01   1.4428891e-04
   1.8100000e+03   3.3949722e-08   1.0000000e-06   1.6874821e-01   9.7217460e-01   6.1851063e-01   1.4293365e-04
   1.8110000e+03   6.2997240e-08   1.0000000e-06   6.3316818e-01   9.9811557e-02   3.4304869e-02   1.4290338e-04
   1.8120000e+03   8.2335398e-08   1.0000000e-06   4.0068428e-01   9.1840492e-01   2.9419140e-02   1.4097531e-04
   1.8130000e+03   8.1729129e-08   1.0000000e-06   2.5232556e-01   8.8135615e-01   2.1321210e-01   1.3932241e-04
   1.8140000e+03   6.2501669e-08   1.0000000e-06   1.8416468e-01   9.6386290e-01   6.8090432e-02   1.3817981e-04
   1.8150000e+03   1.1463606e-07   1.0000000e-06   5.8262617e-01   9.7987236e-01   1.1098422e-01   1.3442521e-04
   1.8160000e+03   5.7103471e-08   1.0000000e-06   7.2834090e-01   9.7329838e-01   4.0987471e+00   1.3233136e-04
   1.8170000e+03   4.7403926e-08   1.0000000e-06   3.0334816e-01   7.2974793e-01   6.6279311e-02   1.3213148e-04
   1.8180000e+03   1.1091251e-08   1.0000000e-06   3.7302578e-01  -9.5294310e-01   6.0385152e-03   1.3289203e-04
   1.8190000e+03   2.4983834e-08   1.0000000e-06   5.0172805e-01   9.3440845e-01   2.9493692e-02   1.3243435e-04
   1.8200000e+03   3.0154716e-08   1.0000000e-06   4.4208646e-01   9.8188073e-01   9.1568335e-02   1.3094628e-04
   1.8210000e+03   4.7789043e-08   1.0000000e-06   2.5609170e-01   9.8212255e-01   2.0404145e+00   1.2275609e-04
   1.8220000e+03   5.6574966e-08   1.0000000e-06   4.1015932e-01   9.8084570e-01   3.9706290e+01   1.1343369e-04
   1.8230000e+03   3.4722930e-08   1.0000000e-06   3.5507343e-01   9.6864001e-01   8.2319530e+00   1.1166801e-04
   1.8240000e+03   6.5088248e-08   1.0000000e-06   5.0595510e-01   8.8841691e-01   4.1286585e-01   1.1102851e-04
   1.8250000e+03   6.2207031e-08   1.0000000e-06   3.0255602e-01   9.6024330e-01   9.9356027e-02   1.0970509e-04
   1.8260000e+03   4.8569525e-08   1.0000000e-06   4.5631794e-01  -8.9472242e-01   2.4046022e-01   1.1044328e-04
   1.8270000e+03   3.1290818e-08   1.0000000e-06   2.9276357e-01  -9.0291160e-01   2.7239245e-02   1.1112283e-04
   1.8280000e+03   4.8238467e-08   1.0000000e-06   4.4140006e-01  -7.8486067e-01   1.3803368e-01   1.1149944e-04
   1.8290000e+03   3.3326355e-08   1.0000000e-06   3.0086565e-01   4.9853652e-03   1.1850588e-02   1.1149874e-04
   1.8300000e+03   2.6840080e-08   1.0000000e-06   8.0795893e-01   8.8122824e-01   3.6313509e-03   1.1114210e-04
   1.8310000e+03   2.1508877e-08   1.0000000e-06   3.3592629e-01   8.5515878e-01   7.5664276e-03   1.1078274e-04
   1.8320000e+03   1.3741837e-08   1.0000000e-06   3.0461071e-01  -3.1727832e-02   9.8133047e-03   1.1078714e-04
   1.8330000e+03   1.4568344e-08   1.0000000e-06   3.7618351e-01  -7.9221043e-01   3.9058439e-03   1.1113026e-04
   1.8340000e+03   2.4613345e-08   1.0000000e-06   5.7270282e-01  -2.5971631e-01   1.2464220e-02   1.1122069e-04
   1.8350000e+03   3.7769623e-08   1.0000000e-06   6.7357665e-01   3.9211664e-02   1.0978335e-02   1.1120914e-04
   1.8360000e+03   1.2053623e-08   1.0000000e-06   3.0567043e-01   1.6792666e-01   1.5527419e-02   1.1106742e-04
   1.8370000e+03   2.6039981e-08   1.0000000e-06   3.4992871e-01  -3.0651420e-02   1.1983322e-02   1.1107264e-04
   1.8380000e+03   1.4641975e-08   1.0000000e-06   3.2441839e-01  -6.8282898e-02   1.6989405e-03   1.1108569e-04
   1.8390000e+03   1.9796208e-08   1.0000000e-06   6.0467534e-01   1.0665621e-01   5.8535746e-03   1.1106847e-04
   1.8400000e+03   2.3976280e-08   1.0000000e-06   2.4833290e-01   1.1215844e-01   1.1330722e-02   1.1099965e-04
   1.8410000e+03   9.0021676e-09   1.0000000e-06   1.5135346e-01   4.4844244e-02   3.8295196e-02   1.1097709e-04
   1.8420000e+03   7.3235152e-09   1.0000000e-06   3.9674890e-01   2.8771491e-01   2.6354187e-03   1.1093511e-04
   1.8430000e+03   7.8629225e-09   1.0000000e-06   7.0382652e-01   1.3815289e-01   2.8915900e-03   1.1092406e-04
   1.8440000e+03   1.2008325e-08   1.0000000e-06   4.7983249e-01   5.9783438e-02   1.7252637e-03   1.1091278e-04
   1.8450000e+03   5.2053924e-09   1.0000000e-06   3.3081721e-01   3.2528636e-02   5.8904724e-03   1.1091015e-04
   1.8460000e+03   2.5589805e-09   1.0000000e-06   2.9974052e-01   1.8039697e-01   8.8392722e-04   1.1089251e-04
   1.8470000e+03   6.2004745e-09   1.0000000e-06   7.2072375e-01   6.4299879e-01   1.2809978e-03   1.1088109e-04
   1.8480000e+03   1.8567443e-09   1.0000000e-06   8.6330655e-01   5.4526692e-01   2.4936873e-04   1.1086602e-04
   1.8490000e+03   4.6157008e-09   1.0000000e-06   3.2214349e-01   7.9158060e-01   8.2872448e-04   1.1082966e-04
   1.8500000e+03   7.3588290e-09   1.0000000e-06   2.9308341e-01   8.9426275e-01   1.1054628e-03   1.1072011e-04
   1.8510000e+03   9.7975690e-09   1.0000000e-06   2.5731684e-01   8.3331637e-01   1.2707592e-02   1.1042716e-04
   1.8520000e+03   8.8053280e-09   1.0000000e-06   7.4761477e-01   9.1184411e-01   1.6727715e-01   1.1029559e-04
   1.8530000e+03   1.2160697e-08   1.0000000e-06   1.7315865e-01   9.2325263e-01   4.0748722e-02   1.0925908e-04
   1.8540000e+03   1.9525761e-08   1.0000000e-06   4.1101770e-01   9.3119982e-01   4.4149329e-01   1.0645735e-04
   1.8550000e+03   9.7515776e-09   1.0000000e-06   3.3831656e-01   9.0150211e-01   2.4164135e+00   1.0600463e-04
   1.8560000e+03   2.3453529e-08   1.0000000e-06   7.4067723e-01   9.3055372e-01   5.8906844e-02   1.0527867e-04
   1.8570000e+03   1.0638709e-08   1.0000000e-06   5.6255673e-01   9.3995730e-01   8.7568990e-01   1.0460196e-04
   1.8580000e+03   2.0495399e-08   1.0000000e-06   2.9085310e-01   8.5163692e-01   6.6775445e-02   1.0311888e-04
   1.8590000e+03   1.5549303e-08   1.0000000e-06   4.9910773e-01   9.1538505e-01   2.1258133e-01   1.0280544e-04
   1.8600000e+03   2.4969122e-08   1.0000000e-06   2.9996856e-01   7.8069140e-01   3.5984786e-02   1.0244483e-04
   1.8610000e+03   8.7039663e-09   1.0000000e-06   6.0722788e-01   3.9457627e-01   2.1767816e-02   1.0241736e-04
   1.8620000e+03   6.6993307e-09   1.0000000e-06   5.7284795e-01  -8.4298165e-01   2.3395878e-03   1.0261943e-04
   1.8630000e+03   1.2657471e-08   1.0000000e-06   5.5656693e-01   3.0878596e-01   1.6037998e-02   1.0260356e-04
   1.8640000e+03   5.9225568e-09   1.0000000e-06   4.0228603e-01  -6.0917847e-01   4.5204063e-03   1.0288676e-04
   1.8650000e+03   3.4651526e-09   1.0000000e-06   6.8280093e-01   6.7039119e-01   6.7956494e-03   1.0287211e-04
   1.8660000e+03   3.5814275e-09   1.0000000e-06   4.6766972e-01   8.7166195e-01   1.2648603e-03   1.0275871e-04
   1.8670000e+03   5.4875702e-09   1.0000000e-06   5.0432162e-01   8.8004231e-01   2.7169214e-02   1.0268194e-04
   1.8680000e+03   9.1784273e-09   1.0000000e-06   2.2022453e-01   9.4204531e-01   1.0516916e-02   1.0166527e-04
   1.8690000e+03   1.1579778e-08   1.0000000e-06   7.5398548e-01   9.4316614e-01   7.6667180e-01   1.0137816e-04
   1.8700000e+03   1.0307579e-08   1.0000000e-06   2.6723765e-01   9.4869674e-01   2.9602042e-01   1.0048890e-04
   1.8710000e+03   1.6030511e-08   1.0000000e-06   4.3709213e-01   9.5432388e-01   5.4414169e-01   9.9673871e-05
   1.8720000e+03   1.6389363e-08   1.0000000e-06   1.8866526e-01   9.5547130e-01   2.2363202e+00   9.6351584e-05
   1.8730000e+03   2.0045644e-08   1.0000000e-06   5.9574463e-01   9.6274594e-01   1.3719120e+00   9.5357763e-05
   1.8740000e+03   1.4255278e-08   1.0000000e-06   3.2931725e-01   9.6463172e-01   2.0385911e+00   9.3893616e-05
   1.8750000e+03   2.9452034e-08   1.0000000e-06   3.8384943e-01   9.3194888e-01   1.1749882e+00   9.0689225e-05
   1.8760000e+03   2.9608231e-08   1.0000000e-06   5.0487040e-01   8.4466428e-01   1.4661183e+00   9.0250952e-05
   1.8770000e+03   4.8298970e-08   1.0000000e-06   5.0959139e-01  -8.7029384e-01   1.0981834e-01   9.1331199e-05
   1.8780000e+03   1.5108413e-08   1.0000000e-06   3.6668693e-01  -8.4655203e-01   2.3764901e-01   9.1906102e-05
   1.8790000e+03   1.6222785e-08   1.0000000e-06   1.3691138e-01   9.0620942e-01   4.3952581e-02   9.1448771e-05
   1.8800000e+03   2.8883676e-08   1.0000000e-06   4.9488895e-01   8.9394961e-01   5.7240557e-02   9.1156424e-05
   1.8810000e+03   2.6408306e-08   1.0000000e-06   4.8861391e-01   8.8159237e-01   3.4113169e-01   9.0300892e-05
   1.8820000e+03   1.1746192e-08   1.0000000e-06   3.7099414e-01   8.8096411e-01   2.1164380e-01   8.9775191e-05
   1.8830000e+03   1.5764642e-08   1.0000000e-06   1.3048456e-01   7.6616938e-01   3.0412627e-02   8.9513976e-05
   1.8840000e+03   2.7248715e-08   1.0000000e-06   4.2548444e-01  -8.0864401e-01   1.2660305e-02   8.9743234e-05
   1.8850000e+03   1.8121631e-08   1.0000000e-06   5.3581417e-01  -8.4757846e-01   7.0298694e-02   9.0077679e-05
   1.8860000e+03   7.4827178e-09   1.0000000e-06   4.2931183e-01  -8.1554876e-01   5.2490614e-02   9.0198223e-05
   1.8870000e+03   9.0914458e-09   1.0000000e-06   1.2647019e-01   8.3736590e-01   9.0767903e-03   8.9855722e-05
   1.8880000e+03   1.2224254e-08   1.0000000e-06   3.6814231e-01   8.4312047e-01   2.6923940e-02   8.9728275e-05
   1.8890000e+03   6.5161507e-09   1.0000000e-06   5.5116481e-01   8.6213891e-01   1.8562732e-02   8.9638542e-05
   1.8900000e+03   7.9553430e-09   1.0000000e-06   4.3912037e-01   8.6048456e-01   5.4699435e-03   8.9585808e-05
   1.8910000e+03   4.6787266e-09   1.0000000e-06   1.8978301e-01  -6.1441828e-01   2.7805873e-03   8.9739076e-05
   1.8920000e+03   1.0473028e-08   1.0000000e-06   3.0362329e-01   9.1939702e-01   2.6547663e-03   8.9520091e-05
   1.8930000e+03   1.4269277e-08   1.0000000e-06   6.9149636e-01   9.1623990e-01   3.0082578e-02   8.9365902e-05
   1.8940000e+03   1.1448461e-08   1.0000000e-06   4.6508019e-01   9.1883683e-01   1.9042909e-02   8.9170484e-05
   1.8950000e+03   9.4077408e-09   1.0000000e-06   1.5756062e-01   9.4172874e-01   2.1984336e-02   8.8709106e-05
   1.8960000e+03   1.6168936e-08   1.0000000e-06   2.0795563e-01   9.2740241e-01   1.2612071e-01   8.6121505e-05
   1.8970000e+03   2.6000403e-08   1.0000000e-06   7.8473527e-01   9.3972801e-01   1.1680139e+00   8.5383425e-05
   1.8980000e+03   1.6487675e-08   1.0000000e-06   6.0119364e-01   9.3778144e-01   7.4623786e-01   8.4916789e-05
   1.8990000e+03   1.8030294e-08   1.0000000e-06   2.7638233e-01   9.4114830e-01   5.4978966e-01   8.4230606e-05
   1.9000000e+03   1.6381283e-08   1.0000000e-06   6.5524910e-02  -8.2058409e-01   8.5731142e-02   8.4972871e-05
   1.9010000e+03   1.3855430e-08   1.0000000e-06   5.2682495e-01  -9.1790425e-01   2.2776430e-01   8.5250532e-05
   1.9020000e+03   1.7110674e-08   1.0000000e-06   5.5394247e-01  -7.9090728e-01   2.1278589e-02   8.5429984e-05
   1.9030000e+03   1.4654130e-08   1.0000000e-06   3.2497519e-01  -7.0543494e-03   3.3897259e-02   8.5431453e-05
   1.9040000e+03   3.7644390e-09   1.0000000e-06   2.7699097e-01   9.1589168e-01   4.4570744e-03   8.5082842e-05
   1.9050000e+03   6.9099813e-09   1.0000000e-06   5.0922518e-01  -1.7615726e-01   1.5183538e-02   8.5089963e-05
   1.9060000e+03   1.4672657e-08   1.0000000e-06   5.6739354e-01   8.7037172e-01   1.7308513e-03   8.4961807e-05
   1.9070000e+03   1.1433189e-08   1.0000000e-06   1.6434695e-01   9.6594841e-01   2.9465258e-02   8.4357418e-05
   1.9080000e+03   2.6949187e-08   1.0000000e-06   3.8401511e-01   9.5269803e-01   5.8944921e-02   8.3173968e-05
   1.9090000e+03   2.3711175e-08   1.0000000e-06   3.7204258e-01   9.6520445e-01   1.8686145e+00   8.0832522e-05
   1.9100000e+03   1.8272820e-08   1.0000000e-06   7.0723680e-01   9.6815373e-01   8.3983814e+00   7.9549537e-05
   1.9110000e+03   2.0041798e-08   1.0000000e-06   1.9369124e-01   9.6846841e-01   9.8289506e-01   7.7185580e-05
   1.9120000e+03   2.8045125e-08   1.0000000e-06   2.5388200e-01  -9.0433350e-01   6.8627467e-01   7.7934865e-05
   1.9130000e+03   3.4405621e-08   1.0000000e-06   3.5146189e-01  -7.1006311e-01   8.7525647e-02   7.8238163e-05
   1.9140000e+03   1.5987389e-08   1.0000000e-06   7.1561961e-01  -9.0680549e-01   1.2833137e-01   7.8522797e-05
   1.9150000e+03   1.5993116e-08   1.0000000e-06   1.4914262e-01  -9.5901267e-02   2.3660867e-02   7.8545409e-05
   1.9160000e+03   1.3017024e-08   1.0000000e-06   3.0996362e-01   8.3499753e-01   6.9982078e-03   7.8087016e-05
   1.9170000e+03   8.3799396e-09   1.0000000e-06   3.8552857e-01   8.6493622e-01   3.2281174e-02   7.8018892e-05
   1.9180000e+03   1.6612951e-08   1.0000000e-06   7.4956729e-01  -2.4847450e-01   1.6599122e-03   7.8035006e-05
   1.9190000e+03   5.6048296e-09   1.0000000e-06   5.4440401e-01  -7.7682295e-01   5.2808684e-03   7.8355559e-05
   1.9200000e+03   9.9013756e-09   1.0000000e-06   3.1763352e-01   8.2723565e-01   5.5662471e-03   7.7995148e-05
   1.9210000e+03   1.0219235e-08   1.0000000e-06   3.8695455e-01   8.7992671e-01   1.2767982e-02   7.7776171e-05
   1.9220000e+03   1.3488068e-08   1.0000000e-06   6.9862584e-01   8.1036657e-01   2.3796356e-02   7.7588813e-05
   1.9230000e+03   7.7973698e-09   1.0000000e-06   5.2723455e-01   7.5904507e-01   3.0964434e-02   7.7474899e-05
   1.9240000e+03   6.9637758e-09   1.0000000e-06   2.8368267e-01   2.0273501e-01   4.5401727e-03   7.7439435e-05
   1.9250000e+03   7.5388373e-09   1.0000000e-06   2.9944402e-01  -7.2708893e-01   6.0207071e-03   7.7609099e-05
   1.9260000e+03   6.2049069e-09   1.0000000e-06   5.8425182e-01  -6.9480394e-01   1.0800562e-02   7.7645508e-05
   1.9270000e+03   3.6848489e-09   1.0000000e-06   5.6112960e-01  -5.7048284e-01   6.4892801e-03   7.7663478e-05
   1.9280000e+03   2.2477800e-09   1.0000000e-06   2.2583177e-01   7.5728246e-01   2.7376081e-03   7.7502594e-05
   1.9290000e+03   5.4877873e-09   1.0000000e-06   2.3462714e-01   7.8363155e-01   4.0895620e-03   7.7440517e-05
   1.9300000e+03   1.4666443e-08   1.0000000e-06   4.9839735e-01   9.0888189e-01   2.2563363e-03   7.7281741e-05
   1.9310000e+03   1.0409880e-08   1.0000000e-06   6.3809983e-01   7.5594933e-01   1.6141098e-02   7.7222821e-05
   1.9320000e+03   5.3856430e-09   1.0000000e-06   1.8314425e-01   1.5153094e-01   2.3101099e-03   7.7195990e-05
   1.9330000e+03   8.1172379e-09   1.0000000e-06   1.6663557e-01   8.9024314e-01   1.6187770e-02   7.6640281e-05
   1.9340000e+03   1.2470920e-08   1.0000000e-06   6.3287544e-01   8.7632406e-01   3.1257819e-01   7.6312474e-05
   1.9350000e+03   8.8497848e-09   1.0000000e-06   5.5590493e-01   8.8463421e-01   9.0897381e-01   7.5833492e-05
   1.9360000e+03   1.0823850e-08   1.0000000e-06   1.4409639e-01   8.9076804e-01   2.6408844e-01   7.4720708e-05
   1.9370000e+03   1.4559738e-08   1.0000000e-06   2.0032697e-01   6.9715482e-01   1.5256308e-01   7.4472793e-05
   1.9380000e+03   2.2706928e-08   1.0000000e-06   5.4568348e-01   6.0907006e-01   7.5227479e-03   7.4387570e-05
   1.9390000e+03   1.7402846e-08   1.0000000e-06   7.1724003e-01  -6.8748467e-01   5.6630269e-03   7.4460011e-05
   1.9400000e+03   4.3276715e-09   1.0000000e-06   4.5570990e-01  -7.1271438e-01   4.0374055e-03   7.4674569e-05
   1.9410000e+03   5.3424179e-09   1.0000000e-06   2.0357534e-01   5.6776298e-01   2.3978268e-03   7.4623774e-05
   1.9420000e+03   7.1621137e-09   1.0000000e-06   4.0036287e-01   7.5702733e-01   3.1813994e-03   7.4533952e-05
   1.9430000e+03   8.8096008e-09   1.0000000e-06   6.8173629e-01   7.6236244e-01   2.3216465e-02   7.4451535e-05
   1.9440000e+03   5.5462186e-09   1.0000000e-06   3.0916826e-01   7.5594451e-01   3.8562534e-03   7.4397291e-05
   1.9450000e+03   9.4383986e-09   1.0000000e-06   2.0645203e-01  -1.1147144e-01   1.7200269e-03   7.4411664e-05
   1.9460000e+03   9.0754603e-09   1.0000000e-06   3.0202039e-01  -2.8897640e-01   1.4037320e-03   7.4441916e-05
   1.9470000e+03   1.6354602e-08   1.0000000e-06   6.4931085e-01   4.2092375e-01   1.4133638e-03   7.4397691e-05
   1.9480000e+03   6.7275805e-09   1.0000000e-06   5.0745898e-01   4.5865490e-01   2.7293222e-03   7.4374421e-05
   1.9490000e+03   2.0064448e-09   1.0000000e-06   4.7793319e-01  -2.5136290e-01   7.6253291e-04   7.4388697e-05
   1.9500000e+03   1.8561662e-09   1.0000000e-06   3.2707723e-01   5.7325305e-01   2.7952369e-04   7.4376779e-05
   1.9510000e+03   1.9457956e-08   1.0000000e-06   6.1477304e-01   5.7106504e-01   2.4130647e-02   7.4248892e-05
   1.9520000e+03   1.6474364e-08   1.0000000e-06   4.3228627e-01   6.0801584e-01   5.2329334e-02   7.4101494e-05
   1.9530000e+03   6.1461595e-09   1.0000000e-06   1.6543343e-01   5.8597534e-01   6.3939920e-02   7.3756008e-05
   1.9540000e+03   3.7877863e-09   1.0000000e-06   1.4016929e-01   6.3982558e-01   2.7919735e-02   7.3673727e-05
   1.9550000e+03   1.0886674e-08   1.0000000e-06   6.7265806e-01  -5.7164126e-01   5.6670229e-02   7.3748388e-05
   1.9560000e+03   8.0610310e-09   1.0000000e-06   4.3160870e-01  -5.4514871e-01   7.5289404e-02   7.3843123e-05
   1.9570000e+03   3.1222542e-09   1.0000000e-06   2.1433094e-01  -5.0845076e-01   3.6496853e-02   7.3928908e-05
   1.9580000e+03   3.2103561e-09   1.0000000e-06   1.2869489e-01   7.3248698e-01   4.4526090e-03   7.3868650e-05
   1.9590000e+03   8.5966394e-09   1.0000000e-06   6.2913376e-01   7.2693236e-01   6.5063636e-03   7.3694147e-05
   1.9600000e+03   4.0944363e-09   1.0000000e-06   7.3234258e-01   7.8361619e-01   1.2636531e-01   7.3637151e-05
   1.9610000e+03   2.6165788e-09   1.0000000e-06   2.9872616e-01   8.2050768e-01   8.3974848e-03   7.3573742e-05
   1.9620000e+03   2.9934958e-09   1.0000000e-06   1.2584218e-01   8.3637205e-01   9.0902097e-03   7.3433958e-05
   1.9630000e+03   3.3078635e-09   1.0000000e-06   2.9492888e-01   7.8216213e-02   9.1003004e-03   7.3430703e-05
   1.9640000e+03   3.0956512e-09   1.0000000e-06   7.4042175e-01   8.5212764e-01   1.9292060e-03   7.3415614e-05
   1.9650000e+03   3.9988924e-09   1.0000000e-06   3.7071432e-01   9.5219166e-01   1.7195317e-03   7.3295419e-05
   1.9660000e+03   1.3743644e-08   1.0000000e-06   1.1945643e-01   9.5391869e-01   4.3504119e-01   7.1396851e-05
   1.9670000e+03   1.5443060e-08   1.0000000e-06   2.5828257e-01   9.5418695e-01   1.3807241e+00   7.0662359e-05
   1.9680000e+03   1.8197210e-08   1.0000000e-06   7.7756232e-01   9.5809409e-01   1.0554867e+00   7.0104294e-05
   1.9690000e+03   8.4425262e-09   1.0000000e-06   3.2428529e-01   9.5959494e-01   2.4533424e+00   6.7529769e-05
   1.9700000e+03   1.2541484e-08   1.0000000e-06   3.0705521e-01   9.4710014e-01   1.6353545e+00   6.6713210e-05
   1.9710000e+03   1.0899701e-08   1.0000000e-06   3.1395437e-01  -8.8910141e-01   6.7273500e-01   6.7337462e-05
   1.9720000e+03   1.8261935e-08   1.0000000e-06   8.1049715e-01  -8.1987312e-01   1.2868503e-01   6.7448514e-05
   1.9730000e+03   1.5139036e-08   1.0000000e-06   1.9004076e-01  -2.5455378e-01   1.0826284e-02   6.7542376e-05
   1.9740000e+03   1.1239355e-08   1.0000000e-06   2.0254760e-01   9.0542846e-01   2.0407287e-02   6.6919014e-05
   1.9750000e+03   8.4822181e-09   1.0000000e-06   2.7727917e-01   9.0040429e-01   1.8836163e-01   6.6564560e-05
   1.9760000e+03   2.1635520e-08   1.0000000e-06   7.9539515e-01   8.6523496e-01   5.4691859e-02   6.6466150e-05
   1.9770000e+03   9.9142395e-09   1.0000000e-06   2.6078163e-01   1.2186989e-01   9.4087317e-03   6.6447278e-05
   1.9780000e+03   9.8073148e-09   1.0000000e-06   2.6759912e-01  -8.4413403e-01   6.2595262e-03   6.6798749e-05
   1.9790000e+03   6.1381238e-09   1.0000000e-06   2.6415775e-01  -7.9823471e-01   1.9788584e-02   6.6864715e-05
   1.9800000e+03   9.2056641e-09   1.0000000e-06   6.7030499e-01   6.4336349e-01   9.8737545e-03   6.6838175e-05
   1.9810000e+03   8.6638876e-09   1.0000000e-06   2.8807521e-01   8.0880371e-01   7.2588865e-03   6.6642124e-05
   1.9820000e+03   9.2811618e-09   1.0000000e-06   2.2735053e-01   7.5186207e-01   1.3471217e-02   6.6557792e-05
   1.9830000e+03   4.0040908e-09   1.0000000e-06   2.8217598e-01  -5.0367134e-01   1.2851745e-03   6.6600916e-05
   1.9840000e+03   3.8661648e-09   1.0000000e-06   6.1397805e-01  -6.2383196e-01   2.7338268e-03   6.6629322e-05
   1.9850000e+03   4.6107207e-09   1.0000000e-06   5.7277314e-01  -1.6728780e-01   1.2222923e-03   6.6632731e-05
   1.9860000e+03   1.8360949e-09   1.0000000e-06   7.4550716e-01   6.3412056e-01   2.2837088e-04   6.6623082e-05
   1.9870000e+03   2.0553558e-09   1.0000000e-06   4.9510299e-01   5.3129850e-01   3.8276359e-04   6.6609537e-05
   1.9880000e+03   4.6972349e-09   1.0000000e-06   5.5174365e-01   5.4183003e-01   2.6706029e-03   6.6585452e-05
   1.9890000e+03   1.1078586e-08   1.0000000e-06   4.5769974e-01   4.6283457e-01   2.6737370e-03   6.6544299e-05
   1.9900000e+03   8.3086973e-09   1.0000000e-06   1.5328049e-01   5.1982293e-01   2.4726045e-02   6.6331403e-05
   1.9910000e+03   5.6978768e-09   1.0000000e-06   3.0190420e-01   4.1568648e-01   3.6895297e-02   6.6299649e-05
   1.9920000e+03   6.0844067e-09   1.0000000e-06   3.5645152e-01   4.7364452e-01   4.3566712e-03   6.6163328e-05
   1.9930000e+03   7.0165602e-09   1.0000000e-06   7.8819763e-01   1.3503216e-01   4.4689222e-03   6.6160835e-05
   1.9940000e+03   2.9928180e-09   1.0000000e-06   8.6813346e-01  -3.8928059e-01   1.5161541e-03   6.6199948e-05
   1.9950000e+03   3.4829669e-09   1.0000000e-06   4.1091697e-01   9.9903966e-02   1.4737606e-03   6.6197516e-05
   1.9960000e+03   2.6410240e-09   1.0000000e-06   4.5856950e-01   5.4318828e-01   6.2326798e-04   6.6175113e-05
   1.9970000e+03   1.3700630e-08   1.0000000e-06   7.0447302e-01   5.6904275e-01   7.1564664e-03   6.6107813e-05
   1.9980000e+03   1.2643649e-08   1.0000000e-06   2.9079922e-01   5.4585211e-01   2.0730981e-02   6.5921419e-05
   1.9990000e+03   4.2266577e-09   1.0000000e-06   2.4530336e-01   5.6264028e-01   4.4970927e-02   6.5817348e-05
   2.0000000e+03   7.2053254e-09   1.0000000e-06   2.2414739e-01   1.6106925e-01   2.7821228e-03   6.5802664e-05
   2.0010000e+03   9.5412939e-09   1.0000000e-06   6.2604577e-01  -2.6922613e-01   4.1180676e-03   6.5876135e-05
   2.0020000e+03   3.8237672e-09   1.0000000e-06   6.8488815e-01   1.5411547e-01   6.9035735e-03   6.5871761e-05
   2.0030000e+03   1.4267101e-09   1.0000000e-06   5.4706701e-01   3.3270716e-01   2.2728366e-03   6.5822101e-05
   2.0040000e+03   2.9919343e-09   1.0000000e-06   3.6907490e-01   7.4011858e-01   2.1474325e-03   6.5795951e-05
   2.0050000e+03   4.8624472e-09   1.0000000e-06   3.5767354e-01   7.9718532e-01   2.8206080e-03   6.5722003e-05
   2.0060000e+03   4.8811295e-09   1.0000000e-06   7.9750178e-01   8.1654835e-01   5.0061933e-03   6.5688425e-05
   2.0070000e+03   5.5360619e-09   1.0000000e-06   1.4819057e-01   7.5209675e-01   8.7835188e-03   6.5471730e-05
   2.0080000e+03   7.4016901e-09   1.0000000e-06   2.3338185e-01   8.5614537e-01   1.9667014e-02   6.5196342e-05
   2.0090000e+03   4.1131451e-09   1.0000000e-06   3.1055113e-01   8.6415912e-01   1.2974147e-01   6.4968052e-05
   2.0100000e+03   1.2043083e-08   1.0000000e-06   8.3712151e-01   8.9978502e-01   1.5318781e-02   6.4856138e-05
   2.0110000e+03   6.4674042e-09   1.0000000e-06   1.7202100e-01   7.8386061e-01   2.4231855e-02   6.4548623e-05
   2.0120000e+03   4.4600751e-09   1.0000000e-06   1.8336779e-01   6.2042667e-01   2.2092198e-02   6.4328045e-05
   2.0130000e+03   5.0596738e-09   1.0000000e-06   4.0730510e-01   6.9919025e-01   1.5600794e-02   6.4284206e-05
   2.0140000e+03   7.3265269e-09   1.0000000e-06   7.3972734e-01  -6.5577059e-01   7.9991578e-03   6.4326375e-05
   2.0150000e+03   2.2939648e-09   1.0000000e-06   3.5422946e-01  -6.1403367e-01   9.5458696e-03   6.4373535e-05
   2.0160000e+03   2.0295599e-09   1.0000000e-06   1.3947880e-01  -7.1142686e-02   1.4974483e-03   6.4376982e-05
   2.0170000e+03   2.1418118e-09   1.0000000e-06   2.5495588e-01   8.0688692e-01   2.5137466e-03   6.4344342e-05
   2.0180000e+03   4.2591588e-09   1.0000000e-06   6.3696472e-01   8.5870850e-01   2.8093508e-03   6.4305540e-05
   2.0190000e+03   4.6715176e-09   1.0000000e-06   6.2734676e-01   8.0627397e-01   5.4312654e-03   6.4270345e-05
   2.0200000e+03   4.2387624e-09   1.0000000e-06   2.1790313e-01   5.9542005e-01   1.0337582e-03   6.4230807e-05
   2.0210000e+03   3.0125309e-09   1.0000000e-06   2.1852798e-01   4.7747903e-01   2.3324570e-03   6.4195074e-05
   2.0220000e+03   3.2112382e-09   1.0000000e-06   4.1614628e-01   8.3472499e-01   2.9370233e-03   6.4116405e-05
   2.0230000e+03   3.8883203e-09   1.0000000e-06   7.3027618e-01   9.0527787e-01   8.3293157e-03   6.3874776e-05
   2.0240000e+03   5.4052490e-09   1.0000000e-06   7.6249242e-01   8.6911725e-01   6.6644975e-02   6.3816975e-05
   2.0250000e+03   3.7461087e-09   1.0000000e-06   2.9132848e-01   8.9691700e-01   2.6811652e-02   6.3433592e-05
   2.0260000e+03   6.6773361e-09   1.0000000e-06   3.7528161e-01   9.5754572e-01   8.5528063e-02   6.2784519e-05
   2.0270000e+03   2.1512621e-08   1.0000000e-06   4.2564270e-01   9.7211307e-01   2.5132908e-01   5.8956895e-05
   2.0280000e+03   1.2367702e-08   1.0000000e-06   8.1749604e-01   9.6954250e-01   9.9350235e+00   5.8402475e-05
   2.0290000e+03   1.9937423e-08   1.0000000e-06   4.6651995e-01   9.7238469e-01   1.1463808e+00   5.7385766e-05
   2.0300000e+03   1.7116624e-08   1.0000000e-06   1.5862155e-01   9.7364764e-01   2.1055268e+00   5.3716319e-05
   2.0310000e+03   2.4964525e-08   1.0000000e-06   2.0234032e-01  -8.8753672e-01   5.9502707e+00   5.4827464e-05
   2.0320000e+03   2.3329408e-08   1.0000000e-06   6.9226316e-01  -8.8095993e-01   2.4589854e-01   5.5198983e-05
   2.0330000e+03   2.2839328e-08   1.0000000e-06   4.9400962e-01  -8.5389868e-01   2.6766573e-01   5.5593760e-05
   2.0340000e+03   1.6492682e-08   1.0000000e-06   2.3627397e-01  -1.9409542e-01   1.6624235e-02   5.5616298e-05
   2.0350000e+03   4.3494728e-09   1.0000000e-06   4.5851292e-01   8.8307554e-01   1.4986925e-02   5.4881633e-05
   2.0360000e+03   4.4022923e-09   1.0000000e-06   6.7854645e-01   8.8943791e-01   5.5588964e-02   5.4796854e-05
   2.0370000e+03   1.0205486e-08   1.0000000e-06   6.0562031e-01  -4.3616971e-01   2.1111178e-02   5.4828428e-05
   2.0380000e+03   6.1612935e-09   1.0000000e-06   3.3097316e-01  -5.7940394e-01   2.3368535e-03   5.4865571e-05
   2.0390000e+03   4.2234971e-09   1.0000000e-06   2.8688434e-01  -6.3777790e-01   3.1044187e-03   5.4919925e-05
   2.0400000e+03   2.7640556e-09   1.0000000e-06   3.0435758e-01  -1.4050627e-01   3.5602146e-03   5.4923365e-05
   2.0410000e+03   1.7705704e-09   1.0000000e-06   3.8358713e-01  -2.8981232e-01   8.5674251e-04   5.4937020e-05
   2.0420000e+03   9.3208728e-09   1.0000000e-06   6.1714319e-01  -2.8678072e-01   1.8967604e-02   5.4974516e-05
   2.0430000e+03   1.5331981e-08   1.0000000e-06   5.4425746e-01  -2.5969011e-01   5.9674613e-02   5.5082431e-05
   2.0440000e+03   7.1897442e-09   1.0000000e-06   3.3323794e-01  -2.5863513e-01   2.7011871e-01   5.5204514e-05
   2.0450000e+03   7.8625084e-09   1.0000000e-06   1.5611377e-01  -2.6693505e-01   1.7190150e-01   5.5365786e-05
   2.0460000e+03   1.5407488e-08   1.0000000e-06   5.1457829e-01   3.2633904e-01   1.4112317e-02   5.5302349e-05
   2.0470000e+03   5.9517995e-09   1.0000000e-06   6.9030663e-01   3.4265515e-01   4.2825261e-02   5.5277033e-05
   2.0480000e+03   6.6834233e-09   1.0000000e-06   3.8777514e-01   3.1338415e-01   9.8286498e-03   5.5234618e-05
   2.0490000e+03   3.7460666e-09   1.0000000e-06   1.8991567e-01   2.4220775e-01   1.2304037e-02   5.5214104e-05
   2.0500000e+03   2.2529175e-09   1.0000000e-06   1.4242975e-01  -1.0231104e-01   1.9090376e-03   5.5219521e-05
   2.0510000e+03   3.7067474e-09   1.0000000e-06   7.2032433e-01   1.8271442e-01   9.2772936e-04   5.5217182e-05
   2.0520000e+03   3.8457575e-09   1.0000000e-06   6.3931843e-01  -1.0983212e-02   7.2499231e-04   5.5217636e-05
   2.0530000e+03   1.7983905e-09   1.0000000e-06   2.5484081e-01   2.9808277e-01   4.7355024e-04   5.5209847e-05
   2.0540000e+03   1.2257600e-09   1.0000000e-06   3.7814062e-01   3.1177261e-01   6.4193179e-04   5.5198808e-05
   2.0550000e+03   6.1687594e-09   1.0000000e-06   7.8043576e-01   5.6006602e-01   8.0445435e-04   5.5173951e-05
   2.0560000e+03   8.1917905e-09   1.0000000e-06   4.1422159e-01   5.9988919e-01   1.4116646e-02   5.5057362e-05
   2.0570000e+03   4.7420644e-09   1.0000000e-06   2.0845972e-01   6.2044204e-01   7.4013696e-02   5.4899707e-05
   2.0580000e+03   4.8189547e-09   1.0000000e-06   1.3762105e-01   6.5045179e-01   8.2465964e-02   5.4716077e-05
   2.0590000e+03   1.0014069e-08   1.0000000e-06   5.9046161e-01   4.0614204e-01   1.6377747e-02   5.4693354e-05
   2.0600000e+03   3.1365404e-09   1.0000000e-06   6.8730272e-01  -3.1664300e-01   7.1689028e-03   5.4708893e-05
   2.0610000e+03   2.7349780e-09   1.0000000e-06   3.2077425e-01  -5.7085667e-01   1.6028964e-03   5.4759000e-05
   2.0620000e+03   1.4499832e-09   1.0000000e-06   1.9805282e-01  -3.8730654e-01   6.6797244e-03   5.4776725e-05
   2.0630000e+03   1.7422937e-09   1.0000000e-06   2.9256819e-01   1.0126259e-01   8.1802979e-04   5.4772205e-05
   2.0640000e+03   1.4027917e-09   1.0000000e-06   8.5433124e-01   2.0720664e-01   4.5526654e-03   5.4770591e-05
   2.0650000e+03   1.0498349e-09   1.0000000e-06   4.7131425e-01   8.0839872e-02   4.3785102e-04   5.4768658e-05
   2.0660000e+03   1.5750815e-09   1.0000000e-06   2.3536177e-01   1.8071681e-01   8.2730763e-03   5.4758451e-05
   2.0670000e+03   2.4914619e-09   1.0000000e-06   1.5691093e-01   5.6699637e-01   3.2185492e-03   5.4708534e-05
   2.0680000e+03   4.1766552e-09   1.0000000e-06   7.2769227e-01   3.7829788e-01   1.4348275e-02   5.4689993e-05
   2.0690000e+03   2.5414024e-09   1.0000000e-06   3.8528469e-01   5.3067687e-01   1.4332555e-02   5.4664011e-05
   2.0700000e+03   1.6747901e-09   1.0000000e-06   2.5892209e-01   6.5559754e-01   1.0006223e-02   5.4619211e-05
   2.0710000e+03   2.1712096e-09   1.0000000e-06   9.3185115e-02   7.3760968e-01   1.1618247e-02   5.4502298e-05
   2.0720000e+03   3.9697743e-09   1.0000000e-06   6.7543900e-01   3.8972810e-01   2.8967466e-03   5.4494610e-05
   2.0730000e+03   6.5440991e-09   1.0000000e-06   4.1255959e-01   7.7613991e-01   3.1650199e-03   5.4427704e-05
   2.0740000e+03   6.6214280e-09   1.0000000e-06   2.7906758e-01   6.4652180e-01   5.2674925e-03   5.4335136e-05
   2.0750000e+03   2.7544593e-09   1.0000000e-06   2.0267706e-01   5.7760186e-01   4.3638331e-03   5.4300919e-05
   2.0760000e+03   5.7264027e-09   1.0000000e-06   6.2389807e-01  -4.9068034e-01   1.6924084e-03   5.4346071e-05
   2.0770000e+03   3.4110672e-09   1.0000000e-06   7.1755954e-01  -5.0399856e-01   1.0473460e-02   5.4364009e-05
   2.0780000e+03   1.5046797e-09   1.0000000e-06   3.4498755e-01   6.2406300e-01   7.9339069e-04   5.4337103e-05
   2.0790000e+03   1.1342378e-09   1.0000000e-06   3.6056551e-01   7.2134522e-01   1.6782265e-03   5.4328881e-05
   2.0800000e+03   8.9404140e-10   1.0000000e-06   3.5304860e-01   9.3562646e-01   2.7899182e-04   5.4314699e-05
   2.0810000e+03   1.2354551e-08   1.0000000e-06   6.2395028e-01   9.7408735e-01   8.6918475e-03   5.3854943e-05
   2.0820000e+03   9.3503461e-09   1.0000000e-06   3.9883140e-01   9.7413632e-01   2.2264322e+00   5.2942841e-05
   2.0830000e+03   1.0833241e-08   1.0000000e-06   4.1725322e-01   9.7998978e-01   5.6078293e-01   5.2488308e-05
   2.0840000e+03   1.0093177e-08   1.0000000e-06   1.7411838e-01   9.8202098e-01   1.4622679e+00   5.0134976e-05
   2.0850000e+03   5.7749020e-09   1.0000000e-06   5.3389529e-01   9.8362315e-01   6.8346515e+00   4.8818996e-05
   2.0860000e+03   1.6783281e-08   1.0000000e-06   7.6839443e-01   4.8814063e-01   3.5495898e-01   4.8785989e-05
   2.0870000e+03   2.3591637e-08   1.0000000e-06   4.2682577e-01   5.5432747e-01   8.9308385e-03   4.8545823e-05
   2.0880000e+03   1.2775752e-08   1.0000000e-06   2.3810157e-01   9.7698368e-01   9.3443186e-02   4.7991992e-05
   2.0890000e+03   1.4816404e-08   1.0000000e-06   2.4382280e-01   9.8862947e-01   1.5989842e-01   4.7043890e-05
   2.0900000e+03   1.1811999e-08   1.0000000e-06   7.3951347e-01   9.9457841e-01   2.0883771e+00   4.6280578e-05
   2.0910000e+03   1.4674980e-08   1.0000000e-06   2.7077183e-01   9.9623436e-01   3.7330238e+00   4.3591895e-05
   2.0920000e+03   3.7428713e-08   1.0000000e-06   3.3761731e-01   9.9655994e-01   7.1148792e+00   3.8764536e-05
   2.0930000e+03   2.3688317e-08   1.0000000e-06   1.8172201e-01   9.9620853e-01   5.0235355e+01   3.1193561e-05
   2.0940000e+03   2.4064548e-08   1.0000000e-06   7.4706762e-01   9.9446834e-01   5.8219351e+01   3.0311857e-05
   2.0950000e+03   1.9419137e-08   1.0000000e-06   3.3430693e-01   9.9308245e-01   1.5457541e+01   2.8495067e-05
   2.0960000e+03   2.3655781e-08   1.0000000e-06   2.4868916e-01  -9.9042357e-01   1.4121699e+01   3.1611682e-05
   2.0970000e+03   1.2216532e-08   1.0000000e-06   1.5716277e-01  -9.9033549e-01   1.9494052e+01   3.3997243e-05
   2.0980000e+03   3.1727545e-08   1.0000000e-06   6.8814959e-01   9.1650458e-01   1.2790572e+00   3.3686161e-05
   2.0990000e+03   2.2252534e-08   1.0000000e-06   4.0034624e-01   9.9001393e-01   8.1224018e-01   3.1994067e-05
   2.1000000e+03   2.1470007e-08   1.0000000e-06   2.5808891e-01   9.9568551e-01   6.4739419e+00   2.8773227e-05
   2.1010000e+03   2.5856306e-08   1.0000000e-06   1.9908368e-01   9.9743107e-01   2.1403705e+01   9.6759540e-06
   2.1020000e+03   3.5846425e-08   1.0000000e-06   6.2030864e-01   9.7729169e-01   1.0593074e+03   8.4573258e-06
   2.1030000e+03   3.0514547e-08   1.0000000e-06   5.2203725e-01   9.6899939e-01   7.3674649e+01   6.1284064e-06
   2.1040000e+03   2.8160173e-08   1.0000000e-06   2.6409953e-01  -9.3429601e-01   2.6293144e+01   7.3183349e-06
   2.1050000e+03   2.4836474e-08   1.0000000e-06   1.3638463e-01  -9.5425566e-01   6.3780301e+01   1.0853035e-05
   2.1060000e+03   2.9808834e-08   1.0000000e-06   5.3681262e-01  -9.7432440e-01   1.5035446e+01   1.1163794e-05
   2.1070000e+03   2.5002171e-08   1.0000000e-06   5.3672842e-01  -9.5974377e-01   2.6004338e+01   1.2256294e-05
   2.1080000e+03   2.1572128e-08   1.0000000e-06   2.4508676e-01  -4.6332265e-01   1.2346439e-01   1.2300399e-05
   2.1090000e+03   1.5813852e-08   1.0000000e-06   1.9366113e-01   9.2424255e-01   6.4344823e-02   1.1935602e-05
   2.1100000e+03   1.8013293e-08   1.0000000e-06   6.3562406e-01   9.4186989e-01   4.6974560e-02   1.1409079e-05
   2.1110000e+03   1.0484772e-08   1.0000000e-06   6.5011173e-01   9.6777906e-01   3.7297510e-01   1.1280435e-05
   2.1120000e+03   8.2190109e-09   1.0000000e-06   2.6672897e-01   8.7785088e-01   1.0002228e-01   1.1033644e-05
   2.1130000e+03   1.0967647e-08   1.0000000e-06   2.2370423e-01   6.5031107e-01   1.0984764e-01   1.0839041e-05
   2.1140000e+03   1.1581155e-08   1.0000000e-06   3.7818085e-01  -8.1301470e-01   1.6727965e-01   1.0931372e-05
   2.1150000e+03   9.6537224e-09   1.0000000e-06   7.1994450e-01  -2.8767032e-01   9.3584806e-03   1.0938757e-05
   2.1160000e+03   3.6563275e-09   1.0000000e-06   2.0448844e+00  -3.3918192e-01   1.0151885e-02   1.0976920e-05
   2.1170000e+03   4.5983538e-09   1.0000000e-06   2.7866235e-01  -4.2672330e-01   1.5676638e-02   1.0995346e-05
   2.1180000e+03   3.0441135e-09   1.0000000e-06   5.3385210e-01  -8.1383594e-02   2.1574082e-03   1.0997302e-05
   2.1190000e+03   3.6966527e-09   1.0000000e-06   8.5013457e-01   1.2589012e-01   1.4209830e-03   1.0995346e-05
   2.1200000e+03   2.2083013e-09   1.0000000e-06   8.2247757e-01   1.0509100e-01   8.5738823e-04   1.0994359e-05
   2.1210000e+03   7.7053781e-10   1.0000000e-06   1.6802069e+00  -1.1236196e-01   5.1088217e-04   1.0994992e-05
   2.1220000e+03   6.7229817e-10   1.0000000e-06   9.8033721e-01   1.5542407e-01   2.7541080e-04   1.0994522e-05
   2.1230000e+03   4.1665745e-09   1.0000000e-06   5.4811987e-01   1.8403703e-01   1.8618749e-02   1.0985218e-05
   2.1240000e+03   5.4558207e-09   1.0000000e-06   4.5953973e-01   2.1999516e-01   3.2092199e-02   1.0975608e-05
   2.1250000e+03   2.7351757e-09   1.0000000e-06   1.2361728e-01   1.9147650e-01   8.6646001e-02   1.0932575e-05
   2.1260000e+03   1.3055105e-09   1.0000000e-06   3.9182487e-01   2.2465552e-01   8.5845837e-02   1.0929290e-05
   2.1270000e+03   2.1224136e-09   1.0000000e-06   3.3501392e-01  -1.3747548e-01   9.5196006e-03   1.0936563e-05
   2.1280000e+03   1.5793274e-09   1.0000000e-06   6.8794315e-01  -1.2662987e-01   6.3409663e-02   1.0937941e-05
   2.1290000e+03   1.2736140e-09   1.0000000e-06   3.2022371e-01  -1.0188507e-02   4.0755375e-03   1.0938191e-05
   2.1300000e+03   1.8977412e-09   1.0000000e-06   3.7003736e-01   2.3711954e-01   2.1916683e-03   1.0932531e-05
   2.1310000e+03   3.4478968e-09   1.0000000e-06   2.5592478e-01   2.8653257e-01   1.7719486e-02   1.0905172e-05
   2.1320000e+03   3.5857834e-09   1.0000000e-06   6.3059252e-01   1.5726651e-01   1.5724920e-02   1.0901822e-05
   2.1330000e+03   1.2313843e-09   1.0000000e-06   4.1703861e-01   3.3154023e-01   3.0003064e-02   1.0848698e-05
   2.1340000e+03   1.9105724e-09   1.0000000e-06   6.0455780e-01   2.7604377e-01   2.6452049e-01   1.0836406e-05
   2.1350000e+03   1.0400240e-09   1.0000000e-06   2.8889414e-01   3.4272734e-01   3.8468701e-02   1.0801132e-05
   2.1360000e+03   2.7522925e-09   1.0000000e-06   3.9552162e-01   3.8822781e-01   1.8873936e-01   1.0752308e-05
   2.1370000e+03   1.5030986e-09   1.0000000e-06   3.8282714e-01   3.6471454e-01   2.0561812e-01   1.0727303e-05
   2.1380000e+03   2.1090990e-09   1.0000000e-06   5.2470995e-01   3.4189858e-01   3.2836847e-02   1.0697515e-05
   2.1390000e+03   3.2422852e-09   1.0000000e-06   7.4765529e-01   1.0949922e-01   2.4438762e-02   1.0693986e-05
   2.1400000e+03   2.2788259e-09   1.0000000e-06   2.4800552e-01  -2.1182185e-02   3.2946921e-02   1.0696214e-05
   2.1410000e+03   1.9308032e-09   1.0000000e-06   4.3925451e-01  -1.0502779e-01   1.2919845e-02   1.0698042e-05
   2.1420000e+03   1.3857481e-09   1.0000000e-06   2.3143654e-01  -2.0210555e-02   4.7264203e-03   1.0698583e-05
   2.1430000e+03   1.5777196e-09   1.0000000e-06   6.3035260e-01   1.5606494e-01   1.8963742e-03   1.0697004e-05
   2.1440000e+03   1.1371321e-09   1.0000000e-06   2.9831820e-01   1.6267301e-01   3.0327848e-03   1.0691775e-05
   2.1450000e+03   1.9639233e-09   1.0000000e-06   3.6682804e-01   1.7509648e-01   2.5556974e-03   1.0689391e-05
   2.1460000e+03   1.4619885e-09   1.0000000e-06   2.5390626e-01   2.3284909e-01   7.6402709e-03   1.0679957e-05
   2.1470000e+03   1.2943328e-09   1.0000000e-06   6.7446260e-01   2.7812779e-01   3.0163344e-03   1.0678837e-05
   2.1480000e+03   8.0141770e-10   1.0000000e-06   4.7091850e-01  -5.2381539e-02   1.3124850e-03   1.0679581e-05
   2.1490000e+03   1.8536484e-10   1.0000000e-06   3.7046522e-01  -9.7217937e-02   6.8543515e-04   1.0680295e-05
   2.1500000e+03   7.4213183e-10   1.0000000e-06   3.9634368e-01   5.7991317e-01   5.2396306e-04   1.0677050e-05
   2.1510000e+03   1.6083484e-09   1.0000000e-06   7.1969901e-01   6.3130698e-01   2.0748048e-03   1.0670061e-05
   2.1520000e+03   1.4134059e-09   1.0000000e-06   1.4835926e-01   5.5774246e-01   8.0700888e-03   1.0622275e-05
   2.1530000e+03   1.4198394e-09   1.0000000e-06   2.8069476e-01   6.2714585e-01   7.3716537e-02   1.0606946e-05
   2.1540000e+03   7.4136383e-10   1.0000000e-06   3.1365424e-01   6.2972971e-01   8.0332195e-02   1.0573491e-05
   2.1550000e+03   4.3212379e-09   1.0000000e-06   7.8197868e-01   6.1385620e-01   2.8406874e-02   1.0527564e-05
   2.1560000e+03   1.8636248e-09   1.0000000e-06   3.8000765e-01   6.6675728e-01   6.5457542e-01   1.0385220e-05
   2.1570000e+03   1.5685171e-09   1.0000000e-06   2.4218060e-01   6.6968223e-01   2.6895737e-01   1.0154713e-05
   2.1580000e+03   1.4835159e-09   1.0000000e-06   4.2425983e-01   6.7589780e-01   4.4562718e-01   1.0059672e-05
   2.1590000e+03   4.1006888e-09   1.0000000e-06   6.3847993e-01  -5.5443632e-01   9.4710874e-01   1.0101131e-05
   2.1600000e+03   1.4419129e-09   1.0000000e-06   5.2837699e-01  -6.0695225e-01   5.4516672e-01   1.0153586e-05
   2.1610000e+03   1.2172811e-09   1.0000000e-06   3.1965731e-01  -4.6257408e-01   4.9424484e-02   1.0182755e-05
   2.1620000e+03   2.3294746e-09   1.0000000e-06   3.6228905e-01   1.1137296e-01   1.5010562e-02   1.0180645e-05
   2.1630000e+03   1.5492978e-09   1.0000000e-06   5.3635437e-01   6.0992302e-01   2.8641381e-02   1.0136348e-05
   2.1640000e+03   7.3446235e-10   1.0000000e-06   5.6833097e-01   6.2714800e-01   1.5510319e-01   1.0120960e-05
   2.1650000e+03   8.2412180e-10   1.0000000e-06   2.5920635e-01   1.6795420e-01   1.0055998e-02   1.0116717e-05
   2.1660000e+03   1.1689470e-09   1.0000000e-06   2.6373551e-01  -5.6477130e-01   2.3290223e-02   1.0150102e-05
   2.1670000e+03   1.0874293e-09   1.0000000e-06   5.4612667e-01  -5.9290087e-01   1.6550695e-01   1.0165687e-05
   2.1680000e+03   8.1620646e-10   1.0000000e-06   5.8001117e-01  -5.7171947e-01   1.5029832e-01   1.0179354e-05
   2.1690000e+03   9.0606735e-10   1.0000000e-06   1.4187774e-01   3.2316566e-01   8.0709853e-03   1.0172735e-05
   2.1700000e+03   5.8955813e-10   1.0000000e-06   2.4092813e-01   6.1161042e-01   1.2687380e-02   1.0153033e-05
   2.1710000e+03   9.2034670e-10   1.0000000e-06   5.1101390e-01   6.3695413e-01   5.1738391e-02   1.0142585e-05
   2.1720000e+03   7.6510245e-10   1.0000000e-06   6.4438483e-01   6.4326887e-01   8.5916159e-02   1.0133831e-05
   2.1730000e+03   3.8380286e-10   1.0000000e-06   1.2750022e-01  -3.5328652e-01   4.9301357e-03   1.0142684e-05
   2.1740000e+03   7.2175783e-10   1.0000000e-06   2.4047883e-01  -2.9577722e-01   5.3014728e-03   1.0150668e-05
   2.1750000e+03   6.1917287e-10   1.0000000e-06   4.8365205e-01  -2.4065032e-01   3.9322065e-02   1.0153677e-05
   2.1760000e+03   1.0637028e-09   1.0000000e-06   7.0016132e-01   6.7904858e-02   8.1225897e-03   1.0153328e-05
   2.1770000e+03   3.2103306e-10   1.0000000e-06   4.0210133e-01   4.2856171e-01   4.7823068e-04   1.0151248e-05
   2.1780000e+03   3.0068160e-10   1.0000000e-06   4.0965358e-01   3.9239821e-01   2.6937014e-04   1.0150176e-05
   2.1790000e+03   1.2008529e-09   1.0000000e-06   4.5712182e-01   4.0327238e-01   2.2308335e-03   1.0141066e-05
   2.1800000e+03   5.1340504e-10   1.0000000e-06   4.5369819e-01   4.0033229e-01   2.0322272e-02   1.0130780e-05
   2.1810000e+03   7.8761163e-10   1.0000000e-06   6.9972577e-01   4.9237351e-01   5.7047038e-03   1.0129002e-05
   2.1820000e+03   5.6914955e-10   1.0000000e-06   2.3511391e-01   4.7860054e-01   3.5786175e-03   1.0120340e-05
   2.1830000e+03   8.9198719e-10   1.0000000e-06   2.7781220e-01   4.7727248e-01   3.9770071e-03   1.0101193e-05
   2.1840000e+03   7.7314112e-10   1.0000000e-06   4.9782487e-01   5.6983240e-01   1.4627716e-02   1.0095933e-05
   2.1850000e+03   9.4000800e-10   1.0000000e-06   6.2083365e-01   5.4006696e-01   4.0342963e-03   1.0073995e-05
   2.1860000e+03   3.6911585e-10   1.0000000e-06   6.6072840e-01   5.5015500e-01   2.6287451e-02   1.0071719e-05
   2.1870000e+03   2.6509389e-10   1.0000000e-06   2.7000602e-01   5.1555897e-01   4.9150848e-04   1.0069168e-05
   2.1880000e+03   1.3516162e-09   1.0000000e-06   5.0941238e-01   7.1747894e-01   1.9771703e-03   1.0054893e-05
   2.1890000e+03   6.2692412e-10   1.0000000e-06   2.4386852e-01   7.2364484e-01   4.1539351e-02   1.0017177e-05
   2.1900000e+03   9.5197543e-10   1.0000000e-06   6.5722398e-01   7.5323858e-01   4.2024779e-02   1.0007272e-05
   2.1910000e+03   6.2709180e-10   1.0000000e-06   1.6203128e-01   7.7882383e-01   2.5089383e-02   9.9584635e-06
   2.1920000e+03   8.2873119e-10   1.0000000e-06   4.1948793e-01   7.4583503e-01   6.0997177e-02   9.9443138e-06
   2.1930000e+03   8.7739942e-10   1.0000000e-06   5.4294416e-01   6.9097891e-01   1.1013375e-02   9.9395852e-06
   2.1940000e+03   9.5973636e-10   1.0000000e-06   5.7947355e-01  -6.7012898e-01   2.4942344e-03   9.9478963e-06
   2.1950000e+03   5.9926307e-10   1.0000000e-06   1.7723573e-01  -6.2393639e-01   1.4645424e-02   9.9706624e-06
   2.1960000e+03   5.6219501e-10   1.0000000e-06   1.7307703e-01   8.2048108e-01   8.5357588e-03   9.9532127e-06
   2.1970000e+03   1.4673382e-09   1.0000000e-06   5.2509697e-01   8.7086291e-01   1.4558624e-02   9.8272783e-06
   2.1980000e+03   1.3436741e-09   1.0000000e-06   9.3181872e-01   8.8352448e-01   3.6353748e-01   9.8149505e-06
   2.1990000e+03   2.0054044e-09   1.0000000e-06   3.0155855e-01   8.9068726e-01   6.1988296e-02   9.5450000e-06
   2.2000000e+03   9.4621921e-10   1.0000000e-06   2.2133356e-01   8.8746036e-01   5.6542847e+00   9.3584093e-06
   2.2010000e+03   1.0895991e-09   1.0000000e-06   1.5819189e-01  -8.1514764e-01   2.1668077e-01   9.4101354e-06
   2.2020000e+03   1.5139761e-09   1.0000000e-06   9.0167173e-01  -7.1058391e-01   1.9665710e-01   9.4204142e-06
   2.2030000e+03   1.8549184e-09   1.0000000e-06   1.8858394e-01  -7.8680496e-01   1.7250253e-01   9.5810588e-06
   2.2040000e+03   7.8872845e-10   1.0000000e-06   2.8401145e-01  -7.0943965e-01   1.2049397e+00   9.6131043e-06
   2.2050000e+03   5.7844242e-10   1.0000000e-06   1.3639517e-01   8.2900494e-01   2.0243739e-02   9.5728108e-06
   2.2060000e+03   9.4304207e-10   1.0000000e-06   8.8162607e-01   8.2382199e-01   1.4936074e-01   9.5636105e-06
   2.2070000e+03   8.0403537e-10   1.0000000e-06   2.0656104e-01   8.0913606e-01   5.3331832e-02   9.5378354e-06
   2.2080000e+03   7.9317226e-10   1.0000000e-06   2.8234966e-01   8.1646316e-01   8.3260329e-02   9.5175846e-06
   2.2090000e+03   6.2601629e-10   1.0000000e-06   7.9621767e-02   8.6990419e-01   1.1472150e-02   9.4701317e-06
   2.2100000e+03   6.4578575e-10   1.0000000e-06   8.8236502e-01  -5.7341600e-01   2.9484512e-02   9.4713827e-06
   2.2110000e+03   2.9486400e-10   1.0000000e-06   3.9052126e-01  -8.1452753e-01   4.0282072e-03   9.5024849e-06
   2.2120000e+03   4.0358091e-10   1.0000000e-06   3.6964788e-01   7.4368818e-01   1.3360968e-02   9.4995346e-06
   2.2130000e+03   5.9696911e-10   1.0000000e-06   2.8032949e-01   9.0681184e-01   1.4428214e-03   9.4871075e-06
   2.2140000e+03   1.4981351e-09   1.0000000e-06   8.4929483e-01   9.7067824e-01   3.7148258e-02   9.4657280e-06
   2.2150000e+03   1.7632784e-09   1.0000000e-06   6.9330852e-02   9.7479661e-01   1.3153875e-01   8.8599522e-06
   2.2160000e+03   4.0386475e-09   1.0000000e-06   2.8114287e-01   9.7017407e-01   1.3720517e+01   7.9419038e-06
   2.2170000e+03   2.2853381e-09   1.0000000e-06   3.1543086e-01   9.6272222e-01   5.5052803e+01   7.1235300e-06
   2.2180000e+03   2.1077047e-09   1.0000000e-06   9.0531675e-01   9.5852966e-01   1.2740140e+01   7.0386230e-06
   2.2190000e+03   1.3287822e-09   1.0000000e-06   3.9309682e-01   9.5743015e-01   9.0219218e-01   6.9911387e-06
   2.2200000e+03   3.4707471e-09   1.0000000e-06   1.6237285e-01  -9.4348626e-01   1.1291640e+00   7.4584322e-06
   2.2210000e+03   1.3081288e-09   1.0000000e-06   1.8258431e-01  -9.5188992e-01   3.1419506e+01   7.8953541e-06
   2.2220000e+03   1.6661780e-09   1.0000000e-06   7.0675588e-01  -9.4674129e-01   3.9722828e+00   7.9243566e-06
   2.2230000e+03   1.5339553e-09   1.0000000e-06   3.9588494e-01  -8.7786003e-01   1.1297444e-01   7.9489274e-06
   2.2240000e+03   1.4550821e-09   1.0000000e-06   1.4468106e-01   9.6088107e-01   1.7219167e-01   7.6207179e-06
   2.2250000e+03   9.2542444e-10   1.0000000e-06   2.0672582e-01   9.6199659e-01   4.5949099e+00   7.4892260e-06
   2.2260000e+03   1.3208093e-09   1.0000000e-06   6.9443427e-01   9.6427147e-01   9.8962208e-01   7.4752686e-06
   2.2270000e+03   1.3149760e-09   1.0000000e-06   3.9942898e-01   7.3813895e-01   5.4685854e-02   7.4658440e-06
   2.2280000e+03   1.6401174e-09   1.0000000e-06   2.2123776e-01  -9.4180075e-01   3.1637279e-02   7.6887064e-06
   2.2290000e+03   9.8718388e-10   1.0000000e-06   2.6085521e-01  -9.0042216e-01   5.7841419e-01   7.7200057e-06
   2.2300000e+03   2.5411128e-09   1.0000000e-06   6.7344681e-01   9.3243765e-01   3.3476343e-02   7.6898924e-06
   2.2310000e+03   2.2877113e-09   1.0000000e-06   3.9731712e-01   9.7530850e-01   2.3958976e-01   7.5776271e-06
   2.2320000e+03   1.1557809e-09   1.0000000e-06   1.8453329e-01   9.7096699e-01   8.5568895e-01   7.4792939e-06
   2.2330000e+03   1.7124136e-09   1.0000000e-06   2.4241844e-01   9.8116626e-01   2.6607151e-01   7.4182865e-06
   2.2340000e+03   2.2438358e-09   1.0000000e-06   6.3234319e-01  -7.1324732e-01   1.2689445e-01   7.4235337e-06
   2.2350000e+03   9.9602942e-10   1.0000000e-06   4.2913898e-01  -8.7297549e-01   1.7018192e-02   7.4511215e-06
   2.2360000e+03   1.6591248e-09   1.0000000e-06   1.7309301e-01   9.2859062e-01   1.6892077e-02   7.3927199e-06
   2.2370000e+03   1.1173155e-09   1.0000000e-06   2.6576818e-01   9.7587693e-01   1.6461594e-01   7.3556120e-06
   2.2380000e+03   2.4453838e-09   1.0000000e-06   6.0420003e-01   9.8907114e-01   9.7845582e-02   7.2666430e-06
   2.2390000e+03   2.1302467e-09   1.0000000e-06   4.3956382e-01   9.8981434e-01   2.8737229e+00   7.1051996e-06
   2.2400000e+03   2.2097147e-09   1.0000000e-06   1.9324222e-01   9.8735513e-01   4.0059231e+00   6.8857353e-06
   2.2410000e+03   2.5550220e-09   1.0000000e-06   2.6774802e-01   9.9148836e-01   7.5662799e-01   6.7243439e-06
   2.2420000e+03   5.9684151e-09   1.0000000e-06   5.6449802e-01   9.8860052e-01   5.3132070e+00   6.4485390e-06
   2.2430000e+03   3.3481344e-09   1.0000000e-06   4.6063735e-01   9.8589575e-01   9.9951785e+00   6.2004587e-06
   2.2440000e+03   2.5455850e-09   1.0000000e-06   1.9778516e-01   9.7396850e-01   2.5675225e+00   6.0793881e-06
   2.2450000e+03   2.8875132e-09   1.0000000e-06   2.5710852e-01   9.1098387e-01   1.3336667e-01   6.0563154e-06
   2.2460000e+03   3.0317040e-09   1.0000000e-06   5.1286111e-01  -9.7340055e-01   2.7652881e-01   6.1582495e-06
   2.2470000e+03   1.4887030e-09   1.0000000e-06   4.7430200e-01  -9.5927390e-01   7.9283599e-01   6.2314686e-06
   2.2480000e+03   7.9959220e-10   1.0000000e-06   1.9411561e-01   9.2862007e-01   9.3767514e-02   6.1975709e-06
   2.2490000e+03   1.5287848e-09   1.0000000e-06   2.4376609e-01   9.8081435e-01   1.0025601e-01   6.1214117e-06
   2.2500000e+03   2.1351162e-09   1.0000000e-06   5.6927936e-01   9.7983359e-01   1.0784220e+00   6.0708866e-06
   2.2510000e+03   1.7139518e-09   1.0000000e-06   5.2870906e-01   9.7818998e-01   1.8530936e+00   5.9849413e-06
   2.2520000e+03   1.5652043e-09   1.0000000e-06   2.0455639e-01   9.7032243e-01   3.9979317e-01   5.9124150e-06
   2.2530000e+03   1.3776297e-09   1.0000000e-06   2.2913436e-01   2.1023718e-01   4.8952164e-02   5.9105201e-06
   2.2540000e+03   1.9691539e-09   1.0000000e-06   5.1615734e-01  -9.4588634e-01   9.4132779e-03   5.9631740e-06
   2.2550000e+03   1.2695007e-09   1.0000000e-06   7.9106874e-01  -9.3239006e-01   2.1412277e-01   5.9817803e-06
   2.2560000e+03   7.2494401e-10   1.0000000e-06   2.2701746e-01   9.1354863e-01   9.9815252e-03   5.9681470e-06
   2.2570000e+03   1.0008934e-09   1.0000000e-06   2.1914825e-01   9.6010488e-01   2.8526038e-02   5.9272951e-06
   2.2580000e+03   8.8063473e-10   1.0000000e-06   5.1151510e-01   9.6215360e-01   1.3287422e-01   5.9036184e-06
   2.2590000e+03   7.6119881e-10   1.0000000e-06   7.9285179e-01   6.7268762e-01   5.0023927e-02   5.9020666e-06
   2.2600000e+03   4.1411363e-10   1.0000000e-06   6.8972995e-01  -8.6475804e-01   1.7284954e-03   5.9108908e-06
   2.2610000e+03   1.4144684e-09   1.0000000e-06   3.1306098e-01   9.7127212e-01   1.8074612e-02   5.8071786e-06
   2.2620000e+03   1.6456514e-09   1.0000000e-06   2.4043167e-01   9.6882392e-01   5.6516724e+00   5.3118691e-06
   2.2630000e+03   2.6203326e-09   1.0000000e-06   8.6789556e-01   9.7196485e-01   4.1648445e+00   5.2698811e-06
   2.2640000e+03   1.4015682e-09   1.0000000e-06   2.9595727e-01   9.7225416e-01   2.4811297e+00   5.0714738e-06
   2.2650000e+03   2.2165606e-09   1.0000000e-06   3.2253870e-01   9.7422648e-01   2.6646164e+00   4.9686775e-06
   2.2660000e+03   1.9665796e-09   1.0000000e-06   2.7141768e-01   9.5531648e-01   2.4412019e+00   4.8782301e-06
   2.2670000e+03   4.1875425e-09   1.0000000e-06   7.0890295e-01  -9.5106438e-01   3.5738054e-01   4.9819733e-06
   2.2680000e+03   2.2030219e-09   1.0000000e-06   2.9965841e-01  -9.4248707e-01   4.8257277e+00   5.1593783e-06
   2.2690000e+03   2.7678298e-09   1.0000000e-06   2.0476582e-01  -9.2865930e-01   1.9615537e+00   5.2328855e-06
   2.2700000e+03   1.3117464e-09   1.0000000e-06   3.0571675e-01   6.8663411e-01   1.3651268e-01   5.2252277e-06
   2.2710000e+03   8.8269302e-10   1.0000000e-06   6.5312107e-01   9.4810167e-01   5.0076349e-02   5.1632494e-06
   2.2720000e+03   7.2912469e-10   1.0000000e-06   3.4480133e-01   9.5105038e-01   1.7373171e+00   5.0966461e-06
   2.2730000e+03   4.0018772e-10   1.0000000e-06   2.0166257e-01   7.4267371e-01   3.8204572e-01   5.0909998e-06
   2.2740000e+03   5.5268474e-10   1.0000000e-06   3.2570405e-01  -8.9492002e-01   4.4194046e-03   5.1111447e-06
   2.2750000e+03   9.0023126e-10   1.0000000e-06   7.9410050e-01   5.9235760e-01   3.1718990e-02   5.1051491e-06
   2.2760000e+03   1.0378649e-09   1.0000000e-06   5.6206385e-01   7.6086565e-01   2.2882448e-02   5.0940476e-06
   2.2770000e+03   1.2134938e-09   1.0000000e-06   1.6473259e-01   8.2895277e-01   7.1622449e-03   5.0638445e-06
   2.2780000e+03   1.0469619e-09   1.0000000e-06   2.7103146e-01   8.1084236e-01   5.7003434e-02   5.0346319e-06
   2.2790000e+03   1.6497350e-09   1.0000000e-06   5.1968232e-01   7.9439098e-01   2.5614089e-02   5.0218361e-06
   2.2800000e+03   3.0795380e-10   1.0000000e-06   5.4375915e-01   8.3080616e-01   7.3888237e-02   5.0025856e-06
   2.2810000e+03   7.5794236e-10   1.0000000e-06   2.2645980e-01  -7.8363245e-01   6.7349746e-02   5.0191042e-06
   2.2820000e+03   6.2131687e-10   1.0000000e-06   2.4171695e-01  -7.7742666e-01   1.3786631e-01   5.0359335e-06
   2.2830000e+03   8.6168475e-10   1.0000000e-06   3.7960328e-01  -7.6199502e-01   4.3340757e-02   5.0411328e-06
   2.2840000e+03   1.3400660e-10   1.0000000e-06   6.3132650e-01  -7.7338971e-01   5.8835827e-02   5.0483045e-06
   2.2850000e+03   4.6908930e-10   1.0000000e-06   1.8184964e-01   8.4572669e-01   7.8986008e-03   5.0314543e-06
   2.2860000e+03   3.7621264e-10   1.0000000e-06   2.7680009e-01   8.6513863e-01   7.5541452e-02   5.0211821e-06
   2.2870000e+03   8.8443290e-10   1.0000000e-06   3.4060506e-01   8.3486263e-01   1.4327516e-02   4.9612792e-06
   2.2880000e+03   1.5187559e-09   1.0000000e-06   8.9268530e-01   8.4116615e-01   3.9747767e-01   4.9353889e-06
   2.2890000e+03   8.9854195e-10   1.0000000e-06   2.4978584e-01   8.4343374e-01   9.6048347e-01   4.8111041e-06
   2.2900000e+03   7.7894592e-10   1.0000000e-06   3.3252741e-01   8.3257389e-01   2.9760518e-01   4.7924937e-06
   2.2910000e+03   6.9485530e-10   1.0000000e-06   2.4600366e-01   3.9915877e-01   2.2840097e-02   4.7897671e-06
   2.2920000e+03   1.1278853e-09   1.0000000e-06   7.1560613e-01  -8.1736650e-01   2.6627154e-02   4.8420291e-06
   2.2930000e+03   2.0046634e-10   1.0000000e-06   8.4931194e-01  -8.1585212e-01   3.1033395e+00   4.8540085e-06
   2.2940000e+03   3.1881363e-10   1.0000000e-06   2.1853577e-01   4.5770916e-01   6.5912342e-03   4.8521793e-06
   2.2950000e+03   2.0302141e-10   1.0000000e-06   2.7542227e-01   8.6176669e-01   4.2783265e-03   4.8432374e-06
   2.2960000e+03   5.9154641e-10   1.0000000e-06   1.6106617e-01   8.9625156e-01   3.6901371e-02   4.8032333e-06
   2.2970000e+03   1.4090750e-09   1.0000000e-06   9.2017485e-01   9.0991433e-01   1.3224855e-01   4.6591999e-06
   2.2980000e+03   1.1294637e-09   1.0000000e-06   8.7581529e-01   9.0403921e-01   4.8438077e+00   4.6193895e-06
   2.2990000e+03   1.1464798e-09   1.0000000e-06   3.4975142e-01   9.0290611e-01   4.7098297e+00   4.4665174e-06
   2.3000000e+03   9.9542836e-10   1.0000000e-06   1.7907961e-01   8.9501592e-01   5.4051224e+00   4.3823149e-06
   2.3010000e+03   7.2279131e-10   1.0000000e-06   1.5026164e-01  -8.8025688e-01   2.5732256e+00   4.4600606e-06
   2.3020000e+03   1.3608666e-09   1.0000000e-06   7.9614054e-01   9.3226016e-01   2.4698085e-01   4.4440192e-06
   2.3030000e+03   5.6150628e-10   1.0000000e-06   5.0300157e-01   9.3088496e-01   2.9142127e-01   4.4251883e-06
   2.3040000e+03   5.6763882e-10   1.0000000e-06   2.3623224e-01   9.3626273e-01   6.7333658e-02   4.3903362e-06
   2.3050000e+03   7.9753614e-10   1.0000000e-06   1.4853659e-01   9.3656823e-01   5.6474579e-01   4.3178544e-06
   2.3060000e+03   7.3668444e-10   1.0000000e-06   5.7928587e-01  -1.1250833e-01   1.9976163e-01   4.3182348e-06
   2.3070000e+03   6.1597840e-10   1.0000000e-06   7.4700629e-01  -9.2647529e-01   8.5112418e-03   4.3523080e-06
   2.3080000e+03   2.8770409e-10   1.0000000e-06   3.0963360e-01  -8.8398548e-01   2.1238978e-01   4.3650811e-06
   2.3090000e+03   1.6608877e-09   1.0000000e-06   3.4045023e-01   9.5925370e-01   2.7003401e-02   4.2521423e-06
   2.3100000e+03   1.9063490e-09   1.0000000e-06   2.5520223e-01   9.5815946e-01   4.5815792e+01   3.5297133e-06
   2.3110000e+03   4.6333994e-09   1.0000000e-06   4.8869263e-01   9.3860446e-01   1.5686200e+02   2.5422285e-06
   2.3120000e+03   1.9715369e-09   1.0000000e-06   4.2221961e-01   8.7886266e-01   5.6871400e+02   2.2383521e-06
   2.3130000e+03   1.3015661e-09   1.0000000e-06   6.2423445e-01   8.4347768e-01   3.1754562e+01   2.1801235e-06
   2.3140000e+03   1.3309480e-09   1.0000000e-06   2.0449935e-01  -8.2952172e-01   2.1889019e+01   2.3370739e-06
   2.3150000e+03   9.9391699e-10   1.0000000e-06   2.2450758e-01  -8.5549328e-01   4.0158771e+02   2.7394194e-06
   2.3160000e+03   6.0186529e-10   1.0000000e-06   4.2584886e-01  -8.9234935e-01   1.0866996e+02   2.8044661e-06
   2.3170000e+03   2.4707989e-10   1.0000000e-06   5.9931822e-01  -8.9910572e-01   2.8059224e+01   2.8390627e-06
   2.3180000e+03   4.2398154e-10   1.0000000e-06   1.8170229e-01   9.2924422e-01   6.1857872e-01   2.7881388e-06
   2.3190000e+03   6.4162528e-10   1.0000000e-06   2.4722760e-01   9.1308671e-01   6.7307205e+00   2.5232365e-06
   2.3200000e+03   7.5944281e-10   1.0000000e-06   4.4892954e-01   8.9745286e-01   1.9808580e+02   2.4143243e-06
   2.3210000e+03   1.4620239e-09   1.0000000e-06   6.2832728e-01   9.1882394e-01   6.7951322e+00   2.3555776e-06
   2.3220000e+03   9.2587100e-10   1.0000000e-06   2.6829359e-01  -6.9838824e-01   8.0342789e+00   2.4611135e-06
   2.3230000e+03   6.1127547e-10   1.0000000e-06   2.3484299e-01  -8.6383423e-01   4.5562760e+00   2.7694524e-06
   2.3240000e+03   8.0027769e-10   1.0000000e-06   5.7344009e-01  -1.6890864e-01   6.3099198e+00   2.7701763e-06
   2.3250000e+03   8.6114915e-10   1.0000000e-06   4.9333590e-01   8.5705360e-01   7.7046236e-02   2.5895898e-06
   2.3260000e+03   3.9568922e-10   1.0000000e-06   6.5197848e-01   8.8254828e-01   3.6196300e+01   2.5492878e-06
   2.3270000e+03   4.1864658e-10   1.0000000e-06   1.9390320e-01   9.4780398e-01   1.7413143e-01   2.5361435e-06
   2.3280000e+03   7.1462785e-10   1.0000000e-06   5.5356046e-01  -7.3079925e-01   8.6701006e-02   2.5462041e-06
   2.3290000e+03   6.4043491e-10   1.0000000e-06   1.0640512e-01  -4.4089891e-01   2.0670187e-01   2.5758869e-06
   2.3300000e+03   7.4964557e-10   1.0000000e-06   6.6153245e-01  -7.2350703e-01   4.8348679e-01   2.5829352e-06
   2.3310000e+03   6.6672093e-10   1.0000000e-06   1.4850451e-01   7.1502015e-01   1.5761336e-02   2.5756678e-06
   2.3320000e+03   9.2245063e-10   1.0000000e-06   5.0169680e-01   7.4864622e-01   1.7517552e-02   2.5672341e-06
   2.3330000e+03   2.1625824e-10   1.0000000e-06   2.6321290e-01   5.5666533e-01   5.1597752e-02   2.5626347e-06
   2.3340000e+03   5.7370685e-10   1.0000000e-06   6.2915229e-01  -2.4920318e-01   1.5185403e-03   2.5631203e-06
   2.3350000e+03   1.6351886e-10   1.0000000e-06   5.5793602e-01  -6.3494765e-01   2.3454002e-03   2.5669415e-06
   2.3360000e+03   1.9435720e-10   1.0000000e-06   3.8231116e-01   3.0678340e-01   2.3069464e-03   2.5651310e-06
   2.3370000e+03   5.8151238e-10   1.0000000e-06   4.8400351e-01   5.1391550e-01   2.2600221e-02   2.5577130e-06
   2.3380000e+03   9.6345917e-10   1.0000000e-06   4.9977652e-01  -9.7549313e-03   1.5557257e-01   2.5580764e-06
   2.3390000e+03   5.0380944e-10   1.0000000e-06   5.4701877e-01  -1.6543623e-01   1.3985778e-01   2.5599498e-06
   2.3400000e+03   5.5086000e-10   1.0000000e-06   2.7421316e-01   5.6578380e-03   4.3498956e-02   2.5599089e-06
   2.3410000e+03   1.0149539e-09   1.0000000e-06   2.4169075e-01   5.0574793e-02   3.7120410e-02   2.5593356e-06
   2.3420000e+03   1.0771545e-09   1.0000000e-06   4.9220476e-01   2.0006648e-01   2.6630733e-02   2.5559812e-06
   2.3430000e+03   4.7071201e-10   1.0000000e-06   5.0743917e-01   2.4546628e-01   4.2511177e-02   2.5543227e-06
   2.3440000e+03   8.0675616e-10   1.0000000e-06   2.2383256e-01  -9.3792465e-03   7.7967934e-03   2.5544355e-06
   2.3450000e+03   4.9340831e-10   1.0000000e-06   2.5939712e-01  -1.6782035e-01   1.3723954e-02   2.5574355e-06
   2.3460000e+03   6.8265950e-10   1.0000000e-06   5.0457113e-01  -1.8826646e-01   1.9366138e-02   2.5586083e-06
   2.3470000e+03   3.0011614e-10   1.0000000e-06   5.7842684e-01  -1.4525518e-01   8.1423545e-03   2.5589878e-06
   2.3480000e+03   2.5680111e-10   1.0000000e-06   3.0899375e-01   2.0744742e-01   6.1179194e-03   2.5557860e-06
   2.3490000e+03   1.9958750e-10   1.0000000e-06   2.9757670e-01   2.6632420e-01   5.5786318e-03   2.5553119e-06
   2.3500000e+03   1.9233862e-10   1.0000000e-06   5.8813933e-01  -1.6093063e-01   2.4910301e-03   2.5563440e-06
   2.3510000e+03   1.9856731e-10   1.0000000e-06   8.8721261e-01  -6.6655568e-02   1.2791674e-02   2.5564123e-06
   2.3520000e+03   1.0716490e-10   1.0000000e-06   4.0927223e-01   1.7908118e-01   5.9683603e-04   2.5561395e-06
   2.3530000e+03   1.0146061e-09   1.0000000e-06   3.6923710e-01   2.1550400e-01   1.8355033e-02   2.5511869e-06
   2.3540000e+03   1.3091464e-09   1.0000000e-06   4.0498319e-01   1.6944737e-01   5.8598775e-02   2.5480870e-06
   2.3550000e+03   8.1152685e-10   1.0000000e-06   2.5760911e-01   1.7695398e-01   8.4298060e-01   2.5277867e-06
   2.3560000e+03   1.1842922e-09   1.0000000e-06   7.4049378e-01   1.3342284e-01   1.4836410e+00   2.5240445e-06
   2.3570000e+03   6.4838475e-10   1.0000000e-06   3.4857608e-01   1.2390591e-01   7.0619141e-01   2.5126739e-06
   2.3580000e+03   1.5786837e-09   1.0000000e-06   3.7099184e-01   9.1923055e-02   9.5983643e-01   2.5110120e-06
   2.3590000e+03   8.0440050e-10   1.0000000e-06   2.5948199e-01  -5.3485077e-02   2.7705249e-02   2.5131124e-06
   2.3600000e+03   1.3900368e-09   1.0000000e-06   6.2431224e-01  -8.5694481e-02   4.2101866e-01   2.5196409e-06
   2.3610000e+03   4.2720642e-10   1.0000000e-06   4.3526388e-01  -1.1223790e-01   6.0748213e+00   2.5270502e-06
   2.3620000e+03   1.0386220e-09   1.0000000e-06   1.9229918e-01   1.3509078e-01   1.1702692e+00   2.5212236e-06
   2.3630000e+03   8.8964618e-10   1.0000000e-06   3.4575944e-01   1.2328152e-01   7.9737160e-01   2.5175441e-06
   2.3640000e+03   8.6345456e-10   1.0000000e-06   5.3632496e-01   1.0798517e-01   1.2158174e+00   2.5128295e-06
   2.3650000e+03   5.7338006e-10   1.0000000e-06   3.6668275e-01   9.3151869e-02   3.1143485e+00   2.5101664e-06
   2.3660000e+03   9.8376450e-10   1.0000000e-06   1.9774667e-01  -5.4871857e-02   1.2635022e+00   2.5116479e-06
   2.3670000e+03   6.8184273e-10   1.0000000e-06   3.4101963e-01  -7.4693197e-02   1.8467639e-01   2.5127721e-06
   2.3680000e+03   4.3843457e-10   1.0000000e-06   5.1743275e-01  -8.9090572e-02   2.8445105e-01   2.5148605e-06
   2.3690000e+03   5.0070382e-10   1.0000000e-06   3.5532223e-01  -9.0749650e-02   1.2613649e+00   2.5172305e-06
   2.3700000e+03   3.2536106e-10   1.0000000e-06   2.0230120e-01   1.2033243e-01   1.3339386e+00   2.5142087e-06
   2.3710000e+03   2.8563066e-10   1.0000000e-06   3.4293782e-01   1.1111131e-01   2.4193500e-01   2.5131704e-06
   2.3720000e+03   5.3415116e-10   1.0000000e-06   5.2499936e-01   1.1941872e-01   8.8184144e-02   2.5100129e-06
   2.3730000e+03   2.5042799e-10   1.0000000e-06   4.2338339e-01   1.1166726e-01   8.8001264e+00   2.5055622e-06
   2.3740000e+03   2.1992489e-10   1.0000000e-06   1.9882248e-01  -4.1069494e-02   4.6896725e-01   2.5059560e-06
   2.3750000e+03   4.5488337e-10   1.0000000e-06   3.3476262e-01   2.0658813e-01   2.4006123e-02   2.5051819e-06
   2.3760000e+03   5.7026684e-10   1.0000000e-06   4.4864497e-01  -1.8332439e-02   1.1999872e-02   2.5055026e-06
   2.3770000e+03   1.5067155e-10   1.0000000e-06   6.9949521e-01   1.0957924e-01   1.0551872e-01   2.5052771e-06
   2.3780000e+03   7.5937853e-11   1.0000000e-06   3.2516197e-01   8.3302440e-02   1.9977042e-03   2.5048651e-06
   2.3790000e+03   3.9875164e-10   1.0000000e-06   3.8450021e-01   3.5627582e-01   7.0667483e-03   2.5017255e-06
   2.3800000e+03   2.6717624e-10   1.0000000e-06   3.5471064e-01   4.1410922e-01   3.0128807e-02   2.4997784e-06
   2.3810000e+03   1.5486932e-10   1.0000000e-06   8.5138651e-01   3.1492720e-01   1.5798725e-02   2.4993900e-06
   2.3820000e+03   1.8305735e-10   1.0000000e-06   1.5936367e-01   1.9685062e-01   1.5229518e-03   2.4986435e-06
   2.3830000e+03   1.6019521e-10   1.0000000e-06   2.1612656e-01  -2.8322023e-01   2.1102106e-03   2.5001419e-06
   2.3840000e+03   9.6592232e-11   1.0000000e-06   3.0490643e-01   1.0264521e-01   2.5106739e-03   2.5000615e-06
   2.3850000e+03   1.2865374e-10   1.0000000e-06   9.1689340e-01   3.5686188e-01   7.7436336e-04   2.4993713e-06
   2.3860000e+03   1.1685076e-10   1.0000000e-06   5.8305039e-01   3.8356172e-01   1.0280933e-02   2.4987557e-06
   2.3870000e+03   5.8796398e-11   1.0000000e-06   1.1426233e-01   6.3801642e-01   1.2506913e-03   2.4967630e-06
   2.3880000e+03   2.6313940e-10   1.0000000e-06   3.2667262e-01   6.8130930e-01   1.4220953e-02   2.4937412e-06
   2.3890000e+03   5.3362102e-10   1.0000000e-06   4.4537133e-01   6.9177194e-01   1.5421239e-02   2.4871001e-06
   2.3900000e+03   1.6178859e-10   1.0000000e-06   2.9512445e-01   6.9027496e-01   1.0176942e+00   2.4599672e-06
   2.3910000e+03   4.6530547e-10   1.0000000e-06   2.2326798e-01   7.1251801e-01   1.1729580e-01   2.4471504e-06
   2.3920000e+03   3.0003210e-10   1.0000000e-06   3.2566717e-01   7.2720487e-01   1.2156689e-01   2.4336627e-06
   2.3930000e+03   1.5852182e-10   1.0000000e-06   6.8816998e-01   7.1663887e-01   2.3760849e-01   2.4271958e-06
   2.3940000e+03   2.2725137e-10   1.0000000e-06   6.4238357e-01  -4.6786823e-01   5.1050668e-02   2.4308288e-06
   2.3950000e+03   1.9150269e-10   1.0000000e-06   5.6475659e-01  -6.4974756e-01   6.4107680e-02   2.4435304e-06
   2.3960000e+03   1.0371228e-10   1.0000000e-06   6.0909988e-01   7.9056201e-01   2.7449258e-01   2.4393899e-06
   2.3970000e+03   2.2303288e-10   1.0000000e-06   4.7305841e-01   7.5817004e-01   1.2859615e-01   2.4319659e-06
   2.3980000e+03   1.9837645e-10   1.0000000e-06   4.5624786e-01   3.1337655e-01   6.9577570e-02   2.4311387e-06
   2.3990000e+03   1.1822764e-10   1.0000000e-06   3.3588602e-01   8.1609705e-01   5.4285675e-03   2.4257564e-06
   2.4000000e+03   1.0820837e-10   1.0000000e-06   5.1071105e-01   8.0976417e-01   2.1416451e-02   2.4244420e-06
   2.4010000e+03   1.8967897e-10   1.0000000e-06   5.4482944e-01   2.3411399e-01   1.9230854e-03   2.4241693e-06
   2.4020000e+03   1.6046609e-10   1.0000000e-06   2.9085714e-01   7.9315475e-01   1.4927770e-03   2.4213001e-06
   2.4030000e+03   2.7407688e-10   1.0000000e-06   3.4741162e-01   9.2638021e-01   6.1177055e-03   2.4075843e-06
   2.4040000e+03   3.4318350e-10   1.0000000e-06   5.8565879e-01   9.0646112e-01   1.0972486e-01   2.4057137e-06
   2.4050000e+03   5.1341973e-10   1.0000000e-06   4.2055577e-01   9.3100666e-01   8.8663826e-02   2.3809106e-06
   2.4060000e+03   2.6125849e-10   1.0000000e-06   3.6919815e-01   9.3477675e-01   2.6091373e-01   2.3627740e-06
   2.4070000e+03   6.2369550e-10   1.0000000e-06   1.4037267e-01   9.3401065e-01   3.2807705e-01   2.2725353e-06
   2.4080000e+03   9.6392649e-10   1.0000000e-06   4.8514139e-01   9.3017164e-01   3.5977556e+00   2.2132446e-06
   2.4090000e+03   1.2573711e-09   1.0000000e-06   5.3704438e-01   8.6858850e-01   4.7704731e+00   2.1775173e-06
   2.4100000e+03   5.7554656e-10   1.0000000e-06   4.3745434e-01   8.5930830e-01   3.6430311e-01   2.1668755e-06
   2.4110000e+03   9.6419526e-10   1.0000000e-06   1.4689971e-01   8.2067202e-01   4.4637492e-02   2.1470753e-06
   2.4120000e+03   1.1682297e-09   1.0000000e-06   3.8223761e-01  -6.5813731e-01   3.5936193e-02   2.1534351e-06
   2.4130000e+03   7.7270936e-10   1.0000000e-06   5.7959045e-01  -7.7828547e-01   1.3160495e-01   2.1672491e-06
   2.4140000e+03   4.3097012e-10   1.0000000e-06   4.6430819e-01  -7.7206442e-01   2.3420766e-02   2.1696994e-06
   2.4150000e+03   2.9200656e-10   1.0000000e-06   1.4708505e-01   7.4005321e-01   1.5690776e-02   2.1571324e-06
   2.4160000e+03   2.7796631e-10   1.0000000e-06   4.2841689e-01   7.8158363e-01   1.1880943e-02   2.1521284e-06
   2.4170000e+03   2.3696598e-10   1.0000000e-06   6.7005580e-01   5.2975939e-01   1.4006639e-02   2.1516295e-06
   2.4180000e+03   9.0223694e-11   1.0000000e-06   1.1154707e+00  -7.5282061e-01   1.2872585e-03   2.1537154e-06
   2.4190000e+03   1.0906412e-10   1.0000000e-06   2.7028499e-01  -5.8618550e-01   6.5557843e-03   2.1547504e-06
   2.4200000e+03   2.6149726e-10   1.0000000e-06   2.8953398e-01   8.0538908e-01   2.6564401e-03   2.1501431e-06
   2.4210000e+03   4.1796866e-10   1.0000000e-06   3.5017601e-01   8.6336886e-01   2.8092441e-02   2.1371192e-06
   2.4220000e+03   1.5319800e-10   1.0000000e-06   5.9739108e-01   8.6710944e-01   3.5934326e-01   2.1319189e-06
   2.4230000e+03   3.6359948e-10   1.0000000e-06   2.6327862e-01   8.1701963e-01   1.9297871e-02   2.1277193e-06
   2.4240000e+03   3.8640797e-10   1.0000000e-06   2.2586977e-01  -3.5188663e-01   9.3453754e-03   2.1294736e-06
   2.4250000e+03   2.8048908e-10   1.0000000e-06   3.5114711e-01  -7.9110882e-01   1.4172927e-02   2.1354477e-06
   2.4260000e+03   1.4112229e-10   1.0000000e-06   5.9585369e-01  -7.6065043e-01   3.5371865e-02   2.1372437e-06
   2.4270000e+03   2.5342320e-10   1.0000000e-06   2.2908978e-01   6.6000765e-01   7.3331967e-03   2.1346597e-06
   2.4280000e+03   1.3337819e-10   1.0000000e-06   2.0267338e-01   7.8782589e-01   1.1311273e-02   2.1299073e-06
   2.4290000e+03   1.4059866e-10   1.0000000e-06   3.9190135e-01   8.1610619e-01   1.8765053e-02   2.1278692e-06
   2.4300000e+03   8.6502622e-11   1.0000000e-06   6.2189475e-01   8.3015250e-01   1.4663245e-02   2.1270598e-06
   2.4310000e+03   2.0305382e-10   1.0000000e-06   1.9872745e-01  -5.9511984e-01   4.6568601e-03   2.1300110e-06
   2.4320000e+03   1.7835594e-10   1.0000000e-06   2.2728837e-01  -4.4067581e-01   5.7431879e-03   2.1313605e-06
   2.4330000e+03   2.6765230e-10   1.0000000e-06   3.8967763e-01   7.3001851e-01   1.9787510e-03   2.1298215e-06
   2.4340000e+03   1.1189226e-10   1.0000000e-06   6.3678939e-01   7.4379815e-01   4.5377494e-03   2.1289231e-06
   2.4350000e+03   6.1005708e-11   1.0000000e-06   1.9641455e-01   6.6132433e-01   2.3567338e-03   2.1256084e-06
   2.4360000e+03   2.9114943e-10   1.0000000e-06   3.1745842e-01   6.7886647e-01   3.7245651e-03   2.1229231e-06
   2.4370000e+03   6.0065312e-10   1.0000000e-06   3.4796553e-01   7.7010911e-01   1.8322804e-02   2.0931146e-06
   2.4380000e+03   3.1760921e-10   1.0000000e-06   8.3581240e-01   7.9058923e-01   1.0735277e+00   2.0861822e-06
   2.4390000e+03   2.3320812e-10   1.0000000e-06   1.5376480e-01   8.1818728e-01   8.6635844e-02   2.0769500e-06
   2.4400000e+03   2.4683655e-10   1.0000000e-06   2.8121145e-01   8.3276211e-01   9.4477423e-02   2.0362789e-06
   2.4410000e+03   2.1759554e-10   1.0000000e-06   2.9115757e-01   3.5291373e-01   4.1516674e-01   2.0339574e-06
   2.4420000e+03   1.5742018e-10   1.0000000e-06   8.5955945e-01  -7.7542164e-01   2.3674474e-02   2.0526831e-06
   2.4430000e+03   2.1707696e-10   1.0000000e-06   9.0848710e-01  -4.7202284e-01   1.1615771e-01   2.0535631e-06
   2.4440000e+03   1.4779831e-10   1.0000000e-06   3.2821515e-01  -3.9591031e-01   1.4204671e-02   2.0550094e-06
   2.4450000e+03   1.1653095e-10   1.0000000e-06   2.0244066e-01   7.8452467e-01   2.3000988e-02   2.0457519e-06
   2.4460000e+03   1.2215058e-10   1.0000000e-06   2.9578407e-01   8.5657086e-01   1.2049817e-01   2.0424536e-06
   2.4470000e+03   1.5632834e-10   1.0000000e-06   6.6062338e-01   8.3948387e-01   3.8825352e-02   2.0403738e-06
   2.4480000e+03   1.7184507e-10   1.0000000e-06   3.2261707e-01   8.1415205e-01   4.2235304e-02   2.0359912e-06
   2.4490000e+03   1.4262460e-10   1.0000000e-06   1.4334698e-01   7.8883592e-01   2.8318993e-02   2.0303107e-06
   2.4500000e+03   1.4316962e-10   1.0000000e-06   2.8521498e-01   7.1509853e-01   1.0218580e-02   2.0293837e-06
   2.4510000e+03   2.2247113e-10   1.0000000e-06   6.3445664e-01  -6.7290493e-01   2.4931248e-03   2.0310868e-06
   2.4520000e+03   1.2924707e-10   1.0000000e-06   4.4485498e-01  -6.7820543e-01   2.9874571e-02   2.0336607e-06
   2.4530000e+03   7.2305756e-11   1.0000000e-06   2.0125388e-01   5.0824749e-02   3.9577742e-03   2.0336098e-06
   2.4540000e+03   8.2360290e-11   1.0000000e-06   4.2580223e-01   7.3749941e-01   1.3713804e-03   2.0315539e-06
   2.4550000e+03   1.1231550e-10   1.0000000e-06   6.2948508e-01   7.8832645e-01   9.7861269e-03   2.0295954e-06
   2.4560000e+03   1.4527493e-10   1.0000000e-06   7.4031333e-01   8.1704362e-01   8.4652281e-03   2.0287182e-06
   2.4570000e+03   1.6369343e-10   1.0000000e-06   2.3308475e-01   1.0823774e-01   1.2705763e-03   2.0284408e-06
   2.4580000e+03   1.2923683e-10   1.0000000e-06   1.8069083e-01   3.9478845e-01   2.1405245e-03   2.0267306e-06
   2.4590000e+03   3.9346338e-10   1.0000000e-06   3.6741019e-01   8.6455523e-01   8.1106873e-03   2.0125358e-06
   2.4600000e+03   3.8180810e-10   1.0000000e-06   8.1607642e-01   8.6725440e-01   1.4837918e-01   1.9963713e-06
   2.4610000e+03   2.0791230e-10   1.0000000e-06   8.3278198e-01   8.6678964e-01   4.5180813e-01   1.9902664e-06
   2.4620000e+03   2.1027283e-10   1.0000000e-06   2.0035932e-01   8.2507252e-01   4.5008479e-02   1.9856496e-06
   2.4630000e+03   2.5276791e-10   1.0000000e-06   2.1801798e-01  -8.0723031e-01   6.8124923e-02   1.9924806e-06
   2.4640000e+03   2.6748876e-10   1.0000000e-06   1.9158049e-01  -7.3378831e-01   4.2935786e-02   1.9964073e-06
   2.4650000e+03   1.2398035e-10   1.0000000e-06   8.4481745e-01  -7.4587493e-01   4.4592908e-02   1.9974451e-06
   2.4660000e+03   7.4860140e-11   1.0000000e-06   2.5046130e-01   8.3027263e-01   2.4955212e-03   1.9953762e-06
   2.4670000e+03   1.4091863e-10   1.0000000e-06   2.0701713e-01   8.8181448e-01   5.7086864e-03   1.9903557e-06
   2.4680000e+03   1.0446991e-10   1.0000000e-06   2.4284684e-01   8.7507508e-01   2.2131554e-02   1.9879469e-06
   2.4690000e+03   3.8177449e-10   1.0000000e-06   8.6034468e-01   8.3074379e-01   4.2741523e-03   1.9808939e-06
   2.4700000e+03   3.1949322e-10   1.0000000e-06   5.2413922e-01   8.3154430e-01   4.4788193e-01   1.9693816e-06
   2.4710000e+03   2.8226963e-10   1.0000000e-06   2.5203462e-01   8.9926609e-01   2.6754952e-02   1.9634609e-06
   2.4720000e+03   2.9424461e-10   1.0000000e-06   2.9451160e-01   9.2192262e-01   2.5315194e-02   1.9577343e-06
   2.4730000e+03   3.2323628e-10   1.0000000e-06   4.8733820e-01   9.1539022e-01   7.5749159e-02   1.9407800e-06
   2.4740000e+03   2.3624516e-10   1.0000000e-06   5.6276201e-01   9.5147652e-01   1.1505595e-01   1.9275058e-06
   2.4750000e+03   4.0241253e-10   1.0000000e-06   2.4405429e-01   5.7648754e-01   2.1236808e-01   1.9201599e-06
   2.4760000e+03   5.6657207e-10   1.0000000e-06   3.0196176e-01   9.5071231e-01   1.0025366e-01   1.8744655e-06
   2.4770000e+03   5.8871550e-10   1.0000000e-06   4.4503665e-01   8.8988849e-01   1.2651914e+00   1.8579971e-06
   2.4780000e+03   3.4018281e-10   1.0000000e-06   6.4945164e-01   9.2683828e-01   3.6972889e-01   1.8480531e-06
   2.4790000e+03   3.4231635e-10   1.0000000e-06   2.2220833e-01   7.1151914e-01   3.0280710e-02   1.8381252e-06
   2.4800000e+03   1.7447414e-10   1.0000000e-06   3.3537959e-01  -2.7465574e-01   1.1130476e-01   1.8390057e-06
   2.4810000e+03   1.9584999e-10   1.0000000e-06   2.8773724e-01  -8.8147436e-01   1.1028978e-02   1.8434769e-06
   2.4820000e+03   1.0772246e-10   1.0000000e-06   6.9850509e-01  -8.4121642e-01   1.0469740e-01   1.8460145e-06
   2.4830000e+03   1.0658093e-10   1.0000000e-06   1.8138269e-01  -4.1344105e-01   1.1881536e-02   1.8482883e-06
   2.4840000e+03   8.4057604e-11   1.0000000e-06   3.0925843e-01   9.0180778e-01   1.4355564e-02   1.8467929e-06
   2.4850000e+03   2.0168196e-10   1.0000000e-06   2.1895673e-01   9.6667752e-01   1.2961822e-02   1.8352254e-06
   2.4860000e+03   2.1233383e-10   1.0000000e-06   7.3588626e-01   9.1546642e-01   3.7487843e-01   1.8303062e-06
   2.4870000e+03   1.9193016e-10   1.0000000e-06   2.5770239e-01   8.6682270e-01   2.0736286e-01   1.8200348e-06
   2.4880000e+03   3.4841143e-10   1.0000000e-06   3.1419132e-01   9.4106197e-01   7.3264910e-02   1.8121941e-06
   2.4890000e+03   3.2103396e-10   1.0000000e-06   2.1364181e-01   2.4560471e-01   2.6023518e-02   1.8107553e-06
   2.4900000e+03   2.2456538e-10   1.0000000e-06   6.2810662e-01  -7.2940834e-01   1.7561643e-02   1.8136567e-06
   2.4910000e+03   2.6169733e-10   1.0000000e-06   2.5413245e-01  -8.2303000e-01   4.1515597e-02   1.8214108e-06
   2.4920000e+03   1.9234661e-10   1.0000000e-06   3.1144306e-01  -3.6986588e-01   3.2380804e-02   1.8220933e-06
   2.4930000e+03   1.2281534e-10   1.0000000e-06   3.4210676e-01   7.5228484e-01   4.8148492e-03   1.8155027e-06
   2.4940000e+03   1.3586843e-10   1.0000000e-06   7.5531558e-01   8.4776903e-01   3.2429140e-02   1.8139432e-06
   2.4950000e+03   9.5342967e-11   1.0000000e-06   2.7584789e-01   8.7926437e-01   1.4283605e-02   1.8110961e-06
   2.4960000e+03   1.4487157e-10   1.0000000e-06   2.6134431e-01   5.0039998e-01   8.5747223e-03   1.8101255e-06
   2.4970000e+03   1.2721849e-10   1.0000000e-06   2.0259838e-01  -3.6758782e-01   6.1309108e-03   1.8111472e-06
   2.4980000e+03   2.8288188e-10   1.0000000e-06   7.0393331e-01  -5.1182738e-01   1.0159282e-02   1.8123255e-06
   2.4990000e+03   1.3897728e-10   1.0000000e-06   3.0110918e-01  -5.3882917e-01   8.4867393e-03   1.8144003e-06
   2.5000000e+03   6.7398235e-11   1.0000000e-06   2.5161478e-01   4.0095423e-01   3.5688080e-03   1.8140759e-06
   2.5010000e+03   4.7736838e-11   1.0000000e-06   3.2325638e-01   5.9434036e-01   1.8785886e-03   1.8120525e-06
   2.5020000e+03   6.1872435e-11   1.0000000e-06   8.7422974e-01   4.2891274e-01   2.7731809e-03   1.8119178e-06
   2.5030000e+03   6.2401930e-11   1.0000000e-06   7.3656742e-01   1.2454478e-01   3.7422597e-04   1.8118756e-06
   2.5040000e+03   6.7975185e-11   1.0000000e-06   3.8716165e-01   3.4929153e-01   5.5980508e-04   1.8115216e-06
   2.5050000e+03   1.1895298e-10   1.0000000e-06   1.0056449e-01   4.2432362e-01   4.5719830e-03   1.8080228e-06
   2.5060000e+03   3.0494994e-10   1.0000000e-06   4.2783085e-01   4.3414144e-01   2.1921707e-02   1.8058774e-06
   2.5070000e+03   1.7576977e-10   1.0000000e-06   6.3841733e-01   4.3956835e-01   7.9455628e-02   1.8039109e-06
   2.5080000e+03   9.9726855e-11   1.0000000e-06   3.3251650e-01   4.6362285e-01   2.7916696e-02   1.8024538e-06
   2.5090000e+03   8.5724094e-11   1.0000000e-06   1.0895484e-01   3.9397634e-01   5.6052245e-03   1.8014602e-06
   2.5100000e+03   1.5961071e-10   1.0000000e-06   3.5598446e-01  -4.1654958e-01   9.4376219e-03   1.8032349e-06
   2.5110000e+03   1.3195281e-10   1.0000000e-06   6.9290594e-01  -3.9116493e-01   1.0345309e-01   1.8043770e-06
   2.5120000e+03   1.3117754e-10   1.0000000e-06   3.1390875e-01  -2.8291275e-01   1.3707862e-02   1.8052542e-06
   2.5130000e+03   7.8311938e-11   1.0000000e-06   1.7466665e-01   5.3949761e-01   6.0614571e-03   1.8045166e-06
   2.5140000e+03   8.6832242e-11   1.0000000e-06   2.7492606e-01   4.5557218e-01   4.0446294e-03   1.8012033e-06
   2.5150000e+03   1.5422385e-10   1.0000000e-06   9.0758515e-01   5.5024878e-01   6.0062670e-02   1.8007384e-06
   2.5160000e+03   9.7231485e-11   1.0000000e-06   3.8567580e-01  -1.4944058e-01   1.1145603e-03   1.8008886e-06
   2.5170000e+03   6.9441308e-11   1.0000000e-06   2.6222531e-01   1.1142843e-01   1.2630565e-03   1.8007622e-06
   2.5180000e+03   7.3582235e-11   1.0000000e-06   2.4388723e-01   6.4450256e-01   8.8668753e-04   1.7997336e-06
   2.5190000e+03   1.6785016e-10   1.0000000e-06   5.8202057e-01   4.1557459e-01   2.0120703e-02   1.7987942e-06
   2.5200000e+03   1.0285428e-10   1.0000000e-06   3.9945021e-01   4.7546264e-01   1.2503287e-02   1.7981263e-06
   2.5210000e+03   9.1951398e-11   1.0000000e-06   2.4305206e-01   6.1804719e-01   7.4054548e-03   1.7960707e-06
   2.5220000e+03   6.8481356e-11   1.0000000e-06   1.3857899e-01   7.0473285e-01   5.2530763e-03   1.7944092e-06
   2.5230000e+03   2.2086349e-10   1.0000000e-06   5.9158883e-01   1.7505711e-02   2.9713577e-03   1.7943645e-06
   2.5240000e+03   1.2567840e-10   1.0000000e-06   5.2322642e-01   5.1871020e-01   2.8896756e-02   1.7926857e-06
   2.5250000e+03   1.9027900e-10   1.0000000e-06   3.4100703e-01   7.5738411e-01   1.1632305e-02   1.7907123e-06
   2.5260000e+03   1.9610087e-10   1.0000000e-06   1.5607073e-01   8.9648112e-01   6.5667868e-03   1.7801780e-06
   2.5270000e+03   5.3631357e-10   1.0000000e-06   4.3484220e-01   9.0335342e-01   1.7195030e-01   1.7629147e-06
   2.5280000e+03   4.0702729e-10   1.0000000e-06   5.1525785e-01   9.1064488e-01   1.7124307e+00   1.7521827e-06
   2.5290000e+03   2.8907577e-10   1.0000000e-06   1.5651333e-01   9.1524140e-01   1.7022158e+00   1.6672996e-06
   2.5300000e+03   3.8187353e-10   1.0000000e-06   1.8969951e-01   9.0321596e-01   1.9460517e+00   1.6444402e-06
   2.5310000e+03   4.6061842e-10   1.0000000e-06   5.9424087e-01  -8.4268087e-01   4.3192537e-01   1.6491189e-06
   2.5320000e+03   3.6859483e-10   1.0000000e-06   5.7733092e-01   9.1497040e-01   2.2087175e-01   1.6387106e-06
   2.5330000e+03   1.0189783e-10   1.0000000e-06   3.6135029e-01  -1.7706120e-01   1.1610732e-01   1.6389744e-06
   2.5340000e+03   9.9736431e-11   1.0000000e-06   5.8591694e-01  -9.0587253e-01   9.6838429e-03   1.6533657e-06
   2.5350000e+03   2.4416656e-10   1.0000000e-06   8.5687269e-01   7.8256187e-01   2.5679091e-01   1.6520682e-06
   2.5360000e+03   1.4130019e-10   1.0000000e-06   5.2981700e-01  -8.1550867e-01   6.9269644e-02   1.6579062e-06
   2.5370000e+03   3.3219164e-10   1.0000000e-06   3.5580063e-01   9.6839033e-01   5.9601731e-02   1.6339952e-06
   2.5380000e+03   1.6844060e-10   1.0000000e-06   2.2705754e-01   9.1937346e-01   1.2554919e+00   1.6192726e-06
   2.5390000e+03   4.8959767e-10   1.0000000e-06   4.3977678e-01   9.8240324e-01   1.9579716e-01   1.5414762e-06
   2.5400000e+03   4.7716045e-10   1.0000000e-06   7.9472552e-01   9.8129099e-01   1.5937599e+01   1.5179404e-06
   2.5410000e+03   8.3846945e-10   1.0000000e-06   2.3950124e-01   9.8357715e-01   1.2333186e+00   1.2884630e-06
   2.5420000e+03   4.7986812e-10   1.0000000e-06   3.4545628e-01   9.7790647e-01   6.9532447e+01   1.2030448e-06
   2.5430000e+03   5.6401021e-10   1.0000000e-06   2.1899486e-01   9.5606652e-01   5.6396472e+00   1.1777319e-06
   2.5440000e+03   3.7381355e-10   1.0000000e-06   8.2758751e-01  -9.2859319e-01   4.8421012e-01   1.1818701e-06
   2.5450000e+03   4.3107211e-10   1.0000000e-06   1.0949092e-01  -9.6905024e-01   2.3018223e-01   1.3141121e-06
   2.5460000e+03   2.9617586e-10   1.0000000e-06   3.4778705e-01  -9.6699755e-01   1.1968639e+01   1.3289705e-06
   2.5470000e+03   2.2605946e-10   1.0000000e-06   2.0465871e-01  -7.5790234e-01   2.2750049e-01   1.3325544e-06
   2.5480000e+03   2.7634302e-10   1.0000000e-06   8.0671874e-01   9.7939206e-01   5.9610934e-02   1.3228312e-06
   2.5490000e+03   1.8611710e-10   1.0000000e-06   1.1538556e-01   9.8004230e-01   1.4160215e+00   1.2655168e-06
   2.5500000e+03   3.5019365e-10   1.0000000e-06   3.2981547e-01   9.8356197e-01   6.7948804e+00   1.2324939e-06
   2.5510000e+03   4.4358455e-10   1.0000000e-06   2.2020270e-01   9.8476625e-01   5.9378420e+00   1.1762322e-06
   2.5520000e+03   7.6947725e-10   1.0000000e-06   8.3070781e-01   9.8065260e-01   8.9822291e+00   1.1560034e-06
   2.5530000e+03   4.5674640e-10   1.0000000e-06   1.1343962e-01   9.8384507e-01   2.6834584e+00   9.6587892e-07
   2.5540000e+03   3.9642425e-10   1.0000000e-06   3.1932478e-01   9.7553207e-01   1.7910596e+01   9.4940553e-07
   2.5550000e+03   6.7147931e-10   1.0000000e-06   2.1675923e-01   9.7070278e-01   1.0636206e+00   9.1880486e-07
   2.5560000e+03   5.5410695e-10   1.0000000e-06   8.0935896e-01  -9.4478870e-01   1.5550104e+00   9.2407959e-07
   2.5570000e+03   3.3760926e-10   1.0000000e-06   1.2637779e-01  -9.2368043e-01   2.1036724e-01   9.4657036e-07
   2.5580000e+03   5.2694752e-10   1.0000000e-06   2.9995016e-01   8.7375117e-01   4.4731315e-02   9.4194941e-07
   2.5590000e+03   2.8731362e-10   1.0000000e-06   2.2200206e-01   9.5019609e-01   1.3955721e-01   9.2634996e-07
   2.5600000e+03   4.5523150e-10   1.0000000e-06   7.9635113e-01   9.2521970e-01   1.1243993e-01   9.2033017e-07
   2.5610000e+03   3.6935322e-10   1.0000000e-06   2.2996893e-01   8.9188200e-01   4.0853434e-01   8.9943449e-07
   2.5620000e+03   4.9266871e-10   1.0000000e-06   2.6260988e-01   1.5364742e-01   6.5869517e-02   8.9887300e-07
   2.5630000e+03   2.6630152e-10   1.0000000e-06   2.6844695e-01  -5.5860404e-01   9.6581709e-03   9.0130495e-07
   2.5640000e+03   4.6772469e-10   1.0000000e-06   6.8362948e-01  -8.4590942e-01   1.6803016e-02   9.0450995e-07
   2.5650000e+03   1.3550959e-10   1.0000000e-06   3.5555370e-01  -6.4214619e-01   2.2477942e-02   9.0614402e-07
   2.5660000e+03   1.2827898e-10   1.0000000e-06   2.4575506e-01   8.5288243e-01   4.7034363e-03   9.0251179e-07
   2.5670000e+03   1.3292206e-10   1.0000000e-06   3.5094201e-01   8.5767403e-01   1.8372505e-02   9.0073474e-07
   2.5680000e+03   1.7047379e-10   1.0000000e-06   5.6088373e-01   5.6918464e-02   3.8279737e-03   9.0068609e-07
   2.5690000e+03   1.9735730e-10   1.0000000e-06   4.5668775e-01   3.5477074e-01   3.9418019e-03   9.0005784e-07
   2.5700000e+03   8.3159282e-11   1.0000000e-06   2.3508103e-01   6.0403975e-01   2.5367259e-03   8.9868054e-07
   2.5710000e+03   5.5444242e-11   1.0000000e-06   3.6209592e-01   5.7015061e-01   1.8431525e-03   8.9773717e-07
   2.5720000e+03   2.6716974e-10   1.0000000e-06   7.0928617e-01   5.1001253e-01   3.0016800e-02   8.9687938e-07
   2.5730000e+03   3.8199072e-10   1.0000000e-06   3.5901637e-01   5.9833111e-01   7.9817370e-02   8.8628727e-07
   2.5740000e+03   8.2781179e-11   1.0000000e-06   2.2662840e-01   5.9120836e-01   9.3034184e-01   8.7130136e-07
   2.5750000e+03   1.3047427e-10   1.0000000e-06   2.3383385e-01   5.8773134e-01   1.1014195e-01   8.6954216e-07
   2.5760000e+03   2.8779335e-10   1.0000000e-06   7.2437014e-01  -1.6231937e-01   2.9233282e-02   8.6980146e-07
   2.5770000e+03   1.6325223e-10   1.0000000e-06   4.0476389e-01  -4.1825938e-01   6.0630844e-02   8.7257921e-07
   2.5780000e+03   6.0006320e-11   1.0000000e-06   1.7807475e-01  -3.8731677e-01   7.8047357e-02   8.7423660e-07
   2.5790000e+03   1.0158926e-10   1.0000000e-06   1.8269314e-01   5.2688860e-01   1.6485612e-02   8.7328873e-07
   2.5800000e+03   1.5086410e-10   1.0000000e-06   6.0394474e-01   4.9469010e-01   1.3980428e-02   8.7253478e-07
   2.5810000e+03   1.5511430e-10   1.0000000e-06   4.8062569e-01   4.9811189e-01   7.4291627e-02   8.7052383e-07
   2.5820000e+03   9.4899925e-11   1.0000000e-06   2.0347300e-01   5.0991066e-01   2.9534731e-02   8.6970554e-07
   2.5830000e+03   1.1898586e-10   1.0000000e-06   1.6305588e-01  -3.5822071e-01   1.1065301e-02   8.7057028e-07
   2.5840000e+03   2.4599939e-10   1.0000000e-06   5.5040935e-01  -3.0474633e-01   8.1775665e-03   8.7166164e-07
   2.5850000e+03   1.4421522e-10   1.0000000e-06   7.2920271e-01  -3.1206756e-01   6.6797552e-02   8.7223117e-07
   2.5860000e+03   1.0406265e-10   1.0000000e-06   2.2888966e-01   4.9992892e-02   2.5373423e-03   8.7217655e-07
   2.5870000e+03   3.4296175e-11   1.0000000e-06   4.2428366e-01   3.2482719e-01   2.9951120e-03   8.7133151e-07
   2.5880000e+03   1.5647286e-10   1.0000000e-06   5.3020986e-01   1.5127648e-01   4.4780629e-03   8.7103852e-07
   2.5890000e+03   2.6733482e-10   1.0000000e-06   6.3615968e-01   1.9050948e-01   8.3179678e-02   8.7018719e-07
   2.5900000e+03   1.4690960e-10   1.0000000e-06   2.1046697e-01   2.6033211e-01   7.5026437e-02   8.6913385e-07
   2.5910000e+03   9.8454410e-11   1.0000000e-06   1.3822446e-01   3.4486582e-01   1.2062880e-02   8.6733998e-07
   2.5920000e+03   1.5662202e-10   1.0000000e-06   4.8476508e-01   4.0699233e-01   7.9526144e-03   8.6594207e-07
   2.5930000e+03   3.0407433e-10   1.0000000e-06   7.9352732e-01   1.0841011e-01   3.9155803e-03   8.6575992e-07
   2.5940000e+03   1.2988299e-10   1.0000000e-06   6.2694228e-01   4.0984136e-01   1.1302917e-02   8.6476016e-07
   2.5950000e+03   9.0156952e-11   1.0000000e-06   3.0156189e-01   1.1337071e-01   1.9981098e-03   8.6471129e-07
   2.5960000e+03   2.9268810e-11   1.0000000e-06   7.8065469e-01  -2.7582439e-01   1.1797802e-03   8.6499323e-07
   2.5970000e+03   1.0475726e-10   1.0000000e-06   5.7186994e-01   5.2457960e-01   2.4647950e-03   8.6443450e-07
   2.5980000e+03   1.5451063e-10   1.0000000e-06   3.3807762e-01   5.1310035e-01   3.9753004e-02   8.6223837e-07
   2.5990000e+03   1.0269003e-10   1.0000000e-06   2.5503455e-01   5.2690763e-01   1.1332194e-01   8.5903627e-07
   2.6000000e+03   1.8903137e-10   1.0000000e-06   2.1129704e-01   5.3282574e-01   2.4431687e-01   8.4534935e-07
   2.6010000e+03   1.8082135e-10   1.0000000e-06   7.2696915e-01   4.3791226e-01   1.9262296e-01   8.4507100e-07
   2.6020000e+03   2.9174918e-10   1.0000000e-06   3.4877014e-01  -4.7829022e-01   1.6036074e-02   8.5163577e-07
   2.6030000e+03   1.3502972e-10   1.0000000e-06   3.3332953e-01  -4.9559208e-01   3.2500290e-01   8.5378734e-07
   2.6040000e+03   1.9442442e-10   1.0000000e-06   1.4436270e-01   4.2170142e-01   3.8092289e-02   8.5208096e-07
   2.6050000e+03   2.2395086e-10   1.0000000e-06   6.7987756e-01   5.0758143e-01   1.1708599e-02   8.5144864e-07
   2.6060000e+03   2.2377490e-10   1.0000000e-06   3.8325616e-01   5.1097661e-01   8.2270500e-02   8.4700790e-07
   2.6070000e+03   1.3950849e-10   1.0000000e-06   3.3995639e-01   5.4043731e-01   2.6827290e-02   8.4547624e-07
   2.6080000e+03   9.9247263e-11   1.0000000e-06   1.2322837e-01   3.4937521e-01   2.3917660e-02   8.4459643e-07
   2.6090000e+03   1.3602883e-10   1.0000000e-06   5.4961085e-01  -1.4406433e-01   5.8418875e-03   8.4468551e-07
   2.6100000e+03   1.3033482e-10   1.0000000e-06   4.6322574e-01  -4.8280963e-01   1.4363388e-02   8.4615410e-07
   2.6110000e+03   6.8247737e-11   1.0000000e-06   3.8005870e-01  -3.8706696e-01   1.0506394e-02   8.4658485e-07
   2.6120000e+03   8.2877443e-11   1.0000000e-06   1.4608083e-01   5.7416551e-01   3.3332591e-03   8.4496778e-07
   2.6130000e+03   1.0598753e-10   1.0000000e-06   5.0190658e-01   5.5481014e-01   8.6057667e-03   8.4396055e-07
   2.6140000e+03   9.5569603e-11   1.0000000e-06   5.0210779e-01   5.3287557e-01   3.9398359e-02   8.4285498e-07
   2.6150000e+03   7.4664520e-11   1.0000000e-06   5.2320074e-01   5.7265926e-01   4.4381545e-02   8.4218610e-07
   2.6160000e+03   7.8531514e-11   1.0000000e-06   1.3490495e-01   2.9898819e-01   4.9929880e-03   8.4187238e-07
   2.6170000e+03   6.7819743e-11   1.0000000e-06   4.2852425e-01  -4.3090887e-01   2.2819178e-03   8.4228673e-07
   2.6180000e+03   3.9571597e-11   1.0000000e-06   4.2734401e-01  -4.3129907e-01   4.8458285e-03   8.4250691e-07
   2.6190000e+03   4.4707989e-11   1.0000000e-06   5.4705249e-01  -5.6472608e-02   1.6783185e-03   8.4251691e-07
   2.6200000e+03   1.7844264e-11   1.0000000e-06   1.1386523e+00   4.8178731e-01   4.6291028e-04   8.4232907e-07
   2.6210000e+03   3.5748393e-11   1.0000000e-06   3.0907710e-01   6.1462810e-01   1.6172783e-03   8.4211979e-07
   2.6220000e+03   3.3058922e-11   1.0000000e-06   5.0589521e-01   5.6206194e-01   6.0809010e-04   8.4204784e-07
   2.6230000e+03   2.7666774e-11   1.0000000e-06   5.2136018e-01   6.2286140e-01   1.1623902e-03   8.4143854e-07
   2.6240000e+03   1.1744769e-10   1.0000000e-06   4.9203250e-01   7.8735905e-01   4.4067076e-03   8.3852215e-07
   2.6250000e+03   8.4782043e-11   1.0000000e-06   3.6282939e-01   8.1428585e-01   1.6822646e-01   8.3493656e-07
   2.6260000e+03   1.8056621e-10   1.0000000e-06   5.6661748e-01   7.9650172e-01   5.0195152e-01   8.2454296e-07
   2.6270000e+03   1.0008504e-10   1.0000000e-06   4.7421760e-01   7.7717360e-01   1.4391456e+00   8.2094571e-07
   2.6280000e+03   6.1443432e-11   1.0000000e-06   3.2907744e-01   6.2329198e-01   8.0713200e-02   8.2030079e-07
   2.6290000e+03   1.4028551e-10   1.0000000e-06   3.5773701e-01  -6.5926307e-01   1.1697715e-02   8.2188429e-07
   2.6300000e+03   8.5669310e-11   1.0000000e-06   3.7878583e-01  -7.6826423e-01   1.6248359e-01   8.2831377e-07
   2.6310000e+03   5.6981579e-11   1.0000000e-06   5.0224414e-01  -7.1037494e-01   1.5355565e-01   8.2901996e-07
   2.6320000e+03   3.4089757e-11   1.0000000e-06   3.0931146e-01   6.5275124e-01   8.4201646e-03   8.2845066e-07
   2.6330000e+03   1.4740481e-10   1.0000000e-06   4.3275141e-01   7.9261449e-01   2.8485403e-02   8.2378234e-07
   2.6340000e+03   1.0080645e-10   1.0000000e-06   4.4632017e-01   7.8694477e-01   1.4532036e+00   8.1644281e-07
   2.6350000e+03   1.5316023e-10   1.0000000e-06   4.3230990e-01   8.0770904e-01   4.9223965e-01   8.0633285e-07
   2.6360000e+03   6.6357400e-11   1.0000000e-06   2.7323071e-01   8.1183135e-01   2.7581454e+00   7.9929621e-07
   2.6370000e+03   1.7441305e-10   1.0000000e-06   3.5108362e-01  -6.3629362e-01   5.5212210e-01   8.0149440e-07
   2.6380000e+03   1.2951601e-10   1.0000000e-06   4.5435892e-01  -7.0762002e-01   2.0694719e-01   8.0517056e-07
   2.6390000e+03   5.4953174e-11   1.0000000e-06   3.5799670e-01  -7.8155489e-01   3.9289475e-01   8.0903961e-07
   2.6400000e+03   4.5597299e-11   1.0000000e-06   2.7862066e-01  -7.1043679e-01   7.7805736e-02   8.0973866e-07
   2.6410000e+03   9.3855834e-11   1.0000000e-06   3.0846044e-01   6.9706761e-01   4.7489957e-02   8.0806516e-07
   2.6420000e+03   3.9537497e-11   1.0000000e-06   4.8791776e-01   7.6387265e-01   2.5793832e-01   8.0558018e-07
   2.6430000e+03   5.5214313e-11   1.0000000e-06   3.6147720e-01   8.1656545e-01   7.9856954e-02   8.0393943e-07
   2.6440000e+03   6.2748472e-11   1.0000000e-06   2.8494734e-01   8.6548297e-01   3.7463624e-02   8.0231080e-07
   2.6450000e+03   1.4990860e-10   1.0000000e-06   2.8245381e-01   8.8849853e-01   4.6383667e-02   7.8582484e-07
   2.6460000e+03   5.9230478e-11   1.0000000e-06   6.5172496e-01   8.8928434e-01   3.7303106e+00   7.8328021e-07
   2.6470000e+03   1.4790660e-10   1.0000000e-06   3.6823217e-01   8.6935269e-01   4.9710213e-02   7.8116551e-07
   2.6480000e+03   1.0928032e-10   1.0000000e-06   3.1039714e-01   8.9847569e-01   4.5023055e-02   7.7721793e-07
   2.6490000e+03   8.2553648e-11   1.0000000e-06   1.7387772e-01   3.3771489e-01   2.6971525e-02   7.7677645e-07
   2.6500000e+03   1.3146051e-10   1.0000000e-06   6.4500334e-01  -7.1551315e-01   2.3891415e-03   7.7744065e-07
   2.6510000e+03   7.8256360e-11   1.0000000e-06   3.7247312e-01  -8.4611692e-01   1.4396034e-02   7.7980953e-07
   2.6520000e+03   6.1912951e-11   1.0000000e-06   3.8905877e-01  -6.6572516e-01   1.3583500e-02   7.8025042e-07
   2.6530000e+03   3.1543382e-11   1.0000000e-06   3.0700335e-01   8.7487895e-01   2.3397670e-03   7.7865373e-07
   2.6540000e+03   4.7611498e-11   1.0000000e-06   6.4336199e-01   8.9064979e-01   1.3024846e-02   7.7808924e-07
   2.6550000e+03   3.8074802e-11   1.0000000e-06   5.0022325e-01   9.2135590e-01   8.3709961e-03   7.7733916e-07
   2.6560000e+03   9.4154551e-11   1.0000000e-06   3.6663527e-01   8.8615414e-01   1.3723585e-02   7.7615773e-07
   2.6570000e+03   1.6158186e-10   1.0000000e-06   1.3282097e-01   9.0471100e-01   1.3854809e-02   7.6644260e-07
   2.6580000e+03   1.4397229e-10   1.0000000e-06   5.0140359e-01   9.4606118e-01   2.5563509e-01   7.4331477e-07
   2.6590000e+03   2.3255516e-10   1.0000000e-06   8.5771462e-01   9.5315375e-01   5.9739135e-01   7.3670452e-07
   2.6600000e+03   4.2859814e-10   1.0000000e-06   4.3329325e-01   9.5318115e-01   2.1772215e+00   6.8909396e-07
   2.6610000e+03   1.7235017e-10   1.0000000e-06   3.9313196e-01   9.4647364e-01   1.3579032e+01   6.7182227e-07
   2.6620000e+03   1.8081517e-10   1.0000000e-06   1.3189977e-01   9.4629327e-01   2.8563649e-01   6.6048422e-07
   2.6630000e+03   4.0572864e-10   1.0000000e-06   6.8710553e-01   5.5092325e-02   1.5971221e-01   6.6039547e-07
   2.6640000e+03   2.1361670e-10   1.0000000e-06   3.2620072e-01  -8.5515187e-01   7.2642523e-02   6.7068029e-07
   2.6650000e+03   1.4004081e-10   1.0000000e-06   4.3297146e-01  -8.2871395e-01   2.1410046e-01   6.7254080e-07
   2.6660000e+03   7.7986102e-11   1.0000000e-06   1.5278881e-01   8.2705147e-01   6.6467247e-03   6.6884844e-07
   2.6670000e+03   8.9147856e-11   1.0000000e-06   5.7072907e-01   8.6433574e-01   2.7716499e-02   6.6784724e-07
   2.6680000e+03   7.0192072e-11   1.0000000e-06   4.4306213e-01   8.9364745e-01   1.7562638e-02   6.6653735e-07
   2.6690000e+03   1.1850861e-10   1.0000000e-06   4.1544133e-01   3.5304351e-01   2.8243680e-03   6.6620562e-07
   2.6700000e+03   4.7082848e-11   1.0000000e-06   1.8417320e-01   2.3725044e-01   6.0603141e-03   6.6572957e-07
   2.6710000e+03   1.7358574e-10   1.0000000e-06   4.5259790e-01   9.2014577e-01   1.0253069e-02   6.6259057e-07
   2.6720000e+03   2.4168792e-10   1.0000000e-06   4.1687754e-01   9.0113224e-01   7.9983916e-01   6.4770633e-07
   2.6730000e+03   1.5568269e-10   1.0000000e-06   3.6387884e-01   8.6652643e-01   1.0233529e+00   6.4322432e-07
   2.6740000e+03   1.5299332e-10   1.0000000e-06   2.2826579e-01   8.8063493e-01   2.8292618e-01   6.4072164e-07
   2.6750000e+03   2.3894054e-10   1.0000000e-06   4.8252201e-01  -8.2051071e-01   4.8699045e-02   6.4232273e-07
   2.6760000e+03   3.6524330e-11   1.0000000e-06   4.7412895e-01  -8.4381230e-01   5.7976274e-01   6.4724012e-07
   2.6770000e+03   6.0347789e-11   1.0000000e-06   3.2446090e-01  -7.5656209e-01   5.0496957e-02   6.4801319e-07
   2.6780000e+03   3.9928878e-11   1.0000000e-06   2.2396999e-01   6.1567815e-02   1.0939962e-02   6.4798607e-07
   2.6790000e+03   5.7931727e-11   1.0000000e-06   3.8807257e-01   8.7985679e-01   7.1459068e-03   6.4594994e-07
   2.6800000e+03   5.9898688e-11   1.0000000e-06   4.8931647e-01   9.0788460e-01   1.3107440e-01   6.4354876e-07
   2.6810000e+03   5.2986710e-11   1.0000000e-06   3.5842600e-01   9.2039096e-01   1.3387983e-01   6.4230992e-07
   2.6820000e+03   1.0145704e-10   1.0000000e-06   2.4736893e-01   9.0259914e-01   2.9785717e-02   6.4015222e-07
   2.6830000e+03   1.6510675e-10   1.0000000e-06   3.6169648e-01   5.2731801e-01   1.1668977e-02   6.3916944e-07
   2.6840000e+03   7.5283181e-11   1.0000000e-06   5.5717379e-01   2.1578943e-01   2.9084921e-02   6.3891972e-07
   2.6850000e+03   7.8615655e-11   1.0000000e-06   3.3285243e-01  -5.7965326e-01   2.0939648e-03   6.3930771e-07
   2.6860000e+03   6.9790234e-11   1.0000000e-06   3.4668511e-01  -2.8008467e-01   3.0720613e-03   6.3958344e-07
   2.6870000e+03   6.4431634e-11   1.0000000e-06   3.1869059e-01   2.1712941e-01   8.4076162e-04   6.3946690e-07
   2.6880000e+03   4.4775623e-11   1.0000000e-06   7.6328945e-01   4.5568678e-01   8.3211425e-04   6.3934571e-07
   2.6890000e+03   1.9372379e-11   1.0000000e-06   5.9470324e-01   2.5698657e-01   1.0250796e-03   6.3926157e-07
   2.6900000e+03   2.3930555e-11   1.0000000e-06   2.7084375e-01   2.0109564e-01   7.6180549e-04   6.3921265e-07
   2.6910000e+03   1.2395126e-11   1.0000000e-06   3.4128157e-01   5.3223732e-01   2.4502013e-04   6.3912931e-07
   2.6920000e+03   4.7552098e-11   1.0000000e-06   6.6721392e-01   6.5213292e-01   1.2242084e-03   6.3861933e-07
   2.6930000e+03   3.3566881e-11   1.0000000e-06   6.7428428e-01   6.5194260e-01   2.0908630e-02   6.3834738e-07
   2.6940000e+03   8.4042873e-11   1.0000000e-06   2.6605678e-01   6.8703809e-01   4.9125716e-03   6.3619696e-07
   2.6950000e+03   5.4748025e-11   1.0000000e-06   3.0366931e-01   6.9073703e-01   1.3065372e-01   6.3440551e-07
   2.6960000e+03   5.4124349e-11   1.0000000e-06   3.5947877e-01   7.1596376e-01   2.3428012e-02   6.2910627e-07
   2.6970000e+03   3.8871233e-11   1.0000000e-06   8.3929643e-01   7.4881364e-01   4.8280237e-02   6.2892861e-07
   2.6980000e+03   2.5575082e-11   1.0000000e-06   2.3086904e-01  -6.7734785e-01   8.1892511e-03   6.3242861e-07
   2.6990000e+03   4.0187464e-11   1.0000000e-06   4.3635748e-01   6.9512910e-01   4.2742545e-02   6.3213508e-07
   2.7000000e+03   7.9214488e-11   1.0000000e-06   2.0552411e-01   7.9392306e-01   4.0230601e-03   6.3011793e-07
   2.7010000e+03   1.6903996e-10   1.0000000e-06   8.3518798e-01   8.1807843e-01   3.8249683e-02   6.2765568e-07
   2.7020000e+03   8.1991702e-11   1.0000000e-06   1.7826059e-01   8.2064651e-01   3.7276872e-01   6.1571195e-07
   2.7030000e+03   1.0496564e-10   1.0000000e-06   3.3806317e-01   8.2399028e-01   6.0289216e-01   6.1094154e-07
   2.7040000e+03   4.4646120e-11   1.0000000e-06   2.0887056e-01   8.3309959e-01   2.4828831e-01   6.0306606e-07
   2.7050000e+03   1.2377919e-10   1.0000000e-06   7.3634586e-01  -7.9110362e-01   9.8256297e-01   6.0489884e-07
   2.7060000e+03   9.1671424e-11   1.0000000e-06   2.6013320e-01  -7.8478292e-01   5.9534801e-01   6.1377035e-07
   2.7070000e+03   7.0041982e-11   1.0000000e-06   3.3832289e-01  -8.0826374e-01   1.2977149e+00   6.1628785e-07
   2.7080000e+03   7.6088413e-11   1.0000000e-06   1.8200170e-01  -7.8676131e-01   2.7124511e-01   6.2040620e-07
   2.7090000e+03   1.2706416e-10   1.0000000e-06   6.7969712e-01   8.0932373e-01   1.4699073e-01   6.1925355e-07
   2.7100000e+03   6.9875802e-11   1.0000000e-06   2.9256279e-01   8.1543011e-01   5.0890752e-01   6.1124961e-07
   2.7110000e+03   9.0830802e-11   1.0000000e-06   3.2805057e-01   8.4859948e-01   1.7223805e-01   6.0012238e-07
   2.7120000e+03   1.2245754e-10   1.0000000e-06   4.0301118e-01   8.4910887e-01   1.0859710e+00   5.9796226e-07
   2.7130000e+03   8.2906885e-11   1.0000000e-06   6.4234524e-01   8.5682096e-01   1.7698573e-01   5.8666716e-07
   2.7140000e+03   1.6018765e-10   1.0000000e-06   8.5842287e-01  -3.0694372e-01   1.8547925e-01   5.8679777e-07
   2.7150000e+03   5.9629198e-11   1.0000000e-06   6.3338280e-01  -8.3490638e-01   8.1412232e-03   5.9079217e-07
   2.7160000e+03   3.4325666e-10   1.0000000e-06   4.0176006e-01   8.5571512e-01   3.5574418e-01   5.6847394e-07
   2.7170000e+03   2.0123915e-10   1.0000000e-06   6.0403144e-01   8.3444012e-01   6.0428340e+00   5.4627994e-07
   2.7180000e+03   1.1432540e-10   1.0000000e-06   6.3029919e-01   4.0230385e-01   1.4333005e+00   5.4566651e-07
   2.7190000e+03   2.2636677e-10   1.0000000e-06   3.2777817e-01  -8.1631420e-01   5.9992255e-02   5.5236741e-07
   2.7200000e+03   1.3770250e-10   1.0000000e-06   3.4735190e-01  -8.1042715e-01   1.5567993e+00   5.6331157e-07
   2.7210000e+03   7.1589959e-11   1.0000000e-06   2.1840293e-01  -7.8086853e-01   1.3354363e+00   5.6791267e-07
   2.7220000e+03   1.3322979e-10   1.0000000e-06   6.1134719e-01   1.0696536e-02   1.2583480e-01   5.6790697e-07
   2.7230000e+03   1.1810382e-10   1.0000000e-06   3.3122008e-01   8.4970211e-01   5.5647821e-02   5.6120919e-07
   2.7240000e+03   9.5000367e-11   1.0000000e-06   2.9449394e-01   8.2626181e-01   3.6250037e-01   5.5596781e-07
   2.7250000e+03   9.3975310e-11   1.0000000e-06   2.0394289e-01   8.4911727e-01   7.5191771e-01   5.4491879e-07
   2.7260000e+03   1.3070137e-10   1.0000000e-06   6.2037018e-01   8.4170481e-01   1.5183050e+00   5.4355936e-07
   2.7270000e+03   1.0963878e-10   1.0000000e-06   3.5975564e-01  -6.0066236e-01   1.3850429e-01   5.4497576e-07
   2.7280000e+03   1.2339729e-10   1.0000000e-06   2.6638001e-01  -8.0951386e-01   5.4991028e-02   5.5105835e-07
   2.7290000e+03   3.2351454e-11   1.0000000e-06   2.4943349e-01  -8.0353809e-01   1.0942802e+00   5.5485093e-07
   2.7300000e+03   5.1700892e-11   1.0000000e-06   5.8933835e-01  -4.5670337e-01   2.1995678e-02   5.5493805e-07
   2.7310000e+03   6.0205269e-11   1.0000000e-06   6.1568700e-01   8.1999761e-01   1.4033728e-02   5.4857014e-07
   2.7320000e+03   2.9521313e-11   1.0000000e-06   5.4675434e-01   8.2118462e-01   6.9922229e-01   5.4734040e-07
   2.7330000e+03   3.1125376e-11   1.0000000e-06   2.7024601e-01   8.6867351e-01   3.8136413e-02   5.4677386e-07
   2.7340000e+03   1.0887418e-10   1.0000000e-06   5.5810267e-01  -2.3526161e-01   5.9346298e-03   5.4696528e-07
   2.7350000e+03   3.8666499e-11   1.0000000e-06   2.5517783e-01  -6.8657928e-01   4.6146621e-02   5.4913628e-07
   2.7360000e+03   5.2493936e-11   1.0000000e-06   4.0363087e-01  -5.9659612e-01   5.6145601e-02   5.4942382e-07
   2.7370000e+03   4.9478562e-11   1.0000000e-06   2.6422950e-01   8.6413617e-01   7.0937978e-03   5.4900288e-07
   2.7380000e+03   5.8046490e-11   1.0000000e-06   4.5339438e-01   7.4918354e-01   2.3493605e-02   5.4779605e-07
   2.7390000e+03   2.9448659e-11   1.0000000e-06   3.0209872e-01   8.2093310e-01   3.6469268e-02   5.4677149e-07
   2.7400000e+03   7.1462522e-11   1.0000000e-06   3.9426190e-01   9.2762064e-01   6.7806573e-02   5.4569693e-07
   2.7410000e+03   6.0533806e-11   1.0000000e-06   2.7323606e-01   9.1819409e-01   2.4533207e-02   5.4492875e-07
   2.7420000e+03   4.8565067e-11   1.0000000e-06   4.4416556e-01  -2.8923185e-01   2.1286763e-02   5.4513888e-07
   2.7430000e+03   6.7511620e-11   1.0000000e-06   3.2097910e-01   1.8763958e-03   8.6640773e-03   5.4513795e-07
   2.7440000e+03   3.3747596e-11   1.0000000e-06   3.5736751e-01   1.8806988e-01   6.1559166e-03   5.4509854e-07
   2.7450000e+03   1.8023416e-11   1.0000000e-06   6.2333901e-01   1.0688648e-01   1.4524313e-03   5.4501448e-07
   2.7460000e+03   5.0157729e-11   1.0000000e-06   6.7283717e-01   5.0930566e-01   1.4077159e-03   5.4481921e-07
   2.7470000e+03   3.6441487e-11   1.0000000e-06   5.2637158e-01   5.2033186e-01   1.1170077e-03   5.4466094e-07
   2.7480000e+03   2.3908286e-11   1.0000000e-06   3.3299808e-01   2.6399992e-01   4.1142276e-03   5.4436622e-07
   2.7490000e+03   4.8812238e-11   1.0000000e-06   4.0412401e-01   4.5117065e-01   1.5660133e-02   5.4412604e-07
   2.7500000e+03   3.9949504e-11   1.0000000e-06   1.4930618e-01   5.0698084e-01   1.5916637e-02   5.4194350e-07
   2.7510000e+03   8.1092951e-11   1.0000000e-06   6.9528514e-01   6.5610483e-01   3.2261951e-02   5.4051209e-07
   2.7520000e+03   1.2091995e-10   1.0000000e-06   1.8438704e-01   6.7331049e-01   5.4060341e-01   5.2838820e-07
   2.7530000e+03   9.0513330e-11   1.0000000e-06   4.5665145e-01   6.1514872e-01   6.7265042e-01   5.2668465e-07
   2.7540000e+03   1.0966460e-10   1.0000000e-06   1.9520473e-01   6.2740745e-01   1.4154207e-01   5.2088870e-07
   2.7550000e+03   8.9783610e-11   1.0000000e-06   6.7650753e-01   6.5411722e-01   1.3512277e+00   5.1730860e-07
   2.7560000e+03   2.0843420e-10   1.0000000e-06   2.6066427e-01  -5.9430141e-01   3.4985900e-01   5.3106532e-07
   2.7570000e+03   1.2475873e-10   1.0000000e-06   5.0720561e-01   6.5930034e-02   6.2877586e-01   5.3098092e-07
   2.7580000e+03   1.1981056e-10   1.0000000e-06   2.8484335e-01   6.5284360e-01   1.8683002e-02   5.2775609e-07
   2.7590000e+03   2.0073115e-10   1.0000000e-06   6.0492653e-01  -9.3342478e-02   6.1065895e-02   5.2785105e-07
   2.7600000e+03   4.6403541e-11   1.0000000e-06   4.0074379e-01   6.2359926e-01   3.9693404e-03   5.2654701e-07
   2.7610000e+03   2.4942870e-11   1.0000000e-06   3.4293584e-01   6.7761089e-01   2.1084655e-02   5.2607708e-07
   2.7620000e+03   7.4985896e-11   1.0000000e-06   3.5467737e-01   7.0744620e-01   7.4421973e-03   5.2331463e-07
   2.7630000e+03   3.7521627e-11   1.0000000e-06   3.4872663e-01   6.8759095e-01   1.3380071e-01   5.2256296e-07
   2.7640000e+03   1.3444151e-10   1.0000000e-06   6.3634590e-01   7.2772448e-01   3.0603578e-02   5.1677307e-07
   2.7650000e+03   5.2694639e-11   1.0000000e-06   5.7638197e-01   7.2651433e-01   1.7031177e+00   5.1428075e-07
   2.7660000e+03   9.1121102e-11   1.0000000e-06   2.9450108e-01   6.2252131e-01   5.8096458e-02   5.1196414e-07
   2.7670000e+03   6.1597008e-11   1.0000000e-06   4.6435468e-01   6.9570456e-01   5.9734593e-02   5.1129973e-07
   2.7680000e+03   1.1634442e-10   1.0000000e-06   2.9939333e-01  -6.8893930e-01   7.1733763e-02   5.1446903e-07
   2.7690000e+03   3.5678316e-11   1.0000000e-06   5.5246735e-01  -6.7818294e-01   2.0669874e-01   5.1559732e-07
   2.7700000e+03   7.0112441e-11   1.0000000e-06   1.4901472e-01   6.5802583e-01   1.2791816e-02   5.1343334e-07
   2.7710000e+03   1.0250275e-10   1.0000000e-06   5.1497980e-01   7.0747600e-01   4.0769778e-02   5.1158552e-07
   2.7720000e+03   5.7609806e-11   1.0000000e-06   3.9177868e-01   7.0725967e-01   2.0362046e-01   5.0928839e-07
   2.7730000e+03   5.0814740e-11   1.0000000e-06   6.2152223e-01   6.9533045e-01   6.0017172e-02   5.0895642e-07
   2.7740000e+03   2.5810870e-11   1.0000000e-06   1.6494444e-01  -6.6232908e-01   7.4920716e-03   5.1148995e-07
   2.7750000e+03   3.7314605e-11   1.0000000e-06   4.5790752e-01   4.4742597e-01   1.5761988e-02   5.1137727e-07
   2.7760000e+03   5.0571630e-11   1.0000000e-06   4.6230343e-01   5.7141685e-01   1.4026676e-03   5.1117242e-07
   2.7770000e+03   7.0200516e-11   1.0000000e-06   6.3294088e-01   6.8661883e-01   2.0755095e-03   5.1044454e-07
   2.7780000e+03   5.4601644e-11   1.0000000e-06   2.4841543e-01   7.1860516e-01   1.9622615e-02   5.0954557e-07
   2.7790000e+03   6.1414058e-11   1.0000000e-06   2.5641452e-01   6.7182687e-01   5.6153241e-03   5.0762772e-07
   2.7800000e+03   1.5348406e-10   1.0000000e-06   4.2027967e-01   8.0150884e-01   4.2068959e-02   5.0335871e-07
   2.7810000e+03   1.0861808e-10   1.0000000e-06   5.3003869e-01   8.1122361e-01   2.6598607e+00   4.9491121e-07
   2.7820000e+03   2.4058270e-11   1.0000000e-06   2.8839800e-01   8.0911812e-01   3.1538154e+00   4.8999103e-07
   2.7830000e+03   4.7424876e-11   1.0000000e-06   1.2601364e-01  -7.4262919e-01   1.7331696e-01   4.9196508e-07
   2.7840000e+03   9.1877869e-11   1.0000000e-06   5.5921216e-01  -7.8696681e-01   5.8524282e-01   4.9373721e-07
   2.7850000e+03   5.1667053e-11   1.0000000e-06   4.8464893e-01  -7.8565017e-01   1.8620269e+00   4.9656362e-07
   2.7860000e+03   2.2657734e-11   1.0000000e-06   2.7960920e-01  -7.7011131e-01   8.9380606e-01   4.9790001e-07
   2.7870000e+03   2.9499480e-11   1.0000000e-06   1.0644246e-01   8.1908349e-01   1.2656927e-01   4.9467906e-07
   2.7880000e+03   4.7013342e-11   1.0000000e-06   5.4695780e-01   8.0421447e-01   1.0328114e+00   4.9307548e-07
   2.7890000e+03   2.8057372e-11   1.0000000e-06   4.8713038e-01   8.1993517e-01   5.5581529e-01   4.9132146e-07
   2.7900000e+03   3.6754962e-11   1.0000000e-06   2.8282114e-01   8.4231277e-01   8.9304947e-01   4.8843757e-07
   2.7910000e+03   7.3013223e-11   1.0000000e-06   1.0619544e-01   4.3817264e-01   9.3742000e-02   4.8719044e-07
   2.7920000e+03   1.1337069e-10   1.0000000e-06   5.3327843e-01   8.8545610e-01   3.8514839e-02   4.8511482e-07
   2.7930000e+03   9.2700630e-11   1.0000000e-06   5.8641096e-01   8.9771676e-01   4.7309753e-01   4.8189816e-07
   2.7940000e+03   5.5266393e-11   1.0000000e-06   3.3135298e-01   9.0381525e-01   1.7063167e-01   4.8073726e-07
   2.7950000e+03   4.4825316e-11   1.0000000e-06   7.3379075e-02  -4.5198181e-01   6.3884471e-03   4.8143326e-07
   2.7960000e+03   5.9754440e-11   1.0000000e-06   4.3934034e-01   9.4781211e-01   1.4331951e-02   4.7489857e-07
   2.7970000e+03   1.2767123e-10   1.0000000e-06   9.1140346e-01   9.4634391e-01   6.2379054e-01   4.7270899e-07
   2.7980000e+03   1.1020715e-10   1.0000000e-06   3.8790933e-01   9.5334489e-01   3.8580723e-01   4.6185519e-07
   2.7990000e+03   5.5829714e-11   1.0000000e-06   2.2419655e-01   9.5386744e-01   3.9328646e+00   4.5509214e-07
   2.8000000e+03   1.1550099e-10   1.0000000e-06   1.2315311e-01   9.5431339e-01   5.2538665e-01   4.4796721e-07
   2.8010000e+03   1.7648461e-10   1.0000000e-06   8.2183170e-01  -6.6007671e-01   1.9343610e-01   4.4841436e-07
   2.8020000e+03   8.0554656e-11   1.0000000e-06   3.4807289e-01  -8.4735493e-01   1.1614437e-02   4.5062302e-07
   2.8030000e+03   8.5470806e-11   1.0000000e-06   2.6655049e-01  -5.7954232e-01   2.1252181e-02   4.5131784e-07
   2.8040000e+03   2.3362484e-11   1.0000000e-06   2.0889427e-01   7.7035864e-01   4.3043105e-03   4.4982304e-07
   2.8050000e+03   5.1997568e-11   1.0000000e-06   7.2767761e-01   8.2537750e-01   4.6407962e-03   4.4960769e-07
   2.8060000e+03   3.8284037e-11   1.0000000e-06   4.5742183e-01   5.4734698e-01   1.6240143e-03   4.4940796e-07
   2.8070000e+03   6.1112251e-11   1.0000000e-06   2.8173347e-01  -2.9241564e-01   2.5505700e-03   4.4974448e-07
   2.8080000e+03   4.1758288e-11   1.0000000e-06   1.7978127e-01   5.2027321e-02   3.9134022e-03   4.4969955e-07
   2.8090000e+03   1.1882539e-10   1.0000000e-06   5.4213071e-01   6.1133782e-01   6.2494553e-03   4.4884189e-07
   2.8100000e+03   9.6958149e-11   1.0000000e-06   5.6829757e-01   7.0243735e-01   2.7111144e-02   4.4777473e-07
   2.8110000e+03   4.7480060e-11   1.0000000e-06   1.9467049e-01   5.6834940e-01   1.4775972e-02   4.4683671e-07
   2.8120000e+03   1.3729778e-11   1.0000000e-06   2.3649427e-01  -2.5176359e-01   2.2826523e-03   4.4709459e-07
   2.8130000e+03   4.8642788e-11   1.0000000e-06   5.5446850e-01   7.4329773e-01   4.2684320e-03   4.4674008e-07
   2.8140000e+03   4.5339109e-11   1.0000000e-06   5.1952548e-01   7.3827853e-01   1.8934095e-02   4.4596005e-07
   2.8150000e+03   5.2008016e-11   1.0000000e-06   2.8105414e-01   7.3161695e-01   4.0975897e-02   4.4429162e-07
   2.8160000e+03   2.7931112e-11   1.0000000e-06   1.1109307e-01   7.3475690e-01   1.4448286e-01   4.4135214e-07
   2.8170000e+03   9.5827257e-11   1.0000000e-06   5.4367945e-01   6.9398508e-01   3.6607119e-02   4.3855867e-07
   2.8180000e+03   5.2791363e-11   1.0000000e-06   8.6713079e-01   7.2306401e-01   1.6432315e-01   4.3815175e-07
   2.8190000e+03   7.5369051e-11   1.0000000e-06   3.0273959e-01   2.9541094e-01   5.5210789e-03   4.3797347e-07
   2.8200000e+03   2.5960495e-11   1.0000000e-06   3.4284078e-01  -6.3606370e-01   3.2749265e-03   4.3888720e-07
   2.8210000e+03   1.8989045e-11   1.0000000e-06   1.8114695e-01  -1.6382394e-01   3.6768427e-03   4.3895347e-07
   2.8220000e+03   3.0308923e-11   1.0000000e-06   8.6153887e-01   5.8423186e-01   1.4296194e-03   4.3886183e-07
   2.8230000e+03   3.1230034e-11   1.0000000e-06   2.9430114e-01   7.0593953e-01   4.0800559e-03   4.3759963e-07
   2.8240000e+03   5.3849548e-11   1.0000000e-06   3.0204445e-01   6.9038122e-01   2.7206782e-01   4.3631741e-07
   2.8250000e+03   6.8477046e-11   1.0000000e-06   1.4177009e-01   6.5858256e-01   6.9013044e-02   4.3139686e-07
   2.8260000e+03   6.5961759e-11   1.0000000e-06   9.1776478e-01   6.6858287e-01   1.2186537e-01   4.2920701e-07
   2.8270000e+03   6.4606290e-11   1.0000000e-06   8.2870371e-01   6.5577037e-01   1.7643881e-01   4.2881927e-07
   2.8280000e+03   6.9213844e-11   1.0000000e-06   3.1272413e-01  -4.9764889e-01   8.0970713e-03   4.2968587e-07
   2.8290000e+03   2.1765182e-11   1.0000000e-06   2.8413720e-01  -4.0513114e-01   2.2223380e-02   4.2992800e-07
   2.8300000e+03   1.1523052e-11   1.0000000e-06   2.4261861e-01  -4.0833359e-01   1.1136622e-03   4.3012373e-07
   2.8310000e+03   3.8628289e-11   1.0000000e-06   8.8777652e-01  -3.6876551e-01   7.4547854e-03   4.3019768e-07
   2.8320000e+03   2.3463742e-11   1.0000000e-06   1.9939436e-01  -3.6186367e-01   6.2401887e-03   4.3068521e-07
   2.8330000e+03   2.3721216e-11   1.0000000e-06   3.0245848e-01  -3.3416061e-01   5.1049604e-02   4.3091529e-07
   2.8340000e+03   1.3137253e-11   1.0000000e-06   1.3557703e-01   5.7225170e-01   1.5200396e-03   4.3072796e-07
   2.8350000e+03   3.4022153e-11   1.0000000e-06   7.8033958e-01   5.5347672e-01   2.3686073e-03   4.3044583e-07
   2.8360000e+03   1.3014880e-11   1.0000000e-06   5.0230235e-01   5.8667019e-01   4.2447635e-02   4.3011110e-07
   2.8370000e+03   3.4529722e-11   1.0000000e-06   2.5229978e-01   7.6913009e-01   5.6456551e-03   4.2917798e-07
   2.8380000e+03   3.9684073e-11   1.0000000e-06   2.4475738e-01   8.2270454e-01   1.9598316e-02   4.2831341e-07
   2.8390000e+03   3.6998282e-11   1.0000000e-06   4.9072440e-01   7.8757349e-01   2.1569150e-02   4.2468501e-07
   2.8400000e+03   8.4822652e-11   1.0000000e-06   9.2302976e-01   8.4655561e-01   2.3921047e-01   4.2334209e-07
   2.8410000e+03   5.4251072e-11   1.0000000e-06   2.2204000e-01   8.4771000e-01   5.5382044e-01   4.1099371e-07
   2.8420000e+03   6.9424353e-11   1.0000000e-06   3.3802401e-01   8.4232028e-01   2.6643049e+00   4.0739730e-07
   2.8430000e+03   5.6188319e-11   1.0000000e-06   1.5172630e-01   8.4474793e-01   5.3134615e-01   4.0169918e-07
   2.8440000e+03   1.4823052e-10   1.0000000e-06   8.8550605e-01   8.4574375e-01   1.5747131e+00   3.9752836e-07
   2.8450000e+03   7.6421617e-11   1.0000000e-06   2.7151847e-01   8.4281076e-01   5.8898469e+00   3.8223844e-07
   2.8460000e+03   6.3689506e-11   1.0000000e-06   3.1025961e-01   8.1657090e-01   1.6975818e+00   3.8120426e-07
   2.8470000e+03   9.0873693e-11   1.0000000e-06   1.4625226e-01   8.3227096e-01   3.8485885e-02   3.7512119e-07
   2.8480000e+03   1.3710615e-10   1.0000000e-06   8.0353285e-01   8.2336373e-01   5.7794202e-01   3.7233703e-07
   2.8490000e+03   6.6647817e-11   1.0000000e-06   6.5358889e-01   8.1996378e-01   9.2763988e-01   3.7012766e-07
   2.8500000e+03   9.6785981e-11   1.0000000e-06   2.9496255e-01   8.2367518e-01   1.8483652e-02   3.6872018e-07
   2.8510000e+03   5.4888839e-11   1.0000000e-06   1.6685786e-01   6.9928279e-01   3.7863045e-02   3.6750198e-07
   2.8520000e+03   8.8473451e-11   1.0000000e-06   3.4039050e-01   4.6602778e-01   2.5539231e-03   3.6706551e-07
   2.8530000e+03   9.5790064e-11   1.0000000e-06   8.3147529e-01  -6.2966928e-01   4.4247683e-03   3.6732132e-07
   2.8540000e+03   1.9690970e-11   1.0000000e-06   5.5980424e-01  -6.4031405e-01   2.1868128e-03   3.6783618e-07
   2.8550000e+03   2.5935009e-11   1.0000000e-06   3.2971464e-01   5.8674094e-01   1.1437621e-03   3.6771280e-07
   2.8560000e+03   1.9540282e-11   1.0000000e-06   3.7266636e-01   7.4210658e-01   1.1390465e-03   3.6740208e-07
   2.8570000e+03   6.7898559e-11   1.0000000e-06   7.0876714e-01   7.2447657e-01   6.4287863e-03   3.6654739e-07
   2.8580000e+03   8.5054712e-11   1.0000000e-06   4.4930480e-01   7.1860064e-01   8.7993301e-02   3.6366101e-07
   2.8590000e+03   7.2566803e-11   1.0000000e-06   3.3532908e-01   7.3120873e-01   3.6291284e-01   3.6215588e-07
   2.8600000e+03   3.6791080e-11   1.0000000e-06   2.8870905e-01   7.1452001e-01   2.3247929e-01   3.6028064e-07
   2.8610000e+03   5.3132610e-11   1.0000000e-06   4.8116512e-01  -6.4700733e-01   6.4077618e-02   3.6074784e-07
   2.8620000e+03   4.2688838e-11   1.0000000e-06   3.9171706e-01  -6.8499947e-01   1.2003029e-01   3.6167608e-07
   2.8630000e+03   5.0267426e-11   1.0000000e-06   2.5949665e-01  -5.3294551e-01   3.2454062e-02   3.6187171e-07
   2.8640000e+03   3.4675004e-11   1.0000000e-06   3.0486316e-01  -6.1458741e-01   4.3301036e-02   3.6247442e-07
   2.8650000e+03   2.4575340e-11   1.0000000e-06   4.6765211e-01   7.2183957e-01   3.9498972e-02   3.6182902e-07
   2.8660000e+03   4.5236444e-11   1.0000000e-06   3.8286082e-01   7.9399693e-01   2.1688067e-02   3.6027330e-07
   2.8670000e+03   4.9372819e-11   1.0000000e-06   2.4595974e-01   8.2451424e-01   1.8660674e-01   3.5854303e-07
   2.8680000e+03   4.7260206e-11   1.0000000e-06   3.7422502e-01   7.9869936e-01   9.2650039e-02   3.5771445e-07
   2.8690000e+03   1.0203924e-10   1.0000000e-06   4.9218860e-01   2.6124703e-01   3.8096624e-02   3.5727321e-07
   2.8700000e+03   4.5735650e-11   1.0000000e-06   4.3801946e-01  -1.4878305e-02   1.4157587e-01   3.5730022e-07
   2.8710000e+03   4.2202733e-11   1.0000000e-06   1.8748144e-01   4.2297541e-01   1.0713379e-02   3.5709810e-07
   2.8720000e+03   7.1880320e-11   1.0000000e-06   4.0204614e-01  -1.9532961e-02   3.0902769e-03   3.5712136e-07
   2.8730000e+03   5.4251805e-11   1.0000000e-06   5.2702415e-01   5.6672233e-02   2.0136949e-02   3.5707154e-07
   2.8740000e+03   2.2699749e-11   1.0000000e-06   5.3359351e-01   6.2893563e-02   1.1475904e-02   3.5705553e-07
   2.8750000e+03   2.7001607e-11   1.0000000e-06   2.4796157e-01   2.3027289e-02   3.9850636e-03   3.5702559e-07
   2.8760000e+03   2.1509199e-11   1.0000000e-06   3.6719629e-01   6.3693965e-02   1.0486214e-02   3.5701077e-07
   2.8770000e+03   2.1234789e-11   1.0000000e-06   5.3876634e-01   1.4842377e-01   1.5154866e-03   3.5699072e-07
   2.8780000e+03   4.0120056e-11   1.0000000e-06   6.1187611e-01   2.2460908e-01   1.1037160e-03   3.5694652e-07
   2.8790000e+03   7.9916706e-12   1.0000000e-06   4.5957129e-01   1.3552060e-01   6.2464145e-04   3.5691637e-07
   2.8800000e+03   1.0686144e-11   1.0000000e-06   2.6325149e-01   4.4036880e-01   5.4171893e-04   3.5683127e-07
   2.8810000e+03   3.7880790e-11   1.0000000e-06   5.6231324e-01   4.6876977e-01   8.3726792e-03   3.5648175e-07
   2.8820000e+03   3.7843372e-11   1.0000000e-06   5.3122000e-01   4.2183867e-01   1.3378864e-02   3.5635611e-07
   2.8830000e+03   2.2522736e-11   1.0000000e-06   3.5628165e-01   4.5036922e-01   3.0374447e-02   3.5605194e-07
   2.8840000e+03   2.1660480e-11   1.0000000e-06   1.9610049e-01   5.5808124e-01   7.7563296e-03   3.5566710e-07
   2.8850000e+03   3.5870441e-11   1.0000000e-06   2.0543168e-01   4.3564864e-01   3.7833540e-03   3.5537451e-07
   2.8860000e+03   3.8341008e-11   1.0000000e-06   6.2870478e-01   6.3504985e-01   1.3125903e-02   3.5500451e-07
   2.8870000e+03   3.1959264e-11   1.0000000e-06   5.0675843e-01   6.3806978e-01   1.9398787e-02   3.5473003e-07
   2.8880000e+03   3.4650714e-11   1.0000000e-06   2.1008792e-01   6.0605061e-01   2.8735758e-03   3.5411318e-07
   2.8890000e+03   3.9869563e-11   1.0000000e-06   1.9259979e-01   6.7544091e-01   3.4706062e-02   3.5204520e-07
   2.8900000e+03   7.2252815e-11   1.0000000e-06   6.9746419e-01   6.8628529e-01   1.6661697e-01   3.5078976e-07
   2.8910000e+03   4.0367101e-11   1.0000000e-06   4.0613076e-01   6.9156399e-01   7.3518618e-01   3.4801519e-07
   2.8920000e+03   3.6568055e-11   1.0000000e-06   1.9291226e-01   6.9795795e-01   8.7053003e-01   3.4472793e-07
   2.8930000e+03   9.8956855e-11   1.0000000e-06   2.4727818e-01   6.2304062e-01   3.0873234e-01   3.4266563e-07
   2.8940000e+03   7.8329156e-11   1.0000000e-06   7.1964596e-01   1.7974623e-01   6.6220521e-02   3.4260208e-07
   2.8950000e+03   3.5318074e-11   1.0000000e-06   4.3445523e-01  -3.6422184e-01   5.2575732e-03   3.4276635e-07
   2.8960000e+03   3.5636469e-11   1.0000000e-06   2.6602131e-01  -5.9685779e-01   4.8258782e-03   3.4375621e-07
   2.8970000e+03   2.3381951e-11   1.0000000e-06   1.6044318e-01  -1.0227916e-02   8.0023092e-03   3.4375990e-07
   2.8980000e+03   4.0781252e-11   1.0000000e-06   6.8279307e-01   6.9805263e-01   2.3996932e-03   3.4347210e-07
   2.8990000e+03   3.4010783e-11   1.0000000e-06   4.6224289e-01   6.7082019e-01   2.1117486e-02   3.4286456e-07
   2.9000000e+03   3.0497910e-11   1.0000000e-06   2.1053676e-01   6.4982307e-01   2.7424532e-02   3.4210195e-07
   2.9010000e+03   3.7905601e-11   1.0000000e-06   1.7448954e-01   7.0775105e-01   2.0424132e-02   3.4086789e-07
   2.9020000e+03   6.9666999e-11   1.0000000e-06   6.6337811e-01   3.6543932e-01   3.3272472e-02   3.4073853e-07
   2.9030000e+03   4.8720898e-11   1.0000000e-06   4.1499708e-01  -3.5153073e-01   4.8554392e-03   3.4103020e-07
   2.9040000e+03   3.9393845e-11   1.0000000e-06   2.4183942e-01  -2.8386573e-02   5.8373305e-03   3.4104470e-07
   2.9050000e+03   2.2837244e-11   1.0000000e-06   2.9865860e-01   4.7422494e-01   2.3046942e-03   3.4085850e-07
   2.9060000e+03   3.5082275e-11   1.0000000e-06   5.3472777e-01   3.8362007e-01   2.2499343e-03   3.4071158e-07
   2.9070000e+03   2.0325828e-11   1.0000000e-06   5.5194057e-01   3.6121184e-01   5.6967971e-03   3.4062402e-07
   2.9080000e+03   1.3016674e-11   1.0000000e-06   2.7423617e-01  -2.1544238e-01   1.1738901e-03   3.4066715e-07
   2.9090000e+03   9.4013496e-12   1.0000000e-06   2.6739880e-01  -2.4165360e-01   1.5409422e-03   3.4073067e-07
   2.9100000e+03   1.9562885e-11   1.0000000e-06   5.1309829e-01  -1.3013498e-02   1.6828874e-03   3.4073257e-07
   2.9110000e+03   1.1814249e-11   1.0000000e-06   6.5054933e-01   4.4773198e-01   5.9479333e-04   3.4070989e-07
   2.9120000e+03   6.3995169e-12   1.0000000e-06   7.6231234e-01   3.1859275e-01   3.9373293e-04   3.4066717e-07
   2.9130000e+03   1.5146611e-11   1.0000000e-06   2.4482392e-01   6.1026467e-01   6.1488741e-04   3.4053938e-07
   2.9140000e+03   3.4700876e-11   1.0000000e-06   2.8099157e-01   6.9667505e-01   4.7333769e-03   3.3941838e-07
   2.9150000e+03   2.2099846e-11   1.0000000e-06   7.4468672e-01   6.9198837e-01   1.9536688e-01   3.3906009e-07
   2.9160000e+03   3.9043962e-11   1.0000000e-06   2.9720395e-01   7.0415516e-01   1.9233299e-02   3.3791408e-07
   2.9170000e+03   1.3109770e-11   1.0000000e-06   2.6108774e-01   7.1685001e-01   1.2079332e-01   3.3700088e-07
   2.9180000e+03   1.0716288e-11   1.0000000e-06   2.6235256e-01   6.4687245e-01   8.6604737e-03   3.3688291e-07
   2.9190000e+03   1.5892511e-11   1.0000000e-06   8.3094648e-01  -5.7285597e-01   2.2864955e-03   3.3732476e-07
   2.9200000e+03   1.9201975e-11   1.0000000e-06   7.3938424e-01  -5.2195845e-01   1.4112499e-01   3.3751903e-07
   2.9210000e+03   2.4476142e-11   1.0000000e-06   3.3449007e-01   9.1338389e-01   2.6051726e-03   3.3671609e-07
   2.9220000e+03   3.5000045e-11   1.0000000e-06   2.8294488e-01   9.1909450e-01   6.0023295e-02   3.3555548e-07
   2.9230000e+03   1.0135467e-10   1.0000000e-06   2.3764154e-01   9.7418249e-01   3.1956719e-02   3.3033449e-07
   2.9240000e+03   1.3909968e-10   1.0000000e-06   5.6541960e-01   9.7235576e-01   1.0341545e+01   3.1737428e-07
   2.9250000e+03   1.0890305e-10   1.0000000e-06   2.6915420e-01   9.7255844e-01   6.1129092e+00   3.0265387e-07
   2.9260000e+03   9.8994400e-11   1.0000000e-06   3.0384849e-01   9.7224896e-01   1.6123357e+01   2.9339599e-07
   2.9270000e+03   2.2830422e-10   1.0000000e-06   4.1887312e-01  -1.7260656e-01   3.4097127e-01   2.9366983e-07
   2.9280000e+03   9.4491238e-11   1.0000000e-06   5.8456624e-01  -8.4824649e-01   2.1414006e-01   2.9701107e-07
   2.9290000e+03   8.2098667e-11   1.0000000e-06   1.6768611e-01   7.6451503e-01   5.3975277e-02   2.9548188e-07
   2.9300000e+03   4.0120243e-11   1.0000000e-06   3.2318745e-01   9.3115631e-01   6.3553836e-02   2.9438930e-07
   2.9310000e+03   9.5146519e-11   1.0000000e-06   3.2624865e-01   8.8646883e-01   7.6876379e-02   2.9188447e-07
   2.9320000e+03   5.7441092e-11   1.0000000e-06   6.6664727e-01   8.6439785e-01   7.0929061e-01   2.9048750e-07
   2.9330000e+03   4.4846791e-11   1.0000000e-06   1.4438711e-01   8.5326524e-01   4.2583676e-02   2.8916926e-07
   2.9340000e+03   2.8531162e-11   1.0000000e-06   3.3052618e-01  -2.6985357e-01   1.0310841e-02   2.8921960e-07
   2.9350000e+03   1.7259049e-11   1.0000000e-06   6.1562854e-01  -8.5660446e-01   5.5794007e-03   2.9060308e-07
   2.9360000e+03   5.7303321e-11   1.0000000e-06   9.1854940e-01   5.1403031e-01   2.6540375e-02   2.9035558e-07
   2.9370000e+03   4.4686454e-11   1.0000000e-06   4.0560919e-01   5.1211484e-01   2.9502169e-02   2.8980869e-07
   2.9380000e+03   3.8236431e-11   1.0000000e-06   3.3738261e-01  -2.4914557e-01   9.3536683e-03   2.8997828e-07
   2.9390000e+03   1.8091438e-11   1.0000000e-06   2.1002042e-01  -1.5968218e-01   1.3326276e-02   2.9005580e-07
   2.9400000e+03   7.1355912e-12   1.0000000e-06   5.5692144e-01  -2.9582541e-01   1.8862966e-03   2.9021813e-07
   2.9410000e+03   3.2269555e-11   1.0000000e-06   8.3246123e-01   3.1974825e-01   1.6300605e-03   2.9014258e-07
   2.9420000e+03   2.0176232e-11   1.0000000e-06   3.7833947e-01   5.6998899e-01   5.4035337e-03   2.8991935e-07
   2.9430000e+03   2.9285627e-11   1.0000000e-06   3.2410183e-01   6.5412834e-01   1.4164438e-03   2.8965090e-07
   2.9440000e+03   2.4002667e-11   1.0000000e-06   2.3340121e-01   4.8742343e-01   1.9677701e-03   2.8951210e-07
   2.9450000e+03   3.3012018e-11   1.0000000e-06   6.1389224e-01   5.5123058e-01   8.7134240e-04   2.8937312e-07
   2.9460000e+03   1.2920400e-11   1.0000000e-06   7.0967200e-01   6.5990073e-01   4.1325223e-03   2.8927450e-07
   2.9470000e+03   1.1255197e-11   1.0000000e-06   3.5879107e-01   7.1327514e-01   8.6715189e-04   2.8909563e-07
   2.9480000e+03   3.2490825e-11   1.0000000e-06   2.3263168e-01   7.5912782e-01   1.1830630e-02   2.8844708e-07
   2.9490000e+03   1.2776664e-10   1.0000000e-06   3.4143056e-01   7.9114644e-01   1.4515291e-02   2.8514613e-07
   2.9500000e+03   6.8581847e-11   1.0000000e-06   5.6543793e-01   7.8850840e-01   2.2064095e+00   2.8128668e-07
   2.9510000e+03   5.1150101e-11   1.0000000e-06   2.2664020e-01   7.8092075e-01   5.1955043e-01   2.7773490e-07
   2.9520000e+03   2.0682465e-11   1.0000000e-06   3.0069978e-01   7.8704724e-01   4.2411548e-01   2.7628867e-07
   2.9530000e+03   5.5882716e-11   1.0000000e-06   5.0849486e-01  -7.7087921e-01   1.9325230e+00   2.7789966e-07
   2.9540000e+03   4.5080313e-11   1.0000000e-06   5.5617304e-01  -7.7309455e-01   2.7373611e+00   2.8020327e-07
   2.9550000e+03   4.3084538e-11   1.0000000e-06   1.1178818e-01  -6.9478988e-01   1.5924835e-01   2.8214808e-07
   2.9560000e+03   2.9417108e-11   1.0000000e-06   2.8488563e-01  -7.4699870e-01   1.6259771e-01   2.8268395e-07
   2.9570000e+03   3.4075462e-11   1.0000000e-06   4.9429604e-01   8.6762049e-01   2.0402154e-02   2.8018567e-07
   2.9580000e+03   5.3114931e-11   1.0000000e-06   7.0944909e-01   8.5475627e-01   1.5093268e+00   2.7736700e-07
   2.9590000e+03   1.7351594e-11   1.0000000e-06   2.0494055e-01   8.3579266e-01   2.1849466e+00   2.7342219e-07
   2.9600000e+03   2.0160437e-11   1.0000000e-06   3.0063333e-01   8.2386115e-01   7.5715004e-02   2.7315575e-07
   2.9610000e+03   3.9684638e-11   1.0000000e-06   3.1548576e-01  -8.0388705e-01   2.7712552e-02   2.7620758e-07
   2.9620000e+03   2.2363629e-11   1.0000000e-06   7.8808506e-01  -8.1608126e-01   5.7522374e+00   2.7747524e-07
   2.9630000e+03   1.8925456e-11   1.0000000e-06   2.6421333e-01  -8.0227402e-01   2.5110897e-01   2.7834943e-07
   2.9640000e+03   1.4820125e-11   1.0000000e-06   2.8496821e-01   8.3497742e-01   5.4558769e-02   2.7795329e-07
   2.9650000e+03   2.3603256e-11   1.0000000e-06   1.6234865e-01   8.3965019e-01   8.9615829e-02   2.7534413e-07
   2.9660000e+03   1.9818871e-11   1.0000000e-06   7.4365006e-01   8.3983927e-01   3.0159252e+00   2.7466341e-07
   2.9670000e+03   1.6792717e-11   1.0000000e-06   2.5099267e-01   8.2283509e-01   1.1402961e-01   2.7426088e-07
   2.9680000e+03   2.1208490e-11   1.0000000e-06   2.7087900e-01  -7.8712783e-01   1.4272745e-02   2.7503183e-07
   2.9690000e+03   1.9549550e-11   1.0000000e-06   1.9507051e-01  -8.0225626e-01   3.4845805e-01   2.7744028e-07
   2.9700000e+03   7.7561495e-12   1.0000000e-06   8.2059557e-01  -7.9701276e-01   1.0349951e+00   2.7766383e-07
   2.9710000e+03   1.0977089e-11   1.0000000e-06   2.2915040e-01   8.2323036e-01   3.5372800e-02   2.7741121e-07
   2.9720000e+03   1.6721787e-11   1.0000000e-06   2.6908005e-01   8.3239343e-01   5.4415199e-02   2.7662637e-07
   2.9730000e+03   1.0721201e-11   1.0000000e-06   1.6116672e-01   8.3387370e-01   3.9648513e-01   2.7519897e-07
   2.9740000e+03   7.6440666e-12   1.0000000e-06   7.6754033e-01   8.6583147e-01   3.4477815e-01   2.7503853e-07
   2.9750000e+03   2.1004158e-11   1.0000000e-06   2.2131273e-01   5.8035792e-01   8.6055369e-03   2.7486693e-07
   2.9760000e+03   2.6033060e-11   1.0000000e-06   2.5986501e-01  -4.4307579e-01   1.1248332e-02   2.7521028e-07
   2.9770000e+03   2.7154066e-11   1.0000000e-06   1.7993923e-01  -2.7072720e-01   3.6060191e-02   2.7554871e-07
   2.9780000e+03   2.2697862e-11   1.0000000e-06   7.6819261e-01  -3.5255744e-01   6.5829544e-02   2.7564876e-07
   2.9790000e+03   2.1986185e-11   1.0000000e-06   1.9070571e-01   1.4297700e-01   4.5522780e-03   2.7560408e-07
   2.9800000e+03   2.7356693e-11   1.0000000e-06   2.8666257e-01   4.9130909e-01   1.9848654e-03   2.7546980e-07
   2.9810000e+03   1.3677099e-11   1.0000000e-06   2.9821219e-01   3.6529113e-01   1.0152318e-03   2.7541876e-07
   2.9820000e+03   1.2487250e-11   1.0000000e-06   8.5099253e-01  -1.9791586e-01   4.1840903e-04   2.7543017e-07
   2.9830000e+03   1.0232696e-11   1.0000000e-06   6.2018639e-01  -2.8138218e-01   5.2790508e-04   2.7547111e-07
   2.9840000e+03   4.6572223e-12   1.0000000e-06   2.8456846e-01   6.0462240e-01   3.8301513e-04   2.7540733e-07
   2.9850000e+03   1.5652075e-11   1.0000000e-06   3.2211808e-01   6.7908047e-01   1.0755650e-03   2.7530678e-07
   2.9860000e+03   3.8404696e-11   1.0000000e-06   6.6361362e-01   6.3615432e-01   9.9925554e-04   2.7513185e-07
   2.9870000e+03   2.7480237e-11   1.0000000e-06   3.8683676e-01   7.2053969e-01   1.8362824e-02   2.7467716e-07
   2.9880000e+03   2.8269781e-11   1.0000000e-06   1.9501650e-01   5.5697826e-01   1.1586723e-02   2.7445578e-07
   2.9890000e+03   1.3098494e-11   1.0000000e-06   1.6342301e-01   7.3843123e-01   1.2468184e-02   2.7382467e-07
   2.9900000e+03   3.9896765e-11   1.0000000e-06   7.4904243e-01   2.3998921e-01   1.1893874e-02   2.7377589e-07
   2.9910000e+03   3.4043092e-11   1.0000000e-06   4.2092030e-01   5.8464983e-01   1.0323935e-02   2.7336337e-07
   2.9920000e+03   3.2329737e-11   1.0000000e-06   1.8293873e-01   7.6539321e-01   5.4903404e-02   2.6766321e-07
   2.9930000e+03   1.9093697e-11   1.0000000e-06   2.6116264e-01   7.6190098e-01   5.7039290e-01   2.6675556e-07
   2.9940000e+03   2.9553780e-11   1.0000000e-06   5.7667671e-01   3.8677948e-01   2.1062146e-02   2.6668770e-07
   2.9950000e+03   2.7996665e-11   1.0000000e-06   4.9459010e-01  -6.0587326e-01   2.0961073e-02   2.6711164e-07
   2.9960000e+03   2.5511455e-11   1.0000000e-06   3.3362876e-01  -6.5842282e-01   8.5635575e-02   2.6758283e-07
   2.9970000e+03   2.1538851e-11   1.0000000e-06   1.6455127e-01  -7.0108813e-01   2.6714638e-02   2.6883877e-07
   2.9980000e+03   3.2624413e-11   1.0000000e-06   5.0214737e-01  -6.0181483e-01   1.4785697e-01   2.6921300e-07
   2.9990000e+03   1.7837446e-11   1.0000000e-06   5.6735202e-01   2.1358884e-01   9.5325155e-03   2.6919589e-07
   3.0000000e+03   1.4082997e-11   1.0000000e-06   4.1851215e-01   7.0376658e-01   2.6987536e-03   2.6894037e-07
   3.0010000e+03   9.4113553e-12   1.0000000e-06   3.1660578e-01   7.7341662e-01   8.8997336e-03   2.6847784e-07
   3.0020000e+03   1.6050396e-11   1.0000000e-06   4.0825956e-01   3.5957919e-01   4.6098499e-03   2.6845004e-07
   3.0030000e+03   2.1430565e-11   1.0000000e-06   6.2042706e-01   6.9844362e-01   1.0216818e-03   2.6835428e-07
   3.0040000e+03   8.8182981e-12   1.0000000e-06   3.3944816e-01  -2.2194872e-01   6.7350185e-04   2.6839445e-07
   3.0050000e+03   1.8691763e-11   1.0000000e-06   3.3836439e-01   2.7786937e-01   3.6705169e-03   2.6832612e-07
   3.0060000e+03   3.4356008e-11   1.0000000e-06   3.5044904e-01   6.6475306e-01   3.8879499e-03   2.6797965e-07
   3.0070000e+03   2.2153281e-11   1.0000000e-06   4.4592988e-01   4.5468849e-01   1.1230629e-01   2.6755333e-07
   3.0080000e+03   1.8863053e-11   1.0000000e-06   3.2469308e-01   7.8122903e-01   7.1195712e-03   2.6718146e-07
   3.0090000e+03   1.9137395e-11   1.0000000e-06   3.8060442e-01   8.7210686e-01   9.6242617e-03   2.6690119e-07
   3.0100000e+03   2.9696226e-11   1.0000000e-06   4.8380187e-01   8.6205383e-01   5.7046328e-03   2.6624520e-07
   3.0110000e+03   1.9837907e-11   1.0000000e-06   3.1513354e-01   8.6095446e-01   1.6833586e-01   2.6383737e-07
   3.0120000e+03   2.3246808e-11   1.0000000e-06   2.8896978e-01   9.0974750e-01   5.1732676e-01   2.6189869e-07
   3.0130000e+03   3.5792840e-11   1.0000000e-06   2.5164898e-01   9.2162097e-01   9.6783808e-01   2.5825313e-07
   3.0140000e+03   1.5944563e-10   1.0000000e-06   7.1185899e-01   8.9728375e-01   2.1760542e-01   2.5510629e-07
   3.0150000e+03   4.5922459e-11   1.0000000e-06   4.0313753e-01   8.8096961e-01   1.3112003e+00   2.5051411e-07
   3.0160000e+03   4.6479278e-11   1.0000000e-06   2.5305119e-01   6.3340473e-01   9.6803801e-02   2.5003479e-07
   3.0170000e+03   2.6474787e-11   1.0000000e-06   2.7079310e-01  -7.2738248e-01   1.7632464e-02   2.5043593e-07
   3.0180000e+03   7.1270224e-11   1.0000000e-06   5.1507237e-01  -8.6849889e-01   6.1526401e-02   2.5211051e-07
   3.0190000e+03   1.6494431e-11   1.0000000e-06   5.0710321e-01  -8.5943653e-01   9.6534042e-01   2.5374646e-07
   3.0200000e+03   9.0728368e-12   1.0000000e-06   2.0893946e-01   2.4767453e-02   1.7509543e-02   2.5374306e-07
   3.0210000e+03   1.2177149e-11   1.0000000e-06   4.1198643e-01   8.9168360e-01   3.7540313e-03   2.5289404e-07
   3.0220000e+03   1.4595569e-11   1.0000000e-06   7.5372360e-01   9.2530549e-01   1.0681008e-01   2.5211318e-07
   3.0230000e+03   4.3310220e-11   1.0000000e-06   8.4089592e-01   9.7323088e-01   8.3047415e-02   2.5147645e-07
   3.0240000e+03   4.9174518e-11   1.0000000e-06   1.8808870e-01   9.7458438e-01   8.2106266e-02   2.4142602e-07
   3.0250000e+03   8.7889093e-11   1.0000000e-06   2.6958255e-01   9.6465809e-01   2.2125343e+00   2.3338506e-07
   3.0260000e+03   6.2399635e-11   1.0000000e-06   2.7597335e-01   9.6102811e-01   4.1392712e+00   2.2614159e-07
   3.0270000e+03   1.0190213e-10   1.0000000e-06   8.7827142e-01   9.5604223e-01   4.2941180e+00   2.2432901e-07
   3.0280000e+03   5.8918329e-11   1.0000000e-06   2.4671434e-01   9.5336444e-01   7.0340074e-01   2.1963298e-07
   3.0290000e+03   4.3673425e-11   1.0000000e-06   2.2376812e-01  -9.4515106e-01   7.9568726e-01   2.2221561e-07
   3.0300000e+03   5.1345058e-11   1.0000000e-06   1.8985868e-01  -9.1752559e-01   3.8748876e-01   2.2716348e-07
   3.0310000e+03   8.6601764e-11   1.0000000e-06   8.0124541e-01  -8.6431727e-01   1.1160798e+00   2.2759160e-07
   3.0320000e+03   5.6351991e-11   1.0000000e-06   3.2098604e-01   3.6626177e-01   9.1875703e-03   2.2740066e-07
   3.0330000e+03   1.0389091e-11   1.0000000e-06   5.6635909e-01   8.8534127e-01   5.2662579e-03   2.2634110e-07
   3.0340000e+03   3.7396189e-11   1.0000000e-06   2.8492143e-01   4.5293659e-01   4.9859002e-03   2.2608609e-07
   3.0350000e+03   4.6813998e-11   1.0000000e-06   7.8613665e-01   2.6737817e-01   4.2625201e-03   2.2595773e-07
   3.0360000e+03   2.5754619e-11   1.0000000e-06   7.0084875e-01  -2.1601364e-01   5.2209180e-03   2.2598963e-07
   3.0370000e+03   1.1029583e-11   1.0000000e-06   4.9355003e-01  -4.3545496e-01   1.5488591e-03   2.2614227e-07
   3.0380000e+03   2.2170959e-11   1.0000000e-06   2.3746422e-01   2.0000782e-01   1.8956601e-03   2.2605692e-07
   3.0390000e+03   1.2316550e-11   1.0000000e-06   3.8062056e-01   1.6211270e-01   8.3986437e-03   2.2575691e-07
   3.0400000e+03   1.4954866e-11   1.0000000e-06   9.4781570e-01   4.3417566e-01   6.1755230e-03   2.2574746e-07
   3.0410000e+03   6.0223350e-12   1.0000000e-06   1.2335889e+00  -1.3042808e-01   2.6438998e-03   2.2582608e-07
   3.0420000e+03   1.5990663e-11   1.0000000e-06   3.0747898e-01   5.5836886e-01   1.1181220e-02   2.2442597e-07
   3.0430000e+03   6.7729920e-12   1.0000000e-06   2.9653343e-01   2.8259511e-01   5.3363024e-02   2.2437316e-07
   3.0440000e+03   5.0686815e-11   1.0000000e-06   8.8795669e-01  -4.5168882e-01   4.5141123e-03   2.2483246e-07
   3.0450000e+03   2.0768846e-11   1.0000000e-06   6.1456323e-01  -4.2917887e-01   1.0770148e-01   2.2499511e-07
   3.0460000e+03   1.5142947e-11   1.0000000e-06   1.5174649e-01  -4.6695188e-02   3.8172030e-03   2.2500523e-07
   3.0470000e+03   1.8360623e-11   1.0000000e-06   3.1119554e-01   6.1747382e-01   2.4036486e-03   2.2483836e-07
   3.0480000e+03   1.4276638e-11   1.0000000e-06   3.3852755e-01   4.3376756e-01   1.5748354e-02   2.2464673e-07
   3.0490000e+03   8.5281634e-12   1.0000000e-06   6.5519098e-01   6.0064661e-01   1.7413894e-02   2.2457332e-07
   3.0500000e+03   1.3765674e-11   1.0000000e-06   1.3849531e-01   7.5243728e-01   2.6221243e-03   2.2435186e-07
   3.0510000e+03   2.0573027e-11   1.0000000e-06   2.7482935e-01   9.9428369e-02   7.1860969e-03   2.2431215e-07
   3.0520000e+03   8.3221864e-12   1.0000000e-06   3.0328407e-01   9.4121736e-01   1.2551637e-02   2.2166420e-07
   3.0530000e+03   3.6879750e-11   1.0000000e-06   8.8436742e-01   9.4757259e-01   1.6289340e+00   2.2099606e-07
   3.0540000e+03   2.2853975e-11   1.0000000e-06   1.6840149e-01   9.5422468e-01   2.6095477e-01   2.1755935e-07
   3.0550000e+03   3.4460708e-11   1.0000000e-06   3.1245460e-01   9.3165257e-01   2.1562583e+00   2.1585315e-07
   3.0560000e+03   1.4308764e-11   1.0000000e-06   2.3750774e-01   9.5116612e-01   2.4590640e+00   2.1191267e-07
   3.0570000e+03   5.0378958e-11   1.0000000e-06   8.6196517e-01  -8.3343201e-01   6.8064116e-01   2.1238248e-07
   3.0580000e+03   2.0144525e-11   1.0000000e-06   2.0781009e-01   7.7153534e-01   5.7806732e-02   2.1120070e-07
   3.0590000e+03   2.2169761e-11   1.0000000e-06   2.4796097e-01   9.5413302e-01   8.7675516e-02   2.0899337e-07
   3.0600000e+03   2.6955989e-11   1.0000000e-06   2.4938376e-01   9.7550104e-01   9.3703752e-01   2.0600952e-07
   3.0610000e+03   6.7540863e-11   1.0000000e-06   7.4456037e-01   4.7264887e-01   7.1029581e-01   2.0573998e-07
   3.0620000e+03   3.2281201e-11   1.0000000e-06   2.6946816e-01   8.5071516e-01   5.9254892e-02   2.0444515e-07
   3.0630000e+03   4.1570812e-11   1.0000000e-06   2.1999600e-01   9.7008951e-01   1.7837716e-01   2.0223481e-07
   3.0640000e+03   3.9727702e-11   1.0000000e-06   2.7399661e-01   9.7703303e-01   6.0993462e-01   2.0035215e-07
   3.0650000e+03   1.0204670e-10   1.0000000e-06   6.5344595e-01   9.1569292e-01   2.1722231e-01   1.9910753e-07
   3.0660000e+03   4.1347452e-11   1.0000000e-06   3.8238199e-01   9.6288615e-01   2.3705942e-01   1.9626862e-07
   3.0670000e+03   5.4421140e-11   1.0000000e-06   1.9244419e-01   9.4876720e-01   1.2946211e-01   1.9476254e-07
   3.0680000e+03   7.8705093e-11   1.0000000e-06   2.4886361e-01   9.0153674e-01   6.0957728e-02   1.9342569e-07
   3.0690000e+03   1.0861094e-10   1.0000000e-06   5.7754049e-01  -8.8056308e-01   7.0246993e-02   1.9417391e-07
   3.0700000e+03   3.9053290e-11   1.0000000e-06   4.7208233e-01  -7.2025376e-01   5.9723321e-02   1.9469659e-07
   3.0710000e+03   4.1554624e-11   1.0000000e-06   2.0961524e-01  -6.3296076e-02   4.4921533e-03   1.9472476e-07
   3.0720000e+03   2.9296330e-11   1.0000000e-06   3.4658918e-01   8.1470320e-01   7.0658376e-03   1.9416470e-07
   3.0730000e+03   3.2350694e-11   1.0000000e-06   5.4138719e-01   8.2648192e-01   2.4349615e-03   1.9396937e-07
   3.0740000e+03   2.0378580e-11   1.0000000e-06   7.0786305e-01   6.4878167e-01   4.6902528e-03   1.9389561e-07
   3.0750000e+03   8.3113907e-12   1.0000000e-06   7.2628157e-01  -7.5121796e-01   9.1247392e-04   1.9402855e-07
   3.0760000e+03   2.1250668e-11   1.0000000e-06   2.5410890e-01   6.5464860e-01   2.4843177e-03   1.9371334e-07
   3.0770000e+03   5.0400695e-11   1.0000000e-06   5.7524051e-01   7.5178868e-01   3.7109015e-02   1.9303872e-07
   3.0780000e+03   3.7373367e-11   1.0000000e-06   5.3304160e-01   6.4951588e-01   1.6269644e-01   1.9240269e-07
   3.0790000e+03   3.5913689e-11   1.0000000e-06   2.5722465e-01   7.2452807e-01   3.0633624e-02   1.9133779e-07
   3.0800000e+03   1.9013466e-11   1.0000000e-06   2.2438886e-01   7.8967406e-01   1.1842931e-01   1.9022140e-07
   3.0810000e+03   2.3001985e-11   1.0000000e-06   5.3287402e-01  -5.2334305e-01   3.8274755e-02   1.9028096e-07
   3.0820000e+03   2.1679634e-11   1.0000000e-06   6.4916468e-01  -5.7490600e-01   4.8037158e-03   1.9041243e-07
   3.0830000e+03   7.4145781e-12   1.0000000e-06   3.1104400e-01  -7.0784905e-01   1.5143732e-02   1.9066774e-07
   3.0840000e+03   1.3743130e-11   1.0000000e-06   1.1488080e-01  -5.0803439e-01   7.5151914e-03   1.9103272e-07
   3.0850000e+03   7.5390946e-12   1.0000000e-06   4.2505920e-01   4.5813390e-01   1.1748403e-02   1.9077632e-07
   3.0860000e+03   2.1016697e-11   1.0000000e-06   7.2915335e-01   8.7319890e-01   8.7876609e-03   1.9059336e-07
   3.0870000e+03   2.2156405e-11   1.0000000e-06   5.1450556e-01   8.8017799e-01   1.6567892e-02   1.9024603e-07
   3.0880000e+03   1.7192315e-11   1.0000000e-06   2.0536206e-01   9.1383691e-01   4.1672322e-02   1.8934085e-07
   3.0890000e+03   1.7034650e-11   1.0000000e-06   1.2794170e-01   9.2141652e-01   1.4784728e-01   1.8612160e-07
   3.0900000e+03   3.4446989e-11   1.0000000e-06   6.8255202e-01   9.1901616e-01   6.4282420e-01   1.8569218e-07
   3.0910000e+03   3.4252306e-11   1.0000000e-06   4.6711561e-01   9.3045679e-01   6.4986077e-02   1.8428949e-07
   3.0920000e+03   2.6082963e-11   1.0000000e-06   3.0295514e-01   9.3295452e-01   9.7924723e-01   1.8166161e-07
   3.0930000e+03   2.2292046e-11   1.0000000e-06   1.6082439e-01   9.3852792e-01   4.7211563e-01   1.8040450e-07
   3.0940000e+03   2.9532092e-11   1.0000000e-06   6.2459528e-01  -5.6094424e-01   8.9406555e-02   1.8047521e-07
   3.0950000e+03   2.3362133e-11   1.0000000e-06   4.4454083e-01  -9.0651311e-01   1.1830131e-02   1.8144350e-07
   3.0960000e+03   1.8068480e-11   1.0000000e-06   4.7788694e-01  -8.4863627e-01   2.2553474e-01   1.8171489e-07
   3.0970000e+03   1.5294762e-11   1.0000000e-06   1.6998603e-01   2.8579713e-01   1.9612255e-03   1.8166404e-07
   3.0980000e+03   2.0451048e-11   1.0000000e-06   5.4565216e-01   9.3419445e-01   6.0856901e-03   1.8114775e-07
   3.0990000e+03   1.1858386e-11   1.0000000e-06   3.3314333e-01   9.4599727e-01   1.5558395e-01   1.8031479e-07
   3.1000000e+03   5.4628955e-11   1.0000000e-06   4.2046016e-01   9.1566771e-01   9.1510562e-02   1.7937095e-07
   3.1010000e+03   4.2173694e-11   1.0000000e-06   1.8179766e-01   9.5981411e-01   1.7847536e-01   1.7553369e-07
   3.1020000e+03   4.5359642e-11   1.0000000e-06   5.9866698e-01   9.3312938e-01   9.6241282e-01   1.7430278e-07
   3.1030000e+03   5.4052442e-11   1.0000000e-06   3.9999275e-01   9.4758236e-01   1.0914732e+00   1.7148862e-07
   3.1040000e+03   5.2935419e-11   1.0000000e-06   3.4680134e-01  -8.6276668e-01   2.1989822e-01   1.7199724e-07
   3.1050000e+03   4.3356098e-11   1.0000000e-06   2.0264421e-01  -8.1261451e-01   3.7158241e-02   1.7264706e-07
   3.1060000e+03   1.7231277e-11   1.0000000e-06   4.7633363e-01   8.6423738e-01   4.0635556e-03   1.7204110e-07
   3.1070000e+03   1.7280528e-11   1.0000000e-06   7.7613399e-01   7.9895537e-01   1.1158758e-02   1.7194526e-07
   3.1080000e+03   1.0213648e-11   1.0000000e-06   3.9553270e-01   8.6498784e-01   2.3170460e-03   1.7160076e-07
   3.1090000e+03   2.4938425e-11   1.0000000e-06   4.7136923e-01   9.0158341e-01   6.9763881e-02   1.7126354e-07
   3.1100000e+03   5.6158280e-11   1.0000000e-06   2.4097087e-01   8.9005374e-01   4.1731360e-02   1.6967518e-07
   3.1110000e+03   1.7303404e-11   1.0000000e-06   4.4535745e-01   8.9058186e-01   1.6226646e+00   1.6776241e-07
   3.1120000e+03   2.3537568e-11   1.0000000e-06   2.7888435e-01   8.8978865e-01   3.3402803e-01   1.6698380e-07
   3.1130000e+03   2.4626102e-11   1.0000000e-06   4.4441716e-01  -7.5133987e-01   3.8503689e-02   1.6713481e-07
   3.1140000e+03   2.3978900e-11   1.0000000e-06   2.4010217e-01  -8.1841195e-01   1.9123314e-02   1.6778939e-07
   3.1150000e+03   1.6450784e-11   1.0000000e-06   4.6607661e-01  -8.3041934e-01   2.1445154e-01   1.6825656e-07
   3.1160000e+03   2.1624904e-11   1.0000000e-06   2.8676304e-01  -6.0865114e-01   4.8481694e-02   1.6841184e-07
   3.1170000e+03   2.6990909e-11   1.0000000e-06   4.2687692e-01   8.4888657e-01   4.9974147e-03   1.6769799e-07
   3.1180000e+03   2.4336864e-11   1.0000000e-06   3.4904416e-01   8.6915774e-01   3.2039305e-02   1.6740620e-07
   3.1190000e+03   7.9501812e-12   1.0000000e-06   5.6223797e-01  -7.0431157e-01   3.2259124e-03   1.6778699e-07
   3.1200000e+03   1.1496375e-11   1.0000000e-06   5.6822531e-01  -4.6837887e-02   1.2113849e-02   1.6779299e-07
   3.1210000e+03   1.2645440e-11   1.0000000e-06   5.5030364e-01   8.9561384e-01   5.8831637e-03   1.6757200e-07
   3.1220000e+03   4.3622756e-11   1.0000000e-06   2.5957602e-01   8.9190250e-01   2.2056283e-02   1.6592586e-07
   3.1230000e+03   3.3243250e-11   1.0000000e-06   2.5415583e-01   9.0308209e-01   5.1441360e-01   1.6352106e-07
   3.1240000e+03   3.2709819e-11   1.0000000e-06   3.6714676e-01   8.6696432e-01   8.6243994e-01   1.6256679e-07
   3.1250000e+03   6.7190143e-11   1.0000000e-06   6.0570327e-01   8.5177038e-01   2.8567327e-01   1.6133242e-07
   3.1260000e+03   4.5959138e-11   1.0000000e-06   2.6791479e-01   8.7177820e-01   4.6214506e-01   1.5930529e-07
   3.1270000e+03   1.4565125e-11   1.0000000e-06   3.3957958e-01   8.3308125e-01   2.6801756e-01   1.5874995e-07
   3.1280000e+03   2.6725213e-11   1.0000000e-06   3.2403922e-01  -7.5204060e-01   1.7774943e-02   1.5901538e-07
   3.1290000e+03   2.7045785e-11   1.0000000e-06   5.7834567e-01  -8.2416623e-01   1.4599874e-01   1.5961384e-07
   3.1300000e+03   2.4214070e-11   1.0000000e-06   2.2813878e-01  -7.8333960e-01   5.2405604e-02   1.6002369e-07
   3.1310000e+03   1.0223774e-11   1.0000000e-06   3.4782596e-01  -7.4120194e-01   1.9145946e-02   1.6016568e-07
   3.1320000e+03   2.1586315e-11   1.0000000e-06   2.8175415e-01   8.4321443e-01   9.9880046e-03   1.5949180e-07
   3.1330000e+03   1.7678974e-11   1.0000000e-06   6.5668924e-01   8.3824748e-01   1.5880064e-01   1.5916021e-07
   3.1340000e+03   1.1920931e-11   1.0000000e-06   2.3647436e-01   7.5359776e-01   1.5471862e-02   1.5904426e-07
   3.1350000e+03   1.3312991e-11   1.0000000e-06   3.6684805e-01  -7.0857695e-01   2.4241924e-03   1.5918092e-07
   3.1360000e+03   7.9902018e-12   1.0000000e-06   3.2596376e-01  -7.9993080e-01   2.0770378e-02   1.5951171e-07
   3.1370000e+03   7.7256033e-12   1.0000000e-06   6.5282092e-01  -7.3313381e-01   3.0389797e-02   1.5956724e-07
   3.1380000e+03   6.7166101e-12   1.0000000e-06   2.3903155e-01   8.4010917e-01   1.2209181e-03   1.5948542e-07
   3.1390000e+03   6.9307401e-12   1.0000000e-06   3.2704539e-01   8.8589705e-01   3.4058977e-03   1.5936513e-07
   3.1400000e+03   7.0560956e-12   1.0000000e-06   2.6218072e-01   9.1114095e-01   1.6109769e-02   1.5907278e-07
   3.1410000e+03   1.9016006e-11   1.0000000e-06   6.4832800e-01   9.5206853e-01   2.2159535e-02   1.5886304e-07
   3.1420000e+03   1.3428450e-11   1.0000000e-06   2.6857350e-01   9.3877243e-01   1.5645579e-02   1.5857142e-07
   3.1430000e+03   2.6058432e-11   1.0000000e-06   3.0223531e-01   9.8128669e-01   1.8714119e-02   1.5711568e-07
   3.1440000e+03   1.4216450e-11   1.0000000e-06   3.3415448e-01   9.7883019e-01   1.0265914e+00   1.5588246e-07
   3.1450000e+03   4.9998451e-11   1.0000000e-06   6.3272728e-01   9.8448215e-01   1.3379375e-01   1.5459935e-07
   3.1460000e+03   3.1043877e-11   1.0000000e-06   3.5678995e-01   9.8972404e-01   9.8673235e-01   1.5224066e-07
   3.1470000e+03   4.4424237e-11   1.0000000e-06   2.6810924e-01   9.9195571e-01   2.3849596e+00   1.4661481e-07
   3.1480000e+03   2.9961173e-11   1.0000000e-06   3.3873449e-01   9.9193790e-01   1.0691203e+01   1.4357852e-07
   3.1490000e+03   4.7378040e-11   1.0000000e-06   5.4077863e-01  -8.0243788e-01   6.9011117e-01   1.4388929e-07
   3.1500000e+03   4.6174202e-11   1.0000000e-06   3.4188108e-01   8.2412997e-01   9.0452126e-03   1.4335345e-07
   3.1510000e+03   6.6770096e-11   1.0000000e-06   2.0853818e-01   9.9086906e-01   5.8169216e-02   1.3922328e-07
   3.1520000e+03   4.3531551e-11   1.0000000e-06   5.5547791e-01   9.8782435e-01   9.8576494e-01   1.3816424e-07
   3.1530000e+03   5.9112707e-11   1.0000000e-06   4.6619483e-01   9.9297861e-01   1.7827123e-01   1.3510751e-07
   3.1540000e+03   4.8135503e-11   1.0000000e-06   3.2356846e-01   9.9513150e-01   8.6594294e+00   1.2601496e-07
   3.1550000e+03   1.0270684e-10   1.0000000e-06   1.9043032e-01   9.8995904e-01   1.0681973e+01   1.1561380e-07
   3.1560000e+03   8.4383239e-11   1.0000000e-06   3.9049384e-01   9.9419997e-01   1.0069159e+01   1.0657624e-07
   3.1570000e+03   6.9627973e-11   1.0000000e-06   5.9393610e-01   9.9424192e-01   3.4881211e+01   9.2151479e-08
   3.1580000e+03   5.9564768e-11   1.0000000e-06   6.1411760e-01   9.9279806e-01   2.0400666e+02   8.7596534e-08
   3.1590000e+03   8.5381784e-11   1.0000000e-06   1.6291809e-01  -9.8637580e-01   4.0710077e+01   1.0136259e-07
   3.1600000e+03   5.6690596e-11   1.0000000e-06   3.6614738e-01  -9.8930796e-01   1.6889126e+01   1.0467158e-07
   3.1610000e+03   8.3916772e-11   1.0000000e-06   3.2672358e-01  -9.8091832e-01   3.3843051e+00   1.1010623e-07
   3.1620000e+03   4.7922668e-11   1.0000000e-06   6.2919147e-01  -9.4559948e-01   4.2892855e+00   1.1097887e-07
   3.1630000e+03   3.9814950e-11   1.0000000e-06   1.3547981e-01   9.9030829e-01   6.1188433e-01   1.0257963e-07
   3.1640000e+03   7.8392507e-11   1.0000000e-06   3.6378660e-01   9.9037347e-01   8.7880643e-01   9.7002775e-08
   3.1650000e+03   5.8050283e-11   1.0000000e-06   3.5350710e-01   9.9608132e-01   1.7316386e+01   7.0897736e-08
   3.1660000e+03   5.0254122e-11   1.0000000e-06   8.3906527e-01   9.9332637e-01   1.0606784e+02   4.1856236e-08
   3.1670000e+03   1.2429397e-10   1.0000000e-06   8.4495562e-01   9.8260573e-01   3.5967880e+02   2.7545650e-08
   3.1680000e+03   8.9885207e-11   1.0000000e-06   6.1929012e-01   9.5779294e-01   3.2575875e+02   2.3383060e-08
   3.1690000e+03   5.4077255e-11   1.0000000e-06   2.6161899e-01   9.3827530e-01   3.0098552e+01   1.8323008e-08
   3.1700000e+03   5.4615105e-11   1.0000000e-06   1.6617620e-01  -8.9457737e-01   7.6532012e+00   2.0306730e-08
   3.1710000e+03   3.7341158e-11   1.0000000e-06   4.6157632e-01  -9.1873361e-01   4.0445033e+01   2.3288719e-08
   3.1720000e+03   5.0247288e-11   1.0000000e-06   5.8876154e-01  -9.3566757e-01   1.7721863e+01   2.4803714e-08
   3.1730000e+03   1.6191716e-11   1.0000000e-06   2.2787995e-01  -9.3389283e-01   1.2851747e+01   2.7144090e-08
   3.1740000e+03   1.7649393e-11   1.0000000e-06   1.6518798e-01   8.8228556e-01   5.0391446e-01   2.6767715e-08
   3.1750000e+03   3.0030806e-11   1.0000000e-06   4.4461274e-01   9.5697041e-01   3.4417042e-01   2.5667861e-08
   3.1760000e+03   2.6226579e-11   1.0000000e-06   6.4700970e-01   9.5196178e-01   1.1483685e+01   2.4574290e-08
   3.1770000e+03   1.7659461e-11   1.0000000e-06   2.5003986e-01   9.4778826e-01   3.3349454e+00   2.3364187e-08
   3.1780000e+03   1.7500935e-11   1.0000000e-06   1.5960881e-01  -6.9161323e-01   4.2756119e-01   2.3581170e-08
   3.1790000e+03   2.2450098e-11   1.0000000e-06   3.9824873e-01  -9.3625846e-01   1.5235145e-01   2.4424115e-08
   3.1800000e+03   1.9624598e-11   1.0000000e-06   7.1423942e-01  -9.3826424e-01   6.0340470e+00   2.4965057e-08
   3.1810000e+03   1.0711621e-11   1.0000000e-06   2.9243024e-01  -9.1712341e-01   8.5821160e-01   2.5272435e-08
   3.1820000e+03   1.0553735e-11   1.0000000e-06   1.3705786e-01   9.3374517e-01   1.7028111e-01   2.4770897e-08
   3.1830000e+03   2.0572980e-11   1.0000000e-06   3.2717124e-01   9.5502775e-01   2.4290631e-01   2.4053629e-08
   3.1840000e+03   1.1021492e-11   1.0000000e-06   7.0673926e-01   9.5272377e-01   2.9280695e+00   2.3791663e-08
   3.1850000e+03   1.7432781e-11   1.0000000e-06   2.9555323e-01   9.5506188e-01   3.8118352e-01   2.3250929e-08
   3.1860000e+03   1.6503894e-11   1.0000000e-06   1.3555377e-01   6.9158782e-01   1.5985681e-01   2.3090882e-08
   3.1870000e+03   1.3220472e-11   1.0000000e-06   2.9601676e-01  -8.5371448e-01   9.4018792e-02   2.3322985e-08
   3.1880000e+03   2.1614138e-11   1.0000000e-06   6.9746341e-01  -3.7258455e-01   6.1709003e-02   2.3356649e-08
   3.1890000e+03   1.4192770e-11   1.0000000e-06   3.8199181e-01   4.7463708e-01   1.0556700e-02   2.3298386e-08
   3.1900000e+03   3.8272787e-12   1.0000000e-06   5.2249585e-01   7.8994288e-01   4.4026528e-03   2.3217443e-08
   3.1910000e+03   1.0260600e-11   1.0000000e-06   3.1013883e-01   3.0003655e-02   7.2195182e-03   2.3213019e-08
   3.1920000e+03   1.9136370e-11   1.0000000e-06   7.5631145e-01   3.0141625e-01   1.3342250e-01   2.3155409e-08
   3.1930000e+03   1.6743779e-11   1.0000000e-06   1.5033413e-01   4.9079705e-01   1.5898262e-01   2.2717871e-08
   3.1940000e+03   7.3863411e-12   1.0000000e-06   1.9660486e-01   2.5769712e-01   7.9765936e-01   2.2578571e-08
   3.1950000e+03   7.5624712e-12   1.0000000e-06   3.3761993e-01   3.3093222e-01   1.4598317e-01   2.2511237e-08
   3.1960000e+03   1.9175157e-11   1.0000000e-06   8.0643381e-01   3.9615934e-01   5.5287152e-02   2.2389796e-08
   3.1970000e+03   9.4856531e-12   1.0000000e-06   6.2545611e-01   3.4644664e-02   6.3019953e-02   2.2386915e-08
   3.1980000e+03   9.8427601e-12   1.0000000e-06   2.1780978e-01  -2.1459540e-01   1.6005545e-02   2.2466533e-08
   3.1990000e+03   4.0980749e-12   1.0000000e-06   2.8894022e-01  -2.7926082e-01   3.6600009e-02   2.2495453e-08
   3.2000000e+03   5.9185436e-12   1.0000000e-06   3.1435591e-01   1.8179900e-01   1.2136133e-02   2.2471038e-08
   3.2010000e+03   3.8364718e-12   1.0000000e-06   7.8227353e-01   2.1861032e-01   5.1437262e-02   2.2463169e-08
   3.2020000e+03   2.9289272e-12   1.0000000e-06   2.0649647e-01   3.1077266e-01   7.3244757e-03   2.2437740e-08
   3.2030000e+03   6.1053024e-12   1.0000000e-06   2.7604330e-01   2.4047918e-01   5.2986360e-03   2.2423519e-08
   3.2040000e+03   2.9539438e-12   1.0000000e-06   2.4995309e-01   8.4784761e-02   3.8328182e-03   2.2416396e-08
   3.2050000e+03   5.0142306e-12   1.0000000e-06   8.5597550e-01   2.0957325e-01   1.4657620e-02   2.2412101e-08
   3.2060000e+03   2.1550595e-12   1.0000000e-06   4.6701010e-01   2.2557781e-01   5.1959432e-03   2.2386119e-08
   3.2070000e+03   5.4555774e-12   1.0000000e-06   3.2650584e-01   2.5938539e-01   4.2965074e-02   2.2355235e-08
   3.2080000e+03   3.1625284e-12   1.0000000e-06   2.1385859e-01   2.5706479e-01   9.2275018e-02   2.2322441e-08
   3.2090000e+03   7.3571463e-12   1.0000000e-06   7.1176970e-01   2.7143305e-01   5.1719871e-02   2.2302963e-08
   3.2100000e+03   2.4041052e-12   1.0000000e-06   3.4378668e-01   2.7472454e-01   1.0026982e-01   2.2264971e-08
   3.2110000e+03   4.8935681e-12   1.0000000e-06   2.0367323e-01  -4.4794795e-02   1.9857068e-02   2.2270195e-08
   3.2120000e+03   4.8120594e-12   1.0000000e-06   2.2567834e-01   8.6812541e-02   4.3418686e-02   2.2260028e-08
   3.2130000e+03   8.4210061e-12   1.0000000e-06   6.1013689e-01   3.4288330e-01   2.2951496e-02   2.2216557e-08
   3.2140000e+03   4.3554262e-12   1.0000000e-06   6.8249751e-01   3.4023261e-01   1.1781773e-01   2.2188861e-08
   3.2150000e+03   2.5841201e-12   1.0000000e-06   1.5737895e-01   3.6164925e-01   1.0743225e-02   2.2103768e-08
   3.2160000e+03   5.8085584e-12   1.0000000e-06   3.8107690e-01   3.5764416e-01   1.1838421e+00   2.2031481e-08
   3.2170000e+03   8.8652306e-12   1.0000000e-06   4.0289506e-01   3.5840785e-01   2.0544452e-01   2.1981183e-08
   3.2180000e+03   5.6797443e-12   1.0000000e-06   5.3310242e-01   3.5094907e-01   1.8694729e+00   2.1870580e-08
   3.2190000e+03   2.2547576e-12   1.0000000e-06   1.4765383e-01   3.3871227e-01   1.2513363e+00   2.1729466e-08
   3.2200000e+03   6.0932429e-12   1.0000000e-06   3.4186325e-01   3.7867641e-01   5.5281537e-02   2.1509210e-08
   3.2210000e+03   5.5447747e-12   1.0000000e-06   5.0548582e-01  -1.6227048e-01   5.8417884e-01   2.1541940e-08
   3.2220000e+03   1.0758813e-11   1.0000000e-06   7.5053825e-01  -1.4465600e-01   2.8796855e-01   2.1570836e-08
   3.2230000e+03   6.5746185e-12   1.0000000e-06   2.7466741e-01  -9.7236593e-02   2.0097491e-01   2.1598865e-08
   3.2240000e+03   4.1559348e-12   1.0000000e-06   1.4931358e-01   2.3839442e-01   9.6847274e-02   2.1538028e-08
   3.2250000e+03   6.1506461e-12   1.0000000e-06   3.4763963e-01   2.1557727e-01   1.0993405e-01   2.1506612e-08
   3.2260000e+03   5.4966056e-12   1.0000000e-06   7.6801852e-01   1.5863455e-01   3.2494569e-01   2.1498018e-08
   3.2270000e+03   3.4609509e-12   1.0000000e-06   3.1637451e-01   1.1018904e-01   2.1579707e-02   2.1491706e-08
   3.2280000e+03   1.4710354e-12   1.0000000e-06   2.0077939e-01  -1.0617968e-01   2.7063451e-03   2.1497959e-08
   3.2290000e+03   1.2020424e-12   1.0000000e-06   2.4451604e-01  -7.7657366e-02   5.8788509e-03   2.1500436e-08
   3.2300000e+03   2.6579165e-12   1.0000000e-06   7.8776113e-01   3.0825379e-03   1.4529248e-02   2.1500351e-08
   3.2310000e+03   1.3257316e-12   1.0000000e-06   4.2294240e-01   6.5338254e-02   4.8068198e-02   2.1498265e-08
   3.2320000e+03   1.2415225e-12   1.0000000e-06   2.4023556e-01   3.2399761e-01   5.1936554e-03   2.1493747e-08
   3.2330000e+03   9.2334822e-13   1.0000000e-06   2.8307952e-01   3.5477210e-01   1.3725869e-03   2.1483298e-08
   3.2340000e+03   3.6564346e-12   1.0000000e-06   6.5479037e-01   2.8808189e-01   4.2106085e-02   2.1419245e-08
   3.2350000e+03   3.1329902e-12   1.0000000e-06   9.3090978e-01   3.3559357e-01   7.4783152e-02   2.1385856e-08
   3.2360000e+03   2.5536180e-12   1.0000000e-06   8.6141552e-01   3.6886404e-01   1.0473738e-01   2.1372971e-08
   3.2370000e+03   3.3222434e-12   1.0000000e-06   2.9012838e-01   4.2546263e-01   1.0641689e-02   2.1324835e-08
   3.2380000e+03   2.3360206e-12   1.0000000e-06   2.3633110e-01   1.2863139e-01   3.6625837e-02   2.1318610e-08
   3.2390000e+03   2.9299355e-12   1.0000000e-06   2.6389182e-01   4.5846305e-01   2.6842848e-03   2.1292435e-08
   3.2400000e+03   3.5944988e-12   1.0000000e-06   8.4503533e-01   4.5141704e-01   1.6180677e-02   2.1282724e-08
   3.2410000e+03   1.9080140e-12   1.0000000e-06   2.1544981e-01   4.2642546e-01   8.6012747e-03   2.1243855e-08
   3.2420000e+03   4.2980744e-12   1.0000000e-06   2.1534665e-01   4.8687809e-01   1.8041626e-02   2.1151213e-08
   3.2430000e+03   7.4572322e-12   1.0000000e-06   2.5418739e-01   4.8614378e-01   4.8349100e-01   2.0560144e-08
   3.2440000e+03   7.7766727e-12   1.0000000e-06   8.8079981e-01   4.4205761e-01   2.8716078e+00   2.0509429e-08
   3.2450000e+03   6.3840016e-12   1.0000000e-06   4.0123737e-01   4.3931028e-01   4.7173579e-01   2.0378416e-08
   3.2460000e+03   9.9229037e-12   1.0000000e-06   2.0398995e-01   3.4307444e-01   5.0761881e-02   2.0291147e-08
   3.2470000e+03   5.7020803e-12   1.0000000e-06   1.9047587e-01  -3.1281078e-01   9.0483272e-02   2.0364104e-08
   3.2480000e+03   1.2428164e-11   1.0000000e-06   6.8901602e-01  -3.7447965e-01   1.6036658e-02   2.0425813e-08
   3.2490000e+03   6.6266499e-12   1.0000000e-06   6.3356434e-01  -3.6999276e-01   2.3646213e-01   2.0482138e-08
   3.2500000e+03   2.8358595e-12   1.0000000e-06   1.5039163e-01   3.9083148e-02   2.1985465e-02   2.0480015e-08
   3.2510000e+03   3.2925131e-12   1.0000000e-06   2.2185338e-01   4.1778136e-01   9.1466717e-03   2.0441062e-08
   3.2520000e+03   5.0854729e-12   1.0000000e-06   6.7667067e-01   3.8264708e-01   4.7283621e-02   2.0418023e-08
   3.2530000e+03   1.9325444e-12   1.0000000e-06   7.2817256e-01   2.9441588e-01   2.9385062e-02   2.0412511e-08
   3.2540000e+03   8.5407935e-13   1.0000000e-06   3.2613161e-01  -3.4584417e-01   2.1173655e-03   2.0427499e-08
   3.2550000e+03   7.0529709e-13   1.0000000e-06   2.3674186e-01  -2.2784009e-01   6.2661788e-03   2.0434814e-08
   3.2560000e+03   1.8939107e-12   1.0000000e-06   4.2739714e-01   3.1233778e-01   4.2994099e-03   2.0407543e-08
   3.2570000e+03   5.8109836e-12   1.0000000e-06   8.1749581e-01   3.4827797e-01   5.2495754e-01   2.0378545e-08
   3.2580000e+03   4.8346523e-12   1.0000000e-06   3.2451501e-01   2.2948258e-01   4.9480866e-02   2.0364175e-08
   3.2590000e+03   3.3738380e-12   1.0000000e-06   1.6645999e-01   2.7107389e-01   1.8200136e-02   2.0339253e-08
   3.2600000e+03   9.5630302e-13   1.0000000e-06   2.2182783e-01   3.6294204e-01   9.8565294e-02   2.0294114e-08
   3.2610000e+03   2.0921339e-12   1.0000000e-06   7.1261531e-01  -2.9577125e-01   1.9261200e-01   2.0303167e-08
   3.2620000e+03   2.2836193e-12   1.0000000e-06   3.1407089e-01  -1.3673190e-01   2.8355977e-02   2.0308118e-08
   3.2630000e+03   1.7829807e-12   1.0000000e-06   2.3600881e-01   3.2714096e-02   1.4241897e-02   2.0306968e-08
   3.2640000e+03   1.8717000e-12   1.0000000e-06   1.7878443e-01  -4.7514406e-02   4.6430476e-03   2.0309262e-08
   3.2650000e+03   9.5993687e-13   1.0000000e-06   7.4150295e-01  -3.8557409e-02   3.0720381e-02   2.0310023e-08
   3.2660000e+03   7.0434572e-13   1.0000000e-06   2.6633005e-01   3.7323399e-01   1.1723772e-03   2.0305583e-08
   3.2670000e+03   2.1306576e-12   1.0000000e-06   2.4981878e-01   4.2423308e-01   3.5305581e-03   2.0275273e-08
   3.2680000e+03   2.2314802e-12   1.0000000e-06   2.7499953e-01   3.6696154e-01   1.4584664e-02   2.0268499e-08
   3.2690000e+03   9.0081289e-13   1.0000000e-06   6.2734830e-01   5.2588145e-01   4.3485480e-02   2.0254028e-08
   3.2700000e+03   3.9693898e-12   1.0000000e-06   3.9068475e-01   5.8721488e-01   7.2572513e-03   2.0210958e-08
   3.2710000e+03   2.3290394e-12   1.0000000e-06   2.0654389e-01   6.0509665e-01   9.2339267e-02   2.0070659e-08
   3.2720000e+03   1.6152693e-12   1.0000000e-06   2.4704728e-01   5.8757537e-01   2.3944657e-01   2.0026629e-08
   3.2730000e+03   2.1754877e-12   1.0000000e-06   6.7759757e-01   6.2947564e-01   4.1815053e-02   1.9960903e-08
   3.2740000e+03   1.7640984e-12   1.0000000e-06   7.8018833e-01   1.8386630e-01   1.8562914e-02   1.9956658e-08
   3.2750000e+03   1.9853608e-12   1.0000000e-06   8.4766863e-01   3.4824780e-01   1.2254781e-03   1.9954530e-08
   3.2760000e+03   3.9803299e-13   1.0000000e-06   1.0017819e+00  -5.9494099e-01   1.8190475e-03   1.9976146e-08
   3.2770000e+03   1.5990454e-12   1.0000000e-06   2.7380063e-01   8.0863376e-01   1.8977579e-03   1.9945504e-08
   3.2780000e+03   5.7872992e-12   1.0000000e-06   3.1147176e-01   8.4036694e-01   9.0209235e-02   1.9756874e-08
   3.2790000e+03   3.3465392e-12   1.0000000e-06   4.8272708e-01   8.3027672e-01   1.3363587e+00   1.9671328e-08
   3.2800000e+03   2.6095767e-12   1.0000000e-06   2.5996137e-01   8.3351389e-01   2.3081507e-01   1.9553219e-08
   3.2810000e+03   2.3692264e-12   1.0000000e-06   4.2687015e-01   8.4733823e-01   3.6794782e-01   1.9458057e-08
   3.2820000e+03   2.3480037e-12   1.0000000e-06   3.2662037e-01  -8.1378696e-01   7.0051124e-01   1.9544815e-08
   3.2830000e+03   5.7125456e-12   1.0000000e-06   4.5364613e-01   6.5561582e-01   6.8592433e-02   1.9489984e-08
   3.2840000e+03   2.7683975e-12   1.0000000e-06   2.2549624e-01   8.6164135e-01   2.1315038e-01   1.8602574e-08
   3.2850000e+03   2.1187635e-12   1.0000000e-06   4.9827933e-01   6.6492219e-01   6.7455495e-01   1.8570018e-08
   3.2860000e+03   6.8572977e-12   1.0000000e-06   4.7256435e-01  -8.2548512e-01   4.7121725e-02   1.8932799e-08
   3.2870000e+03   2.9612287e-12   1.0000000e-06   6.8840821e-01  -5.4607090e-01   5.1111627e-01   1.9015788e-08
   3.2880000e+03   3.7593601e-12   1.0000000e-06   6.8627510e-01   4.7233182e-01   1.6208922e-02   1.9006696e-08
   3.2890000e+03   2.3420397e-12   1.0000000e-06   3.8948851e-01   8.5229145e-01   3.2489033e-02   1.8483221e-08
   3.2900000e+03   7.5102486e-12   1.0000000e-06   4.8936140e-01   8.5225488e-01   3.1150950e+00   1.8101389e-08
   3.2910000e+03   3.4296635e-12   1.0000000e-06   3.4018551e-01   8.5857038e-01   3.8375006e+00   1.7868962e-08
   3.2920000e+03   2.2463962e-12   1.0000000e-06   6.5801245e-01   8.5925492e-01   1.7878600e+00   1.7761847e-08
   3.2930000e+03   1.8675537e-12   1.0000000e-06   1.3930146e-01   8.6346619e-01   1.0113717e+00   1.7279444e-08
   3.2940000e+03   3.1586935e-12   1.0000000e-06   3.2912840e-01  -8.1525682e-01   3.5882276e+00   1.7378312e-08
   3.2950000e+03   3.2690731e-12   1.0000000e-06   3.2571215e-01   8.4207470e-01   5.0015110e-01   1.7264106e-08
   3.2960000e+03   9.1592828e-12   1.0000000e-06   6.3699066e-01   8.6293476e-01   4.7678430e-01   1.6822175e-08
   3.2970000e+03   3.1077121e-12   1.0000000e-06   2.8086505e-01   8.5601291e-01   1.7139673e+01   1.5868753e-08
   3.2980000e+03   2.0677004e-12   1.0000000e-06   3.4424292e-01   8.4533264e-01   5.0977585e+00   1.5735419e-08
   3.2990000e+03   2.3502784e-12   1.0000000e-06   3.3737580e-01   8.5228887e-01   1.6283328e+00   1.4394950e-08
   3.3000000e+03   4.1759787e-12   1.0000000e-06   6.1127967e-01  -7.9666059e-01   1.2291603e+02   1.4741400e-08
   3.3010000e+03   2.2248031e-12   1.0000000e-06   4.0711629e-01  -8.0811087e-01   1.6724554e+01   1.5133188e-08
   3.3020000e+03   2.4803852e-12   1.0000000e-06   4.4248620e-01  -8.0273963e-01   2.7427530e+00   1.5394707e-08
   3.3030000e+03   2.5553807e-12   1.0000000e-06   3.6733590e-01  -7.9370895e-01   5.8888456e+00   1.5962673e-08
   3.3040000e+03   1.6488981e-12   1.0000000e-06   6.9184408e-01  -7.0853705e-01   3.5002100e+00   1.6040178e-08
   3.3050000e+03   3.5236457e-12   1.0000000e-06   7.1313418e-01   8.3868797e-01   3.2175009e-01   1.5770631e-08
   3.3060000e+03   1.3648763e-12   1.0000000e-06   4.9355298e-01   8.2776950e-01   7.6494258e+00   1.5576155e-08
   3.3070000e+03   1.0017922e-12   1.0000000e-06   3.0533088e-01   8.6557887e-01   5.2373040e-01   1.5521023e-08
   3.3080000e+03   2.6712798e-12   1.0000000e-06   3.8908571e-01  -1.8808510e-01   4.5918650e-02   1.5525227e-08
   3.3090000e+03   2.4869673e-12   1.0000000e-06   3.6532769e-01  -7.7651695e-01   1.1552172e-01   1.5699948e-08
   3.3100000e+03   1.1007466e-12   1.0000000e-06   4.7452093e-01  -7.5535157e-01   9.4235511e-01   1.5743648e-08
   3.3110000e+03   1.3380514e-12   1.0000000e-06   2.8918465e-01   8.1920326e-01   3.3423436e-02   1.5730179e-08
   3.3120000e+03   1.4605702e-12   1.0000000e-06   2.9727577e-01   8.1756319e-01   8.5872885e-03   1.5619937e-08
   3.3130000e+03   1.7588268e-12   1.0000000e-06   6.6939155e-01   8.4419084e-01   7.5117647e-01   1.5581264e-08
   3.3140000e+03   1.0841081e-12   1.0000000e-06   4.9709491e-01   8.8555704e-01   2.1399284e-02   1.5572038e-08
   3.3150000e+03   1.4292547e-12   1.0000000e-06   2.8302379e-01  -6.1462671e-01   3.3067194e-03   1.5587875e-08
   3.3160000e+03   2.1500674e-12   1.0000000e-06   3.2955475e-01   4.6678911e-01   1.1405536e-02   1.5567178e-08
   3.3170000e+03   4.0748478e-12   1.0000000e-06   3.5706173e-01   7.3275158e-01   7.2071494e-02   1.5464708e-08
   3.3180000e+03   1.6302830e-12   1.0000000e-06   3.7816125e-01   7.9460808e-01   3.4253794e-01   1.5399021e-08
   3.3190000e+03   5.7445060e-12   1.0000000e-06   1.6622791e-01   7.4259933e-01   4.6050405e-02   1.4880002e-08
   3.3200000e+03   8.2610851e-12   1.0000000e-06   4.8580516e-01   7.2818103e-01   5.3376899e+00   1.4434427e-08
   3.3210000e+03   6.4174968e-12   1.0000000e-06   5.0436470e-01   7.2229743e-01   1.3914406e+01   1.3878355e-08
   3.3220000e+03   3.0047481e-12   1.0000000e-06   4.3755713e-01   7.0078203e-01   4.8824157e+00   1.3785934e-08
   3.3230000e+03   4.5640523e-12   1.0000000e-06   1.2279842e-01  -6.7039160e-01   7.5953980e-01   1.4007402e-08
   3.3240000e+03   7.9150252e-12   1.0000000e-06   4.0691569e-01  -6.9409987e-01   5.7911482e+00   1.4229171e-08
   3.3250000e+03   4.5333880e-12   1.0000000e-06   4.9074329e-01  -7.0927530e-01   1.0873426e+01   1.4664029e-08
   3.3260000e+03   3.0261715e-12   1.0000000e-06   4.3556164e-01  -7.0508576e-01   7.1365871e-01   1.4692881e-08
   3.3270000e+03   4.1304448e-12   1.0000000e-06   9.9914773e-02   7.4736520e-01   1.3983034e-01   1.4313083e-08
   3.3280000e+03   6.2133372e-12   1.0000000e-06   6.2969648e-01   7.2621864e-01   9.1436352e+00   1.4128545e-08
   3.3290000e+03   3.7423262e-12   1.0000000e-06   5.4385963e-01   7.1076551e-01   5.1247195e+00   1.3928939e-08
   3.3300000e+03   2.3130276e-12   1.0000000e-06   4.4083059e-01   7.1595450e-01   4.8592152e-01   1.3853419e-08
   3.3310000e+03   3.1518420e-12   1.0000000e-06   7.8384206e-02   6.9646951e-01   2.6236792e-01   1.3696174e-08
   3.3320000e+03   3.8248255e-12   1.0000000e-06   3.8771318e-01  -6.3243577e-01   2.7044389e-01   1.3732850e-08
   3.3330000e+03   4.1379011e-12   1.0000000e-06   5.4280662e-01  -6.8359502e-01   4.0538283e-01   1.3852357e-08
   3.3340000e+03   3.1648499e-12   1.0000000e-06   4.3860501e-01  -6.6837004e-01   3.5823770e-01   1.3904301e-08
   3.3350000e+03   1.9749106e-12   1.0000000e-06   7.1828408e-02  -5.9802358e-01   2.3070489e-01   1.4025117e-08
   3.3360000e+03   3.1659745e-12   1.0000000e-06   3.8056782e-01   7.2538852e-01   9.2864609e-02   1.3995621e-08
   3.3370000e+03   1.4361239e-12   1.0000000e-06   5.5564195e-01   7.0476080e-01   2.9863156e-01   1.3949673e-08
   3.3380000e+03   2.0676476e-12   1.0000000e-06   4.3428163e-01   7.2104392e-01   1.2254602e-01   1.3911204e-08
   3.3390000e+03   1.4600427e-12   1.0000000e-06   7.9227959e-02   7.3501388e-01   2.4099027e-01   1.3757931e-08
   3.3400000e+03   1.6251025e-12   1.0000000e-06   3.6507427e-01  -4.9370211e-01   1.6162695e-01   1.3766516e-08
   3.3410000e+03   2.0899127e-12   1.0000000e-06   5.4025838e-01  -6.1745948e-01   4.8236891e-03   1.3787042e-08
   3.3420000e+03   1.3478738e-12   1.0000000e-06   5.0762208e-01  -6.2136089e-01   6.7592658e-02   1.3805156e-08
   3.3430000e+03   4.9351126e-13   1.0000000e-06   1.4829287e-01  -5.0890824e-01   1.3558480e-02   1.3817077e-08
   3.3440000e+03   3.9241306e-13   1.0000000e-06   2.7998205e-01   6.4489547e-01   1.1565889e-03   1.3806777e-08
   3.3450000e+03   2.9986853e-12   1.0000000e-06   7.2014857e-01   9.2728733e-02   2.8388509e-02   1.3802320e-08
   3.3460000e+03   2.1412955e-12   1.0000000e-06   6.6661290e-01   1.0185903e-01   1.3312270e-01   1.3796590e-08
   3.3470000e+03   1.4515370e-12   1.0000000e-06   3.4060845e-01   2.8488992e-01   4.0273756e-02   1.3757660e-08
   3.3480000e+03   9.2830025e-13   1.0000000e-06   3.2866468e-01   4.4232844e-01   1.6200699e-02   1.3754580e-08
   3.3490000e+03   2.8921281e-12   1.0000000e-06   4.0830441e-01  -1.4492408e-01   1.1754185e-02   1.3778940e-08
   3.3500000e+03   1.1090230e-12   1.0000000e-06   8.2666932e-01  -1.6458629e-01   3.4001812e-01   1.3781963e-08
   3.3510000e+03   1.2952136e-12   1.0000000e-06   1.4484289e-01   1.9872927e-01   6.1223553e-03   1.3777787e-08
   3.3520000e+03   1.1456246e-12   1.0000000e-06   3.3609479e-01   1.9024616e-01   4.7086903e-03   1.3765592e-08
   3.3530000e+03   7.0337169e-13   1.0000000e-06   3.0120601e-01   2.0285266e-01   6.7313039e-02   1.3759747e-08
   3.3540000e+03   5.5448920e-13   1.0000000e-06   8.4242650e-01   7.3721839e-01   1.2891596e-03   1.3758113e-08
   3.3550000e+03   3.5264052e-13   1.0000000e-06   5.4927403e-01  -3.3065478e-02   3.0834233e-03   1.3759581e-08
   3.3560000e+03   1.2751931e-12   1.0000000e-06   3.1439656e-01   7.2062572e-01   1.5737829e-02   1.3740088e-08
   3.3570000e+03   1.3831150e-12   1.0000000e-06   1.4471567e-01   8.5094868e-01   4.7338861e-02   1.3601983e-08
   3.3580000e+03   2.0518735e-12   1.0000000e-06   9.1337323e-01   7.9965143e-01   2.4280947e-01   1.3560753e-08
   3.3590000e+03   9.5131817e-13   1.0000000e-06   3.2835439e-01   7.9330051e-01   3.3732001e-01   1.3504123e-08
   3.3600000e+03   2.8687631e-12   1.0000000e-06   2.9203406e-01   5.5918809e-01   5.0655533e-02   1.3480262e-08
   3.3610000e+03   1.0808871e-12   1.0000000e-06   1.4014762e-01   4.6548645e-01   2.5091202e-02   1.3460633e-08
   3.3620000e+03   9.5116629e-13   1.0000000e-06   6.8548261e-01  -7.5807342e-01   2.6573617e-02   1.3469109e-08
   3.3630000e+03   9.2645293e-13   1.0000000e-06   3.3570011e-01  -7.0834914e-01   2.4754872e-02   1.3483878e-08
   3.3640000e+03   4.1655199e-13   1.0000000e-06   2.1560628e-01  -2.7834620e-01   3.1293557e-02   1.3487555e-08
   3.3650000e+03   8.1832172e-13   1.0000000e-06   1.5493270e-01   1.0214106e-01   1.5436918e-03   1.3485444e-08
   3.3660000e+03   2.0699206e-12   1.0000000e-06   6.9034682e-01   7.6182068e-01   4.3652358e-03   1.3440652e-08
   3.3670000e+03   2.2436786e-12   1.0000000e-06   6.9745206e-01   7.2183159e-01   2.5652667e-01   1.3401816e-08
   3.3680000e+03   1.7667699e-12   1.0000000e-06   2.1790784e-01   6.1799395e-01   3.1967935e-02   1.3368787e-08
   3.3690000e+03   1.4867268e-12   1.0000000e-06   3.0615851e-01   6.9970856e-01   6.4014317e-02   1.3350088e-08
   3.3700000e+03   7.4165376e-13   1.0000000e-06   3.3158423e-01   7.0737352e-01   2.1774324e-02   1.3324409e-08
   3.3710000e+03   1.1484111e-12   1.0000000e-06   8.1864672e-01  -6.5456440e-01   7.2885792e-02   1.3334347e-08
   3.3720000e+03   5.2793606e-13   1.0000000e-06   1.2515806e-01  -3.7438956e-01   5.8992693e-03   1.3349122e-08
   3.3730000e+03   6.4461361e-13   1.0000000e-06   3.3270199e-01  -2.6624461e-01   1.0563130e-02   1.3351471e-08
   3.3740000e+03   7.0216677e-13   1.0000000e-06   1.9014225e-01   2.1512221e-01   1.8540052e-03   1.3348814e-08
   3.3750000e+03   3.6709068e-13   1.0000000e-06   7.2546174e-01  -8.5218947e-02   2.3408121e-03   1.3349148e-08
   3.3760000e+03   3.3754688e-13   1.0000000e-06   1.5190138e-01   1.0063512e-01   1.3714585e-03   1.3347318e-08
   3.3770000e+03   9.4304775e-13   1.0000000e-06   3.0251842e-01   4.2541078e-01   3.9087917e-03   1.3341774e-08
   3.3780000e+03   6.0128443e-13   1.0000000e-06   1.7464769e-01   4.3451114e-01   4.0556406e-03   1.3330041e-08
   3.3790000e+03   5.9240041e-13   1.0000000e-06   8.6297840e-01   4.9784985e-01   2.1562898e-02   1.3327805e-08
   3.3800000e+03   1.6103282e-13   1.0000000e-06   2.1775309e-01  -7.8189980e-02   4.9750341e-04   1.3328325e-08


==> data/quadratic_n16__l3_1_2.dat <==
   1.0000000e+00   6.6927390e-01   1.0000000e-06   9.6923315e+00   3.6815669e-01   9.9138603e-02   3.8716020e+00
   2.0000000e+00   1.6122071e-01   1.0000000e-06   3.1212620e+00   3.6064019e-01   2.3491627e-01   3.6437209e+00
   3.0000000e+00   1.0536933e-01   1.0000000e-06   2.4246913e+00   2.9045875e-01   7.9394853e-02   3.5704406e+00
   4.0000000e+00   4.6049544e-02   1.0000000e-06   8.7627808e-01   3.2995649e-01   1.4838800e-01   3.4322611e+00
   5.0000000e+00   2.6815285e-02   1.0000000e-06   5.3468372e-01   3.2650511e-01   1.1030091e-01   3.3279460e+00
   6.0000000e+00   4.6479748e-02   1.0000000e-06   8.7190153e-01   3.0991067e-01   1.6770436e-01   3.2873826e+00
   7.0000000e+00   1.6282074e-02   1.0000000e-06   7.0304219e-01   3.0147074e-01   1.3971599e-01   3.1792236e+00
   8.0000000e+00   1.6979374e-02   1.0000000e-06   3.2415177e-01   2.8053540e-01   1.2298806e-01   3.1531970e+00
   9.0000000e+00   1.0236791e-02   1.0000000e-06   4.9993847e-01   3.3949298e-01   4.8517085e-02   3.1045967e+00
   1.0000000e+01   3.4690272e-02   1.0000000e-06   7.2093315e-01   3.5769722e-01   2.1391762e-01   3.0018776e+00
   1.1000000e+01   9.0558973e-03   1.0000000e-06   4.7306741e-01   2.7722601e-01   1.1824415e+00   2.9480917e+00
   1.2000000e+01   4.8637207e-03   1.0000000e-06   2.8340121e-01   3.2886261e-01   6.6093345e-02   2.8898774e+00
   1.3000000e+01   1.6662564e-02   1.0000000e-06   3.3459104e-01   4.0059033e-01   1.1439998e-01   2.8277186e+00
   1.4000000e+01   2.1217818e-02   1.0000000e-06   4.0257420e-01   4.0346346e-01   2.1814487e-01   2.6398842e+00
   1.5000000e+01   9.8145690e-03   1.0000000e-06   7.8406348e-01   2.3183393e-01   1.2005280e+00   2.6186963e+00
   1.6000000e+01   6.9695132e-03   1.0000000e-06   2.0259940e-01  -6.6380360e-02   1.3167691e-01   2.6638982e+00
   1.7000000e+01   6.4433079e-03   1.0000000e-06   3.1793209e-01  -6.0835691e-02   1.5507379e-01   2.6843926e+00
   1.8000000e+01   5.9675461e-03   1.0000000e-06   3.4397385e-01   4.8268698e-01   9.6146882e-02   2.6538494e+00
   1.9000000e+01   1.8616568e-02   1.0000000e-06   8.1570777e-01   3.9021015e-01   8.0256138e-02   2.5782083e+00
   2.0000000e+01   8.4577411e-03   1.0000000e-06   3.4624724e-01   3.4705417e-01   9.7990571e-01   2.5277498e+00
   2.1000000e+01   1.0689414e-02   1.0000000e-06   1.3812066e-01   5.4705409e-01   2.8370341e-01   2.3508356e+00
   2.2000000e+01   8.3381052e-03   1.0000000e-06   3.6014188e-01   4.8502426e-01   6.9363996e-01   2.2590169e+00
   2.3000000e+01   1.4469658e-02   1.0000000e-06   4.4198349e-01  -1.0475685e-01   5.2548315e-01   2.3090449e+00
   2.4000000e+01   3.5406784e-03   1.0000000e-06   6.4412167e-01   2.7144501e-01   1.2088164e+00   2.2869094e+00
   2.5000000e+01   7.7664910e-03   1.0000000e-06   1.3668239e-01  -1.9102956e-01   1.2933632e-01   2.3613289e+00
   2.6000000e+01   1.0173527e-02   1.0000000e-06   4.0790111e-01  -1.4903167e-01   1.8142584e-01   2.3699013e+00
   2.7000000e+01   1.5209102e-03   1.0000000e-06   4.2818340e-01   3.5373558e-01   5.4330386e-02   2.3274731e+00
   2.8000000e+01   2.8741639e-03   1.0000000e-06   8.0985060e-01   4.5248040e-01   2.2246592e-02   2.3245517e+00
   2.9000000e+01   1.5579600e-03   1.0000000e-06   1.2492185e+00   5.8709049e-01   2.4177613e-03   2.3212566e+00
   3.0000000e+01   3.3658139e-03   1.0000000e-06   4.2129034e-01   7.2112666e-01   2.3597175e-02   2.2820723e+00
   3.1000000e+01   5.7438341e-03   1.0000000e-06   3.6665091e-01   7.1678934e-01   5.0995843e-01   2.2305132e+00
   3.2000000e+01   4.3543025e-03   1.0000000e-06   2.5954540e-01   6.8781144e-01   1.9284340e-01   2.1938786e+00
   3.3000000e+01   4.6090035e-03   1.0000000e-06   2.4158887e-01   6.8808086e-01   5.3732768e-01   2.0952172e+00
   3.4000000e+01   2.1373891e-03   1.0000000e-06   6.4188288e-01   6.9713750e-01   1.8663051e+00   2.0530904e+00
   3.5000000e+01   4.3840953e-03   1.0000000e-06   2.7984559e-01  -4.3438188e-01   2.3871436e-01   2.0804338e+00
   3.6000000e+01   3.8120178e-03   1.0000000e-06   2.3951792e-01   2.0611925e-01   6.6377724e-02   2.0735930e+00
   3.7000000e+01   3.0791385e-03   1.0000000e-06   2.5414777e-01   8.1426740e-01   9.3752496e-02   1.9186174e+00
   3.8000000e+01   2.5615059e-03   1.0000000e-06   6.0685577e-01   8.0759670e-01   4.8737365e+00   1.8601187e+00
   3.9000000e+01   2.6105332e-03   1.0000000e-06   2.5239908e-01   8.0273415e-01   5.2884819e-01   1.6691576e+00
   4.0000000e+01   3.0426252e-03   1.0000000e-06   3.6473790e-01   8.8760154e-01   1.3476009e+00   1.5457312e+00
   4.1000000e+01   3.7817061e-03   1.0000000e-06   4.1643114e-01   8.5962181e-01   2.9093721e+00   1.3120010e+00
   4.2000000e+01   2.1662347e-03   1.0000000e-06   8.2474843e-01   8.3090907e-01   6.3926038e+00   1.1038975e+00
   4.3000000e+01   1.1538213e-02   1.0000000e-06   8.3243778e-01   8.8429782e-01   1.8126823e+00   9.9501914e-01
   4.4000000e+01   4.9452533e-03   1.0000000e-06   3.0847343e-01   8.5965400e-01   2.8307951e+00   7.1533040e-01
   4.5000000e+01   3.5538391e-03   1.0000000e-06   3.0894477e-01   7.1276791e-01   1.7757037e+00   6.6109411e-01
   4.6000000e+01   7.6345428e-03   1.0000000e-06   2.5658410e-01   2.2841280e-01   2.2415538e-01   6.4819643e-01
   4.7000000e+01   9.3107945e-03   1.0000000e-06   6.2550990e-01  -6.5199188e-01   5.2323282e-01   7.6957781e-01
   4.8000000e+01   2.2476852e-03   1.0000000e-06   7.3159047e-01  -7.2991660e-01   6.6807097e+00   8.3003265e-01
   4.9000000e+01   2.6733918e-03   1.0000000e-06   2.1486828e-01   7.2094080e-01   1.2714243e-01   8.1121806e-01
   5.0000000e+01   3.3876239e-03   1.0000000e-06   2.3082458e-01   8.2547307e-01   3.9737021e-01   6.8424566e-01
   5.1000000e+01   2.8713505e-03   1.0000000e-06   3.6338483e-01   8.5190646e-01   5.9393718e-01   6.0005580e-01
   5.2000000e+01   1.9961825e-03   1.0000000e-06   8.6540190e-01   8.3074739e-01   1.9699921e+00   5.8480195e-01
   5.3000000e+01   2.8931756e-03   1.0000000e-06   2.2478730e-01   8.7255303e-02   2.5492453e-01   5.8304582e-01
   5.4000000e+01   2.9712706e-03   1.0000000e-06   2.0783950e-01  -2.0688390e-01   4.1852587e-01   5.9864948e-01
   5.5000000e+01   1.6588512e-03   1.0000000e-06   2.1990140e-01   7.1841176e-01   1.6054110e-01   5.8162842e-01
   5.6000000e+01   4.6675759e-03   1.0000000e-06   8.3887468e-01   5.9143422e-01   8.3753604e-02   5.6756293e-01
   5.7000000e+01   1.1965957e-03   1.0000000e-06   2.6173278e-01   5.3272950e-01   2.2351019e-01   5.3646519e-01
   5.8000000e+01   1.5716951e-03   1.0000000e-06   2.4122629e-01   1.3460585e-01   9.0642666e-02   5.3210588e-01
   5.9000000e+01   1.4548978e-03   1.0000000e-06   3.4242895e-01   2.4192937e-01   2.8196529e-01   5.2788237e-01
   6.0000000e+01   2.2918898e-03   1.0000000e-06   6.5742258e-01   8.6586411e-01   5.3239573e-02   5.1576306e-01
   6.1000000e+01   2.1173877e-03   1.0000000e-06   3.1973738e-01   8.7153887e-01   4.8103673e-01   4.6270621e-01
   6.2000000e+01   2.2791520e-03   1.0000000e-06   1.4968383e-01   7.2402237e-01   1.7753891e-01   4.3389357e-01
   6.3000000e+01   1.2608897e-03   1.0000000e-06   1.8120914e-01   8.2403547e-01   1.1592397e+00   3.8374049e-01
   6.4000000e+01   2.7753630e-03   1.0000000e-06   8.1706690e-01   7.7435123e-01   1.7218909e+00   3.5273102e-01
   6.5000000e+01   1.1839293e-03   1.0000000e-06   3.2147322e-01   7.2256802e-01   5.5358750e+00   2.7767456e-01
   6.6000000e+01   7.3404544e-04   1.0000000e-06   2.0584141e-01  -4.3864944e-01   4.2588031e+00   2.9575533e-01
   6.7000000e+01   1.1311356e-03   1.0000000e-06   2.3639443e-01  -4.7027489e-01   8.5488026e-01   3.1186782e-01
   6.8000000e+01   2.2363632e-03   1.0000000e-06   7.7222233e-01  -5.7136741e-01   3.8145706e+00   3.2284911e-01
   6.9000000e+01   6.1974481e-04   1.0000000e-06   3.6532796e-01  -5.5710417e-01   2.1133980e+00   3.4841087e-01
   7.0000000e+01   5.5232188e-04   1.0000000e-06   2.1300709e-01   7.4088208e-01   2.4649819e-01   3.4053360e-01
   7.1000000e+01   9.6617966e-04   1.0000000e-06   1.7444338e-01   7.3352181e-01   2.6598811e-01   3.0885090e-01
   7.2000000e+01   1.2282711e-03   1.0000000e-06   8.0994912e-01   6.4294894e-01   1.6314513e+00   3.0384877e-01
   7.3000000e+01   3.8750363e-04   1.0000000e-06   5.0754178e-01   6.3501615e-01   4.9469368e-01   2.9797150e-01
   7.4000000e+01   8.0857566e-04   1.0000000e-06   2.0211576e-01  -4.7789137e-01   1.1574636e-01   3.0658697e-01
   7.5000000e+01   3.7682902e-04   1.0000000e-06   1.6588571e-01  -5.2739738e-01   4.1732870e-01   3.1531479e-01
   7.6000000e+01   7.1664168e-04   1.0000000e-06   5.5532296e-01  -1.3692845e-01   8.6827065e-02   3.1580159e-01
   7.7000000e+01   8.3727099e-04   1.0000000e-06   5.6042279e-01   6.5534554e-01   2.9718612e-02   3.1274641e-01
   7.8000000e+01   2.4667376e-04   1.0000000e-06   4.5318525e-01   5.8536357e-01   4.0297516e-02   3.0554003e-01
   7.9000000e+01   8.6529349e-04   1.0000000e-06   3.0981203e-01   7.5783080e-01   4.1277974e-02   2.9609658e-01
   8.0000000e+01   1.3930132e-03   1.0000000e-06   4.7139052e-01   5.8375230e-01   1.4459225e-01   2.7332374e-01
   8.1000000e+01   5.3148121e-04   1.0000000e-06   7.2671193e-01   8.2279481e-01   3.7316823e+00   2.6036858e-01
   8.2000000e+01   1.3491085e-03   1.0000000e-06   3.2096056e-01   9.1269117e-01   7.7733678e-01   2.1518350e-01
   8.3000000e+01   7.8864315e-04   1.0000000e-06   2.9627659e-01   8.3353454e-01   3.1218937e+00   1.9802494e-01
   8.4000000e+01   6.8572714e-04   1.0000000e-06   1.9102988e-01  -2.7969119e-01   8.7047491e-01   2.0509739e-01
   8.5000000e+01   1.2653850e-03   1.0000000e-06   8.0437432e-01   3.2308055e-01   2.5045294e-01   2.0311384e-01
   8.6000000e+01   6.2700156e-04   1.0000000e-06   2.5484269e-01   3.4660617e-01   3.2833139e-01   1.9795387e-01
   8.7000000e+01   3.6630741e-04   1.0000000e-06   3.0866402e-01   3.7560049e-02   6.0313078e-02   1.9786425e-01
   8.8000000e+01   8.9953032e-05   1.0000000e-06   6.4524282e-01  -1.5293232e-01   1.8720651e-02   1.9846449e-01
   8.9000000e+01   2.8043810e-04   1.0000000e-06   7.1117047e-01   7.1398873e-01   1.1600514e-02   1.9682728e-01
   9.0000000e+01   3.2055894e-04   1.0000000e-06   4.3119806e-01   7.0693439e-01   2.4456624e-01   1.9262056e-01
   9.1000000e+01   1.9490101e-04   1.0000000e-06   2.3223646e-01   7.1456387e-01   1.3993692e-01   1.8786450e-01
   9.2000000e+01   5.1834351e-04   1.0000000e-06   2.8516457e-01   8.5171958e-01   4.8773715e-02   1.8012433e-01
   9.3000000e+01   3.8769748e-04   1.0000000e-06   5.2631232e-01   7.7527003e-01   2.0314501e-01   1.7312873e-01
   9.4000000e+01   2.9126241e-04   1.0000000e-06   7.7631283e-01   7.0501643e-01   1.5248575e-01   1.7196945e-01
   9.5000000e+01   3.8087709e-04   1.0000000e-06   3.7156566e-01  -2.4414976e-01   2.6558136e-02   1.7314118e-01
   9.6000000e+01   1.9090475e-04   1.0000000e-06   2.8468392e-01  -3.8251105e-01   2.7980417e-02   1.7408212e-01
   9.7000000e+01   2.5067126e-04   1.0000000e-06   3.9764477e-01   5.9920104e-01   1.0796456e-02   1.7296248e-01
   9.8000000e+01   2.0711208e-04   1.0000000e-06   7.2677771e-01   5.3993322e-01   9.5364947e-03   1.7251858e-01
   9.9000000e+01   6.5418376e-05   1.0000000e-06   8.0682944e-01   1.5801089e-01   4.3435779e-03   1.7240176e-01
   1.0000000e+02   6.7991682e-05   1.0000000e-06   6.1425333e-01   9.6553467e-01   3.4032451e-03   1.7183533e-01
   1.0100000e+02   5.2819486e-04   1.0000000e-06   2.9642930e-01   9.5285350e-01   4.6971640e-01   1.5273098e-01
   1.0200000e+02   6.1356998e-04   1.0000000e-06   3.4540314e-01   9.6106626e-01   6.3838961e+00   1.2373469e-01
   1.0300000e+02   9.4572159e-04   1.0000000e-06   5.5602458e-01   9.5354569e-01   5.3939004e+00   1.0403683e-01
   1.0400000e+02   4.4980147e-04   1.0000000e-06   7.3173701e-01   9.3815806e-01   2.7618726e+01   8.3340064e-02
   1.0500000e+02   2.4337005e-04   1.0000000e-06   2.2822602e-01   9.2592130e-01   6.5015854e+00   5.3534237e-02
   1.0600000e+02   2.8379013e-04   1.0000000e-06   2.7092844e-01  -6.1891328e-01   1.0267195e+01   6.5567991e-02
   1.0700000e+02   4.7842223e-04   1.0000000e-06   4.1197835e-01  -7.8207943e-01   3.2399237e+00   7.0880740e-02
   1.0800000e+02   4.6336235e-04   1.0000000e-06   7.4696678e-01  -8.0709204e-01   7.8659333e+00   7.8081411e-02
   1.0900000e+02   2.8089004e-04   1.0000000e-06   2.2840434e-01  -7.3160026e-01   1.0303375e+00   8.1831824e-02
   1.1000000e+02   2.2507646e-04   1.0000000e-06   1.2036279e-01   7.9868074e-01   1.0140814e-01   7.8557621e-02
   1.1100000e+02   1.7939171e-04   1.0000000e-06   3.3694722e-01   9.2973156e-01   5.2063663e-02   7.4770191e-02
   1.1200000e+02   2.7240005e-04   1.0000000e-06   6.7769343e-01   9.6467911e-01   9.0572154e-01   7.0695921e-02
   1.1300000e+02   2.5065930e-04   1.0000000e-06   3.5782039e-01   8.9730367e-01   1.5634289e-01   6.9458883e-02
   1.1400000e+02   9.7370581e-05   1.0000000e-06   1.4930813e-01   9.8509075e-01   1.6610305e-01   5.8127461e-02
   1.1500000e+02   2.3375712e-04   1.0000000e-06   4.2384074e-01   9.0583663e-01   3.7303580e+00   5.2068579e-02
   1.1600000e+02   5.2947614e-04   1.0000000e-06   5.8795041e-01   9.7745880e-01   3.5732129e+00   4.0776409e-02
   1.1700000e+02   3.4251730e-04   1.0000000e-06   4.0754870e-01   9.5977159e-01   2.6768024e+01   2.4873065e-02
   1.1800000e+02   8.5299997e-05   1.0000000e-06   4.0143755e-01   9.0183182e-01   6.0955923e+01   1.5085598e-02
   1.1900000e+02   1.4515288e-04   1.0000000e-06   2.4275335e-01  -5.3792624e-01   8.6031467e+00   1.7602512e-02
   1.2000000e+02   3.1744786e-04   1.0000000e-06   5.8568029e-01  -7.8741840e-01   4.8582064e+00   2.2058526e-02
   1.2100000e+02   1.9063466e-04   1.0000000e-06   3.4347107e-01  -8.4166883e-01   2.6554572e+01   3.0169395e-02
   1.2200000e+02   3.1065633e-05   1.0000000e-06   3.9654991e-01  -9.1178248e-01   1.4733111e+01   3.3366114e-02
   1.2300000e+02   1.0178124e-04   1.0000000e-06   1.6972298e-01   9.6660859e-01   8.3585513e-01   2.6686498e-02
   1.2400000e+02   1.7570193e-04   1.0000000e-06   6.2716344e-01   9.5113586e-01   6.9967991e+00   2.3928522e-02
   1.2500000e+02   1.3195951e-04   1.0000000e-06   5.2691669e-01   9.5367434e-01   1.8244165e+01   1.7543762e-02
   1.2600000e+02   1.7223589e-04   1.0000000e-06   4.2262094e-01   9.3552483e-01   5.8038337e+00   1.4610311e-02
   1.2700000e+02   9.4908543e-05   1.0000000e-06   1.4290904e-01   9.3310210e-01   9.1458151e+00   6.0852056e-03
   1.2800000e+02   1.7596997e-04   1.0000000e-06   4.8071557e-01   8.2337943e-01   2.3781865e+01   3.4876125e-03
   1.2900000e+02   1.0309826e-04   1.0000000e-06   7.2749153e-01   1.0632877e-01   7.2613687e+01   3.8223717e-03
   1.3000000e+02   1.6480234e-04   1.0000000e-06   3.9100733e-01  -4.8186950e-01   2.8067169e+00   5.6288747e-03
   1.3100000e+02   5.1252966e-05   1.0000000e-06   2.5233268e-01  -7.6720298e-01   1.4124596e+01   9.9646462e-03
   1.3200000e+02   4.7263557e-05   1.0000000e-06   1.7804316e-01   9.2483018e-01   1.0003325e+00   7.7184064e-03
   1.3300000e+02   8.2438936e-05   1.0000000e-06   7.5938517e-01   8.9981027e-01   1.5689252e+01   6.8795225e-03
   1.3400000e+02   9.8401159e-05   1.0000000e-06   3.1097176e-01   8.9334824e-01   1.3087814e+00   5.8958142e-03
   1.3500000e+02   6.0590011e-05   1.0000000e-06   3.5338085e-01   8.1846814e-01   3.9600192e+00   4.7756574e-03
   1.3600000e+02   1.1006715e-05   1.0000000e-06   1.5403803e-01  -6.8483193e-01   4.1027636e-01   6.2818820e-03
   1.3700000e+02   1.9759842e-05   1.0000000e-06   8.7136782e-01   2.3526121e-01   3.0339674e-01   6.2549295e-03
   1.3800000e+02   2.3885913e-05   1.0000000e-06   5.8867751e-01   3.2287696e-01   4.5903835e-02   6.2100631e-03
   1.3900000e+02   1.0253331e-05   1.0000000e-06   4.2171086e-01   5.5275869e-01   1.4713521e-02   6.1600271e-03
   1.4000000e+02   2.1345426e-05   1.0000000e-06   4.1799280e-01   5.3973703e-01   4.1192531e-02   6.0268572e-03
   1.4100000e+02   3.5406262e-05   1.0000000e-06   3.5815494e-01   4.4311468e-01   1.0722935e-01   5.8908009e-03
   1.4200000e+02   1.4864368e-05   1.0000000e-06   3.7473637e-01   4.9060177e-01   1.0253575e+00   5.7150685e-03
   1.4300000e+02   9.5939421e-06   1.0000000e-06   4.8251836e-01   3.1584860e-01   2.9097574e-01   5.6830966e-03
   1.4400000e+02   3.5163670e-06   1.0000000e-06   2.6061545e-01  -1.0904362e-01   2.5339771e-02   5.7005975e-03
   1.4500000e+02   1.2158147e-05   1.0000000e-06   5.8346981e-01   5.8913970e-01   1.5124698e-01   5.5763294e-03
   1.4600000e+02   7.8634657e-06   1.0000000e-06   4.1250723e-01   6.6497007e-01   6.1195413e-01   5.4368395e-03
   1.4700000e+02   8.0169237e-06   1.0000000e-06   4.8513513e-01   6.7413957e-01   2.8282713e-01   5.3725200e-03
   1.4800000e+02   1.0255376e-05   1.0000000e-06   2.3036039e-01   2.4039030e-01   6.5856343e-02   5.2986085e-03
   1.4900000e+02   8.5367407e-06   1.0000000e-06   5.8275837e-01  -1.2324696e-01   1.8084631e-01   5.3334343e-03
   1.5000000e+02   7.0459661e-06   1.0000000e-06   6.3448615e-01   7.5403075e-01   1.3965362e-01   5.2984208e-03
   1.5100000e+02   3.4739185e-06   1.0000000e-06   4.9525835e-01   2.0861078e-01   4.2927511e-02   5.2556822e-03
   1.5200000e+02   2.1593876e-05   1.0000000e-06   5.2980994e-01   8.9777680e-01   1.1626533e-01   4.7147805e-03
   1.5300000e+02   9.0199796e-06   1.0000000e-06   3.5502453e-01   8.7742239e-01   1.1326177e+01   4.0027386e-03
   1.5400000e+02   1.9396758e-05   1.0000000e-06   6.2781494e-01   8.1467350e-01   1.8547291e+00   3.8161069e-03
   1.5500000e+02   9.8091232e-06   1.0000000e-06   2.2712786e-01   8.3159082e-01   1.5344416e+00   3.2330835e-03
   1.5600000e+02   1.8664196e-05   1.0000000e-06   3.6287400e-01  -1.8358664e-01   1.0348068e+00   3.2779226e-03
   1.5700000e+02   7.5883396e-06   1.0000000e-06   4.5469818e-01  -4.9075476e-01   2.8883677e-01   3.3375957e-03
   1.5800000e+02   1.5291823e-05   1.0000000e-06   4.6156881e-01  -6.5634776e-01   1.0291644e-01   3.5724589e-03
   1.5900000e+02   4.8583254e-06   1.0000000e-06   5.5157819e-01  -6.6418744e-01   9.9939855e-01   3.6475175e-03
   1.6000000e+02   9.3234000e-06   1.0000000e-06   2.1024121e-01   8.3914205e-01   6.8581588e-02   3.4402956e-03
   1.6100000e+02   7.3136354e-06   1.0000000e-06   5.3930081e-01   8.3770915e-01   4.2851672e-01   3.3634863e-03
   1.6200000e+02   8.9978208e-06   1.0000000e-06   2.0686438e-01   8.9879394e-01   2.3227622e-01   3.0172546e-03
   1.6300000e+02   1.0268933e-05   1.0000000e-06   5.8565366e-01   8.9437244e-01   1.5415891e+00   2.8879849e-03
   1.6400000e+02   8.0417229e-06   1.0000000e-06   1.4993522e-01   9.0370907e-01   3.7937260e-01   1.9549731e-03
   1.6500000e+02   8.6789859e-06   1.0000000e-06   5.9769045e-01   8.0964152e-01   5.1831504e+00   1.8291471e-03
   1.6600000e+02   8.7904228e-06   1.0000000e-06   2.7517851e-01   7.8969850e-01   2.2229912e+00   1.6359027e-03
   1.6700000e+02   1.5185312e-05   1.0000000e-06   5.8229413e-01   4.8609594e-01   3.3514459e-01   1.6037079e-03
   1.6800000e+02   5.4209022e-06   1.0000000e-06   3.5043660e-01   6.3602744e-01   1.0354875e-01   1.5035586e-03
   1.6900000e+02   2.3958287e-06   1.0000000e-06   4.9259678e-01  -2.5618104e-02   3.7252231e-02   1.5060347e-03
   1.7000000e+02   5.6141426e-06   1.0000000e-06   5.9661550e-01   4.8173020e-01   5.9260853e-02   1.4954141e-03
   1.7100000e+02   4.2864656e-06   1.0000000e-06   6.7654057e-01   7.6898511e-01   2.3494901e-02   1.4685678e-03
   1.7200000e+02   3.6302170e-06   1.0000000e-06   3.3176583e-01   6.0865129e-01   1.3493748e-01   1.4389515e-03
   1.7300000e+02   2.7941597e-06   1.0000000e-06   2.3406461e-01   7.0895482e-01   4.6038074e-02   1.3927695e-03
   1.7400000e+02   2.4188061e-06   1.0000000e-06   2.2012228e-01   7.4522927e-01   6.8314189e-01   1.3065467e-03
   1.7500000e+02   4.8726155e-06   1.0000000e-06   9.0595891e-01   7.2632623e-01   1.9696131e-01   1.2605945e-03
   1.7600000e+02   2.9259409e-06   1.0000000e-06   7.4450675e-01   7.9212784e-01   4.4073855e-01   1.2332703e-03
   1.7700000e+02   2.9303216e-06   1.0000000e-06   2.5520076e-01   7.8368967e-01   4.4498278e-01   1.1289722e-03
   1.7800000e+02   2.6382616e-06   1.0000000e-06   2.9574280e-01   8.3322105e-01   8.7335391e-01   1.0781640e-03
   1.7900000e+02   4.8812328e-06   1.0000000e-06   2.4105518e-01   8.0696595e-02   3.0108413e-01   1.0746637e-03
   1.8000000e+02   6.5202312e-06   1.0000000e-06   7.3429494e-01   5.4901033e-01   3.9429034e-01   1.0465215e-03
   1.8100000e+02   5.8269056e-06   1.0000000e-06   1.6767550e-01   8.4455582e-01   3.1774314e-01   7.8611602e-04
   1.8200000e+02   6.6900910e-06   1.0000000e-06   3.6360992e-01   7.2140096e-01   1.1464682e+00   7.4650043e-04
   1.8300000e+02   4.0191077e-06   1.0000000e-06   2.0288233e-01   7.0190577e-01   2.2734775e-01   6.8959229e-04
   1.8400000e+02   4.9107373e-06   1.0000000e-06   8.3728698e-01   6.9711014e-01   4.1568867e-01   6.6510981e-04
   1.8500000e+02   1.2365187e-06   1.0000000e-06   1.7046171e-01   6.4241471e-01   1.0165162e-01   6.2383189e-04
   1.8600000e+02   1.4776170e-06   1.0000000e-06   2.8161408e-01   6.5202957e-01   4.2152445e-01   6.0291495e-04
   1.8700000e+02   2.4336426e-06   1.0000000e-06   2.2402451e-01   6.8078344e-01   2.6272165e-01   5.0849346e-04
   1.8800000e+02   1.4831591e-06   1.0000000e-06   7.4746717e-01   4.6909169e-01   3.6236027e+00   5.0190186e-04
   1.8900000e+02   1.9696844e-06   1.0000000e-06   3.1945118e-01  -8.0131058e-02   1.2893012e-01   5.0345650e-04
   1.9000000e+02   5.4130094e-07   1.0000000e-06   2.7937807e-01  -3.8909002e-01   1.5800420e-01   5.3940871e-04
   1.9100000e+02   9.5031879e-07   1.0000000e-06   3.4806722e-01   6.7329066e-01   3.5892621e-01   5.3133689e-04
   1.9200000e+02   2.0128526e-06   1.0000000e-06   6.5167180e-01   7.2799938e-01   6.0803629e-02   5.1969509e-04
   1.9300000e+02   1.6854343e-06   1.0000000e-06   4.3896686e-01   7.0064174e-01   3.3982007e-01   4.8977541e-04
   1.9400000e+02   1.2572205e-06   1.0000000e-06   1.6419418e-01   6.7202773e-01   9.7092398e-01   4.5197743e-04
   1.9500000e+02   1.4311006e-06   1.0000000e-06   2.3801949e-01   7.2600679e-01   6.5618541e-01   4.0139914e-04
   1.9600000e+02   2.1720437e-06   1.0000000e-06   5.5593229e-01  -3.0819923e-01   1.4203220e+00   4.1377182e-04
   1.9700000e+02   1.3364576e-06   1.0000000e-06   6.6663050e-01  -3.6035194e-01   1.8419486e+00   4.2293828e-04
   1.9800000e+02   6.3322981e-07   1.0000000e-06   2.6788011e-01  -4.9218108e-01   3.8039580e-01   4.3319016e-04
   1.9900000e+02   1.4025967e-06   1.0000000e-06   2.8798535e-01   3.7621102e-01   1.8053895e-01   4.2621966e-04
   2.0000000e+02   1.3485400e-06   1.0000000e-06   2.6465223e-01   2.4653710e-01   2.3945378e-01   4.2065668e-04
   2.0100000e+02   6.8595290e-07   1.0000000e-06   7.7525562e-01   4.2245487e-01   2.3038773e-01   4.1813386e-04
   2.0200000e+02   4.3994465e-07   1.0000000e-06   3.5140475e-01  -5.7192539e-02   3.5217627e-02   4.1923391e-04
   2.0300000e+02   8.9543950e-07   1.0000000e-06   3.1877448e-01   4.7046525e-02   6.5120911e-02   4.1881373e-04
   2.0400000e+02   1.4045062e-06   1.0000000e-06   2.5745151e-01   6.7168214e-01   4.2405381e-02   4.0709736e-04
   2.0500000e+02   1.3383795e-06   1.0000000e-06   7.6891835e-01   6.7757390e-01   1.1537647e-01   4.0314232e-04
   2.0600000e+02   8.1211951e-07   1.0000000e-06   3.5164794e-01   6.6569140e-01   4.9946929e-02   3.9651142e-04
   2.0700000e+02   7.5835111e-07   1.0000000e-06   2.1123782e-01   7.3593607e-01   6.6494831e-02   3.7753003e-04
   2.0800000e+02   6.7296429e-07   1.0000000e-06   2.0944289e-01   7.7316805e-01   3.2029223e-01   3.5467571e-04
   2.0900000e+02   6.8286301e-07   1.0000000e-06   7.1452664e-01   8.2258874e-01   6.1206713e-01   3.4911665e-04
   2.1000000e+02   6.6962745e-07   1.0000000e-06   2.3949996e-01   8.4967778e-01   1.9142348e-01   3.3503669e-04
   2.1100000e+02   3.8270392e-07   1.0000000e-06   2.1907746e-01   6.1163154e-01   2.9855080e-01   3.0700772e-04
   2.1200000e+02   1.7995708e-06   1.0000000e-06   4.0452419e-01   8.8134232e-01   4.4109693e-01   1.9826418e-04
   2.1300000e+02   1.3061169e-06   1.0000000e-06   8.3320425e-01   6.9719516e-01   2.7829757e+01   1.7102548e-04
   2.1400000e+02   6.5731396e-07   1.0000000e-06   6.6862686e-01   5.6420138e-01   8.7932543e+00   1.6468263e-04
   2.1500000e+02   7.3101449e-07   1.0000000e-06   1.3520435e-01   4.9590276e-01   2.7902811e-01   1.5929847e-04
   2.1600000e+02   7.6789983e-07   1.0000000e-06   1.6305144e-01  -4.7082588e-01   7.3480039e-01   2.3798241e-04
   2.1700000e+02   7.2625945e-07   1.0000000e-06   5.5345631e-01  -7.0727181e-01   5.3092095e+00   2.4506332e-04
   2.1800000e+02   4.3501867e-07   1.0000000e-06   6.5365860e-01   6.9302707e-01   1.3062392e-01   2.4230742e-04
   2.1900000e+02   3.4557270e-07   1.0000000e-06   3.0177692e-01   8.5074159e-01   4.2295358e-01   1.6420531e-04
   2.2000000e+02   3.5041137e-07   1.0000000e-06   2.3262144e-01   7.7878468e-01   4.6800377e+00   1.4628040e-04
   2.2100000e+02   8.5487197e-07   1.0000000e-06   5.1205336e-01   7.3601620e-01   3.8646760e+00   1.3381312e-04
   2.2200000e+02   4.0317307e-07   1.0000000e-06   6.9878218e-01   6.6827382e-01   1.5000676e+00   1.2577599e-04
   2.2300000e+02   8.3412198e-07   1.0000000e-06   5.8189819e-01   2.2537440e-01   4.1673201e-01   1.2507841e-04
   2.2400000e+02   2.2984512e-07   1.0000000e-06   3.5582071e-01  -3.7891517e-01   7.0130509e-02   1.2865853e-04
   2.2500000e+02   4.3838474e-07   1.0000000e-06   2.9357121e-01   3.7407556e-01   4.3489903e-01   1.2620897e-04
   2.2600000e+02   4.5846628e-07   1.0000000e-06   3.3775534e-01   5.9569764e-01   2.1191474e-01   1.2234384e-04
   2.2700000e+02   2.2282713e-07   1.0000000e-06   3.0979660e-01  -8.4152676e-02   9.3588520e-01   1.2315268e-04
   2.2800000e+02   3.5134660e-07   1.0000000e-06   4.6972401e-01  -3.8391531e-01   4.4112332e-01   1.2449569e-04
   2.2900000e+02   1.5932766e-07   1.0000000e-06   2.2315268e-01   5.6428811e-01   5.7534539e-02   1.2059887e-04
   2.3000000e+02   2.1176226e-07   1.0000000e-06   4.5680955e-01   2.6710027e-01   1.8453184e-01   1.1988583e-04
   2.3100000e+02   3.4348864e-07   1.0000000e-06   3.8970260e-01   7.5669031e-01   2.1782008e-01   1.1502507e-04
   2.3200000e+02   5.4279450e-07   1.0000000e-06   5.1649436e-01   6.6424020e-01   4.8078919e-01   1.0634487e-04
   2.3300000e+02   2.8221829e-07   1.0000000e-06   3.2770691e-01   3.8709490e-01   1.8174580e+00   1.0415584e-04
   2.3400000e+02   5.2322714e-07   1.0000000e-06   4.2165380e-01   5.7096386e-01   4.2258903e-01   9.8289115e-05
   2.3500000e+02   1.6090731e-07   1.0000000e-06   3.6781308e-01   5.7659414e-01   2.1003403e+00   9.1459152e-05
   2.3600000e+02   2.9059735e-07   1.0000000e-06   5.5016755e-01  -1.3593557e-01   7.5604118e-01   9.2146148e-05
   2.3700000e+02   2.2361451e-07   1.0000000e-06   3.6518220e-01  -7.1007399e-02   1.0310405e+00   9.2757077e-05
   2.3800000e+02   1.2303555e-07   1.0000000e-06   3.6162922e-01  -3.7706006e-01   1.3848078e+00   9.4343910e-05
   2.3900000e+02   1.0644863e-07   1.0000000e-06   2.2209907e-01  -3.1579824e-01   2.3005410e-01   9.5235475e-05
   2.4000000e+02   2.1782005e-07   1.0000000e-06   4.6815497e-01   4.6366231e-01   9.0966305e-02   9.3306033e-05
   2.4100000e+02   7.4487719e-08   1.0000000e-06   5.2998232e-01   4.4623667e-01   3.3671619e+00   9.1221300e-05
   2.4200000e+02   1.8833129e-07   1.0000000e-06   3.4925628e-01   6.3004509e-01   2.3395843e-01   8.7957338e-05
   2.4300000e+02   1.9818613e-07   1.0000000e-06   3.1766041e-01   6.3002459e-01   6.2109286e-01   8.5847168e-05
   2.4400000e+02   1.0531421e-07   1.0000000e-06   3.1009298e-01   6.5765437e-01   1.6198832e-01   8.1443029e-05
   2.4500000e+02   1.6851523e-07   1.0000000e-06   7.3085037e-01   6.4451381e-01   6.6202855e-01   8.0367398e-05
   2.4600000e+02   2.4988157e-07   1.0000000e-06   2.5754159e-01   7.2096113e-01   3.7088811e-01   7.0384296e-05
   2.4700000e+02   1.7461533e-07   1.0000000e-06   3.8502914e-01   6.8387404e-01   1.4737678e+00   6.8208488e-05
   2.4800000e+02   2.3824792e-07   1.0000000e-06   1.9230972e-01   7.1991995e-01   4.3141895e-01   6.3119174e-05
   2.4900000e+02   1.6030267e-07   1.0000000e-06   7.2270137e-01   6.6760503e-01   1.7069438e+00   6.0923005e-05
   2.5000000e+02   1.6232028e-07   1.0000000e-06   1.9891572e-01   6.9111818e-01   5.3008263e-01   5.5649984e-05
   2.5100000e+02   1.9132836e-07   1.0000000e-06   4.5030608e-01  -1.7817075e-01   3.0484560e-01   5.6066653e-05
   2.5200000e+02   2.5186495e-07   1.0000000e-06   1.9170887e-01   2.1592843e-02   2.3380524e-01   5.6307717e-05
   2.5300000e+02   2.1583908e-07   1.0000000e-06   7.0886561e-01  -1.5978596e-01   1.7939070e-01   5.7331913e-05
   2.5400000e+02   1.1069266e-07   1.0000000e-06   7.1743634e-01   3.7683903e-01   1.7757933e-01   5.7095169e-05
   2.5500000e+02   4.8164560e-08   1.0000000e-06   6.2618356e-01   2.5651350e-01   6.3391671e-02   5.6275591e-05
   2.5600000e+02   6.1082843e-08   1.0000000e-06   4.7696055e-01   1.4175622e-01   1.1950408e-01   5.6217547e-05
   2.5700000e+02   4.7602246e-08   1.0000000e-06   2.4932920e-01   6.6816273e-01   2.1974410e-02   5.5399759e-05
   2.5800000e+02   3.6155450e-07   1.0000000e-06   7.5492495e-01   6.2552322e-01   2.9361828e-01   5.0710843e-05
   2.5900000e+02   1.3384586e-07   1.0000000e-06   4.8722368e-01   4.5373430e-01   5.3939908e+00   4.8920087e-05
   2.6000000e+02   1.8356021e-07   1.0000000e-06   4.7534970e-01   4.8740125e-01   3.4489515e-01   4.7008700e-05
   2.6100000e+02   9.4961455e-08   1.0000000e-06   3.9798866e-01   5.1260633e-01   1.3961767e+00   4.5991066e-05
   2.6200000e+02   9.9754775e-08   1.0000000e-06   3.1386542e-01  -2.7310120e-01   6.0293868e-01   4.7055987e-05
   2.6300000e+02   5.7126539e-08   1.0000000e-06   5.5197313e-01  -8.7267082e-03   5.7898529e-01   4.7071117e-05
   2.6400000e+02   1.1706428e-07   1.0000000e-06   1.7557884e-01   5.4352177e-01   5.8556341e-02   4.5631692e-05
   2.6500000e+02   9.5050454e-08   1.0000000e-06   4.2141039e-01   4.6859330e-01   1.1820072e-01   4.5319675e-05
   2.6600000e+02   2.7991975e-08   1.0000000e-06   3.5837985e-01  -8.9373703e-03   3.9101085e-02   4.5370129e-05
   2.6700000e+02   4.5507443e-08   1.0000000e-06   7.3089151e-01   6.2423707e-01   5.8497175e-02   4.5266768e-05
   2.6800000e+02   3.3181920e-08   1.0000000e-06   4.9281199e-01   7.8717707e-01   1.6360047e-02   4.4686145e-05
   2.6900000e+02   1.2398758e-07   1.0000000e-06   4.1151924e-01   7.4367198e-01   8.1001739e-01   4.3030335e-05
   2.7000000e+02   6.0198886e-08   1.0000000e-06   2.0911444e-01   7.6135710e-01   5.8365353e-01   4.0691103e-05
   2.7100000e+02   1.2588604e-07   1.0000000e-06   7.1344507e-01   7.8264765e-01   8.7658234e-01   3.9824762e-05
   2.7200000e+02   4.8987041e-08   1.0000000e-06   2.3509316e-01   7.8276611e-01   4.8412438e-01   3.7967916e-05
   2.7300000e+02   8.8956519e-08   1.0000000e-06   2.9401709e-01  -2.6003193e-01   2.0201540e-01   3.8511070e-05
   2.7400000e+02   4.9189344e-08   1.0000000e-06   3.1457150e-01   9.6235126e-02   2.8220104e-01   3.8451648e-05
   2.7500000e+02   6.7958140e-08   1.0000000e-06   6.5712528e-01  -6.1402831e-01   8.9756673e-02   3.8718044e-05
   2.7600000e+02   4.9911616e-08   1.0000000e-06   2.8972688e-01  -5.0296733e-01   7.5018845e-02   3.9468464e-05
   2.7700000e+02   3.4201884e-08   1.0000000e-06   1.8235130e-01   4.1336658e-01   7.1723644e-02   3.9181222e-05
   2.7800000e+02   8.6227185e-08   1.0000000e-06   3.0797930e-01   8.8098404e-01   6.4489267e-02   3.6974512e-05
   2.7900000e+02   1.6038131e-07   1.0000000e-06   6.9198077e-01   8.7854710e-01   7.5671699e-01   3.5448037e-05
   2.8000000e+02   9.4090787e-08   1.0000000e-06   3.2124160e-01   8.6923189e-01   1.0795803e+00   3.1379211e-05
   2.8100000e+02   9.0559590e-08   1.0000000e-06   2.4607475e-01   8.6350530e-01   1.8934035e+00   2.5245629e-05
   2.8200000e+02   4.9634948e-08   1.0000000e-06   3.1202135e-01   8.2917319e-01   4.0245375e+00   2.2682497e-05
   2.8300000e+02   1.8041469e-07   1.0000000e-06   6.4216215e-01  -5.8384164e-01   3.7723760e+00   2.4340673e-05
   2.8400000e+02   8.2031915e-08   1.0000000e-06   4.6043664e-01  -5.9103028e-01   4.2823605e+00   2.6396970e-05
   2.8500000e+02   5.7139336e-08   1.0000000e-06   1.9473279e-01  -6.4655252e-01   7.8824630e-01   2.8148615e-05
   2.8600000e+02   8.5525738e-08   1.0000000e-06   3.4720313e-01   6.8577391e-02   1.4761630e-01   2.8117771e-05
   2.8700000e+02   8.9626513e-08   1.0000000e-06   6.0504538e-01   7.2766678e-01   1.1940709e-01   2.5777738e-05
   2.8800000e+02   4.9242433e-08   1.0000000e-06   8.1716674e-01   6.9499940e-01   1.6786681e+00   2.5312498e-05
   2.8900000e+02   4.5566821e-08   1.0000000e-06   1.8074231e-01  -4.8558625e-01   7.5266232e-02   2.6290432e-05
   2.9000000e+02   4.0011945e-08   1.0000000e-06   3.3818037e-01  -5.3851684e-01   4.3908829e-01   2.7094794e-05
   2.9100000e+02   3.3786248e-08   1.0000000e-06   3.7814933e-01   1.5617545e-01   1.2990831e-01   2.7029574e-05
   2.9200000e+02   9.9564201e-08   1.0000000e-06   7.9634244e-01   6.8070094e-01   5.6557665e-02   2.6013084e-05
   2.9300000e+02   2.4558977e-08   1.0000000e-06   5.0219119e-01   6.6080086e-01   1.5406082e+00   2.5203049e-05
   2.9400000e+02   7.4157041e-08   1.0000000e-06   2.0889634e-01   7.5436921e-01   8.7010056e-02   2.3592737e-05
   2.9500000e+02   5.8330535e-08   1.0000000e-06   2.8502792e-01   4.7268310e-01   4.5727005e-01   2.2986049e-05
   2.9600000e+02   5.5500862e-08   1.0000000e-06   4.8782353e-01   8.9621533e-01   6.1100757e-01   1.9900343e-05
   2.9700000e+02   9.5477237e-08   1.0000000e-06   9.1262346e-01   9.6703913e-01   1.0523904e+00   1.8637534e-05
   2.9800000e+02   9.5547908e-08   1.0000000e-06   2.7093520e-01   9.6260795e-01   5.3050715e+00   1.2798961e-05
   2.9900000e+02   1.1145923e-07   1.0000000e-06   2.6532076e-01   9.5947142e-01   4.1303102e+00   6.7218978e-06
   3.0000000e+02   8.8949469e-08   1.0000000e-06   2.2357667e-01   8.6786199e-01   4.5706859e+01   3.4956253e-06
   3.0100000e+02   1.5719094e-07   1.0000000e-06   7.4824778e-01   3.3648222e-01   2.0059431e+01   4.5952446e-06
   3.0200000e+02   3.8601493e-08   1.0000000e-06   7.6852730e-01  -6.2373727e-01   2.5067537e+01   5.2043228e-06
   3.0300000e+02   4.3007237e-08   1.0000000e-06   2.3443258e-01   7.9909992e-01   1.2402194e+00   3.2645536e-06
   3.0400000e+02   4.4160007e-08   1.0000000e-06   2.7178392e-01   3.0086974e-01   5.2762507e+01   3.5515825e-06
   3.0500000e+02   3.9383512e-08   1.0000000e-06   3.7280434e-01  -3.1912636e-01   4.9427689e+00   3.6483887e-06
   3.0600000e+02   3.4198490e-08   1.0000000e-06   7.8039880e-01   5.5152858e-01   4.3149517e-01   3.5436612e-06
   3.0700000e+02   5.8568482e-09   1.0000000e-06   2.5586308e-01   5.3861303e-01   3.5351485e-01   3.0569235e-06
   3.0800000e+02   1.3147038e-08   1.0000000e-06   4.2166213e-01   2.1743553e-02   1.7486957e+00   3.0678969e-06
   3.0900000e+02   1.7172103e-08   1.0000000e-06   2.3856686e-01   6.5081032e-01   9.3936620e-01   2.6559482e-06
   3.1000000e+02   1.8461184e-08   1.0000000e-06   7.7421445e-01  -9.0599306e-02   3.3369985e+00   2.6951923e-06
   3.1100000e+02   8.6990145e-09   1.0000000e-06   2.9904690e-01  -5.1470138e-03   1.4782358e+00   2.7079467e-06
   3.1200000e+02   9.2506150e-09   1.0000000e-06   2.9237746e-01   8.3364330e-01   3.0335603e-01   2.5392776e-06
   3.1300000e+02   1.0435602e-08   1.0000000e-06   1.2440289e-01   7.9747077e-01   8.9970462e-01   1.7681815e-06
   3.1400000e+02   3.2060891e-08   1.0000000e-06   7.5407091e-01   5.9799818e-01   2.7288347e+00   1.4882088e-06
   3.1500000e+02   1.2364648e-08   1.0000000e-06   6.8033379e-01   3.8899530e-01   5.0503861e+00   1.4135027e-06
   3.1600000e+02   1.3264141e-08   1.0000000e-06   2.9955885e-01   1.5967761e-01   4.1295789e-01   1.3969336e-06
   3.1700000e+02   1.0162687e-08   1.0000000e-06   2.6542959e-01  -7.0223883e-02   1.4165660e+00   1.4356667e-06
   3.1800000e+02   8.8668939e-09   1.0000000e-06   2.9983819e-01  -3.1934239e-01   4.2417857e-01   1.4912801e-06
   3.1900000e+02   5.4860086e-09   1.0000000e-06   8.1133158e-01  -1.7018093e-01   2.5646520e-01   1.4955336e-06
   3.2000000e+02   1.8624150e-09   1.0000000e-06   1.1220299e+00   4.3201385e-01   6.2350728e-02   1.4576773e-06
   3.2100000e+02   5.2436542e-09   1.0000000e-06   3.2958390e-01   8.6602774e-01   1.2636534e-01   1.3014180e-06
   3.2200000e+02   9.6384625e-09   1.0000000e-06   5.4075145e-01   8.9118671e-01   9.4560530e+00   9.7443704e-07
   3.2300000e+02   1.4092909e-08   1.0000000e-06   7.3778794e-01   7.0024023e-01   1.7611504e+01   8.0962762e-07
   3.2400000e+02   8.7813095e-09   1.0000000e-06   2.6342370e-01   6.1255886e-01   3.8265494e+00   6.4911339e-07
   3.2500000e+02   8.0620403e-09   1.0000000e-06   2.5582625e-01   3.1305012e-01   6.5242457e+00   6.1954485e-07
   3.2600000e+02   4.7800929e-09   1.0000000e-06   2.9296201e-01   9.1539514e-02   1.8071166e+00   6.5607228e-07
   3.2700000e+02   1.3429269e-08   1.0000000e-06   7.6660004e-01   6.4461490e-01   7.7209538e+00   5.6709502e-07
   3.2800000e+02   4.1469846e-09   1.0000000e-06   3.4481349e-01   5.7968812e-01   1.0873677e+01   4.8169935e-07
   3.2900000e+02   6.0907059e-09   1.0000000e-06   1.9775595e-01   3.3853965e-01   1.2091908e+00   4.5359210e-07
   3.3000000e+02   3.0506529e-09   1.0000000e-06   3.4679955e-01   3.1327202e-02   7.4819460e-01   4.5342353e-07
   3.3100000e+02   2.6221845e-09   1.0000000e-06   6.4779144e-01   2.5721155e-02   2.3712359e-01   4.6329799e-07
   3.3200000e+02   1.1457831e-09   1.0000000e-06   7.9970355e-01  -9.4770142e-02   1.3006538e+00   4.6428492e-07
   3.3300000e+02   8.2629970e-10   1.0000000e-06   4.7036253e-01   3.3027673e-01   5.5141723e-02   4.5646942e-07
   3.3400000e+02   2.3058861e-09   1.0000000e-06   4.0671345e-01   4.8350993e-01   6.4705706e-01   4.4783539e-07
   3.3500000e+02   3.2655575e-09   1.0000000e-06   1.9569345e-01   5.0699720e-01   1.7171003e-01   4.1418633e-07
   3.3600000e+02   1.8662251e-09   1.0000000e-06   7.3542796e-01   2.9300427e-01   8.0087166e-01   4.0859289e-07
   3.3700000e+02   1.2137541e-09   1.0000000e-06   1.5531344e-01   4.2647583e-02   1.3716147e-01   4.1004369e-07
   3.3800000e+02   2.4507762e-09   1.0000000e-06   3.3445056e-01   2.0609214e-01   1.4497408e-01   4.0202300e-07
   3.3900000e+02   1.8519075e-09   1.0000000e-06   3.6347933e-01   2.6557010e-01   8.2524426e-01   3.9304837e-07
   3.4000000e+02   1.7773753e-09   1.0000000e-06   7.8195287e-01   4.4218229e-01   2.1656065e-01   3.9072513e-07
   3.4100000e+02   5.3127268e-10   1.0000000e-06   1.0110117e+00  -2.5077181e-02   8.0922781e-02   3.9279190e-07
   3.4200000e+02   1.7848569e-09   1.0000000e-06   3.0007967e-01   5.3783794e-01   2.3840922e-01   3.5140892e-07
   3.4300000e+02   1.5214868e-09   1.0000000e-06   5.5214147e-01   5.2759076e-01   2.0421033e+00   3.4011142e-07
   3.4400000e+02   1.5493999e-09   1.0000000e-06   6.6136773e-01   5.9446790e-01   3.0834793e-01   3.3248564e-07
   3.4500000e+02   1.0136158e-09   1.0000000e-06   1.9079040e-01   1.2767917e-01   2.5371075e-01   3.2976453e-07
   3.4600000e+02   8.5652186e-10   1.0000000e-06   1.8761430e-01  -2.7359866e-01   6.4147103e-01   3.3795731e-07
   3.4700000e+02   7.7674464e-10   1.0000000e-06   4.2843903e-01   1.4275690e-01   8.2588901e-02   3.3747690e-07
   3.4800000e+02   7.5887299e-10   1.0000000e-06   7.7873642e-01   2.2553776e-01   5.6353683e-02   3.3546020e-07
   3.4900000e+02   7.5938293e-10   1.0000000e-06   2.2500908e-01   3.5437987e-01   1.5291373e-01   3.2725103e-07
   3.5000000e+02   1.3007768e-09   1.0000000e-06   1.6268311e-01   6.0132268e-01   2.6515695e-01   3.0315037e-07
   3.5100000e+02   1.1331635e-09   1.0000000e-06   4.2138534e-01   6.0112199e-01   7.9938560e-01   2.9429487e-07
   3.5200000e+02   9.1582475e-10   1.0000000e-06   6.5452562e-01   5.8831531e-01   5.0079618e-01   2.5791938e-07
   3.5300000e+02   8.5454554e-10   1.0000000e-06   8.3732381e-01   4.2023554e-01   1.9053787e+00   2.5478783e-07
   3.5400000e+02   8.0538228e-10   1.0000000e-06   1.4438123e-01   2.2547932e-02   8.0188361e-02   2.5514606e-07
   3.5500000e+02   8.7685061e-10   1.0000000e-06   3.1918117e-01   4.2449271e-01   9.9163343e-02   2.5003849e-07
   3.5600000e+02   6.1860156e-10   1.0000000e-06   2.3394634e-01   4.3731980e-01   1.6943024e-01   2.4152753e-07
   3.5700000e+02   2.8266569e-10   1.0000000e-06   8.5548102e-01   4.3952014e-01   1.3404043e-01   2.3486342e-07
   3.5800000e+02   6.2177792e-10   1.0000000e-06   8.9145860e-01   6.8472388e-01   6.7038177e-02   2.3218593e-07
   3.5900000e+02   5.3051016e-10   1.0000000e-06   4.3195615e-01   5.8151723e-01   1.2803249e-01   2.2794438e-07
   3.6000000e+02   5.9702847e-10   1.0000000e-06   3.4009261e-01   5.1632901e-01   2.6922484e-02   2.2637532e-07
   3.6100000e+02   1.6264781e-10   1.0000000e-06   6.4789015e-01  -1.9681263e-01   1.0489774e-02   2.2685463e-07
   3.6200000e+02   1.0937579e-10   1.0000000e-06   6.6668834e-01   8.1013765e-01   7.0350638e-03   2.2556364e-07
   3.6300000e+02   7.1161390e-10   1.0000000e-06   6.1321388e-01   8.2040733e-01   5.9225546e-01   2.1876578e-07
   3.6400000e+02   6.5312007e-10   1.0000000e-06   2.5344666e-01   7.9824613e-01   1.4018623e-01   2.1269578e-07
   3.6500000e+02   3.6145138e-10   1.0000000e-06   1.4572329e-01   8.2028334e-01   6.5991218e-01   1.8500380e-07
   3.6600000e+02   5.6962628e-10   1.0000000e-06   4.4709162e-01   7.6967863e-01   1.1363575e+00   1.7999611e-07
   3.6700000e+02   3.3095098e-10   1.0000000e-06   5.5474976e-01   8.3981479e-01   1.6650862e-01   1.6760865e-07
   3.6800000e+02   3.8802360e-10   1.0000000e-06   4.6396972e-01  -3.0881945e-01   1.0579934e+00   1.6940200e-07
   3.6900000e+02   5.2212493e-10   1.0000000e-06   2.5647205e-01  -5.2892158e-01   1.3862932e-01   1.8291228e-07
   3.7000000e+02   6.4221295e-10   1.0000000e-06   4.5375509e-01   8.7453099e-01   4.0114112e-01   1.7494790e-07
   3.7100000e+02   9.0915099e-10   1.0000000e-06   4.8535662e-01   9.1491913e-01   4.0722888e-01   1.4308100e-07
   3.7200000e+02   4.3075260e-10   1.0000000e-06   6.7521777e-01   8.7586216e-01   8.2842329e+00   1.3504422e-07
   3.7300000e+02   3.4475988e-10   1.0000000e-06   1.5590843e-01   8.9051797e-01   8.1022230e-01   1.1138243e-07
   3.7400000e+02   3.2422546e-10   1.0000000e-06   3.3749809e-01   8.4916236e-01   8.4745986e+00   8.7728506e-08
   3.7500000e+02   2.5881514e-10   1.0000000e-06   2.7199761e-01   6.9540514e-01   1.1582705e+01   7.7531610e-08
   3.7600000e+02   3.3865128e-10   1.0000000e-06   7.8769022e-01  -5.1882099e-01   6.7923032e-01   8.5109585e-08
   3.7700000e+02   3.1114053e-10   1.0000000e-06   6.8447100e-01  -2.4865701e-01   5.4092088e+00   8.6074453e-08
   3.7800000e+02   3.1813095e-10   1.0000000e-06   2.9508965e-01  -3.5904965e-01   2.7784184e-01   9.7257052e-08
   3.7900000e+02   3.4312626e-10   1.0000000e-06   3.7028309e-01   9.8700752e-01   7.1179154e-01   3.0994342e-08
   3.8000000e+02   3.9172997e-10   1.0000000e-06   6.4191204e-01   8.6276199e-01   1.5133026e+02   2.3550642e-08
   3.8100000e+02   2.9249650e-10   1.0000000e-06   7.1793450e-01   7.9061407e-01   2.5674119e+01   1.7090131e-08
   3.8200000e+02   2.3984046e-10   1.0000000e-06   1.1193137e-01   6.3987528e-01   4.6589890e+00   1.5904386e-08
   3.8300000e+02   1.1035981e-10   1.0000000e-06   1.8982611e-01  -5.2096854e-01   4.1567851e+01   3.1970825e-08
   3.8400000e+02   2.8693645e-10   1.0000000e-06   5.4222668e-01   9.5856850e-01   1.1745051e+01   2.0990517e-08
   3.8500000e+02   3.0624437e-10   1.0000000e-06   8.0485610e-01   9.0367710e-01   1.2231443e+02   1.2677071e-08
   3.8600000e+02   2.1059409e-10   1.0000000e-06   2.7584147e-01   7.1898789e-01   1.3090170e+01   9.6471336e-09
   3.8700000e+02   2.4262497e-10   1.0000000e-06   1.8074913e-01   4.9426955e-01   3.1776375e+00   8.4384532e-09
   3.8800000e+02   1.9984010e-10   1.0000000e-06   2.3881283e-01   7.3065055e-02   1.5926786e+00   1.0396048e-08
   3.8900000e+02   9.9737229e-11   1.0000000e-06   9.1117092e-01  -4.8515745e-01   5.0410642e+00   1.0600734e-08
   3.9000000e+02   2.0928478e-11   1.0000000e-06   1.0174920e+00   5.0010196e-01   1.4796236e-01   9.9098455e-09
   3.9100000e+02   6.4071166e-11   1.0000000e-06   2.5820645e-01   3.1553868e-01   9.8878659e-02   9.6455785e-09
   3.9200000e+02   4.1535889e-11   1.0000000e-06   1.9495525e-01  -7.2294053e-02   3.4725538e-01   9.9084605e-09
   3.9300000e+02   3.5809049e-11   1.0000000e-06   8.9104772e-01   1.4761159e-01   5.9769617e-01   9.8265014e-09
   3.9400000e+02   2.4301318e-11   1.0000000e-06   8.4446130e-01   1.0729250e-01   1.5820643e-01   9.8165518e-09
   3.9500000e+02   1.8428987e-11   1.0000000e-06   6.8469289e-01   3.6958445e-01   3.9907529e-02   9.6786133e-09
   3.9600000e+02   5.8749993e-11   1.0000000e-06   3.3361439e-01   4.7339177e-01   2.9396139e-01   9.3628835e-09
   3.9700000e+02   4.2421477e-11   1.0000000e-06   1.8542163e-01   3.8617275e-01   4.3502330e-01   8.7797551e-09
   3.9800000e+02   3.6194003e-11   1.0000000e-06   8.9832827e-01   2.1851829e-01   9.1210391e-01   8.7284874e-09
   3.9900000e+02   5.3485040e-11   1.0000000e-06   2.2604749e-01   2.2808768e-01   1.6561772e-01   8.5924940e-09
   4.0000000e+02   2.0930940e-11   1.0000000e-06   2.5097898e-01  -1.2576282e-02   1.0362804e-01   8.6496386e-09
   4.0100000e+02   1.9656839e-11   1.0000000e-06   3.2934046e-01   3.3113686e-01   1.5962401e-01   8.5940320e-09
   4.0200000e+02   2.5316751e-11   1.0000000e-06   7.4047552e-01   3.8706854e-01   2.7850047e-02   8.5484229e-09
   4.0300000e+02   1.0515265e-11   1.0000000e-06   3.1510759e-01   3.1119892e-01   1.3328555e-01   8.3886251e-09
   4.0400000e+02   2.1323788e-11   1.0000000e-06   2.0947690e-01   4.4946941e-01   1.9397170e-01   7.7940048e-09
   4.0500000e+02   1.8134285e-11   1.0000000e-06   3.3366434e-01   2.3867738e-01   3.1820104e+00   7.6461562e-09
   4.0600000e+02   2.8316036e-11   1.0000000e-06   8.1266649e-01   4.5113948e-01   8.8309606e-02   7.6084513e-09
   4.0700000e+02   2.2124102e-11   1.0000000e-06   5.1675745e-01   1.9039313e-02   4.7857067e-02   7.6102313e-09
   4.0800000e+02   1.2621469e-11   1.0000000e-06   1.2395584e-01  -1.2709145e-01   2.7503171e-01   7.6942591e-09
   4.0900000e+02   1.7547286e-11   1.0000000e-06   3.8145439e-01   7.1728274e-01   1.1609650e-01   7.3804574e-09
   4.1000000e+02   3.1082702e-11   1.0000000e-06   5.5862932e-01   7.2576465e-01   2.5775272e-01   7.0428994e-09
   4.1100000e+02   2.3847959e-11   1.0000000e-06   5.1131413e-01   7.3595043e-01   1.9742506e+00   6.4303115e-09
   4.1200000e+02   1.9560019e-11   1.0000000e-06   1.3122428e-01   6.2285652e-01   4.9269087e+00   5.4229579e-09
   4.1300000e+02   1.4805185e-11   1.0000000e-06   1.7132435e-01   4.4881989e-01   3.6080071e+00   4.9951073e-09
   4.1400000e+02   2.2179814e-11   1.0000000e-06   5.8850414e-01  -1.9947908e-01   4.0210457e+00   5.0670521e-09
   4.1500000e+02   3.4680770e-11   1.0000000e-06   5.6120944e-01  -2.2643627e-01   4.8593882e+00   5.2946005e-09
   4.1600000e+02   1.6831859e-11   1.0000000e-06   2.7171463e-01  -2.0839592e-01   1.8571308e+00   5.3670557e-09
   4.1700000e+02   1.4381023e-11   1.0000000e-06   1.8284194e-01   1.7127490e-01   4.8088344e-02   5.3464652e-09
   4.1800000e+02   9.2637118e-12   1.0000000e-06   5.2706167e-01   4.8516925e-01   4.7087719e-02   5.2289584e-09
   4.1900000e+02   1.2414854e-11   1.0000000e-06   7.0283270e-01   5.3599833e-01   3.8540763e-01   5.1625419e-09
   4.2000000e+02   7.8913344e-12   1.0000000e-06   2.2114063e-01   6.2518498e-01   6.8988465e-02   5.1073488e-09
   4.2100000e+02   4.5931564e-12   1.0000000e-06   1.4160918e-01   5.3477126e-01   3.0152129e-02   5.0266799e-09
   4.2200000e+02   2.2952774e-11   1.0000000e-06   3.9832142e-01   7.0931907e-01   1.6863389e-01   4.8786505e-09
   4.2300000e+02   2.1276256e-11   1.0000000e-06   3.8871519e-01   6.5267634e-01   1.1740721e+00   4.4445710e-09
   4.2400000e+02   1.2261571e-11   1.0000000e-06   3.1338403e-01   6.5234497e-01   1.2871322e+00   4.2200371e-09
   4.2500000e+02   8.5044158e-12   1.0000000e-06   2.7454703e-01   6.5654076e-01   6.6919062e-01   3.7940763e-09
   4.2600000e+02   1.9303030e-11   1.0000000e-06   5.7084531e-01  -2.8719700e-01   1.8117360e+00   3.8612547e-09
   4.2700000e+02   1.0818100e-11   1.0000000e-06   3.8928725e-01  -4.4172262e-01   1.2817958e+00   4.0075151e-09
   4.2800000e+02   1.2820208e-11   1.0000000e-06   3.7334180e-01  -3.9088507e-01   1.0575225e+00   4.0611135e-09
   4.2900000e+02   9.1660893e-12   1.0000000e-06   1.3373780e-01   1.7254091e-01   7.8999612e-02   4.0365294e-09
   4.3000000e+02   7.5878100e-12   1.0000000e-06   5.0087067e-01   5.5050084e-01   1.7797620e-01   3.9405122e-09
   4.3100000e+02   5.2904663e-12   1.0000000e-06   4.2296804e-01   5.8503191e-01   5.9031961e-01   3.8572599e-09
   4.3200000e+02   6.1725781e-12   1.0000000e-06   4.4697883e-01   3.5361280e-01   2.6353993e-01   3.8461414e-09
   4.3300000e+02   3.1880717e-12   1.0000000e-06   6.6317130e-01  -3.5030431e-01   1.8266825e-02   3.8713120e-09
   4.3400000e+02   7.1309956e-12   1.0000000e-06   4.7389728e-01   7.1119185e-01   3.8376083e-01   3.8058350e-09
   4.3500000e+02   6.9097474e-12   1.0000000e-06   4.5379777e-01   7.2176474e-01   5.0825236e-01   3.6351734e-09
   4.3600000e+02   6.8922014e-12   1.0000000e-06   2.3560277e-01   7.5914146e-01   2.7535222e+00   3.4038107e-09
   4.3700000e+02   9.6416699e-12   1.0000000e-06   3.3296984e-01   6.7311759e-01   6.9182176e-01   3.3065353e-09
   4.3800000e+02   4.0469257e-12   1.0000000e-06   4.2044479e-01   7.0119196e-01   2.7727522e-01   3.0029407e-09
   4.3900000e+02   5.6577094e-12   1.0000000e-06   7.3162323e-01   7.0965683e-01   2.5807300e+00   2.9602818e-09
   4.4000000e+02   4.1554965e-12   1.0000000e-06   2.1022309e-01   8.5138278e-01   2.7209807e-01   2.6259046e-09
   4.4100000e+02   7.3852773e-12   1.0000000e-06   3.9135424e-01   5.5385888e-01   9.1788744e-01   2.5455617e-09
   4.4200000e+02   4.5112455e-12   1.0000000e-06   3.3217794e-01   5.1056641e-01   8.7332503e-01   2.4775038e-09
   4.4300000e+02   1.0108452e-11   1.0000000e-06   7.0642125e-01  -3.0640317e-01   7.5115203e-01   2.5155796e-09
   4.4400000e+02   6.9590416e-12   1.0000000e-06   1.4754907e-01  -4.0979742e-01   1.1765383e+00   2.8984742e-09
   4.4500000e+02   7.8608226e-12   1.0000000e-06   2.4001153e-01   7.0866927e-01   6.0312106e-01   2.7479467e-09
   4.4600000e+02   1.3435875e-11   1.0000000e-06   4.8532491e-01   9.0110389e-01   3.2989669e-01   2.5456228e-09
   4.4700000e+02   1.6842549e-11   1.0000000e-06   6.6127881e-01   8.2340258e-01   2.7950760e+00   2.1940157e-09
   4.4800000e+02   9.0728719e-12   1.0000000e-06   3.8034652e-01   7.3008836e-01   1.4664231e+01   1.8590082e-09
   4.4900000e+02   1.1365377e-11   1.0000000e-06   1.2464297e-01   1.8987736e-01   3.6195082e-01   1.8345170e-09
   4.5000000e+02   1.0399041e-11   1.0000000e-06   4.4521448e-01  -6.2262665e-01   5.4330899e-01   1.9145731e-09
   4.5100000e+02   1.1813456e-11   1.0000000e-06   4.6266036e-01  -6.3573499e-01   2.1035496e+00   2.0836743e-09
   4.5200000e+02   3.5402163e-12   1.0000000e-06   4.5247004e-01  -6.7217596e-01   2.7010413e+00   2.1437736e-09
   4.5300000e+02   3.7296400e-12   1.0000000e-06   1.0110051e-01   7.3830571e-01   3.1330556e-01   1.9093127e-09
   4.5400000e+02   2.0587251e-12   1.0000000e-06   4.9197362e-01   8.7085697e-01   2.2603433e-01   1.5480799e-09
   4.5500000e+02   5.2513398e-12   1.0000000e-06   7.1555228e-01   7.3022976e-01   5.6316694e+00   1.4990654e-09
   4.5600000e+02   1.4969901e-12   1.0000000e-06   5.1600792e-01   5.0937324e-01   5.9485130e-01   1.4714585e-09
   4.5700000e+02   2.2264078e-12   1.0000000e-06   3.7304941e-01   8.2076398e-01   2.3430838e-01   1.4362971e-09
   4.5800000e+02   5.4008535e-12   1.0000000e-06   1.4409082e-01   8.5298992e-01   8.9602821e-01   9.4884099e-10
   4.5900000e+02   3.5759513e-12   1.0000000e-06   5.3411379e-01   6.7462866e-01   3.3232267e+01   8.7050648e-10
   4.6000000e+02   4.7686206e-12   1.0000000e-06   3.8915550e-01   6.2869217e-01   2.0162636e+01   7.9151431e-10
   4.6100000e+02   5.3614666e-12   1.0000000e-06   3.6132129e-01   7.1280376e-01   1.4881284e+00   6.1719651e-10
   4.6200000e+02   3.3446616e-12   1.0000000e-06   2.3698176e-01   5.6720876e-01   7.5456766e+00   5.4791769e-10
   4.6300000e+02   5.2777984e-12   1.0000000e-06   5.7222111e-01   2.5208906e-01   5.2742682e-01   5.3994414e-10
   4.6400000e+02   3.7914707e-12   1.0000000e-06   4.0009362e-01   3.3423008e-01   2.0630270e-01   5.2396503e-10
   4.6500000e+02   2.0295386e-12   1.0000000e-06   2.5493568e-01   5.3461553e-01   3.2912034e-01   5.0223998e-10
   4.6600000e+02   2.7234571e-12   1.0000000e-06   3.3923112e-01   5.2811179e-01   9.8109495e-02   4.8967596e-10
   4.6700000e+02   3.6860778e-12   1.0000000e-06   4.5974332e-01   4.4893969e-01   1.8406842e-01   4.7116769e-10
   4.6800000e+02   1.4566813e-12   1.0000000e-06   3.8660255e-01   4.7455141e-01   6.5357387e-01   4.5416645e-10
   4.6900000e+02   2.1546552e-12   1.0000000e-06   1.5361880e-01   7.4081611e-01   2.6626802e-01   4.1138280e-10
   4.7000000e+02   2.5622340e-12   1.0000000e-06   3.2798443e-01   7.8225362e-01   3.2691753e-01   3.8565102e-10
   4.7100000e+02   3.7493889e-12   1.0000000e-06   4.8098976e-01   7.7364383e-01   5.8481401e-01   3.4389101e-10
   4.7200000e+02   2.3990134e-12   1.0000000e-06   5.5968748e-01   7.4498933e-01   1.3281798e+00   3.2318548e-10
   4.7300000e+02   1.8510760e-12   1.0000000e-06   9.6498277e-02   7.8006383e-01   4.7826457e-01   2.2451117e-10
   4.7400000e+02   2.7537934e-12   1.0000000e-06   3.5140672e-01   6.3726254e-01   8.0649214e-01   1.8082004e-10
   4.7500000e+02   2.4917813e-12   1.0000000e-06   5.8703034e-01   3.2600996e-01   3.2082993e+00   1.7244057e-10
   4.7600000e+02   1.7996453e-12   1.0000000e-06   7.6090809e-01   1.5719314e-01   1.3637695e+00   1.7074825e-10
   4.7700000e+02   1.2792236e-12   1.0000000e-06   2.4626647e-01   1.6629687e-01   1.8554213e-01   1.6883825e-10
   4.7800000e+02   2.1279155e-13   1.0000000e-06   4.7882458e-01   2.6583486e-02   8.1581027e-02   1.6903376e-10


==> data/quadratic_n16__l3_1_3.dat <==
   1.0000000e+00   5.5255714e-01   1.0000000e-06   2.7103861e+00   3.9091518e-01   1.2502339e-01   3.8322500e+00
   2.0000000e+00   1.9298464e-01   1.0000000e-06   9.9392763e-01   4.1996967e-01   2.0669449e-01   3.5726597e+00
   3.0000000e+00   1.2291533e-01   1.0000000e-06   5.5099930e-01   4.5635189e-01   1.1334214e-01   3.4069739e+00
   4.0000000e+00   9.6264544e-02   1.0000000e-06   5.8568836e-01   5.5452302e-01   2.1054661e-01   3.0678357e+00
   5.0000000e+00   9.3894283e-02   1.0000000e-06   7.4180787e-01   5.9411030e-01   2.6486719e-01   2.8452888e+00
   6.0000000e+00   6.0347806e-02   1.0000000e-06   6.5719990e-01   7.1764686e-01   1.2061292e-01   2.6099729e+00
   7.0000000e+00   6.2142857e-02   1.0000000e-06   7.1861440e-01   7.8164742e-01   2.7905855e-01   2.3363894e+00
   8.0000000e+00   1.1140320e-01   1.0000000e-06   6.9573015e-01   9.3277228e-01   1.9318038e-01   1.9222849e+00
   9.0000000e+00   1.6208628e-01   1.0000000e-06   6.9388768e-01   9.5686134e-01   1.1698403e+00   9.0726272e-01
   1.0000000e+01   1.2085343e-01   1.0000000e-06   7.2896641e-01   9.2650700e-01   3.8798850e+00   3.4365253e-01
   1.1000000e+01   5.7292016e-02   1.0000000e-06   7.0002318e-01   2.3837228e-01   7.5000720e+00   6.5400497e-01
   1.2000000e+01   3.2882342e-02   1.0000000e-06   7.4740736e-01   4.0739127e-01   8.6316452e-01   6.1027564e-01
   1.3000000e+01   1.9136530e-02   1.0000000e-06   4.5770536e-01   9.6842466e-01   7.1317431e-01   2.1774650e-01
   1.4000000e+01   2.2911998e-02   1.0000000e-06   8.6204595e-01   8.6041606e-01   1.0174847e+01   1.2125159e-01
   1.5000000e+01   1.4841507e-02   1.0000000e-06   7.0935273e-01   6.8023409e-01   2.5186333e+00   8.9088115e-02
   1.6000000e+01   7.3654475e-03   1.0000000e-06   6.4349852e-01   6.8694008e-01   9.1396394e-01   6.7905604e-02
   1.7000000e+01   5.4472661e-03   1.0000000e-06   5.1133931e-01   7.3688926e-01   5.4703703e-01   4.7681055e-02
   1.8000000e+01   8.3724234e-03   1.0000000e-06   6.6048871e-01   8.1653751e-01   8.8149570e-01   2.7699617e-02
   1.9000000e+01   4.6775582e-03   1.0000000e-06   6.6581614e-01   7.1633118e-01   8.7204920e-01   2.0828960e-02
   2.0000000e+01   2.0569780e-03   1.0000000e-06   4.6899642e-01   4.4367021e-01   7.1606432e-01   1.9509913e-02
   2.1000000e+01   2.1855448e-03   1.0000000e-06   5.1929775e-01   7.6980491e-01   3.3314468e-01   1.5088020e-02
   2.2000000e+01   9.8739058e-04   1.0000000e-06   4.3217182e-01   9.0862303e-01   3.2653518e-01   1.0809074e-02
   2.3000000e+01   1.0911676e-03   1.0000000e-06   6.1435604e-01   9.5722279e-01   5.4380227e-01   5.4544716e-03
   2.4000000e+01   6.5191420e-04   1.0000000e-06   6.7872071e-01   9.5361563e-01   2.8811821e+00   2.0773984e-03
   2.5000000e+01   3.5133628e-04   1.0000000e-06   6.2687142e-01   8.7243017e-01   2.7606925e+00   1.4642997e-03
   2.6000000e+01   3.6586389e-04   1.0000000e-06   6.6071811e-01   6.8672362e-01   1.4851442e+00   1.0675636e-03
   2.7000000e+01   6.4288556e-05   1.0000000e-06   4.8260864e-01   7.2986184e-01   7.0780785e-01   7.3016048e-04
   2.8000000e+01   4.0461270e-05   1.0000000e-06   5.3554987e-01   2.8162786e-01   2.6800023e-01   7.0884997e-04
   2.9000000e+01   2.0265457e-05   1.0000000e-06   6.5692480e-01   3.9813145e-01   6.5749178e-02   6.9161722e-04
   3.0000000e+01   1.0469894e-05   1.0000000e-06   4.3162617e-01   5.1481893e-01   1.4499113e-01   6.4574018e-04
   3.1000000e+01   1.9268991e-05   1.0000000e-06   6.6469570e-01   7.5190469e-01   1.3002655e-01   5.8523150e-04
   3.2000000e+01   1.8041906e-05   1.0000000e-06   7.1489709e-01   8.5581761e-01   2.7699641e-01   4.5430335e-04
   3.3000000e+01   1.7226883e-05   1.0000000e-06   8.3121182e-01   8.5955136e-01   6.9437016e-01   3.8861156e-04
   3.4000000e+01   1.7479930e-05   1.0000000e-06   7.0708758e-01   9.3598995e-01   3.4836664e-01   2.6619863e-04
   3.5000000e+01   1.3011023e-05   1.0000000e-06   7.5316309e-01   9.0140325e-01   2.8969727e+00   1.8410034e-04
   3.6000000e+01   9.8714312e-06   1.0000000e-06   6.6276386e-01   9.4497049e-01   9.2755133e-01   1.0712350e-04
   3.7000000e+01   6.4635302e-06   1.0000000e-06   7.4571805e-01   9.2228399e-01   3.0900183e+00   4.4404741e-05
   3.8000000e+01   6.3691584e-06   1.0000000e-06   7.7074387e-01   6.6994743e-01   2.6451804e+00   3.2968698e-05
   3.9000000e+01   2.9774841e-06   1.0000000e-06   6.4121250e-01   6.0115137e-01   6.0708337e-01   2.8114173e-05
   4.0000000e+01   2.0840021e-06   1.0000000e-06   4.4571073e-01   4.1360608e-01   6.1222735e-01   2.6198735e-05
   4.1000000e+01   2.0908874e-06   1.0000000e-06   6.7859103e-01   4.8335151e-01   7.0043170e-01   2.3198776e-05
   4.2000000e+01   2.2308192e-06   1.0000000e-06   5.6146455e-01   7.8383474e-01   5.9438161e-01   1.5061270e-05
   4.3000000e+01   2.5034462e-06   1.0000000e-06   6.9121815e-01   8.9555912e-01   7.5181125e-01   7.0424491e-06
   4.4000000e+01   1.1198366e-06   1.0000000e-06   6.3375669e-01   7.1587405e-01   1.2677967e+00   4.9510189e-06
   4.5000000e+01   4.3908299e-07   1.0000000e-06   4.5888014e-01   2.0671740e-01   8.5503757e-01   5.8110431e-06
   4.6000000e+01   4.8339777e-07   1.0000000e-06   6.2289998e-01   2.0388508e-01   4.2694360e-01   5.6892539e-06
   4.7000000e+01   1.6289319e-07   1.0000000e-06   4.9274533e-01   7.0648115e-01   1.2898625e-01   5.1968298e-06
   4.8000000e+01   1.2037152e-07   1.0000000e-06   4.8579791e-01   8.2937886e-01   1.5139203e-01   4.5655173e-06
   4.9000000e+01   2.6118055e-07   1.0000000e-06   7.5737142e-01   7.8785733e-01   5.9252220e-01   3.5976383e-06
   5.0000000e+01   1.9726309e-07   1.0000000e-06   7.2087721e-01   7.6381278e-01   4.9347222e-01   2.9753106e-06
   5.1000000e+01   1.1512283e-07   1.0000000e-06   7.0051157e-01   6.7821719e-01   6.1652336e-01   2.6855173e-06
   5.2000000e+01   1.8880072e-07   1.0000000e-06   5.4825780e-01   4.7057767e-01   1.6494178e-01   2.5077181e-06
   5.3000000e+01   5.3085004e-08   1.0000000e-06   3.9981862e-01   3.3501043e-01   8.0127907e-02   2.4477347e-06
   5.4000000e+01   4.1343125e-08   1.0000000e-06   5.7974421e-01   7.1374518e-01   7.0885678e-02   2.3270687e-06
   5.5000000e+01   1.0320087e-07   1.0000000e-06   6.9502053e-01   7.9870628e-01   2.3341935e-01   1.9212311e-06
   5.6000000e+01   6.5480428e-08   1.0000000e-06   7.1086040e-01   8.5060012e-01   5.2459409e-01   1.5159231e-06
   5.7000000e+01   9.2561348e-08   1.0000000e-06   7.7838679e-01   7.9821605e-01   3.6900488e-01   1.3036018e-06
   5.8000000e+01   6.3659646e-08   1.0000000e-06   5.5694080e-01   6.6298622e-01   1.8459631e-01   1.1581577e-06
   5.9000000e+01   4.8939136e-08   1.0000000e-06   4.7059620e-01   8.6493882e-01   1.6020940e-01   1.0020068e-06
   6.0000000e+01   6.9597992e-08   1.0000000e-06   5.6350120e-01   8.3164907e-01   3.3815763e-01   7.4438628e-07
   6.1000000e+01   5.4570801e-08   1.0000000e-06   5.9921274e-01   8.1063877e-01   3.6519656e-01   5.4765968e-07
   6.2000000e+01   4.8761165e-08   1.0000000e-06   5.5928468e-01   5.4591897e-01   3.0317873e-01   4.7771978e-07
   6.3000000e+01   1.0585490e-08   1.0000000e-06   4.7819727e-01  -5.1982790e-02   1.6730825e-01   4.8844047e-07
   6.4000000e+01   8.3569188e-09   1.0000000e-06   5.0519120e-01   8.6154598e-01   5.6796759e-02   4.6475305e-07
   6.5000000e+01   4.2697854e-08   1.0000000e-06   7.6677575e-01   9.1169915e-01   9.3525512e-01   2.8116762e-07
   6.6000000e+01   3.0786726e-08   1.0000000e-06   7.4397311e-01   8.0802842e-01   9.4820609e-01   2.3067823e-07
   6.7000000e+01   9.6019134e-09   1.0000000e-06   5.3995292e-01   7.7978551e-01   5.2779731e-01   1.8713021e-07
   6.8000000e+01   7.5360257e-09   1.0000000e-06   4.4207537e-01  -1.3471216e-01   2.7136141e-01   2.0039089e-07
   6.9000000e+01   9.1316738e-09   1.0000000e-06   5.5268139e-01   8.1851464e-01   3.1414290e-01   1.5319417e-07
   7.0000000e+01   4.9402724e-09   1.0000000e-06   7.1202395e-01   9.6830946e-01   4.5561071e-01   8.7365926e-08
   7.1000000e+01   3.9827693e-09   1.0000000e-06   8.7540945e-01   9.0435376e-01   2.9886486e+00   5.9502797e-08
   7.2000000e+01   4.9151276e-09   1.0000000e-06   7.7647248e-01   9.5495436e-01   1.4189573e+00   2.2915955e-08
   7.3000000e+01   2.2030865e-09   1.0000000e-06   8.1812443e-01   8.5468864e-01   6.5733902e+00   2.1636960e-08
   7.4000000e+01   1.5117601e-09   1.0000000e-06   8.6591615e-01  -2.8237685e-01   2.6669266e+00   2.2918005e-08
   7.5000000e+01   1.4114312e-09   1.0000000e-06   4.6937236e-01   9.3909667e-01   8.7996184e-01   7.9915963e-09
   7.6000000e+01   7.0542474e-10   1.0000000e-06   7.9022003e-01   2.9784137e-01   1.0854755e+01   8.2128274e-09
   7.7000000e+01   1.1598500e-09   1.0000000e-06   6.7066241e-01   6.7720110e-01   5.8340169e-01   6.0918865e-09
   7.8000000e+01   8.3402689e-10   1.0000000e-06   5.7888854e-01   9.0997205e-01   1.1129629e+00   2.8125531e-09
   7.9000000e+01   3.6468069e-10   1.0000000e-06   7.0373577e-01   1.4374038e-02   2.9617420e+00   3.4754766e-09
   8.0000000e+01   3.8157797e-10   1.0000000e-06   6.8246712e-01   9.5398736e-01   7.3610792e-01   1.2881767e-09
   8.1000000e+01   2.1106265e-10   1.0000000e-06   7.2218035e-01   9.0333041e-01   2.1198337e+00   5.8822373e-10
   8.2000000e+01   1.7819166e-10   1.0000000e-06   6.9721193e-01   3.4851776e-01   1.6616494e+00   6.2005455e-10
   8.3000000e+01   6.7031540e-11   1.0000000e-06   5.0775855e-01   7.0410613e-01   9.2056927e-01   4.6030057e-10
   8.4000000e+01   6.2984649e-11   1.0000000e-06   5.9907979e-01   1.0155501e-01   1.1006244e+00   5.0235425e-10
   8.5000000e+01   2.3703429e-11   1.0000000e-06   5.0550461e-01   8.0159611e-01   3.6658019e-01   3.7143063e-10
   8.6000000e+01   2.0804886e-11   1.0000000e-06   5.7260173e-01   8.3560076e-01   4.3283914e-01   3.0744878e-10
   8.7000000e+01   5.1909214e-11   1.0000000e-06   6.0707059e-01   9.2094720e-01   4.6756559e-01   1.8380477e-10
   8.8000000e+01   2.4826547e-11   1.0000000e-06   5.1953481e-01   9.8358983e-01   1.9629212e+00   1.8303495e-10
   8.9000000e+01   2.5145491e-11   1.0000000e-06   7.0315437e-01   9.5381882e-01   1.0408101e+00   5.7239648e-11
   9.0000000e+01   1.5008760e-11   1.0000000e-06   6.9425361e-01   5.2944624e-01   3.2955907e+00   8.0347707e-11
   9.1000000e+01   1.4051037e-11   1.0000000e-06   6.3000492e-01   9.5277352e-01   1.1222134e+00   2.7941239e-11
   9.2000000e+01   8.1826038e-12   1.0000000e-06   6.9548798e-01   7.6496290e-01   1.3113043e+00   1.8253587e-11
   9.3000000e+01   2.5201413e-12   1.0000000e-06   6.6648079e-01   8.1307466e-01   1.1700826e+00   1.2465501e-11
   9.4000000e+01   2.3427931e-12   1.0000000e-06   4.7162056e-01   3.1507890e-01   4.5504399e-01   1.1958604e-11
   9.5000000e+01   3.3764587e-13   1.0000000e-06   7.1855692e-01   4.9976549e-01   2.8465613e-01   1.0672713e-11
   9.6000000e+01   2.6221853e-13   1.0000000e-06   5.2343938e-01   7.0002314e-01   6.2549653e-02   1.0216530e-11
   9.7000000e+01   8.1717284e-13   1.0000000e-06   6.5254348e-01   7.4660712e-01   5.3370945e-01   7.1362901e-12
   9.8000000e+01   7.4295185e-13   1.0000000e-06   7.2751084e-01   5.1097826e-01   7.3430611e-01   6.2196036e-12
   9.9000000e+01   7.5674860e-13   1.0000000e-06   5.4585933e-01   2.0557268e-01   3.2367021e-01   6.1309090e-12
   1.0000000e+02   1.1947185e-13   1.0000000e-06   4.3209908e-01  -1.2075872e-01   2.2899804e-01   6.4527701e-12


==> data/quadratic_n16__l3_2_1.dat <==
   1.0000000e+00   6.7057230e-01   1.0000000e-06   9.7862222e+00   3.6776351e-01   9.8908101e-02   3.8720191e+00
   2.0000000e+00   1.6621562e-01   1.0000000e-06   3.3582338e+00   3.5601704e-01   2.3286694e-01   3.6496071e+00
   3.0000000e+00   1.1927630e-01   1.0000000e-06   3.0642014e+00   2.8331748e-01   6.8829839e-02   3.5865374e+00
   4.0000000e+00   5.2101497e-02   1.0000000e-06   1.1156026e+00   3.1620726e-01   1.4219709e-01   3.4592753e+00
   5.0000000e+00   3.4045484e-02   1.0000000e-06   9.5166229e-01   2.7765059e-01   8.7014680e-02   3.3880634e+00
   6.0000000e+00   6.0361401e-02   1.0000000e-06   8.7868238e-01   3.0788148e-01   1.0220429e-01   3.2979488e+00
   7.0000000e+00   1.9815307e-02   1.0000000e-06   1.6929954e+00   2.2253740e-01   8.3348573e-02   3.2478528e+00
   8.0000000e+00   1.3807578e-02   1.0000000e-06   1.9052463e+00   1.9181290e-01   2.5028615e-02   3.2332449e+00
   9.0000000e+00   1.4958526e-02   1.0000000e-06   4.4697225e-01   2.7617140e-01   6.9433313e-02   3.1785774e+00
   1.0000000e+01   1.0539944e-02   1.0000000e-06   6.9986068e-01   2.7039524e-01   4.0547586e-02   3.1461757e+00
   1.1000000e+01   1.3171001e-02   1.0000000e-06   1.0198001e+00   2.7280856e-01   5.5076335e-02   3.1033842e+00
   1.2000000e+01   2.8709442e-02   1.0000000e-06   1.0351589e+00   2.3078333e-01   1.1414792e-01   3.0412261e+00
   1.3000000e+01   4.5141029e-03   1.0000000e-06   1.4039339e+00  -7.4880925e-02   3.2226733e-02   3.0501313e+00
   1.4000000e+01   3.7944388e-03   1.0000000e-06   2.6711974e+00  -2.9070298e-02   5.8817468e-03   3.0507055e+00
   1.5000000e+01   4.7999891e-03   1.0000000e-06   6.7217663e-01   2.9002486e-01   1.7404567e-02   3.0357316e+00
   1.6000000e+01   6.5317267e-03   1.0000000e-06   5.8850578e-01   3.1537279e-01   4.7565272e-02   2.9933312e+00
   1.7000000e+01   2.5411058e-02   1.0000000e-06   9.0169262e-01   2.9818166e-01   9.4351340e-02   2.9215810e+00
   1.8000000e+01   4.4093008e-03   1.0000000e-06   1.9894953e+00   1.9102418e-01   3.4262034e-02   2.9041222e+00
   1.9000000e+01   2.3682220e-03   1.0000000e-06   2.8942937e+00  -4.5812269e-02   7.2551977e-03   2.9051638e+00
   2.0000000e+01   2.1017508e-03   1.0000000e-06   8.6991011e-01   2.4537896e-01   1.3037805e-02   2.8961023e+00
   2.1000000e+01   2.6132721e-03   1.0000000e-06   6.4859389e-01   2.7335489e-01   1.3023856e-02   2.8860199e+00
   2.2000000e+01   8.5606047e-03   1.0000000e-06   8.7873105e-01   2.8743767e-01   4.1720400e-02   2.8537419e+00
   2.3000000e+01   4.5462372e-03   1.0000000e-06   1.3330773e+00   2.4749482e-01   2.4444897e-02   2.8372819e+00
   2.4000000e+01   2.1060572e-03   1.0000000e-06   2.5045405e+00  -1.7445927e-01   8.5057192e-03   2.8415916e+00
   2.5000000e+01   1.5685358e-03   1.0000000e-06   1.6259455e+00   2.4897961e-01   3.6340869e-03   2.8390381e+00
   2.6000000e+01   2.1402134e-03   1.0000000e-06   1.4926655e+00   3.2264738e-01   4.7775136e-03   2.8346909e+00
   2.7000000e+01   4.2110518e-03   1.0000000e-06   1.1919241e+00   3.3394471e-01   2.0670035e-02   2.8156657e+00
   2.8000000e+01   5.4051298e-03   1.0000000e-06   1.1690456e+00   3.1941081e-01   4.2874881e-02   2.7794612e+00
   2.9000000e+01   8.7111391e-03   1.0000000e-06   9.7904710e-01   2.8375113e-01   7.1205227e-02   2.7299079e+00
   3.0000000e+01   2.4594018e-03   1.0000000e-06   1.3621432e+00   2.1048675e-01   8.5614917e-03   2.7250842e+00
   3.1000000e+01   1.7236451e-03   1.0000000e-06   2.6021055e+00   1.7737749e-01   3.7716661e-03   2.7232798e+00
   3.2000000e+01   1.6039168e-03   1.0000000e-06   1.3025849e+00   2.3950555e-01   4.8120259e-03   2.7201710e+00
   3.3000000e+01   1.0888624e-03   1.0000000e-06   6.6685075e-01   2.6896343e-01   1.1154334e-02   2.7121676e+00
   3.4000000e+01   1.2575627e-03   1.0000000e-06   8.3035621e-01   3.0872475e-01   1.0228534e-02   2.7037319e+00
   3.5000000e+01   2.8766873e-03   1.0000000e-06   8.9474306e-01   3.2417421e-01   2.3417050e-02   2.6986423e+00
   3.6000000e+01   1.0897141e-03   1.0000000e-06   2.9735025e+00   3.0960795e-01   5.0171339e-03   2.6944811e+00
   3.7000000e+01   9.9789714e-04   1.0000000e-06   2.1921299e+00   3.3796359e-01   3.3391268e-03   2.6914537e+00
   3.8000000e+01   1.6895977e-03   1.0000000e-06   1.5908475e+00   3.4639664e-01   1.1456480e-02   2.6809288e+00
   3.9000000e+01   3.3234667e-03   1.0000000e-06   9.6344840e-01   3.4050222e-01   1.9490970e-02   2.6635894e+00
   4.0000000e+01   2.0697291e-03   1.0000000e-06   1.1864969e+00   3.2515961e-01   3.5744086e-02   2.6341708e+00
   4.1000000e+01   2.1524314e-03   1.0000000e-06   6.9666382e-01   2.9707417e-01   1.6188130e-02   2.6218191e+00
   4.2000000e+01   1.4234602e-03   1.0000000e-06   6.2412183e-01   5.1127641e-02   3.9951864e-03   2.6213044e+00
   4.3000000e+01   7.6456254e-04   1.0000000e-06   1.8634555e+00   3.0581690e-01   2.0583136e-03   2.6196594e+00
   4.4000000e+01   9.8622626e-04   1.0000000e-06   2.9761718e+00   3.3424966e-01   2.4978182e-03   2.6174796e+00
   4.5000000e+01   1.7591024e-03   1.0000000e-06   2.8919769e+00   3.3145803e-01   4.0921536e-03   2.6139488e+00
   4.6000000e+01   2.1555704e-03   1.0000000e-06   1.9187087e+00   3.4038059e-01   8.8787135e-03   2.6061404e+00
   4.7000000e+01   8.2067411e-04   1.0000000e-06   5.3576801e-01   3.4553843e-01   1.8281254e-02   2.5900637e+00
   4.8000000e+01   9.4360829e-04   1.0000000e-06   1.1333245e+00   3.4442658e-01   7.7874789e-03   2.5831860e+00
   4.9000000e+01   3.5815298e-03   1.0000000e-06   7.5759957e-01   3.4439492e-01   5.5745110e-02   2.5592824e+00
   5.0000000e+01   1.8301257e-03   1.0000000e-06   2.0863505e+00   3.1936911e-01   3.2808368e-02   2.5337159e+00
   5.1000000e+01   8.2394550e-04   1.0000000e-06   1.0604567e+00   2.9524729e-01   2.8146137e-02   2.5135842e+00
   5.2000000e+01   8.8565161e-04   1.0000000e-06   9.2041301e-01   2.7660006e-01   1.6363747e-02   2.5025194e+00
   5.3000000e+01   1.1462726e-03   1.0000000e-06   5.8384029e-01   2.5000551e-01   6.9776364e-03   2.4982111e+00
   5.4000000e+01   1.0461971e-03   1.0000000e-06   7.4217604e-01   2.7454522e-01   3.9816717e-02   2.4914985e+00
   5.5000000e+01   5.8969041e-04   1.0000000e-06   2.4558870e+00  -7.9917811e-02   6.4392034e-03   2.4928320e+00
   5.6000000e+01   4.6299277e-04   1.0000000e-06   5.5775521e-01   2.5090634e-01   3.7699659e-03   2.4904906e+00
   5.7000000e+01   6.5590117e-04   1.0000000e-06   3.5554346e-01   3.1883322e-01   1.5730454e-02   2.4782780e+00
   5.8000000e+01   1.4807965e-03   1.0000000e-06   7.8261786e-01   2.9836258e-01   1.8002611e-02   2.4717139e+00
   5.9000000e+01   2.8912414e-04   1.0000000e-06   1.7308203e+00  -1.4950376e-01   8.9962166e-04   2.4720473e+00
   6.0000000e+01   2.7373542e-04   1.0000000e-06   3.1186642e+00   9.0075112e-02   1.7360942e-04   2.4720087e+00
   6.1000000e+01   5.9535940e-04   1.0000000e-06   9.4242817e-01   3.6361053e-01   5.7939865e-03   2.4668369e+00
   6.2000000e+01   5.4276681e-04   1.0000000e-06   8.1016925e-01   3.7566627e-01   8.4022335e-03   2.4591255e+00
   6.3000000e+01   2.2689356e-03   1.0000000e-06   7.6497225e-01   3.9295970e-01   1.6891950e-02   2.4431008e+00
   6.4000000e+01   7.3948151e-04   1.0000000e-06   2.1565715e+00   3.6057713e-01   2.2102848e-03   2.4411589e+00
   6.5000000e+01   4.4180050e-04   1.0000000e-06   3.2000080e+00   3.9100271e-01   4.8286699e-03   2.4365741e+00
   6.6000000e+01   1.1366208e-03   1.0000000e-06   2.6261123e+00   3.8817816e-01   1.6313957e-02   2.4214211e+00
   6.7000000e+01   1.6549058e-03   1.0000000e-06   1.9155868e+00   3.7606740e-01   2.6511819e-02   2.3980168e+00
   6.8000000e+01   1.0315071e-03   1.0000000e-06   8.2616052e-01   3.5533261e-01   5.0637089e-02   2.3576031e+00
   6.9000000e+01   1.6661226e-03   1.0000000e-06   6.4896417e-01   3.1522755e-01   3.5551204e-02   2.3325388e+00
   7.0000000e+01   6.2488567e-04   1.0000000e-06   1.0565138e+00  -2.7049152e-01   1.1729952e-02   2.3400878e+00
   7.1000000e+01   5.1608069e-04   1.0000000e-06   2.6406872e+00  -2.4865757e-01   2.2769596e-03   2.3414184e+00
   7.2000000e+01   6.2411798e-04   1.0000000e-06   8.5762215e-01   3.2533546e-01   8.9836825e-03   2.3346599e+00
   7.3000000e+01   3.6261077e-04   1.0000000e-06   4.8199807e-01   3.4244380e-01   6.0734028e-03   2.3298423e+00
   7.4000000e+01   4.1907684e-04   1.0000000e-06   1.1946097e+00   3.3885271e-01   8.4602086e-03   2.3232372e+00
   7.5000000e+01   9.3425831e-04   1.0000000e-06   6.6340457e-01   3.4390505e-01   1.1051186e-02   2.3145332e+00
   7.6000000e+01   7.3280774e-04   1.0000000e-06   2.3008546e+00   3.3712532e-01   5.6206550e-03   2.3101799e+00
   7.7000000e+01   7.1090373e-04   1.0000000e-06   1.6262608e+00   3.3429568e-01   3.3758455e-02   2.2852912e+00
   7.8000000e+01   3.8345227e-04   1.0000000e-06   7.9206198e-01   3.0704283e-01   2.2865226e-02   2.2697919e+00
   7.9000000e+01   4.8215676e-04   1.0000000e-06   6.9993868e-01   2.9555665e-01   1.5077352e-02   2.2599137e+00
   8.0000000e+01   3.2120278e-04   1.0000000e-06   1.5882207e+00   2.9712048e-01   7.7924843e-03   2.2547440e+00
   8.1000000e+01   3.8203100e-04   1.0000000e-06   8.3458860e-01   3.2935839e-01   6.1363623e-03   2.2502250e+00
   8.2000000e+01   8.7266192e-04   1.0000000e-06   5.1196291e-01   3.0551912e-01   2.4963329e-02   2.2337035e+00
   8.3000000e+01   4.1380011e-04   1.0000000e-06   1.0791315e+00   1.7594396e-01   1.7383154e-03   2.2330236e+00
   8.4000000e+01   3.2055306e-04   1.0000000e-06   2.8524272e+00  -2.7203155e-01   2.8624843e-03   2.2347709e+00
   8.5000000e+01   2.5383607e-04   1.0000000e-06   6.2811982e-01  -9.3486077e-02   2.2880660e-03   2.2352547e+00
   8.6000000e+01   3.6456104e-04   1.0000000e-06   5.2646110e-01   1.6858110e-01   4.6066099e-03   2.2335419e+00
   8.7000000e+01   6.1654177e-04   1.0000000e-06   8.7568042e-01   2.3289744e-01   1.0616650e-02   2.2281386e+00
   8.8000000e+01   8.2072209e-04   1.0000000e-06   8.7132078e-01   2.2828726e-01   1.9583397e-02   2.2185842e+00
   8.9000000e+01   1.8980839e-03   1.0000000e-06   8.6670952e-01   2.1247448e-01   4.2584594e-02   2.2090295e+00
   9.0000000e+01   7.1371957e-04   1.0000000e-06   1.3588623e+00   1.5996307e-01   2.0234538e-03   2.2083189e+00
   9.1000000e+01   3.7470816e-04   1.0000000e-06   2.8941609e+00  -1.7802155e-01   2.3687627e-03   2.2092561e+00
   9.2000000e+01   2.6881984e-04   1.0000000e-06   1.9893825e+00   1.8254451e-01   6.9745255e-04   2.2089753e+00
   9.3000000e+01   3.7819117e-04   1.0000000e-06   1.6569211e+00   2.3669006e-01   2.0106648e-03   2.2079283e+00
   9.4000000e+01   4.4979260e-04   1.0000000e-06   8.7721509e-01   2.5156119e-01   2.9140761e-03   2.2063185e+00
   9.5000000e+01   5.5830269e-04   1.0000000e-06   7.5529268e-01   2.6066424e-01   8.2575822e-03   2.2016398e+00
   9.6000000e+01   9.3776859e-04   1.0000000e-06   9.2329739e-01   2.6314538e-01   1.7407840e-02   2.1991379e+00
   9.7000000e+01   4.4309218e-04   1.0000000e-06   2.5863261e+00   2.5313488e-01   7.0480874e-03   2.1952656e+00
   9.8000000e+01   3.3039026e-04   1.0000000e-06   1.0956569e+00   2.5930091e-01   4.9506418e-03   2.1924726e+00
   9.9000000e+01   2.5867830e-04   1.0000000e-06   6.0546742e-01   2.6679736e-01   7.8844517e-03   2.1879241e+00
   1.0000000e+02   8.8407213e-04   1.0000000e-06   7.7164085e-01   4.1239700e-02   5.8759428e-03   2.1877939e+00
   1.0100000e+02   2.8622641e-04   1.0000000e-06   2.2286823e+00   2.6653207e-01   4.9029862e-03   2.1849593e+00
   1.0200000e+02   1.7587206e-04   1.0000000e-06   1.7422087e+00   1.9176513e-01   6.8670327e-04   2.1846721e+00
   1.0300000e+02   1.9470936e-04   1.0000000e-06   1.4171901e+00   4.1625336e-02   8.0138802e-04   2.1845999e+00
   1.0400000e+02   1.9146531e-04   1.0000000e-06   8.5648624e-01   3.2355221e-01   1.3837069e-03   2.1836237e+00
   1.0500000e+02   5.8041102e-04   1.0000000e-06   7.3617627e-01   3.5017404e-01   6.3320371e-03   2.1824157e+00
   1.0600000e+02   3.1014428e-04   1.0000000e-06   2.1948065e+00   3.5536255e-01   3.1447739e-03   2.1799862e+00
   1.0700000e+02   1.2570546e-04   1.0000000e-06   1.0358898e+00   3.6567207e-01   2.9001805e-03   2.1776823e+00
   1.0800000e+02   1.4231677e-04   1.0000000e-06   1.0713374e+00   3.9913304e-01   1.0833174e-03   2.1767417e+00
   1.0900000e+02   1.4929994e-04   1.0000000e-06   6.6576916e-01   4.2140034e-01   2.9744354e-03   2.1740213e+00
   1.1000000e+02   6.0778345e-04   1.0000000e-06   7.0034136e-01   4.4888316e-01   8.1777674e-03   2.1700455e+00
   1.1100000e+02   4.1660436e-04   1.0000000e-06   2.3812364e+00   4.4601207e-01   4.1429007e-03   2.1660507e+00
   1.1200000e+02   4.8274341e-04   1.0000000e-06   1.7834767e+00   4.5108155e-01   1.4486446e-02   2.1520787e+00
   1.1300000e+02   6.4929135e-04   1.0000000e-06   1.3477606e+00   4.4162028e-01   1.5818419e-02   2.1372631e+00
   1.1400000e+02   3.1941768e-04   1.0000000e-06   5.3096289e-01   4.2959857e-01   3.0641015e-02   2.1099585e+00
   1.1500000e+02   6.0249809e-04   1.0000000e-06   7.2679542e-01   4.1906381e-01   6.9171825e-03   2.1069108e+00
   1.1600000e+02   2.8338452e-04   1.0000000e-06   1.1382482e+00   4.1334012e-01   2.6648426e-03   2.1045963e+00
   1.1700000e+02   1.1087982e-04   1.0000000e-06   3.1431020e+00  -3.6750957e-01   3.7537191e-04   2.1048867e+00
   1.1800000e+02   9.0678596e-05   1.0000000e-06   2.6401327e+00   4.6572489e-01   3.4258059e-04   2.1045510e+00
   1.1900000e+02   1.4353609e-04   1.0000000e-06   1.9596990e+00   4.7510617e-01   1.5274630e-03   2.1030256e+00
   1.2000000e+02   2.3081863e-04   1.0000000e-06   1.4699186e+00   4.8402814e-01   2.6622681e-03   2.1003214e+00
   1.2100000e+02   3.0305531e-04   1.0000000e-06   1.2995293e+00   4.8799771e-01   7.9871065e-03   2.0921862e+00
   1.2200000e+02   5.7419807e-04   1.0000000e-06   8.1045869e-01   4.8863750e-01   1.6855485e-02   2.0836271e+00
   1.2300000e+02   2.7140873e-04   1.0000000e-06   2.0318128e+00   4.8376223e-01   7.6690053e-03   2.0759440e+00
   1.2400000e+02   1.9646296e-04   1.0000000e-06   1.8444482e+00   4.8862242e-01   5.1943763e-03   2.0706965e+00
   1.2500000e+02   2.8345398e-04   1.0000000e-06   1.7353629e+00   4.9105117e-01   5.4427501e-03   2.0651855e+00
   1.2600000e+02   4.5300259e-04   1.0000000e-06   1.3263250e+00   4.9136828e-01   1.3663939e-02   2.0514670e+00
   1.2700000e+02   4.0657768e-04   1.0000000e-06   8.1610949e-01   4.8268434e-01   2.1198156e-02   2.0308336e+00
   1.2800000e+02   2.4799673e-04   1.0000000e-06   1.1667961e+00   4.7349966e-01   8.9682773e-03   2.0222733e+00
   1.2900000e+02   1.4106016e-04   1.0000000e-06   1.4349580e+00  -4.2608644e-01   2.3811066e-03   2.0243297e+00
   1.3000000e+02   1.7412194e-04   1.0000000e-06   1.6971545e+00   7.9074719e-02   4.9130246e-04   2.0242513e+00
   1.3100000e+02   2.4792329e-04   1.0000000e-06   1.1885617e+00   2.7123270e-01   1.6072957e-03   2.0233712e+00
   1.3200000e+02   7.1992417e-04   1.0000000e-06   7.0762093e-01   4.9628220e-01   3.4810392e-03   2.0198850e+00
   1.3300000e+02   2.6573732e-04   1.0000000e-06   1.9466282e+00   4.0558204e-01   1.5574915e-03   2.0186111e+00
   1.3400000e+02   1.5433536e-04   1.0000000e-06   2.5846725e+00   5.2875287e-01   1.3551193e-03   2.0171660e+00
   1.3500000e+02   1.7714106e-04   1.0000000e-06   1.9491187e+00   5.4163508e-01   1.5859066e-03   2.0154351e+00
   1.3600000e+02   1.9463813e-04   1.0000000e-06   8.9887471e-01   5.5954445e-01   1.9678179e-03   2.0132186e+00
   1.3700000e+02   2.3650689e-04   1.0000000e-06   7.8114583e-01   5.6552340e-01   5.3252282e-03   2.0071752e+00
   1.3800000e+02   8.2163935e-04   1.0000000e-06   8.7977205e-01   5.6509624e-01   1.2472308e-02   1.9931356e+00
   1.3900000e+02   4.3259111e-04   1.0000000e-06   1.7562790e+00   5.5652159e-01   6.3860137e-03   1.9860802e+00
   1.4000000e+02   4.4565588e-04   1.0000000e-06   2.4316840e+00   5.4982281e-01   1.4613380e-02   1.9702717e+00
   1.4100000e+02   3.3624695e-04   1.0000000e-06   1.0988563e+00   5.4276056e-01   9.9388289e-03   1.9597122e+00
   1.4200000e+02   2.5750725e-04   1.0000000e-06   5.3157995e-01   5.4192765e-01   1.1286078e-02   1.9478149e+00
   1.4300000e+02   3.7167266e-04   1.0000000e-06   7.5589330e-01   5.3960282e-01   1.3338452e-02   1.9339192e+00
   1.4400000e+02   3.1780082e-04   1.0000000e-06   8.1576467e-01   6.6266507e-02   2.5558249e-03   1.9338377e+00
   1.4500000e+02   2.1156754e-04   1.0000000e-06   2.7247470e+00  -4.0501614e-01   5.7603712e-04   1.9342892e+00
   1.4600000e+02   1.1370583e-04   1.0000000e-06   1.4359044e+00  -2.0426113e-01   1.1415114e-03   1.9347414e+00
   1.4700000e+02   1.2785193e-04   1.0000000e-06   9.0891649e-01  -4.9269952e-02   4.2942719e-04   1.9347825e+00
   1.4800000e+02   3.6240713e-04   1.0000000e-06   8.9304911e-01   1.4089717e-02   5.1567436e-03   1.9346677e+00
   1.4900000e+02   6.4761779e-04   1.0000000e-06   8.7568996e-01   1.4534259e-02   5.9736860e-03   1.9345342e+00
   1.5000000e+02   2.5958609e-04   1.0000000e-06   1.9366419e+00   1.7513404e-01   7.4986169e-04   1.9342807e+00
   1.5100000e+02   2.0805114e-04   1.0000000e-06   2.7729197e+00   1.5462175e-01   8.0000973e-04   1.9340420e+00
   1.5200000e+02   1.4901719e-04   1.0000000e-06   1.2470152e+00   8.9548456e-02   1.8240071e-03   1.9337293e+00
   1.5300000e+02   1.0535130e-04   1.0000000e-06   6.4164013e-01   1.4511900e-01   1.2922356e-03   1.9333682e+00
   1.5400000e+02   2.7152438e-04   1.0000000e-06   8.7766802e-01   2.4339062e-01   1.0123488e-03   1.9328928e+00
   1.5500000e+02   1.8158822e-04   1.0000000e-06   2.8852573e+00   2.6564053e-01   4.7246847e-04   1.9326504e+00
   1.5600000e+02   1.4238011e-04   1.0000000e-06   2.1184065e+00   3.0556340e-01   1.8958314e-03   1.9315340e+00
   1.5700000e+02   1.8963883e-04   1.0000000e-06   1.4557791e+00   3.0638241e-01   2.5971932e-03   1.9300029e+00
   1.5800000e+02   2.8354428e-04   1.0000000e-06   5.4783555e-01   3.2914588e-01   3.9651424e-03   1.9274976e+00
   1.5900000e+02   3.3913133e-04   1.0000000e-06   7.2315119e-01   3.3444511e-01   6.6662715e-03   1.9232383e+00
   1.6000000e+02   1.7314860e-04   1.0000000e-06   1.6992840e+00   3.4795682e-01   1.1864598e-03   1.9224456e+00
   1.6100000e+02   1.4609637e-04   1.0000000e-06   1.6788966e+00   3.6302275e-01   1.8240979e-03   1.9211753e+00
   1.6200000e+02   1.1859780e-04   1.0000000e-06   5.4166269e-01   3.7062275e-01   3.5602161e-03   1.9186508e+00
   1.6300000e+02   2.1443265e-04   1.0000000e-06   6.8333975e-01   3.9955756e-01   3.0506054e-03   1.9163197e+00
   1.6400000e+02   1.1314330e-04   1.0000000e-06   1.2740317e+00   3.1918090e-01   4.7530034e-04   1.9160292e+00
   1.6500000e+02   8.4978267e-05   1.0000000e-06   1.8574632e+00   3.6910740e-01   5.4486923e-04   1.9156441e+00
   1.6600000e+02   2.2531438e-04   1.0000000e-06   8.5148625e-01   4.3354102e-01   3.4311634e-03   1.9128037e+00
   1.6700000e+02   1.3950833e-04   1.0000000e-06   1.1312508e+00   4.4251171e-01   3.9855663e-03   1.9094424e+00
   1.6800000e+02   1.2674739e-04   1.0000000e-06   9.0920963e-01   4.4625139e-01   7.8489340e-03   1.9028016e+00
   1.6900000e+02   1.3513668e-04   1.0000000e-06   7.5359650e-01   4.6487161e-01   1.1687715e-02   1.8925656e+00
   1.7000000e+02   4.8444707e-04   1.0000000e-06   8.5626355e-01   4.7660297e-01   1.9823152e-02   1.8881135e+00
   1.7100000e+02   1.5805472e-04   1.0000000e-06   1.8052296e+00   4.7131345e-01   8.0997763e-03   1.8809539e+00
   1.7200000e+02   1.6205206e-04   1.0000000e-06   1.5401218e+00   4.7571344e-01   1.2804515e-03   1.8798093e+00
   1.7300000e+02   3.0139129e-04   1.0000000e-06   1.7257384e+00   4.1665745e-01   2.6809375e-03   1.8777151e+00
   1.7400000e+02   2.6350790e-04   1.0000000e-06   1.0796790e+00   4.6645277e-01   4.8370269e-03   1.8734958e+00
   1.7500000e+02   8.1879913e-04   1.0000000e-06   6.5109751e-01   4.0836153e-01   8.7567032e-03   1.8701610e+00
   1.7600000e+02   1.1701808e-04   1.0000000e-06   1.2541389e+00   4.6033951e-01   1.6378055e-03   1.8687530e+00
   1.7700000e+02   8.9567555e-05   1.0000000e-06   3.1537876e+00  -3.8942620e-01   5.4821795e-04   1.8691522e+00
   1.7800000e+02   8.6137879e-05   1.0000000e-06   1.4373410e+00  -3.5166303e-01   6.3521751e-04   1.8695701e+00
   1.7900000e+02   9.3278507e-05   1.0000000e-06   6.0571062e-01  -8.8830879e-02   8.7271432e-04   1.8697157e+00
   1.8000000e+02   2.1793768e-04   1.0000000e-06   7.9487601e-01   4.6938016e-01   3.2375932e-03   1.8682970e+00
   1.8100000e+02   9.5953856e-05   1.0000000e-06   1.0006442e+00   3.6515559e-01   1.6657137e-03   1.8671628e+00
   1.8200000e+02   1.9885566e-04   1.0000000e-06   8.8059642e-01   5.4953737e-01   1.9765509e-03   1.8651373e+00
   1.8300000e+02   1.3719513e-04   1.0000000e-06   1.3961424e+00   5.6288199e-01   2.1246484e-03   1.8629096e+00
   1.8400000e+02   1.1858360e-04   1.0000000e-06   2.0901267e+00   5.1468008e-01   9.1377315e-04   1.8620340e+00
   1.8500000e+02   1.0581510e-04   1.0000000e-06   4.3654700e-01   5.6346651e-01   5.6633328e-03   1.8561126e+00
   1.8600000e+02   1.1516992e-04   1.0000000e-06   4.7270287e-01   5.8788007e-01   7.0493958e-03   1.8484508e+00
   1.8700000e+02   1.9466020e-04   1.0000000e-06   8.6409331e-01   6.0414966e-01   1.0878366e-02   1.8454180e+00
   1.8800000e+02   8.8526873e-05   1.0000000e-06   1.3869039e+00   6.0085232e-01   2.1860795e-03   1.8429969e+00
   1.8900000e+02   7.0654278e-05   1.0000000e-06   1.3838704e+00   6.1999185e-01   3.7448671e-04   1.8425690e+00
   1.9000000e+02   6.8217921e-05   1.0000000e-06   1.9915257e+00   6.6574350e-01   4.2791933e-04   1.8420442e+00
   1.9100000e+02   2.6191423e-04   1.0000000e-06   3.9613028e-01   6.9547989e-01   9.7651620e-03   1.8295797e+00
   1.9200000e+02   2.0935538e-04   1.0000000e-06   9.4289981e-01   6.9703041e-01   8.3223451e-03   1.8189992e+00
   1.9300000e+02   8.0429115e-05   1.0000000e-06   1.3786693e+00  -6.2880475e-01   1.7068661e-03   1.8209531e+00
   1.9400000e+02   7.4507179e-05   1.0000000e-06   1.3954051e+00   7.0086472e-02   3.5999618e-04   1.8209073e+00
   1.9500000e+02   1.3497655e-04   1.0000000e-06   1.0539759e+00   7.2891929e-01   1.6312649e-03   1.8187432e+00
   1.9600000e+02   2.1595428e-04   1.0000000e-06   1.0428246e+00   7.4407034e-01   4.3769011e-03   1.8128279e+00
   1.9700000e+02   1.9715599e-04   1.0000000e-06   1.2564158e+00   7.4989246e-01   5.5714646e-03   1.8052663e+00
   1.9800000e+02   2.0907120e-04   1.0000000e-06   1.3254872e+00   7.4948678e-01   1.0626971e-02   1.7909328e+00
   1.9900000e+02   2.5832991e-04   1.0000000e-06   5.8001846e-01   7.4665712e-01   2.2279986e-02   1.7613397e+00
   2.0000000e+02   5.2004991e-04   1.0000000e-06   7.8696872e-01   7.4651858e-01   2.3050359e-02   1.7462378e+00
   2.0100000e+02   1.9645516e-04   1.0000000e-06   1.7514506e+00   7.3160398e-01   8.9835992e-03   1.7347937e+00
   2.0200000e+02   1.0444144e-04   1.0000000e-06   1.6812205e+00   7.3198893e-01   2.3987279e-03   1.7317500e+00
   2.0300000e+02   1.7506280e-04   1.0000000e-06   8.5082080e-01   7.4410404e-01   5.8511343e-03   1.7242235e+00
   2.0400000e+02   2.2858280e-04   1.0000000e-06   6.5827789e-01   7.0519234e-01   4.0829342e-03   1.7192663e+00
   2.0500000e+02   2.5758484e-04   1.0000000e-06   1.3665005e+00   6.0280827e-01   5.6610133e-03   1.7134169e+00
   2.0600000e+02   6.0972913e-04   1.0000000e-06   5.4815612e-01   6.3864296e-01   1.1801441e-02   1.7005742e+00
   2.0700000e+02   1.2660695e-04   1.0000000e-06   9.3311853e-01  -6.8882927e-01   4.2715599e-03   1.7055861e+00
   2.0800000e+02   1.1078232e-04   1.0000000e-06   1.9970549e+00  -6.4556340e-01   9.2222683e-04   1.7066019e+00
   2.0900000e+02   2.3874738e-04   1.0000000e-06   8.0162819e-01   4.4767878e-01   1.4808918e-03   1.7054720e+00
   2.1000000e+02   1.2766116e-04   1.0000000e-06   9.0896354e-01   4.4132966e-01   8.5705765e-04   1.7048274e+00
   2.1100000e+02   6.0135056e-05   1.0000000e-06   2.3056154e+00   6.5857661e-01   5.4591706e-04   1.7042146e+00
   2.1200000e+02   5.4991679e-05   1.0000000e-06   1.5920516e+00   7.3299043e-01   5.3674812e-04   1.7035442e+00
   2.1300000e+02   1.0407577e-04   1.0000000e-06   1.2491259e+00   7.4367492e-01   1.8744224e-03   1.7011709e+00
   2.1400000e+02   1.4134128e-04   1.0000000e-06   1.1322275e+00   7.4862254e-01   3.2493284e-03   1.6970367e+00
   2.1500000e+02   5.9310470e-04   1.0000000e-06   8.2046221e-01   7.5036745e-01   9.9194471e-03   1.6844420e+00
   2.1600000e+02   2.4066973e-04   1.0000000e-06   2.2368098e+00   7.4171166e-01   2.0975022e-03   1.6818232e+00
   2.1700000e+02   1.5669006e-04   1.0000000e-06   3.1733620e+00   7.4523393e-01   4.1435980e-03   1.6766362e+00
   2.1800000e+02   2.5903267e-04   1.0000000e-06   2.4618396e+00   7.4582590e-01   8.3461912e-03   1.6662256e+00
   2.1900000e+02   2.6577133e-04   1.0000000e-06   1.2224993e+00   7.4509152e-01   9.6913514e-03   1.6542289e+00
   2.2000000e+02   2.7204682e-04   1.0000000e-06   6.0012033e-01   7.4389593e-01   1.7900999e-02   1.6432444e+00
   2.2100000e+02   1.8224895e-04   1.0000000e-06   2.0977763e+00   7.4320720e-01   4.4514965e-03   1.6378153e+00
   2.2200000e+02   1.7946631e-04   1.0000000e-06   1.0169094e+00   7.4364642e-01   1.1263581e-02   1.6241436e+00
   2.2300000e+02   2.6121972e-04   1.0000000e-06   9.4931411e-01   7.3968103e-01   1.7265761e-02   1.6035124e+00
   2.2400000e+02   5.6793085e-04   1.0000000e-06   8.0387241e-01   7.3246800e-01   1.8963385e-02   1.5924096e+00
   2.2500000e+02   3.0191487e-04   1.0000000e-06   2.3082330e+00   7.2858124e-01   1.2316804e-02   1.5781768e+00
   2.2600000e+02   1.5956365e-04   1.0000000e-06   1.3482321e+00   7.2219280e-01   7.6712109e-03   1.5694559e+00
   2.2700000e+02   2.0645920e-04   1.0000000e-06   1.4295236e+00   7.1704035e-01   5.7870253e-03   1.5629562e+00
   2.2800000e+02   3.0881738e-04   1.0000000e-06   9.2089338e-01   7.0076485e-01   7.3216589e-03   1.5549585e+00
   2.2900000e+02   2.0419817e-04   1.0000000e-06   6.7493950e-01   7.1080541e-01   1.4418945e-02   1.5470102e+00
   2.3000000e+02   1.0901299e-04   1.0000000e-06   1.8081306e+00   1.4663308e-01   8.6032284e-04   1.5468156e+00
   2.3100000e+02   1.0744864e-04   1.0000000e-06   1.1545959e+00  -5.3022663e-01   1.0919482e-03   1.5477118e+00
   2.3200000e+02   1.7153195e-04   1.0000000e-06   9.7911700e-01   3.7005955e-02   1.4597821e-03   1.5476299e+00
   2.3300000e+02   3.0034834e-04   1.0000000e-06   9.5740221e-01   2.2035799e-01   4.0342313e-03   1.5462660e+00
   2.3400000e+02   4.8701338e-04   1.0000000e-06   1.0690225e+00   3.0922352e-01   7.7919213e-03   1.5425829e+00
   2.3500000e+02   2.1860650e-04   1.0000000e-06   1.3197569e+00   4.0021082e-01   3.4554905e-03   1.5404574e+00
   2.3600000e+02   1.1407305e-04   1.0000000e-06   1.7486886e+00   5.0285571e-01   2.6988934e-03   1.5383710e+00
   2.3700000e+02   8.4813465e-05   1.0000000e-06   8.7961809e-01   5.3606198e-01   9.2295745e-04   1.5376103e+00
   2.3800000e+02   1.1052673e-04   1.0000000e-06   7.3462717e-01   5.3818379e-01   1.2256984e-03   1.5365969e+00
   2.3900000e+02   1.2292772e-04   1.0000000e-06   1.6319997e+00   5.2600713e-01   2.2782362e-03   1.5347583e+00
   2.4000000e+02   3.2749221e-04   1.0000000e-06   6.4761719e-01   4.7598086e-01   3.3285660e-03   1.5323333e+00
   2.4100000e+02   1.5005757e-04   1.0000000e-06   1.4138339e+00   4.6766372e-01   1.8110152e-03   1.5310375e+00
   2.4200000e+02   4.1857464e-05   1.0000000e-06   1.7348897e+00   3.5633693e-01   1.2339121e-03   1.5303653e+00
   2.4300000e+02   3.6600544e-05   1.0000000e-06   1.0758765e+00   3.0940161e-01   1.5593099e-04   1.5302915e+00
   2.4400000e+02   5.8511741e-05   1.0000000e-06   6.0910692e-01   2.7287264e-01   5.0441993e-04   1.5300811e+00
   2.4500000e+02   1.0809461e-04   1.0000000e-06   7.9769009e-01   3.7566806e-01   7.7241043e-04   1.5296375e+00
   2.4600000e+02   6.0999395e-05   1.0000000e-06   1.7548163e+00   3.0724165e-01   3.6855328e-04   1.5294644e+00
   2.4700000e+02   5.2903090e-05   1.0000000e-06   2.0279799e+00   3.5955837e-01   7.1007420e-04   1.5290742e+00
   2.4800000e+02   4.6520742e-05   1.0000000e-06   7.4638434e-01   4.4242746e-01   6.4489612e-04   1.5286382e+00
   2.4900000e+02   1.2409727e-04   1.0000000e-06   6.3298279e-01   4.9800805e-01   1.9223375e-03   1.5271769e+00
   2.5000000e+02   1.1175849e-04   1.0000000e-06   8.9332451e-01   5.3004841e-01   1.4886226e-03   1.5259731e+00
   2.5100000e+02   7.4548418e-05   1.0000000e-06   2.1405119e+00   4.5735204e-01   2.4398090e-04   1.5258029e+00
   2.5200000e+02   5.0649912e-05   1.0000000e-06   1.1901331e+00   5.7371037e-01   8.0372772e-04   1.5250996e+00
   2.5300000e+02   4.5569747e-05   1.0000000e-06   5.3574038e-01   6.3381610e-01   6.2043195e-04   1.5245001e+00
   2.5400000e+02   3.2980629e-04   1.0000000e-06   7.6778254e-01   6.3506314e-01   3.1573697e-03   1.5214478e+00
   2.5500000e+02   8.0269267e-05   1.0000000e-06   1.9050537e+00  -5.1919756e-02   2.1523943e-04   1.5214648e+00
   2.5600000e+02   6.2397375e-05   1.0000000e-06   3.2613989e+00   4.8165003e-01   1.4947760e-04   1.5213553e+00
   2.5700000e+02   4.3800717e-05   1.0000000e-06   1.1306129e+00   6.4418076e-01   1.2571240e-03   1.5201240e+00
   2.5800000e+02   3.5197163e-05   1.0000000e-06   4.0697818e-01   7.1099414e-01   7.9550667e-04   1.5192645e+00
   2.5900000e+02   1.1179348e-04   1.0000000e-06   7.5736041e-01   7.3084973e-01   1.9590133e-03   1.5181772e+00
   2.6000000e+02   7.5172600e-05   1.0000000e-06   2.4575273e+00   7.4388323e-01   7.2728544e-04   1.5173560e+00
   2.6100000e+02   5.1653694e-05   1.0000000e-06   1.3314747e+00   7.5341560e-01   1.7617926e-03   1.5153430e+00
   2.6200000e+02   5.3227136e-05   1.0000000e-06   8.0336963e-01   7.6625720e-01   2.0476251e-03   1.5129667e+00
   2.6300000e+02   1.5507320e-04   1.0000000e-06   6.4508361e-01   7.9712086e-01   2.4221588e-03   1.5100471e+00
   2.6400000e+02   9.4294227e-05   1.0000000e-06   1.6775766e+00   7.9512483e-01   3.2467092e-03   1.5061518e+00
   2.6500000e+02   8.6064908e-05   1.0000000e-06   1.2049989e+00   8.1269264e-01   2.7669570e-03   1.5027669e+00
   2.6600000e+02   8.6166680e-05   1.0000000e-06   6.4060596e-01   8.1887783e-01   6.2142040e-03   1.4951295e+00
   2.6700000e+02   1.5402868e-04   1.0000000e-06   6.3574389e-01   8.3199061e-01   5.8499306e-03   1.4878604e+00
   2.6800000e+02   1.3215407e-04   1.0000000e-06   9.3419163e-01   8.2966521e-01   4.4000330e-03   1.4824334e+00
   2.6900000e+02   6.0417507e-05   1.0000000e-06   2.1714485e+00  -7.2026071e-01   6.1027065e-04   1.4830852e+00
   2.7000000e+02   6.5104923e-05   1.0000000e-06   2.1858804e+00   8.6178182e-01   1.1543865e-03   1.4816100e+00
   2.7100000e+02   8.0499529e-05   1.0000000e-06   1.6171938e+00   8.7255558e-01   1.4465540e-03   1.4797403e+00
   2.7200000e+02   1.1392051e-04   1.0000000e-06   5.8490288e-01   8.8819084e-01   3.7375719e-03   1.4748302e+00
   2.7300000e+02   1.0498860e-04   1.0000000e-06   7.2095753e-01   8.9307027e-01   7.2275867e-03   1.4700724e+00
   2.7400000e+02   8.6719143e-05   1.0000000e-06   1.9880844e+00   9.0513723e-01   2.2372440e-03   1.4670961e+00
   2.7500000e+02   1.2931190e-04   1.0000000e-06   9.6582469e-01   9.1009211e-01   7.5552608e-03   1.4570156e+00
   2.7600000e+02   1.8758397e-04   1.0000000e-06   7.7836762e-01   9.1121869e-01   1.4970464e-02   1.4371680e+00
   2.7700000e+02   5.1619944e-04   1.0000000e-06   8.1640363e-01   9.1227530e-01   2.3821607e-02   1.4060056e+00
   2.7800000e+02   1.1929267e-04   1.0000000e-06   1.4224203e+00   9.0685803e-01   1.5194612e-02   1.3866610e+00
   2.7900000e+02   7.6028243e-05   1.0000000e-06   2.6682311e+00  -8.9950301e-01   6.9190686e-03   1.3952975e+00
   2.8000000e+02   6.5237588e-05   1.0000000e-06   6.9172866e-01  -6.4504114e-01   7.8136553e-04   1.3960010e+00
   2.8100000e+02   6.6890900e-05   1.0000000e-06   8.3785287e-01   8.8510346e-01   8.2988250e-04   1.3949757e+00
   2.8200000e+02   3.0759572e-04   1.0000000e-06   7.5819637e-01   9.4258490e-01   1.1996416e-02   1.3792131e+00
   2.8300000e+02   1.4571137e-04   1.0000000e-06   1.7584103e+00   9.4280019e-01   8.0674131e-03   1.3687279e+00
   2.8400000e+02   1.2913379e-04   1.0000000e-06   2.3313237e+00   9.3630664e-01   1.2216312e-02   1.3530848e+00
   2.8500000e+02   1.1021750e-04   1.0000000e-06   1.0800794e+00   9.3681121e-01   1.2860934e-02   1.3367964e+00
   2.8600000e+02   9.5830458e-05   1.0000000e-06   4.0639031e-01   9.4685301e-01   1.4814424e-02   1.3180604e+00
   2.8700000e+02   1.5740924e-04   1.0000000e-06   8.3760876e-01   9.5174379e-01   3.4690360e-02   1.2746201e+00
   2.8800000e+02   2.9803973e-04   1.0000000e-06   8.0201629e-01   9.5570642e-01   3.8231110e-02   1.2629823e+00
   2.8900000e+02   2.2379851e-04   1.0000000e-06   2.7364976e+00   9.5479715e-01   1.1947589e-02   1.2485829e+00
   2.9000000e+02   1.9975417e-04   1.0000000e-06   1.1102492e+00   9.5488109e-01   1.9590845e-02   1.2252472e+00
   2.9100000e+02   2.4616989e-04   1.0000000e-06   6.4754422e-01   9.5329202e-01   3.1061176e-02   1.1890228e+00
   2.9200000e+02   5.8708696e-04   1.0000000e-06   6.2414892e-01   9.4923436e-01   5.3391099e-02   1.1289390e+00
   2.9300000e+02   4.1121000e-04   1.0000000e-06   1.1034065e+00   9.4396414e-01   1.1113769e-01   1.0113501e+00
   2.9400000e+02   3.1955576e-04   1.0000000e-06   9.9703896e-01   8.9690474e-01   1.3706504e-02   9.9893597e-01
   2.9500000e+02   2.1602872e-04   1.0000000e-06   1.2386792e+00   1.8166799e-01   3.7438117e-03   9.9826334e-01
   2.9600000e+02   2.1208661e-04   1.0000000e-06   5.1263740e-01   9.2634763e-01   3.3479982e-02   9.6738501e-01
   2.9700000e+02   1.0048897e-03   1.0000000e-06   8.1481482e-01   9.2426679e-01   1.9338321e-01   7.9768019e-01
   2.9800000e+02   5.5602888e-04   1.0000000e-06   1.0259451e+00   8.8616882e-01   8.2054156e-02   7.4029931e-01
   2.9900000e+02   1.1672311e-04   1.0000000e-06   2.1895773e+00  -8.6381429e-01   5.0048153e-02   7.7252971e-01
   3.0000000e+02   1.1409270e-04   1.0000000e-06   2.1618704e+00   8.8208694e-01   1.3941685e-02   7.6304618e-01
   3.0100000e+02   1.4691653e-04   1.0000000e-06   1.6589861e+00   8.8035827e-01   2.4189291e-02   7.4684824e-01
   3.0200000e+02   1.6522008e-04   1.0000000e-06   5.1894161e-01  -8.1682540e-01   1.1782098e-02   7.5405293e-01
   3.0300000e+02   1.0412587e-04   1.0000000e-06   9.6001129e-01   8.8264016e-01   6.3581821e-03   7.4982459e-01
   3.0400000e+02   1.6999294e-04   1.0000000e-06   1.1543429e+00  -6.6895802e-01   4.6089988e-03   7.5214085e-01
   3.0500000e+02   1.9904696e-04   1.0000000e-06   1.5202011e+00  -7.4676472e-01   1.1190628e-02   7.5844698e-01
   3.0600000e+02   2.2739158e-04   1.0000000e-06   9.3763002e-01  -7.9035887e-01   1.7316218e-02   7.6886920e-01
   3.0700000e+02   9.9963748e-05   1.0000000e-06   7.6131767e-01  -7.9625391e-01   1.3271177e-02   7.7701854e-01
   3.0800000e+02   6.4284267e-05   1.0000000e-06   1.1820407e+00  -7.9913922e-01   6.5589918e-03   7.8109733e-01
   3.0900000e+02   4.2264628e-05   1.0000000e-06   6.7946046e-01  -7.7573503e-01   4.6339492e-03   7.8390848e-01
   3.1000000e+02   1.0258714e-04   1.0000000e-06   7.6741690e-01   1.1654633e-01   7.2959755e-04   7.8384203e-01
   3.1100000e+02   6.6221423e-05   1.0000000e-06   2.4184903e+00   8.5619372e-01   1.0954206e-03   7.8310699e-01
   3.1200000e+02   5.9729776e-05   1.0000000e-06   1.9295008e+00   8.5931646e-01   7.5312511e-03   7.7804479e-01
   3.1300000e+02   6.0144768e-05   1.0000000e-06   1.0842950e+00   8.6576473e-01   4.2325827e-03   7.7519545e-01
   3.1400000e+02   1.7410920e-04   1.0000000e-06   6.3770702e-01   8.7996651e-01   1.1135748e-02   7.6761020e-01
   3.1500000e+02   1.1676805e-04   1.0000000e-06   8.7906668e-01   1.3899671e-01   9.3992670e-04   7.6751025e-01
   3.1600000e+02   7.0722613e-05   1.0000000e-06   1.7258321e+00  -8.1347717e-01   2.0670639e-03   7.6880138e-01
   3.1700000e+02   6.2577336e-05   1.0000000e-06   2.4245376e+00   8.8488454e-01   1.4306144e-03   7.6782830e-01
   3.1800000e+02   6.5046881e-05   1.0000000e-06   6.3545573e-01   8.6874270e-01   9.0573953e-03   7.6179439e-01
   3.1900000e+02   8.5159522e-05   1.0000000e-06   5.7306871e-01   8.5287290e-01   7.7410326e-03   7.5677120e-01
   3.2000000e+02   5.1767430e-04   1.0000000e-06   8.0172117e-01   8.2907465e-01   3.2182431e-02   7.3670518e-01
   3.2100000e+02   1.2568016e-04   1.0000000e-06   1.6892700e+00   7.9033041e-01   7.8904049e-03   7.3211972e-01
   3.2200000e+02   9.4721227e-05   1.0000000e-06   2.9719211e+00   4.5023701e-01   2.1457239e-03   7.3141378e-01
   3.2300000e+02   1.0289974e-04   1.0000000e-06   1.5728534e+00   6.9239909e-01   5.3057052e-03   7.2873219e-01
   3.2400000e+02   8.3799640e-05   1.0000000e-06   5.2195962e-01   7.2216703e-01   5.4302095e-03   7.2587961e-01
   3.2500000e+02   1.8520356e-04   1.0000000e-06   7.8625246e-01   7.0579258e-01   2.8487343e-03   7.2442163e-01
   3.2600000e+02   1.0185971e-04   1.0000000e-06   2.7387617e+00   6.5886068e-01   4.6451483e-04   7.2419997e-01
   3.2700000e+02   7.7417506e-05   1.0000000e-06   2.7882820e+00   7.0884722e-01   2.7278645e-03   7.2280097e-01
   3.2800000e+02   1.4052339e-04   1.0000000e-06   2.5584484e+00   7.1457196e-01   5.2274626e-03   7.2010587e-01
   3.2900000e+02   1.0816439e-04   1.0000000e-06   1.0072130e+00   7.1564658e-01   6.3783427e-03   7.1682602e-01
   3.3000000e+02   9.3078393e-05   1.0000000e-06   4.9681855e-01   7.1534463e-01   4.6322365e-03   7.1445448e-01
   3.3100000e+02   4.7116035e-05   1.0000000e-06   1.0952421e+00  -6.5104525e-01   1.0972148e-03   7.1496509e-01
   3.3200000e+02   5.4122130e-05   1.0000000e-06   1.1430154e+00   1.8917570e-01   6.8100479e-04   7.1487314e-01
   3.3300000e+02   1.0771377e-04   1.0000000e-06   1.3556991e+00   5.8734561e-01   2.5756239e-03   7.1379325e-01
   3.3400000e+02   1.7792837e-04   1.0000000e-06   1.1543605e+00   6.5461400e-01   5.4254891e-03   7.1126417e-01
   3.3500000e+02   1.1999784e-04   1.0000000e-06   1.4605837e+00   6.7619638e-01   4.9071791e-03   7.0890870e-01
   3.3600000e+02   6.6330207e-05   1.0000000e-06   8.3297418e-01   6.9179810e-01   7.7741845e-03   7.0510731e-01
   3.3700000e+02   7.3414531e-05   1.0000000e-06   7.6210770e-01   6.9659825e-01   4.8649984e-03   7.0272204e-01
   3.3800000e+02   1.3756707e-04   1.0000000e-06   7.6905289e-01   6.9680103e-01   8.7264691e-03   6.9846291e-01
   3.3900000e+02   1.0868079e-04   1.0000000e-06   1.1247698e+00   6.7121974e-01   2.7116207e-03   6.9719306e-01
   3.4000000e+02   3.2631969e-05   1.0000000e-06   2.2566259e+00  -6.8489200e-01   2.4807513e-03   6.9837876e-01
   3.4100000e+02   2.7588129e-05   1.0000000e-06   2.0232368e+00  -6.1363737e-01   5.6210476e-04   6.9861972e-01
   3.4200000e+02   4.9447812e-05   1.0000000e-06   2.2828843e+00  -4.7574124e-01   9.3633398e-04   6.9893116e-01
   3.4300000e+02   5.9827907e-05   1.0000000e-06   1.4360790e+00  -3.2737174e-01   1.2128321e-03   6.9920912e-01
   3.4400000e+02   3.9532623e-05   1.0000000e-06   5.5018165e-01  -3.6437522e-01   2.5311327e-03   6.9985593e-01
   3.4500000e+02   3.6832453e-05   1.0000000e-06   9.3091501e-01   3.9850092e-01   3.4880882e-04   6.9975869e-01
   3.4600000e+02   2.0599939e-05   1.0000000e-06   2.1837774e+00   4.0229189e-01   3.4667440e-04   6.9966113e-01
   3.4700000e+02   1.7394026e-05   1.0000000e-06   1.8157615e+00   6.4160062e-01   3.2893613e-04   6.9951349e-01
   3.4800000e+02   3.9525193e-05   1.0000000e-06   1.9717092e+00   7.3652726e-01   1.0463113e-03   6.9897460e-01
   3.4900000e+02   6.2838189e-05   1.0000000e-06   1.3980623e+00   7.6909372e-01   1.7534472e-03   6.9803242e-01
   3.5000000e+02   3.6970880e-05   1.0000000e-06   6.7221433e-01   7.7495663e-01   3.3073738e-03   6.9624485e-01
   3.5100000e+02   9.7357420e-05   1.0000000e-06   5.8243020e-01   7.6522490e-01   3.5179866e-03   6.9437231e-01
   3.5200000e+02   4.7407297e-05   1.0000000e-06   1.2576117e+00   7.2432347e-01   2.3087385e-03   6.9321201e-01
   3.5300000e+02   4.6968369e-05   1.0000000e-06   1.7741184e+00   6.0408560e-01   2.1217262e-03   6.9232451e-01
   3.5400000e+02   3.6776504e-05   1.0000000e-06   6.5338732e-01   6.5498951e-01   2.3564957e-03   6.9125702e-01
   3.5500000e+02   3.5741973e-05   1.0000000e-06   5.2562048e-01   6.7403291e-01   3.5978768e-03   6.8958311e-01
   3.5600000e+02   8.3391310e-05   1.0000000e-06   8.3891273e-01   6.9569156e-01   1.6881219e-03   6.8877376e-01
   3.5700000e+02   8.7417274e-05   1.0000000e-06   1.1441127e+00  -1.9604258e-01   4.9574465e-04   6.8884078e-01
   3.5800000e+02   5.6594876e-05   1.0000000e-06   2.9470692e+00  -1.0216760e-01   2.1573720e-04   6.8885598e-01
   3.5900000e+02   4.4470487e-05   1.0000000e-06   1.9664778e+00   4.2463899e-01   1.5034524e-03   6.8841684e-01
   3.6000000e+02   6.2114986e-05   1.0000000e-06   1.3879350e+00   4.3633225e-01   1.7257381e-03   6.8789929e-01
   3.6100000e+02   6.5528058e-05   1.0000000e-06   7.0430873e-01   4.6843876e-01   1.8582290e-03   6.8730143e-01
   3.6200000e+02   6.2848356e-05   1.0000000e-06   7.8275176e-01   4.6854229e-01   2.2969818e-03   6.8693193e-01
   3.6300000e+02   2.3241698e-05   1.0000000e-06   2.6805977e+00  -4.0384707e-01   4.4635450e-04   6.8705582e-01
   3.6400000e+02   1.9786777e-05   1.0000000e-06   2.4470846e+00   4.6005644e-01   8.4059362e-05   6.8702925e-01
   3.6500000e+02   3.3454429e-05   1.0000000e-06   2.1533227e+00   5.8147570e-01   6.7238019e-04   6.8676074e-01
   3.6600000e+02   2.9467029e-05   1.0000000e-06   1.0926601e+00   6.2288217e-01   5.3422159e-04   6.8653228e-01
   3.6700000e+02   3.4850982e-05   1.0000000e-06   5.8675523e-01   6.8389718e-01   9.7669380e-04   6.8607388e-01
   3.6800000e+02   7.5974343e-05   1.0000000e-06   8.3145973e-01   7.1488912e-01   1.3294366e-03   6.8542213e-01
   3.6900000e+02   2.7708539e-05   1.0000000e-06   2.4617375e+00  -4.2703658e-01   1.9690723e-04   6.8547978e-01
   3.7000000e+02   1.8912784e-05   1.0000000e-06   2.9260547e+00   7.0805724e-01   2.4743073e-04   6.8535969e-01
   3.7100000e+02   3.2576305e-05   1.0000000e-06   2.6114684e+00   7.5951903e-01   6.9045084e-04   6.8500035e-01
   3.7200000e+02   4.1723196e-05   1.0000000e-06   1.4287089e+00   7.7718966e-01   1.0029099e-03   6.8446657e-01
   3.7300000e+02   4.6925911e-05   1.0000000e-06   6.0911430e-01   7.9178227e-01   2.8685714e-03   6.8291300e-01
   3.7400000e+02   1.1193752e-04   1.0000000e-06   7.9089606e-01   8.0042475e-01   6.2103924e-03   6.7952303e-01
   3.7500000e+02   1.0123451e-04   1.0000000e-06   1.0166348e+00   7.8450436e-01   1.3197831e-03   6.7881969e-01
   3.7600000e+02   5.7542923e-05   1.0000000e-06   3.0896929e+00  -7.7039854e-01   9.2949751e-04   6.7930591e-01
   3.7700000e+02   3.7123947e-05   1.0000000e-06   2.1874772e+00   7.5822695e-01   9.9616983e-04   6.7879295e-01
   3.7800000e+02   8.7943368e-05   1.0000000e-06   2.1804782e+00   8.0217315e-01   3.7759677e-03   6.7673863e-01
   3.7900000e+02   1.2865532e-04   1.0000000e-06   1.2874015e+00   8.0891922e-01   7.0485562e-03   6.7288591e-01
   3.8000000e+02   1.2018431e-04   1.0000000e-06   7.0205183e-01   8.0616033e-01   1.4302761e-02   6.6515170e-01
   3.8100000e+02   6.9344490e-05   1.0000000e-06   1.1940502e+00   8.0663893e-01   4.2106657e-03   6.6289458e-01
   3.8200000e+02   4.5398339e-05   1.0000000e-06   1.9333089e+00  -7.2923528e-01   9.3735085e-04   6.6334784e-01
   3.8300000e+02   4.0380830e-05   1.0000000e-06   1.0941336e+00   8.1492878e-01   1.3417187e-03   6.6262273e-01
   3.8400000e+02   4.9651624e-05   1.0000000e-06   6.3599378e-01   8.2849784e-01   4.4850306e-03   6.6016263e-01
   3.8500000e+02   8.1720589e-05   1.0000000e-06   8.8386168e-01   8.2953576e-01   1.2692824e-02   6.5322844e-01
   3.8600000e+02   2.6465522e-04   1.0000000e-06   8.2431946e-01   8.2707255e-01   3.3744780e-02   6.4414263e-01
   3.8700000e+02   1.2408059e-04   1.0000000e-06   2.6271732e+00   8.2197584e-01   5.8870554e-03   6.4102925e-01
   3.8800000e+02   9.2313092e-05   1.0000000e-06   3.0288272e+00   8.2151635e-01   1.2230733e-02   6.3460410e-01
   3.8900000e+02   1.2200807e-04   1.0000000e-06   2.0447277e+00   8.1797961e-01   1.9285755e-02   6.2463267e-01
   3.9000000e+02   1.3648092e-04   1.0000000e-06   6.6279673e-01   8.1332595e-01   2.5156102e-02   6.1192092e-01
   3.9100000e+02   1.8490701e-04   1.0000000e-06   6.8648777e-01   8.0543705e-01   6.8028113e-02   5.7891829e-01
   3.9200000e+02   1.8125649e-04   1.0000000e-06   9.3083297e-01   7.7962117e-01   1.3688762e-02   5.7276155e-01
   3.9300000e+02   6.8659886e-05   1.0000000e-06   1.6952403e+00  -7.6646806e-01   1.0536834e-02   5.7740027e-01
   3.9400000e+02   5.1222634e-05   1.0000000e-06   2.1288919e+00   7.8163147e-01   6.5798057e-03   5.7443559e-01
   3.9500000e+02   4.0833940e-05   1.0000000e-06   7.4875456e-01   7.8426469e-01   1.1542774e-02   5.6925033e-01
   3.9600000e+02   5.2926046e-05   1.0000000e-06   7.9578824e-01   7.8349646e-01   1.1748328e-02   5.6402582e-01
   3.9700000e+02   1.6105398e-04   1.0000000e-06   8.9045069e-01   7.8116029e-01   3.4959493e-02   5.4876096e-01
   3.9800000e+02   7.1720181e-05   1.0000000e-06   1.5188420e+00   7.6963061e-01   1.9979443e-02   5.4036812e-01
   3.9900000e+02   6.3558914e-05   1.0000000e-06   2.3630432e+00   7.6982041e-01   5.3356204e-03   5.3815172e-01
   4.0000000e+02   6.6057973e-05   1.0000000e-06   7.9866191e-01   7.6777593e-01   1.9041798e-02   5.3032468e-01
   4.0100000e+02   7.6675659e-05   1.0000000e-06   5.0521530e-01   7.6419523e-01   2.0093918e-02   5.2222642e-01
   4.0200000e+02   1.3326062e-04   1.0000000e-06   1.0907783e+00   7.5656797e-01   4.8613050e-02   5.0329327e-01
   4.0300000e+02   1.3487959e-04   1.0000000e-06   7.7037475e-01   7.3598786e-01   7.3391570e-02   4.8986010e-01
   4.0400000e+02   5.2406620e-05   1.0000000e-06   2.0298069e+00   4.7254756e-01   4.3267655e-04   4.8975998e-01
   4.0500000e+02   5.0896279e-05   1.0000000e-06   2.8715426e+00   5.7175446e-01   5.6864589e-04   4.8960080e-01
   4.0600000e+02   5.9111540e-05   1.0000000e-06   1.8496708e+00   7.2995680e-01   1.9516234e-03   4.8890375e-01
   4.0700000e+02   6.5008320e-05   1.0000000e-06   7.3300940e-01   7.3723366e-01   3.9853217e-03   4.8746907e-01
   4.0800000e+02   8.2042694e-05   1.0000000e-06   7.2832811e-01   7.3566965e-01   8.6929136e-03   4.8436015e-01
   4.0900000e+02   1.7640847e-04   1.0000000e-06   9.5556197e-01   7.3070231e-01   1.5509667e-02   4.7889839e-01
   4.1000000e+02   8.0528848e-05   1.0000000e-06   1.2908690e+00   7.0667606e-01   5.3816708e-03   4.7708057e-01
   4.1100000e+02   6.4593882e-05   1.0000000e-06   2.2690419e+00   4.3395368e-01   9.1470824e-04   4.7689136e-01
   4.1200000e+02   4.9540922e-05   1.0000000e-06   4.9382047e-01   7.2042374e-01   4.9105009e-03   4.7520707e-01
   4.1300000e+02   5.0836940e-05   1.0000000e-06   8.6025950e-01   7.2575082e-01   3.7827539e-03   4.7390408e-01
   4.1400000e+02   8.8414771e-05   1.0000000e-06   1.0877165e+00   7.3085311e-01   1.3773634e-02   4.6915468e-01
   4.1500000e+02   1.3489552e-04   1.0000000e-06   8.0062889e-01   7.2893073e-01   1.4452991e-02   4.6423523e-01
   4.1600000e+02   6.1430009e-05   1.0000000e-06   1.8008268e+00   5.6096575e-01   7.4625395e-04   4.6404098e-01
   4.1700000e+02   4.0962399e-05   1.0000000e-06   2.0955520e+00   7.1670078e-01   2.6834619e-03   4.6314933e-01
   4.1800000e+02   4.4985846e-05   1.0000000e-06   1.1667208e+00   7.3168716e-01   1.5002094e-03   4.6264118e-01
   4.1900000e+02   9.5040610e-05   1.0000000e-06   7.5077909e-01   7.3213177e-01   1.0514500e-02   4.5909173e-01
   4.2000000e+02   7.6271934e-05   1.0000000e-06   7.3556771e-01   7.3031086e-01   1.0551963e-02   4.5732579e-01
   4.2100000e+02   4.6075528e-05   1.0000000e-06   2.2303447e+00   7.1557057e-01   2.0732784e-03   4.5664780e-01
   4.2200000e+02   4.1101094e-05   1.0000000e-06   1.3959147e+00   7.0681667e-01   2.5180489e-03   4.5583578e-01
   4.2300000e+02   4.8104490e-05   1.0000000e-06   6.6357126e-01   7.3009931e-01   3.7151657e-03   4.5460083e-01
   4.2400000e+02   9.3345119e-05   1.0000000e-06   7.7210342e-01   7.3126901e-01   1.0670653e-02   4.5106566e-01
   4.2500000e+02   1.7042581e-04   1.0000000e-06   9.3943138e-01   7.2809020e-01   1.0392011e-02   4.4766428e-01
   4.2600000e+02   5.1883725e-05   1.0000000e-06   1.9835406e+00  -9.4371546e-02   6.2083813e-04   4.4769060e-01
   4.2700000e+02   3.4361834e-05   1.0000000e-06   2.6608583e+00   7.0161146e-01   1.7251827e-03   4.4714905e-01
   4.2800000e+02   3.3346628e-05   1.0000000e-06   1.6958886e+00   7.1982664e-01   9.3097433e-04   4.4684949e-01
   4.2900000e+02   2.7689792e-05   1.0000000e-06   6.6808501e-01   7.3124244e-01   2.1309979e-03   4.4615365e-01
   4.3000000e+02   7.4145801e-05   1.0000000e-06   7.0688046e-01   6.9397635e-01   3.1284778e-03   4.4566961e-01
   4.3100000e+02   3.4777288e-05   1.0000000e-06   1.6348420e+00   6.8524325e-01   1.3858145e-03   4.4524662e-01
   4.3200000e+02   2.9146090e-05   1.0000000e-06   2.2411360e+00   4.9930936e-01   4.0654339e-04   4.4515627e-01
   4.3300000e+02   2.1980326e-05   1.0000000e-06   7.0811700e-01   5.2027142e-01   1.0467383e-03   4.4491402e-01
   4.3400000e+02   2.8197896e-05   1.0000000e-06   5.7759796e-01   5.3957517e-01   1.0330456e-03   4.4466619e-01
   4.3500000e+02   1.0042098e-04   1.0000000e-06   9.1041018e-01   5.4249489e-01   3.7540767e-03   4.4376281e-01
   4.3600000e+02   4.8991639e-05   1.0000000e-06   1.7838445e+00   5.3142594e-01   2.6190148e-03   4.4314627e-01
   4.3700000e+02   3.5593222e-05   1.0000000e-06   2.0921459e+00   5.1087224e-01   1.2806407e-03   4.4285661e-01
   4.3800000e+02   2.0647803e-05   1.0000000e-06   7.6263890e-01   5.3484694e-01   2.0027155e-03   4.4238288e-01
   4.3900000e+02   2.4269673e-05   1.0000000e-06   5.1397693e-01   5.5199504e-01   7.6976479e-04   4.4219500e-01
   4.4000000e+02   1.0432638e-04   1.0000000e-06   8.7693115e-01   5.5889372e-01   2.1081145e-03   4.4167468e-01
   4.4100000e+02   3.1589639e-05   1.0000000e-06   2.2418188e+00  -3.0341847e-01   4.5474038e-04   4.4173566e-01
   4.4200000e+02   2.3115051e-05   1.0000000e-06   3.1656643e+00   2.0035451e-01   2.3544783e-04   4.4171484e-01
   4.4300000e+02   2.0304400e-05   1.0000000e-06   1.7191624e+00   4.9163773e-01   1.1724517e-03   4.4146045e-01
   4.4400000e+02   2.6627098e-05   1.0000000e-06   5.5521138e-01   6.0433738e-01   1.3941552e-03   4.4108878e-01
   4.4500000e+02   5.0859243e-05   1.0000000e-06   7.6630127e-01   6.1937601e-01   3.1058317e-03   4.4024158e-01
   4.4600000e+02   5.8007131e-05   1.0000000e-06   1.0924206e+00   6.2724025e-01   2.3284670e-03   4.3959933e-01
   4.4700000e+02   4.4952804e-05   1.0000000e-06   1.9898656e+00   6.2781381e-01   1.9653117e-03   4.3905744e-01
   4.4800000e+02   4.0781349e-05   1.0000000e-06   5.8839189e-01   6.3670234e-01   5.1927927e-03   4.3760933e-01
   4.4900000e+02   7.2316887e-05   1.0000000e-06   5.2078007e-01   6.4180222e-01   6.7314788e-03   4.3572460e-01
   4.5000000e+02   8.3841462e-05   1.0000000e-06   1.1616550e+00   6.3906661e-01   6.4597522e-03   4.3393123e-01
   4.5100000e+02   2.1511756e-04   1.0000000e-06   9.4013819e-01   6.3632318e-01   2.7107712e-02   4.2654277e-01
   4.5200000e+02   6.8169524e-05   1.0000000e-06   1.4165905e+00  -5.8886967e-01   2.8257624e-03   4.2725365e-01
   4.5300000e+02   5.6200628e-05   1.0000000e-06   2.7989525e+00  -5.5422964e-01   9.5431001e-04   4.2747976e-01
   4.5400000e+02   6.8296171e-05   1.0000000e-06   5.6400278e-01   6.2906428e-01   1.3677400e-02   4.2382611e-01
   4.5500000e+02   5.5290804e-05   1.0000000e-06   5.2058502e-01   6.3029300e-01   5.4341657e-03   4.2237824e-01
   4.5600000e+02   5.7715076e-05   1.0000000e-06   1.9611530e+00   6.2708144e-01   4.9812866e-03   4.2106206e-01
   4.5700000e+02   2.1628389e-04   1.0000000e-06   6.1300907e-01   6.2880037e-01   7.4651025e-02   4.1136117e-01
   4.5800000e+02   4.9456411e-05   1.0000000e-06   1.3337799e+00   6.0320814e-01   4.2273402e-02   4.0111147e-01
   4.5900000e+02   4.7222653e-05   1.0000000e-06   1.4799260e+00  -3.8685702e-01   1.2459670e-03   4.0130507e-01
   4.6000000e+02   8.2999106e-05   1.0000000e-06   8.9986906e-01   4.1658647e-01   1.1271396e-02   3.9944191e-01
   4.6100000e+02   1.6610027e-04   1.0000000e-06   4.7129271e-01   5.8253190e-01   4.0332494e-02   3.9027677e-01
   4.6200000e+02   5.3584349e-05   1.0000000e-06   1.0804482e+00  -5.5099949e-01   1.1156530e-02   3.9269271e-01
   4.6300000e+02   3.7231085e-05   1.0000000e-06   1.4938243e+00   5.5274127e-01   2.8926914e-03   3.9206597e-01
   4.6400000e+02   1.1182898e-04   1.0000000e-06   1.1026214e+00   5.6345069e-01   2.6556711e-02   3.8629512e-01
   4.6500000e+02   6.9608180e-05   1.0000000e-06   1.3039831e+00   5.4621941e-01   2.0521100e-02   3.8202284e-01
   4.6600000e+02   4.3570902e-05   1.0000000e-06   1.9407856e+00   5.3428142e-01   5.4529249e-03   3.8091393e-01
   4.6700000e+02   3.2875854e-05   1.0000000e-06   1.1782004e+00   5.3326756e-01   1.1957427e-02   3.7850464e-01
   4.6800000e+02   4.1796104e-05   1.0000000e-06   9.4618898e-01   5.2710613e-01   1.2595490e-02   3.7601351e-01
   4.6900000e+02   1.2980293e-04   1.0000000e-06   8.5673687e-01   5.2048148e-01   3.1506548e-02   3.6998574e-01
   4.7000000e+02   2.2882908e-05   1.0000000e-06   1.6962342e+00  -3.2061387e-01   7.4656971e-04   3.7007439e-01
   4.7100000e+02   2.1026981e-05   1.0000000e-06   2.9267217e+00  -4.8322788e-01   3.7167604e-03   3.7074102e-01
   4.7200000e+02   3.9585425e-05   1.0000000e-06   1.1245703e+00  -3.9896119e-01   2.7719293e-03   3.7115221e-01
   4.7300000e+02   5.0523290e-05   1.0000000e-06   1.0503839e+00  -3.6865308e-01   4.1993677e-03   3.7172962e-01
   4.7400000e+02   1.3137465e-04   1.0000000e-06   8.0672691e-01  -4.5747516e-01   2.1308464e-02   3.7541935e-01
   4.7500000e+02   3.8577346e-05   1.0000000e-06   2.1301087e+00   3.6596428e-01   9.3956761e-04   3.7529041e-01
   4.7600000e+02   2.5355302e-05   1.0000000e-06   2.8282799e+00  -4.7022529e-01   3.1168279e-03   3.7584186e-01
   4.7700000e+02   3.0502558e-05   1.0000000e-06   1.7156989e+00  -4.7738585e-01   7.3025038e-03   3.7715980e-01
   4.7800000e+02   3.2238562e-05   1.0000000e-06   7.8565893e-01  -4.6451652e-01   6.6556073e-03   3.7833237e-01
   4.7900000e+02   7.3512341e-05   1.0000000e-06   7.6389355e-01  -4.4215377e-01   1.9884638e-02   3.7916770e-01
   4.8000000e+02   2.2400253e-05   1.0000000e-06   2.5742145e+00  -4.3614156e-01   5.1425926e-03   3.8002219e-01
   4.8100000e+02   1.8814312e-05   1.0000000e-06   1.5708453e+00  -2.9261063e-01   1.5086074e-03   3.8019034e-01
   4.8200000e+02   3.6717853e-05   1.0000000e-06   1.5962002e+00  -1.9236958e-01   2.6838500e-03   3.8038794e-01
   4.8300000e+02   3.7208687e-05   1.0000000e-06   7.6779149e-01   9.1128443e-02   2.2852049e-03   3.8030971e-01
   4.8400000e+02   8.6828107e-05   1.0000000e-06   7.0893827e-01   3.0468040e-01   7.0987955e-03   3.8010462e-01
   4.8500000e+02   2.1891502e-05   1.0000000e-06   1.4777310e+00   2.9101599e-01   1.8747441e-03   3.7989785e-01
   4.8600000e+02   1.8310254e-05   1.0000000e-06   2.4233015e+00   5.6675568e-01   2.4037294e-04   3.7984611e-01
   4.8700000e+02   1.9810360e-05   1.0000000e-06   9.4533181e-01   5.7937750e-01   1.4698102e-03   3.7952291e-01
   4.8800000e+02   2.0085741e-05   1.0000000e-06   5.3034106e-01   5.9452558e-01   9.9341716e-04   3.7929888e-01
   4.8900000e+02   3.2398227e-05   1.0000000e-06   8.6630267e-01   6.0768740e-01   2.2079568e-03   3.7879054e-01
   4.9000000e+02   2.0681081e-05   1.0000000e-06   8.1804615e-01   6.1346456e-01   2.5072526e-03   3.7864493e-01
   4.9100000e+02   1.2960100e-05   1.0000000e-06   2.8663274e+00   1.7693596e-01   8.8783145e-05   3.7863899e-01
   4.9200000e+02   1.4624546e-05   1.0000000e-06   2.4041791e+00   3.8712470e-01   2.4510476e-04   3.7860307e-01
   4.9300000e+02   1.5412426e-05   1.0000000e-06   1.4333170e+00   5.5384091e-01   4.0668425e-04   3.7851781e-01
   4.9400000e+02   1.2816468e-05   1.0000000e-06   5.5514933e-01   6.3824450e-01   5.4191068e-04   3.7838693e-01
   4.9500000e+02   1.0085482e-05   1.0000000e-06   1.2133932e+00   7.1668417e-01   4.4211539e-04   3.7826705e-01
   4.9600000e+02   1.2861749e-05   1.0000000e-06   1.0738130e+00   7.1153144e-01   4.2075218e-04   3.7815382e-01
   4.9700000e+02   2.7574223e-05   1.0000000e-06   6.8489532e-01   7.2571351e-01   2.7394672e-03   3.7740270e-01
   4.9800000e+02   5.0341368e-05   1.0000000e-06   7.6240735e-01   7.3569478e-01   2.2535677e-03   3.7677743e-01
   4.9900000e+02   2.1588991e-05   1.0000000e-06   2.2295900e+00  -5.9407125e-01   2.9252070e-04   3.7684292e-01
   5.0000000e+02   1.3642634e-05   1.0000000e-06   2.6385955e+00   7.0721020e-01   4.4933564e-04   3.7672319e-01
   5.0100000e+02   1.7912575e-05   1.0000000e-06   1.7594635e+00   7.6216623e-01   9.2271105e-04   3.7645832e-01
   5.0200000e+02   2.2900834e-05   1.0000000e-06   6.5851470e-01   7.8105013e-01   1.6906244e-03   3.7596143e-01
   5.0300000e+02   3.3458438e-05   1.0000000e-06   7.2731000e-01   7.8831013e-01   4.0861074e-03   3.7475160e-01
   5.0400000e+02   5.3085204e-05   1.0000000e-06   1.0347868e+00   7.8389349e-01   4.1707348e-03   3.7352765e-01
   5.0500000e+02   2.3614847e-05   1.0000000e-06   1.6602091e+00  -6.8186172e-01   6.9684639e-04   3.7370518e-01
   5.0600000e+02   2.3439737e-05   1.0000000e-06   2.4050761e+00   1.7953074e-01   5.5707461e-04   3.7366786e-01
   5.0700000e+02   1.9817036e-05   1.0000000e-06   1.3270736e+00   5.8447991e-01   6.7237849e-04   3.7352107e-01
   5.0800000e+02   4.3493649e-05   1.0000000e-06   4.3929599e-01   7.9785981e-01   3.3102852e-03   3.7253529e-01
   5.0900000e+02   3.5555418e-05   1.0000000e-06   7.7359425e-01   8.1345308e-01   3.0704629e-03   3.7160541e-01
   5.1000000e+02   2.1887857e-05   1.0000000e-06   2.3027416e+00   7.0871049e-01   5.8948541e-04   3.7145020e-01
   5.1100000e+02   2.4313635e-05   1.0000000e-06   1.7515562e+00   7.9740939e-01   2.3878104e-03   3.7074332e-01
   5.1200000e+02   3.3984994e-05   1.0000000e-06   1.0137512e+00   8.1959866e-01   4.7941074e-03   3.6928798e-01
   5.1300000e+02   2.6315950e-05   1.0000000e-06   5.9253267e-01   8.2389453e-01   1.0176534e-02   3.6619792e-01
   5.1400000e+02   6.1909353e-05   1.0000000e-06   7.8581695e-01   8.4210546e-01   9.8827867e-03   3.6543634e-01
   5.1500000e+02   3.2904390e-05   1.0000000e-06   2.4048172e+00   8.3336367e-01   5.0168287e-03   3.6390992e-01
   5.1600000e+02   2.4421664e-05   1.0000000e-06   1.2908749e+00   8.4799973e-01   3.1728198e-03   3.6293132e-01
   5.1700000e+02   3.1226863e-05   1.0000000e-06   1.1258422e+00   8.5039236e-01   5.0628698e-03   3.6137004e-01
   5.1800000e+02   4.7537586e-05   1.0000000e-06   6.8303394e-01   8.5440300e-01   6.1444182e-03   3.5947477e-01
   5.1900000e+02   5.3016814e-05   1.0000000e-06   8.0140836e-01   8.5405152e-01   1.4096656e-02   3.5515673e-01
   5.2000000e+02   2.0065581e-05   1.0000000e-06   1.3543763e+00  -8.2119636e-01   2.6847492e-03   3.5594017e-01
   5.2100000e+02   1.8910794e-05   1.0000000e-06   1.7861363e+00  -7.4695648e-01   8.8203022e-04   3.5617473e-01
   5.2200000e+02   6.0021774e-05   1.0000000e-06   5.0594545e-01   8.6915784e-01   1.0041481e-02   3.5307060e-01
   5.2300000e+02   2.2471254e-05   1.0000000e-06   1.1761456e+00   8.7353320e-01   3.1631147e-03   3.5209546e-01
   5.2400000e+02   1.8832863e-05   1.0000000e-06   2.3215636e+00   8.6972165e-01   3.4491990e-03   3.5103974e-01
   5.2500000e+02   2.3404852e-05   1.0000000e-06   1.7971998e+00   8.7329116e-01   3.6903228e-03   3.4990900e-01
   5.2600000e+02   2.2760622e-05   1.0000000e-06   9.9421967e-01   8.8004002e-01   7.1355119e-03   3.4771376e-01
   5.2700000e+02   1.0196875e-04   1.0000000e-06   6.8074524e-01   8.9073045e-01   1.5906668e-02   3.4279638e-01
   5.2800000e+02   4.8610477e-05   1.0000000e-06   1.9509713e+00   8.8947090e-01   8.6081353e-03   3.4017436e-01
   5.2900000e+02   3.1665154e-05   1.0000000e-06   2.4385743e+00   8.9450746e-01   9.3233835e-03   3.3734035e-01
   5.3000000e+02   2.8958043e-05   1.0000000e-06   1.3367967e+00   8.9547998e-01   6.7672622e-03   3.3529762e-01
   5.3100000e+02   2.5598105e-05   1.0000000e-06   3.5761312e-01   9.0385364e-01   8.4818936e-03   3.3272932e-01
   5.3200000e+02   3.3114358e-05   1.0000000e-06   7.9066377e-01   9.0789504e-01   9.1948083e-03   3.2995422e-01
   5.3300000e+02   4.8179363e-05   1.0000000e-06   1.1941840e+00   9.0891930e-01   1.0760714e-02   3.2673041e-01
   5.3400000e+02   6.2324239e-05   1.0000000e-06   1.2749541e+00   9.0832334e-01   3.2413639e-02   3.1714173e-01
   5.3500000e+02   7.4018623e-05   1.0000000e-06   5.8051588e-01   9.0430409e-01   3.4627571e-02   3.0724657e-01
   5.3600000e+02   2.6017600e-05   1.0000000e-06   8.5495726e-01   9.0090501e-01   8.9618936e-03   3.0476826e-01
   5.3700000e+02   2.2263320e-05   1.0000000e-06   1.3127285e+00   7.4497267e-01   6.2275744e-04   3.0462690e-01
   5.3800000e+02   2.7328305e-05   1.0000000e-06   1.2400694e+00  -7.6291787e-01   1.8803459e-03   3.0506412e-01
   5.3900000e+02   1.0385904e-04   1.0000000e-06   7.0589496e-01  -8.2344359e-01   8.3195525e-03   3.0715740e-01
   5.4000000e+02   3.5108190e-05   1.0000000e-06   1.9829743e+00  -7.0336471e-01   5.0227897e-04   3.0726593e-01
   5.4100000e+02   1.8918037e-05   1.0000000e-06   3.2292473e+00  -8.3309919e-01   2.0091406e-03   3.0778042e-01
   5.4200000e+02   1.7748065e-05   1.0000000e-06   2.0517435e+00  -8.2398029e-01   2.5442771e-03   3.0842599e-01
   5.4300000e+02   1.3845070e-05   1.0000000e-06   8.2627212e-01  -7.2694796e-01   1.4888452e-03   3.0875996e-01
   5.4400000e+02   1.6657261e-05   1.0000000e-06   8.1014950e-01  -5.7114837e-01   1.4907934e-03   3.0902309e-01
   5.4500000e+02   6.5626019e-05   1.0000000e-06   8.6309258e-01  -1.3928521e-01   3.0360821e-03   3.0915516e-01
   5.4600000e+02   3.1126757e-05   1.0000000e-06   1.5163097e+00   3.8437705e-01   1.3766304e-03   3.0899183e-01
   5.4700000e+02   3.4961230e-05   1.0000000e-06   2.5731967e+00   8.1563595e-01   1.8203805e-03   3.0853322e-01
   5.4800000e+02   3.6521969e-05   1.0000000e-06   1.0723835e+00   7.3271635e-01   3.5957910e-03   3.0772125e-01
   5.4900000e+02   4.6676590e-05   1.0000000e-06   5.0766151e-01   6.8997240e-01   6.0729940e-03   3.0643483e-01
   5.5000000e+02   1.0711795e-04   1.0000000e-06   8.3639466e-01   7.2711191e-01   1.5312741e-02   3.0473315e-01
   5.5100000e+02   4.0442633e-05   1.0000000e-06   2.3909715e+00   6.2824233e-01   5.5464310e-03   3.0367415e-01
   5.5200000e+02   3.4294144e-05   1.0000000e-06   1.9373387e+00   6.3361604e-01   1.8969830e-03   3.0330947e-01
   5.5300000e+02   2.8049100e-05   1.0000000e-06   8.7200575e-01   6.8126925e-01   4.3530472e-03   3.0241153e-01
   5.5400000e+02   7.6549733e-05   1.0000000e-06   6.0358757e-01   6.5434924e-01   2.9805818e-03   3.0182249e-01
   5.5500000e+02   5.0324291e-05   1.0000000e-06   1.2371235e+00   6.6908181e-01   2.7479514e-03   3.0126819e-01
   5.5600000e+02   3.8266513e-05   1.0000000e-06   2.4103191e+00  -4.1779390e-01   5.3646674e-04   3.0133575e-01
   5.5700000e+02   1.8451713e-05   1.0000000e-06   7.6828736e-01   3.6791085e-01   1.7308009e-03   3.0114425e-01
   5.5800000e+02   2.0324435e-05   1.0000000e-06   4.4887530e-01   6.8936177e-01   4.7013269e-03   3.0017002e-01
   5.5900000e+02   7.2445384e-05   1.0000000e-06   8.8890035e-01   6.9530784e-01   1.0194664e-02   2.9805040e-01
   5.6000000e+02   5.5560036e-05   1.0000000e-06   1.0599450e+00   6.8227376e-01   3.0748288e-03   2.9742589e-01
   5.6100000e+02   2.0734720e-05   1.0000000e-06   2.8309045e+00  -6.8410980e-01   2.8680478e-03   2.9801010e-01
   5.6200000e+02   1.4260904e-05   1.0000000e-06   2.1057234e+00   6.6250645e-01   4.5116507e-04   2.9792104e-01
   5.6300000e+02   3.0145756e-05   1.0000000e-06   2.2696469e+00   7.0122397e-01   3.0411031e-03   2.9728643e-01
   5.6400000e+02   4.3529969e-05   1.0000000e-06   1.7014840e+00   7.0341586e-01   4.4031781e-03   2.9636712e-01
   5.6500000e+02   3.3603920e-05   1.0000000e-06   9.4816473e-01   7.0229172e-01   9.9257569e-03   2.9430866e-01
   5.6600000e+02   6.6683775e-05   1.0000000e-06   6.7150945e-01   7.0280082e-01   1.0195521e-02   2.9325618e-01
   5.6700000e+02   9.1336987e-06   1.0000000e-06   1.6907485e+00  -6.3376675e-01   6.4499561e-04   2.9337609e-01
   5.6800000e+02   8.9119413e-06   1.0000000e-06   3.2469027e+00  -6.4870178e-01   3.2537806e-04   2.9343802e-01
   5.6900000e+02   1.0046647e-05   1.0000000e-06   1.1356794e+00  -6.0648494e-01   1.9648079e-03   2.9378805e-01
   5.7000000e+02   1.4352147e-05   1.0000000e-06   5.1385611e-01  -4.7295266e-01   1.4442596e-03   2.9398896e-01
   5.7100000e+02   8.3959482e-06   1.0000000e-06   9.2506652e-01   2.4681753e-02   3.9962650e-04   2.9398609e-01
   5.7200000e+02   1.6384982e-05   1.0000000e-06   1.2927471e+00   7.2827707e-01   1.5425067e-03   2.9365600e-01
   5.7300000e+02   3.3594393e-05   1.0000000e-06   1.1803053e+00   7.7183456e-01   3.3141178e-03   2.9290549e-01
   5.7400000e+02   3.9839491e-05   1.0000000e-06   1.4747434e+00   7.9949732e-01   5.5811732e-03   2.9160016e-01
   5.7500000e+02   5.4406099e-05   1.0000000e-06   6.0151629e-01   8.0333758e-01   2.1179387e-02   2.8666241e-01
   5.7600000e+02   1.0902497e-04   1.0000000e-06   6.9910965e-01   7.9539226e-01   2.1280939e-02   2.8183442e-01
   5.7700000e+02   2.3578840e-05   1.0000000e-06   2.1400484e+00  -7.1180936e-01   1.6175595e-03   2.8215911e-01
   5.7800000e+02   1.7613799e-05   1.0000000e-06   3.0320455e+00  -7.0098350e-01   9.1359688e-04   2.8233987e-01
   5.7900000e+02   2.6455119e-05   1.0000000e-06   1.6832793e+00   7.8067731e-01   2.2863736e-03   2.8183620e-01
   5.8000000e+02   3.6781121e-05   1.0000000e-06   8.7286917e-01   7.8787216e-01   4.6544005e-03   2.8080385e-01
   5.8100000e+02   3.8952940e-05   1.0000000e-06   6.3860196e-01   7.3622571e-01   5.2433422e-03   2.8026230e-01
   5.8200000e+02   1.6265827e-05   1.0000000e-06   1.9406877e+00   7.8868563e-01   1.9389702e-03   2.7983391e-01
   5.8300000e+02   1.5113300e-05   1.0000000e-06   1.6787571e+00   7.3039308e-01   6.3213822e-04   2.7970474e-01
   5.8400000e+02   1.8440595e-05   1.0000000e-06   8.5439437e-01   7.1797823e-01   1.1401463e-03   2.7947586e-01
   5.8500000e+02   3.9327756e-05   1.0000000e-06   7.4457722e-01   7.6307845e-01   2.3003790e-03   2.7898558e-01
   5.8600000e+02   1.4686333e-05   1.0000000e-06   1.7310443e+00   6.7527193e-01   6.1384541e-04   2.7886997e-01
   5.8700000e+02   1.1785150e-05   1.0000000e-06   2.3889168e+00   6.7155222e-01   4.6779880e-04   2.7878238e-01
   5.8800000e+02   1.4345867e-05   1.0000000e-06   1.0266718e+00   7.7310500e-01   1.0198950e-03   2.7856262e-01
   5.8900000e+02   2.0839996e-05   1.0000000e-06   6.4709483e-01   7.8632480e-01   2.1762066e-03   2.7808620e-01
   5.9000000e+02   3.6416073e-05   1.0000000e-06   9.0456671e-01   7.8224098e-01   7.4971317e-03   2.7645839e-01
   5.9100000e+02   6.0867362e-05   1.0000000e-06   8.9012674e-01   7.7998382e-01   1.3588436e-02   2.7572649e-01
   5.9200000e+02   2.9649477e-05   1.0000000e-06   2.8773089e+00   7.7102054e-01   3.2326050e-03   2.7503985e-01
   5.9300000e+02   2.4136419e-05   1.0000000e-06   2.1334220e+00   7.7150529e-01   2.6674996e-03   2.7447422e-01
   5.9400000e+02   1.6912151e-05   1.0000000e-06   1.1219677e+00   7.7657575e-01   3.2833522e-03   2.7377496e-01
   5.9500000e+02   7.8840754e-06   1.0000000e-06   5.9431567e-01   6.6745789e-01   6.3787910e-04   2.7365843e-01
   5.9600000e+02   1.4649302e-05   1.0000000e-06   8.3794113e-01   2.0434721e-01   6.1165980e-04   2.7362428e-01
   5.9700000e+02   1.2280167e-05   1.0000000e-06   8.3914075e-01   2.7333856e-02   6.0357266e-04   2.7362203e-01
   5.9800000e+02   9.5524639e-06   1.0000000e-06   2.6566715e+00  -3.6678754e-01   1.9886415e-04   2.7364199e-01
   5.9900000e+02   4.9864084e-06   1.0000000e-06   6.3275218e-01  -2.5198900e-01   6.9798421e-04   2.7369019e-01
   6.0000000e+02   4.8939163e-06   1.0000000e-06   5.6456765e-01   1.6691468e-02   3.5839178e-04   2.7368857e-01
   6.0100000e+02   2.2219258e-05   1.0000000e-06   8.4031364e-01   3.9695636e-01   1.1216778e-03   2.7356685e-01
   6.0200000e+02   9.7370740e-06   1.0000000e-06   1.0791191e+00   2.4831730e-01   3.6126767e-04   2.7354233e-01
   6.0300000e+02   5.7520837e-06   1.0000000e-06   2.1677386e+00   5.0761062e-01   1.8182364e-04   2.7351708e-01
   6.0400000e+02   8.1447148e-06   1.0000000e-06   1.2030606e+00   8.4118808e-01   6.2510629e-04   2.7337327e-01
   6.0500000e+02   1.3030029e-05   1.0000000e-06   6.7456236e-01   8.5716614e-01   1.3971952e-03   2.7304594e-01
   6.0600000e+02   4.1420228e-05   1.0000000e-06   8.5212373e-01   8.5814041e-01   3.3447325e-03   2.7226264e-01
   6.0700000e+02   1.4532178e-05   1.0000000e-06   1.8526402e+00   8.5956503e-01   3.1930875e-03   2.7151573e-01
   6.0800000e+02   1.0649925e-05   1.0000000e-06   1.6840257e+00   8.2911588e-01   9.2430266e-04   2.7130769e-01
   6.0900000e+02   1.6737605e-05   1.0000000e-06   1.0419618e+00   8.3151114e-01   2.7105852e-03   2.7069650e-01
   6.1000000e+02   2.4861160e-05   1.0000000e-06   6.2293317e-01   8.3414976e-01   3.2312572e-03   2.6996731e-01
   6.1100000e+02   8.0475928e-05   1.0000000e-06   8.2030464e-01   8.3571077e-01   1.2268292e-02   2.6720560e-01
   6.1200000e+02   2.3508771e-05   1.0000000e-06   1.6500933e+00   1.3164004e-01   6.0128446e-04   2.6718449e-01
   6.1300000e+02   2.1520183e-05   1.0000000e-06   2.7245405e+00  -4.2554458e-01   3.9421745e-04   2.6722933e-01
   6.1400000e+02   2.5956176e-05   1.0000000e-06   8.5532065e-01   8.3260433e-01   4.6720764e-03   2.6619071e-01
   6.1500000e+02   2.0401401e-05   1.0000000e-06   5.4615231e-01   8.4316006e-01   7.4504481e-03   2.6452067e-01
   6.1600000e+02   6.4802550e-05   1.0000000e-06   7.9014748e-01   8.4666044e-01   1.1603569e-02   2.6192704e-01
   6.1700000e+02   1.5349347e-05   1.0000000e-06   1.4086609e+00  -8.1159060e-01   1.9332991e-03   2.6233818e-01
   6.1800000e+02   1.3420366e-05   1.0000000e-06   3.1394137e+00  -8.1888706e-01   9.3375685e-04   2.6253881e-01
   6.1900000e+02   1.2474084e-05   1.0000000e-06   3.7754576e-01   8.6326156e-01   4.9935911e-03   2.6140791e-01
   6.2000000e+02   2.4727221e-05   1.0000000e-06   5.3813941e-01   8.6713794e-01   2.0592673e-02   2.5675403e-01
   6.2100000e+02   2.8361560e-05   1.0000000e-06   8.0260196e-01   8.6739405e-01   2.1745779e-02   2.5554424e-01
   6.2200000e+02   1.3628805e-05   1.0000000e-06   2.1611365e+00   8.6399862e-01   2.9760761e-03   2.5488744e-01
   6.2300000e+02   1.6481296e-05   1.0000000e-06   1.8828290e+00   8.6787723e-01   5.7450651e-03   2.5361761e-01
   6.2400000e+02   2.4394121e-05   1.0000000e-06   1.6336418e+00   8.6937211e-01   8.9307693e-03   2.5165097e-01
   6.2500000e+02   3.1673858e-05   1.0000000e-06   6.7869385e-01   8.7267076e-01   1.4828123e-02   2.4840127e-01
   6.2600000e+02   2.6095826e-05   1.0000000e-06   7.4744776e-01   8.7120405e-01   3.3350685e-02   2.4659903e-01
   6.2700000e+02   1.1666513e-05   1.0000000e-06   2.5280242e+00   8.7349571e-01   8.2946377e-03   2.4481436e-01
   6.2800000e+02   1.0777236e-05   1.0000000e-06   7.9105855e-01   8.8844880e-01   2.7904112e-03   2.4420763e-01
   6.2900000e+02   1.8145806e-05   1.0000000e-06   7.7439049e-01   8.9354942e-01   7.9014268e-03   2.4248500e-01
   6.3000000e+02   3.0706996e-05   1.0000000e-06   7.8629042e-01   9.0274308e-01   8.7351141e-03   2.4057459e-01
   6.3100000e+02   1.8927554e-05   1.0000000e-06   1.3781156e+00   9.0687912e-01   6.7907827e-03   2.3909402e-01
   6.3200000e+02   1.7053525e-05   1.0000000e-06   1.3236423e+00   8.4853328e-01   2.2963135e-03   2.3862833e-01
   6.3300000e+02   3.0497391e-05   1.0000000e-06   6.7653235e-01   8.1345195e-01   5.6655011e-03   2.3752988e-01
   6.3400000e+02   3.8476685e-05   1.0000000e-06   6.4820931e-01   7.8157650e-01   9.2682068e-03   2.3581326e-01
   6.3500000e+02   7.1758258e-05   1.0000000e-06   8.4376273e-01   7.5965871e-01   9.9876423e-03   2.3402911e-01
   6.3600000e+02   1.2976186e-05   1.0000000e-06   1.3488587e+00   6.9883274e-01   2.1503763e-03   2.3367770e-01
   6.3700000e+02   1.0017700e-05   1.0000000e-06   2.6832423e+00  -7.6744011e-01   1.6657241e-03   2.3397655e-01
   6.3800000e+02   7.5432532e-06   1.0000000e-06   7.9857646e-01  -7.2919090e-01   1.4796964e-03   2.3422913e-01
   6.3900000e+02   9.1615757e-06   1.0000000e-06   4.7675466e-01  -3.2747934e-01   8.6528715e-04   2.3429558e-01
   6.4000000e+02   2.3983658e-05   1.0000000e-06   7.5601372e-01   9.4154143e-02   1.6196276e-03   2.3426015e-01
   6.4100000e+02   2.3905958e-05   1.0000000e-06   1.0615201e+00   2.8852682e-01   1.8792720e-03   2.3413351e-01
   6.4200000e+02   2.3335784e-05   1.0000000e-06   1.9923607e+00   4.9273404e-01   2.1168895e-03   2.3388969e-01
   6.4300000e+02   4.5108638e-05   1.0000000e-06   3.8043790e-01   5.4407951e-01   1.5750405e-02   2.3190598e-01
   6.4400000e+02   4.8998485e-05   1.0000000e-06   4.6952795e-01   5.5961837e-01   1.3266950e-02   2.3104861e-01
   6.4500000e+02   6.7978751e-05   1.0000000e-06   1.1574757e+00   5.4415405e-01   6.6268340e-03   2.3021903e-01
   6.4600000e+02   1.7605243e-05   1.0000000e-06   2.2709580e+00  -5.2456876e-01   1.2665410e-03   2.3037212e-01
   6.4700000e+02   1.5205618e-05   1.0000000e-06   3.2264370e+00   5.5659680e-01   1.3742556e-03   2.3019606e-01
   6.4800000e+02   2.2437893e-05   1.0000000e-06   2.3280036e+00   5.5809253e-01   3.9411073e-03   2.2969098e-01
   6.4900000e+02   2.5245456e-05   1.0000000e-06   1.1533205e+00   5.6340870e-01   3.8904992e-03   2.2918870e-01
   6.5000000e+02   2.4696674e-05   1.0000000e-06   6.4652429e-01   5.6811211e-01   1.2747340e-02   2.2754163e-01
   6.5100000e+02   5.1406995e-05   1.0000000e-06   8.1307016e-01   5.6157713e-01   1.4691019e-02   2.2660723e-01
   6.5200000e+02   4.1168995e-05   1.0000000e-06   1.0684061e+00  -4.3360551e-01   1.1477867e-03   2.2672013e-01
   6.5300000e+02   1.5729253e-05   1.0000000e-06   2.6728996e+00  -4.7275317e-01   4.3577275e-04   2.2676685e-01
   6.5400000e+02   1.0448018e-05   1.0000000e-06   2.6535557e+00   5.5807351e-01   1.0796034e-03   2.2663032e-01
   6.5500000e+02   1.6693750e-05   1.0000000e-06   1.7328738e+00   5.6137465e-01   1.9463293e-03   2.2638299e-01
   6.5600000e+02   2.3976562e-05   1.0000000e-06   8.0946329e-01   5.7225274e-01   2.3685670e-03   2.2607657e-01
   6.5700000e+02   2.4173067e-05   1.0000000e-06   7.7610405e-01   5.7617009e-01   5.2091886e-03   2.2540009e-01
   6.5800000e+02   1.2824956e-05   1.0000000e-06   1.2648274e+00   1.2860442e-01   5.7010012e-04   2.2538360e-01
   6.5900000e+02   2.0781846e-05   1.0000000e-06   1.9496655e+00   4.0268716e-02   1.1393395e-03   2.2537340e-01
   6.6000000e+02   2.3279577e-05   1.0000000e-06   7.3184467e-01   4.2588218e-01   1.9818126e-03   2.2518355e-01
   6.6100000e+02   1.3468388e-05   1.0000000e-06   6.3715632e-01   4.4109320e-01   3.1214002e-03   2.2510609e-01
   6.6200000e+02   5.5612543e-06   1.0000000e-06   2.1909806e+00   5.7383287e-01   7.4366773e-04   2.2501007e-01
   6.6300000e+02   5.0221297e-06   1.0000000e-06   9.5829832e-01   6.7046674e-01   3.6101856e-04   2.2495562e-01
   6.6400000e+02   7.5362664e-06   1.0000000e-06   7.4902098e-01   7.2296546e-01   7.7932065e-04   2.2482890e-01
   6.6500000e+02   2.7597836e-05   1.0000000e-06   9.4266150e-01   7.3481304e-01   1.5938730e-03   2.2456572e-01
   6.6600000e+02   1.6499151e-05   1.0000000e-06   2.1468453e+00   7.3026908e-01   1.1854054e-03   2.2437139e-01
   6.6700000e+02   1.4424008e-05   1.0000000e-06   2.0171283e+00   7.1677358e-01   1.8487526e-03   2.2407425e-01
   6.6800000e+02   1.5630064e-05   1.0000000e-06   1.2534901e+00   7.2160667e-01   2.4748566e-03   2.2367442e-01
   6.6900000e+02   1.9276567e-05   1.0000000e-06   4.9155018e-01   7.3896288e-01   2.7638939e-03   2.2321797e-01
   6.7000000e+02   2.2515615e-05   1.0000000e-06   7.7029080e-01   7.4550604e-01   5.4855883e-03   2.2276191e-01
   6.7100000e+02   1.0457776e-05   1.0000000e-06   2.2186498e+00   4.4415483e-01   3.8237818e-04   2.2272409e-01
   6.7200000e+02   8.2520470e-06   1.0000000e-06   1.7194916e+00   6.6902806e-01   5.3362793e-04   2.2264460e-01
   6.7300000e+02   6.3891903e-06   1.0000000e-06   9.1220105e-01   7.7785882e-01   1.0366382e-03   2.2246511e-01
   6.7400000e+02   1.7016874e-05   1.0000000e-06   6.1292896e-01   8.1685414e-01   1.4635691e-03   2.2233215e-01
   6.7500000e+02   9.0961054e-06   1.0000000e-06   1.7492077e+00   8.2612920e-01   9.2514879e-04   2.2216225e-01
   6.7600000e+02   8.4389035e-06   1.0000000e-06   1.6208885e+00   8.4806611e-01   6.3467021e-04   2.2204269e-01
   6.7700000e+02   1.1006163e-05   1.0000000e-06   1.2788926e+00   8.5787990e-01   1.3261021e-03   2.2179014e-01
   6.7800000e+02   8.7383770e-06   1.0000000e-06   6.5576362e-01   8.7772490e-01   1.9032912e-03   2.2141971e-01
   6.7900000e+02   2.2594003e-05   1.0000000e-06   7.7768439e-01   9.0631271e-01   2.8597935e-03   2.2113281e-01
   6.8000000e+02   9.7860825e-06   1.0000000e-06   1.2563615e+00   9.0356282e-01   9.7413107e-04   2.2093819e-01
   6.8100000e+02   8.2997762e-06   1.0000000e-06   2.9634722e+00   3.3674840e-01   5.9604473e-05   2.2093376e-01
   6.8200000e+02   9.4953345e-06   1.0000000e-06   1.0779745e+00   9.0740830e-01   1.2252947e-03   2.2068814e-01
   6.8300000e+02   1.3427197e-05   1.0000000e-06   8.1976493e-01   9.4662364e-01   2.2987581e-03   2.2020797e-01
   6.8400000e+02   3.5057467e-05   1.0000000e-06   8.9371864e-01   9.5612682e-01   6.1174188e-03   2.1956406e-01
   6.8500000e+02   2.2504989e-05   1.0000000e-06   2.6242172e+00   9.5619814e-01   4.5322299e-03   2.1861273e-01
   6.8600000e+02   1.8063250e-05   1.0000000e-06   9.9213652e-01   9.6123902e-01   6.1395180e-03   2.1732289e-01
   6.8700000e+02   2.9124464e-05   1.0000000e-06   1.0157551e+00   9.6237681e-01   1.6018692e-02   2.1397473e-01
   6.8800000e+02   5.1675237e-05   1.0000000e-06   8.2587467e-01   9.6239975e-01   2.2825375e-02   2.0927852e-01
   6.8900000e+02   6.8288181e-05   1.0000000e-06   8.2470868e-01   9.6099873e-01   4.7919675e-02   1.9966035e-01
   6.9000000e+02   2.0397442e-05   1.0000000e-06   1.4845709e+00  -9.5179591e-01   1.2851186e-02   2.0210407e-01
   6.9100000e+02   1.9523687e-05   1.0000000e-06   2.1451736e+00  -9.4714183e-01   4.4577327e-03   2.0295758e-01
   6.9200000e+02   2.8310796e-05   1.0000000e-06   6.6897715e-01   9.1325554e-01   2.6837513e-03   2.0246026e-01
   6.9300000e+02   3.1778568e-05   1.0000000e-06   6.3588208e-01   9.6751169e-01   1.3030271e-02   1.9990897e-01
   6.9400000e+02   2.0917743e-05   1.0000000e-06   1.3554774e+00   9.6770677e-01   1.6283978e-02   1.9676049e-01
   6.9500000e+02   1.9452632e-05   1.0000000e-06   1.2299193e+00   9.6641167e-01   2.1840660e-02   1.9261062e-01
   6.9600000e+02   3.5657036e-05   1.0000000e-06   5.1240791e-01   9.6726654e-01   4.2151932e-02   1.8476896e-01
   6.9700000e+02   2.8515005e-05   1.0000000e-06   6.4097316e-01   9.6885711e-01   1.8521398e-02   1.8145534e-01
   6.9800000e+02   1.7196207e-05   1.0000000e-06   1.9789248e+00  -9.4175806e-01   7.0994101e-03   1.8266905e-01
   6.9900000e+02   1.4807300e-05   1.0000000e-06   9.4804746e-01  -9.2362855e-01   1.2709399e-02   1.8481550e-01
   7.0000000e+02   1.4540283e-05   1.0000000e-06   5.5146567e-01  -9.0189443e-01   6.7437828e-03   1.8594036e-01
   7.0100000e+02   4.7581217e-05   1.0000000e-06   7.8428881e-01  -8.3997806e-01   1.8121991e-02   1.8877961e-01
   7.0200000e+02   2.3694470e-05   1.0000000e-06   8.5172651e-01  -8.3151745e-01   7.8827611e-03   1.9001879e-01
   7.0300000e+02   1.0892850e-05   1.0000000e-06   1.5444609e+00   9.2721366e-01   5.6107198e-03   1.8903067e-01
   7.0400000e+02   1.1487071e-05   1.0000000e-06   2.1739347e+00   9.6665923e-01   1.7667161e-03   1.8870787e-01
   7.0500000e+02   1.5674921e-05   1.0000000e-06   7.3881892e-01   9.8393762e-01   3.5099049e-03   1.8805619e-01
   7.0600000e+02   1.5837318e-05   1.0000000e-06   4.6314647e-01   9.8513297e-01   1.1477566e-02   1.8593023e-01
   7.0700000e+02   5.1895195e-05   1.0000000e-06   8.3578419e-01   9.9000445e-01   2.1709926e-02   1.8193493e-01
   7.0800000e+02   2.5550524e-05   1.0000000e-06   1.5724462e+00   9.8592736e-01   1.1674027e-02   1.7984126e-01
   7.0900000e+02   2.7152899e-05   1.0000000e-06   2.2068356e+00   9.8745308e-01   2.5713855e-02   1.7527639e-01
   7.1000000e+02   2.4524717e-05   1.0000000e-06   8.3279919e-01   9.8912955e-01   2.0542499e-02   1.7171573e-01
   7.1100000e+02   1.1968681e-04   1.0000000e-06   6.6778783e-01   9.8321762e-01   2.1672132e-02   1.6805811e-01
   7.1200000e+02   2.5951449e-05   1.0000000e-06   1.4960573e+00   9.8397346e-01   7.4309326e-03   1.6682945e-01
   7.1300000e+02   2.2690003e-05   1.0000000e-06   3.1548459e+00  -9.6864089e-01   5.3444633e-03   1.6769325e-01
   7.1400000e+02   2.2830766e-05   1.0000000e-06   1.4041074e+00  -9.4679063e-01   8.6918971e-03   1.6907391e-01
   7.1500000e+02   1.6651944e-05   1.0000000e-06   4.5218959e-01   8.0376934e-01   3.6056806e-03   1.6858430e-01
   7.1600000e+02   1.7264448e-05   1.0000000e-06   7.1992931e-01   9.8653166e-01   9.6225825e-03   1.6698415e-01
   7.1700000e+02   5.0344891e-05   1.0000000e-06   8.6529266e-01   9.9324426e-01   2.9539403e-02   1.6208587e-01
   7.1800000e+02   3.4927310e-05   1.0000000e-06   9.6230655e-01   9.9430559e-01   1.8751739e-02   1.6057491e-01
   7.1900000e+02   3.1406108e-05   1.0000000e-06   2.9778196e+00  -6.3489672e-01   6.2641880e-04   1.6063879e-01
   7.2000000e+02   3.1596135e-05   1.0000000e-06   3.9558837e-01   9.9535306e-01   3.9394340e-02   1.5434114e-01
   7.2100000e+02   3.6733405e-05   1.0000000e-06   5.6802204e-01   9.9562886e-01   1.2153464e-01   1.3567665e-01
   7.2200000e+02   1.1982907e-04   1.0000000e-06   9.1796032e-01   9.9495447e-01   3.3644317e-01   1.1299127e-01
   7.2300000e+02   7.9738390e-05   1.0000000e-06   1.2041813e+00   9.9275853e-01   1.4671026e-01   9.6554872e-02
   7.2400000e+02   3.6268377e-05   1.0000000e-06   1.7145540e+00   9.9026943e-01   1.9631020e-01   7.7829319e-02
   7.2500000e+02   4.5527769e-05   1.0000000e-06   9.7416233e-01   9.8518024e-01   2.5066811e-01   5.8704565e-02
   7.2600000e+02   5.9872456e-05   1.0000000e-06   5.9477726e-01   9.7420139e-01   4.6179563e-01   3.2868859e-02
   7.2700000e+02   4.9671863e-05   1.0000000e-06   8.1304279e-01   9.1631455e-01   1.5282701e-01   2.8337472e-02
   7.2800000e+02   7.3946507e-05   1.0000000e-06   1.1555977e+00  -8.5509436e-01   6.2475723e-02   2.9865444e-02
   7.2900000e+02   2.5166914e-05   1.0000000e-06   2.7022341e+00   8.9601793e-01   7.0953495e-02   2.7982554e-02
   7.3000000e+02   1.7029428e-05   1.0000000e-06   3.1315393e+00   8.8409618e-01   2.1244388e-02   2.7458388e-02
   7.3100000e+02   1.7499664e-05   1.0000000e-06   2.6164378e+00   8.4571839e-01   3.3537865e-02   2.6684095e-02
   7.3200000e+02   9.5766403e-06   1.0000000e-06   9.5855224e-01  -8.1722659e-01   2.5501527e-02   2.7243029e-02
   7.3300000e+02   4.6283842e-06   1.0000000e-06   5.8946950e-01  -8.4789355e-01   3.1596648e-02   2.7976608e-02
   7.3400000e+02   1.2048875e-05   1.0000000e-06   7.9750593e-01  -8.5342527e-01   2.5879973e-02   2.8597007e-02
   7.3500000e+02   5.7254649e-06   1.0000000e-06   1.9484889e+00  -8.5764370e-01   1.4524091e-02   2.8954013e-02
   7.3600000e+02   4.7293903e-06   1.0000000e-06   1.8892561e+00  -8.4499718e-01   1.2876625e-02   2.9269732e-02
   7.3700000e+02   6.2409426e-06   1.0000000e-06   1.4770164e+00  -8.3616519e-01   1.5042853e-02   2.9638880e-02
   7.3800000e+02   7.8221202e-06   1.0000000e-06   5.1845334e-01  -8.1452997e-01   1.8545622e-02   3.0088294e-02
   7.3900000e+02   1.1865595e-05   1.0000000e-06   6.8698300e-01  -8.1988772e-01   5.9594667e-02   3.0827638e-02
   7.4000000e+02   5.6260456e-06   1.0000000e-06   1.7895148e+00  -7.6321097e-01   1.4941823e-02   3.1180610e-02
   7.4100000e+02   5.6103637e-06   1.0000000e-06   1.0599561e+00  -6.4968206e-01   8.4259810e-03   3.1351935e-02
   7.4200000e+02   1.6884935e-05   1.0000000e-06   5.5994883e-01  -7.6110989e-01   3.9914107e-02   3.2314572e-02
   7.4300000e+02   9.7320994e-06   1.0000000e-06   1.0558971e+00  -7.5643370e-01   2.9047619e-02   3.3030314e-02
   7.4400000e+02   1.0183108e-05   1.0000000e-06   1.0095438e+00  -7.8045336e-01   6.6846799e-02   3.4780938e-02
   7.4500000e+02   1.5665814e-05   1.0000000e-06   5.7011663e-01  -8.0733939e-01   1.0093325e-01   3.5493268e-02
   7.4600000e+02   4.1444344e-06   1.0000000e-06   1.6534563e+00  -8.1897052e-01   1.0436675e-02   3.5797272e-02
   7.4700000e+02   3.3699054e-06   1.0000000e-06   1.6618662e+00  -6.9063312e-01   1.2186729e-03   3.5827415e-02
   7.4800000e+02   3.0713193e-06   1.0000000e-06   1.2151894e+00   6.2407408e-02   1.0046079e-03   3.5825186e-02
   7.4900000e+02   1.0447579e-05   1.0000000e-06   5.7265510e-01   8.3604896e-01   1.1967133e-02   3.5646163e-02
   7.5000000e+02   4.0003839e-06   1.0000000e-06   1.8926238e+00   7.7499517e-01   1.2388044e-03   3.5611951e-02
   7.5100000e+02   2.9354061e-06   1.0000000e-06   2.7168774e+00   8.5109194e-01   3.1453709e-03   3.5516667e-02
   7.5200000e+02   3.6044517e-06   1.0000000e-06   2.1318274e+00   8.5580426e-01   3.8540275e-03   3.5399593e-02
   7.5300000e+02   2.5370784e-06   1.0000000e-06   8.8379753e-01   8.7682352e-01   3.7635431e-03   3.5282834e-02
   7.5400000e+02   2.0446633e-06   1.0000000e-06   6.2916210e-01   8.9709071e-01   5.0107594e-03   3.5124321e-02
   7.5500000e+02   7.8588735e-06   1.0000000e-06   7.9113310e-01   9.0215851e-01   7.2653741e-03   3.4894271e-02
   7.5600000e+02   9.2448908e-06   1.0000000e-06   1.0867785e+00   7.2919455e-01   4.9288014e-03   3.4769059e-02
   7.5700000e+02   8.3586072e-06   1.0000000e-06   2.4212860e+00  -6.3667155e-02   3.5559611e-03   3.4777149e-02
   7.5800000e+02   4.0737015e-06   1.0000000e-06   3.2006575e-01   2.0204526e-01   1.4396612e-02   3.4679457e-02
   7.5900000e+02   6.8868626e-06   1.0000000e-06   3.7797450e-01   4.8965067e-01   8.1929218e-03   3.4541223e-02
   7.6000000e+02   5.5870749e-06   1.0000000e-06   1.0013031e+00   4.7296741e-01   9.2271101e-03   3.4391628e-02
   7.6100000e+02   5.2935025e-06   1.0000000e-06   8.2351376e-01   5.6734169e-01   1.4945897e-02   3.4102633e-02
   7.6200000e+02   2.3667889e-05   1.0000000e-06   8.4884904e-01   5.9565596e-01   4.5048600e-02   3.3875265e-02
   7.6300000e+02   8.0942536e-06   1.0000000e-06   2.7651559e+00   6.1988217e-01   1.5286047e-02   3.3556738e-02
   7.6400000e+02   6.0797793e-06   1.0000000e-06   1.9805540e+00   6.5662168e-01   8.3961756e-03   3.3372413e-02
   7.6500000e+02   6.8066734e-06   1.0000000e-06   1.3310673e+00   6.5390639e-01   1.1595906e-02   3.3120656e-02
   7.6600000e+02   1.5782188e-05   1.0000000e-06   4.3379661e-01  -3.7835985e-01   1.0468123e-02   3.3186635e-02
   7.6700000e+02   4.1799433e-06   1.0000000e-06   1.1356842e+00   6.6639179e-01   7.5234762e-03   3.3020776e-02
   7.6800000e+02   3.9835828e-06   1.0000000e-06   1.8732460e+00  -5.9349412e-01   1.5818561e-03   3.3051803e-02
   7.6900000e+02   4.9257823e-06   1.0000000e-06   3.9933119e-01   3.6559402e-01   4.3040811e-03   3.3000060e-02
   7.7000000e+02   1.2085765e-05   1.0000000e-06   4.2475757e-01   5.6619848e-01   1.9527980e-02   3.2639511e-02
   7.7100000e+02   1.0723888e-05   1.0000000e-06   7.6892115e-01   6.4762712e-01   2.0818212e-02   3.2420514e-02
   7.7200000e+02   5.8054657e-06   1.0000000e-06   2.7009198e+00  -4.4228664e-01   4.8365221e-03   3.2490170e-02
   7.7300000e+02   4.0566827e-06   1.0000000e-06   6.0652954e-01   6.3975768e-01   7.1589369e-03   3.2341860e-02
   7.7400000e+02   3.7494738e-06   1.0000000e-06   3.5497520e-01   6.5838530e-01   1.9016932e-02   3.1940279e-02
   7.7500000e+02   3.7472991e-06   1.0000000e-06   7.2140557e-01   6.4544412e-01   1.3195204e-02   3.1669887e-02
   7.7600000e+02   1.6133024e-05   1.0000000e-06   7.9830755e-01   6.4809266e-01   2.0939836e-02   3.1244179e-02
   7.7700000e+02   1.0734578e-05   1.0000000e-06   2.3807243e+00   6.2661830e-01   6.8030111e-03   3.1111429e-02
   7.7800000e+02   9.1752573e-06   1.0000000e-06   2.5355799e+00   6.2310064e-01   3.6829786e-02   3.0410672e-02
   7.7900000e+02   5.7318162e-06   1.0000000e-06   1.3310869e+00   6.0588816e-01   2.6166836e-02   2.9935230e-02
   7.8000000e+02   3.5343524e-06   1.0000000e-06   4.5079911e-01   5.9286975e-01   1.4916581e-02   2.9672675e-02
   7.8100000e+02   1.3482215e-06   1.0000000e-06   1.4619747e+00  -5.6752713e-01   3.4759521e-03   2.9731331e-02
   7.8200000e+02   1.2096358e-06   1.0000000e-06   1.1860485e+00  -2.3399215e-01   3.3853130e-04   2.9733688e-02
   7.8300000e+02   1.7726976e-06   1.0000000e-06   1.2675212e+00   1.2297724e-01   7.9637106e-04   2.9730785e-02
   7.8400000e+02   4.5521067e-06   1.0000000e-06   8.0975858e-01   6.4925461e-01   1.4975839e-03   2.9701897e-02
   7.8500000e+02   2.3701928e-06   1.0000000e-06   1.8725676e+00   6.3593015e-01   1.2023396e-03   2.9679199e-02
   7.8600000e+02   1.8661751e-06   1.0000000e-06   1.6537800e+00   6.9256721e-01   1.8556494e-03   2.9641083e-02
   7.8700000e+02   3.0840744e-06   1.0000000e-06   1.5767484e+00   6.9862502e-01   2.7976566e-03   2.9583209e-02
   7.8800000e+02   4.6682108e-06   1.0000000e-06   1.1754109e+00   7.0096560e-01   5.8104826e-03   2.9462973e-02
   7.8900000e+02   4.7790495e-06   1.0000000e-06   7.6008718e-01   7.0063940e-01   1.3529737e-02   2.9185066e-02
   7.9000000e+02   1.5283903e-05   1.0000000e-06   7.5170689e-01   6.9574894e-01   3.8556301e-02   2.8796450e-02
   7.9100000e+02   3.9737183e-06   1.0000000e-06   1.8772026e+00   6.8526214e-01   6.4061069e-03   2.8670352e-02
   7.9200000e+02   2.9785317e-06   1.0000000e-06   3.0086370e+00   6.7652358e-01   1.8981742e-03   2.8633563e-02
   7.9300000e+02   3.1998417e-06   1.0000000e-06   1.8828978e+00   6.8411548e-01   3.0080913e-03   2.8574707e-02
   7.9400000e+02   3.0564283e-06   1.0000000e-06   6.1594791e-01   6.9234012e-01   3.3167408e-03   2.8509173e-02
   7.9500000e+02   3.1755110e-06   1.0000000e-06   7.5438584e-01   6.9325533e-01   9.0159374e-03   2.8331586e-02
   7.9600000e+02   7.6618278e-06   1.0000000e-06   8.4308289e-01   6.8418842e-01   1.1064369e-02   2.8224581e-02
   7.9700000e+02   2.8027541e-06   1.0000000e-06   1.8439000e+00   6.6962823e-01   2.4389640e-03   2.8178531e-02
   7.9800000e+02   2.2585051e-06   1.0000000e-06   2.2470569e+00   4.8267937e-01   1.0707451e-03   2.8163980e-02
   7.9900000e+02   2.0809642e-06   1.0000000e-06   1.0627332e+00   5.2077036e-01   7.5267639e-04   2.8152946e-02
   8.0000000e+02   2.9054532e-06   1.0000000e-06   6.5944029e-01   4.5343673e-01   1.9379294e-03   2.8128250e-02
   8.0100000e+02   7.1380280e-06   1.0000000e-06   8.0168954e-01   3.9029172e-01   2.9901236e-03   2.8095530e-02
   8.0200000e+02   3.5176659e-06   1.0000000e-06   2.0180723e+00   2.8228855e-01   1.2516799e-03   2.8085623e-02
   8.0300000e+02   2.6843035e-06   1.0000000e-06   2.1466205e+00   1.7667849e-01   2.0728246e-03   2.8075396e-02
   8.0400000e+02   2.9613630e-06   1.0000000e-06   1.0554281e+00   2.4643596e-01   2.3015701e-03   2.8059542e-02
   8.0500000e+02   8.4534872e-06   1.0000000e-06   6.1329222e-01   1.9911039e-01   4.8323466e-03   2.8046122e-02
   8.0600000e+02   1.7509816e-06   1.0000000e-06   1.3839109e+00   2.4640243e-01   3.0187358e-03   2.8025380e-02
   8.0700000e+02   1.4364485e-06   1.0000000e-06   2.1398694e+00  -1.9221320e-01   4.3007907e-04   2.8027700e-02
   8.0800000e+02   1.3406702e-06   1.0000000e-06   5.1950009e-01   4.2325285e-02   7.5312444e-04   2.8026814e-02
   8.0900000e+02   4.6758424e-06   1.0000000e-06   4.1861091e-01   3.2884372e-01   4.8195489e-03   2.7982686e-02
   8.1000000e+02   6.6736827e-06   1.0000000e-06   9.2109760e-01   3.3484343e-01   3.2424423e-03   2.7952436e-02
   8.1100000e+02   3.9920449e-06   1.0000000e-06   2.5515223e+00   3.2693170e-01   1.5360427e-03   2.7938428e-02
   8.1200000e+02   2.6855067e-06   1.0000000e-06   1.7755489e+00   3.3347209e-01   4.7760816e-03   2.7894214e-02
   8.1300000e+02   2.5386213e-06   1.0000000e-06   1.2746275e+00   3.3682775e-01   3.0951406e-03   2.7865252e-02
   8.1400000e+02   2.5482424e-06   1.0000000e-06   6.5241850e-01   3.4775830e-01   5.5953729e-03   2.7811415e-02
   8.1500000e+02   2.1577963e-06   1.0000000e-06   7.5438560e-01   3.6639923e-01   1.9606639e-03   2.7801437e-02
   8.1600000e+02   1.2312129e-06   1.0000000e-06   1.8141393e+00  -2.2080106e-01   5.5180916e-04   2.7804828e-02
   8.1700000e+02   1.4743468e-06   1.0000000e-06   2.1856934e+00  -1.6176962e-01   1.0087003e-03   2.7809379e-02
   8.1800000e+02   1.2584539e-06   1.0000000e-06   1.0433474e+00  -1.1999937e-01   8.8197030e-04   2.7812333e-02
   8.1900000e+02   1.3589631e-06   1.0000000e-06   7.0224759e-01  -5.7683813e-02   1.6480569e-03   2.7815015e-02
   8.2000000e+02   4.8142526e-06   1.0000000e-06   9.3061033e-01   2.7556951e-01   4.0132969e-03   2.7799686e-02
   8.2100000e+02   1.8563652e-06   1.0000000e-06   1.2015428e+00  -3.1752280e-02   1.2036600e-03   2.7800768e-02
   8.2200000e+02   1.3103541e-06   1.0000000e-06   1.2537292e+00   3.4606417e-01   8.9631838e-04   2.7792155e-02
   8.2300000e+02   1.5390713e-06   1.0000000e-06   1.3703360e+00   4.0236759e-01   9.7896821e-04   2.7781219e-02
   8.2400000e+02   2.0826809e-06   1.0000000e-06   1.2012691e+00   4.6483815e-01   1.2488377e-03   2.7765108e-02
   8.2500000e+02   2.1042975e-06   1.0000000e-06   1.0836217e+00   4.7067717e-01   2.2838347e-03   2.7735319e-02
   8.2600000e+02   6.7963708e-06   1.0000000e-06   7.7604207e-01   4.9038462e-01   7.8271224e-03   2.7629510e-02
   8.2700000e+02   1.8163873e-06   1.0000000e-06   8.1055393e-01   4.8930643e-01   3.3410987e-03   2.7584458e-02
   8.2800000e+02   1.5458934e-06   1.0000000e-06   1.8850210e+00   3.3483408e-01   7.5653979e-04   2.7577478e-02
   8.2900000e+02   2.6517080e-06   1.0000000e-06   7.0508635e-01   4.7941660e-01   1.5202873e-03   2.7557402e-02
   8.3000000e+02   1.9673037e-06   1.0000000e-06   8.8666070e-01   5.1174432e-01   3.9750734e-03   2.7501505e-02
   8.3100000e+02   3.4017292e-06   1.0000000e-06   8.3793126e-01   5.1716718e-01   9.3207175e-03   2.7369817e-02
   8.3200000e+02   4.0093139e-06   1.0000000e-06   5.6351106e-01   5.1377494e-01   1.5687642e-02   2.7151718e-02
   8.3300000e+02   1.6929386e-06   1.0000000e-06   7.9249343e-01   5.0449185e-01   6.4962792e-03   2.7063161e-02
   8.3400000e+02   4.6884821e-06   1.0000000e-06   8.0527647e-01   4.7574942e-01   1.9263907e-03   2.7038398e-02
   8.3500000e+02   8.8497311e-07   1.0000000e-06   1.6851303e+00  -4.6960411e-01   9.5128984e-04   2.7050486e-02
   8.3600000e+02   7.9185054e-07   1.0000000e-06   2.6374989e+00  -4.6250474e-01   5.0784293e-04   2.7056842e-02
   8.3700000e+02   9.4827266e-07   1.0000000e-06   1.5046116e+00  -4.4430545e-01   2.1300783e-03   2.7082498e-02
   8.3800000e+02   5.9877763e-07   1.0000000e-06   5.0490555e-01  -4.0133406e-01   2.1444335e-03   2.7105859e-02
   8.3900000e+02   1.8205617e-06   1.0000000e-06   7.0804733e-01  -1.4819949e-01   1.5415156e-03   2.7112082e-02
   8.4000000e+02   1.0569159e-06   1.0000000e-06   1.3393489e+00   2.6718709e-01   2.4596990e-03   2.7094341e-02
   8.4100000e+02   4.1316052e-06   1.0000000e-06   5.6515742e-01   6.2659027e-01   7.7930159e-03   2.6962540e-02
   8.4200000e+02   2.2047400e-06   1.0000000e-06   6.5882044e-01   6.2928835e-01   6.3281110e-03   2.6855497e-02
   8.4300000e+02   2.4114594e-06   1.0000000e-06   1.0068688e+00   5.5172410e-01   6.2761739e-03   2.6809093e-02
   8.4400000e+02   1.9426749e-06   1.0000000e-06   2.7200821e+00   5.7087120e-01   1.5852694e-03   2.6784854e-02
   8.4500000e+02   1.2116652e-06   1.0000000e-06   1.0175570e+00   5.5126848e-01   8.8469785e-03   2.6654956e-02
   8.4600000e+02   1.1003292e-06   1.0000000e-06   6.0962409e-01   5.6850442e-01   2.4542344e-03   2.6617820e-02
   8.4700000e+02   2.2000422e-06   1.0000000e-06   6.7181782e-01   5.9568204e-01   7.0541001e-03   2.6506401e-02
   8.4800000e+02   1.7489120e-06   1.0000000e-06   1.0597898e+00   6.5924893e-01   1.6360134e-03   2.6477833e-02
   8.4900000e+02   9.3277934e-07   1.0000000e-06   1.5335173e+00  -4.8097769e-01   1.5971297e-03   2.6498199e-02
   8.5000000e+02   1.0788969e-06   1.0000000e-06   1.2962898e+00  -2.5948313e-01   1.4528421e-03   2.6508214e-02
   8.5100000e+02   7.8240304e-07   1.0000000e-06   7.2042765e-01  -2.9717072e-01   1.2496932e-03   2.6518077e-02
   8.5200000e+02   4.1002540e-06   1.0000000e-06   5.5362972e-01   7.4330656e-01   1.6809284e-03   2.6484961e-02
   8.5300000e+02   1.0884021e-06   1.0000000e-06   1.7861139e+00  -4.1038279e-01   2.6171942e-04   2.6487807e-02
   8.5400000e+02   5.4054342e-07   1.0000000e-06   3.1584393e+00   5.9211695e-01   8.4940047e-04   2.6474491e-02
   8.5500000e+02   7.6178927e-07   1.0000000e-06   1.8999307e+00   6.6867117e-01   1.5142299e-03   2.6447702e-02
   8.5600000e+02   9.6016750e-07   1.0000000e-06   9.0645696e-01   7.0758698e-01   1.8403910e-03   2.6413283e-02
   8.5700000e+02   9.8497279e-07   1.0000000e-06   6.0382791e-01   7.1727624e-01   7.4605383e-03   2.6272297e-02
   8.5800000e+02   3.0269853e-06   1.0000000e-06   8.2955356e-01   7.7351204e-01   7.9537331e-03   2.6231909e-02
   8.5900000e+02   1.0620124e-06   1.0000000e-06   2.1768468e+00   7.7754580e-01   5.5268445e-04   2.6220638e-02
   8.6000000e+02   7.7761957e-07   1.0000000e-06   3.0172027e+00   8.2983501e-01   4.3947961e-04   2.6211076e-02
   8.6100000e+02   9.0121087e-07   1.0000000e-06   1.9636324e+00   8.5630703e-01   4.7644745e-04   2.6200383e-02
   8.6200000e+02   1.1819481e-06   1.0000000e-06   8.0529626e-01   8.8579243e-01   1.1910473e-03   2.6172746e-02
   8.6300000e+02   1.3078634e-06   1.0000000e-06   6.7545882e-01   8.9873244e-01   3.0545411e-03   2.6100919e-02
   8.6400000e+02   5.8112961e-06   1.0000000e-06   8.4857378e-01   9.0832096e-01   9.5487704e-03   2.5987780e-02
   8.6500000e+02   2.8501232e-06   1.0000000e-06   2.2926284e+00   9.0766959e-01   3.1913805e-03   2.5912524e-02
   8.6600000e+02   2.6177371e-06   1.0000000e-06   2.5678212e+00   9.1018399e-01   5.8345581e-03   2.5774991e-02
   8.6700000e+02   3.7535508e-06   1.0000000e-06   1.9752224e+00   9.1030874e-01   8.8668012e-03   2.5567123e-02
   8.6800000e+02   3.9601315e-06   1.0000000e-06   6.8518014e-01   9.1180768e-01   1.1527635e-02   2.5298677e-02
   8.6900000e+02   6.4683194e-06   1.0000000e-06   7.1322987e-01   9.1255755e-01   2.6251824e-02   2.4694108e-02
   8.7000000e+02   2.3739132e-06   1.0000000e-06   1.3618648e+00  -8.7649167e-01   3.7427319e-03   2.4775156e-02
   8.7100000e+02   2.0230337e-06   1.0000000e-06   1.8754288e+00  -8.7271852e-01   2.8769057e-03   2.4837384e-02
   8.7200000e+02   9.0598689e-06   1.0000000e-06   6.2379381e-01   9.1340604e-01   1.5254241e-02   2.4491803e-02
   8.7300000e+02   5.2147708e-06   1.0000000e-06   1.8233328e+00   9.1085373e-01   9.4845798e-03   2.4280406e-02
   8.7400000e+02   3.0584082e-06   1.0000000e-06   1.5593882e+00   9.1353766e-01   3.3994137e-02   2.3528775e-02
   8.7500000e+02   4.0793922e-06   1.0000000e-06   1.1679275e+00   9.0883103e-01   2.0029699e-02   2.3101303e-02
   8.7600000e+02   4.2147169e-06   1.0000000e-06   5.4203152e-01   9.0654843e-01   4.5708249e-02   2.2148545e-02
   8.7700000e+02   1.3976876e-05   1.0000000e-06   8.5156064e-01   9.0223351e-01   6.3877577e-02   2.0880985e-02
   8.7800000e+02   8.0604754e-06   1.0000000e-06   1.1037872e+00   8.8587573e-01   2.6791619e-02   2.0387047e-02
   8.7900000e+02   3.7333026e-06   1.0000000e-06   2.4437784e+00  -8.5638254e-01   5.5636795e-03   2.0484267e-02
   8.8000000e+02   3.2371617e-06   1.0000000e-06   1.7193540e+00   8.8612961e-01   2.2434961e-02   2.0078164e-02
   8.8100000e+02   4.6917849e-06   1.0000000e-06   1.1348150e+00   8.8222092e-01   2.6977560e-02   1.9601959e-02
   8.8200000e+02   5.9139302e-06   1.0000000e-06   7.0861061e-01   8.7747862e-01   4.0105006e-02   1.8915899e-02
   8.8300000e+02   5.8837346e-06   1.0000000e-06   7.8683900e-01   8.6850699e-01   7.3449351e-02   1.8615028e-02
   8.8400000e+02   1.8456729e-06   1.0000000e-06   2.7521587e+00   6.8062820e-02   8.6431401e-04   1.8613940e-02
   8.8500000e+02   1.6644219e-06   1.0000000e-06   2.1086180e+00   4.2501210e-01   3.3924916e-04   1.8611257e-02
   8.8600000e+02   2.2682469e-06   1.0000000e-06   1.2758764e+00   8.4763446e-01   3.6923929e-03   1.8553043e-02
   8.8700000e+02   3.0567069e-06   1.0000000e-06   7.8440207e-01   8.5539413e-01   4.9787799e-03   1.8474091e-02
   8.8800000e+02   5.6853795e-06   1.0000000e-06   7.6048146e-01   8.3678491e-01   1.0379587e-02   1.8393938e-02
   8.8900000e+02   1.7243616e-06   1.0000000e-06   2.3146828e+00   8.2886064e-01   1.8063407e-03   1.8366408e-02
   8.9000000e+02   1.6923565e-06   1.0000000e-06   2.4753971e+00   7.8140856e-01   8.1448563e-04   1.8354721e-02
   8.9100000e+02   2.0653396e-06   1.0000000e-06   1.5069391e+00   8.1096818e-01   2.1606296e-03   1.8322575e-02
   8.9200000e+02   1.3302827e-06   1.0000000e-06   6.7251323e-01   8.2452489e-01   2.2130061e-03   1.8289156e-02
   8.9300000e+02   1.8480435e-06   1.0000000e-06   7.7215389e-01   8.3391010e-01   1.7332961e-03   1.8262729e-02
   8.9400000e+02   1.4414300e-06   1.0000000e-06   2.0853056e+00   8.1758906e-01   1.5678967e-03   1.8239326e-02
   8.9500000e+02   1.8454157e-06   1.0000000e-06   5.9675941e-01   7.2286044e-01   2.4505334e-03   1.8207043e-02
   8.9600000e+02   3.0363728e-06   1.0000000e-06   4.3369174e-01   7.7352501e-01   7.4081419e-03   1.8102911e-02
   8.9700000e+02   1.5277154e-06   1.0000000e-06   9.3041044e-01   5.3612576e-02   1.1544548e-03   1.8101803e-02
   8.9800000e+02   1.2213101e-06   1.0000000e-06   1.0458924e+00   5.1286957e-01   2.0613569e-03   1.8082694e-02
   8.9900000e+02   3.1212472e-06   1.0000000e-06   7.5262288e-01   7.0149529e-01   3.1558854e-03   1.8042708e-02
   9.0000000e+02   9.5690793e-07   1.0000000e-06   1.6567134e+00   7.6879874e-01   2.3227561e-03   1.8010508e-02
   9.0100000e+02   1.3530033e-06   1.0000000e-06   1.9155825e+00   8.2169091e-01   2.3980720e-03   1.7975036e-02
   9.0200000e+02   2.5804098e-06   1.0000000e-06   1.0344764e+00   8.2232070e-01   7.3891540e-03   1.7865975e-02
   9.0300000e+02   2.2173599e-06   1.0000000e-06   6.1071963e-01   8.2398177e-01   6.8857446e-03   1.7764745e-02
   9.0400000e+02   1.5313607e-06   1.0000000e-06   1.0677011e+00   8.2431647e-01   3.3007521e-03   1.7716440e-02
   9.0500000e+02   1.2036911e-06   1.0000000e-06   1.1663231e+00   3.6293648e-01   4.5498239e-04   1.7713516e-02
   9.0600000e+02   1.3211893e-06   1.0000000e-06   1.6166707e+00   8.2378924e-01   1.0912022e-03   1.7697597e-02
   9.0700000e+02   1.6467379e-06   1.0000000e-06   5.8324000e-01   8.3183042e-01   5.8302697e-03   1.7611860e-02
   9.0800000e+02   5.0473513e-06   1.0000000e-06   7.5076504e-01   8.4041472e-01   1.0108054e-02   1.7537121e-02
   9.0900000e+02   1.8525306e-06   1.0000000e-06   2.2273079e+00   8.2915658e-01   3.0790011e-03   1.7492375e-02
   9.1000000e+02   1.8865360e-06   1.0000000e-06   2.5981660e+00   8.3790136e-01   1.9667105e-03   1.7463559e-02
   9.1100000e+02   3.9614309e-06   1.0000000e-06   2.6207380e+00   8.3961326e-01   7.4280317e-03   1.7354788e-02
   9.1200000e+02   5.6748996e-06   1.0000000e-06   2.0833992e+00   8.3745174e-01   1.2423591e-02   1.7174630e-02
   9.1300000e+02   2.9235794e-06   1.0000000e-06   7.1453996e-01   8.3454497e-01   2.1356995e-02   1.6869730e-02
   9.1400000e+02   2.3299014e-06   1.0000000e-06   8.3381915e-01   8.2996307e-01   9.1779904e-03   1.6741450e-02
   9.1500000e+02   1.9209210e-06   1.0000000e-06   8.1960893e-01   8.2524608e-01   3.7145859e-03   1.6690167e-02
   9.1600000e+02   1.8488253e-06   1.0000000e-06   1.5252418e+00   8.3075093e-01   5.2604117e-03   1.6617301e-02
   9.1700000e+02   3.3370216e-06   1.0000000e-06   6.9577672e-01   8.3051862e-01   8.7267690e-03   1.6497061e-02
   9.1800000e+02   3.2981689e-06   1.0000000e-06   1.0277197e+00   8.2594192e-01   2.2055237e-02   1.6197844e-02
   9.1900000e+02   4.0531377e-06   1.0000000e-06   8.5934430e-01   8.2345998e-01   2.4508303e-02   1.5872543e-02
   9.2000000e+02   3.1901126e-06   1.0000000e-06   7.8607575e-01   8.1648569e-01   2.8307020e-02   1.5507862e-02
   9.2100000e+02   1.7628003e-06   1.0000000e-06   1.0387484e+00  -7.9806546e-01   1.1080568e-02   1.5645341e-02
   9.2200000e+02   4.5709903e-06   1.0000000e-06   1.0058208e+00   8.1952413e-02   9.3328151e-04   1.5644152e-02
   9.2300000e+02   2.0691203e-06   1.0000000e-06   2.9389569e+00   5.2045586e-01   3.9005064e-04   1.5640977e-02
   9.2400000e+02   1.5201292e-06   1.0000000e-06   3.1661976e+00   8.1384561e-01   3.0716041e-03   1.5601902e-02
   9.2500000e+02   2.8672798e-06   1.0000000e-06   2.5316652e+00   8.0892467e-01   6.6334158e-03   1.5518303e-02
   9.2600000e+02   2.6805430e-06   1.0000000e-06   1.3089746e+00   8.0911545e-01   6.9916319e-03   1.5430647e-02
   9.2700000e+02   2.5649664e-06   1.0000000e-06   6.0871123e-01   8.1919723e-01   1.1651801e-02   1.5283707e-02
   9.2800000e+02   1.1599793e-06   1.0000000e-06   1.4750570e+00   7.0022969e-01   5.6036346e-04   1.5277711e-02
   9.2900000e+02   7.1617502e-07   1.0000000e-06   1.5621806e+00   8.0623679e-01   1.8283785e-03   1.5255199e-02
   9.3000000e+02   1.3677914e-06   1.0000000e-06   9.0290426e-01   8.3177097e-01   5.1192264e-03   1.5190304e-02
   9.3100000e+02   1.0991290e-06   1.0000000e-06   7.9320240e-01   8.3687958e-01   6.2076784e-03   1.5150869e-02
   9.3200000e+02   9.1605022e-07   1.0000000e-06   2.1092296e+00   8.3875005e-01   2.3033599e-03   1.5121610e-02
   9.3300000e+02   1.1121380e-06   1.0000000e-06   7.3038202e-01   8.4432518e-01   1.1144723e-02   1.4979591e-02
   9.3400000e+02   2.0791038e-06   1.0000000e-06   6.0980792e-01   8.4627078e-01   1.4721680e-02   1.4793434e-02
   9.3500000e+02   3.8943014e-06   1.0000000e-06   9.0591867e-01   8.4728909e-01   1.0349282e-02   1.4663938e-02
   9.3600000e+02   1.7573173e-06   1.0000000e-06   2.1825584e+00   8.3992229e-01   1.3718533e-03   1.4647046e-02
   9.3700000e+02   1.1248836e-06   1.0000000e-06   2.7178613e+00   8.4913737e-01   3.8549250e-03   1.4599131e-02
   9.3800000e+02   1.3226435e-06   1.0000000e-06   1.7552906e+00   8.5430049e-01   2.6226914e-03   1.4566435e-02
   9.3900000e+02   1.9117388e-06   1.0000000e-06   1.1117357e+00   8.5660763e-01   1.3100648e-02   1.4403305e-02
   9.4000000e+02   3.0166787e-06   1.0000000e-06   6.8629712e-01   8.5806811e-01   1.6432850e-02   1.4200731e-02
   9.4100000e+02   3.9366357e-06   1.0000000e-06   7.5552407e-01   8.5422488e-01   4.3652540e-02   1.3936897e-02
   9.4200000e+02   1.2041389e-06   1.0000000e-06   2.2004739e+00   5.0533058e-01   1.1221978e-03   1.3929000e-02
   9.4300000e+02   1.3320402e-06   1.0000000e-06   2.2574677e+00   5.7189783e-03   5.0072724e-04   1.3928962e-02
   9.4400000e+02   1.9802584e-06   1.0000000e-06   1.3044171e+00   8.3617804e-01   3.8693232e-03   1.3883927e-02
   9.4500000e+02   3.8132460e-06   1.0000000e-06   7.2953349e-01   8.4566757e-01   1.0610290e-02   1.3759574e-02
   9.4600000e+02   4.1091537e-06   1.0000000e-06   8.7136128e-01   8.3656585e-01   1.9949702e-02   1.3530773e-02
   9.4700000e+02   1.8514499e-06   1.0000000e-06   1.2530259e+00   6.2074001e-01   1.3092995e-03   1.3519783e-02
   9.4800000e+02   1.4718831e-06   1.0000000e-06   2.0654718e+00  -6.0485770e-01   9.7941351e-04   1.3527797e-02
   9.4900000e+02   1.1884951e-06   1.0000000e-06   5.9711389e-01   8.1362799e-01   2.1464104e-03   1.3504183e-02
   9.5000000e+02   2.3839653e-06   1.0000000e-06   5.8473420e-01   8.4411282e-01   5.3024342e-03   1.3443795e-02
   9.5100000e+02   1.3535677e-06   1.0000000e-06   1.7034499e+00   8.4916688e-01   5.3784118e-03   1.3382449e-02
   9.5200000e+02   1.3521789e-06   1.0000000e-06   1.2523304e+00   8.5167004e-01   8.7943227e-03   1.3282360e-02
   9.5300000e+02   2.4335024e-06   1.0000000e-06   6.8944301e-01   8.5189098e-01   1.3943326e-02   1.3124948e-02
   9.5400000e+02   2.1737895e-06   1.0000000e-06   8.9897926e-01   8.4885266e-01   3.0488196e-02   1.2787024e-02
   9.5500000e+02   5.2925081e-06   1.0000000e-06   7.2007924e-01   8.4070909e-01   5.4666477e-02   1.2640460e-02
   9.5600000e+02   2.4175547e-06   1.0000000e-06   2.1976877e+00   8.3723178e-01   1.6152602e-02   1.2470017e-02
   9.5700000e+02   9.1453451e-07   1.0000000e-06   1.5832276e+00   8.2521086e-01   5.8765495e-03   1.2409614e-02
   9.5800000e+02   9.9186014e-07   1.0000000e-06   1.0924210e+00   7.1945108e-01   9.5811020e-04   1.2401062e-02
   9.5900000e+02   1.9054158e-06   1.0000000e-06   6.2686235e-01  -4.4594769e-01   2.6082494e-03   1.2415520e-02
   9.6000000e+02   2.3706152e-06   1.0000000e-06   7.9392551e-01  -3.8082337e-01   4.0210614e-03   1.2434618e-02
   9.6100000e+02   1.2353641e-06   1.0000000e-06   1.3757403e+00  -7.4908018e-01   3.1578586e-03   1.2464059e-02
   9.6200000e+02   1.3054592e-06   1.0000000e-06   2.0831965e+00  -7.4650673e-01   3.8466432e-03   1.2499891e-02
   9.6300000e+02   1.2956314e-06   1.0000000e-06   6.6097309e-01  -6.7509689e-01   4.8679892e-03   1.2541050e-02
   9.6400000e+02   1.0929148e-06   1.0000000e-06   7.4646211e-01  -5.0408382e-01   5.4769079e-03   1.2549715e-02
   9.6500000e+02   4.3824621e-07   1.0000000e-06   1.7485040e+00  -4.7378750e-01   1.6299763e-03   1.2559420e-02
   9.6600000e+02   4.1133693e-07   1.0000000e-06   8.0840596e-01   6.0112102e-01   6.2644719e-04   1.2554692e-02
   9.6700000e+02   1.2422540e-06   1.0000000e-06   8.3477200e-01   7.2403583e-01   2.6079667e-03   1.2531006e-02
   9.6800000e+02   1.8654539e-06   1.0000000e-06   1.0794802e+00   8.1081830e-01   5.2233356e-03   1.2477993e-02
   9.6900000e+02   1.5937044e-06   1.0000000e-06   1.4780933e+00   8.3183761e-01   4.8310713e-03   1.2427893e-02
   9.7000000e+02   1.7487468e-06   1.0000000e-06   9.0658084e-01   8.3982883e-01   1.9061138e-02   1.2229623e-02
   9.7100000e+02   1.7539728e-06   1.0000000e-06   5.8555291e-01   8.3682048e-01   1.9200334e-02   1.2033813e-02
   9.7200000e+02   8.1176117e-06   1.0000000e-06   7.9188615e-01   8.3335343e-01   6.6655571e-02   1.1701688e-02
   9.7300000e+02   2.2390685e-06   1.0000000e-06   1.9604209e+00   8.2097279e-01   2.5620219e-02   1.1456840e-02
   9.7400000e+02   1.6094553e-06   1.0000000e-06   2.3357158e+00   8.0391952e-01   3.2037805e-03   1.1427352e-02
   9.7500000e+02   1.1039218e-06   1.0000000e-06   1.0229850e+00   7.9942610e-01   4.3665820e-03   1.1387502e-02
   9.7600000e+02   1.1137663e-06   1.0000000e-06   4.8696519e-01   8.0752062e-01   3.3832256e-03   1.1356413e-02
   9.7700000e+02   2.8076899e-06   1.0000000e-06   8.3755511e-01   8.0780551e-01   1.2779934e-02   1.1297874e-02
   9.7800000e+02   1.1475838e-06   1.0000000e-06   1.7354821e+00   7.8899795e-01   5.7322628e-03   1.1246847e-02
   9.7900000e+02   6.4402556e-07   1.0000000e-06   1.3807857e+00   5.7068350e-01   4.5232297e-04   1.1243945e-02
   9.8000000e+02   4.0726352e-07   1.0000000e-06   9.5979528e-01   7.5853875e-01   9.6080333e-04   1.1235752e-02
   9.8100000e+02   6.1320300e-07   1.0000000e-06   5.9775142e-01  -7.3872442e-02   4.6550574e-04   1.1236140e-02
   9.8200000e+02   7.6612966e-07   1.0000000e-06   1.2205732e+00  -5.8374084e-03   6.8541909e-04   1.1236188e-02
   9.8300000e+02   4.6523571e-07   1.0000000e-06   1.4512733e+00  -2.9671999e-01   2.3770268e-04   1.1236980e-02
   9.8400000e+02   4.2543478e-07   1.0000000e-06   1.9852795e+00  -2.1075752e-01   4.9128863e-04   1.1238145e-02
   9.8500000e+02   3.2457086e-07   1.0000000e-06   7.4978536e-01  -4.9829686e-02   4.3844117e-04   1.1238392e-02
   9.8600000e+02   3.8433426e-07   1.0000000e-06   7.3129560e-01   1.2092401e-01   8.0425804e-04   1.1237302e-02
   9.8700000e+02   6.4995229e-07   1.0000000e-06   8.6998855e-01   2.2470311e-01   1.7532003e-03   1.1232892e-02
   9.8800000e+02   8.2601671e-07   1.0000000e-06   8.7731400e-01   2.5977546e-01   2.8714217e-03   1.1228713e-02
   9.8900000e+02   4.0694630e-07   1.0000000e-06   1.8633824e+00   3.5648255e-01   8.5776747e-04   1.1225283e-02
   9.9000000e+02   3.9848976e-07   1.0000000e-06   1.3814557e+00   4.5518878e-01   7.5676968e-04   1.1221419e-02
   9.9100000e+02   4.6528445e-07   1.0000000e-06   7.0530731e-01   5.1769654e-01   6.8251146e-04   1.1217456e-02
   9.9200000e+02   1.0663429e-06   1.0000000e-06   7.4060349e-01   5.4327583e-01   2.6247414e-03   1.1201488e-02
   9.9300000e+02   1.0507924e-06   1.0000000e-06   8.5129429e-01   5.4523820e-01   4.3665064e-03   1.1188172e-02
   9.9400000e+02   4.8868364e-07   1.0000000e-06   2.2417756e+00   5.5372924e-01   5.5372321e-04   1.1184743e-02
   9.9500000e+02   4.6812008e-07   1.0000000e-06   2.0584482e+00   5.7351541e-01   6.1079617e-04   1.1180827e-02
   9.9600000e+02   5.1533157e-07   1.0000000e-06   8.9605017e-01   6.1200556e-01   8.4393739e-04   1.1175054e-02
   9.9700000e+02   1.5526956e-06   1.0000000e-06   7.2895844e-01   6.2392949e-01   3.9616956e-03   1.1147485e-02
   9.9800000e+02   1.5957782e-06   1.0000000e-06   1.3807255e+00   6.2331704e-01   7.7794921e-03   1.1093637e-02
   9.9900000e+02   1.8223041e-06   1.0000000e-06   1.0460984e+00   6.2061872e-01   9.3225364e-03   1.1029750e-02
   1.0000000e+03   1.7108416e-06   1.0000000e-06   5.1463388e-01   6.1694901e-01   2.5697205e-02   1.0857178e-02
   1.0010000e+03   2.9730624e-06   1.0000000e-06   7.3713880e-01   6.0517245e-01   2.0349432e-02   1.0724915e-02
   1.0020000e+03   2.5134701e-06   1.0000000e-06   1.0580617e+00   1.1760374e-01   8.8526041e-04   1.0723803e-02
   1.0030000e+03   8.4254475e-07   1.0000000e-06   1.7136200e+00  -5.7595768e-01   3.7616650e-03   1.0747087e-02
   1.0040000e+03   6.6601458e-07   1.0000000e-06   2.8472491e+00   5.9988023e-01   2.8551518e-03   1.0728708e-02
   1.0050000e+03   5.2116479e-07   1.0000000e-06   8.3579787e-01   6.0663131e-01   6.0458296e-03   1.0689484e-02
   1.0060000e+03   8.5441102e-07   1.0000000e-06   5.3658164e-01   6.2906946e-01   3.1577297e-03   1.0668282e-02
   1.0070000e+03   1.0513236e-06   1.0000000e-06   1.0710120e+00   6.2546506e-01   4.0646924e-03   1.0641214e-02
   1.0080000e+03   6.3817056e-07   1.0000000e-06   2.1410113e+00  -5.5989377e-01   1.4619800e-03   1.0649932e-02
   1.0090000e+03   8.4774747e-07   1.0000000e-06   2.2867932e+00  -4.2178155e-01   2.4452426e-03   1.0660942e-02
   1.0100000e+03   1.3084452e-06   1.0000000e-06   2.0230658e+00   1.7156016e-01   1.7706790e-03   1.0657720e-02
   1.0110000e+03   2.5925456e-07   1.0000000e-06   5.9917651e-01  -2.0161553e-01   3.8658111e-03   1.0666103e-02
   1.0120000e+03   5.2296523e-07   1.0000000e-06   6.9141376e-01   6.4876892e-01   2.2528752e-03   1.0650529e-02
   1.0130000e+03   7.1395639e-07   1.0000000e-06   1.4295478e+00   6.4055709e-01   6.2878730e-03   1.0607756e-02
   1.0140000e+03   2.0756628e-06   1.0000000e-06   5.9263830e-01   6.6476648e-01   1.1814757e-02   1.0524859e-02
   1.0150000e+03   6.8559580e-07   1.0000000e-06   1.4267849e+00   6.5870391e-01   1.8579747e-03   1.0511988e-02
   1.0160000e+03   6.9113466e-07   1.0000000e-06   3.1936043e+00   6.9192498e-01   1.7188544e-03   1.0499494e-02
   1.0170000e+03   1.0516905e-06   1.0000000e-06   2.5715212e+00   6.8893243e-01   3.7188829e-03   1.0472632e-02
   1.0180000e+03   1.1649120e-06   1.0000000e-06   1.6300792e+00   6.8817335e-01   7.1779618e-03   1.0421043e-02
   1.0190000e+03   8.2359135e-07   1.0000000e-06   5.3645353e-01   6.9725742e-01   9.8840179e-03   1.0385199e-02
   1.0200000e+03   4.8418449e-07   1.0000000e-06   1.8231007e+00   6.9120206e-01   2.7123084e-03   1.0365750e-02
   1.0210000e+03   4.4373636e-07   1.0000000e-06   9.4951660e-01   7.1002613e-01   3.1890358e-03   1.0342305e-02
   1.0220000e+03   7.5418113e-07   1.0000000e-06   8.2582233e-01   7.2643960e-01   4.3677030e-03   1.0309537e-02
   1.0230000e+03   2.2144324e-06   1.0000000e-06   1.0323744e+00   7.3481470e-01   7.3765890e-03   1.0253784e-02
   1.0240000e+03   1.3612242e-06   1.0000000e-06   2.0750254e+00   7.3747777e-01   3.5200855e-03   1.0227195e-02
   1.0250000e+03   1.1038070e-06   1.0000000e-06   2.2804273e+00   7.3794159e-01   5.7684203e-03   1.0183738e-02
   1.0260000e+03   1.0094726e-06   1.0000000e-06   1.3646849e+00   7.3911509e-01   5.5017820e-03   1.0142396e-02
   1.0270000e+03   1.0190128e-06   1.0000000e-06   4.8420628e-01   7.4455228e-01   7.1392767e-03   1.0088600e-02
   1.0280000e+03   1.3626436e-06   1.0000000e-06   7.9870839e-01   7.5403140e-01   4.2622051e-03   1.0072398e-02
   1.0290000e+03   6.3496883e-07   1.0000000e-06   2.8832408e+00  -7.0252046e-01   7.3543382e-04   1.0077603e-02
   1.0300000e+03   4.7445821e-07   1.0000000e-06   2.7839871e+00  -1.0985385e-01   3.1202739e-04   1.0077949e-02
   1.0310000e+03   9.9520213e-07   1.0000000e-06   2.9915560e+00   6.6403125e-01   1.1621456e-03   1.0070176e-02
   1.0320000e+03   1.1285631e-06   1.0000000e-06   1.6411920e+00   7.1520061e-01   1.9690428e-03   1.0056004e-02
   1.0330000e+03   3.8074077e-07   1.0000000e-06   3.8516832e-01  -8.2201094e-02   2.0105159e-03   1.0056840e-02
   1.0340000e+03   2.6163331e-07   1.0000000e-06   1.2773103e+00   7.5014827e-01   9.3268286e-04   1.0049806e-02
   1.0350000e+03   3.1861578e-07   1.0000000e-06   7.6819292e-01   8.1487373e-01   7.3570220e-04   1.0043782e-02
   1.0360000e+03   4.8231866e-07   1.0000000e-06   1.2956994e+00   8.2347428e-01   2.6861122e-03   1.0021577e-02
   1.0370000e+03   2.5102246e-06   1.0000000e-06   7.5427440e-01   8.4112565e-01   6.9312263e-03   9.9632218e-03
   1.0380000e+03   1.6332965e-06   1.0000000e-06   1.9893494e+00   8.3447047e-01   3.6050750e-03   9.9332689e-03
   1.0390000e+03   1.2567007e-06   1.0000000e-06   2.1878247e+00   8.3633206e-01   1.4185748e-02   9.8157246e-03
   1.0400000e+03   1.2512846e-06   1.0000000e-06   1.4656197e+00   8.3365941e-01   1.7065246e-02   9.6765225e-03
   1.0410000e+03   4.1005591e-06   1.0000000e-06   4.3659805e-01   8.2516030e-01   1.7457964e-02   9.5376036e-03
   1.0420000e+03   1.1842314e-06   1.0000000e-06   1.3653777e+00   8.2416823e-01   8.6681113e-03   9.4695829e-03
   1.0430000e+03   5.6062808e-07   1.0000000e-06   2.7254588e+00  -2.4352426e-01   8.7556472e-04   9.4716054e-03
   1.0440000e+03   3.8759514e-07   1.0000000e-06   1.4227567e+00  -4.1252148e-01   4.2739259e-04   9.4732760e-03
   1.0450000e+03   3.8387156e-07   1.0000000e-06   8.5319747e-01   8.3778987e-01   1.1365715e-03   9.4642573e-03
   1.0460000e+03   1.1764767e-06   1.0000000e-06   7.5957275e-01   8.6144630e-01   5.4587196e-03   9.4197892e-03
   1.0470000e+03   1.8550373e-06   1.0000000e-06   1.2533279e+00   8.6153753e-01   1.0971751e-02   9.3308955e-03
   1.0480000e+03   1.3838336e-06   1.0000000e-06   1.6741950e+00   8.5934696e-01   7.0043723e-03   9.2747913e-03
   1.0490000e+03   7.9847510e-07   1.0000000e-06   1.1673497e+00   8.5817103e-01   1.7317389e-02   9.1373281e-03
   1.0500000e+03   4.1596654e-07   1.0000000e-06   5.8021927e-01   8.6292111e-01   4.5015459e-03   9.1018580e-03
   1.0510000e+03   5.5833147e-07   1.0000000e-06   8.8950476e-01   8.8021311e-01   9.9311918e-04   9.0939026e-03
   1.0520000e+03   3.7954843e-07   1.0000000e-06   1.7370753e+00  -5.4951515e-01   2.4493803e-04   9.0951268e-03
   1.0530000e+03   6.7158561e-07   1.0000000e-06   2.8631540e+00  -6.8744458e-01   1.9700970e-03   9.1074539e-03
   1.0540000e+03   8.1989067e-07   1.0000000e-06   1.9828403e+00  -6.5952174e-01   2.2169570e-03   9.1207828e-03
   1.0550000e+03   3.4325144e-07   1.0000000e-06   4.8556347e-01  -5.0462073e-01   3.2381848e-03   9.1357223e-03
   1.0560000e+03   3.5094775e-07   1.0000000e-06   9.4102329e-01  -1.7335608e-01   1.2520670e-03   9.1377122e-03
   1.0570000e+03   4.9767607e-07   1.0000000e-06   7.5809272e-01   2.6465540e-01   1.4492092e-03   9.1342164e-03
   1.0580000e+03   1.3435802e-06   1.0000000e-06   7.1202626e-01   4.6023560e-01   7.8788860e-03   9.1013187e-03
   1.0590000e+03   2.4843411e-06   1.0000000e-06   8.6264694e-01   4.8773245e-01   1.6852357e-02   9.0641621e-03
   1.0600000e+03   1.0766721e-06   1.0000000e-06   2.1386374e+00   6.0042573e-01   5.0384812e-03   9.0368147e-03
   1.0610000e+03   9.2650765e-07   1.0000000e-06   2.1455511e+00   6.4843951e-01   5.7327113e-03   9.0033083e-03
   1.0620000e+03   7.3603267e-07   1.0000000e-06   1.2942332e+00   6.6904059e-01   2.8450945e-03   8.9861909e-03
   1.0630000e+03   3.8028119e-07   1.0000000e-06   5.4329023e-01   6.5486988e-01   3.3729627e-03   8.9663710e-03
   1.0640000e+03   3.3750540e-07   1.0000000e-06   1.0498821e+00   6.6057591e-01   3.8669688e-03   8.9435049e-03
   1.0650000e+03   1.3267555e-06   1.0000000e-06   8.4630856e-01  -8.7287089e-02   1.9332962e-03   8.9438832e-03
   1.0660000e+03   5.6957295e-07   1.0000000e-06   2.7513948e+00   6.6011805e-01   1.7353335e-03   8.9336454e-03
   1.0670000e+03   3.2344598e-07   1.0000000e-06   2.3400934e+00   6.7095033e-01   5.5428738e-04   8.9303238e-03
   1.0680000e+03   4.6223762e-07   1.0000000e-06   1.8048300e+00   2.7944449e-01   6.4292063e-04   8.9287210e-03
   1.0690000e+03   7.1396344e-07   1.0000000e-06   9.7461441e-01   3.9176613e-03   1.0555694e-03   8.9286891e-03
   1.0700000e+03   5.0794721e-07   1.0000000e-06   8.2344419e-01   1.9709062e-01   2.5411749e-03   8.9242449e-03
   1.0710000e+03   1.3264119e-06   1.0000000e-06   6.4095940e-01   2.3478722e-01   2.5416147e-03   8.9215890e-03
   1.0720000e+03   3.0547383e-07   1.0000000e-06   1.6656823e+00   3.5711745e-01   2.2749648e-04   8.9208644e-03
   1.0730000e+03   1.9646774e-07   1.0000000e-06   3.2647211e+00   3.1348425e-01   1.5551592e-04   8.9204296e-03
   1.0740000e+03   2.4218606e-07   1.0000000e-06   2.2825211e+00   5.1757418e-01   1.0656372e-04   8.9199376e-03
   1.0750000e+03   3.5249864e-07   1.0000000e-06   1.1042761e+00   5.9303768e-01   4.1438644e-04   8.9177461e-03
   1.0760000e+03   5.4969951e-07   1.0000000e-06   6.5087572e-01   6.2321856e-01   9.8418969e-04   8.9122789e-03
   1.0770000e+03   9.1291066e-07   1.0000000e-06   7.7115290e-01   6.3233376e-01   2.2239978e-03   8.9060155e-03
   1.0780000e+03   2.8350912e-07   1.0000000e-06   2.3622346e+00   5.5445277e-01   4.1362323e-04   8.9039736e-03
   1.0790000e+03   3.2297310e-07   1.0000000e-06   2.5462649e+00   5.8357065e-01   2.2439096e-04   8.9028078e-03
   1.0800000e+03   3.5042330e-07   1.0000000e-06   1.2744257e+00   6.6504598e-01   5.0614597e-04   8.8998116e-03
   1.0810000e+03   5.5861821e-07   1.0000000e-06   6.1359856e-01   7.0186067e-01   9.9974405e-04   8.8935690e-03
   1.0820000e+03   1.1377216e-06   1.0000000e-06   8.4124361e-01   6.9961217e-01   2.5934156e-03   8.8774480e-03
   1.0830000e+03   4.7993037e-07   1.0000000e-06   1.6921209e+00   5.8177120e-01   4.5703361e-04   8.8750882e-03
   1.0840000e+03   4.6755688e-07   1.0000000e-06   2.6477116e+00   5.1936148e-01   3.3570807e-04   8.8735411e-03
   1.0850000e+03   4.2770512e-07   1.0000000e-06   9.0742150e-01   6.9494025e-01   1.2384925e-03   8.8659074e-03
   1.0860000e+03   7.6313848e-07   1.0000000e-06   5.4960852e-01   7.1109482e-01   2.7573430e-03   8.8485404e-03
   1.0870000e+03   8.2993943e-07   1.0000000e-06   7.9740597e-01   7.0423062e-01   3.0853039e-03   8.8389328e-03
   1.0880000e+03   4.0806362e-07   1.0000000e-06   2.2973012e+00   6.7935323e-01   6.4685169e-04   8.8350496e-03
   1.0890000e+03   3.8270185e-07   1.0000000e-06   2.1669694e+00   6.7208845e-01   3.3691357e-04   8.8330493e-03
   1.0900000e+03   2.9603918e-07   1.0000000e-06   8.4430744e-01   6.7521368e-01   5.0189755e-04   8.8300565e-03
   1.0910000e+03   4.8371953e-07   1.0000000e-06   6.2381810e-01   6.2690377e-01   6.1727337e-04   8.8266406e-03
   1.0920000e+03   1.0566979e-06   1.0000000e-06   8.6700526e-01   6.7447597e-01   1.4324421e-03   8.8181177e-03
   1.0930000e+03   4.1527131e-07   1.0000000e-06   1.9298866e+00  -1.0341925e-01   2.3703018e-04   8.8183341e-03
   1.0940000e+03   2.8002085e-07   1.0000000e-06   2.6502841e+00   4.5705760e-01   2.9536254e-04   8.8171439e-03
   1.0950000e+03   2.1753601e-07   1.0000000e-06   9.3234354e-01   6.9348774e-01   8.4204585e-04   8.8119968e-03
   1.0960000e+03   7.5998929e-07   1.0000000e-06   5.6088113e-01   7.7210420e-01   2.1275909e-03   8.7975292e-03
   1.0970000e+03   4.4611502e-07   1.0000000e-06   1.1150316e+00   7.7969378e-01   1.7506608e-03   8.7855261e-03
   1.0980000e+03   3.7254190e-07   1.0000000e-06   1.8768579e+00   6.5711028e-01   2.3998448e-04   8.7841408e-03
   1.0990000e+03   3.5795094e-07   1.0000000e-06   8.0101550e-01   7.7172133e-01   1.4627150e-03   8.7742290e-03
   1.1000000e+03   4.3625372e-07   1.0000000e-06   4.8979012e-01   8.1247974e-01   2.2838318e-03   8.7579556e-03
   1.1010000e+03   2.7514828e-06   1.0000000e-06   8.4412808e-01   8.1783525e-01   1.1180657e-02   8.6780563e-03
   1.1020000e+03   7.4841995e-07   1.0000000e-06   1.7245072e+00   8.0401019e-01   1.9667722e-03   8.6643396e-03
   1.1030000e+03   6.3128750e-07   1.0000000e-06   3.0683906e+00   7.8665347e-01   8.5221808e-04   8.6585322e-03
   1.1040000e+03   5.7332327e-07   1.0000000e-06   1.3530788e+00   8.2128616e-01   3.7047924e-03   8.6322064e-03
   1.1050000e+03   5.0184073e-07   1.0000000e-06   4.0276017e-01   8.3556993e-01   3.0689691e-03   8.6100828e-03
   1.1060000e+03   7.1684598e-07   1.0000000e-06   7.9230445e-01   8.4302322e-01   4.2900196e-03   8.5789667e-03
   1.1070000e+03   1.1017968e-06   1.0000000e-06   1.1145328e+00   8.4503412e-01   6.5126939e-03   8.5318051e-03
   1.1080000e+03   1.3990876e-06   1.0000000e-06   1.1194692e+00   8.4477313e-01   1.4793239e-02   8.4254544e-03
   1.1090000e+03   7.7334902e-07   1.0000000e-06   9.6500305e-01   8.4265840e-01   7.2711594e-03   8.3738958e-03
   1.1100000e+03   5.1349139e-07   1.0000000e-06   9.2059743e-01   8.4484602e-01   3.8475926e-03   8.3466932e-03
   1.1110000e+03   4.7286308e-07   1.0000000e-06   6.7714942e-01   8.5590157e-01   3.6388961e-03   8.3207119e-03
   1.1120000e+03   2.2771723e-06   1.0000000e-06   8.0739743e-01   8.5854108e-01   9.9749888e-03   8.2495636e-03
   1.1130000e+03   8.5421941e-07   1.0000000e-06   1.3572071e+00   8.3338930e-01   1.5919091e-03   8.2386223e-03
   1.1140000e+03   5.8954805e-07   1.0000000e-06   3.0880482e+00  -8.4071063e-01   1.4259694e-03   8.2485014e-03
   1.1150000e+03   3.6870462e-07   1.0000000e-06   9.1872911e-01   6.8779928e-01   7.4596049e-04   8.2442706e-03
   1.1160000e+03   4.1347781e-07   1.0000000e-06   7.1675693e-01   8.7220175e-01   2.7768420e-03   8.2243109e-03
   1.1170000e+03   2.7664777e-06   1.0000000e-06   7.8369719e-01   8.7749843e-01   1.3788247e-02   8.1249856e-03
   1.1180000e+03   9.6891015e-07   1.0000000e-06   2.3104189e+00   8.7356557e-01   4.0150972e-03   8.0965032e-03
   1.1190000e+03   4.7042129e-07   1.0000000e-06   2.8268812e+00   8.7420336e-01   5.9596137e-03   8.0543551e-03
   1.1200000e+03   6.6449890e-07   1.0000000e-06   2.0079489e+00   8.7378715e-01   9.5335629e-03   7.9873472e-03
   1.1210000e+03   7.1723543e-07   1.0000000e-06   8.2083816e-01   8.7736531e-01   8.0498905e-03   7.9309950e-03
   1.1220000e+03   7.1110642e-07   1.0000000e-06   7.8819262e-01   8.8169655e-01   3.1082280e-02   7.7145218e-03
   1.1230000e+03   1.6272040e-06   1.0000000e-06   9.1653987e-01   8.7964946e-01   5.0969041e-02   7.3710149e-03
   1.1240000e+03   3.1511957e-06   1.0000000e-06   8.4906354e-01   8.6908472e-01   9.9709293e-02   7.0539868e-03
   1.1250000e+03   8.6412949e-07   1.0000000e-06   2.3734858e+00  -8.6807180e-03   9.6387963e-04   7.0540491e-03
   1.1260000e+03   6.8090958e-07   1.0000000e-06   2.8753202e+00   8.6307171e-01   3.3293065e-03   7.0337898e-03
   1.1270000e+03   8.8790143e-07   1.0000000e-06   2.2315827e+00   8.6518586e-01   1.0195972e-02   6.9718346e-03
   1.1280000e+03   7.7619164e-07   1.0000000e-06   7.6160145e-01   8.6821196e-01   1.0925749e-02   6.9058041e-03
   1.1290000e+03   1.2481067e-06   1.0000000e-06   5.4079911e-01   8.7010918e-01   2.8715046e-02   6.7339703e-03
   1.1300000e+03   1.6809833e-06   1.0000000e-06   9.3676773e-01   8.6586088e-01   3.2595288e-02   6.5448389e-03
   1.1310000e+03   1.7901149e-06   1.0000000e-06   1.0700892e+00   8.6055706e-01   3.4283209e-02   6.3527768e-03
   1.1320000e+03   5.9516793e-07   1.0000000e-06   1.5216262e+00  -8.4267791e-01   1.0855519e-02   6.4109977e-03
   1.1330000e+03   4.4000480e-07   1.0000000e-06   2.4767585e+00  -8.3112334e-01   6.4880541e-03   6.4456097e-03
   1.1340000e+03   3.8077512e-07   1.0000000e-06   1.4410293e+00  -6.3592887e-01   1.4667040e-03   6.4516258e-03
   1.1350000e+03   3.7885575e-07   1.0000000e-06   4.5000668e-01   9.3220064e-02   1.1309019e-03   6.4509497e-03
   1.1360000e+03   1.8409846e-06   1.0000000e-06   7.1372177e-01   8.9531740e-01   1.5230940e-02   6.3631317e-03
   1.1370000e+03   1.6725545e-06   1.0000000e-06   1.1467472e+00   8.9646342e-01   8.5486070e-03   6.3144138e-03
   1.1380000e+03   1.5765050e-06   1.0000000e-06   2.8267946e+00   8.9511319e-01   1.0502978e-02   6.2551196e-03
   1.1390000e+03   1.4144262e-06   1.0000000e-06   7.9628791e-01   8.9408260e-01   7.0140586e-02   5.8661442e-03
   1.1400000e+03   1.1924099e-06   1.0000000e-06   4.4408510e-01   8.8291230e-01   3.8854382e-02   5.6659169e-03
   1.1410000e+03   1.3046103e-06   1.0000000e-06   8.8699755e-01   8.7402004e-01   9.8909712e-03   5.6536756e-03
   1.1420000e+03   5.1048876e-07   1.0000000e-06   3.2364866e+00   8.7672551e-01   2.5199522e-03   5.6411891e-03
   1.1430000e+03   4.4970385e-07   1.0000000e-06   3.0114447e+00   8.8662659e-01   2.0848806e-03   5.6307639e-03
   1.1440000e+03   8.0989077e-07   1.0000000e-06   2.6743817e+00   8.8865723e-01   1.0559004e-02   5.5779952e-03
   1.1450000e+03   8.6671369e-07   1.0000000e-06   1.7897388e+00   8.9001138e-01   1.0122365e-02   5.5278029e-03
   1.1460000e+03   1.3827440e-06   1.0000000e-06   7.1099943e-01   8.9804414e-01   1.8489081e-02   5.4362051e-03
   1.1470000e+03   2.9808626e-07   1.0000000e-06   2.1895485e+00  -8.9374160e-01   3.2878514e-03   5.4521853e-03
   1.1480000e+03   2.4301043e-07   1.0000000e-06   2.8957045e+00   8.0003115e-01   1.2048114e-04   5.4516597e-03
   1.1490000e+03   5.4253040e-07   1.0000000e-06   2.3699618e+00   9.5095836e-01   3.9456952e-03   5.4312081e-03
   1.1500000e+03   7.0743064e-07   1.0000000e-06   1.6915054e+00   9.4747412e-01   5.6137626e-03   5.4023289e-03
   1.1510000e+03   7.3773839e-07   1.0000000e-06   6.6685589e-01   9.5933847e-01   1.3065287e-02   5.3346532e-03
   1.1520000e+03   2.9766463e-06   1.0000000e-06   7.5865811e-01   9.6184776e-01   4.5446056e-02   5.1018950e-03
   1.1530000e+03   1.0501078e-06   1.0000000e-06   1.3690978e+00   9.6393468e-01   1.2437795e-02   5.0407555e-03
   1.1540000e+03   9.6420779e-07   1.0000000e-06   3.0804713e+00  -9.1299078e-01   3.3751545e-03   5.0562933e-03
   1.1550000e+03   1.1080312e-06   1.0000000e-06   4.1500977e-01   9.6803884e-01   4.6814974e-02   4.8275136e-03
   1.1560000e+03   9.2110821e-07   1.0000000e-06   5.3213139e-01   9.6785225e-01   3.2979897e-02   4.6735926e-03
   1.1570000e+03   1.2392539e-06   1.0000000e-06   9.2825737e-01   9.6297709e-01   1.2764037e-02   4.6161752e-03
   1.1580000e+03   9.1136240e-07   1.0000000e-06   2.4579524e+00   9.6457284e-01   1.0923879e-02   4.5675545e-03
   1.1590000e+03   7.4486509e-07   1.0000000e-06   8.4246143e-01   9.6686192e-01   4.1832634e-02   4.3830849e-03
   1.1600000e+03   9.8515571e-07   1.0000000e-06   7.4176051e-01   9.6588818e-01   5.0763047e-02   4.1685742e-03
   1.1610000e+03   8.8373451e-07   1.0000000e-06   7.5373130e-01   9.6384037e-01   1.1034451e-01   3.7272437e-03
   1.1620000e+03   2.3402575e-06   1.0000000e-06   8.8562432e-01   9.6123916e-01   2.3229929e-01   3.6752568e-03
   1.1630000e+03   1.1250455e-06   1.0000000e-06   2.7535511e+00   9.5545826e-01   7.0143385e-02   3.4297884e-03
   1.1640000e+03   7.9524005e-07   1.0000000e-06   1.2898908e+00   9.5576901e-01   3.1811124e-02   3.3256637e-03
   1.1650000e+03   1.2067337e-06   1.0000000e-06   1.2038291e+00   9.5762740e-01   2.9545904e-02   3.2316913e-03
   1.1660000e+03   1.9639459e-06   1.0000000e-06   8.3169784e-01   9.5649788e-01   4.9352555e-02   3.0794889e-03
   1.1670000e+03   2.1165613e-06   1.0000000e-06   7.2357363e-01   9.5256873e-01   1.2778350e-01   2.7072955e-03
   1.1680000e+03   1.6663899e-06   1.0000000e-06   1.0418557e+00   9.3895234e-01   4.2583237e-02   2.5993506e-03
   1.1690000e+03   8.9117932e-07   1.0000000e-06   1.7178293e+00  -9.0052185e-01   1.0706021e-02   2.6244389e-03
   1.1700000e+03   6.1599198e-07   1.0000000e-06   8.1262924e-01   9.4427838e-01   1.4960214e-02   2.5873967e-03
   1.1710000e+03   8.9798005e-07   1.0000000e-06   1.1016695e+00   9.4580872e-01   2.4873513e-02   2.5266131e-03
   1.1720000e+03   1.2599767e-06   1.0000000e-06   7.9387675e-01   9.4515398e-01   4.9116039e-02   2.4096631e-03
   1.1730000e+03   2.6347249e-06   1.0000000e-06   7.5143533e-01   9.4190308e-01   9.7342939e-02   2.1901444e-03
   1.1740000e+03   1.0943115e-06   1.0000000e-06   1.9046357e+00   9.2953672e-01   2.6001189e-02   2.1373138e-03
   1.1750000e+03   1.1090691e-06   1.0000000e-06   2.4274418e+00   9.2951064e-01   3.3627979e-02   2.0706762e-03
   1.1760000e+03   1.5984411e-06   1.0000000e-06   1.2361076e+00   9.2538712e-01   1.0922755e-01   1.8633499e-03
   1.1770000e+03   3.0698760e-06   1.0000000e-06   6.0846768e-01   9.0877108e-01   1.8613169e-01   1.5549125e-03
   1.1780000e+03   3.4702251e-06   1.0000000e-06   8.7304664e-01   8.6665452e-01   3.3017333e-01   1.1391493e-03
   1.1790000e+03   8.9493082e-07   1.0000000e-06   1.8032543e+00  -7.2953297e-01   1.6755763e-01   1.2850459e-03
   1.1800000e+03   7.7199503e-07   1.0000000e-06   2.1264739e+00  -7.6743087e-01   9.6265587e-03   1.2945637e-03
   1.1810000e+03   6.2208233e-07   1.0000000e-06   6.0609931e-01   8.1202044e-01   5.7944134e-02   1.2344287e-03
   1.1820000e+03   9.5177109e-07   1.0000000e-06   6.5258988e-01   7.9106111e-01   1.3705886e-01   1.1054454e-03
   1.1830000e+03   2.4404757e-06   1.0000000e-06   8.9852158e-01   7.3368008e-01   1.9613363e-01   9.5777115e-04
   1.1840000e+03   4.2507115e-07   1.0000000e-06   1.7569719e+00   4.5976118e-01   5.3838436e-03   9.5541137e-04
   1.1850000e+03   3.8038540e-07   1.0000000e-06   2.9821257e+00  -5.9848650e-01   1.2556156e-02   9.6263897e-04
   1.1860000e+03   2.8512313e-07   1.0000000e-06   1.0217781e+00  -1.0454355e-01   3.4536496e-03   9.6299221e-04
   1.1870000e+03   3.4265028e-07   1.0000000e-06   4.8548541e-01   4.9248017e-01   4.7124669e-03   9.6076542e-04
   1.1880000e+03   7.2483517e-07   1.0000000e-06   8.3129283e-01   6.7924568e-01   2.3470130e-02   9.4559374e-04
   1.1890000e+03   1.2473313e-06   1.0000000e-06   9.2603086e-01   6.8724052e-01   3.6441827e-02   9.3383676e-04
   1.1900000e+03   7.3987550e-07   1.0000000e-06   2.2931136e+00   7.1069427e-01   1.4911251e-02   9.2399250e-04
   1.1910000e+03   5.0425848e-07   1.0000000e-06   1.7456096e+00   7.1445800e-01   3.0882902e-02   9.0382558e-04
   1.1920000e+03   4.1933100e-07   1.0000000e-06   9.7609549e-01   7.1549465e-01   1.2922720e-02   8.9550586e-04
   1.1930000e+03   7.4664119e-07   1.0000000e-06   6.3773666e-01   7.2270268e-01   2.0645940e-02   8.8223668e-04
   1.1940000e+03   6.9057256e-07   1.0000000e-06   7.9765032e-01   7.2811408e-01   1.4734948e-02   8.7281689e-04
   1.1950000e+03   4.6675379e-07   1.0000000e-06   2.3160596e+00   4.1718813e-01   3.0198333e-03   8.7172058e-04
   1.1960000e+03   2.7239518e-07   1.0000000e-06   8.7751832e-01   4.7732040e-01   6.7542358e-03   8.6892561e-04
   1.1970000e+03   2.9370261e-07   1.0000000e-06   5.5620534e-01   7.5670857e-01   8.7773174e-03   8.6316872e-04
   1.1980000e+03   4.9018329e-07   1.0000000e-06   8.1406545e-01   7.6710033e-01   4.8494990e-02   8.3149214e-04
   1.1990000e+03   7.3927675e-07   1.0000000e-06   7.8856937e-01   7.6374056e-01   4.7217369e-02   8.1659791e-04
   1.2000000e+03   3.7363507e-07   1.0000000e-06   1.5427573e+00   7.5416751e-01   1.1102073e-02   8.0978256e-04
   1.2010000e+03   2.6289050e-07   1.0000000e-06   1.7240724e+00   7.5415534e-01   1.0117644e-02   8.0362171e-04
   1.2020000e+03   4.5189629e-07   1.0000000e-06   7.6828545e-01   7.8186054e-01   1.6785624e-02   7.9311956e-04
   1.2030000e+03   4.0139134e-07   1.0000000e-06   7.5607773e-01   7.8924141e-01   2.6405060e-02   7.7669745e-04
   1.2040000e+03   3.1631998e-07   1.0000000e-06   1.3901279e+00   7.8934724e-01   2.9141416e-02   7.5895854e-04
   1.2050000e+03   7.7516066e-07   1.0000000e-06   5.1749142e-01   8.0056654e-01   4.8585413e-02   7.2977280e-04
   1.2060000e+03   3.1905425e-07   1.0000000e-06   6.6321318e-01   7.9017841e-01   2.2553544e-02   7.1683826e-04
   1.2070000e+03   1.8277922e-07   1.0000000e-06   1.5687075e+00  -7.3518373e-01   1.6088210e-02   7.2535900e-04
   1.2080000e+03   2.1633985e-07   1.0000000e-06   8.7080856e-01  -6.2290068e-01   1.0684576e-02   7.3021175e-04
   1.2090000e+03   2.3120467e-07   1.0000000e-06   1.1361201e+00  -5.2799461e-01   2.3918379e-02   7.3958218e-04
   1.2100000e+03   1.0155318e-06   1.0000000e-06   6.0050575e-01   6.4274696e-01   4.9608389e-02   7.3372032e-04
   1.2110000e+03   7.8313721e-07   1.0000000e-06   2.9434205e+00   4.3158888e-01   1.1490787e-02   7.3012119e-04
   1.2120000e+03   3.0231707e-07   1.0000000e-06   1.0090278e+00   7.8814080e-01   9.8529948e-02   6.7487737e-04
   1.2130000e+03   3.5612183e-07   1.0000000e-06   6.5458333e-01   8.0384814e-01   7.8831034e-02   6.3290328e-04
   1.2140000e+03   1.1978313e-06   1.0000000e-06   5.9513496e-01   7.2378605e-01   3.1190483e-01   6.2403139e-04
   1.2150000e+03   5.6662150e-07   1.0000000e-06   2.5228795e+00   7.9649980e-01   5.5477776e-02   5.9682387e-04
   1.2160000e+03   2.4603506e-07   1.0000000e-06   1.4132125e+00   8.0484918e-01   4.1206472e-02   5.7721477e-04
   1.2170000e+03   2.5606936e-07   1.0000000e-06   1.1581492e+00   7.2271484e-01   2.6454698e-02   5.6627724e-04
   1.2180000e+03   3.6745395e-07   1.0000000e-06   4.7148234e-01   6.9944288e-01   2.6704707e-02   5.5580516e-04
   1.2190000e+03   6.4417290e-07   1.0000000e-06   5.9425165e-01   7.5031675e-01   9.4862923e-02   5.1741983e-04
   1.2200000e+03   3.5844572e-07   1.0000000e-06   9.9493036e-01   5.4137151e-01   1.1100743e-02   5.1433300e-04
   1.2210000e+03   2.1743721e-07   1.0000000e-06   2.0346829e+00  -5.3159769e-01   1.5731466e-02   5.1867955e-04
   1.2220000e+03   1.4813840e-07   1.0000000e-06   5.8508598e-01   6.5122289e-01   1.4903043e-02   5.1367915e-04
   1.2230000e+03   2.4604952e-07   1.0000000e-06   9.0051645e-01   7.4764214e-01   1.9640600e-02   5.0618056e-04
   1.2240000e+03   4.0510420e-07   1.0000000e-06   6.5219453e-01   7.9291988e-01   4.7956767e-02   4.8715720e-04
   1.2250000e+03   4.2415263e-07   1.0000000e-06   6.8885128e-01   7.7272258e-01   1.0368715e-01   4.6791604e-04
   1.2260000e+03   1.7516602e-07   1.0000000e-06   1.8864349e+00   7.8478129e-01   4.0315173e-02   4.5326265e-04
   1.2270000e+03   2.2924817e-07   1.0000000e-06   1.5763743e+00   7.8888873e-01   2.0377255e-02   4.4601239e-04
   1.2280000e+03   2.3259590e-07   1.0000000e-06   6.4905267e-01   7.9603080e-01   2.0421993e-02   4.3879641e-04
   1.2290000e+03   4.3849052e-07   1.0000000e-06   6.7774558e-01   8.0452522e-01   5.8366930e-02   4.1846810e-04
   1.2300000e+03   8.0383308e-07   1.0000000e-06   8.1253540e-01   7.8794721e-01   1.2612827e-01   3.9800577e-04
   1.2310000e+03   2.3780193e-07   1.0000000e-06   2.5386400e+00   2.0539269e-01   3.3543910e-03   3.9773370e-04
   1.2320000e+03   1.9866075e-07   1.0000000e-06   2.8490371e+00   7.7464096e-01   6.8113147e-03   3.9563884e-04
   1.2330000e+03   2.7505540e-07   1.0000000e-06   2.0268444e+00   7.8484484e-01   2.4139795e-02   3.8818819e-04
   1.2340000e+03   2.8229964e-07   1.0000000e-06   7.9852946e-01   7.8562417e-01   3.4047795e-02   3.7789312e-04
   1.2350000e+03   4.2822084e-07   1.0000000e-06   6.7110365e-01   7.9981009e-01   5.2409098e-02   3.7002073e-04
   1.2360000e+03   2.1530591e-07   1.0000000e-06   1.4262522e+00   7.7628022e-01   2.1316234e-02   3.6393183e-04
   1.2370000e+03   1.9481711e-07   1.0000000e-06   1.2533397e+00   7.9200933e-01   9.5077014e-03   3.6119753e-04
   1.2380000e+03   2.3255176e-07   1.0000000e-06   1.3400341e+00   8.0386891e-01   2.3578164e-02   3.5438769e-04
   1.2390000e+03   2.6934238e-07   1.0000000e-06   7.9563476e-01   7.9882231e-01   3.5376327e-02   3.4445548e-04
   1.2400000e+03   7.2166453e-07   1.0000000e-06   7.1870602e-01   7.7984784e-01   6.1396868e-02   3.3627433e-04
   1.2410000e+03   2.3011286e-07   1.0000000e-06   1.4832030e+00   7.7409179e-01   3.1620392e-02   3.2811237e-04
   1.2420000e+03   1.2834144e-07   1.0000000e-06   1.9608954e+00   7.2754665e-01   4.7624094e-03   3.2697726e-04
   1.2430000e+03   1.2279355e-07   1.0000000e-06   1.0809172e+00   6.1610971e-01   4.0398239e-03   3.2616508e-04
   1.2440000e+03   1.6246956e-07   1.0000000e-06   7.8280889e-01   5.5604075e-01   6.3356704e-03   3.2502058e-04
   1.2450000e+03   4.6798674e-07   1.0000000e-06   8.9614971e-01   5.6147005e-01   1.7429758e-02   3.2187397e-04
   1.2460000e+03   2.2401846e-07   1.0000000e-06   1.6358059e+00   4.9498853e-01   1.2451919e-02   3.1990904e-04
   1.2470000e+03   1.5276643e-07   1.0000000e-06   2.0675728e+00   3.6272972e-01   3.9703727e-03   3.1945051e-04
   1.2480000e+03   1.1729952e-07   1.0000000e-06   7.7260913e-01   4.5143290e-01   9.6336979e-03   3.1807308e-04
   1.2490000e+03   1.7319209e-07   1.0000000e-06   4.8117718e-01   3.5876658e-01   6.6440360e-03   3.1732103e-04
   1.2500000e+03   1.4265976e-07   1.0000000e-06   8.4899154e-01   3.1671818e-01   8.7313431e-03   3.1710234e-04
   1.2510000e+03   9.6059668e-08   1.0000000e-06   2.7844474e+00   9.1372577e-02   1.4833103e-03   3.1705971e-04
   1.2520000e+03   8.1134172e-08   1.0000000e-06   1.3724253e+00   1.1275848e-01   2.2191861e-03   3.1698114e-04
   1.2530000e+03   8.9949285e-08   1.0000000e-06   8.8999618e-01   2.3718422e-01   4.3053358e-03   3.1666023e-04
   1.2540000e+03   2.9232787e-07   1.0000000e-06   7.4296907e-01   3.8688647e-01   7.8297795e-03   3.1570927e-04
   1.2550000e+03   1.5853098e-07   1.0000000e-06   1.2566308e+00   3.4079977e-01   6.4387333e-03   3.1502230e-04
   1.2560000e+03   7.7654728e-08   1.0000000e-06   2.4618306e+00  -2.2631771e-01   2.8041146e-03   3.1522339e-04
   1.2570000e+03   6.4465578e-08   1.0000000e-06   1.6013829e+00   4.1633343e-01   1.0310411e-03   3.1508822e-04
   1.2580000e+03   1.1516720e-07   1.0000000e-06   1.3664756e+00   5.7163350e-01   3.5779301e-03   3.1444514e-04
   1.2590000e+03   2.1061284e-07   1.0000000e-06   1.3660941e+00   5.8712715e-01   9.0089379e-03   3.1279032e-04
   1.2600000e+03   3.1436148e-07   1.0000000e-06   1.2769520e+00   5.8596182e-01   2.3313511e-02   3.0857393e-04
   1.2610000e+03   7.9165642e-07   1.0000000e-06   1.0027964e+00   5.7289500e-01   6.5080153e-02   2.9752468e-04
   1.2620000e+03   4.0984296e-07   1.0000000e-06   1.8600589e+00   5.2795898e-01   4.3442474e-02   2.9090787e-04
   1.2630000e+03   2.9925645e-07   1.0000000e-06   2.3337998e+00   4.9771913e-01   4.4890129e-02   2.8463366e-04
   1.2640000e+03   2.8234252e-07   1.0000000e-06   1.3790226e+00   4.6542551e-01   4.6931277e-02   2.7866733e-04
   1.2650000e+03   2.2517745e-07   1.0000000e-06   5.6894075e-01   4.3429606e-01   5.0435997e-02   2.7285723e-04
   1.2660000e+03   3.5190376e-07   1.0000000e-06   8.1968601e-01   4.0055480e-01   3.6867695e-02   2.7088172e-04
   1.2670000e+03   1.3531663e-07   1.0000000e-06   2.9371522e+00  -3.3955350e-01   4.6348951e-03   2.7131060e-04
   1.2680000e+03   1.0460124e-07   1.0000000e-06   2.8121198e+00   4.0215905e-01   2.3545561e-03   2.7105433e-04
   1.2690000e+03   2.2895036e-07   1.0000000e-06   3.0093982e+00   4.1322754e-01   1.6452637e-02   2.6924214e-04
   1.2700000e+03   2.6450236e-07   1.0000000e-06   1.9818200e+00   4.0282126e-01   2.0424861e-02   2.6707437e-04
   1.2710000e+03   2.5422521e-07   1.0000000e-06   4.3159675e-01   3.8605003e-01   1.9533055e-02   2.6510411e-04
   1.2720000e+03   1.0050194e-07   1.0000000e-06   2.0820467e+00   3.6448725e-01   2.4591795e-03   2.6486719e-04
   1.2730000e+03   6.4629710e-08   1.0000000e-06   3.2379331e+00   1.0414423e-01   1.9589948e-03   2.6481365e-04
   1.2740000e+03   1.1025400e-07   1.0000000e-06   2.5409868e+00   1.5847463e-01   4.6178817e-03   2.6462261e-04
   1.2750000e+03   9.9485668e-08   1.0000000e-06   1.1496725e+00   2.4974535e-01   4.0224445e-03   2.6435878e-04
   1.2760000e+03   1.2971123e-07   1.0000000e-06   5.5627995e-01   3.0006710e-01   1.0487200e-02   2.6354015e-04
   1.2770000e+03   8.5922884e-08   1.0000000e-06   9.2603382e-01   3.4685709e-01   8.3932148e-03   2.6278111e-04
   1.2780000e+03   3.2431546e-07   1.0000000e-06   9.0049025e-01   3.5489606e-01   1.3257296e-02   2.6156502e-04
   1.2790000e+03   1.0445292e-07   1.0000000e-06   1.8468880e+00   3.3637578e-01   7.0771504e-03   2.6094816e-04
   1.2800000e+03   7.1730827e-08   1.0000000e-06   2.8181328e+00   3.0503083e-01   2.3451054e-03   2.6076215e-04
   1.2810000e+03   5.8967686e-08   1.0000000e-06   1.3672802e+00   3.2064322e-01   4.3504408e-03   2.6040062e-04
   1.2820000e+03   4.3858719e-08   1.0000000e-06   4.7310151e-01   4.3423364e-01   4.2940498e-03   2.5991702e-04
   1.2830000e+03   9.3253607e-08   1.0000000e-06   7.5020439e-01   4.4248070e-01   2.5955956e-02   2.5700309e-04
   1.2840000e+03   1.2316746e-07   1.0000000e-06   8.6017224e-01   4.2493309e-01   4.7858706e-02   2.5635355e-04
   1.2850000e+03   8.0414496e-08   1.0000000e-06   2.8131702e+00   4.2209594e-01   9.0796663e-03   2.5537979e-04
   1.2860000e+03   5.5929777e-08   1.0000000e-06   8.6493701e-01   4.1987667e-01   1.3775565e-02   2.5392274e-04
   1.2870000e+03   5.0119040e-08   1.0000000e-06   4.7730579e-01   4.3357704e-01   8.7587925e-03   2.5296638e-04
   1.2880000e+03   1.8199160e-07   1.0000000e-06   7.7461464e-01   4.3206357e-01   8.4719265e-03   2.5204783e-04
   1.2890000e+03   8.4979503e-08   1.0000000e-06   1.0477128e+00   4.4609948e-01   4.2006668e-03   2.5157730e-04
   1.2900000e+03   4.7154521e-08   1.0000000e-06   1.9173361e+00   2.3746550e-02   2.4718185e-03   2.5156330e-04
   1.2910000e+03   7.2679412e-08   1.0000000e-06   1.1235151e+00   1.6522073e-01   7.1105636e-03   2.5127395e-04
   1.2920000e+03   7.2921392e-08   1.0000000e-06   5.9591340e-01   3.4825631e-01   7.3611776e-03   2.5063579e-04
   1.2930000e+03   1.0044498e-07   1.0000000e-06   9.5592370e-01   4.0856138e-01   1.3490332e-02   2.4927348e-04
   1.2940000e+03   5.5844967e-08   1.0000000e-06   7.5919653e-01   4.1158422e-01   2.7921142e-03   2.4898783e-04
   1.2950000e+03   4.1985653e-08   1.0000000e-06   2.2609016e+00  -1.9866085e-02   1.5799232e-03   2.4899595e-04
   1.2960000e+03   3.4080106e-08   1.0000000e-06   7.7711057e-01   3.9046857e-01   3.6106944e-03   2.4864628e-04
   1.2970000e+03   4.7287268e-08   1.0000000e-06   4.7158164e-01   5.1923631e-01   5.2096135e-03   2.4797616e-04
   1.2980000e+03   7.3491133e-08   1.0000000e-06   7.1107973e-01   5.6002451e-01   1.7431301e-02   2.4558154e-04
   1.2990000e+03   9.6349074e-08   1.0000000e-06   7.5993213e-01   5.6689558e-01   2.4114731e-02   2.4227343e-04
   1.3000000e+03   1.6223601e-07   1.0000000e-06   9.0722922e-01   5.6258207e-01   2.7546960e-02   2.3858263e-04
   1.3010000e+03   8.4777907e-08   1.0000000e-06   1.5454701e+00   5.4785093e-01   1.9023657e-02   2.3612662e-04
   1.3020000e+03   1.0704572e-07   1.0000000e-06   1.2198010e+00   5.3249746e-01   2.5259488e-02   2.3300527e-04
   1.3030000e+03   1.0009269e-07   1.0000000e-06   5.9262407e-01   5.1423507e-01   3.2117182e-02   2.2924687e-04
   1.3040000e+03   2.1621295e-07   1.0000000e-06   8.6432257e-01   1.9504854e-01   3.6652966e-02   2.2914501e-04
   1.3050000e+03   8.2739680e-08   1.0000000e-06   2.4512986e+00   4.8911104e-01   2.5293424e-02   2.2636665e-04
   1.3060000e+03   3.9574828e-08   1.0000000e-06   1.0189036e+00   6.9258909e-03   2.1391886e-03   2.2636381e-04
   1.3070000e+03   3.4307086e-08   1.0000000e-06   9.5099734e-01  -1.6770191e-01   1.7815792e-03   2.2643179e-04
   1.3080000e+03   3.0676871e-08   1.0000000e-06   6.7799269e-01   4.9448514e-01   3.4380011e-03   2.2604786e-04
   1.3090000e+03   9.2164095e-08   1.0000000e-06   6.9252497e-01   5.3588071e-01   9.6135802e-03   2.2546746e-04
   1.3100000e+03   5.2791156e-08   1.0000000e-06   1.9830857e+00   5.3414596e-01   4.1528522e-03   2.2496871e-04
   1.3110000e+03   6.8835350e-08   1.0000000e-06   2.3940391e+00   5.3149873e-01   9.7886600e-03   2.2380605e-04
   1.3120000e+03   1.0079085e-07   1.0000000e-06   1.8878937e+00   5.2818897e-01   1.1709549e-02   2.2243297e-04
   1.3130000e+03   1.5343624e-07   1.0000000e-06   1.2160253e+00   5.2178554e-01   4.3686237e-02   2.1752066e-04
   1.3140000e+03   1.0474944e-07   1.0000000e-06   6.6346509e-01   4.9119201e-01   6.7745725e-02   2.1067380e-04
   1.3150000e+03   2.1098571e-07   1.0000000e-06   7.5654922e-01   4.4135136e-01   8.4216099e-02   2.0691173e-04
   1.3160000e+03   8.4019506e-08   1.0000000e-06   1.2637234e+00   4.0836627e-01   2.9593745e-02   2.0448759e-04
   1.3170000e+03   6.0324844e-08   1.0000000e-06   2.5632503e+00  -3.7018791e-01   7.3353262e-03   2.0504760e-04
   1.3180000e+03   5.4900854e-08   1.0000000e-06   1.5675378e+00  -3.2616111e-01   8.2718869e-03   2.0560706e-04
   1.3190000e+03   5.2109877e-08   1.0000000e-06   9.7543224e-01   3.4531568e-01   4.8835698e-03   2.0526250e-04
   1.3200000e+03   2.7955905e-07   1.0000000e-06   6.9985431e-01   4.0655203e-01   1.0651281e-01   2.0106645e-04
   1.3210000e+03   1.1830136e-07   1.0000000e-06   2.5067674e+00   3.6811263e-01   1.8521189e-02   1.9972562e-04
   1.3220000e+03   5.0361020e-08   1.0000000e-06   2.2418624e+00   3.4440974e-01   4.5597036e-02   1.9677495e-04
   1.3230000e+03   5.2842575e-08   1.0000000e-06   1.4459140e+00   3.0253864e-01   5.4208014e-02   1.9381468e-04
   1.3240000e+03   1.3795225e-07   1.0000000e-06   4.6704144e-01   2.4777705e-01   1.9002180e-02   1.9293514e-04
   1.3250000e+03   5.9854149e-08   1.0000000e-06   7.7925157e-01   2.3867277e-01   3.0318063e-02   1.9162325e-04
   1.3260000e+03   2.6086922e-08   1.0000000e-06   2.5489542e+00  -2.0548842e-01   1.5617416e-02   1.9226052e-04
   1.3270000e+03   2.2135365e-08   1.0000000e-06   1.7886925e+00  -1.8772172e-01   2.4407908e-03   1.9234916e-04
   1.3280000e+03   6.5730652e-08   1.0000000e-06   2.0805292e+00  -4.5101564e-02   6.5881185e-03   1.9241048e-04
   1.3290000e+03   9.4807536e-08   1.0000000e-06   1.6776361e+00   2.4803805e-01   5.6875626e-03   1.9214196e-04
   1.3300000e+03   8.8310710e-08   1.0000000e-06   7.7392814e-01   4.0581236e-02   1.8205857e-02   1.9203182e-04
   1.3310000e+03   2.2933788e-07   1.0000000e-06   6.2157819e-01   9.9090052e-02   3.8524295e-02   1.9170063e-04
   1.3320000e+03   5.6609693e-08   1.0000000e-06   1.7132640e+00  -2.2936911e-02   1.3168908e-02   1.9177514e-04
   1.3330000e+03   3.5103738e-08   1.0000000e-06   2.7151801e+00   1.1337414e-01   1.6473434e-03   1.9173958e-04
   1.3340000e+03   3.1493252e-08   1.0000000e-06   1.3525860e+00   1.9297100e-01   1.8908841e-03   1.9166995e-04
   1.3350000e+03   3.9069457e-08   1.0000000e-06   5.8660767e-01   2.5518740e-01   2.6284193e-03   1.9154201e-04
   1.3360000e+03   5.8233033e-08   1.0000000e-06   7.9578309e-01   2.5084695e-01   7.5063344e-03   1.9118641e-04
   1.3370000e+03   6.1952828e-08   1.0000000e-06   8.6519797e-01   2.3647324e-01   7.2513997e-03   1.9102368e-04
   1.3380000e+03   2.6720203e-08   1.0000000e-06   2.1635057e+00  -3.2171191e-02   5.6839486e-04   1.9102720e-04
   1.3390000e+03   1.4487614e-08   1.0000000e-06   2.2770891e+00   6.6016422e-02   8.2271563e-04   1.9101689e-04
   1.3400000e+03   1.2630776e-08   1.0000000e-06   1.0386297e+00   2.2908544e-01   3.4303053e-04   1.9100189e-04
   1.3410000e+03   2.1491027e-08   1.0000000e-06   6.8640028e-01   2.7643396e-01   2.5071164e-03   1.9087007e-04
   1.3420000e+03   5.7338896e-08   1.0000000e-06   8.2483846e-01   2.8638335e-01   4.8158181e-03   1.9060886e-04
   1.3430000e+03   3.1651139e-08   1.0000000e-06   1.4984274e+00   2.8693903e-01   3.3159753e-03   1.9042846e-04
   1.3440000e+03   2.5867086e-08   1.0000000e-06   1.8555398e+00   2.8858476e-01   3.5856098e-03   1.9023254e-04
   1.3450000e+03   1.7130528e-08   1.0000000e-06   6.3684112e-01   3.0413092e-01   2.8464457e-03   1.9006856e-04
   1.3460000e+03   2.2393683e-08   1.0000000e-06   6.3219411e-01   3.2470966e-01   2.6105110e-03   1.8990802e-04
   1.3470000e+03   7.7406997e-08   1.0000000e-06   8.6205993e-01   3.2903556e-01   9.0529053e-03   1.8934930e-04
   1.3480000e+03   4.5737321e-08   1.0000000e-06   1.7149883e+00   3.2078970e-01   5.7268043e-03   1.8900424e-04
   1.3490000e+03   4.2706541e-08   1.0000000e-06   1.8891602e+00   3.1370490e-01   8.9304066e-03   1.8848155e-04
   1.3500000e+03   2.2561654e-08   1.0000000e-06   7.4297983e-01   3.1164236e-01   8.4872304e-03   1.8798917e-04
   1.3510000e+03   3.9667619e-08   1.0000000e-06   5.4943337e-01   3.1105309e-01   2.6605412e-03   1.8783420e-04
   1.3520000e+03   3.1755472e-08   1.0000000e-06   9.0900142e-01   3.2529001e-01   1.2283763e-03   1.8775927e-04
   1.3530000e+03   2.2270882e-08   1.0000000e-06   2.8474212e+00  -2.3323923e-01   7.2423280e-04   1.8779103e-04
   1.3540000e+03   1.3239446e-08   1.0000000e-06   1.4853963e+00  -6.5024090e-02   1.7626588e-03   1.8781285e-04
   1.3550000e+03   1.1545935e-08   1.0000000e-06   6.7911214e-01   3.0012241e-01   1.3647290e-03   1.8773608e-04
   1.3560000e+03   6.0548106e-08   1.0000000e-06   6.7062704e-01   3.6588067e-01   1.0948772e-02   1.8736249e-04
   1.3570000e+03   3.2846414e-08   1.0000000e-06   2.3300758e+00   3.6271004e-01   4.4357140e-03   1.8706265e-04
   1.3580000e+03   2.7125637e-08   1.0000000e-06   1.8583187e+00   3.5673543e-01   9.9524862e-03   1.8640662e-04
   1.3590000e+03   2.5942255e-08   1.0000000e-06   1.2115639e+00   3.4984028e-01   1.1459073e-02   1.8567013e-04
   1.3600000e+03   1.4900220e-08   1.0000000e-06   4.5051300e-01   3.5325677e-01   7.4492463e-03   1.8518606e-04
   1.3610000e+03   7.7451647e-09   1.0000000e-06   9.3626704e-01   3.7455773e-01   7.8042538e-04   1.8513197e-04
   1.3620000e+03   1.0036186e-08   1.0000000e-06   9.4650916e-01  -5.6350190e-03   1.0377478e-03   1.8513315e-04
   1.3630000e+03   3.8107123e-08   1.0000000e-06   6.7718062e-01  -1.9398955e-01   4.4704445e-03   1.8529548e-04
   1.3640000e+03   1.1315008e-08   1.0000000e-06   1.6652818e+00  -1.7992608e-01   1.7441846e-03   1.8535391e-04
   1.3650000e+03   8.1049889e-09   1.0000000e-06   2.7182151e+00  -2.8392777e-01   5.3328592e-04   1.8538200e-04
   1.3660000e+03   5.4786950e-09   1.0000000e-06   6.7359762e-01  -1.9996552e-01   1.1005490e-03   1.8542290e-04
   1.3670000e+03   6.3724399e-09   1.0000000e-06   3.8096476e-01   1.3128227e-01   8.0484916e-04   1.8540337e-04
   1.3680000e+03   2.4860963e-08   1.0000000e-06   9.0237351e-01   2.3985840e-01   3.1076997e-03   1.8526601e-04
   1.3690000e+03   1.9560348e-08   1.0000000e-06   1.1006369e+00   5.0965061e-01   2.4088989e-03   1.8503896e-04
   1.3700000e+03   2.4351249e-08   1.0000000e-06   2.6079176e+00   5.1818728e-01   2.1172882e-03   1.8483625e-04
   1.3710000e+03   3.5782301e-08   1.0000000e-06   9.8264063e-01   5.2436429e-01   1.4315331e-02   1.8346262e-04
   1.3720000e+03   2.0764536e-08   1.0000000e-06   4.2451898e-01   5.2421097e-01   1.5105015e-02   1.8202522e-04
   1.3730000e+03   4.4091109e-08   1.0000000e-06   7.6320553e-01   5.1979591e-01   1.3281267e-02   1.8078040e-04
   1.3740000e+03   3.4226493e-08   1.0000000e-06   9.9116342e-01  -4.6505500e-01   2.0946151e-03   1.8095681e-04
   1.3750000e+03   1.4295117e-08   1.0000000e-06   3.1391057e+00  -5.0488359e-01   1.6081417e-03   1.8110391e-04
   1.3760000e+03   1.0067518e-08   1.0000000e-06   2.7187534e+00   5.0785983e-01   3.1944380e-04   1.8107453e-04
   1.3770000e+03   1.8629421e-08   1.0000000e-06   2.1697870e+00   5.4289555e-01   2.0531464e-03   1.8087297e-04
   1.3780000e+03   2.8035774e-08   1.0000000e-06   1.4474165e+00   5.4719092e-01   3.6884412e-03   1.8050878e-04
   1.3790000e+03   2.8608272e-08   1.0000000e-06   8.6032397e-01   5.4866591e-01   8.5530065e-03   1.7966633e-04
   1.3800000e+03   2.5908070e-08   1.0000000e-06   1.0212956e+00   5.4641956e-01   7.4350370e-03   1.7893991e-04
   1.3810000e+03   1.8011704e-08   1.0000000e-06   1.2307846e+00   5.4738242e-01   2.4919431e-03   1.7869622e-04
   1.3820000e+03   2.3594206e-08   1.0000000e-06   1.4226068e+00   5.4895752e-01   6.3879520e-03   1.7807214e-04
   1.3830000e+03   2.1278558e-08   1.0000000e-06   6.6660716e-01   5.4781132e-01   7.7811466e-03   1.7731688e-04
   1.3840000e+03   1.8143870e-08   1.0000000e-06   7.5861624e-01   5.4612102e-01   6.2350729e-03   1.7716608e-04
   1.3850000e+03   1.0544812e-08   1.0000000e-06   2.3380094e+00   5.4827289e-01   7.4931924e-04   1.7709333e-04
   1.3860000e+03   1.2294701e-08   1.0000000e-06   2.0507251e+00   4.9649218e-01   4.3461317e-04   1.7705513e-04
   1.3870000e+03   2.1572833e-08   1.0000000e-06   1.9327199e+00   4.4705091e-01   1.1061597e-03   1.7696766e-04
   1.3880000e+03   2.7912180e-08   1.0000000e-06   1.3684500e+00   4.2741621e-01   1.9988154e-03   1.7681676e-04
   1.3890000e+03   4.0503324e-08   1.0000000e-06   6.5510233e-01   4.9685381e-01   3.8135876e-03   1.7648270e-04
   1.3900000e+03   1.0270806e-08   1.0000000e-06   2.0527515e+00  -2.3241813e-01   3.5134932e-04   1.7649712e-04
   1.3910000e+03   7.6930185e-09   1.0000000e-06   2.7081440e+00   2.0934519e-01   1.6837720e-04   1.7649090e-04
   1.3920000e+03   1.0561568e-08   1.0000000e-06   1.2956300e+00   5.6751690e-01   7.9140896e-04   1.7641167e-04
   1.3930000e+03   1.7261198e-08   1.0000000e-06   9.5375368e-01   5.8318657e-01   1.8927634e-03   1.7621715e-04
   1.3940000e+03   3.8944477e-08   1.0000000e-06   9.2921228e-01   5.8510795e-01   4.2374558e-03   1.7578129e-04
   1.3950000e+03   1.8575081e-08   1.0000000e-06   1.8270400e+00   5.8308920e-01   1.5563370e-03   1.7562191e-04
   1.3960000e+03   1.6544390e-08   1.0000000e-06   2.5755235e+00   5.7950589e-01   1.5297779e-03   1.7546636e-04
   1.3970000e+03   1.7978283e-08   1.0000000e-06   1.2645557e+00   5.8945451e-01   3.0474974e-03   1.7515169e-04
   1.3980000e+03   1.9406361e-08   1.0000000e-06   6.3408386e-01   5.9794109e-01   3.8821486e-03   1.7474596e-04
   1.3990000e+03   2.5202762e-08   1.0000000e-06   8.3467039e-01   5.9923005e-01   6.6299968e-03   1.7457255e-04
   1.4000000e+03   1.0351470e-08   1.0000000e-06   2.7638577e+00   5.8898065e-01   1.3250347e-03   1.7443641e-04
   1.4010000e+03   7.9572149e-09   1.0000000e-06   1.6257165e+00   6.0533944e-01   6.4530366e-04   1.7436829e-04
   1.4020000e+03   5.8078986e-09   1.0000000e-06   8.0653875e-01   6.3054677e-01   1.0299400e-03   1.7425511e-04
   1.4030000e+03   6.3197949e-09   1.0000000e-06   6.7148374e-01   6.8520872e-01   6.4827673e-04   1.7417772e-04
   1.4040000e+03   1.7037934e-08   1.0000000e-06   8.6732367e-01   6.9479239e-01   2.6409534e-03   1.7385844e-04
   1.4050000e+03   3.6665540e-08   1.0000000e-06   9.5431041e-01   6.8968058e-01   3.1096050e-03   1.7348602e-04
   1.4060000e+03   1.3933720e-08   1.0000000e-06   2.4455344e+00  -6.1626518e-01   5.2167424e-04   1.7354181e-04
   1.4070000e+03   9.8112821e-09   1.0000000e-06   2.8716921e+00   6.6175623e-01   5.6791626e-04   1.7347660e-04
   1.4080000e+03   1.2322603e-08   1.0000000e-06   2.1183017e+00   6.9569938e-01   1.8162234e-03   1.7325755e-04
   1.4090000e+03   8.5489283e-09   1.0000000e-06   7.2387289e-01   7.1564288e-01   1.4134632e-03   1.7308238e-04
   1.4100000e+03   1.0285772e-08   1.0000000e-06   7.7851133e-01   7.3589186e-01   2.0037815e-03   1.7282732e-04
   1.4110000e+03   1.9819374e-08   1.0000000e-06   8.2221800e-01   7.4075475e-01   7.6014174e-03   1.7185643e-04
   1.4120000e+03   2.5610798e-08   1.0000000e-06   9.4099913e-01   7.3916403e-01   1.4553834e-02   1.7001600e-04
   1.4130000e+03   7.1293720e-08   1.0000000e-06   7.5880343e-01   7.3417403e-01   2.4533905e-02   1.6697767e-04
   1.4140000e+03   2.6472242e-08   1.0000000e-06   1.7842671e+00  -6.2539268e-01   1.1911394e-03   1.6710213e-04
   1.4150000e+03   1.6586067e-08   1.0000000e-06   2.8538855e+00   7.0145466e-01   3.0088031e-03   1.6674984e-04
   1.4160000e+03   1.8918951e-08   1.0000000e-06   1.6082220e+00   7.2552128e-01   5.1257060e-03   1.6613077e-04
   1.4170000e+03   2.1480512e-08   1.0000000e-06   4.8147957e-01   7.2820904e-01   1.1115279e-02   1.6479092e-04
   1.4180000e+03   2.0905134e-08   1.0000000e-06   7.0274829e-01   7.1023799e-01   9.2204850e-03   1.6452135e-04
   1.4190000e+03   1.4269443e-08   1.0000000e-06   2.4242828e+00   7.1996482e-01   4.2083525e-03   1.6402357e-04
   1.4200000e+03   1.3130289e-08   1.0000000e-06   5.4677338e-01   7.0315381e-01   2.9324626e-03   1.6368572e-04
   1.4210000e+03   1.4592894e-08   1.0000000e-06   4.6977897e-01   6.7622033e-01   1.1938900e-02   1.6237061e-04
   1.4220000e+03   3.1441963e-08   1.0000000e-06   8.6402337e-01   4.5657406e-01   4.7620243e-03   1.6232651e-04
   1.4230000e+03   1.5819774e-08   1.0000000e-06   2.6327419e+00   6.3971281e-01   3.2648604e-03   1.6198799e-04
   1.4240000e+03   6.0316319e-09   1.0000000e-06   9.7565490e-01   4.5587569e-01   9.8704367e-04   1.6191516e-04
   1.4250000e+03   4.4903542e-09   1.0000000e-06   8.8295343e-01  -9.6892873e-02   3.6394354e-04   1.6192088e-04
   1.4260000e+03   7.4832030e-09   1.0000000e-06   6.3395082e-01  -4.7556429e-01   9.4264351e-04   1.6199352e-04
   1.4270000e+03   9.1755076e-09   1.0000000e-06   8.4466733e-01  -4.3114044e-01   1.4853250e-03   1.6209741e-04
   1.4280000e+03   4.5962885e-09   1.0000000e-06   1.2803555e+00  -4.2550862e-01   5.9748989e-04   1.6213864e-04
   1.4290000e+03   3.5625008e-09   1.0000000e-06   1.7151963e+00  -2.5670009e-01   3.8413783e-04   1.6215464e-04
   1.4300000e+03   4.2894183e-09   1.0000000e-06   4.6197517e-01  -1.5961153e-01   6.8225774e-04   1.6217234e-04
   1.4310000e+03   6.0913266e-09   1.0000000e-06   7.0379837e-01   3.1780401e-01   1.2766498e-03   1.6210666e-04
   1.4320000e+03   1.2630754e-08   1.0000000e-06   8.6710959e-01   4.3747214e-01   4.1493228e-03   1.6181353e-04
   1.4330000e+03   9.4906632e-09   1.0000000e-06   8.6746904e-01   6.7051874e-01   2.8136535e-03   1.6150860e-04
   1.4340000e+03   1.4212868e-08   1.0000000e-06   1.0724741e+00   7.0192989e-01   2.7452460e-03   1.6119769e-04
   1.4350000e+03   1.2576072e-08   1.0000000e-06   1.3655536e+00   7.0298646e-01   4.9733125e-03   1.6063513e-04
   1.4360000e+03   6.0933052e-09   1.0000000e-06   8.0891947e-01   5.8862276e-01   3.9918421e-04   1.6059739e-04
   1.4370000e+03   5.2316896e-09   1.0000000e-06   1.8381509e+00  -5.7880702e-02   2.1672281e-04   1.6059941e-04
   1.4380000e+03   6.1376614e-09   1.0000000e-06   8.4462914e-01   7.5323614e-01   5.9471380e-04   1.6052748e-04
   1.4390000e+03   1.2005841e-08   1.0000000e-06   6.6675603e-01   8.1451079e-01   1.4636471e-03   1.6033617e-04
   1.4400000e+03   7.9422930e-09   1.0000000e-06   1.8917740e+00   8.2264146e-01   1.4808378e-03   1.6014090e-04
   1.4410000e+03   6.1636283e-09   1.0000000e-06   9.2587170e-01   8.3371914e-01   3.1764316e-03   1.5971705e-04
   1.4420000e+03   9.2518993e-09   1.0000000e-06   5.9807791e-01   8.4538262e-01   3.7855055e-03   1.5920626e-04
   1.4430000e+03   1.2520437e-08   1.0000000e-06   7.0735917e-01   8.5281740e-01   6.5813898e-03   1.5831362e-04
   1.4440000e+03   1.9029800e-08   1.0000000e-06   9.3355370e-01   8.6101127e-01   5.3779555e-03   1.5758115e-04
   1.4450000e+03   1.4287821e-08   1.0000000e-06   1.7490380e+00   8.4740715e-01   2.5009638e-03   1.5724732e-04
   1.4460000e+03   1.3293853e-08   1.0000000e-06   5.4539681e-01   8.4664223e-01   5.9353153e-03   1.5645793e-04
   1.4470000e+03   2.8880882e-08   1.0000000e-06   4.9759619e-01   8.4067513e-01   8.2068260e-03   1.5538004e-04
   1.4480000e+03   5.0252095e-08   1.0000000e-06   9.4472348e-01   8.0476515e-01   3.9735625e-03   1.5488360e-04
   1.4490000e+03   1.6526724e-08   1.0000000e-06   2.2848030e+00   8.0376677e-01   1.2234373e-03   1.5473133e-04
   1.4500000e+03   7.9415633e-09   1.0000000e-06   2.9259933e+00   8.2816620e-01   2.4535749e-03   1.5441707e-04
   1.4510000e+03   7.9910133e-09   1.0000000e-06   1.6902005e+00   8.4243445e-01   7.9554220e-04   1.5431360e-04
   1.4520000e+03   7.4426546e-09   1.0000000e-06   6.3642991e-01   8.5173088e-01   3.1703462e-03   1.5389712e-04
   1.4530000e+03   2.3784939e-08   1.0000000e-06   7.1046705e-01   5.0902376e-01   3.1212426e-03   1.5383603e-04
   1.4540000e+03   1.0627580e-08   1.0000000e-06   2.1442299e+00   8.1292293e-01   1.7773784e-03   1.5361383e-04
   1.4550000e+03   8.7852036e-09   1.0000000e-06   1.6065094e+00   5.3527720e-01   7.5653762e-04   1.5355166e-04
   1.4560000e+03   8.8461589e-09   1.0000000e-06   1.0240042e+00   2.8576217e-01   1.0719709e-03   1.5350470e-04
   1.4570000e+03   9.1109534e-09   1.0000000e-06   4.5089525e-01   5.1749621e-01   1.1361801e-03   1.5341452e-04
   1.4580000e+03   1.4293536e-08   1.0000000e-06   7.2579066e-01   6.4914128e-01   2.2832498e-03   1.5330089e-04
   1.4590000e+03   4.5695971e-09   1.0000000e-06   1.6562185e+00   6.4797922e-01   6.2589857e-04   1.5323873e-04
   1.4600000e+03   4.7358020e-09   1.0000000e-06   1.6671076e+00   4.7091658e-01   4.2145370e-04   1.5320833e-04
   1.4610000e+03   8.7178169e-09   1.0000000e-06   6.4911358e-01   7.0263541e-01   8.9244688e-04   1.5311229e-04
   1.4620000e+03   6.4634850e-09   1.0000000e-06   7.1893760e-01   7.4250601e-01   1.7564962e-03   1.5291270e-04
   1.4630000e+03   1.0944367e-08   1.0000000e-06   9.1545220e-01   7.6847079e-01   2.4746271e-03   1.5262210e-04
   1.4640000e+03   6.3187562e-09   1.0000000e-06   1.0760520e+00   7.5471938e-01   2.7730914e-03   1.5230293e-04
   1.4650000e+03   7.9873038e-09   1.0000000e-06   4.9914771e-01   7.2588237e-01   2.1850010e-03   1.5206154e-04
   1.4660000e+03   1.3680708e-08   1.0000000e-06   6.6005471e-01   6.9374110e-01   1.4715092e-03   1.5190640e-04
   1.4670000e+03   1.1217917e-08   1.0000000e-06   1.1804615e+00  -6.7820307e-01   7.7207505e-04   1.5198596e-04
   1.4680000e+03   5.8329458e-09   1.0000000e-06   2.6915930e+00  -5.5166056e-01   1.5748940e-04   1.5199917e-04
   1.4690000e+03   4.6427342e-09   1.0000000e-06   2.3224364e+00   1.7278686e-01   2.4114999e-04   1.5199284e-04
   1.4700000e+03   6.7973533e-09   1.0000000e-06   1.8302180e+00   3.1838740e-01   4.4394323e-04   1.5197137e-04
   1.4710000e+03   4.0436151e-09   1.0000000e-06   7.7414101e-01   3.8076753e-01   4.4592367e-04   1.5194558e-04
   1.4720000e+03   4.2076308e-09   1.0000000e-06   8.4452212e-01   5.2911867e-01   3.4955929e-04   1.5191748e-04
   1.4730000e+03   3.9544685e-09   1.0000000e-06   9.0461128e-01   6.5446271e-01   1.9582814e-04   1.5189801e-04
   1.4740000e+03   9.4094398e-09   1.0000000e-06   2.7098590e+00   6.5714648e-01   6.8597071e-04   1.5182956e-04
   1.4750000e+03   1.1658111e-08   1.0000000e-06   1.7904283e+00   6.6206102e-01   1.4442760e-03   1.5168447e-04
   1.4760000e+03   1.7007185e-08   1.0000000e-06   5.5627933e-01   7.0941979e-01   2.7005876e-03   1.5139414e-04
   1.4770000e+03   1.0475153e-08   1.0000000e-06   9.5745672e-01   3.8997782e-01   3.7197577e-04   1.5137219e-04
   1.4780000e+03   3.1487158e-09   1.0000000e-06   1.8798193e+00  -5.5128721e-01   2.8855976e-04   1.5139627e-04
   1.4790000e+03   3.9953863e-09   1.0000000e-06   2.9863301e+00   7.7774109e-01   2.9274350e-04   1.5136181e-04
   1.4800000e+03   7.3154935e-09   1.0000000e-06   1.7293546e+00   7.8471792e-01   1.6088348e-03   1.5117079e-04
   1.4810000e+03   7.0652113e-09   1.0000000e-06   6.3584335e-01   8.1118779e-01   9.4404733e-04   1.5105505e-04
   1.4820000e+03   6.9031969e-09   1.0000000e-06   7.2571091e-01   8.4263784e-01   2.2118238e-03   1.5091431e-04
   1.4830000e+03   5.4015316e-09   1.0000000e-06   1.7005665e+00   5.1211876e-01   5.5049563e-04   1.5087178e-04
   1.4840000e+03   7.8427170e-09   1.0000000e-06   6.7972855e-01   2.0655472e-01   8.2303341e-04   1.5084618e-04
   1.4850000e+03   8.2398345e-09   1.0000000e-06   6.3898949e-01   7.4829061e-01   1.8378291e-03   1.5063884e-04
   1.4860000e+03   6.3712966e-09   1.0000000e-06   1.0132053e+00   5.7826789e-01   4.3743376e-04   1.5060075e-04
   1.4870000e+03   2.1697765e-08   1.0000000e-06   6.9071581e-01   8.8467943e-01   4.1051486e-03   1.5032735e-04
   1.4880000e+03   8.2037015e-09   1.0000000e-06   2.2803271e+00   1.2658992e-01   3.4107674e-04   1.5032086e-04
   1.4890000e+03   5.7404349e-09   1.0000000e-06   2.0887332e+00   9.0211676e-01   7.0594970e-04   1.5022514e-04
   1.4900000e+03   1.7645850e-08   1.0000000e-06   2.2880147e+00   9.0687081e-01   6.4534908e-03   1.4934651e-04
   1.4910000e+03   3.0784677e-08   1.0000000e-06   2.0130027e+00   9.0726103e-01   1.1140912e-02   1.4783861e-04
   1.4920000e+03   2.8055731e-08   1.0000000e-06   1.1181513e+00   9.0605504e-01   2.4424405e-02   1.4457504e-04
   1.4930000e+03   5.0930647e-08   1.0000000e-06   5.9559653e-01   9.0371935e-01   4.0971161e-02   1.4190416e-04
   1.4940000e+03   1.4614068e-08   1.0000000e-06   1.2263355e+00   8.9427222e-01   2.9434784e-03   1.4153075e-04
   1.4950000e+03   1.0635920e-08   1.0000000e-06   3.2086762e+00  -8.8837892e-01   1.6020719e-03   1.4173222e-04
   1.4960000e+03   8.9888331e-09   1.0000000e-06   1.7844326e+00  -5.5683559e-01   9.1570602e-04   1.4180453e-04
   1.4970000e+03   1.0082874e-08   1.0000000e-06   1.2427698e+00   8.6993373e-01   1.4501698e-03   1.4162567e-04
   1.4980000e+03   2.2395843e-08   1.0000000e-06   6.3185218e-01   9.2415169e-01   4.2592281e-03   1.4106840e-04
   1.4990000e+03   1.1063089e-08   1.0000000e-06   1.1528255e+00   9.2603495e-01   3.9879368e-03   1.4054760e-04
   1.5000000e+03   1.2126957e-08   1.0000000e-06   2.2595283e+00   9.3409491e-01   1.7400795e-03   1.4031918e-04
   1.5010000e+03   1.9850988e-08   1.0000000e-06   5.8744483e-01   9.3655076e-01   3.0671748e-02   1.3629677e-04
   1.5020000e+03   3.9018304e-08   1.0000000e-06   4.0742049e-01   9.3413795e-01   4.2190525e-02   1.3094116e-04
   1.5030000e+03   4.8963777e-08   1.0000000e-06   8.9918485e-01   9.2821429e-01   6.1625215e-03   1.3019250e-04
   1.5040000e+03   1.2991606e-08   1.0000000e-06   2.6821437e+00  -9.2578921e-01   5.9308637e-03   1.3090768e-04
   1.5050000e+03   8.9396081e-09   1.0000000e-06   3.0552959e+00   9.3417207e-01   2.6855097e-03   1.3057933e-04
   1.5060000e+03   1.1871755e-08   1.0000000e-06   2.1733699e+00   9.3583346e-01   5.8454965e-03   1.2986528e-04
   1.5070000e+03   1.6287824e-08   1.0000000e-06   1.1687290e+00   9.3848879e-01   8.8330284e-03   1.2878935e-04
   1.5080000e+03   1.9226138e-08   1.0000000e-06   8.4529091e-01   9.3958879e-01   2.4423488e-02   1.2583849e-04
   1.5090000e+03   5.3570876e-08   1.0000000e-06   7.7209107e-01   9.3870532e-01   5.7055086e-02   1.2247492e-04
   1.5100000e+03   2.4666009e-08   1.0000000e-06   2.1539556e+00   9.3556129e-01   2.1231960e-02   1.2004562e-04
   1.5110000e+03   1.9141949e-08   1.0000000e-06   2.3090285e+00   9.3488470e-01   1.9806879e-02   1.1782574e-04
   1.5120000e+03   2.2896680e-08   1.0000000e-06   1.5964731e+00   9.3339192e-01   2.0169403e-02   1.1561070e-04
   1.5130000e+03   2.8515867e-08   1.0000000e-06   6.1257940e-01   9.3240034e-01   3.3475378e-02   1.1201094e-04
   1.5140000e+03   3.8925394e-08   1.0000000e-06   7.3978563e-01   9.2829617e-01   9.8177649e-02   1.0188459e-04
   1.5150000e+03   5.8141737e-08   1.0000000e-06   1.0043341e+00   9.1351732e-01   9.9929874e-02   9.2676375e-05
   1.5160000e+03   2.3583550e-08   1.0000000e-06   1.6024415e+00   8.9411117e-01   1.5153745e-02   9.1422854e-05
   1.5170000e+03   1.4693987e-08   1.0000000e-06   1.7107794e+00   8.9266007e-01   1.6498158e-02   9.0079013e-05
   1.5180000e+03   1.1326640e-08   1.0000000e-06   8.1273947e-01   8.8848200e-01   4.0852357e-03   8.9752215e-05
   1.5190000e+03   1.6015768e-08   1.0000000e-06   8.5183086e-01   8.6680710e-01   5.6814664e-03   8.9310571e-05
   1.5200000e+03   4.4536516e-08   1.0000000e-06   8.1963292e-01   8.8479210e-01   1.6259328e-02   8.8028339e-05
   1.5210000e+03   2.1655767e-08   1.0000000e-06   1.6952130e+00   8.1787322e-01   4.1522808e-03   8.7729644e-05
   1.5220000e+03   2.1386518e-08   1.0000000e-06   2.6366915e+00   8.4242784e-01   5.8225473e-03   8.7299757e-05
   1.5230000e+03   1.9584567e-08   1.0000000e-06   1.3801982e+00   8.6104888e-01   1.1400744e-02   8.6444252e-05
   1.5240000e+03   2.7156845e-08   1.0000000e-06   4.8146826e-01   8.5858148e-01   1.0380218e-02   8.5675073e-05
   1.5250000e+03   5.6576097e-08   1.0000000e-06   7.8879455e-01   8.4485924e-01   1.8401870e-02   8.4347301e-05
   1.5260000e+03   2.3526525e-08   1.0000000e-06   2.1826162e+00  -5.7898728e-01   1.6293943e-03   8.4426948e-05
   1.5270000e+03   1.8875149e-08   1.0000000e-06   2.8629184e+00   5.8243575e-01   1.6537758e-03   8.4345703e-05
   1.5280000e+03   1.7421292e-08   1.0000000e-06   1.4919589e+00   7.9920776e-01   1.0931918e-02   8.3610622e-05
   1.5290000e+03   3.8381439e-08   1.0000000e-06   4.7278445e-01   8.1610041e-01   2.1581208e-02   8.2144655e-05
   1.5300000e+03   3.6635123e-08   1.0000000e-06   8.3278129e-01   8.0127378e-01   1.7448606e-02   8.1000721e-05
   1.5310000e+03   1.9512123e-08   1.0000000e-06   2.0837540e+00  -6.8600022e-01   1.7373572e-03   8.1097325e-05
   1.5320000e+03   1.7079290e-08   1.0000000e-06   2.4216180e+00   7.6653761e-01   2.6578522e-03   8.0932220e-05
   1.5330000e+03   1.0970181e-08   1.0000000e-06   1.0898918e+00   7.9512494e-01   9.3894137e-03   8.0329321e-05
   1.5340000e+03   2.1328760e-08   1.0000000e-06   5.3514550e-01   7.9364022e-01   1.5504891e-02   7.9344463e-05
   1.5350000e+03   1.2523260e-08   1.0000000e-06   8.1339611e-01   7.8669924e-01   2.1186578e-02   7.8684938e-05
   1.5360000e+03   7.7726685e-09   1.0000000e-06   2.0039749e+00   7.6856822e-01   4.5395181e-03   7.8410745e-05
   1.5370000e+03   5.9356598e-09   1.0000000e-06   7.9853376e-01   7.7094963e-01   2.9642365e-03   7.8231695e-05
   1.5380000e+03   7.9454637e-09   1.0000000e-06   4.5563742e-01   7.9376497e-01   8.0341379e-03   7.7733734e-05
   1.5390000e+03   1.3844246e-08   1.0000000e-06   7.7320429e-01   7.9471958e-01   1.7774776e-02   7.6640259e-05
   1.5400000e+03   1.9879257e-08   1.0000000e-06   9.0876967e-01   7.9234260e-01   7.5965417e-03   7.6179785e-05
   1.5410000e+03   8.5978149e-09   1.0000000e-06   2.3454075e+00  -7.6855288e-01   2.8808162e-03   7.6348580e-05
   1.5420000e+03   4.4132846e-09   1.0000000e-06   2.3184659e+00   7.3878218e-01   1.3614498e-03   7.6271820e-05
   1.5430000e+03   5.3746256e-09   1.0000000e-06   1.7317477e+00   8.0186612e-01   1.4208775e-03   7.6184947e-05
   1.5440000e+03   7.2400639e-09   1.0000000e-06   5.8752788e-01   8.0028664e-01   3.5870418e-03   7.5966423e-05
   1.5450000e+03   1.1259392e-08   1.0000000e-06   6.5791935e-01   7.8903046e-01   1.0363344e-02   7.5346798e-05
   1.5460000e+03   1.5819441e-08   1.0000000e-06   8.6102295e-01   7.8123535e-01   2.0613350e-02   7.4741682e-05
   1.5470000e+03   6.4560033e-09   1.0000000e-06   1.0388718e+00   6.5509070e-01   2.4866590e-03   7.4620061e-05
   1.5480000e+03   1.1554217e-08   1.0000000e-06   1.1821761e+00   5.7163033e-01   2.5830196e-03   7.4510050e-05
   1.5490000e+03   1.1443020e-08   1.0000000e-06   1.3267375e+00   6.8235816e-01   3.9689010e-03   7.4308575e-05
   1.5500000e+03   8.5297729e-09   1.0000000e-06   1.7150610e+00   6.5710233e-01   1.7597866e-03   7.4222713e-05
   1.5510000e+03   6.6470324e-09   1.0000000e-06   7.9635309e-01   6.6074644e-01   5.8480417e-03   7.3936629e-05
   1.5520000e+03   4.8173027e-09   1.0000000e-06   5.6750379e-01   6.3438479e-01   3.3606383e-03   7.3779251e-05
   1.5530000e+03   1.4331636e-08   1.0000000e-06   8.7161775e-01   5.9380292e-01   3.0072804e-03   7.3647718e-05
   1.5540000e+03   4.4556650e-09   1.0000000e-06   9.1055568e-01   6.3196848e-01   1.3813757e-03   7.3615581e-05
   1.5550000e+03   3.1272022e-09   1.0000000e-06   3.0720999e+00  -6.0264204e-01   7.6522487e-04   7.3649543e-05
   1.5560000e+03   4.5677738e-09   1.0000000e-06   3.5875501e-01   6.5559977e-01   7.7014091e-04   7.3612370e-05
   1.5570000e+03   3.8896408e-09   1.0000000e-06   1.0408119e+00   3.8404732e-01   3.3712021e-04   7.3602843e-05
   1.5580000e+03   5.7489368e-09   1.0000000e-06   8.9586407e-01   6.0529331e-01   3.8971534e-03   7.3429575e-05
   1.5590000e+03   8.3634804e-09   1.0000000e-06   8.5639750e-01   6.3142843e-01   6.6350300e-03   7.3352726e-05
   1.5600000e+03   5.2631176e-09   1.0000000e-06   2.5984543e+00   6.6043283e-01   3.0998502e-03   7.3202754e-05
   1.5610000e+03   3.1648317e-09   1.0000000e-06   6.7030897e-01   6.8112631e-01   3.2323750e-03   7.3041793e-05
   1.5620000e+03   3.8154148e-09   1.0000000e-06   5.3633110e-01   7.1283327e-01   1.9696130e-03   7.2939311e-05
   1.5630000e+03   6.8001533e-09   1.0000000e-06   7.6422238e-01   7.2667643e-01   4.8431380e-03   7.2683014e-05
   1.5640000e+03   8.1747886e-09   1.0000000e-06   8.6842282e-01   7.2982793e-01   6.7214227e-03   7.2327240e-05
   1.5650000e+03   2.7914215e-08   1.0000000e-06   8.6180382e-01   7.3104468e-01   1.0622229e-02   7.1767510e-05
   1.5660000e+03   9.2151789e-09   1.0000000e-06   2.4121346e+00  -5.6564140e-01   7.2924244e-04   7.1797127e-05
   1.5670000e+03   5.7909047e-09   1.0000000e-06   2.9695414e+00   6.6982926e-01   9.9763160e-04   7.1749168e-05
   1.5680000e+03   9.1090208e-09   1.0000000e-06   2.3040601e+00   7.2369864e-01   5.1648092e-03   7.1481444e-05
   1.5690000e+03   9.1830277e-09   1.0000000e-06   1.0588712e+00   7.2776030e-01   4.4920511e-03   7.1248102e-05
   1.5700000e+03   2.0526442e-08   1.0000000e-06   5.5223874e-01   7.3110449e-01   1.4455653e-02   7.0498612e-05
   1.5710000e+03   1.7003001e-08   1.0000000e-06   8.9079542e-01   7.2600947e-01   8.1417047e-03   7.0083009e-05
   1.5720000e+03   8.6379834e-09   1.0000000e-06   2.5993915e+00  -6.7055750e-01   1.4350442e-03   7.0150489e-05
   1.5730000e+03   6.4503542e-09   1.0000000e-06   2.1920576e+00   7.0228946e-01   2.6404486e-03   7.0020529e-05
   1.5740000e+03   8.0533154e-09   1.0000000e-06   1.6072200e+00   7.2312728e-01   2.7840362e-03   6.9879692e-05
   1.5750000e+03   8.8473437e-09   1.0000000e-06   6.5395993e-01   7.2374595e-01   7.6706238e-03   6.9492734e-05
   1.5760000e+03   5.2167993e-09   1.0000000e-06   7.2769629e-01   7.1660565e-01   8.1791303e-03   6.9441837e-05
   1.5770000e+03   2.4749368e-09   1.0000000e-06   2.6099266e+00   7.1536749e-01   1.5336269e-03   6.9365692e-05
   1.5780000e+03   1.8431392e-09   1.0000000e-06   6.7285328e-01   2.4719696e-01   2.2647690e-04   6.9361810e-05
   1.5790000e+03   2.4565665e-09   1.0000000e-06   7.1630000e-01   6.2491239e-01   5.4479584e-04   6.9338202e-05
   1.5800000e+03   6.9833127e-09   1.0000000e-06   8.8256228e-01   3.5252825e-01   1.2041178e-03   6.9308813e-05
   1.5810000e+03   6.6337358e-09   1.0000000e-06   1.6208523e+00   4.0228756e-01   1.8794176e-03   6.9256514e-05
   1.5820000e+03   7.1599840e-09   1.0000000e-06   8.6590812e-01   3.8086403e-01   5.9295161e-03   6.9101153e-05
   1.5830000e+03   1.2011102e-08   1.0000000e-06   6.1424139e-01   3.9161841e-01   1.0262088e-02   6.8963072e-05
   1.5840000e+03   1.4240087e-08   1.0000000e-06   9.0556171e-01  -3.8082528e-02   6.4219004e-04   6.8964772e-05
   1.5850000e+03   5.4414771e-09   1.0000000e-06   1.6411053e+00   5.7225209e-02   2.9492251e-04   6.8963611e-05
   1.5860000e+03   2.5329370e-09   1.0000000e-06   3.3120175e+00   4.0079728e-01   2.6117466e-04   6.8956394e-05
   1.5870000e+03   2.5329682e-09   1.0000000e-06   2.7500410e+00   4.7662846e-01   1.5460301e-04   6.8951314e-05
   1.5880000e+03   6.2718200e-09   1.0000000e-06   2.7932427e+00   4.8772673e-01   1.1668976e-03   6.8912108e-05
   1.5890000e+03   9.2766361e-09   1.0000000e-06   2.3298273e+00   4.9091303e-01   1.6571050e-03   6.8856120e-05
   1.5900000e+03   7.3196257e-09   1.0000000e-06   9.1591007e-01   4.9704541e-01   3.5693761e-03   6.8734290e-05
   1.5910000e+03   1.1459525e-08   1.0000000e-06   6.4100446e-01   5.0355886e-01   5.0645855e-03   6.8559656e-05
   1.5920000e+03   6.6587576e-09   1.0000000e-06   9.3334604e-01  -4.8979391e-02   3.5790502e-04   6.8560862e-05
   1.5930000e+03   4.8281182e-09   1.0000000e-06   3.0930176e+00  -4.1178745e-01   3.5588424e-04   6.8570913e-05
   1.5940000e+03   2.6562770e-09   1.0000000e-06   1.3478517e+00   4.9658265e-01   1.0793092e-03   6.8534191e-05
   1.5950000e+03   3.2747828e-09   1.0000000e-06   8.8095983e-01   5.4895303e-01   1.4467066e-03   6.8479813e-05
   1.5960000e+03   1.2525172e-08   1.0000000e-06   6.3749414e-01   5.5933273e-01   5.3995698e-03   6.8376575e-05
   1.5970000e+03   5.2596637e-09   1.0000000e-06   2.3764166e+00   5.5952754e-01   1.5990581e-03   6.8315458e-05
   1.5980000e+03   2.6562103e-09   1.0000000e-06   2.2209546e+00   5.6736601e-01   1.8052956e-03   6.8245560e-05
   1.5990000e+03   3.2715838e-09   1.0000000e-06   1.6978109e+00   5.7307110e-01   1.8751928e-03   6.8172303e-05
   1.6000000e+03   4.2533166e-09   1.0000000e-06   7.5203060e-01   5.9098245e-01   2.3205227e-03   6.8078932e-05
   1.6010000e+03   6.5069558e-09   1.0000000e-06   6.1461820e-01   6.0009950e-01   4.8679884e-03   6.7880572e-05
   1.6020000e+03   2.0404047e-09   1.0000000e-06   1.3471424e+00  -5.1709685e-01   1.2686873e-03   6.7925144e-05
   1.6030000e+03   1.8403477e-09   1.0000000e-06   2.0648949e+00  -5.1113298e-01   7.2775704e-04   6.7950424e-05
   1.6040000e+03   6.4889085e-09   1.0000000e-06   5.1443797e-01   6.9094910e-01   1.1791451e-03   6.7895088e-05
   1.6050000e+03   4.0718903e-09   1.0000000e-06   1.4398921e+00   7.3117469e-01   1.1240705e-03   6.7839305e-05
   1.6060000e+03   2.6416815e-09   1.0000000e-06   1.0880770e+00   7.3009163e-01   3.0695293e-03   6.7687424e-05
   1.6070000e+03   2.2403181e-09   1.0000000e-06   6.2036065e-01   7.5266547e-01   1.7282674e-03   6.7599420e-05
   1.6080000e+03   3.9132854e-09   1.0000000e-06   6.0921652e-01   7.7333061e-01   3.2240692e-03   6.7431018e-05
   1.6090000e+03   5.3948102e-09   1.0000000e-06   8.4864561e-01   7.8052818e-01   6.2565911e-03   6.7102240e-05
   1.6100000e+03   1.4452083e-08   1.0000000e-06   9.7518248e-01   7.8352861e-01   1.4820591e-02   6.6325904e-05
   1.6110000e+03   9.2439351e-09   1.0000000e-06   1.4670915e+00   7.8100142e-01   1.1627590e-02   6.5725352e-05
   1.6120000e+03   6.9710824e-09   1.0000000e-06   1.4774333e+00   7.7914244e-01   2.1027462e-02   6.4654353e-05
   1.6130000e+03   4.5803613e-09   1.0000000e-06   5.1502085e-01   7.8105487e-01   5.3640224e-03   6.4383841e-05
   1.6140000e+03   2.7386619e-09   1.0000000e-06   1.0571427e+00   7.9493975e-01   1.1649983e-03   6.4324231e-05
   1.6150000e+03   4.6463284e-09   1.0000000e-06   2.2279649e+00   8.1097728e-01   1.1364022e-03   6.4264964e-05
   1.6160000e+03   7.6533676e-09   1.0000000e-06   1.7352140e+00   8.1498563e-01   2.0788597e-03   6.4156131e-05
   1.6170000e+03   1.2497608e-08   1.0000000e-06   1.4317470e+00   8.1719128e-01   6.9730150e-03   6.3791072e-05
   1.6180000e+03   1.2244131e-08   1.0000000e-06   9.7716215e-01   8.1627885e-01   1.3459579e-02   6.3092164e-05
   1.6190000e+03   2.7437897e-08   1.0000000e-06   8.1738939e-01   8.1292856e-01   2.6079978e-02   6.1761971e-05
   1.6200000e+03   7.7846341e-09   1.0000000e-06   1.4002903e+00  -7.8663175e-01   3.4704602e-03   6.1930721e-05
   1.6210000e+03   8.1989472e-09   1.0000000e-06   3.0482603e+00  -7.3484982e-01   1.0295736e-03   6.1977591e-05
   1.6220000e+03   1.1183429e-08   1.0000000e-06   1.4535774e+00   7.7613883e-01   3.6179371e-03   6.1803719e-05
   1.6230000e+03   1.0005305e-08   1.0000000e-06   6.4822375e-01   7.9522613e-01   8.3367334e-03   6.1394780e-05
   1.6240000e+03   1.8794427e-08   1.0000000e-06   6.3234137e-01   8.0154440e-01   1.1131058e-02   6.0848386e-05
   1.6250000e+03   6.4617813e-09   1.0000000e-06   1.6837757e+00  -6.2738703e-01   9.2905616e-04   6.0883869e-05
   1.6260000e+03   5.5903416e-09   1.0000000e-06   1.8475449e+00   7.9073731e-01   1.7319006e-03   6.0800524e-05
   1.6270000e+03   1.2074004e-08   1.0000000e-06   1.5821959e+00   8.0344859e-01   9.5657950e-03   6.0334228e-05
   1.6280000e+03   1.5031009e-08   1.0000000e-06   1.1979647e+00   8.0102583e-01   1.7256767e-02   5.9503485e-05
   1.6290000e+03   2.8988837e-08   1.0000000e-06   7.4473087e-01   7.9556252e-01   3.6909995e-02   5.8633624e-05
   1.6300000e+03   8.2234722e-09   1.0000000e-06   1.6685151e+00   7.8884018e-01   2.1916478e-02   5.7625343e-05
   1.6310000e+03   6.8954550e-09   1.0000000e-06   2.0233287e+00   7.6024421e-01   1.2025364e-03   5.7572678e-05
   1.6320000e+03   7.8923528e-09   1.0000000e-06   1.2047913e+00   7.7892457e-01   5.5343166e-03   5.7324841e-05
   1.6330000e+03   9.6106399e-09   1.0000000e-06   6.5384701e-01   7.8407906e-01   1.2938123e-02   5.6745176e-05
   1.6340000e+03   1.2628007e-08   1.0000000e-06   8.3553700e-01   7.7992860e-01   5.3909601e-02   5.4392996e-05
   1.6350000e+03   2.2062924e-08   1.0000000e-06   9.1787349e-01   7.5856820e-01   8.3177997e-02   5.3540071e-05
   1.6360000e+03   1.3277768e-08   1.0000000e-06   1.4560748e+00   7.4920252e-01   3.4855411e-02   5.2156586e-05
   1.6370000e+03   7.2373983e-09   1.0000000e-06   2.0166716e+00   7.3433067e-01   9.3886383e-03   5.1798066e-05
   1.6380000e+03   3.9708177e-09   1.0000000e-06   1.1379101e+00   7.3312047e-01   1.0276834e-02   5.1409086e-05
   1.6390000e+03   3.1165686e-09   1.0000000e-06   7.6213106e-01  -6.2369930e-01   1.7279406e-03   5.1464537e-05
   1.6400000e+03   6.6208688e-09   1.0000000e-06   7.7635381e-01  -6.7764142e-01   5.4315854e-03   5.1559352e-05
   1.6410000e+03   2.4737525e-09   1.0000000e-06   1.7864095e+00  -6.5238411e-01   1.7715355e-03   5.1618987e-05
   1.6420000e+03   1.8425980e-09   1.0000000e-06   1.9417744e+00  -6.4708155e-01   9.1034886e-04   5.1649406e-05
   1.6430000e+03   1.9365752e-09   1.0000000e-06   1.2702027e+00  -6.1191051e-01   1.2088402e-03   5.1687635e-05
   1.6440000e+03   1.9293583e-09   1.0000000e-06   6.7017762e-01  -5.7629908e-01   1.5897605e-03   5.1735034e-05
   1.6450000e+03   1.1157509e-08   1.0000000e-06   7.5250264e-01  -5.2382038e-01   7.3449894e-03   5.1935090e-05
   1.6460000e+03   4.0486306e-09   1.0000000e-06   1.7240245e+00  -4.9555740e-01   2.3954152e-03   5.1996853e-05
   1.6470000e+03   3.8870436e-09   1.0000000e-06   2.9135961e+00  -4.1043909e-01   2.7933904e-03   5.2056637e-05
   1.6480000e+03   4.4422212e-09   1.0000000e-06   1.6938617e+00  -4.3648519e-01   5.2447829e-03   5.2176387e-05
   1.6490000e+03   2.9973371e-09   1.0000000e-06   4.4491334e-01  -3.9881394e-01   3.3369972e-03   5.2246069e-05
   1.6500000e+03   3.5510359e-09   1.0000000e-06   6.9154630e-01  -3.6087714e-01   3.5173466e-03   5.2312667e-05
   1.6510000e+03   1.5223634e-09   1.0000000e-06   1.5115570e+00  -1.2842788e-01   5.2008696e-04   5.2316169e-05
   1.6520000e+03   1.7000816e-09   1.0000000e-06   1.8394442e+00   5.7451647e-01   6.6833150e-04   5.2296089e-05
   1.6530000e+03   3.8020544e-09   1.0000000e-06   7.9231431e-01   6.3703722e-01   1.2562349e-03   5.2254262e-05
   1.6540000e+03   3.0337228e-09   1.0000000e-06   8.7148098e-01   5.5891263e-01   2.0343377e-03   5.2194923e-05
   1.6550000e+03   4.9120664e-09   1.0000000e-06   7.4211882e-01   1.2235938e-01   2.4335365e-03   5.2179533e-05
   1.6560000e+03   2.0090380e-09   1.0000000e-06   1.1221338e+00  -7.2552879e-02   1.4644586e-03   5.2185133e-05
   1.6570000e+03   2.0869755e-09   1.0000000e-06   1.7944978e+00  -2.8676421e-01   5.7308320e-04   5.2193717e-05
   1.6580000e+03   2.1329509e-09   1.0000000e-06   5.2253683e-01  -1.9237961e-01   3.1945846e-03   5.2226050e-05
   1.6590000e+03   3.6171771e-09   1.0000000e-06   6.2180820e-01  -1.3895047e-01   3.6679481e-03   5.2253012e-05
   1.6600000e+03   4.3096845e-09   1.0000000e-06   8.4974294e-01  -1.0936359e-01   2.6077149e-03   5.2260507e-05
   1.6610000e+03   1.2921605e-09   1.0000000e-06   2.3131637e+00   2.0316853e-01   7.6227493e-04   5.2252428e-05
   1.6620000e+03   1.1131723e-09   1.0000000e-06   2.7955043e+00   4.8522406e-01   1.1084546e-04   5.2249618e-05
   1.6630000e+03   1.8579186e-09   1.0000000e-06   2.8762138e+00   4.4387475e-01   1.9575151e-04   5.2245079e-05
   1.6640000e+03   2.5001531e-09   1.0000000e-06   1.9257813e+00   4.3606476e-01   4.1430963e-04   5.2235643e-05
   1.6650000e+03   1.5361155e-09   1.0000000e-06   6.6362454e-01   6.0777095e-01   6.6363471e-04   5.2214582e-05
   1.6660000e+03   1.8146787e-09   1.0000000e-06   9.2489561e-01   6.6741268e-01   7.4862901e-04   5.2188501e-05
   1.6670000e+03   2.6560204e-09   1.0000000e-06   7.4803015e-01   7.0501720e-01   1.3823280e-03   5.2137665e-05
   1.6680000e+03   3.9199634e-09   1.0000000e-06   1.2997131e+00   7.1333888e-01   3.9846049e-03   5.1989675e-05
   1.6690000e+03   7.8854534e-09   1.0000000e-06   8.0557465e-01   7.2334988e-01   8.0969129e-03   5.1685994e-05
   1.6700000e+03   3.8760231e-09   1.0000000e-06   7.6557004e-01   7.2024054e-01   5.3239269e-03   5.1488157e-05
   1.6710000e+03   4.5085174e-09   1.0000000e-06   1.1349503e+00  -6.9760887e-01   2.4657159e-03   5.1576802e-05
   1.6720000e+03   1.6725048e-09   1.0000000e-06   2.3249497e+00  -6.2412179e-01   2.8501641e-04   5.1585978e-05
   1.6730000e+03   1.3712742e-09   1.0000000e-06   2.9405363e+00  -2.1817916e-01   1.5126976e-04   5.1587681e-05
   1.6740000e+03   2.5105682e-09   1.0000000e-06   2.2977604e+00  -3.3955682e-01   6.5842055e-04   5.1599225e-05
   1.6750000e+03   2.2474322e-09   1.0000000e-06   1.0730422e+00  -2.2881801e-01   5.4389373e-04   5.1605654e-05
   1.6760000e+03   2.8491442e-09   1.0000000e-06   5.7335207e-01  -1.0744062e-01   1.3940493e-03   5.1613433e-05
   1.6770000e+03   2.2207242e-09   1.0000000e-06   8.7545800e-01   4.6182801e-02   8.7706934e-04   5.1611362e-05
   1.6780000e+03   5.0317592e-09   1.0000000e-06   1.0904541e+00   3.9695914e-01   7.7307637e-04   5.1595536e-05
   1.6790000e+03   2.0843020e-09   1.0000000e-06   1.9600201e+00   4.6351750e-02   3.5780856e-04   5.1594684e-05
   1.6800000e+03   1.5549359e-09   1.0000000e-06   2.8355048e+00   3.5768918e-01   3.4629363e-04   5.1588296e-05
   1.6810000e+03   1.7126497e-09   1.0000000e-06   1.6805858e+00   4.5681558e-01   4.9476498e-04   5.1576641e-05
   1.6820000e+03   1.3969491e-09   1.0000000e-06   5.9687990e-01   5.4312007e-01   5.6284516e-04   5.1560880e-05
   1.6830000e+03   2.7530927e-09   1.0000000e-06   7.6243225e-01   6.1059005e-01   6.6949310e-04   5.1539810e-05
   1.6840000e+03   2.2763072e-09   1.0000000e-06   2.4502726e+00   6.5044203e-01   4.3287669e-04   5.1525301e-05
   1.6850000e+03   1.9795008e-09   1.0000000e-06   8.4080592e-01   6.7121206e-01   2.2560960e-03   5.1447348e-05
   1.6860000e+03   3.5030117e-09   1.0000000e-06   5.3335194e-01   6.7451947e-01   3.2135311e-03   5.1335976e-05
   1.6870000e+03   2.1106340e-09   1.0000000e-06   8.6086672e-01   6.8988778e-01   1.9103254e-03   5.1268369e-05
   1.6880000e+03   1.2231554e-09   1.0000000e-06   1.6865649e+00  -5.2881297e-01   3.5188231e-04   5.1277911e-05
   1.6890000e+03   1.2221042e-09   1.0000000e-06   1.1336089e+00   3.6006058e-02   2.2657207e-04   5.1277494e-05
   1.6900000e+03   3.3086433e-09   1.0000000e-06   5.1941538e-01   7.8874164e-01   1.5035767e-03   5.1216705e-05
   1.6910000e+03   3.0664974e-09   1.0000000e-06   1.5777566e+00   7.9114148e-01   1.9991689e-03   5.1135737e-05
   1.6920000e+03   6.7463632e-09   1.0000000e-06   6.0473057e-01   7.9597365e-01   9.1925803e-03   5.0948855e-05
   1.6930000e+03   1.9706768e-09   1.0000000e-06   1.2102087e+00   7.9821118e-01   3.5983480e-03   5.0802637e-05
   1.6940000e+03   1.7224307e-09   1.0000000e-06   2.0501182e+00   8.1622439e-01   7.5364124e-04   5.0771391e-05
   1.6950000e+03   1.8009867e-09   1.0000000e-06   1.0325738e+00   8.3685820e-01   1.0828556e-03   5.0725391e-05
   1.6960000e+03   2.9306002e-09   1.0000000e-06   5.8672107e-01   8.5649819e-01   1.1934116e-03   5.0673552e-05
   1.6970000e+03   4.0098339e-09   1.0000000e-06   8.6523635e-01   8.5604713e-01   2.5970321e-03   5.0560941e-05
   1.6980000e+03   3.1099901e-09   1.0000000e-06   1.2373306e+00   7.9381507e-01   1.4966038e-03   5.0500894e-05
   1.6990000e+03   3.0575319e-09   1.0000000e-06   1.3829818e+00   6.1153627e-01   1.1694732e-03   5.0464799e-05
   1.7000000e+03   3.5166961e-09   1.0000000e-06   4.8849837e-01   7.3749720e-01   3.0090302e-03   5.0352914e-05
   1.7010000e+03   6.7826687e-09   1.0000000e-06   6.8912125e-01   7.6183847e-01   1.0151949e-02   5.0158469e-05
   1.7020000e+03   6.1221867e-09   1.0000000e-06   9.9944630e-01   7.7520150e-01   5.2945617e-03   4.9952883e-05
   1.7030000e+03   5.8186659e-09   1.0000000e-06   1.2475528e+00   7.8951992e-01   2.1004683e-03   4.9870084e-05
   1.7040000e+03   2.6059939e-09   1.0000000e-06   2.6132666e+00  -7.5873765e-01   6.1279483e-04   4.9893275e-05
   1.7050000e+03   1.9144014e-09   1.0000000e-06   2.6257756e+00  -8.2706931e-03   1.5478322e-04   4.9893340e-05
   1.7060000e+03   3.6614748e-09   1.0000000e-06   2.4936963e+00   7.5693209e-01   8.2516707e-04   4.9862184e-05
   1.7070000e+03   4.5829231e-09   1.0000000e-06   1.4970875e+00   7.8005303e-01   1.1746693e-03   4.9816509e-05
   1.7080000e+03   3.9195477e-09   1.0000000e-06   6.3807328e-01   7.2416215e-01   2.4967187e-03   4.9726513e-05
   1.7090000e+03   3.5898886e-09   1.0000000e-06   9.0446212e-01   7.2147151e-01   2.6286079e-03   4.9714726e-05
   1.7100000e+03   1.7053226e-09   1.0000000e-06   2.9228092e+00   6.4352989e-01   1.1175382e-03   4.9678991e-05
   1.7110000e+03   1.3364755e-09   1.0000000e-06   5.8652083e-01   7.0190002e-01   3.5233162e-04   4.9666707e-05
   1.7120000e+03   1.5412270e-09   1.0000000e-06   4.8912152e-01   7.4207525e-01   1.2731285e-03   4.9619802e-05
   1.7130000e+03   3.6143034e-09   1.0000000e-06   8.7945786e-01   7.1448654e-01   1.7537003e-03   4.9557666e-05
   1.7140000e+03   2.3826623e-09   1.0000000e-06   9.6431924e-01   7.3497764e-01   1.3888141e-03   4.9507102e-05
   1.7150000e+03   2.8003930e-09   1.0000000e-06   1.1108412e+00   6.6361225e-01   3.5910377e-04   4.9495306e-05
   1.7160000e+03   1.5058857e-09   1.0000000e-06   2.4321183e+00   4.6516405e-01   7.2512073e-05   4.9493637e-05
   1.7170000e+03   1.0021536e-09   1.0000000e-06   2.5110216e+00   6.0714174e-01   2.1584090e-04   4.9487152e-05
   1.7180000e+03   1.0594922e-09   1.0000000e-06   1.3376348e+00   7.5123594e-01   1.0635318e-04   4.9483198e-05
   1.7190000e+03   2.7446690e-09   1.0000000e-06   6.2642830e-01   7.8961000e-01   8.2952776e-04   4.9450793e-05
   1.7200000e+03   2.2911862e-09   1.0000000e-06   8.5431969e-01   8.0802973e-01   7.9126148e-04   4.9419181e-05
   1.7210000e+03   1.5058414e-09   1.0000000e-06   1.9930651e+00   6.7784644e-01   1.6500143e-04   4.9413654e-05
   1.7220000e+03   1.6862926e-09   1.0000000e-06   1.4990211e+00   7.7401580e-01   8.1617567e-04   4.9382444e-05
   1.7230000e+03   2.0518435e-09   1.0000000e-06   6.9509573e-01   8.3827568e-01   9.7755958e-04   4.9341984e-05
   1.7240000e+03   2.0067106e-09   1.0000000e-06   7.6921132e-01   8.6241637e-01   3.3517037e-03   4.9199429e-05
   1.7250000e+03   4.0399373e-09   1.0000000e-06   7.9642932e-01   8.7989384e-01   4.0536688e-03   4.9155564e-05
   1.7260000e+03   1.6407862e-09   1.0000000e-06   2.4453491e+00   8.8075466e-01   4.5927076e-04   4.9135681e-05
   1.7270000e+03   1.4311185e-09   1.0000000e-06   2.5624344e+00   8.4919052e-01   2.7265237e-04   4.9124305e-05
   1.7280000e+03   1.9484066e-09   1.0000000e-06   1.7570785e+00   8.7791255e-01   3.8408919e-04   4.9107742e-05
   1.7290000e+03   3.1773583e-09   1.0000000e-06   9.0548396e-01   8.7398676e-01   1.0311424e-03   4.9063492e-05
   1.7300000e+03   2.8473830e-09   1.0000000e-06   8.1315427e-01   8.7638747e-01   2.0954367e-03   4.8973416e-05
   1.7310000e+03   6.2829074e-09   1.0000000e-06   7.7105624e-01   8.6176889e-01   2.1902889e-03   4.8881008e-05
   1.7320000e+03   1.6017112e-09   1.0000000e-06   1.4240901e+00  -7.6214785e-01   3.8704461e-04   4.8895428e-05
   1.7330000e+03   1.3653773e-09   1.0000000e-06   2.8966369e+00  -4.3228737e-01   1.3263442e-04   4.8898232e-05
   1.7340000e+03   1.3070000e-09   1.0000000e-06   1.4849170e+00   1.0744875e-01   1.5593501e-04   4.8897413e-05
   1.7350000e+03   1.4462699e-09   1.0000000e-06   5.5460979e-01   4.5010932e-01   3.9153470e-04   4.8888799e-05
   1.7360000e+03   6.6597498e-09   1.0000000e-06   8.1476964e-01   6.6240077e-01   1.3619695e-03   4.8844719e-05
   1.7370000e+03   2.9300556e-09   1.0000000e-06   1.4257174e+00   5.5456306e-01   6.0522399e-04   4.8828331e-05
   1.7380000e+03   1.4998794e-09   1.0000000e-06   2.8295557e+00  -3.6004753e-01   1.9902309e-04   4.8831830e-05
   1.7390000e+03   7.2117089e-10   1.0000000e-06   1.4690063e+00   8.0523465e-01   2.8612509e-04   4.8820580e-05
   1.7400000e+03   9.9106488e-10   1.0000000e-06   1.2803245e+00   8.6656333e-01   2.3953810e-04   4.8810447e-05
   1.7410000e+03   1.7863441e-09   1.0000000e-06   1.0033998e+00   9.1325576e-01   6.5249312e-04   4.8781363e-05
   1.7420000e+03   3.0115185e-09   1.0000000e-06   1.0803615e+00   9.2886749e-01   1.9105990e-03   4.8694803e-05
   1.7430000e+03   3.9449632e-09   1.0000000e-06   1.1892410e+00   9.3958175e-01   2.9127851e-03   4.8561559e-05
   1.7440000e+03   2.9438743e-09   1.0000000e-06   1.3975538e+00   9.4836236e-01   2.9476206e-03   4.8425831e-05
   1.7450000e+03   2.7100983e-09   1.0000000e-06   4.9251491e-01   9.5667226e-01   7.8910521e-03   4.8060386e-05
   1.7460000e+03   7.0919530e-09   1.0000000e-06   6.7769732e-01   9.6523287e-01   9.4270393e-03   4.7623218e-05
   1.7470000e+03   1.3616752e-08   1.0000000e-06   1.0276737e+00   9.6573372e-01   9.9618876e-03   4.7165218e-05
   1.7480000e+03   5.2229310e-09   1.0000000e-06   2.5241636e+00  -8.6324651e-01   7.3544062e-04   4.7195165e-05
   1.7490000e+03   2.6673868e-09   1.0000000e-06   3.1383397e+00   9.6832521e-01   3.2931374e-03   4.7044684e-05
   1.7500000e+03   3.1024359e-09   1.0000000e-06   2.1081667e+00   9.7209992e-01   3.4555655e-03   4.6886669e-05
   1.7510000e+03   4.1538710e-09   1.0000000e-06   8.6933663e-01   9.7818135e-01   6.2300183e-03   4.6600977e-05
   1.7520000e+03   8.8053181e-09   1.0000000e-06   7.1434576e-01   9.8157390e-01   2.3135938e-02   4.5543152e-05
   1.7530000e+03   1.2003277e-08   1.0000000e-06   1.1165749e+00   9.8219692e-01   2.9050802e-02   4.4244339e-05
   1.7540000e+03   6.6892212e-09   1.0000000e-06   1.6157196e+00   9.7987875e-01   1.0661216e-02   4.3782233e-05
   1.7550000e+03   6.2182003e-09   1.0000000e-06   1.1883838e+00   9.7267605e-01   1.6832436e-02   4.3065748e-05
   1.7560000e+03   6.9026690e-09   1.0000000e-06   7.7510714e-01   9.7000183e-01   1.0767975e-02   4.2616078e-05
   1.7570000e+03   2.3589944e-08   1.0000000e-06   7.6230775e-01   9.6652721e-01   3.9207463e-02   4.1003379e-05
   1.7580000e+03   1.9940779e-08   1.0000000e-06   9.6824817e-01   9.1675378e-01   7.6630556e-03   4.0715518e-05
   1.7590000e+03   3.6882780e-09   1.0000000e-06   2.3572032e+00  -9.6226412e-01   1.0391666e-02   4.1122815e-05
   1.7600000e+03   2.4731035e-09   1.0000000e-06   2.4781875e+00   9.6175599e-01   2.7061180e-03   4.1015799e-05
   1.7610000e+03   3.2725424e-09   1.0000000e-06   1.7631178e+00   9.6717552e-01   3.5443903e-03   4.0875212e-05
   1.7620000e+03   4.2997907e-09   1.0000000e-06   9.0934071e-01   9.5739154e-01   3.2745335e-03   4.0747086e-05
   1.7630000e+03   1.1024310e-08   1.0000000e-06   6.6373511e-01   9.1917485e-01   7.5447161e-03   4.0464690e-05
   1.7640000e+03   6.1874707e-09   1.0000000e-06   9.8406439e-01   9.2162250e-01   6.6752161e-03   4.0215886e-05
   1.7650000e+03   5.1155937e-09   1.0000000e-06   2.2142570e+00  -8.9542101e-01   1.5607178e-03   4.0272098e-05
   1.7660000e+03   5.7777662e-09   1.0000000e-06   9.1862767e-01  -4.3254178e-01   6.7076557e-03   4.0389675e-05
   1.7670000e+03   2.4419140e-09   1.0000000e-06   5.6163116e-01   6.0591434e-01   3.8592163e-03   4.0295420e-05
   1.7680000e+03   2.5544769e-09   1.0000000e-06   9.2622484e-01   8.9448812e-01   6.5289733e-03   4.0060264e-05
   1.7690000e+03   3.2643653e-09   1.0000000e-06   6.2463170e-01   9.6279914e-01   9.0110756e-03   3.9712827e-05
   1.7700000e+03   5.1995054e-09   1.0000000e-06   1.2694955e+00   9.6891924e-01   3.3136981e-02   3.8439143e-05
   1.7710000e+03   1.0871870e-08   1.0000000e-06   8.7400145e-01   9.7316477e-01   7.6390840e-02   3.7725122e-05
   1.7720000e+03   5.4580800e-09   1.0000000e-06   1.2108561e+00   9.7180318e-01   2.1321036e-02   3.6943950e-05
   1.7730000e+03   3.6724268e-09   1.0000000e-06   1.0027936e+00   9.7132548e-01   1.8252204e-02   3.6289331e-05
   1.7740000e+03   5.8298101e-09   1.0000000e-06   8.4762693e-01   9.7022872e-01   2.2765564e-02   3.5888694e-05
   1.7750000e+03   2.7714746e-09   1.0000000e-06   1.8374761e+00   8.0522668e-01   2.2109210e-03   3.5824833e-05
   1.7760000e+03   2.7334166e-09   1.0000000e-06   1.5178661e+00  -8.1077542e-01   2.8869302e-03   3.5908737e-05
   1.7770000e+03   2.9972694e-09   1.0000000e-06   9.8120537e-01  -9.1251295e-01   5.8177830e-03   3.6099471e-05
   1.7780000e+03   9.7705053e-09   1.0000000e-06   4.7808841e-01  -9.2470765e-01   1.8560500e-02   3.6409483e-05
   1.7790000e+03   3.2605828e-09   1.0000000e-06   1.1985909e+00  -9.1337466e-01   6.3023732e-03   3.6619190e-05
   1.7800000e+03   2.2122630e-09   1.0000000e-06   2.3967534e+00  -1.0171736e-01   3.3704886e-04   3.6620448e-05
   1.7810000e+03   1.5690207e-09   1.0000000e-06   9.7617285e-01  -5.6266736e-01   1.5069150e-03   3.6651526e-05
   1.7820000e+03   1.3599608e-09   1.0000000e-06   6.1333597e-01  -8.4086034e-01   1.6417316e-03   3.6702137e-05
   1.7830000e+03   4.2855672e-09   1.0000000e-06   8.0398728e-01  -8.2653910e-01   6.0810045e-03   3.6794427e-05
   1.7840000e+03   7.8320202e-10   1.0000000e-06   1.6863224e+00  -8.3793863e-01   1.8918451e-03   3.6852775e-05
   1.7850000e+03   7.7263373e-10   1.0000000e-06   2.4559644e+00   8.7695059e-01   3.1985493e-04   3.6842438e-05
   1.7860000e+03   2.8300122e-09   1.0000000e-06   3.9505193e-01   9.3074626e-01   2.8335285e-03   3.6745293e-05
   1.7870000e+03   3.0386295e-09   1.0000000e-06   1.0143707e+00   8.8042311e-01   2.4471172e-03   3.6666150e-05
   1.7880000e+03   4.8906830e-09   1.0000000e-06   7.2975357e-01   9.0779399e-01   7.7435611e-03   3.6537326e-05
   1.7890000e+03   1.8055912e-09   1.0000000e-06   2.3125325e+00   6.9156172e-01   7.0839550e-04   3.6519431e-05
   1.7900000e+03   1.6593621e-09   1.0000000e-06   2.4700318e+00   8.6419073e-01   4.0946799e-04   3.6506509e-05
   1.7910000e+03   3.1282086e-09   1.0000000e-06   2.0125420e+00   9.0014929e-01   3.2203986e-03   3.6400718e-05
   1.7920000e+03   3.5864834e-09   1.0000000e-06   1.2103408e+00   9.1794626e-01   2.9146711e-03   3.6303352e-05
   1.7930000e+03   5.0040023e-09   1.0000000e-06   6.7680674e-01   9.0019340e-01   6.9664273e-03   3.6189562e-05
   1.7940000e+03   2.4070874e-09   1.0000000e-06   2.2794912e+00   9.3107772e-01   1.5827267e-03   3.6136238e-05
   1.7950000e+03   1.9818608e-09   1.0000000e-06   1.5936313e+00   9.2025818e-01   1.7304089e-03   3.6078702e-05
   1.7960000e+03   3.3290016e-09   1.0000000e-06   1.1491057e+00   9.1548527e-01   4.9444834e-03   3.5915460e-05
   1.7970000e+03   4.1465780e-09   1.0000000e-06   9.0149887e-01   9.1062183e-01   7.2744056e-03   3.5677711e-05
   1.7980000e+03   1.2465043e-08   1.0000000e-06   8.0759552e-01   9.0886434e-01   1.7535726e-02   3.5393643e-05
   1.7990000e+03   3.3672084e-09   1.0000000e-06   2.1662640e+00   9.0251775e-01   5.1954064e-03   3.5227773e-05
   1.8000000e+03   1.7033502e-09   1.0000000e-06   2.7122291e+00   8.8496119e-01   1.1786808e-03   3.5191033e-05
   1.8010000e+03   1.7790676e-09   1.0000000e-06   1.8769694e+00   8.9216890e-01   1.0277222e-03   3.5158770e-05
   1.8020000e+03   1.8154209e-09   1.0000000e-06   6.9878390e-01   8.4659118e-01   8.2119913e-04   3.5134330e-05
   1.8030000e+03   3.1330001e-09   1.0000000e-06   7.4953466e-01   8.2962152e-01   1.5285818e-03   3.5089788e-05
   1.8040000e+03   2.5730621e-09   1.0000000e-06   1.5054136e+00   5.3392168e-01   1.3120123e-03   3.5065228e-05
   1.8050000e+03   2.8901857e-09   1.0000000e-06   1.0010806e+00   2.4913964e-01   3.0524033e-03   3.5038715e-05
   1.8060000e+03   3.9495832e-09   1.0000000e-06   4.8508921e-01   3.6795706e-01   4.9010201e-03   3.5007213e-05
   1.8070000e+03   1.3304730e-09   1.0000000e-06   1.0704062e+00  -4.1264453e-01   4.6899905e-04   3.5013991e-05
   1.8080000e+03   1.2335183e-09   1.0000000e-06   1.7551440e+00  -4.1853345e-01   2.9336475e-04   3.5018291e-05
   1.8090000e+03   1.7754410e-09   1.0000000e-06   9.1750286e-01   6.9743484e-02   5.0831331e-04   3.5017054e-05
   1.8100000e+03   2.5324295e-09   1.0000000e-06   8.3437598e-01   1.7399389e-01   1.7102087e-03   3.5006684e-05
   1.8110000e+03   6.3322713e-09   1.0000000e-06   7.9456140e-01   3.4241547e-01   2.4711399e-03   3.4977157e-05
   1.8120000e+03   2.0403571e-09   1.0000000e-06   1.9553888e+00   2.3769181e-02   2.9970664e-04   3.4976910e-05
   1.8130000e+03   9.3236065e-10   1.0000000e-06   2.8968719e+00   5.4727591e-01   4.2400585e-04   3.4968796e-05
   1.8140000e+03   1.1161641e-09   1.0000000e-06   1.8598085e+00   4.7621922e-01   4.7071320e-04   3.4960960e-05
   1.8150000e+03   1.2450670e-09   1.0000000e-06   5.8410127e-01   5.5145434e-01   9.2122349e-04   3.4943210e-05
   1.8160000e+03   2.0465959e-09   1.0000000e-06   6.8223676e-01   6.3603310e-01   2.0144476e-03   3.4920835e-05
   1.8170000e+03   1.2556977e-09   1.0000000e-06   1.6017519e+00   6.3843840e-01   9.7342241e-04   3.4899142e-05
   1.8180000e+03   1.1198971e-09   1.0000000e-06   1.0142959e+00   6.7361960e-01   4.1880044e-04   3.4889298e-05
   1.8190000e+03   1.0862762e-09   1.0000000e-06   1.0486072e+00   7.3979362e-01   6.5788488e-04   3.4872321e-05
   1.8200000e+03   3.8183789e-09   1.0000000e-06   6.0877203e-01   7.6476246e-01   2.3020900e-03   3.4810965e-05
   1.8210000e+03   4.0890158e-09   1.0000000e-06   9.7814593e-01   7.6091089e-01   2.1429579e-03   3.4754236e-05
   1.8220000e+03   7.4629681e-10   1.0000000e-06   2.2061895e+00  -7.5006829e-01   1.2946093e-03   3.4787997e-05
   1.8230000e+03   6.3142372e-10   1.0000000e-06   2.2696723e+00   8.6710908e-01   1.1498779e-04   3.4784528e-05
   1.8240000e+03   1.1728493e-09   1.0000000e-06   2.4609110e+00   8.8161534e-01   5.4543849e-04   3.4767803e-05
   1.8250000e+03   1.5313880e-09   1.0000000e-06   1.6263114e+00   9.1977451e-01   5.2756112e-04   3.4750933e-05
   1.8260000e+03   1.9665400e-09   1.0000000e-06   7.4013794e-01   9.3726017e-01   1.5964474e-03   3.4698941e-05
   1.8270000e+03   2.1873072e-09   1.0000000e-06   7.5318412e-01   9.4749797e-01   4.5876135e-03   3.4548150e-05
   1.8280000e+03   6.4084905e-09   1.0000000e-06   8.7688385e-01   9.5218486e-01   1.3180799e-02   3.4331422e-05
   1.8290000e+03   2.5566545e-09   1.0000000e-06   1.6930148e+00   9.5281348e-01   6.2456163e-03   3.4127181e-05
   1.8300000e+03   2.7163640e-09   1.0000000e-06   2.1965218e+00   9.5742044e-01   2.5610368e-03   3.4043511e-05
   1.8310000e+03   2.8977172e-09   1.0000000e-06   1.0668256e+00   9.6021911e-01   7.1905777e-03   3.3808525e-05
   1.8320000e+03   4.7289650e-09   1.0000000e-06   4.9534477e-01   9.6521586e-01   6.6037039e-03   3.3593080e-05
   1.8330000e+03   8.7676827e-09   1.0000000e-06   8.0361800e-01   9.6663406e-01   1.3470531e-02   3.3155865e-05
   1.8340000e+03   2.9732526e-09   1.0000000e-06   1.9575638e+00  -9.4904337e-01   3.4116764e-03   3.3263237e-05
   1.8350000e+03   2.7627907e-09   1.0000000e-06   2.6645749e+00  -7.9946694e-01   7.7930195e-04   3.3283965e-05
   1.8360000e+03   4.3135485e-09   1.0000000e-06   1.6542352e+00   8.8389159e-01   3.1122523e-03   3.3192439e-05
   1.8370000e+03   6.0825123e-09   1.0000000e-06   7.9337961e-01   9.5324429e-01   9.8882510e-03   3.2879720e-05
   1.8380000e+03   5.9329648e-09   1.0000000e-06   5.8927220e-01   9.5679348e-01   2.0700735e-02   3.2229101e-05
   1.8390000e+03   7.3525907e-09   1.0000000e-06   9.8913533e-01   9.6653273e-01   1.4954283e-02   3.1763508e-05
   1.8400000e+03   3.7836400e-09   1.0000000e-06   1.9052399e+00  -8.7860434e-01   2.1954666e-03   3.1824796e-05
   1.8410000e+03   3.4536416e-09   1.0000000e-06   1.7365775e+00   9.4072827e-01   3.0768497e-03   3.1732697e-05
   1.8420000e+03   5.0288102e-09   1.0000000e-06   1.5269430e+00   9.6430900e-01   6.7277630e-03   3.1526877e-05
   1.8430000e+03   9.5321622e-09   1.0000000e-06   8.6227468e-01   9.6895890e-01   2.3848728e-02   3.0798901e-05
   1.8440000e+03   5.4943598e-09   1.0000000e-06   9.5799595e-01   9.6745336e-01   4.6872582e-02   2.9404532e-05
   1.8450000e+03   1.2349247e-08   1.0000000e-06   6.3514700e-01   9.6624309e-01   3.1809444e-02   2.8501783e-05
   1.8460000e+03   3.8029173e-09   1.0000000e-06   1.2960929e+00  -9.5073590e-01   6.2779162e-03   2.8671953e-05
   1.8470000e+03   3.4669362e-09   1.0000000e-06   2.7125399e+00   1.8805965e-01   5.3604401e-04   2.8669067e-05
   1.8480000e+03   4.4209160e-09   1.0000000e-06   1.9835117e+00   9.0422356e-01   2.1778019e-03   2.8612624e-05
   1.8490000e+03   6.2881966e-09   1.0000000e-06   1.0021466e+00   9.4754772e-01   8.2401637e-03   2.8389318e-05
   1.8500000e+03   3.1930366e-09   1.0000000e-06   6.3050180e-01   9.4210980e-01   1.2974969e-02   2.8042563e-05
   1.8510000e+03   9.1076199e-09   1.0000000e-06   7.4912594e-01   9.5170260e-01   8.7307665e-03   2.7809657e-05
   1.8520000e+03   2.0075469e-09   1.0000000e-06   1.5925654e+00  -9.4107036e-01   3.5589200e-03   2.7902817e-05
   1.8530000e+03   1.5222280e-09   1.0000000e-06   2.8039313e+00  -8.1889937e-01   6.1367175e-04   2.7916841e-05
   1.8540000e+03   1.6979088e-09   1.0000000e-06   1.7362411e+00   3.3604084e-01   4.8210866e-04   2.7912321e-05
   1.8550000e+03   1.7408169e-09   1.0000000e-06   4.8926524e-01   9.2998346e-01   2.3622377e-03   2.7851012e-05
   1.8560000e+03   1.3226244e-09   1.0000000e-06   6.8356884e-01   9.6007974e-01   4.8909034e-03   2.7720260e-05
   1.8570000e+03   5.5865655e-09   1.0000000e-06   7.9671358e-01   9.7192328e-01   1.3090193e-02   2.7543955e-05
   1.8580000e+03   2.7364926e-09   1.0000000e-06   1.9890475e+00   9.7337508e-01   5.6418449e-03   2.7392717e-05
   1.8590000e+03   4.0027710e-09   1.0000000e-06   2.2057488e+00   9.7578941e-01   1.1188686e-02   2.7093732e-05
   1.8600000e+03   5.4513141e-09   1.0000000e-06   1.5929758e+00   9.7614643e-01   1.4217942e-02   2.6717834e-05
   1.8610000e+03   2.5512372e-09   1.0000000e-06   4.9635253e-01   9.7720381e-01   2.4631105e-02   2.6075121e-05
   1.8620000e+03   2.8400162e-09   1.0000000e-06   6.8640841e-01   9.8299715e-01   9.1001630e-03   2.5841904e-05
   1.8630000e+03   5.5665106e-09   1.0000000e-06   8.2456793e-01   9.8641281e-01   1.5629579e-02   2.5642720e-05
   1.8640000e+03   4.4869975e-09   1.0000000e-06   2.8540624e+00   9.6264693e-01   3.0359408e-03   2.5567787e-05
   1.8650000e+03   4.0570694e-09   1.0000000e-06   9.2742716e-01   9.6640331e-01   1.0462086e-02   2.5309375e-05
   1.8660000e+03   3.8554722e-09   1.0000000e-06   5.7645101e-01   9.8141233e-01   2.4184863e-02   2.4708928e-05
   1.8670000e+03   1.5218897e-08   1.0000000e-06   8.0486934e-01   9.8291331e-01   3.4282059e-02   2.4292754e-05
   1.8680000e+03   4.6010918e-09   1.0000000e-06   2.1101894e+00   9.8166869e-01   2.4853986e-02   2.3700329e-05
   1.8690000e+03   3.3905985e-09   1.0000000e-06   2.0619834e+00   9.8465698e-01   6.1513119e-03   2.3556792e-05
   1.8700000e+03   5.0087257e-09   1.0000000e-06   1.8296254e+00   9.8264588e-01   1.3559153e-02   2.3243000e-05
   1.8710000e+03   6.1843246e-09   1.0000000e-06   1.1035226e+00   9.8438339e-01   1.5632260e-02   2.2885423e-05
   1.8720000e+03   4.6989584e-09   1.0000000e-06   6.6817136e-01   9.8518815e-01   5.7353723e-02   2.1593473e-05
   1.8730000e+03   1.0069071e-08   1.0000000e-06   7.5437551e-01   9.8397056e-01   7.5903084e-02   2.0787618e-05
   1.8740000e+03   4.4628996e-09   1.0000000e-06   1.7625436e+00   9.8323404e-01   1.9920593e-02   2.0380599e-05
   1.8750000e+03   4.6565860e-09   1.0000000e-06   2.1716838e+00   9.8128422e-01   1.5231419e-02   2.0076072e-05
   1.8760000e+03   4.9521903e-09   1.0000000e-06   1.2820331e+00   9.8095903e-01   1.3289034e-02   1.9814428e-05
   1.8770000e+03   3.2767081e-09   1.0000000e-06   5.5191575e-01   9.8369469e-01   4.7280504e-02   1.8893619e-05
   1.8780000e+03   7.6515418e-09   1.0000000e-06   7.7115703e-01   9.8373517e-01   4.3361866e-02   1.8088280e-05
   1.8790000e+03   3.5545935e-09   1.0000000e-06   1.1290745e+00   9.0274495e-01   2.2965944e-03   1.8050787e-05
   1.8800000e+03   3.3068632e-09   1.0000000e-06   1.3750622e+00   9.8328192e-01   1.4181155e-02   1.7799147e-05
   1.8810000e+03   8.4550346e-09   1.0000000e-06   1.3167741e+00   9.8368582e-01   6.8701940e-02   1.6597719e-05
   1.8820000e+03   1.0210189e-08   1.0000000e-06   1.3751110e+00   9.8137530e-01   1.2752659e-01   1.4526182e-05
   1.8830000e+03   8.9750136e-09   1.0000000e-06   9.8080811e-01   9.7573922e-01   2.3312856e-01   1.1246338e-05
   1.8840000e+03   7.2063862e-09   1.0000000e-06   7.6278370e-01   9.6010951e-01   2.6074000e-01   8.4707211e-06
   1.8850000e+03   5.9231327e-09   1.0000000e-06   1.0321058e+00   9.2907882e-01   1.4410279e-01   7.3505163e-06
   1.8860000e+03   3.6996697e-09   1.0000000e-06   2.4888672e+00  -8.9603425e-01   3.2188742e-02   7.5632510e-06
   1.8870000e+03   1.4623002e-09   1.0000000e-06   1.3752802e+00   8.7951825e-01   1.7766239e-02   7.4453443e-06
   1.8880000e+03   1.2211394e-09   1.0000000e-06   6.6240533e-01   9.1296223e-01   3.1098841e-02   7.2345725e-06
   1.8890000e+03   2.5872241e-09   1.0000000e-06   6.8627407e-01   9.0881824e-01   1.0399514e-01   6.5583290e-06
   1.8900000e+03   1.7089994e-09   1.0000000e-06   8.0455173e-01   8.9001511e-01   7.9427431e-02   6.3276340e-06
   1.8910000e+03   1.3416355e-09   1.0000000e-06   2.6290120e+00   7.7003283e-01   8.1360133e-04   6.3236706e-06
   1.8920000e+03   1.3780197e-09   1.0000000e-06   1.1937926e+00   8.9620107e-01   3.2478757e-02   6.1402805e-06
   1.8930000e+03   1.6727353e-09   1.0000000e-06   7.3061206e-01   8.9374852e-01   2.4411837e-02   6.0066879e-06
   1.8940000e+03   4.0103559e-09   1.0000000e-06   7.1108816e-01   8.9340761e-01   1.1651757e-01   5.3905832e-06
   1.8950000e+03   5.0683433e-09   1.0000000e-06   9.7568916e-01   8.6778756e-01   1.1686809e-01   4.8539943e-06
   1.8960000e+03   1.6355618e-09   1.0000000e-06   1.9463388e+00  -8.2403657e-01   4.5371545e-02   5.0370201e-06
   1.8970000e+03   1.2229183e-09   1.0000000e-06   2.2894947e+00  -5.6526092e-01   3.2123273e-03   5.0461840e-06
   1.8980000e+03   1.4932760e-09   1.0000000e-06   1.9377557e+00   8.7196751e-01   8.5828804e-03   5.0084633e-06
   1.8990000e+03   1.0979247e-09   1.0000000e-06   5.6197276e-01   8.8292401e-01   1.4983431e-02   4.9423308e-06
   1.9000000e+03   1.8510443e-09   1.0000000e-06   5.8406351e-01   9.2202142e-01   1.1488485e-02   4.8900279e-06
   1.9010000e+03   1.1512217e-09   1.0000000e-06   1.3853347e+00   9.0735411e-01   3.3363734e-03   4.8752293e-06
   1.9020000e+03   1.1802083e-09   1.0000000e-06   1.3884290e+00   6.3527910e-01   4.3700512e-03   4.8617225e-06
   1.9030000e+03   2.7848974e-09   1.0000000e-06   9.4548252e-01   8.9817047e-01   1.7039297e-02   4.7874563e-06
   1.9040000e+03   2.5476002e-09   1.0000000e-06   1.4189414e+00   8.7583982e-01   1.8675440e-02   4.7093470e-06
   1.9050000e+03   6.8939470e-09   1.0000000e-06   5.4978551e-01   8.6899842e-01   7.2961144e-02   4.4140353e-06
   1.9060000e+03   1.4909287e-09   1.0000000e-06   6.8636917e-01   8.4438065e-01   1.1390191e-02   4.3716656e-06
   1.9070000e+03   9.8426882e-10   1.0000000e-06   2.1392465e+00  -8.4401365e-01   1.1037535e-02   4.4124672e-06
   1.9080000e+03   8.8520216e-10   1.0000000e-06   7.2513537e-01  -7.1127249e-01   4.7567043e-03   4.4274205e-06
   1.9090000e+03   4.5457298e-09   1.0000000e-06   6.6160310e-01   3.2753707e-01   1.2864343e-02   4.4090938e-06
   1.9100000e+03   3.0488283e-09   1.0000000e-06   1.2825651e+00   8.2813452e-01   2.3106016e-02   4.3251033e-06
   1.9110000e+03   2.2068881e-09   1.0000000e-06   2.3692264e+00   8.7537422e-01   1.8621397e-02   4.2547792e-06
   1.9120000e+03   1.6873260e-09   1.0000000e-06   7.3434390e-01   8.7379286e-01   6.9701861e-02   3.9982439e-06
   1.9130000e+03   1.7808933e-09   1.0000000e-06   5.8590904e-01   8.5807717e-01   5.7244900e-02   3.8036643e-06
   1.9140000e+03   3.1288791e-09   1.0000000e-06   8.2289295e-01   8.4646156e-01   1.1253001e-01   3.4488946e-06
   1.9150000e+03   5.4120423e-09   1.0000000e-06   7.9896949e-01   8.0962381e-01   1.7315050e-01   3.2119348e-06
   1.9160000e+03   1.9412632e-09   1.0000000e-06   1.9621266e+00   5.7042358e-01   8.8310118e-03   3.1958399e-06
   1.9170000e+03   1.9744969e-09   1.0000000e-06   2.6110310e+00  -2.9745359e-01   7.3317384e-03   3.2028876e-06
   1.9180000e+03   2.0181885e-09   1.0000000e-06   1.7459242e+00  -1.2587568e-01   6.9690247e-03   3.2057738e-06
   1.9190000e+03   7.8391563e-10   1.0000000e-06   4.6802402e-01   3.6747001e-01   9.7285226e-03   3.1944450e-06
   1.9200000e+03   9.5286204e-10   1.0000000e-06   8.0600269e-01   4.7845628e-01   4.7663112e-03   3.1871882e-06
   1.9210000e+03   1.3843703e-09   1.0000000e-06   1.0770357e+00   5.6087134e-01   1.2547776e-02   3.1649310e-06
   1.9220000e+03   3.7088819e-09   1.0000000e-06   6.9881843e-01   5.9252506e-01   1.5432301e-02   3.1362376e-06
   1.9230000e+03   1.1865594e-09   1.0000000e-06   1.8629978e+00  -4.9115414e-01   3.6318288e-03   3.1418476e-06
   1.9240000e+03   6.1510354e-10   1.0000000e-06   2.8751656e+00   4.0172645e-01   1.7462074e-03   3.1396476e-06
   1.9250000e+03   6.6718130e-10   1.0000000e-06   2.0837114e+00   5.8087850e-01   2.4254284e-03   3.1352304e-06
   1.9260000e+03   5.2046242e-10   1.0000000e-06   5.8078912e-01   5.6452837e-01   3.7216242e-03   3.1286582e-06
   1.9270000e+03   1.5311984e-09   1.0000000e-06   6.6325778e-01   5.8557290e-01   7.9442956e-03   3.1213973e-06
   1.9280000e+03   4.3507489e-10   1.0000000e-06   1.7261992e+00   5.7760841e-01   4.7666597e-03   3.1128269e-06
   1.9290000e+03   4.2023691e-10   1.0000000e-06   1.5809562e+00   3.4381843e-01   9.0028494e-04   3.1118645e-06
   1.9300000e+03   5.5755060e-10   1.0000000e-06   4.6229401e-01   4.5740124e-01   8.2466833e-03   3.1002104e-06
   1.9310000e+03   1.3520004e-09   1.0000000e-06   5.5029986e-01   5.4390616e-01   1.4891333e-02   3.0753443e-06
   1.9320000e+03   5.3326121e-10   1.0000000e-06   9.5956586e-01   5.2660971e-01   9.5751074e-03   3.0599398e-06
   1.9330000e+03   1.1085821e-09   1.0000000e-06   1.0590454e+00   5.8324499e-01   5.9536389e-03   3.0493503e-06
   1.9340000e+03   8.5106363e-10   1.0000000e-06   1.8649999e+00   5.8413092e-01   7.4075728e-03   3.0362111e-06
   1.9350000e+03   8.4308024e-10   1.0000000e-06   1.0415339e+00   5.8749996e-01   1.1582597e-02   3.0156846e-06
   1.9360000e+03   5.2336965e-10   1.0000000e-06   4.6098197e-01   5.8646911e-01   1.7743877e-02   2.9846174e-06
   1.9370000e+03   1.4062195e-09   1.0000000e-06   7.7372434e-01   1.8307108e-01   5.3245590e-03   2.9838927e-06
   1.9380000e+03   4.4122725e-10   1.0000000e-06   2.4326458e+00   5.7522488e-01   5.1295784e-03   2.9751145e-06
   1.9390000e+03   3.9434120e-10   1.0000000e-06   2.5074662e+00   5.6705908e-01   6.3969498e-04   2.9740357e-06
   1.9400000e+03   6.8240324e-10   1.0000000e-06   2.1883310e+00   3.0297680e-01   1.9307866e-03   2.9723010e-06
   1.9410000e+03   8.4470021e-10   1.0000000e-06   1.4192021e+00   3.5062085e-01   2.2454809e-03   2.9699675e-06
   1.9420000e+03   6.0505470e-10   1.0000000e-06   5.6846210e-01   5.1320932e-01   7.8590831e-03   2.9580564e-06
   1.9430000e+03   1.5314803e-09   1.0000000e-06   7.8361116e-01   5.3665508e-01   1.3556925e-02   2.9367303e-06
   1.9440000e+03   8.1074310e-10   1.0000000e-06   9.8561534e-01   5.7144879e-01   5.2171444e-03   2.9280019e-06
   1.9450000e+03   8.0400507e-10   1.0000000e-06   2.6196372e+00   3.4610448e-01   1.1704896e-03   2.9268175e-06
   1.9460000e+03   9.1834536e-10   1.0000000e-06   3.6017733e-01   5.7289535e-01   1.8487632e-02   2.8961578e-06
   1.9470000e+03   8.4318689e-10   1.0000000e-06   4.1060013e-01   5.6351625e-01   3.1496747e-02   2.8707032e-06
   1.9480000e+03   5.5203446e-10   1.0000000e-06   1.1297802e+00   5.3148421e-01   4.6563152e-03   2.8636213e-06
   1.9490000e+03   7.8609727e-10   1.0000000e-06   1.1579067e+00   5.4991240e-01   6.7328646e-03   2.8530643e-06
   1.9500000e+03   5.9179549e-10   1.0000000e-06   2.3568126e+00   5.5511074e-01   3.7845709e-03   2.8470845e-06
   1.9510000e+03   6.6239249e-10   1.0000000e-06   1.7981774e+00   5.5647646e-01   2.0692287e-02   2.8147267e-06
   1.9520000e+03   8.0868980e-10   1.0000000e-06   9.9914967e-01   5.4809215e-01   1.4424280e-02   2.7926804e-06
   1.9530000e+03   7.2813664e-10   1.0000000e-06   5.7435142e-01   5.4309570e-01   3.8448789e-02   2.7358514e-06
   1.9540000e+03   2.0415365e-09   1.0000000e-06   6.6533330e-01   5.2051478e-01   6.3185158e-02   2.6918738e-06
   1.9550000e+03   1.0800048e-09   1.0000000e-06   1.7476835e+00   4.9542218e-01   2.0343324e-02   2.6651682e-06
   1.9560000e+03   1.1401353e-09   1.0000000e-06   1.5066604e+00   4.4537823e-01   2.4994959e-02   2.6361738e-06
   1.9570000e+03   7.4516429e-10   1.0000000e-06   7.7298492e-01   3.9441916e-01   1.5032151e-02   2.6207970e-06
   1.9580000e+03   1.0949470e-09   1.0000000e-06   4.9640491e-01   3.6784520e-01   1.0078543e-02   2.6111963e-06
   1.9590000e+03   5.9470302e-10   1.0000000e-06   9.5256119e-01  -3.7971247e-01   3.9809759e-03   2.6151612e-06
   1.9600000e+03   5.1448123e-10   1.0000000e-06   1.5074547e+00  -3.8261692e-01   5.0808740e-03   2.6202739e-06
   1.9610000e+03   3.6292444e-10   1.0000000e-06   1.5739464e+00  -2.1616631e-01   1.8583133e-03   2.6213308e-06
   1.9620000e+03   2.9588060e-10   1.0000000e-06   6.6632334e-01   9.4549470e-02   2.9662323e-03   2.6206070e-06
   1.9630000e+03   5.8820559e-10   1.0000000e-06   6.1716974e-01   3.0815021e-01   3.5362569e-03   2.6177662e-06
   1.9640000e+03   4.8000805e-10   1.0000000e-06   9.6766905e-01   3.1410361e-01   5.4173936e-03   2.6133464e-06
   1.9650000e+03   2.8188050e-10   1.0000000e-06   1.3050845e+00   4.1787570e-01   2.1294921e-03   2.6110258e-06
   1.9660000e+03   2.4990594e-10   1.0000000e-06   1.2611605e+00   4.2204414e-01   2.8494986e-03   2.6078945e-06
   1.9670000e+03   2.4444588e-10   1.0000000e-06   4.7261587e-01   4.5041023e-01   2.4959915e-03   2.6049691e-06
   1.9680000e+03   5.0685708e-10   1.0000000e-06   7.6322527e-01   4.4682780e-01   2.2781085e-02   2.5789991e-06
   1.9690000e+03   1.1801289e-09   1.0000000e-06   9.3293030e-01   4.2585980e-01   2.4833262e-02   2.5655256e-06
   1.9700000e+03   5.5099326e-10   1.0000000e-06   1.2267946e+00   4.1625749e-01   5.6103504e-03   2.5595676e-06
   1.9710000e+03   2.7033588e-10   1.0000000e-06   1.8201022e+00   4.1028438e-01   4.4676833e-03   2.5548972e-06
   1.9720000e+03   4.3586486e-10   1.0000000e-06   9.9382619e-01   4.1569568e-01   6.0344961e-03   2.5485268e-06
   1.9730000e+03   3.2297897e-10   1.0000000e-06   7.6777084e-01   4.2041731e-01   5.1662819e-03   2.5430194e-06
   1.9740000e+03   3.2729301e-10   1.0000000e-06   1.6121715e+00   4.2295205e-01   6.1111417e-03   2.5364855e-06
   1.9750000e+03   5.7319671e-10   1.0000000e-06   5.8430358e-01   4.2774094e-01   1.0613733e-02   2.5250873e-06
   1.9760000e+03   3.9832411e-10   1.0000000e-06   7.1288307e-01   2.4617700e-01   2.5692779e-03   2.5234980e-06
   1.9770000e+03   4.0243978e-10   1.0000000e-06   1.1608200e+00  -3.4315153e-01   2.5288193e-03   2.5256950e-06
   1.9780000e+03   3.0465405e-10   1.0000000e-06   2.3970600e+00  -2.5637135e-02   7.1022834e-04   2.5257416e-06
   1.9790000e+03   1.4823796e-10   1.0000000e-06   6.5614101e-01   5.8446500e-02   2.3253317e-03   2.5254051e-06
   1.9800000e+03   1.8184055e-10   1.0000000e-06   7.1969975e-01   3.7176366e-01   9.0104503e-04   2.5245601e-06
   1.9810000e+03   6.5156680e-10   1.0000000e-06   8.2499567e-01   4.3102250e-01   6.5995202e-03   2.5174237e-06
   1.9820000e+03   4.2731086e-10   1.0000000e-06   1.1685564e+00   4.3219681e-01   8.7804291e-03   2.5079497e-06
   1.9830000e+03   2.8557218e-10   1.0000000e-06   1.3079378e+00   4.6925416e-01   2.4646794e-03   2.5050550e-06
   1.9840000e+03   2.1984182e-10   1.0000000e-06   1.0869424e+00   4.7367000e-01   5.4016047e-03   2.4986740e-06
   1.9850000e+03   1.8155815e-10   1.0000000e-06   5.5176833e-01   4.7332704e-01   1.6804599e-03   2.4966893e-06
   1.9860000e+03   2.5588171e-10   1.0000000e-06   8.5131927e-01   4.6063146e-01   5.9388968e-03   2.4898941e-06
   1.9870000e+03   5.6151454e-10   1.0000000e-06   9.3597898e-01   4.9446343e-01   1.0735612e-02   2.4882436e-06
   1.9880000e+03   3.0056564e-10   1.0000000e-06   3.0697432e+00   4.4127389e-01   2.3741885e-03   2.4856424e-06
   1.9890000e+03   1.9357631e-10   1.0000000e-06   1.4744970e+00   4.7151784e-01   2.1724230e-03   2.4831008e-06
   1.9900000e+03   2.0205703e-10   1.0000000e-06   8.7193117e-01   4.9431388e-01   3.4191457e-03   2.4789150e-06
   1.9910000e+03   9.5443615e-10   1.0000000e-06   6.1877292e-01   4.4789396e-01   3.4875829e-03   2.4750549e-06
   1.9920000e+03   4.3902266e-10   1.0000000e-06   2.1102211e+00   4.9473096e-01   2.2823206e-03   2.4722651e-06
   1.9930000e+03   2.8835600e-10   1.0000000e-06   2.6639206e+00   4.1917842e-01   1.6852596e-03   2.4705215e-06
   1.9940000e+03   2.6924794e-10   1.0000000e-06   1.7516597e+00   3.8346133e-01   1.4955014e-03   2.4691071e-06
   1.9950000e+03   1.1670173e-10   1.0000000e-06   5.7846124e-01   5.1015677e-01   2.5709198e-03   2.4658747e-06
   1.9960000e+03   1.8081223e-10   1.0000000e-06   6.6294887e-01   5.2473693e-01   3.2088950e-03   2.4617319e-06
   1.9970000e+03   4.3821343e-10   1.0000000e-06   8.5774908e-01   5.5631664e-01   2.1211573e-03   2.4588308e-06
   1.9980000e+03   2.3181127e-10   1.0000000e-06   2.8578734e+00   9.4896128e-02   2.2281480e-04   2.4587788e-06
   1.9990000e+03   1.5302339e-10   1.0000000e-06   3.1294529e+00   5.4969468e-01   1.2749112e-03   2.4570571e-06
   2.0000000e+03   2.6648915e-10   1.0000000e-06   2.5204145e+00   5.6502477e-01   3.6133754e-03   2.4520516e-06
   2.0010000e+03   3.1318392e-10   1.0000000e-06   1.0325956e+00   5.7158764e-01   5.7791623e-03   2.4439794e-06
   2.0020000e+03   4.5240680e-10   1.0000000e-06   5.5159783e-01   5.7440494e-01   1.3545807e-02   2.4251147e-06
   2.0030000e+03   4.4504957e-10   1.0000000e-06   8.3243282e-01   5.6940139e-01   1.8439760e-02   2.3999335e-06
   2.0040000e+03   1.4310022e-09   1.0000000e-06   9.0482343e-01   5.6051989e-01   2.2394094e-02   2.3702267e-06
   2.0050000e+03   5.1680109e-10   1.0000000e-06   2.6685106e+00   4.9691970e-01   1.1757245e-03   2.3688431e-06
   2.0060000e+03   3.2308475e-10   1.0000000e-06   3.2275363e+00   5.4781885e-01   3.6890435e-03   2.3640671e-06
   2.0070000e+03   4.3627121e-10   1.0000000e-06   2.3425995e+00   5.4590597e-01   1.4377914e-02   2.3456845e-06
   2.0080000e+03   4.8550507e-10   1.0000000e-06   1.1595729e+00   5.3861070e-01   1.1602129e-02   2.3311390e-06
   2.0090000e+03   7.1509998e-10   1.0000000e-06   6.2810263e-01   5.3218620e-01   4.3593573e-02   2.2786817e-06
   2.0100000e+03   1.3127667e-09   1.0000000e-06   8.5906104e-01   5.0121236e-01   9.4012902e-02   2.2523154e-06
   2.0110000e+03   3.5165602e-10   1.0000000e-06   2.6400026e+00   4.8287013e-01   1.6158979e-02   2.2349685e-06
   2.0120000e+03   3.0291549e-10   1.0000000e-06   2.2253005e+00   4.7359372e-01   5.8300883e-03   2.2288271e-06
   2.0130000e+03   3.0771084e-10   1.0000000e-06   1.3744729e+00   4.7175916e-01   9.7578147e-03   2.2186499e-06
   2.0140000e+03   2.0859134e-10   1.0000000e-06   5.8046257e-01   4.7541079e-01   4.4297717e-03   2.2139944e-06
   2.0150000e+03   5.6564030e-10   1.0000000e-06   7.9171850e-01   4.1485578e-01   3.3552449e-03   2.2109230e-06
   2.0160000e+03   5.3014025e-10   1.0000000e-06   1.0456901e+00  -1.7628005e-01   1.5498165e-03   2.2115296e-06
   2.0170000e+03   2.4922557e-10   1.0000000e-06   3.0238689e+00  -4.5229679e-01   1.0021527e-03   2.2125329e-06
   2.0180000e+03   1.4694508e-10   1.0000000e-06   2.4884885e+00  -3.0826062e-01   1.1825712e-03   2.2133409e-06
   2.0190000e+03   2.5164723e-10   1.0000000e-06   2.1490863e+00  -2.2493175e-01   2.2770690e-03   2.2144799e-06
   2.0200000e+03   2.9335997e-10   1.0000000e-06   1.1951692e+00  -1.9160270e-01   2.5709434e-03   2.2155778e-06
   2.0210000e+03   2.6637633e-10   1.0000000e-06   6.7876012e-01  -2.2560556e-01   6.1457974e-03   2.2163483e-06
   2.0220000e+03   1.3352129e-10   1.0000000e-06   2.4018516e+00  -1.6645103e-01   2.4141635e-03   2.2172452e-06
   2.0230000e+03   1.1041083e-10   1.0000000e-06   6.9125659e-01  -1.0564195e-01   9.4169828e-04   2.2174668e-06
   2.0240000e+03   1.7733512e-10   1.0000000e-06   8.0382074e-01  -1.0325525e-01   3.1577765e-03   2.2182007e-06
   2.0250000e+03   4.2251514e-10   1.0000000e-06   8.3598300e-01  -5.6773704e-02   3.3480220e-03   2.2186347e-06
   2.0260000e+03   1.8955507e-10   1.0000000e-06   1.7252822e+00  -3.7573399e-02   1.5139978e-03   2.2187635e-06
   2.0270000e+03   1.1234752e-10   1.0000000e-06   2.1440954e+00   9.0219128e-02   1.0338606e-03   2.2185577e-06
   2.0280000e+03   7.8077567e-11   1.0000000e-06   8.5849696e-01   1.6573919e-01   5.1688840e-04   2.2183679e-06
   2.0290000e+03   7.5915729e-11   1.0000000e-06   6.0459953e-01   3.2032728e-01   6.1189764e-04   2.2179335e-06
   2.0300000e+03   2.0902526e-10   1.0000000e-06   8.4467421e-01   4.1378106e-01   9.0490882e-04   2.2175184e-06
   2.0310000e+03   7.7189569e-11   1.0000000e-06   2.5166085e+00   2.9929555e-01   1.3141679e-04   2.2174312e-06
   2.0320000e+03   4.7734310e-11   1.0000000e-06   2.8012223e+00   3.3442931e-01   2.3584004e-04   2.2172564e-06
   2.0330000e+03   6.0860142e-11   1.0000000e-06   1.8538802e+00   3.9258994e-01   4.2208530e-04   2.2168892e-06
   2.0340000e+03   6.1247602e-11   1.0000000e-06   6.5126938e-01   5.1236475e-01   5.1098186e-04   2.2163090e-06
   2.0350000e+03   1.0332178e-10   1.0000000e-06   7.5973645e-01   6.4582805e-01   1.0159738e-03   2.2148554e-06
   2.0360000e+03   1.0401344e-10   1.0000000e-06   1.0638841e+00   6.2235868e-01   6.7877842e-04   2.2139201e-06
   2.0370000e+03   7.1717146e-11   1.0000000e-06   1.7118145e+00   2.4346134e-01   3.0862091e-04   2.2137538e-06
   2.0380000e+03   8.9427369e-11   1.0000000e-06   9.9017526e-01   5.0016783e-01   1.0680282e-03   2.2125722e-06
   2.0390000e+03   7.9120789e-11   1.0000000e-06   6.8531465e-01   4.8867231e-01   1.1193625e-03   2.2113630e-06
   2.0400000e+03   2.7029976e-10   1.0000000e-06   6.4609689e-01   6.3195645e-01   3.1985298e-03   2.2102459e-06
   2.0410000e+03   1.1947979e-10   1.0000000e-06   2.4322384e+00   5.2312676e-01   5.9403766e-04   2.2095594e-06
   2.0420000e+03   6.1540577e-11   1.0000000e-06   2.1054009e+00   6.1694819e-01   4.1999624e-04   2.2089870e-06
   2.0430000e+03   6.4621535e-11   1.0000000e-06   1.2652016e+00   6.6020775e-01   4.7559064e-04   2.2082935e-06
   2.0440000e+03   2.9694482e-10   1.0000000e-06   4.6184355e-01   2.3930853e-01   1.2147899e-03   2.2076531e-06
   2.0450000e+03   7.7054831e-11   1.0000000e-06   1.5435638e+00   6.0826588e-01   4.8796168e-04   2.2069980e-06
   2.0460000e+03   5.5245845e-11   1.0000000e-06   2.7504609e+00   3.2583074e-01   1.0201416e-04   2.2069246e-06
   2.0470000e+03   7.0459319e-11   1.0000000e-06   2.5448812e+00   2.0676004e-01   1.6048994e-04   2.2068514e-06
   2.0480000e+03   9.2449347e-11   1.0000000e-06   1.6733216e+00   7.0648162e-01   2.1556500e-04   2.2065154e-06
   2.0490000e+03   9.7559675e-11   1.0000000e-06   9.8676417e-01   7.5667256e-01   1.1740419e-03   2.2045558e-06
   2.0500000e+03   4.4379631e-10   1.0000000e-06   5.8709214e-01   7.8490707e-01   3.9828074e-03   2.2011116e-06
   2.0510000e+03   2.2473570e-10   1.0000000e-06   2.9427518e+00   7.7463906e-01   8.3339715e-04   2.1996909e-06
   2.0520000e+03   9.9719931e-11   1.0000000e-06   2.6787120e+00   7.8938495e-01   2.5494032e-03   2.1952668e-06
   2.0530000e+03   2.3182305e-10   1.0000000e-06   2.2440736e+00   7.8774864e-01   6.3085995e-03   2.1843739e-06
   2.0540000e+03   3.3378337e-10   1.0000000e-06   1.1971695e+00   7.8399344e-01   7.9838869e-03   2.1707282e-06
   2.0550000e+03   2.2272935e-10   1.0000000e-06   5.6233751e-01   7.8484482e-01   1.5304081e-02   2.1447537e-06
   2.0560000e+03   1.7763032e-10   1.0000000e-06   8.9331762e-01   7.6587175e-01   2.8615677e-03   2.1400569e-06
   2.0570000e+03   1.2200254e-10   1.0000000e-06   1.1187586e+00  -7.2315113e-01   2.0756388e-03   2.1432714e-06
   2.0580000e+03   9.0961468e-11   1.0000000e-06   1.1947047e+00   7.8746976e-01   1.0908434e-03   2.1414308e-06
   2.0590000e+03   8.7898232e-11   1.0000000e-06   5.4507305e-01   7.7100493e-01   1.5642322e-03   2.1388492e-06
   2.0600000e+03   6.0529965e-10   1.0000000e-06   6.6324447e-01   8.2254471e-01   1.0188992e-02   2.1209599e-06
   2.0610000e+03   2.0147792e-10   1.0000000e-06   1.7071143e+00   1.4983828e-01   9.0588051e-04   2.1206729e-06
   2.0620000e+03   1.3885901e-10   1.0000000e-06   2.8341759e+00   7.9901477e-01   8.9001443e-04   2.1191651e-06
   2.0630000e+03   9.6138965e-11   1.0000000e-06   9.6077234e-01   8.2295035e-01   7.3870617e-03   2.1063011e-06
   2.0640000e+03   1.1200032e-10   1.0000000e-06   4.5080274e-01   8.2236590e-01   5.5961538e-03   2.0966184e-06
   2.0650000e+03   2.4535256e-10   1.0000000e-06   9.0311083e-01   8.2610022e-01   1.0792805e-02   2.0779642e-06
   2.0660000e+03   3.9122326e-10   1.0000000e-06   9.9245204e-01   8.2435967e-01   1.8387845e-02   2.0465803e-06
   2.0670000e+03   1.0759550e-10   1.0000000e-06   1.7413971e+00  -8.0649481e-01   4.2876116e-03   2.0536638e-06
   2.0680000e+03   1.0924418e-10   1.0000000e-06   2.5045686e+00  -7.2951768e-01   7.8911952e-04   2.0548464e-06
   2.0690000e+03   1.6280006e-10   1.0000000e-06   1.6089499e+00   8.4547813e-01   1.8650545e-03   2.0516072e-06
   2.0700000e+03   1.7093884e-10   1.0000000e-06   8.2361177e-01   8.5322784e-01   3.2163354e-03   2.0459799e-06
   2.0710000e+03   3.1364014e-10   1.0000000e-06   6.3879847e-01   8.6049425e-01   7.9710059e-03   2.0319635e-06
   2.0720000e+03   7.2924102e-10   1.0000000e-06   8.3647530e-01   8.6063710e-01   1.7067247e-02   2.0021945e-06
   2.0730000e+03   2.2658257e-10   1.0000000e-06   2.2019322e+00  -8.3021234e-01   2.6936437e-03   2.0066742e-06
   2.0740000e+03   1.9782924e-10   1.0000000e-06   2.7867951e+00   8.0677656e-01   9.4059793e-04   2.0051518e-06
   2.0750000e+03   3.6063098e-10   1.0000000e-06   2.1302394e+00   8.6032498e-01   7.7321719e-03   1.9918288e-06
   2.0760000e+03   5.0217872e-10   1.0000000e-06   1.3905757e+00   8.6005314e-01   1.5506810e-02   1.9653276e-06
   2.0770000e+03   3.5845185e-10   1.0000000e-06   6.9894461e-01   8.5658980e-01   2.8094097e-02   1.9182434e-06
   2.0780000e+03   8.3789972e-10   1.0000000e-06   7.7570105e-01   8.5248221e-01   2.4516241e-02   1.8783136e-06
   2.0790000e+03   3.0504096e-10   1.0000000e-06   1.2191643e+00   8.4058687e-01   3.9351977e-03   1.8721047e-06
   2.0800000e+03   1.5072991e-10   1.0000000e-06   3.2000517e+00  -8.3983234e-01   5.6838756e-03   1.8810500e-06
   2.0810000e+03   1.0780328e-10   1.0000000e-06   1.7376623e+00  -2.8724199e-01   3.4509058e-04   1.8812366e-06
   2.0820000e+03   1.3189655e-10   1.0000000e-06   1.1822801e+00   8.6114896e-01   4.0762203e-03   1.8746371e-06
   2.0830000e+03   3.2411364e-10   1.0000000e-06   6.8523295e-01   8.5941847e-01   1.4526816e-02   1.8512853e-06
   2.0840000e+03   1.8739528e-10   1.0000000e-06   1.1948677e+00   8.5693060e-01   1.9919196e-02   1.8197843e-06
   2.0850000e+03   1.1530680e-10   1.0000000e-06   1.3672984e+00   8.4331120e-01   3.1772272e-03   1.8149111e-06
   2.0860000e+03   1.0785090e-10   1.0000000e-06   1.0556190e+00   8.5160235e-01   6.8004439e-03   1.8044120e-06
   2.0870000e+03   1.1906708e-10   1.0000000e-06   5.4991543e-01   8.5912061e-01   1.1555568e-02   1.7865303e-06
   2.0880000e+03   6.1648563e-10   1.0000000e-06   8.7990783e-01   8.6306960e-01   4.6021168e-02   1.7511734e-06
   2.0890000e+03   2.0710333e-10   1.0000000e-06   2.2932405e+00   8.5457293e-01   2.1896916e-02   1.7185200e-06
   2.0900000e+03   1.5182611e-10   1.0000000e-06   1.9301919e+00   8.5592197e-01   1.4898062e-02   1.6966578e-06
   2.0910000e+03   2.8625372e-10   1.0000000e-06   1.4114526e+00   8.5388327e-01   4.1113463e-02   1.6374972e-06
   2.0920000e+03   7.2130305e-10   1.0000000e-06   6.6372044e-01   8.4976275e-01   3.2898214e-02   1.5919732e-06
   2.0930000e+03   3.4764216e-10   1.0000000e-06   1.3704808e+00   8.3885551e-01   5.5823670e-02   1.5181953e-06
   2.0940000e+03   2.4515702e-10   1.0000000e-06   1.1523903e+00   7.3507512e-01   4.8146762e-03   1.5128303e-06
   2.0950000e+03   2.9486730e-10   1.0000000e-06   7.4089243e-01   3.4361878e-01   6.8636032e-03   1.5092938e-06
   2.0960000e+03   3.5989179e-10   1.0000000e-06   6.8606068e-01   5.7241626e-01   1.4727583e-02   1.4966810e-06
   2.0970000e+03   9.7504819e-10   1.0000000e-06   8.8839349e-01   5.3844803e-01   1.5528188e-02   1.4935605e-06
   2.0980000e+03   3.2208551e-10   1.0000000e-06   2.2502846e+00   6.1545304e-01   1.4257501e-02   1.4805499e-06
   2.0990000e+03   8.7505263e-11   1.0000000e-06   1.6291519e+00   6.5041682e-01   2.3104052e-03   1.4783273e-06
   2.1000000e+03   7.0324351e-11   1.0000000e-06   1.3001126e+00  -1.9275751e-01   6.2030345e-04   1.4785044e-06
   2.1010000e+03   1.0361455e-10   1.0000000e-06   7.1898573e-01  -4.6125240e-01   1.6584962e-03   1.4796370e-06
   2.1020000e+03   1.0656842e-10   1.0000000e-06   9.8366876e-01  -4.2023007e-01   2.9248664e-03   1.4814609e-06
   2.1030000e+03   8.9668482e-11   1.0000000e-06   8.4934006e-01  -4.1841391e-01   1.5117696e-03   1.4823994e-06
   2.1040000e+03   7.5884879e-11   1.0000000e-06   1.5588636e+00  -1.8279346e-01   5.5850547e-04   1.4825509e-06
   2.1050000e+03   9.5597379e-11   1.0000000e-06   6.4055409e-01  -1.7965753e-01   2.0457141e-03   1.4830988e-06
   2.1060000e+03   2.3381899e-10   1.0000000e-06   6.5144247e-01   6.6664358e-02   2.2873346e-03   1.4828765e-06
   2.1070000e+03   9.5047721e-11   1.0000000e-06   1.2196805e+00  -1.8296075e-01   3.3616673e-04   1.4829678e-06
   2.1080000e+03   9.5930102e-11   1.0000000e-06   1.3215275e+00   2.1402212e-01   6.0892162e-04   1.4827748e-06
   2.1090000e+03   1.3073144e-10   1.0000000e-06   2.3046985e+00   2.0301758e-01   1.1799142e-03   1.4824206e-06
   2.1100000e+03   2.1549934e-10   1.0000000e-06   9.6756643e-01   2.1804438e-01   3.3089614e-03   1.4813588e-06
   2.1110000e+03   2.0741649e-10   1.0000000e-06   8.0302556e-01   2.2578326e-01   7.3913006e-03   1.4789251e-06
   2.1120000e+03   3.5971123e-10   1.0000000e-06   7.8619933e-01   2.3082269e-01   1.0073281e-02   1.4772235e-06
   2.1130000e+03   1.1383137e-10   1.0000000e-06   1.7924424e+00   2.3365120e-01   3.1387727e-03   1.4761470e-06
   2.1140000e+03   1.0127180e-10   1.0000000e-06   2.2435951e+00   2.8903441e-01   5.8557373e-04   1.4758974e-06
   2.1150000e+03   1.3754704e-10   1.0000000e-06   1.5473601e+00   2.9964475e-01   1.1018503e-03   1.4754110e-06
   2.1160000e+03   2.0334026e-10   1.0000000e-06   9.0829165e-01   3.0985989e-01   2.4085131e-03   1.4743137e-06
   2.1170000e+03   3.3288284e-10   1.0000000e-06   8.4506571e-01   3.1438613e-01   4.9456175e-03   1.4720377e-06
   2.1180000e+03   1.5863534e-10   1.0000000e-06   1.5785268e+00   2.9525760e-01   8.3459698e-04   1.4716754e-06
   2.1190000e+03   1.4297532e-10   1.0000000e-06   2.2573822e+00   3.0991986e-01   9.0066086e-04   1.4712652e-06
   2.1200000e+03   1.7252834e-10   1.0000000e-06   8.9151798e-01   3.3339150e-01   3.0444056e-03   1.4697779e-06
   2.1210000e+03   2.5634334e-10   1.0000000e-06   7.0047354e-01   3.3894799e-01   6.5220407e-03   1.4665565e-06
   2.1220000e+03   2.9043966e-10   1.0000000e-06   1.2024080e+00   3.3437574e-01   1.0113223e-02   1.4616640e-06
   2.1230000e+03   1.5325223e-10   1.0000000e-06   1.0659763e+00   3.2890802e-01   7.3278568e-03   1.4581762e-06
   2.1240000e+03   8.5571244e-11   1.0000000e-06   1.0949374e+00   3.3118086e-01   1.2988987e-03   1.4575500e-06
   2.1250000e+03   7.9127748e-11   1.0000000e-06   6.7263320e-01   3.5930163e-01   1.7526828e-03   1.4566341e-06
   2.1260000e+03   1.5414583e-10   1.0000000e-06   8.0718727e-01   3.8316512e-01   1.7167125e-03   1.4556778e-06
   2.1270000e+03   1.3113525e-10   1.0000000e-06   2.2454477e+00   3.9679175e-01   1.4400272e-03   1.4548473e-06
   2.1280000e+03   1.3485157e-10   1.0000000e-06   5.7185194e-01   4.0629470e-01   9.6229765e-03   1.4492157e-06
   2.1290000e+03   1.0280993e-10   1.0000000e-06   4.5518214e-01   4.1857125e-01   6.6205174e-03   1.4482133e-06
   2.1300000e+03   9.7605765e-11   1.0000000e-06   1.2574868e+00  -3.1982391e-01   6.9600323e-04   1.4485360e-06
   2.1310000e+03   7.0419968e-11   1.0000000e-06   1.6061531e+00   2.0769203e-02   5.3580042e-04   1.4485201e-06
   2.1320000e+03   9.3646041e-11   1.0000000e-06   1.3293165e+00   4.2206798e-01   1.0310617e-03   1.4478903e-06
   2.1330000e+03   2.3075272e-10   1.0000000e-06   6.0376036e-01   4.6636182e-01   4.8019318e-03   1.4446610e-06
   2.1340000e+03   7.8202330e-11   1.0000000e-06   8.1826647e-01   4.7860408e-01   2.6580126e-03   1.4428271e-06
   2.1350000e+03   4.6625078e-11   1.0000000e-06   1.1460402e+00   5.0392674e-01   1.2550218e-03   1.4419155e-06
   2.1360000e+03   1.0109952e-10   1.0000000e-06   9.6254856e-01   5.4371104e-01   7.8893502e-04   1.4412973e-06
   2.1370000e+03   7.5375913e-11   1.0000000e-06   2.5845532e+00   5.5856070e-01   3.6981331e-04   1.4409996e-06
   2.1380000e+03   8.0258221e-11   1.0000000e-06   1.9018422e+00   5.7548145e-01   1.4881534e-03   1.4397666e-06
   2.1390000e+03   1.2037414e-10   1.0000000e-06   1.6287180e+00   5.8371732e-01   1.8393658e-03   1.4382224e-06
   2.1400000e+03   1.7483678e-10   1.0000000e-06   8.5270913e-01   5.8922631e-01   4.7305514e-03   1.4342241e-06
   2.1410000e+03   2.6480717e-10   1.0000000e-06   6.7074607e-01   5.9049024e-01   8.7462757e-03   1.4268528e-06
   2.1420000e+03   1.0497709e-10   1.0000000e-06   1.6982776e+00   4.7715031e-01   5.6329814e-04   1.4264695e-06
   2.1430000e+03   1.0153138e-10   1.0000000e-06   2.3026761e+00   4.9271228e-01   5.6043455e-04   1.4260757e-06
   2.1440000e+03   1.3313521e-10   1.0000000e-06   8.5858298e-01   6.0399025e-01   4.2771203e-03   1.4224000e-06
   2.1450000e+03   1.3669509e-10   1.0000000e-06   6.4776690e-01   6.0860253e-01   7.5683006e-03   1.4158741e-06
   2.1460000e+03   2.9046133e-10   1.0000000e-06   7.9366951e-01   6.0817647e-01   1.1625130e-02   1.4059244e-06
   2.1470000e+03   2.2914506e-10   1.0000000e-06   1.0789123e+00   5.8747041e-01   1.1912603e-03   1.4049411e-06
   2.1480000e+03   1.0897759e-10   1.0000000e-06   3.1968849e+00  -5.9561231e-01   2.0115136e-03   1.4066262e-06
   2.1490000e+03   7.5449907e-11   1.0000000e-06   2.3983557e+00   2.8379517e-01   2.2514194e-04   1.4065363e-06
   2.1500000e+03   1.2409342e-10   1.0000000e-06   1.9857736e+00   6.1769230e-01   2.5207745e-03   1.4043490e-06
   2.1510000e+03   1.6090804e-10   1.0000000e-06   9.9490861e-01   6.2506163e-01   4.9953044e-03   1.3999748e-06
   2.1520000e+03   9.8504968e-11   1.0000000e-06   6.1729350e-01   6.3223176e-01   7.2053686e-03   1.3983818e-06
   2.1530000e+03   4.8638177e-11   1.0000000e-06   2.1861240e+00   6.2367234e-01   4.1380733e-03   1.3947802e-06
   2.1540000e+03   3.6971763e-11   1.0000000e-06   6.6932431e-01   6.5021840e-01   1.5170424e-03   1.3934053e-06
   2.1550000e+03   5.0316150e-11   1.0000000e-06   7.8240194e-01   6.6701049e-01   2.4962346e-03   1.3910877e-06
   2.1560000e+03   1.6399438e-10   1.0000000e-06   8.6057762e-01   6.8939516e-01   3.9122984e-03   1.3873414e-06
   2.1570000e+03   8.6960771e-11   1.0000000e-06   2.4380092e+00   7.0736119e-01   1.0027835e-03   1.3863576e-06
   2.1580000e+03   7.9026555e-11   1.0000000e-06   2.8810225e+00   7.1966376e-01   3.5468394e-03   1.3828231e-06
   2.1590000e+03   1.4744301e-10   1.0000000e-06   2.2488110e+00   7.1264301e-01   7.7970337e-03   1.3751603e-06
   2.1600000e+03   1.4883525e-10   1.0000000e-06   1.0726628e+00   7.1250067e-01   9.3340726e-03   1.3660444e-06
   2.1610000e+03   1.2969132e-10   1.0000000e-06   6.9757267e-01   7.2278028e-01   1.8726095e-02   1.3614293e-06
   2.1620000e+03   7.6452774e-11   1.0000000e-06   2.3732465e+00   7.1202414e-01   5.6298737e-03   1.3559825e-06
   2.1630000e+03   5.1777585e-11   1.0000000e-06   7.7496950e-01   7.2585900e-01   5.9419346e-03   1.3501455e-06
   2.1640000e+03   1.0047706e-10   1.0000000e-06   5.5217139e-01   7.5224462e-01   5.4330508e-03   1.3446362e-06
   2.1650000e+03   1.0543204e-10   1.0000000e-06   8.9270353e-01   7.1742526e-01   1.0918145e-03   1.3441097e-06
   2.1660000e+03   6.3638544e-11   1.0000000e-06   2.7037953e+00  -6.5632691e-01   5.7800976e-04   1.3446197e-06
   2.1670000e+03   5.5609988e-11   1.0000000e-06   2.4472413e+00  -4.7497749e-01   9.9930418e-04   1.3452584e-06
   2.1680000e+03   7.6842530e-11   1.0000000e-06   1.8816660e+00  -3.6364124e-01   7.7428071e-04   1.3456376e-06
   2.1690000e+03   1.4287295e-10   1.0000000e-06   1.3714715e+00  -3.2787316e-01   3.4764417e-03   1.3471786e-06
   2.1700000e+03   1.4592148e-10   1.0000000e-06   9.7277527e-01  -3.2806323e-01   5.5350245e-03   1.3496433e-06
   2.1710000e+03   2.6484134e-10   1.0000000e-06   8.3308704e-01  -3.1922197e-01   1.0215987e-02   1.3541077e-06
   2.1720000e+03   9.0491844e-11   1.0000000e-06   1.1572191e+00  -2.2838820e-01   8.9259958e-04   1.3543843e-06
   2.1730000e+03   1.0757247e-10   1.0000000e-06   2.8448701e+00   1.2580588e-01   3.4469957e-04   1.3543256e-06
   2.1740000e+03   1.1109939e-10   1.0000000e-06   1.2658001e+00  -2.0992330e-01   1.9025037e-03   1.3548689e-06
   2.1750000e+03   4.8559101e-11   1.0000000e-06   4.9434446e-01  -1.9209143e-01   2.4639726e-03   1.3555141e-06
   2.1760000e+03   5.1895520e-11   1.0000000e-06   7.7626981e-01  -1.7201478e-01   1.9085297e-03   1.3559615e-06
   2.1770000e+03   1.8771788e-10   1.0000000e-06   8.7052920e-01  -1.2601357e-01   3.4236580e-03   1.3562559e-06
   2.1780000e+03   6.4271130e-11   1.0000000e-06   2.7705810e+00  -1.5232667e-01   8.4639693e-04   1.3564313e-06
   2.1790000e+03   3.7320868e-11   1.0000000e-06   2.7283129e+00  -9.2299126e-02   7.1414728e-04   1.3565210e-06
   2.1800000e+03   4.9761157e-11   1.0000000e-06   2.0265896e+00  -7.6974136e-02   1.3011290e-03   1.3566580e-06
   2.1810000e+03   4.5236341e-11   1.0000000e-06   7.3552475e-01  -2.4264183e-03   1.0612402e-03   1.3566623e-06
   2.1820000e+03   1.0248763e-10   1.0000000e-06   6.8479962e-01   1.3204048e-01   1.3376163e-03   1.3564239e-06
   2.1830000e+03   3.5765831e-11   1.0000000e-06   1.4385672e+00   1.7608441e-01   4.2598262e-04   1.3563222e-06
   2.1840000e+03   2.8886684e-11   1.0000000e-06   1.9244839e+00   2.8229430e-01   3.6104014e-04   1.3561841e-06
   2.1850000e+03   8.9036781e-11   1.0000000e-06   9.3453206e-01   6.2306977e-01   8.6317445e-04   1.3554550e-06
   2.1860000e+03   4.2256605e-11   1.0000000e-06   1.3786567e+00   6.5258686e-01   7.6768733e-04   1.3547762e-06
   2.1870000e+03   3.5843535e-11   1.0000000e-06   1.2970900e+00   4.9165278e-01   9.5005914e-04   1.3541438e-06
   2.1880000e+03   6.2417994e-11   1.0000000e-06   7.1002629e-01   4.1148094e-01   2.4809372e-03   1.3527649e-06
   2.1890000e+03   1.1746966e-10   1.0000000e-06   5.5289852e-01   3.5408102e-01   4.4457292e-03   1.3506472e-06
   2.1900000e+03   9.0120678e-11   1.0000000e-06   7.6193508e-01   3.8095065e-01   8.3713262e-03   1.3485037e-06
   2.1910000e+03   5.7880015e-11   1.0000000e-06   1.8520368e+00   3.0020251e-01   2.5964922e-03   1.3474567e-06
   2.1920000e+03   3.9072174e-11   1.0000000e-06   9.6578529e-01   2.4202477e-01   1.5106132e-03   1.3469655e-06
   2.1930000e+03   3.2866444e-11   1.0000000e-06   4.6800957e-01   2.3510074e-01   6.2465508e-04   1.3467679e-06
   2.1940000e+03   1.1389772e-10   1.0000000e-06   7.5880053e-01  -1.5617016e-01   2.4755482e-03   1.3470293e-06
   2.1950000e+03   6.3029641e-11   1.0000000e-06   1.2212620e+00  -6.2572117e-02   6.6096713e-04   1.3470853e-06
   2.1960000e+03   3.1998927e-11   1.0000000e-06   2.5831468e+00   1.7223788e-01   9.8454310e-05   1.3470624e-06
   2.1970000e+03   2.3778063e-11   1.0000000e-06   2.1508213e+00   5.8796333e-02   1.7537182e-04   1.3470486e-06
   2.1980000e+03   3.3587091e-11   1.0000000e-06   1.8569177e+00   1.1685163e-01   2.1600298e-04   1.3470146e-06
   2.1990000e+03   5.3570631e-11   1.0000000e-06   1.3912945e+00   1.8362074e-01   6.8780892e-04   1.3468448e-06
   2.2000000e+03   5.6059883e-11   1.0000000e-06   8.5420224e-01   2.4773030e-01   1.1373854e-03   1.3464661e-06
   2.2010000e+03   6.6197061e-11   1.0000000e-06   8.8247970e-01   3.1002167e-01   2.7391417e-03   1.3463232e-06
   2.2020000e+03   2.3926016e-11   1.0000000e-06   2.8832525e+00   3.0102514e-01   7.9527800e-04   1.3460013e-06
   2.2030000e+03   2.0179259e-11   1.0000000e-06   1.0321191e+00   4.7276907e-01   2.7043877e-04   1.3458293e-06
   2.2040000e+03   3.0936965e-11   1.0000000e-06   8.2362793e-01   5.5789454e-01   7.0012860e-04   1.3453038e-06
   2.2050000e+03   4.4237641e-11   1.0000000e-06   8.0725062e-01   7.2148755e-01   7.4743730e-04   1.3445785e-06
   2.2060000e+03   1.2637561e-10   1.0000000e-06   9.0019277e-01   7.7231590e-01   1.6758934e-03   1.3428390e-06
   2.2070000e+03   4.6062893e-11   1.0000000e-06   1.5468633e+00   4.9217148e-01   3.2159271e-04   1.3426265e-06
   2.2080000e+03   5.2658511e-11   1.0000000e-06   2.9209921e+00   4.9174514e-01   4.3917447e-04   1.3423366e-06
   2.2090000e+03   7.4146545e-11   1.0000000e-06   1.9281274e+00   6.6837731e-01   7.4150923e-04   1.3416716e-06
   2.2100000e+03   9.0001363e-11   1.0000000e-06   8.7268342e-01   7.0164146e-01   1.9774186e-03   1.3398114e-06
   2.2110000e+03   1.0079703e-10   1.0000000e-06   7.0015105e-01   6.6846444e-01   2.9303185e-03   1.3391555e-06
   2.2120000e+03   3.9460354e-11   1.0000000e-06   2.3498686e+00   7.2745787e-01   1.1583051e-03   1.3380275e-06
   2.2130000e+03   2.8115333e-11   1.0000000e-06   1.1997933e+00   7.7663847e-01   3.4424514e-04   1.3376698e-06
   2.2140000e+03   3.8934705e-11   1.0000000e-06   9.1792045e-01   8.0165829e-01   5.9107092e-04   1.3370361e-06
   2.2150000e+03   6.4528683e-11   1.0000000e-06   8.1280438e-01   8.2632749e-01   8.2960092e-04   1.3361196e-06
   2.2160000e+03   5.4036395e-11   1.0000000e-06   1.4901512e+00   8.2060083e-01   1.0160150e-03   1.3350059e-06
   2.2170000e+03   4.7489972e-11   1.0000000e-06   6.6367249e-01   7.9070920e-01   1.6074565e-03   1.3333097e-06
   2.2180000e+03   1.3416441e-10   1.0000000e-06   6.1785128e-01   8.1577616e-01   2.7564222e-03   1.3303133e-06
   2.2190000e+03   5.0737278e-11   1.0000000e-06   9.1075176e-01  -3.8263091e-02   3.5221894e-04   1.3303313e-06
   2.2200000e+03   4.8036046e-11   1.0000000e-06   1.2972455e+00   3.5321823e-01   4.3452652e-04   1.3301272e-06
   2.2210000e+03   6.9544916e-11   1.0000000e-06   1.1386132e+00   5.4260916e-01   8.7888587e-04   1.3294933e-06
   2.2220000e+03   1.1790707e-10   1.0000000e-06   8.4161701e-01   6.6100115e-01   1.1558770e-03   1.3284780e-06
   2.2230000e+03   5.4673647e-11   1.0000000e-06   1.7291939e+00   7.0258313e-01   1.9523483e-04   1.3282958e-06
   2.2240000e+03   6.1361727e-11   1.0000000e-06   2.5943258e+00   7.8578754e-01   5.9038044e-04   1.3276796e-06
   2.2250000e+03   7.0881409e-11   1.0000000e-06   1.7482628e+00   8.0250336e-01   5.2223558e-04   1.3271233e-06
   2.2260000e+03   4.8585772e-11   1.0000000e-06   5.8655435e-01   8.2183714e-01   1.2879396e-03   1.3257189e-06
   2.2270000e+03   7.8280256e-11   1.0000000e-06   7.0733440e-01   8.6531340e-01   9.0715822e-04   1.3251986e-06
   2.2280000e+03   5.3506567e-11   1.0000000e-06   1.3853116e+00   8.7504924e-01   2.6564632e-04   1.3248906e-06
   2.2290000e+03   4.3505199e-11   1.0000000e-06   3.1376559e+00   9.0772787e-01   8.1393595e-05   1.3247927e-06
   2.2300000e+03   5.8773592e-11   1.0000000e-06   1.7724748e+00   9.3463942e-01   1.3904701e-03   1.3230712e-06
   2.2310000e+03   8.8423917e-11   1.0000000e-06   1.2458467e+00   9.4444977e-01   1.4877929e-03   1.3212122e-06
   2.2320000e+03   1.7002477e-10   1.0000000e-06   1.0986695e+00   9.4688388e-01   7.0205073e-03   1.3124327e-06
   2.2330000e+03   2.0093416e-10   1.0000000e-06   9.6783514e-01   9.4776244e-01   1.2712756e-02   1.2966306e-06
   2.2340000e+03   4.2320050e-10   1.0000000e-06   9.2795246e-01   9.4744173e-01   2.6857395e-02   1.2636859e-06
   2.2350000e+03   1.6398827e-10   1.0000000e-06   1.4362303e+00   9.3708294e-01   2.6024151e-03   1.2606047e-06
   2.2360000e+03   1.7667343e-10   1.0000000e-06   2.8226346e+00   9.4195629e-01   3.9141234e-03   1.2559580e-06
   2.2370000e+03   2.0432524e-10   1.0000000e-06   1.4615070e+00   9.4696116e-01   7.9486101e-03   1.2465085e-06
   2.2380000e+03   2.2513270e-10   1.0000000e-06   6.4026432e-01   9.4757968e-01   1.9270583e-02   1.2237708e-06
   2.2390000e+03   3.2944767e-10   1.0000000e-06   8.0733568e-01   9.4741496e-01   2.7800350e-02   1.1915883e-06
   2.2400000e+03   2.2867336e-10   1.0000000e-06   1.2836963e+00   9.4447269e-01   1.7326506e-02   1.1721083e-06
   2.2410000e+03   1.2433449e-10   1.0000000e-06   1.7034259e+00  -8.7158335e-01   1.8759776e-03   1.1740252e-06
   2.2420000e+03   1.2336073e-10   1.0000000e-06   1.2779961e+00   9.2601354e-01   2.6903097e-03   1.1711010e-06
   2.2430000e+03   1.2337956e-10   1.0000000e-06   7.0358863e-01   9.2993718e-01   5.2301818e-03   1.1654073e-06
   2.2440000e+03   3.3922691e-10   1.0000000e-06   7.0336119e-01   9.4482305e-01   2.3472111e-02   1.1589481e-06
   2.2450000e+03   1.6257588e-10   1.0000000e-06   2.4771979e+00   9.3440572e-01   6.0485179e-03   1.1524007e-06
   2.2460000e+03   9.3689585e-11   1.0000000e-06   1.2921429e+00   9.4412729e-01   4.8356270e-03   1.1471410e-06
   2.2470000e+03   9.3080406e-11   1.0000000e-06   9.3407581e-01   9.4908948e-01   5.2312502e-03   1.1414471e-06
   2.2480000e+03   2.3385570e-10   1.0000000e-06   6.9909183e-01   9.4972913e-01   7.4537897e-03   1.1333698e-06
   2.2490000e+03   2.0000251e-10   1.0000000e-06   1.7632098e+00   9.5013267e-01   1.1338251e-02   1.1211674e-06
   2.2500000e+03   2.1581700e-10   1.0000000e-06   6.7623914e-01   9.4991643e-01   1.5600021e-02   1.1045666e-06
   2.2510000e+03   2.2041807e-10   1.0000000e-06   6.2579920e-01   9.5039309e-01   3.0937958e-02   1.0883407e-06
   2.2520000e+03   2.1678127e-10   1.0000000e-06   1.0742095e+00   9.4351444e-01   6.3372054e-03   1.0818357e-06
   2.2530000e+03   1.5114070e-10   1.0000000e-06   1.3752056e+00   9.5039671e-01   4.7094385e-03   1.0769947e-06
   2.2540000e+03   8.7916533e-11   1.0000000e-06   2.9796155e+00  -9.2628164e-01   8.6966876e-04   1.0778623e-06
   2.2550000e+03   8.3176225e-11   1.0000000e-06   2.5807311e+00   9.0654969e-01   6.2928794e-04   1.0772475e-06
   2.2560000e+03   1.6485531e-10   1.0000000e-06   2.5367549e+00   9.5532872e-01   4.3943481e-03   1.0727261e-06
   2.2570000e+03   2.0393969e-10   1.0000000e-06   1.5904877e+00   9.5805396e-01   8.1317823e-03   1.0643717e-06
   2.2580000e+03   1.3571155e-10   1.0000000e-06   5.9415511e-01   9.5398996e-01   8.5672485e-03   1.0556761e-06
   2.2590000e+03   9.6108115e-11   1.0000000e-06   1.5325601e+00   9.6178706e-01   2.5582867e-03   1.0530788e-06
   2.2600000e+03   1.3089002e-10   1.0000000e-06   2.0556500e+00   9.6033295e-01   3.2521071e-03   1.0497904e-06
   2.2610000e+03   2.0421507e-10   1.0000000e-06   1.3350120e+00   9.6208578e-01   8.6627717e-03   1.0410440e-06
   2.2620000e+03   2.4806427e-10   1.0000000e-06   1.0238447e+00   9.6253039e-01   2.1841198e-02   1.0191770e-06
   2.2630000e+03   1.2858661e-10   1.0000000e-06   8.4665019e-01   9.6288135e-01   3.1453131e-02   9.8834846e-07
   2.2640000e+03   1.2496846e-10   1.0000000e-06   8.6425698e-01   9.6335957e-01   2.4223157e-02   9.6530611e-07
   2.2650000e+03   8.0814871e-10   1.0000000e-06   8.9402288e-01   9.6254921e-01   6.3942745e-02   9.0604795e-07
   2.2660000e+03   2.8996121e-10   1.0000000e-06   2.5350635e+00   9.5629833e-01   1.3783749e-02   8.9411245e-07
   2.2670000e+03   2.0479664e-10   1.0000000e-06   3.0910052e+00   9.5645716e-01   2.2512988e-02   8.7487952e-07
   2.2680000e+03   3.3889012e-10   1.0000000e-06   2.5271991e+00   9.5496375e-01   6.5449936e-02   8.2037348e-07
   2.2690000e+03   2.6571227e-10   1.0000000e-06   1.1198782e+00   9.4929227e-01   5.4737051e-02   7.7787380e-07
   2.2700000e+03   2.4316066e-10   1.0000000e-06   5.5137171e-01   9.4584900e-01   2.5196393e-02   7.5936218e-07
   2.2710000e+03   1.6129288e-10   1.0000000e-06   2.2595638e+00   9.4385833e-01   1.8026426e-02   7.4645579e-07
   2.2720000e+03   1.0792368e-10   1.0000000e-06   9.3801996e-01   9.2863644e-01   1.0448497e-02   7.3921870e-07
   2.2730000e+03   1.5319699e-10   1.0000000e-06   8.6079604e-01   6.5906118e-01   4.5374455e-03   7.3701242e-07
   2.2740000e+03   1.4777392e-10   1.0000000e-06   6.3656394e-01   8.2055332e-01   1.0814058e-02   7.3048674e-07
   2.2750000e+03   4.6362257e-10   1.0000000e-06   7.2032501e-01  -1.9344451e-01   2.6815562e-02   7.3096434e-07
   2.2760000e+03   1.7748887e-10   1.0000000e-06   2.4260733e+00   8.5542145e-01   9.8143767e-03   7.2483711e-07
   2.2770000e+03   7.1075671e-11   1.0000000e-06   1.9878724e+00   6.3400864e-01   3.3772511e-03   7.2328756e-07
   2.2780000e+03   6.9293058e-11   1.0000000e-06   1.5111870e+00  -1.1826700e-01   1.2467609e-03   7.2339476e-07
   2.2790000e+03   4.0039842e-11   1.0000000e-06   3.9109247e-01  -3.9576680e-01   1.2847678e-03   7.2376309e-07
   2.2800000e+03   4.2048775e-11   1.0000000e-06   6.4670660e-01  -2.8825909e-01   1.6016152e-03   7.2409809e-07
   2.2810000e+03   1.7477268e-10   1.0000000e-06   8.2542459e-01  -2.5460002e-01   3.5747705e-03   7.2476144e-07
   2.2820000e+03   4.8824936e-11   1.0000000e-06   1.3549682e+00   1.4558910e-01   7.1343259e-04   7.2468634e-07
   2.2830000e+03   3.6398512e-11   1.0000000e-06   2.7634553e+00   3.7513207e-01   5.2021531e-04   7.2454500e-07
   2.2840000e+03   2.9569894e-11   1.0000000e-06   4.1915540e-01   2.2926087e-01   8.3352493e-04   7.2440678e-07
   2.2850000e+03   3.6969602e-11   1.0000000e-06   6.8602587e-01   1.8673074e-01   1.5760829e-03   7.2419446e-07
   2.2860000e+03   6.4825894e-11   1.0000000e-06   7.7105144e-01   1.5349333e-01   2.4150941e-03   7.2392806e-07
   2.2870000e+03   7.9996991e-11   1.0000000e-06   1.0343044e+00   1.3047054e-01   3.6477143e-03   7.2358826e-07
   2.2880000e+03   3.1150194e-11   1.0000000e-06   1.2963361e+00   9.7439836e-02   2.1311621e-03   7.2343963e-07
   2.2890000e+03   3.2620393e-11   1.0000000e-06   9.3562871e-01   7.5646904e-02   1.0225496e-03   7.2338405e-07
   2.2900000e+03   4.2854167e-11   1.0000000e-06   5.3686391e-01   1.6974462e-01   2.2422003e-03   7.2311049e-07
   2.2910000e+03   1.8330362e-10   1.0000000e-06   7.2888168e-01   1.8226103e-01   1.0772113e-02   7.2173142e-07
   2.2920000e+03   1.1638948e-10   1.0000000e-06   1.1853511e+00   2.0131003e-01   6.9671157e-03   7.2073599e-07
   2.2930000e+03   9.5115666e-11   1.0000000e-06   2.3835105e+00   2.5367907e-01   1.5524325e-03   7.2045296e-07
   2.2940000e+03   5.9422949e-11   1.0000000e-06   3.7218058e-01   2.1646367e-01   1.0679486e-02   7.1882673e-07
   2.2950000e+03   5.2783918e-11   1.0000000e-06   4.1389654e-01   2.0419353e-01   5.6528743e-03   7.1841461e-07
   2.2960000e+03   3.2464318e-11   1.0000000e-06   1.3609260e+00  -8.7713528e-02   2.6467694e-04   7.1843132e-07
   2.2970000e+03   4.3687417e-11   1.0000000e-06   2.3781681e+00   2.7918593e-01   6.7823903e-04   7.1829543e-07
   2.2980000e+03   6.1938832e-11   1.0000000e-06   1.6189574e+00   2.7033740e-01   1.5312852e-03   7.1799887e-07
   2.2990000e+03   8.2060312e-11   1.0000000e-06   9.2757417e-01   2.8864986e-01   3.1557863e-03   7.1734811e-07
   2.3000000e+03   1.0003287e-10   1.0000000e-06   8.0932266e-01   3.1137056e-01   6.7229684e-03   7.1697361e-07
   2.3010000e+03   5.2038822e-11   1.0000000e-06   2.7436954e+00   2.9923779e-01   3.4903734e-03   7.1622875e-07
   2.3020000e+03   2.7865139e-11   1.0000000e-06   8.0553083e-01   3.3210427e-01   1.5769107e-03   7.1585445e-07
   2.3030000e+03   2.6791631e-11   1.0000000e-06   7.7395690e-01   3.6143180e-01   1.5002961e-03   7.1546698e-07
   2.3040000e+03   6.3580408e-11   1.0000000e-06   7.7275836e-01   3.6105513e-01   1.2782353e-03   7.1513729e-07
   2.3050000e+03   1.2978834e-10   1.0000000e-06   9.6270112e-01   4.1802057e-01   2.0486723e-03   7.1452609e-07
   2.3060000e+03   4.7371501e-11   1.0000000e-06   2.1679701e+00  -3.0448919e-01   9.1641685e-04   7.1472575e-07
   2.3070000e+03   3.5929371e-11   1.0000000e-06   2.9685056e+00   3.1761932e-02   4.3065917e-04   7.1471604e-07
   2.3080000e+03   4.3415947e-11   1.0000000e-06   1.9899500e+00   3.1177053e-01   7.8030994e-04   7.1454236e-07
   2.3090000e+03   5.7994336e-11   1.0000000e-06   9.9530795e-01   3.8375576e-01   1.5322767e-03   7.1412291e-07
   2.3100000e+03   1.0573909e-10   1.0000000e-06   7.9159298e-01   3.9750612e-01   3.2662112e-03   7.1319895e-07
   2.3110000e+03   6.0868354e-11   1.0000000e-06   1.4553905e+00   4.2351620e-01   2.0552133e-03   7.1257940e-07
   2.3120000e+03   3.7717370e-11   1.0000000e-06   1.8871354e+00   4.3082521e-01   5.3806571e-04   7.1241430e-07
   2.3130000e+03   2.9232053e-11   1.0000000e-06   8.1251701e-01   4.6881938e-01   1.0059237e-03   7.1207861e-07
   2.3140000e+03   3.2200816e-11   1.0000000e-06   5.6557367e-01   5.0892792e-01   1.1247404e-03   7.1167134e-07
   2.3150000e+03   8.6179276e-11   1.0000000e-06   9.3268459e-01   5.1756583e-01   3.1977154e-03   7.1049618e-07
   2.3160000e+03   1.2902060e-10   1.0000000e-06   9.5891240e-01   5.1670290e-01   2.6138758e-03   7.0953836e-07
   2.3170000e+03   3.4709989e-11   1.0000000e-06   2.3316029e+00  -5.0318850e-01   1.2818709e-03   7.0999647e-07
   2.3180000e+03   2.3140183e-11   1.0000000e-06   2.5066637e+00   3.4186275e-01   1.0815181e-04   7.0997022e-07
   2.3190000e+03   2.0321673e-11   1.0000000e-06   1.8252040e+00   5.6991010e-01   4.9370689e-04   7.0977051e-07
   2.3200000e+03   1.6648298e-11   1.0000000e-06   6.0360863e-01   6.6821003e-01   3.9472129e-04   7.0958334e-07
   2.3210000e+03   2.4352334e-11   1.0000000e-06   8.4701953e-01   7.0366313e-01   1.0289949e-03   7.0906974e-07
   2.3220000e+03   4.9143631e-11   1.0000000e-06   9.0264742e-01   7.2041233e-01   2.8928004e-03   7.0759347e-07
   2.3230000e+03   1.3931181e-10   1.0000000e-06   9.0039429e-01   7.2421371e-01   9.1432355e-03   7.0525427e-07
   2.3240000e+03   7.2089088e-11   1.0000000e-06   2.4821706e+00   7.2640927e-01   2.9537306e-03   7.0374252e-07
   2.3250000e+03   6.0478367e-11   1.0000000e-06   2.4730176e+00   7.2888595e-01   4.8069939e-03   7.0128061e-07
   2.3260000e+03   5.8206909e-11   1.0000000e-06   1.4409428e+00   7.3012437e-01   4.7080184e-03   6.9887364e-07
   2.3270000e+03   5.4673835e-11   1.0000000e-06   5.0228195e-01   7.4279750e-01   4.6905371e-03   6.9644214e-07
   2.3280000e+03   1.4454912e-10   1.0000000e-06   8.0278616e-01   7.4945311e-01   7.4442248e-03   6.9256513e-07
   2.3290000e+03   4.0003587e-11   1.0000000e-06   1.6729288e+00  -7.0482014e-01   1.8014270e-03   6.9344503e-07
   2.3300000e+03   2.9859922e-11   1.0000000e-06   2.4679762e+00  -6.3748980e-01   4.4824800e-04   6.9364323e-07
   2.3310000e+03   4.9114346e-11   1.0000000e-06   8.7970145e-01   7.7789520e-01   2.3414774e-03   6.9238056e-07
   2.3320000e+03   4.6520719e-11   1.0000000e-06   7.4253876e-01   7.8695598e-01   2.7577793e-03   6.9087892e-07
   2.3330000e+03   5.0919262e-11   1.0000000e-06   1.8813294e+00   7.7900572e-01   4.1843650e-03   6.8862929e-07
   2.3340000e+03   9.9708683e-11   1.0000000e-06   5.4142477e-01   7.8403804e-01   3.1475596e-02   6.8438905e-07
   2.3350000e+03   3.8526856e-11   1.0000000e-06   1.2071065e+00   7.7702889e-01   1.1534027e-02   6.7827357e-07
   2.3360000e+03   2.8991565e-11   1.0000000e-06   1.1793712e+00   7.8504102e-01   2.6785657e-03   6.7684824e-07
   2.3370000e+03   1.1777588e-10   1.0000000e-06   5.8904268e-01   8.0243323e-01   3.3033994e-03   6.7505540e-07
   2.3380000e+03   2.5150491e-11   1.0000000e-06   1.2132973e+00  -7.6642966e-01   1.6081721e-03   6.7588780e-07
   2.3390000e+03   2.2517963e-11   1.0000000e-06   2.5892681e+00  -7.4320100e-01   1.2846851e-03   6.7653337e-07
   2.3400000e+03   2.7024993e-11   1.0000000e-06   1.3424161e+00  -7.1211374e-01   3.6454577e-03   6.7829185e-07
   2.3410000e+03   2.1770668e-11   1.0000000e-06   6.3118287e-01  -6.4661748e-01   3.0425959e-03   6.7962814e-07
   2.3420000e+03   1.4222101e-10   1.0000000e-06   7.0261724e-01  -4.8525456e-01   1.0897218e-02   6.8143274e-07
   2.3430000e+03   4.9745202e-11   1.0000000e-06   2.1078114e+00  -3.7006778e-01   3.3502140e-03   6.8228088e-07
   2.3440000e+03   2.5554296e-11   1.0000000e-06   1.8175865e+00   6.1298596e-01   2.0415931e-03   6.8142792e-07
   2.3450000e+03   4.3928684e-11   1.0000000e-06   1.1463519e+00   6.9918128e-01   3.4724164e-03   6.7977562e-07
   2.3460000e+03   1.5515027e-10   1.0000000e-06   5.0551618e-01   8.7405750e-01   7.2834289e-03   6.7545236e-07
   2.3470000e+03   1.1910146e-10   1.0000000e-06   2.1632988e+00   8.7164623e-01   7.8814695e-03   6.7081718e-07
   2.3480000e+03   7.6747423e-11   1.0000000e-06   7.5772428e-01   8.7397226e-01   1.8149078e-02   6.6020333e-07
   2.3490000e+03   5.8264369e-11   1.0000000e-06   6.1303951e-01   8.7124909e-01   1.8015442e-02   6.4986704e-07
   2.3500000e+03   6.4273282e-11   1.0000000e-06   6.2868242e-01   8.7218183e-01   1.2562886e-02   6.4275878e-07
   2.3510000e+03   7.9688607e-11   1.0000000e-06   8.2974089e-01   8.7470466e-01   8.9028867e-03   6.3775939e-07
   2.3520000e+03   1.1381059e-10   1.0000000e-06   1.0115982e+00   8.7529369e-01   9.6315518e-03   6.3238978e-07
   2.3530000e+03   1.1705365e-10   1.0000000e-06   1.9970962e+00   8.7350930e-01   9.1255933e-03   6.2735510e-07
   2.3540000e+03   1.1903414e-10   1.0000000e-06   4.9772167e-01   8.7175706e-01   3.7081443e-02   6.0718220e-07
   2.3550000e+03   4.1871705e-10   1.0000000e-06   7.3117555e-01   8.6630656e-01   5.9855071e-02   5.7598423e-07
   2.3560000e+03   2.1199072e-10   1.0000000e-06   1.2976423e+00  -7.7407480e-01   3.0480519e-03   5.7734429e-07
   2.3570000e+03   7.9834338e-11   1.0000000e-06   2.9890479e+00  -8.4724286e-01   7.9694821e-03   5.8124771e-07
   2.3580000e+03   5.4618033e-11   1.0000000e-06   2.4926007e+00   8.5643293e-01   4.2856497e-03   5.7911574e-07
   2.3590000e+03   6.8502585e-11   1.0000000e-06   1.8140600e+00   8.5590822e-01   1.3666690e-02   5.7235621e-07
   2.3600000e+03   7.0281807e-11   1.0000000e-06   8.9271276e-01   8.5559929e-01   1.1019127e-02   5.6696946e-07
   2.3610000e+03   7.4038149e-11   1.0000000e-06   7.7456635e-01   8.5668912e-01   3.0181899e-02   5.5238014e-07
   2.3620000e+03   1.0734971e-10   1.0000000e-06   8.9885708e-01   8.5260667e-01   6.4044294e-02   5.4861470e-07
   2.3630000e+03   7.7356168e-11   1.0000000e-06   2.9509543e+00   8.5021080e-01   1.8574553e-02   5.3997746e-07
   2.3640000e+03   5.8703954e-11   1.0000000e-06   6.3480595e-01   8.4780263e-01   3.3955353e-02   5.2452303e-07
   2.3650000e+03   5.9848536e-11   1.0000000e-06   5.5998868e-01   8.4111339e-01   2.7453464e-02   5.1247020e-07
   2.3660000e+03   2.9012149e-10   1.0000000e-06   7.4527425e-01   8.0988297e-01   1.4174018e-02   5.0953326e-07
   2.3670000e+03   1.0922144e-10   1.0000000e-06   2.4791945e+00   8.3241283e-01   1.5511180e-02   5.0297338e-07
   2.3680000e+03   6.0411765e-11   1.0000000e-06   2.6395037e+00   7.3290128e-01   2.4859689e-03   5.0205770e-07
   2.3690000e+03   7.3843196e-11   1.0000000e-06   1.8111925e+00  -2.6170727e-01   2.3618428e-03   5.0236933e-07
   2.3700000e+03   9.1086247e-11   1.0000000e-06   7.7192387e-01  -6.2559671e-01   5.0697764e-03   5.0396658e-07
   2.3710000e+03   2.1085558e-10   1.0000000e-06   4.9766553e-01  -3.8022770e-01   7.8410675e-03   5.0548232e-07
   2.3720000e+03   4.5411709e-11   1.0000000e-06   1.3369160e+00  -6.8860702e-01   2.4752286e-03   5.0634470e-07
   2.3730000e+03   2.0992007e-11   1.0000000e-06   2.3204241e+00   5.8434700e-01   1.3372953e-03   5.0594932e-07
   2.3740000e+03   1.6379092e-11   1.0000000e-06   1.0076004e+00   7.9810933e-01   9.7146126e-04   5.0555713e-07
   2.3750000e+03   2.2997213e-11   1.0000000e-06   5.5275028e-01   8.5954807e-01   2.7770441e-03   5.0435087e-07
   2.3760000e+03   6.3121477e-11   1.0000000e-06   7.0924051e-01   8.5298924e-01   6.7701188e-03   5.0144150e-07
   2.3770000e+03   5.6703024e-11   1.0000000e-06   8.5916674e-01   8.6058640e-01   6.8960396e-03   4.9846873e-07
   2.3780000e+03   1.4715706e-10   1.0000000e-06   9.4662354e-01   8.5277478e-01   9.7379036e-03   4.9433583e-07
   2.3790000e+03   5.7022562e-11   1.0000000e-06   2.4681452e+00  -2.2822960e-01   3.0540497e-04   4.9437031e-07
   2.3800000e+03   4.1278297e-11   1.0000000e-06   3.2589395e+00   8.4700442e-01   1.3398022e-03   4.9380941e-07
   2.3810000e+03   6.0931418e-11   1.0000000e-06   2.5420745e+00   8.5208887e-01   6.0962986e-03   4.9124680e-07
   2.3820000e+03   4.8599292e-11   1.0000000e-06   1.1629747e+00   8.5761880e-01   4.2052205e-03   4.8947629e-07
   2.3830000e+03   2.6117605e-11   1.0000000e-06   4.8850472e-01   8.7389003e-01   3.6935297e-03   4.8789718e-07
   2.3840000e+03   3.8411796e-11   1.0000000e-06   1.5018872e+00   8.7597906e-01   3.2327259e-03   4.8651614e-07
   2.3850000e+03   1.5556902e-10   1.0000000e-06   6.5143056e-01   7.9721600e-01   4.7720202e-03   4.8466730e-07
   2.3860000e+03   8.4308168e-11   1.0000000e-06   1.9699482e+00   8.5444255e-01   3.3201400e-03   4.8329309e-07
   2.3870000e+03   5.0126303e-11   1.0000000e-06   2.1529709e+00   7.1842066e-01   4.0126685e-03   4.8190175e-07
   2.3880000e+03   5.8731883e-11   1.0000000e-06   1.6973425e+00   6.5241988e-01   3.6849420e-03   4.8074508e-07
   2.3890000e+03   5.7424774e-11   1.0000000e-06   4.7068713e-01   1.7551984e-01   1.9308338e-03   4.8058302e-07
   2.3900000e+03   7.7618140e-11   1.0000000e-06   6.8727000e-01   7.0387268e-01   6.5970940e-03   4.7946855e-07
   2.3910000e+03   2.3970043e-11   1.0000000e-06   2.2839788e+00  -7.4604616e-01   1.8190741e-03   4.8011959e-07
   2.3920000e+03   1.9540807e-11   1.0000000e-06   2.0858816e+00  -1.3983225e-01   1.9342072e-04   4.8013258e-07
   2.3930000e+03   5.1081559e-11   1.0000000e-06   2.4941620e+00   6.2839927e-01   1.3877223e-03   4.7971417e-07
   2.3940000e+03   6.8695310e-11   1.0000000e-06   1.8167893e+00   7.2664899e-01   2.3698797e-03   4.7888870e-07
   2.3950000e+03   4.9185940e-11   1.0000000e-06   5.7847510e-01   6.8323217e-01   4.9577054e-03   4.7726973e-07
   2.3960000e+03   1.4533436e-10   1.0000000e-06   6.0009883e-01   7.1768144e-01   7.6280407e-03   4.7466369e-07
   2.3970000e+03   5.8427277e-11   1.0000000e-06   1.1874272e+00   7.1103866e-01   2.0848283e-03   4.7396056e-07
   2.3980000e+03   5.0377134e-11   1.0000000e-06   3.0121939e+00  -4.0639041e-01   6.5709548e-04   4.7408721e-07
   2.3990000e+03   4.9505702e-11   1.0000000e-06   3.3881723e-01   7.4110475e-01   6.7365952e-03   4.7172519e-07
   2.4000000e+03   4.2190473e-11   1.0000000e-06   6.8105515e-01   7.3824666e-01   4.5153748e-03   4.7015491e-07
   2.4010000e+03   9.6419903e-11   1.0000000e-06   8.7170649e-01   7.4410110e-01   1.1670792e-02   4.6608638e-07
   2.4020000e+03   1.2925742e-10   1.0000000e-06   1.0274965e+00   7.3822130e-01   1.8826403e-02   4.5964680e-07
   2.4030000e+03   3.1133978e-11   1.0000000e-06   1.4433446e+00  -7.0918537e-01   3.5241635e-03   4.6079701e-07
   2.4040000e+03   2.6765427e-11   1.0000000e-06   2.2097102e+00  -6.0294754e-01   8.6090262e-04   4.6103630e-07
   2.4050000e+03   1.7372455e-11   1.0000000e-06   6.6140615e-01   7.3673355e-01   1.3000643e-03   4.6059490e-07
   2.4060000e+03   2.6964121e-11   1.0000000e-06   5.7528171e-01   7.7274693e-01   3.3429788e-03   4.5940610e-07
   2.4070000e+03   5.4871262e-11   1.0000000e-06   8.4142759e-01   7.7998928e-01   7.2508998e-03   4.5681263e-07
   2.4080000e+03   5.3204121e-11   1.0000000e-06   1.3754186e+00   7.8006213e-01   1.2318446e-02   4.5243674e-07
   2.4090000e+03   7.3208790e-11   1.0000000e-06   7.1634706e-01   7.7799888e-01   2.8708670e-02   4.4240670e-07
   2.4100000e+03   1.1945612e-10   1.0000000e-06   5.1474884e-01   7.6951254e-01   3.5991650e-02   4.3027397e-07
   2.4110000e+03   1.2331159e-10   1.0000000e-06   8.9919447e-01   3.0587428e-01   1.2304979e-03   4.3011232e-07
   2.4120000e+03   5.9100166e-11   1.0000000e-06   1.4461950e+00  -7.4095699e-01   6.2439625e-03   4.3210600e-07
   2.4130000e+03   3.7834177e-11   1.0000000e-06   3.1274919e+00   7.5923972e-01   3.4664694e-03   4.3096985e-07
   2.4140000e+03   3.5467082e-11   1.0000000e-06   2.2518002e+00   7.6496126e-01   5.4400478e-03   4.2917906e-07
   2.4150000e+03   6.1234643e-11   1.0000000e-06   1.9829183e+00   7.6743029e-01   1.0710984e-02   4.2566144e-07
   2.4160000e+03   8.1002083e-11   1.0000000e-06   9.2591622e-01   7.6591593e-01   9.5480301e-03   4.2255666e-07
   2.4170000e+03   7.5665631e-11   1.0000000e-06   6.0637067e-01   7.6297848e-01   2.5650323e-02   4.1843647e-07
   2.4180000e+03   2.2446899e-11   1.0000000e-06   2.2256800e+00  -7.3548373e-01   4.5145723e-03   4.1982780e-07
   2.4190000e+03   2.3331004e-11   1.0000000e-06   2.2218440e+00  -7.0860040e-01   1.1166854e-03   4.2016013e-07
   2.4200000e+03   3.5533647e-11   1.0000000e-06   1.3633597e+00  -5.9690809e-01   1.6925643e-03   4.2058501e-07
   2.4210000e+03   4.6916133e-11   1.0000000e-06   1.1068214e+00  -5.0252543e-01   2.8675108e-03   4.2119236e-07
   2.4220000e+03   6.0955217e-11   1.0000000e-06   8.8879786e-01  -5.2802951e-01   5.7729981e-03   4.2248133e-07
   2.4230000e+03   1.2227722e-10   1.0000000e-06   8.0280509e-01  -5.4516799e-01   1.5846319e-02   4.2431550e-07
   2.4240000e+03   3.5386923e-11   1.0000000e-06   2.4905498e+00  -5.1533197e-01   1.0968411e-03   4.2455553e-07
   2.4250000e+03   3.4021846e-11   1.0000000e-06   2.8819502e+00  -5.3580867e-01   1.0024558e-03   4.2478372e-07
   2.4260000e+03   5.0454261e-11   1.0000000e-06   1.9916988e+00  -5.3943891e-01   3.8447578e-03   4.2566695e-07
   2.4270000e+03   5.2228747e-11   1.0000000e-06   1.0328154e+00  -5.2795827e-01   4.8953666e-03   4.2677077e-07
   2.4280000e+03   3.3046059e-11   1.0000000e-06   6.6733466e-01  -4.9935597e-01   6.0327985e-03   4.2709255e-07
   2.4290000e+03   1.6482702e-11   1.0000000e-06   2.3025010e+00  -5.0267385e-01   1.6639157e-03   4.2745021e-07
   2.4300000e+03   1.1220350e-11   1.0000000e-06   8.3161861e-01  -3.4484430e-01   5.0226204e-04   4.2752430e-07
   2.4310000e+03   1.2417769e-11   1.0000000e-06   6.5669812e-01  -2.6374635e-01   7.7850843e-04   4.2761220e-07
   2.4320000e+03   4.8205813e-11   1.0000000e-06   8.9047245e-01  -1.4625914e-01   1.2124785e-03   4.2768834e-07
   2.4330000e+03   2.3202674e-11   1.0000000e-06   2.4301621e+00  -4.8624378e-02   3.6057856e-04   4.2769587e-07
   2.4340000e+03   2.1418092e-11   1.0000000e-06   2.9640163e+00   3.0227510e-02   9.5064283e-04   4.2768377e-07
   2.4350000e+03   3.6230407e-11   1.0000000e-06   2.2623744e+00  -4.0172772e-03   2.1214915e-03   4.2768838e-07
   2.4360000e+03   2.9516128e-11   1.0000000e-06   8.9832271e-01   1.3106939e-02   2.2932356e-03   4.2767665e-07
   2.4370000e+03   1.9236076e-11   1.0000000e-06   6.3969990e-01   9.3424675e-02   2.3784607e-03   4.2758281e-07
   2.4380000e+03   3.3642897e-11   1.0000000e-06   2.0384898e+00   1.2182774e-01   3.2316422e-03   4.2741667e-07
   2.4390000e+03   4.2955717e-11   1.0000000e-06   7.6771354e-01   1.4888168e-01   7.0374529e-03   4.2697921e-07
   2.4400000e+03   1.2780648e-10   1.0000000e-06   6.7334476e-01   1.7150053e-01   1.3599639e-02   4.2602176e-07
   2.4410000e+03   8.7324930e-11   1.0000000e-06   9.2890423e-01   1.2774979e-01   6.6818075e-03   4.2566747e-07
   2.4420000e+03   1.9927319e-11   1.0000000e-06   2.9527267e+00  -1.3061121e-01   5.9527289e-03   4.2600583e-07
   2.4430000e+03   1.5349983e-11   1.0000000e-06   2.4341241e+00   2.2028045e-01   2.9849482e-04   4.2597783e-07
   2.4440000e+03   1.8992108e-11   1.0000000e-06   1.6655215e+00   2.1123222e-01   1.4987044e-03   4.2584344e-07
   2.4450000e+03   2.2747275e-11   1.0000000e-06   1.1037543e+00   3.9752536e-01   4.5132059e-04   4.2576707e-07
   2.4460000e+03   2.0086702e-11   1.0000000e-06   8.7531557e-01   4.3682552e-01   1.0975284e-03   4.2556316e-07
   2.4470000e+03   4.6400580e-11   1.0000000e-06   8.0971501e-01   4.6596506e-01   1.6418812e-03   4.2540048e-07
   2.4480000e+03   1.2417638e-11   1.0000000e-06   2.1076456e+00   4.2781421e-01   4.0155809e-04   4.2532743e-07
   2.4490000e+03   1.1708378e-11   1.0000000e-06   2.8182039e+00   3.9324302e-01   1.1642862e-04   4.2530795e-07
   2.4500000e+03   1.6561096e-11   1.0000000e-06   1.8560526e+00   4.8152678e-01   3.6364406e-04   4.2523350e-07
   2.4510000e+03   2.2902953e-11   1.0000000e-06   9.9752992e-01   5.2389007e-01   5.8214700e-04   4.2510387e-07
   2.4520000e+03   2.9102673e-11   1.0000000e-06   8.9394055e-01   5.3202024e-01   1.4560639e-03   4.2477488e-07
   2.4530000e+03   2.9113975e-11   1.0000000e-06   1.2603510e+00   5.4895391e-01   1.3479490e-03   4.2446083e-07
   2.4540000e+03   2.7275919e-11   1.0000000e-06   1.3855359e+00   5.5435058e-01   2.3065375e-03   4.2391889e-07
   2.4550000e+03   4.5929325e-11   1.0000000e-06   5.2220019e-01   5.6940209e-01   3.6952595e-03   4.2302889e-07
   2.4560000e+03   2.1548595e-11   1.0000000e-06   8.1324902e-01  -4.9740894e-01   9.0057667e-04   4.2321851e-07
   2.4570000e+03   8.9197888e-12   1.0000000e-06   2.0085342e+00  -5.0814135e-01   4.7147390e-04   4.2331994e-07
   2.4580000e+03   9.1442790e-12   1.0000000e-06   2.4960616e+00   7.1073245e-01   1.2819908e-04   4.2328137e-07
   2.4590000e+03   1.8670883e-11   1.0000000e-06   9.9509284e-01   7.3895548e-01   1.4196233e-03   4.2283753e-07
   2.4600000e+03   1.9254472e-11   1.0000000e-06   5.5236323e-01   7.5352010e-01   1.3663253e-03   4.2240236e-07
   2.4610000e+03   4.8228985e-11   1.0000000e-06   8.7122048e-01   7.8465965e-01   4.5979408e-03   4.2164082e-07
   2.4620000e+03   3.0339971e-11   1.0000000e-06   1.1579930e+00   7.7774868e-01   1.5144613e-03   4.2114437e-07
   2.4630000e+03   1.6304055e-11   1.0000000e-06   2.4716969e+00   5.8177867e-01   1.1680415e-04   4.2111575e-07
   2.4640000e+03   1.4245244e-11   1.0000000e-06   1.9431742e+00   8.2485642e-01   8.5093231e-04   4.2082022e-07
   2.4650000e+03   1.8930666e-11   1.0000000e-06   1.5785671e+00   8.5293282e-01   5.0531122e-04   4.2063887e-07
   2.4660000e+03   3.6573614e-11   1.0000000e-06   1.2755860e+00   8.5934987e-01   2.5222379e-03   4.1972749e-07
   2.4670000e+03   4.2601545e-11   1.0000000e-06   1.0027604e+00   8.6273965e-01   4.2436393e-03   4.1819177e-07
   2.4680000e+03   9.3135268e-11   1.0000000e-06   8.1762594e-01   8.6521599e-01   1.2315066e-02   4.1596582e-07
   2.4690000e+03   4.0428798e-11   1.0000000e-06   1.9546887e+00   8.6438605e-01   6.5983144e-03   4.1359566e-07
   2.4700000e+03   2.8174475e-11   1.0000000e-06   1.7192145e+00   8.6732195e-01   3.4213889e-03   4.1236894e-07
   2.4710000e+03   2.8350028e-11   1.0000000e-06   1.1714093e+00   8.7157892e-01   3.5595726e-03   4.1109022e-07
   2.4720000e+03   3.3117177e-11   1.0000000e-06   6.0742436e-01   8.8065883e-01   3.8313187e-03   4.0970384e-07
   2.4730000e+03   7.5110059e-11   1.0000000e-06   8.0922190e-01   8.8387850e-01   1.2310720e-02   4.0525265e-07
   2.4740000e+03   5.1597555e-11   1.0000000e-06   1.4248204e+00   8.8222522e-01   9.1978024e-03   4.0196804e-07
   2.4750000e+03   4.4314704e-11   1.0000000e-06   1.6891296e+00   8.7876996e-01   4.0708941e-03   4.0053081e-07
   2.4760000e+03   5.8620118e-11   1.0000000e-06   4.5489184e-01   8.8391453e-01   2.3535782e-02   3.9222310e-07
   2.4770000e+03   1.7944512e-10   1.0000000e-06   5.6367106e-01   8.7915436e-01   5.0944173e-02   3.7477727e-07
   2.4780000e+03   1.9554228e-10   1.0000000e-06   1.0266774e+00   8.6684106e-01   1.8225524e-02   3.6887202e-07
   2.4790000e+03   7.0539124e-11   1.0000000e-06   2.3965509e+00  -7.0086105e-01   1.2860702e-03   3.6920466e-07
   2.4800000e+03   5.2106384e-11   1.0000000e-06   2.5240943e+00   8.6409995e-01   1.8190017e-02   3.6341723e-07
   2.4810000e+03   5.2786309e-11   1.0000000e-06   1.4351154e+00   8.6030988e-01   2.1047147e-02   3.5685811e-07
   2.4820000e+03   4.2657942e-11   1.0000000e-06   5.6014696e-01   8.5929898e-01   1.4781828e-02   3.5233563e-07
   2.4830000e+03   6.8018566e-11   1.0000000e-06   7.9270279e-01   8.5670384e-01   3.0677077e-02   3.4312113e-07
   2.4840000e+03   1.2194873e-10   1.0000000e-06   9.7380426e-01   8.4926256e-01   3.0476860e-02   3.3428577e-07
   2.4850000e+03   4.1246503e-11   1.0000000e-06   1.5240062e+00   7.5687963e-01   1.6084743e-03   3.3387899e-07
   2.4860000e+03   3.2849559e-11   1.0000000e-06   2.3391447e+00   4.5599143e-01   1.0866177e-03   3.3371371e-07
   2.4870000e+03   1.7359269e-11   1.0000000e-06   8.1461405e-01  -6.0896967e-01   8.3199851e-04   3.3388287e-07
   2.4880000e+03   1.7511923e-11   1.0000000e-06   1.0930596e+00  -6.3744130e-01   9.0684178e-04   3.3407595e-07
   2.4890000e+03   2.5495367e-11   1.0000000e-06   7.2848033e-01  -6.2831228e-01   2.3146177e-03   3.3456234e-07
   2.4900000e+03   2.6901211e-11   1.0000000e-06   7.6408085e-01  -5.4574547e-01   2.1957062e-03   3.3476293e-07
   2.4910000e+03   1.3383494e-11   1.0000000e-06   1.8947579e+00   4.6631172e-01   1.6842874e-04   3.3473665e-07
   2.4920000e+03   1.4631494e-11   1.0000000e-06   2.3255260e+00   1.2853480e-01   2.6170858e-04   3.3472540e-07
   2.4930000e+03   1.8510819e-11   1.0000000e-06   1.6822948e+00   2.5725906e-01   3.3109503e-04   3.3469690e-07
   2.4940000e+03   2.2426455e-11   1.0000000e-06   7.0314899e-01   3.0298664e-01   9.3094844e-04   3.3460263e-07
   2.4950000e+03   4.4658982e-11   1.0000000e-06   7.3916626e-01   3.1705252e-01   1.7274888e-03   3.3441981e-07
   2.4960000e+03   2.0749082e-11   1.0000000e-06   1.9937484e+00   3.4215296e-01   6.0347762e-04   3.3435082e-07
   2.4970000e+03   2.2026811e-11   1.0000000e-06   2.2016961e+00   3.4550558e-01   1.3660197e-03   3.3419329e-07
   2.4980000e+03   3.5694402e-11   1.0000000e-06   1.4264937e+00   3.4793647e-01   3.0583537e-03   3.3383904e-07
   2.4990000e+03   6.3553260e-11   1.0000000e-06   6.2250851e-01   3.5437925e-01   4.1261665e-03   3.3335338e-07
   2.5000000e+03   6.4244902e-11   1.0000000e-06   8.2641661e-01   3.5498044e-01   6.7853158e-03   3.3255717e-07
   2.5010000e+03   1.6357947e-11   1.0000000e-06   1.8390668e+00  -3.3507236e-01   2.6961794e-03   3.3285868e-07
   2.5020000e+03   1.5045673e-11   1.0000000e-06   1.9541832e+00  -2.1795301e-01   2.8234966e-04   3.3287918e-07
   2.5030000e+03   2.1580276e-11   1.0000000e-06   6.5079372e-01   4.1845980e-01   1.1538255e-03   3.3271864e-07
   2.5040000e+03   2.8551594e-11   1.0000000e-06   7.0812634e-01   4.3042635e-01   3.0293002e-03   3.3228606e-07
   2.5050000e+03   7.8792088e-11   1.0000000e-06   8.5523555e-01   4.3690985e-01   6.9338713e-03   3.3128589e-07
   2.5060000e+03   4.5513657e-11   1.0000000e-06   1.2076245e+00   4.3312028e-01   7.3299587e-03   3.3024139e-07
   2.5070000e+03   2.6956406e-11   1.0000000e-06   2.0534029e+00  -3.0008367e-01   6.4723108e-04   3.3030559e-07
   2.5080000e+03   1.8762974e-11   1.0000000e-06   1.1120175e+00   4.4259524e-01   1.8149945e-03   3.3004069e-07
   2.5090000e+03   1.9890615e-11   1.0000000e-06   6.2520325e-01   4.6728426e-01   1.5458446e-03   3.2980260e-07
   2.5100000e+03   8.0275106e-11   1.0000000e-06   7.7898960e-01   4.7181553e-01   1.1199444e-02   3.2893528e-07
   2.5110000e+03   2.5931150e-11   1.0000000e-06   1.7503464e+00   4.6735072e-01   5.8565465e-03   3.2803938e-07
   2.5120000e+03   1.5910257e-11   1.0000000e-06   1.8173052e+00   4.7649174e-01   5.8227027e-04   3.2794841e-07
   2.5130000e+03   9.2047704e-12   1.0000000e-06   7.7255708e-01   5.0566357e-01   1.3252212e-03   3.2772886e-07
   2.5140000e+03   9.5727621e-12   1.0000000e-06   5.5885794e-01   5.7262990e-01   7.2854214e-04   3.2759220e-07
   2.5150000e+03   2.2805500e-11   1.0000000e-06   9.6189725e-01   5.9877794e-01   2.0690519e-03   3.2718679e-07
   2.5160000e+03   1.2629712e-11   1.0000000e-06   9.6681276e-01   6.2005265e-01   1.6511409e-03   3.2701937e-07
   2.5170000e+03   9.1207136e-12   1.0000000e-06   2.4924404e+00  -3.1988878e-01   1.3322699e-04   3.2703331e-07
   2.5180000e+03   1.1848648e-11   1.0000000e-06   1.5847138e+00   4.8397410e-01   3.0332760e-04   3.2698532e-07
   2.5190000e+03   1.9157703e-11   1.0000000e-06   1.4586485e+00   6.5686857e-01   6.2010759e-04   3.2685216e-07
   2.5200000e+03   3.0882849e-11   1.0000000e-06   1.0895001e+00   6.8539742e-01   1.8465346e-03   3.2643879e-07
   2.5210000e+03   4.2237499e-11   1.0000000e-06   8.9688826e-01   6.8034477e-01   3.8430169e-03   3.2558659e-07
   2.5220000e+03   3.6531378e-11   1.0000000e-06   1.2874420e+00   6.8656262e-01   3.8435890e-03   3.2472868e-07
   2.5230000e+03   2.5420501e-11   1.0000000e-06   1.4102076e+00   6.8456034e-01   2.1192368e-03   3.2425797e-07
   2.5240000e+03   2.1936967e-11   1.0000000e-06   8.2556539e-01   6.9049619e-01   3.8109207e-03   3.2340595e-07
   2.5250000e+03   2.5932737e-11   1.0000000e-06   6.6924963e-01   7.0052032e-01   4.3962150e-03   3.2241157e-07
   2.5260000e+03   4.6978402e-11   1.0000000e-06   8.8268000e-01   7.0393672e-01   6.5699801e-03   3.2092399e-07
   2.5270000e+03   4.6601198e-11   1.0000000e-06   1.0486655e+00   6.9993726e-01   2.8564627e-03   3.2028302e-07
   2.5280000e+03   1.6767091e-11   1.0000000e-06   2.3712755e+00  -6.9136672e-01   1.8069667e-03   3.2068342e-07
   2.5290000e+03   1.4171433e-11   1.0000000e-06   2.2858407e+00  -4.4834246e-01   2.2496870e-04   3.2071577e-07
   2.5300000e+03   2.1504880e-11   1.0000000e-06   2.1424602e+00   5.3739365e-01   6.3803107e-04   3.2060585e-07
   2.5310000e+03   2.4305598e-11   1.0000000e-06   9.4460939e-01   7.0778498e-01   1.2745363e-03   3.2031676e-07
   2.5320000e+03   5.9241714e-11   1.0000000e-06   6.3394030e-01   7.2542151e-01   5.4196311e-03   3.1905967e-07
   2.5330000e+03   5.6752078e-11   1.0000000e-06   9.2140008e-01   7.2320199e-01   6.9874884e-03   3.1745108e-07
   2.5340000e+03   1.8228396e-11   1.0000000e-06   1.9908747e+00  -6.6097986e-01   1.1599390e-03   3.1769459e-07
   2.5350000e+03   1.5569941e-11   1.0000000e-06   2.2021513e+00   5.2432906e-01   3.0873083e-04   3.1764317e-07
   2.5360000e+03   1.2888835e-11   1.0000000e-06   9.8167410e-01   7.5252146e-01   1.0344504e-03   3.1739598e-07
   2.5370000e+03   1.6956062e-11   1.0000000e-06   6.0781049e-01   7.7225366e-01   2.1856694e-03   3.1686055e-07
   2.5380000e+03   3.9794680e-11   1.0000000e-06   8.4839600e-01   7.8741112e-01   4.4918012e-03   3.1630051e-07
   2.5390000e+03   1.6394000e-11   1.0000000e-06   2.3875219e+00   7.7942824e-01   2.4522607e-03   3.1569632e-07
   2.5400000e+03   1.2089369e-11   1.0000000e-06   1.7934960e+00   7.9471934e-01   1.3947880e-03   3.1534649e-07
   2.5410000e+03   1.1120174e-11   1.0000000e-06   9.0244994e-01   8.1664022e-01   1.2919006e-03   3.1501388e-07
   2.5420000e+03   2.9752729e-11   1.0000000e-06   5.9644131e-01   7.5972697e-01   1.0356337e-03   3.1476610e-07
   2.5430000e+03   1.6702531e-11   1.0000000e-06   1.2720174e+00   8.1675742e-01   1.2422021e-03   3.1444683e-07
   2.5440000e+03   1.4248671e-11   1.0000000e-06   1.7882124e+00  -2.4308374e-01   3.6583682e-04   3.1447481e-07
   2.5450000e+03   1.3784589e-11   1.0000000e-06   3.5955557e-01   6.6017470e-01   1.3603822e-03   3.1419255e-07
   2.5460000e+03   3.3794478e-11   1.0000000e-06   5.4183771e-01   7.8850830e-01   2.9566473e-03   3.1346058e-07
   2.5470000e+03   2.5759818e-11   1.0000000e-06   1.0658118e+00   8.7460352e-01   1.3279424e-03   3.1309659e-07
   2.5480000e+03   2.2188288e-11   1.0000000e-06   2.3425610e+00   8.7721287e-01   1.5427065e-03   3.1267296e-07
   2.5490000e+03   2.7509160e-11   1.0000000e-06   9.0662019e-01   8.8284575e-01   4.4233614e-03   3.1145261e-07
   2.5500000e+03   4.2028142e-11   1.0000000e-06   5.8592768e-01   8.8830661e-01   6.9711003e-03   3.0952555e-07
   2.5510000e+03   3.1248297e-11   1.0000000e-06   1.5945602e+00   8.8535590e-01   6.1105875e-03   3.0785226e-07
   2.5520000e+03   2.4839797e-11   1.0000000e-06   1.0239037e+00   8.8420694e-01   6.3139316e-03   3.0613492e-07
   2.5530000e+03   2.2717833e-11   1.0000000e-06   6.5527141e-01   8.8779486e-01   8.5371401e-03   3.0381704e-07
   2.5540000e+03   2.2685980e-11   1.0000000e-06   6.6420993e-01   8.9675506e-01   6.6387368e-03   3.0200963e-07
   2.5550000e+03   4.9581939e-11   1.0000000e-06   9.2870631e-01   8.9647930e-01   3.9905685e-03   3.0092968e-07
   2.5560000e+03   2.9455339e-11   1.0000000e-06   1.8767248e+00  -6.6227933e-01   8.9874542e-04   3.0110887e-07
   2.5570000e+03   3.3186641e-11   1.0000000e-06   2.4889395e+00  -6.5419765e-01   2.6387329e-03   3.0162926e-07
   2.5580000e+03   3.2256929e-11   1.0000000e-06   1.4070149e+00  -4.0639099e-01   2.0459726e-03   3.0188058e-07
   2.5590000e+03   4.1870117e-11   1.0000000e-06   7.4949176e-01   5.5412333e-01   3.3097148e-03   3.0174224e-07
   2.5600000e+03   5.1103860e-11   1.0000000e-06   7.8652814e-01  -4.2209028e-01   3.0376599e-03   3.0213026e-07
   2.5610000e+03   6.6759639e-12   1.0000000e-06   2.1454993e+00   3.1078805e-01   4.6605645e-04   3.0208653e-07
   2.5620000e+03   5.6532156e-12   1.0000000e-06   2.8123887e+00   5.8945903e-01   3.3074295e-05   3.0208064e-07
   2.5630000e+03   6.2391138e-12   1.0000000e-06   1.2636115e+00   5.6613275e-01   1.7262848e-04   3.0205112e-07
   2.5640000e+03   8.8685418e-12   1.0000000e-06   1.0765525e+00   5.7192483e-01   2.7168589e-04   3.0200420e-07
   2.5650000e+03   1.3075907e-11   1.0000000e-06   1.0144344e+00   6.1945048e-01   7.5867449e-04   3.0186232e-07
   2.5660000e+03   2.9842250e-11   1.0000000e-06   9.9438816e-01   6.3654976e-01   1.5900688e-03   3.0155701e-07
   2.5670000e+03   1.0789824e-11   1.0000000e-06   1.7156431e+00   5.8332486e-01   1.7376885e-04   3.0152645e-07
   2.5680000e+03   9.6055545e-12   1.0000000e-06   2.9096350e+00   6.9115801e-01   2.3038179e-04   3.0147844e-07
   2.5690000e+03   1.0905658e-11   1.0000000e-06   1.5045815e+00   7.1764039e-01   5.8442411e-04   3.0135203e-07
   2.5700000e+03   1.0957267e-11   1.0000000e-06   7.1270910e-01   7.6242384e-01   8.7133914e-04   3.0115188e-07
   2.5710000e+03   1.5564683e-11   1.0000000e-06   8.2743398e-01   8.0064862e-01   1.3667862e-03   3.0098712e-07
   2.5720000e+03   1.2701807e-11   1.0000000e-06   2.5138536e+00   8.1575128e-01   6.2117899e-04   3.0083463e-07
   2.5730000e+03   1.2745346e-11   1.0000000e-06   8.9953932e-01   8.3384182e-01   2.0101114e-03   3.0033058e-07
   2.5740000e+03   1.4509348e-11   1.0000000e-06   6.6163550e-01   8.4564976e-01   2.9961528e-03   2.9957002e-07
   2.5750000e+03   4.0863888e-11   1.0000000e-06   8.0901043e-01   8.6486157e-01   4.4000580e-03   2.9843075e-07
   2.5760000e+03   1.4442473e-11   1.0000000e-06   1.5924995e+00   8.6424660e-01   4.3248078e-03   2.9731602e-07
   2.5770000e+03   1.3175625e-11   1.0000000e-06   1.7313044e+00   8.7752061e-01   1.1984312e-03   2.9700340e-07
   2.5780000e+03   1.4094392e-11   1.0000000e-06   5.6090942e-01   8.8940524e-01   4.1440274e-03   2.9590926e-07
   2.5790000e+03   1.9940702e-11   1.0000000e-06   4.8497437e-01   8.2544285e-01   1.3650085e-03   2.9557594e-07
   2.5800000e+03   1.5420481e-11   1.0000000e-06   9.9191940e-01   4.5731519e-01   5.7057911e-04   2.9549885e-07
   2.5810000e+03   5.8047893e-11   1.0000000e-06   8.7531644e-01   4.8236139e-01   3.3732630e-03   2.9501932e-07
   2.5820000e+03   3.4970850e-11   1.0000000e-06   9.9979408e-01   5.0502305e-01   9.9573833e-04   2.9487108e-07
   2.5830000e+03   1.0437554e-11   1.0000000e-06   3.0000663e+00  -4.6688764e-01   8.2650016e-04   2.9498494e-07
   2.5840000e+03   8.0056090e-12   1.0000000e-06   2.1672558e+00   3.3381252e-01   8.3736579e-05   2.9497670e-07
   2.5850000e+03   1.3221317e-11   1.0000000e-06   2.1834029e+00   5.7590367e-01   4.2766112e-04   2.9490406e-07
   2.5860000e+03   1.4166437e-11   1.0000000e-06   1.1467560e+00   5.5745808e-01   3.9860412e-04   2.9483855e-07
   2.5870000e+03   1.4227008e-11   1.0000000e-06   6.4311939e-01   5.6831927e-01   1.1152889e-03   2.9465179e-07
   2.5880000e+03   3.4051125e-11   1.0000000e-06   7.7956948e-01   5.7272949e-01   1.3995185e-03   2.9441581e-07
   2.5890000e+03   1.5467349e-11   1.0000000e-06   1.3432093e+00  -4.3636511e-01   3.3102943e-04   2.9445835e-07
   2.5900000e+03   9.6516062e-12   1.0000000e-06   3.0132412e+00  -4.1754423e-01   1.1416936e-04   2.9447239e-07
   2.5910000e+03   7.3491189e-12   1.0000000e-06   1.8550805e+00   5.0217566e-01   1.9797424e-04   2.9444312e-07
   2.5920000e+03   1.1710860e-11   1.0000000e-06   1.5221080e+00   5.8973509e-01   5.1340955e-04   2.9435400e-07
   2.5930000e+03   1.4181034e-11   1.0000000e-06   7.7641711e-01   6.6466113e-01   7.2112030e-04   2.9421295e-07
   2.5940000e+03   2.4358292e-11   1.0000000e-06   7.3121650e-01   6.8465806e-01   1.7156196e-03   2.9404022e-07
   2.5950000e+03   8.0679106e-12   1.0000000e-06   2.4032379e+00   6.5156600e-01   2.7018343e-04   2.9398846e-07
   2.5960000e+03   8.6997455e-12   1.0000000e-06   2.3434966e+00   7.4871667e-01   2.3063736e-04   2.9393770e-07
   2.5970000e+03   1.9588381e-11   1.0000000e-06   2.2171465e+00   7.6130968e-01   1.1166283e-03   2.9368790e-07
   2.5980000e+03   3.0425720e-11   1.0000000e-06   2.0050916e+00   7.6628579e-01   2.1769381e-03   2.9319827e-07
   2.5990000e+03   2.3503054e-11   1.0000000e-06   1.0147051e+00   7.7062475e-01   3.9734332e-03   2.9230143e-07
   2.6000000e+03   2.8862941e-11   1.0000000e-06   6.4639795e-01   7.7960678e-01   4.5343193e-03   2.9178509e-07
   2.6010000e+03   1.0369490e-11   1.0000000e-06   1.2308335e+00   7.7683344e-01   3.5368786e-04   2.9170492e-07
   2.6020000e+03   6.2653043e-12   1.0000000e-06   3.1878223e+00  -6.4408021e-01   8.7386638e-05   2.9172134e-07
   2.6030000e+03   6.3279764e-12   1.0000000e-06   2.7795830e+00   8.4964392e-01   9.5147090e-05   2.9169776e-07
   2.6040000e+03   1.3364863e-11   1.0000000e-06   2.7111107e+00   9.0951626e-01   4.8376549e-04   2.9156942e-07
   2.6050000e+03   2.0298476e-11   1.0000000e-06   2.0493361e+00   9.1883890e-01   1.0405192e-03   2.9129068e-07
   2.6060000e+03   1.8997189e-11   1.0000000e-06   1.0601282e+00   9.2831622e-01   1.9673624e-03   2.9075877e-07
   2.6070000e+03   4.1201204e-11   1.0000000e-06   7.0966959e-01   9.4313953e-01   4.2033501e-03   2.8960638e-07
   2.6080000e+03   2.2560087e-11   1.0000000e-06   1.1084234e+00   9.4824243e-01   1.6488135e-03   2.8915363e-07
   2.6090000e+03   1.7155981e-11   1.0000000e-06   3.1091934e+00  -8.5159005e-01   4.6995637e-04   2.8926936e-07
   2.6100000e+03   1.1487781e-11   1.0000000e-06   9.3841182e-01   9.3190774e-01   1.7969855e-03   2.8878501e-07
   2.6110000e+03   1.7912588e-11   1.0000000e-06   8.0668344e-01   9.6545710e-01   4.2235037e-03   2.8760763e-07
   2.6120000e+03   8.4374208e-11   1.0000000e-06   6.9509478e-01   9.7286521e-01   1.1230006e-02   2.8446642e-07
   2.6130000e+03   3.4332182e-11   1.0000000e-06   2.1286329e+00   9.7060189e-01   5.8950416e-03   2.8283906e-07
   2.6140000e+03   2.0727609e-11   1.0000000e-06   2.4580403e+00   9.7474898e-01   5.2838168e-03   2.8138253e-07
   2.6150000e+03   2.7219418e-11   1.0000000e-06   1.8022028e+00   9.7617952e-01   7.3593390e-03   2.7936143e-07
   2.6160000e+03   3.4739455e-11   1.0000000e-06   9.0727040e-01   9.7904355e-01   9.6936009e-03   2.7671071e-07
   2.6170000e+03   4.2549756e-11   1.0000000e-06   6.6512790e-01   9.8094485e-01   2.6750379e-02   2.6945348e-07
   2.6180000e+03   5.6895514e-11   1.0000000e-06   9.9803132e-01   9.8221577e-01   2.0285421e-02   2.6408670e-07
   2.6190000e+03   2.8771283e-11   1.0000000e-06   1.5680866e+00  -9.3661757e-01   2.7790777e-03   2.6477423e-07
   2.6200000e+03   4.2931565e-11   1.0000000e-06   2.2947726e+00  -2.0423396e-02   1.4702791e-03   2.6478246e-07
   2.6210000e+03   5.1453106e-11   1.0000000e-06   1.6710838e+00   3.1645619e-02   1.8036983e-03   2.6476778e-07
   2.6220000e+03   8.8604676e-11   1.0000000e-06   4.7511964e-01   5.8666898e-01   5.2091240e-03   2.6396101e-07
   2.6230000e+03   2.9589395e-11   1.0000000e-06   6.9807085e-01   4.1446708e-01   4.8468705e-03   2.6369652e-07
   2.6240000e+03   1.8094361e-11   1.0000000e-06   2.5489440e+00  -7.5974523e-02   9.0004016e-04   2.6371465e-07
   2.6250000e+03   1.5043663e-11   1.0000000e-06   9.7318879e-01   7.0921952e-01   5.7797989e-04   2.6360658e-07
   2.6260000e+03   3.1548761e-11   1.0000000e-06   1.1390070e+00   7.6787895e-01   2.8271113e-03   2.6303475e-07
   2.6270000e+03   2.6940280e-11   1.0000000e-06   7.5672956e-01   7.5893406e-01   2.6930916e-03   2.6249755e-07
   2.6280000e+03   1.9636165e-11   1.0000000e-06   1.2186369e+00   6.8409397e-01   1.2072438e-03   2.6228086e-07
   2.6290000e+03   1.6497677e-11   1.0000000e-06   2.1333859e+00   3.1149130e-02   2.7882318e-04   2.6227859e-07
   2.6300000e+03   1.5136700e-11   1.0000000e-06   8.8371466e-01   5.6263833e-01   1.2388887e-03   2.6209591e-07
   2.6310000e+03   1.2075185e-11   1.0000000e-06   5.1385818e-01   7.1514288e-01   2.5411233e-03   2.6162002e-07
   2.6320000e+03   1.0126831e-11   1.0000000e-06   8.3632892e-01   7.2587771e-01   1.2853577e-03   2.6149800e-07
   2.6330000e+03   7.7415711e-12   1.0000000e-06   2.4022000e+00   8.5639857e-01   1.4301309e-04   2.6146598e-07
   2.6340000e+03   1.0464965e-11   1.0000000e-06   1.4706882e+00   8.8372698e-01   6.7779073e-04   2.6130938e-07
   2.6350000e+03   1.9517279e-11   1.0000000e-06   1.3498330e+00   8.8735323e-01   1.6637843e-03   2.6092367e-07
   2.6360000e+03   3.1993122e-11   1.0000000e-06   1.3701701e+00   8.8761730e-01   4.5329643e-03   2.5987440e-07
   2.6370000e+03   3.0214917e-11   1.0000000e-06   9.4760461e-01   8.9053725e-01   8.2720724e-03   2.5796187e-07
   2.6380000e+03   6.4044611e-11   1.0000000e-06   8.1797777e-01   8.9211096e-01   2.0783269e-02   2.5676686e-07
   2.6390000e+03   2.2112955e-11   1.0000000e-06   2.4533657e+00   8.9095718e-01   5.2847131e-03   2.5555863e-07
   2.6400000e+03   1.8955765e-11   1.0000000e-06   2.3954801e+00   8.9592702e-01   1.7763500e-03   2.5515199e-07
   2.6410000e+03   2.8985469e-11   1.0000000e-06   2.0079337e+00   8.9657774e-01   3.6721650e-03   2.5431228e-07
   2.6420000e+03   3.4505466e-11   1.0000000e-06   1.2428526e+00   8.9710201e-01   4.7805589e-03   2.5322219e-07
   2.6430000e+03   2.7251647e-11   1.0000000e-06   6.0833015e-01   9.0195719e-01   9.7934795e-03   2.5210436e-07
   2.6440000e+03   1.1798919e-11   1.0000000e-06   2.1077950e+00   7.5831110e-01   4.1825119e-04   2.5202442e-07
   2.6450000e+03   1.0536632e-11   1.0000000e-06   1.5329985e+00   8.9802341e-01   4.3095648e-04   2.5192688e-07
   2.6460000e+03   1.8012539e-11   1.0000000e-06   1.1862192e+00   9.2833133e-01   2.6507872e-03   2.5130706e-07
   2.6470000e+03   2.8938180e-11   1.0000000e-06   1.1891230e+00   9.3088152e-01   6.4235268e-03   2.4980506e-07
   2.6480000e+03   3.5697620e-11   1.0000000e-06   1.0005000e+00   9.3332827e-01   1.0856168e-02   2.4727586e-07
   2.6490000e+03   3.8605456e-11   1.0000000e-06   8.0094740e-01   9.3392277e-01   2.3207286e-02   2.4593654e-07
   2.6500000e+03   1.3671485e-11   1.0000000e-06   2.5478637e+00   9.3466701e-01   4.4333382e-03   2.4491776e-07
   2.6510000e+03   1.0718504e-11   1.0000000e-06   1.5898404e+00   9.3639818e-01   8.1592815e-04   2.4473065e-07
   2.6520000e+03   1.4992142e-11   1.0000000e-06   1.2900628e+00   9.4833209e-01   1.1176354e-03   2.4447127e-07
   2.6530000e+03   2.9700076e-11   1.0000000e-06   1.1682538e+00   9.4051823e-01   3.2172644e-03   2.4373168e-07
   2.6540000e+03   4.5533046e-11   1.0000000e-06   1.2608801e+00   9.3763457e-01   6.7443023e-03   2.4219107e-07
   2.6550000e+03   5.3322533e-11   1.0000000e-06   1.2842228e+00   9.3248169e-01   9.4780236e-03   2.4005199e-07
   2.6560000e+03   3.8397572e-11   1.0000000e-06   1.2491186e+00   9.2791226e-01   1.0131491e-02   2.3779696e-07
   2.6570000e+03   2.3015190e-11   1.0000000e-06   5.6829075e-01   9.2696588e-01   1.6844761e-02   2.3408870e-07
   2.6580000e+03   4.5748530e-11   1.0000000e-06   7.6841603e-01  -5.6648565e-01   2.1889259e-03   2.3437935e-07
   2.6590000e+03   5.0435884e-11   1.0000000e-06   1.0489807e+00   9.1246019e-01   2.9158735e-03   2.3375592e-07
   2.6600000e+03   1.3258812e-11   1.0000000e-06   2.1490302e+00   8.8801898e-01   7.1650609e-04   2.3360720e-07
   2.6610000e+03   1.4711388e-11   1.0000000e-06   3.1079293e+00   7.9262348e-01   5.3567641e-04   2.3350803e-07
   2.6620000e+03   2.3821670e-11   1.0000000e-06   1.3206264e+00   8.4302164e-01   2.7158875e-03   2.3297365e-07
   2.6630000e+03   2.8929386e-11   1.0000000e-06   6.5143618e-01   8.5335557e-01   3.5210910e-03   2.3227402e-07
   2.6640000e+03   3.7241111e-11   1.0000000e-06   7.1979582e-01   8.3141312e-01   5.0013274e-03   2.3179132e-07
   2.6650000e+03   9.6754547e-12   1.0000000e-06   2.5333989e+00  -7.1611545e-01   6.8015469e-04   2.3190425e-07
   2.6660000e+03   9.0331077e-12   1.0000000e-06   2.4377870e+00   4.5988327e-01   9.5593486e-05   2.3189405e-07
   2.6670000e+03   1.9118650e-11   1.0000000e-06   2.2227412e+00   7.4067277e-01   1.0195442e-03   2.3171899e-07
   2.6680000e+03   2.2188282e-11   1.0000000e-06   1.4142410e+00   7.7798553e-01   1.3800888e-03   2.3147029e-07
   2.6690000e+03   1.5457785e-11   1.0000000e-06   5.6004842e-01   7.3169970e-01   2.7629464e-03   2.3100275e-07
   2.6700000e+03   3.0181574e-11   1.0000000e-06   8.0084183e-01   7.2466234e-01   4.5040341e-03   2.3024989e-07
   2.6710000e+03   4.1084155e-11   1.0000000e-06   8.2862294e-01   6.3709443e-01   1.7069861e-03   2.2999969e-07
   2.6720000e+03   2.3116629e-11   1.0000000e-06   2.8119864e+00  -6.7559504e-01   4.8137791e-04   2.3007451e-07
   2.6730000e+03   1.3246244e-11   1.0000000e-06   2.5782232e+00   4.6540117e-01   8.8046369e-04   2.2998030e-07
   2.6740000e+03   1.2272075e-11   1.0000000e-06   1.6877360e+00   6.1349405e-01   1.5344028e-03   2.2976398e-07
   2.6750000e+03   1.4827688e-11   1.0000000e-06   4.0491561e-01   7.0735209e-01   2.3851234e-03   2.2937666e-07
   2.6760000e+03   4.6585881e-11   1.0000000e-06   7.2108511e-01   7.1697592e-01   8.4174328e-03   2.2799633e-07
   2.6770000e+03   2.6514836e-11   1.0000000e-06   1.3731132e+00   7.2350067e-01   4.3825927e-03   2.2727444e-07
   2.6780000e+03   2.0030370e-11   1.0000000e-06   2.2048195e+00   7.0998688e-01   1.9141351e-03   2.2696578e-07
   2.6790000e+03   1.0133242e-11   1.0000000e-06   5.4324490e-01   7.2872551e-01   5.4766365e-03   2.2606157e-07
   2.6800000e+03   8.8057576e-12   1.0000000e-06   4.7821667e-01   7.6566820e-01   1.0219175e-03   2.2597314e-07
   2.6810000e+03   6.8552968e-12   1.0000000e-06   1.8008763e+00   7.8758157e-01   3.4409760e-04   2.2591190e-07
   2.6820000e+03   7.0698517e-12   1.0000000e-06   1.4995991e+00   8.0266044e-01   1.9411767e-03   2.2556006e-07
   2.6830000e+03   1.6548930e-11   1.0000000e-06   6.7587027e-01   8.2717445e-01   1.8917205e-03   2.2520724e-07
   2.6840000e+03   9.7629590e-12   1.0000000e-06   1.3718751e+00   8.3420546e-01   2.2338565e-03   2.2478774e-07
   2.6850000e+03   8.7652390e-12   1.0000000e-06   9.3005761e-01   8.5341190e-01   2.7473565e-03   2.2426092e-07
   2.6860000e+03   1.5767234e-11   1.0000000e-06   4.9830397e-01   8.7002040e-01   4.4689534e-03   2.2338953e-07
   2.6870000e+03   8.1738494e-12   1.0000000e-06   7.6112129e-01   8.7949245e-01   3.7282688e-03   2.2265739e-07
   2.6880000e+03   1.2622768e-11   1.0000000e-06   8.9546356e-01   7.7147319e-01   7.3036750e-04   2.2253195e-07
   2.6890000e+03   1.7648899e-11   1.0000000e-06   9.9545588e-01   6.9622378e-01   1.6737647e-03   2.2227279e-07
   2.6900000e+03   1.2745186e-11   1.0000000e-06   9.6104366e-01   1.4125569e-01   5.8822489e-04   2.2225436e-07
   2.6910000e+03   1.4004655e-11   1.0000000e-06   1.7266465e+00  -1.6260319e-02   1.8079429e-03   2.2226126e-07
   2.6920000e+03   1.2190125e-11   1.0000000e-06   5.9046600e-01  -1.7947883e-01   9.0202517e-04   2.2229733e-07
   2.6930000e+03   7.0088784e-12   1.0000000e-06   1.3695598e+00  -3.0477694e-02   2.1447113e-04   2.2229879e-07
   2.6940000e+03   8.6353976e-12   1.0000000e-06   2.1475565e+00  -6.1190971e-03   3.5956045e-04   2.2229929e-07
   2.6950000e+03   8.8192983e-12   1.0000000e-06   1.2309349e+00   1.0109253e-01   3.6344758e-04   2.2229114e-07
   2.6960000e+03   8.9279271e-12   1.0000000e-06   5.5690962e-01   1.7382139e-01   9.7955118e-04   2.2225339e-07
   2.6970000e+03   8.3745884e-12   1.0000000e-06   1.0584444e+00   2.3352498e-01   1.5858453e-03   2.2217135e-07
   2.6980000e+03   1.2054631e-11   1.0000000e-06   7.2250263e-01   3.1000806e-01   1.3401628e-03   2.2207923e-07
   2.6990000e+03   4.6786655e-12   1.0000000e-06   1.1130826e+00   3.4471647e-01   1.3771710e-03   2.2197398e-07
   2.7000000e+03   4.4859297e-12   1.0000000e-06   6.0800989e-01   4.9896529e-01   3.2696332e-04   2.2193778e-07
   2.7010000e+03   1.2059059e-11   1.0000000e-06   6.2795238e-01   5.4777002e-01   5.8294566e-04   2.2186694e-07
   2.7020000e+03   9.7310322e-12   1.0000000e-06   1.0627856e+00   1.1675095e-02   4.3776184e-04   2.2186582e-07
   2.7030000e+03   5.3289862e-12   1.0000000e-06   2.5015540e+00  -1.2958543e-01   1.1951737e-04   2.2186926e-07
   2.7040000e+03   4.4928122e-12   1.0000000e-06   1.7937588e+00   3.4759791e-01   3.1630396e-04   2.2184488e-07
   2.7050000e+03   6.0002421e-12   1.0000000e-06   1.4469502e+00   6.2265398e-01   2.0628951e-04   2.2181639e-07
   2.7060000e+03   5.4926601e-12   1.0000000e-06   8.7619403e-01   7.2455252e-01   6.9042498e-04   2.2170545e-07
   2.7070000e+03   2.2016604e-11   1.0000000e-06   6.0101721e-01   8.0474597e-01   1.7394158e-03   2.2155031e-07
   2.7080000e+03   1.0033146e-11   1.0000000e-06   2.3385749e+00   8.0967325e-01   4.0738461e-04   2.2147723e-07
   2.7090000e+03   8.2489627e-12   1.0000000e-06   2.8365923e+00   7.8916063e-01   8.2561847e-04   2.2133296e-07
   2.7100000e+03   1.5231840e-11   1.0000000e-06   2.4551224e+00   7.9571248e-01   1.3698905e-03   2.2109178e-07
   2.7110000e+03   2.2175059e-11   1.0000000e-06   1.6517704e+00   7.9643870e-01   2.9335476e-03   2.2057557e-07
   2.7120000e+03   1.5578779e-11   1.0000000e-06   6.3050047e-01   8.0084614e-01   5.7880873e-03   2.1955445e-07
   2.7130000e+03   2.0472197e-11   1.0000000e-06   7.3616360e-01   8.0443994e-01   4.9931228e-03   2.1867354e-07
   2.7140000e+03   1.3059809e-11   1.0000000e-06   8.9544948e-01   5.3453098e-01   4.7142500e-04   2.1861846e-07
   2.7150000e+03   1.2101686e-11   1.0000000e-06   2.1941609e+00   5.8598145e-01   3.9754693e-04   2.1856754e-07
   2.7160000e+03   6.7294140e-12   1.0000000e-06   4.4584955e-01   8.1050443e-01   1.2181251e-03   2.1835180e-07
   2.7170000e+03   8.5578343e-12   1.0000000e-06   8.4273641e-01   8.5308776e-01   9.3603803e-04   2.1817747e-07
   2.7180000e+03   1.4719033e-11   1.0000000e-06   8.5689186e-01   8.6262134e-01   2.0996823e-03   2.1778242e-07
   2.7190000e+03   2.1928682e-11   1.0000000e-06   7.6083492e-01   8.6756147e-01   3.2409366e-03   2.1717037e-07
   2.7200000e+03   8.5545221e-12   1.0000000e-06   1.5543164e+00   8.0954315e-01   4.8024367e-04   2.1708594e-07
   2.7210000e+03   8.9604189e-12   1.0000000e-06   2.4214586e+00   5.7824647e-01   3.5886581e-04   2.1704091e-07
   2.7220000e+03   9.0770151e-12   1.0000000e-06   9.1816569e-01   8.3781225e-01   6.8306863e-04   2.1691671e-07
   2.7230000e+03   1.3487877e-11   1.0000000e-06   5.6633868e-01   8.8343146e-01   1.5667025e-03   2.1661654e-07
   2.7240000e+03   1.5921940e-11   1.0000000e-06   9.6211569e-01   9.1579647e-01   1.5510558e-03   2.1630889e-07
   2.7250000e+03   9.5451228e-12   1.0000000e-06   1.6722678e+00   8.6616392e-01   5.3712452e-04   2.1620826e-07
   2.7260000e+03   1.2051296e-11   1.0000000e-06   1.6990369e+00   9.0822814e-01   8.7038059e-04   2.1603736e-07
   2.7270000e+03   1.6197003e-11   1.0000000e-06   1.0387120e+00   9.1522370e-01   2.5203700e-03   2.1553914e-07
   2.7280000e+03   5.0692330e-11   1.0000000e-06   6.8965415e-01   9.1559660e-01   3.5170025e-03   2.1484529e-07
   2.7290000e+03   7.8319572e-12   1.0000000e-06   1.5131355e+00   9.0943340e-01   1.7725538e-03   2.1449901e-07
   2.7300000e+03   6.4303942e-12   1.0000000e-06   2.8350630e+00  -8.7931129e-01   5.4898052e-04   2.1460256e-07
   2.7310000e+03   6.2669661e-12   1.0000000e-06   4.7162496e-01   1.5092496e-01   3.1808149e-04   2.1459227e-07
   2.7320000e+03   1.7374560e-11   1.0000000e-06   4.6718780e-01   8.7437045e-01   3.3265867e-03   2.1396837e-07
   2.7330000e+03   1.8994237e-11   1.0000000e-06   7.8392088e-01   9.4512743e-01   6.8881222e-03   2.1257595e-07
   2.7340000e+03   2.2084985e-11   1.0000000e-06   1.0949152e+00   9.6966366e-01   9.4789902e-03   2.1062265e-07
   2.7350000e+03   2.9250131e-11   1.0000000e-06   1.6789751e+00   9.7345618e-01   1.8071455e-02   2.0691926e-07
   2.7360000e+03   1.6566779e-11   1.0000000e-06   4.6327099e-01   9.7497829e-01   4.0419842e-02   1.9877358e-07
   2.7370000e+03   2.2567953e-11   1.0000000e-06   6.2778669e-01   9.7666943e-01   2.4213211e-02   1.9642393e-07
   2.7380000e+03   2.0908227e-11   1.0000000e-06   1.0113341e+00   9.7661397e-01   2.8043999e-03   1.9588600e-07
   2.7390000e+03   1.7815252e-11   1.0000000e-06   2.3361843e+00   9.5538602e-01   2.1108838e-03   1.9549099e-07
   2.7400000e+03   1.8239556e-11   1.0000000e-06   6.9794908e-01   9.6483980e-01   5.3316799e-03   1.9448554e-07
   2.7410000e+03   1.8735078e-11   1.0000000e-06   5.0881461e-01   9.6552816e-01   8.4745658e-03   1.9289465e-07
   2.7420000e+03   4.8398024e-11   1.0000000e-06   9.4657388e-01   9.0868066e-01   2.3989576e-02   1.9263188e-07
   2.7430000e+03   2.8617672e-11   1.0000000e-06   3.1019321e+00   9.6266436e-01   1.0534234e-02   1.9067921e-07
   2.7440000e+03   2.0180506e-11   1.0000000e-06   6.1711848e-01   9.5428665e-01   1.0185086e-02   1.8882680e-07
   2.7450000e+03   2.9657899e-11   1.0000000e-06   5.1856954e-01   9.3846837e-01   1.9069121e-02   1.8545177e-07
   2.7460000e+03   8.0032510e-11   1.0000000e-06   7.0983215e-01   8.0707903e-01   9.7141767e-03   1.8472555e-07
   2.7470000e+03   2.7836869e-11   1.0000000e-06   2.0438141e+00   9.1769610e-01   6.1791720e-03   1.8367861e-07
   2.7480000e+03   1.9943747e-11   1.0000000e-06   2.4939644e+00   7.1060994e-01   1.5012464e-03   1.8348276e-07
   2.7490000e+03   2.3167908e-11   1.0000000e-06   1.9565651e+00   3.5366806e-01   1.1897289e-03   1.8340567e-07
   2.7500000e+03   1.8315617e-11   1.0000000e-06   8.2329361e-01  -5.1672417e-02   1.4060077e-03   1.8341917e-07
   2.7510000e+03   2.5420478e-11   1.0000000e-06   5.1969763e-01   1.6821666e-01   1.7754252e-03   1.8336468e-07
   2.7520000e+03   1.1286380e-11   1.0000000e-06   1.0966885e+00  -5.3164851e-01   7.7844779e-04   1.8344060e-07
   2.7530000e+03   1.0706096e-11   1.0000000e-06   1.5486363e+00  -3.1703798e-01   8.9874084e-04   1.8349294e-07
   2.7540000e+03   2.4019386e-11   1.0000000e-06   8.8831798e-01  -1.5224378e-01   1.6848740e-03   1.8354026e-07
   2.7550000e+03   1.0047222e-11   1.0000000e-06   1.1919321e+00   1.1618319e-01   7.3442133e-04   1.8352465e-07
   2.7560000e+03   1.1354182e-11   1.0000000e-06   2.0051350e+00   3.1325902e-01   1.0504174e-03   1.8346435e-07
   2.7570000e+03   1.1673554e-11   1.0000000e-06   1.1415591e+00   4.3422391e-01   7.8779984e-04   1.8340164e-07
   2.7580000e+03   8.9054949e-12   1.0000000e-06   5.6076634e-01   4.2165537e-01   1.6572871e-03   1.8327368e-07
   2.7590000e+03   1.3253234e-11   1.0000000e-06   7.2878917e-01   4.8835986e-01   1.3665334e-03   1.8321256e-07
   2.7600000e+03   5.1251128e-12   1.0000000e-06   1.5803620e+00   2.2270756e-01   1.5126437e-04   1.8320639e-07
   2.7610000e+03   4.3142252e-12   1.0000000e-06   2.6545502e+00   1.4224249e-01   4.7495964e-05   1.8320515e-07
   2.7620000e+03   4.5982477e-12   1.0000000e-06   8.7244814e-01   5.7934013e-01   4.3739705e-04   1.8315874e-07
   2.7630000e+03   5.4471796e-12   1.0000000e-06   7.2979925e-01   6.4999520e-01   4.1384551e-04   1.8310948e-07
   2.7640000e+03   1.7422480e-11   1.0000000e-06   8.3480834e-01   7.0387778e-01   8.9293617e-04   1.8299443e-07
   2.7650000e+03   3.0766918e-12   1.0000000e-06   1.6221753e+00   4.6372646e-01   1.2549000e-04   1.8298378e-07
   2.7660000e+03   2.7133472e-12   1.0000000e-06   3.2682877e+00  -3.8273032e-01   7.1863566e-05   1.8298881e-07
   2.7670000e+03   3.0078081e-12   1.0000000e-06   7.6196817e-01   7.1556455e-01   1.5831093e-04   1.8296809e-07
   2.7680000e+03   4.7398752e-12   1.0000000e-06   5.4455366e-01   8.8243330e-01   6.5514566e-04   1.8286232e-07
   2.7690000e+03   1.0354231e-11   1.0000000e-06   8.7920531e-01   9.6422029e-01   1.6332381e-03   1.8257436e-07
   2.7700000e+03   1.9581141e-11   1.0000000e-06   1.1180556e+00   9.7193342e-01   4.2632369e-03   1.8181794e-07
   2.7710000e+03   1.3210932e-11   1.0000000e-06   1.2788841e+00   9.7938374e-01   5.0235737e-03   1.8092349e-07
   2.7720000e+03   1.7257699e-11   1.0000000e-06   1.3635829e+00   9.8277921e-01   7.6698907e-03   1.7955991e-07
   2.7730000e+03   2.6516574e-11   1.0000000e-06   8.3961161e-01   9.8438054e-01   1.4717022e-02   1.7695921e-07
   2.7740000e+03   3.5554313e-11   1.0000000e-06   7.5265775e-01   9.8497943e-01   3.8118909e-02   1.7031902e-07
   2.7750000e+03   7.7385506e-11   1.0000000e-06   8.8937304e-01   9.8592352e-01   5.9917326e-02   1.6026669e-07
   2.7760000e+03   2.0778023e-11   1.0000000e-06   1.7021059e+00   9.8252758e-01   1.4092524e-02   1.5804815e-07
   2.7770000e+03   1.9596075e-11   1.0000000e-06   2.8281349e+00  -9.7539107e-01   7.2254305e-03   1.5916222e-07
   2.7780000e+03   2.0507842e-11   1.0000000e-06   4.1558468e-01   9.9062037e-01   1.4816008e-02   1.5682652e-07
   2.7790000e+03   2.2191001e-11   1.0000000e-06   5.5861938e-01   9.1676982e-01   7.1818758e-03   1.5579460e-07
   2.7800000e+03   3.4772723e-11   1.0000000e-06   8.6656516e-01   9.8897327e-01   3.0169321e-02   1.5114781e-07
   2.7810000e+03   5.3106910e-11   1.0000000e-06   8.5663320e-01   9.8969369e-01   6.0824946e-02   1.4887348e-07
   2.7820000e+03   3.7896149e-11   1.0000000e-06   2.7285682e+00   9.9348134e-01   2.3392206e-02   1.4541424e-07
   2.7830000e+03   2.5510623e-11   1.0000000e-06   1.0067803e+00   9.9401335e-01   3.7132699e-02   1.4004819e-07
   2.7840000e+03   3.0817156e-11   1.0000000e-06   8.8695370e-01   9.9453486e-01   3.3063339e-02   1.3544389e-07
   2.7850000e+03   3.2451270e-11   1.0000000e-06   6.8967502e-01   9.9496725e-01   6.8216888e-02   1.2625423e-07
   2.7860000e+03   3.7654550e-11   1.0000000e-06   8.5070085e-01   9.9548838e-01   1.0391770e-01   1.1320022e-07
   2.7870000e+03   9.2120305e-11   1.0000000e-06   8.2794571e-01   9.9453030e-01   2.8910226e-01   9.6941567e-08
   2.7880000e+03   2.7353896e-11   1.0000000e-06   1.4490507e+00   9.9223972e-01   1.0362716e-01   8.6982715e-08
   2.7890000e+03   2.6261647e-11   1.0000000e-06   1.8764979e+00  -9.7380052e-01   1.1980568e-02   8.7997834e-08
   2.7900000e+03   6.2141413e-11   1.0000000e-06   3.2342218e-01   9.8088618e-01   5.3233646e-02   8.3407907e-08
   2.7910000e+03   2.4258760e-11   1.0000000e-06   7.0717115e-01  -9.8255156e-01   3.4108268e-02   8.6204791e-08
   2.7920000e+03   3.0753407e-11   1.0000000e-06   1.2130639e+00   9.6912792e-01   1.6650501e-02   8.4814489e-08
   2.7930000e+03   4.5034017e-11   1.0000000e-06   1.5031127e+00   9.8557038e-01   7.8270812e-02   7.8279846e-08
   2.7940000e+03   5.5593037e-11   1.0000000e-06   7.6854966e-01   9.9001831e-01   1.3311707e-01   6.7979342e-08
   2.7950000e+03   1.3005420e-11   1.0000000e-06   1.0198252e+00   9.8833068e-01   8.9000327e-02   6.2006609e-08
   2.7960000e+03   1.0748145e-11   1.0000000e-06   1.4263560e+00   9.8822359e-01   3.5163083e-02   5.9852872e-08
   2.7970000e+03   1.7351193e-11   1.0000000e-06   1.2360676e+00   9.8796407e-01   4.5855448e-02   5.7142902e-08
   2.7980000e+03   2.8107345e-11   1.0000000e-06   1.4561721e+00   9.8711163e-01   1.4759149e-01   4.8836448e-08
   2.7990000e+03   2.3626505e-11   1.0000000e-06   8.2034246e-01   9.8280903e-01   2.4627956e-01   3.7082338e-08
   2.8000000e+03   3.5366893e-11   1.0000000e-06   9.1157581e-01   9.7357386e-01   2.8682240e-01   3.1927957e-08
   2.8010000e+03   1.5556204e-11   1.0000000e-06   2.5239070e+00   9.6177154e-01   2.0970405e-01   2.5554356e-08
   2.8020000e+03   1.1737691e-11   1.0000000e-06   1.3129500e+00   9.4669639e-01   8.3648339e-02   2.3540790e-08
   2.8030000e+03   1.1466689e-11   1.0000000e-06   7.8422618e-01   9.4265849e-01   2.0498476e-01   1.9060155e-08
   2.8040000e+03   2.5297092e-11   1.0000000e-06   5.6354534e-01  -7.2185387e-01   4.8319144e-02   1.9735256e-08
   2.8050000e+03   1.3445934e-11   1.0000000e-06   1.1221262e+00   4.9594682e-01   4.4736743e-02   1.9312612e-08
   2.8060000e+03   1.0635210e-11   1.0000000e-06   8.2035024e-01  -9.0756784e-01   1.6102471e-01   2.2173458e-08
   2.8070000e+03   7.6316890e-12   1.0000000e-06   7.3249744e-01  -9.2904295e-01   1.0063507e-01   2.4260600e-08
   2.8080000e+03   3.4114352e-11   1.0000000e-06   5.5805765e-01  -8.4911367e-01   1.0159944e-01   2.6385691e-08
   2.8090000e+03   7.7201412e-12   1.0000000e-06   1.1511347e+00   9.5735593e-01   2.7167516e-02   2.5700260e-08
   2.8100000e+03   1.3270204e-11   1.0000000e-06   3.1654712e+00   9.6369135e-01   4.9994756e-02   2.4464440e-08
   2.8110000e+03   1.8442639e-11   1.0000000e-06   2.4223892e+00   9.6072340e-01   6.5834047e-02   2.2921464e-08
   2.8120000e+03   1.4448246e-11   1.0000000e-06   1.1090224e+00   9.5533383e-01   1.3063255e-01   2.0080425e-08
   2.8130000e+03   6.1419182e-12   1.0000000e-06   6.4748375e-01   9.4341582e-01   1.8856737e-01   1.6555854e-08
   2.8140000e+03   6.7796934e-12   1.0000000e-06   8.1854896e-01   9.1645918e-01   1.6186902e-01   1.4140569e-08
   2.8150000e+03   1.3014687e-11   1.0000000e-06   7.4862174e-01  -7.7010619e-01   4.2087912e-02   1.4255467e-08
   2.8160000e+03   6.0270940e-12   1.0000000e-06   2.6000062e+00   3.1245348e-01   9.7517064e-04   1.4251129e-08
   2.8170000e+03   3.8032557e-12   1.0000000e-06   3.1321008e+00  -8.5414325e-01   1.6060868e-02   1.4447120e-08
   2.8180000e+03   3.9772339e-12   1.0000000e-06   1.8168312e+00  -8.4860598e-01   1.4382012e-02   1.4623856e-08
   2.8190000e+03   3.6251623e-12   1.0000000e-06   6.6728163e-01  -7.9608129e-01   1.6077186e-02   1.4811706e-08
   2.8200000e+03   1.1392194e-11   1.0000000e-06   8.3940924e-01  -6.1711102e-01   4.1976745e-02   1.5005544e-08
   2.8210000e+03   4.6127041e-12   1.0000000e-06   1.0152989e+00  -6.6820729e-01   1.8301141e-02   1.5190420e-08
   2.8220000e+03   5.8792857e-12   1.0000000e-06   1.1964117e+00   1.3645681e-01   3.4843175e-03   1.5183288e-08
   2.8230000e+03   2.8124411e-12   1.0000000e-06   2.1631179e+00  -5.2566869e-01   1.4483944e-03   1.5194860e-08
   2.8240000e+03   2.5000759e-12   1.0000000e-06   2.8366464e+00   5.1988367e-01   1.7677724e-03   1.5180913e-08
   2.8250000e+03   4.1688833e-12   1.0000000e-06   1.8658136e+00   6.4991182e-01   3.6597464e-03   1.5144863e-08
   2.8260000e+03   5.0095122e-12   1.0000000e-06   9.9308196e-01   6.9774874e-01   5.9969769e-03   1.5081632e-08
   2.8270000e+03   1.8945962e-11   1.0000000e-06   6.9370873e-01   7.0707391e-01   2.4405771e-02   1.4823658e-08
   2.8280000e+03   7.6475494e-12   1.0000000e-06   1.6578940e+00   6.9735135e-01   1.4812428e-02   1.4671382e-08
   2.8290000e+03   7.4662264e-12   1.0000000e-06   2.4888684e+00   6.8642406e-01   1.2110936e-02   1.4549989e-08
   2.8300000e+03   1.1602362e-11   1.0000000e-06   1.9952102e+00   6.7890347e-01   3.2667442e-02   1.4231578e-08
   2.8310000e+03   9.2298807e-12   1.0000000e-06   7.7378257e-01   6.6392416e-01   2.8707693e-02   1.3963671e-08
   2.8320000e+03   7.5830246e-12   1.0000000e-06   6.5286752e-01   6.5106943e-01   4.1736678e-02   1.3591430e-08
   2.8330000e+03   4.3975254e-12   1.0000000e-06   1.0915291e+00   2.7737159e-01   2.6438414e-03   1.3581507e-08
   2.8340000e+03   5.2673217e-12   1.0000000e-06   1.3465624e+00  -5.4201009e-01   9.1226057e-03   1.3649058e-08
   2.8350000e+03   1.3053275e-11   1.0000000e-06   7.7816139e-01   5.3726730e-01   1.4059016e-02   1.3546927e-08
   2.8360000e+03   7.6833957e-12   1.0000000e-06   1.5359672e+00   5.3052297e-01   6.8659551e-03   1.3497812e-08
   2.8370000e+03   7.6486017e-12   1.0000000e-06   1.9379344e+00   5.9790799e-01   3.0515618e-02   1.3255650e-08
   2.8380000e+03   6.5678762e-12   1.0000000e-06   9.9721539e-01   5.7541966e-01   1.9567180e-02   1.3108117e-08
   2.8390000e+03   5.3741220e-12   1.0000000e-06   5.4577294e-01   5.6332720e-01   2.6429111e-02   1.2916132e-08
   2.8400000e+03   1.5043196e-11   1.0000000e-06   7.4269438e-01   5.3592687e-01   3.1980822e-02   1.2699547e-08
   2.8410000e+03   7.2218729e-12   1.0000000e-06   1.1894013e+00  -5.0357425e-01   9.5853042e-03   1.2761280e-08
   2.8420000e+03   3.2640366e-12   1.0000000e-06   2.9312424e+00  -5.0532024e-01   3.6497104e-03   1.2784878e-08
   2.8430000e+03   2.4634784e-12   1.0000000e-06   2.2390685e+00  -3.1322052e-01   9.3643274e-04   1.2788633e-08
   2.8440000e+03   3.7826663e-12   1.0000000e-06   1.7589915e+00   1.3033606e-01   2.3147101e-03   1.2784809e-08
   2.8450000e+03   4.9864186e-12   1.0000000e-06   1.1337142e+00   3.2664841e-01   4.0110173e-03   1.2768150e-08
   2.8460000e+03   5.3501125e-12   1.0000000e-06   7.0606621e-01   2.2383982e-01   8.6770536e-03   1.2755865e-08
   2.8470000e+03   2.4126797e-12   1.0000000e-06   1.7797515e+00   3.6118919e-01   5.1888747e-03   1.2732108e-08
   2.8480000e+03   1.4261000e-12   1.0000000e-06   1.0359783e+00   3.9599788e-01   1.4441200e-03   1.2724838e-08
   2.8490000e+03   1.4880098e-12   1.0000000e-06   1.0212874e+00   4.0217084e-01   1.2042504e-03   1.2718683e-08
   2.8500000e+03   2.3648312e-12   1.0000000e-06   7.7724896e-01   4.1511229e-01   3.2273593e-03   1.2701698e-08
   2.8510000e+03   2.4806140e-12   1.0000000e-06   1.1836834e+00   4.1686860e-01   4.0151900e-03   1.2680523e-08
   2.8520000e+03   2.5308407e-12   1.0000000e-06   1.5509173e+00   4.1218258e-01   3.9116948e-03   1.2660158e-08
   2.8530000e+03   4.2616035e-12   1.0000000e-06   4.2313985e-01   4.1273355e-01   2.4461422e-02   1.2535515e-08
   2.8540000e+03   9.6382719e-12   1.0000000e-06   6.4268807e-01   3.7711558e-01   1.7289229e-02   1.2455400e-08
   2.8550000e+03   9.2350133e-12   1.0000000e-06   1.0975170e+00  -3.2949162e-01   4.1792643e-03   1.2472648e-08
   2.8560000e+03   2.4232083e-12   1.0000000e-06   2.9465622e+00  -3.5061499e-01   2.8477771e-03   1.2485146e-08
   2.8570000e+03   1.7998365e-12   1.0000000e-06   2.8653976e+00   3.4666601e-01   6.9008168e-04   1.2482162e-08
   2.8580000e+03   1.8125599e-12   1.0000000e-06   1.7546596e+00   3.6145148e-01   4.7704887e-03   1.2460763e-08
   2.8590000e+03   1.4523800e-12   1.0000000e-06   5.9670855e-01   3.9855959e-01   2.3368248e-03   1.2449186e-08
   2.8600000e+03   2.4402509e-12   1.0000000e-06   8.0962369e-01   4.2602198e-01   1.6194454e-03   1.2440611e-08
   2.8610000e+03   1.0766298e-12   1.0000000e-06   2.5967596e+00  -2.2190786e-01   3.4287887e-04   1.2441558e-08
   2.8620000e+03   8.4341073e-13   1.0000000e-06   2.5610981e+00   4.7653005e-01   4.8897905e-04   1.2438660e-08
   2.8630000e+03   2.3409141e-12   1.0000000e-06   3.3456075e+00   4.8463598e-01   2.1999273e-03   1.2425421e-08
   2.8640000e+03   3.8117465e-12   1.0000000e-06   3.1239708e+00   4.8513740e-01   3.9788602e-03   1.2401512e-08
   2.8650000e+03   4.4752933e-12   1.0000000e-06   1.9859995e+00   4.8433389e-01   9.4141805e-03   1.2345388e-08
   2.8660000e+03   2.9691358e-12   1.0000000e-06   6.9788793e-01   4.8495574e-01   2.0853149e-02   1.2283481e-08
   2.8670000e+03   1.9474337e-12   1.0000000e-06   1.9953606e+00   4.7426089e-01   5.4511246e-03   1.2251866e-08
   2.8680000e+03   1.6727052e-12   1.0000000e-06   8.5519570e-01   4.8084454e-01   8.6785166e-03   1.2201095e-08
   2.8690000e+03   3.1763219e-12   1.0000000e-06   7.6499918e-01   4.7870450e-01   2.3207848e-02   1.2068106e-08
   2.8700000e+03   7.3676042e-12   1.0000000e-06   9.0085089e-01   4.6260663e-01   3.6596539e-02   1.1967552e-08
   2.8710000e+03   5.3510666e-12   1.0000000e-06   2.4517023e+00   4.4857955e-01   1.8569187e-02   1.1869527e-08
   2.8720000e+03   2.3550165e-12   1.0000000e-06   9.9814118e-01   4.3407304e-01   3.1904013e-02   1.1710120e-08
   2.8730000e+03   1.5074944e-12   1.0000000e-06   7.1221935e-01   4.1231837e-01   8.4096228e-03   1.1669861e-08
   2.8740000e+03   1.3090546e-12   1.0000000e-06   7.0421764e-01   4.1365165e-01   8.3776139e-03   1.1629761e-08
   2.8750000e+03   2.5033553e-12   1.0000000e-06   8.3154817e-01   3.8013970e-01   4.6438599e-03   1.1609338e-08
   2.8760000e+03   3.0004877e-12   1.0000000e-06   9.6411639e-01   2.6660964e-01   3.5474440e-03   1.1598426e-08
   2.8770000e+03   3.1086878e-12   1.0000000e-06   1.2711590e+00   1.6386027e-01   5.6675875e-03   1.1587836e-08
   2.8780000e+03   1.6539285e-12   1.0000000e-06   1.2184695e+00  -2.6482113e-01   1.1580173e-03   1.1591397e-08
   2.8790000e+03   1.4979896e-12   1.0000000e-06   1.9644742e+00  -2.3058706e-01   1.8393712e-03   1.1596332e-08
   2.8800000e+03   9.5310662e-13   1.0000000e-06   6.4782349e-01  -8.3380876e-02   1.3108048e-03   1.1597609e-08
   2.8810000e+03   6.7436539e-13   1.0000000e-06   1.0772535e+00  -1.1352792e-02   1.2953352e-03   1.1597789e-08
   2.8820000e+03   1.5714489e-12   1.0000000e-06   8.4384301e-01   3.3906452e-01   1.0862980e-03   1.1593524e-08
   2.8830000e+03   6.3640490e-13   1.0000000e-06   1.4261265e+00   2.9776179e-01   6.0159671e-04   1.1591449e-08
   2.8840000e+03   7.2017558e-13   1.0000000e-06   2.6144031e+00   5.1858906e-01   4.3160851e-04   1.1588855e-08
   2.8850000e+03   1.5662787e-12   1.0000000e-06   1.6015794e+00   5.2718052e-01   3.6982712e-03   1.1566318e-08
   2.8860000e+03   2.1442909e-12   1.0000000e-06   8.8869306e-01   5.3049149e-01   4.4029963e-03   1.1539383e-08
   2.8870000e+03   2.5575155e-12   1.0000000e-06   8.8742083e-01   5.2818236e-01   2.1982780e-02   1.1407434e-08
   2.8880000e+03   5.8667225e-12   1.0000000e-06   8.0983396e-01   5.1252816e-01   4.8052188e-02   1.1337809e-08
   2.8890000e+03   3.1909751e-12   1.0000000e-06   2.5698019e+00   5.0418920e-01   1.6004423e-02   1.1247413e-08
   2.8900000e+03   1.3842859e-12   1.0000000e-06   1.4607632e+00   4.9311117e-01   1.5057345e-02   1.1164873e-08
   2.8910000e+03   1.3044611e-12   1.0000000e-06   9.6860765e-01   4.8490457e-01   6.7144209e-03   1.1128715e-08
   2.8920000e+03   2.4875736e-12   1.0000000e-06   6.1864777e-01   4.6822360e-01   4.4968246e-03   1.1105372e-08
   2.8930000e+03   3.2110198e-12   1.0000000e-06   8.6470998e-01   4.8404473e-01   9.8645951e-03   1.1052760e-08
   2.8940000e+03   9.4144189e-13   1.0000000e-06   2.0646733e+00  -4.6801165e-01   5.6481229e-03   1.1082114e-08
   2.8950000e+03   7.4822407e-13   1.0000000e-06   2.3181555e+00  -3.8829758e-01   6.1339151e-04   1.1084756e-08
   2.8960000e+03   1.0008392e-12   1.0000000e-06   1.1591215e+00   4.9073865e-01   2.1071217e-03   1.1073312e-08
   2.8970000e+03   1.5532629e-12   1.0000000e-06   7.8667149e-01   5.0525037e-01   6.3461746e-03   1.1037973e-08
   2.8980000e+03   4.7012212e-12   1.0000000e-06   8.1985231e-01   5.0403887e-01   1.4916955e-02   1.0955905e-08
   2.8990000e+03   1.6177883e-12   1.0000000e-06   1.8670522e+00   4.8664563e-01   6.6268334e-03   1.0920757e-08
   2.9000000e+03   1.4426728e-12   1.0000000e-06   2.8611658e+00   4.8659493e-01   3.5701221e-03   1.0901839e-08
   2.9010000e+03   1.4871043e-12   1.0000000e-06   1.3990402e+00   4.9004889e-01   8.9287253e-03   1.0854469e-08
   2.9020000e+03   1.5736375e-12   1.0000000e-06   5.5521576e-01   4.9161634e-01   8.3290736e-03   1.0810310e-08
   2.9030000e+03   6.4284248e-12   1.0000000e-06   8.1837772e-01   4.8834376e-01   2.7116729e-02   1.0670224e-08
   2.9040000e+03   2.1245340e-12   1.0000000e-06   1.8347944e+00   4.5058132e-01   3.6945773e-03   1.0652519e-08
   2.9050000e+03   1.7179760e-12   1.0000000e-06   2.5809640e+00   3.8894458e-01   1.8546890e-03   1.0644850e-08
   2.9060000e+03   1.3838865e-12   1.0000000e-06   1.3438640e+00   4.6476660e-01   1.0842568e-02   1.0591701e-08
   2.9070000e+03   1.6458547e-12   1.0000000e-06   5.3722966e-01   4.7566419e-01   4.3786706e-03   1.0569719e-08
   2.9080000e+03   6.2577834e-13   1.0000000e-06   1.5558521e+00   4.6418973e-01   3.5247755e-03   1.0552477e-08
   2.9090000e+03   6.9016096e-13   1.0000000e-06   2.1923494e+00   4.6857526e-01   1.7500639e-03   1.0543836e-08
   2.9100000e+03   8.9436945e-13   1.0000000e-06   1.3041425e+00   4.7670894e-01   3.0469000e-03   1.0528559e-08
   2.9110000e+03   7.3627275e-13   1.0000000e-06   7.3683830e-01   4.7785221e-01   8.4139567e-03   1.0486517e-08
   2.9120000e+03   1.0013507e-12   1.0000000e-06   8.0514024e-01   4.7609345e-01   1.1706397e-02   1.0457434e-08
   2.9130000e+03   3.7452413e-13   1.0000000e-06   1.4997227e+00   4.7490774e-01   2.8249939e-03   1.0443436e-08
   2.9140000e+03   4.4078669e-13   1.0000000e-06   2.3634782e+00   4.9104886e-01   8.4999790e-04   1.0439080e-08
   2.9150000e+03   4.9527825e-13   1.0000000e-06   1.2717177e+00   4.9999768e-01   2.7485347e-03   1.0424764e-08
   2.9160000e+03   5.7562856e-13   1.0000000e-06   5.3392442e-01   5.4678193e-01   2.5180818e-03   1.0410434e-08
   2.9170000e+03   3.7258415e-13   1.0000000e-06   9.5207772e-01   5.4610026e-01   2.1741400e-03   1.0404258e-08
   2.9180000e+03   3.5017657e-13   1.0000000e-06   2.7157597e+00   7.0530040e-01   1.8372877e-04   1.0402910e-08
   2.9190000e+03   4.2385123e-13   1.0000000e-06   4.9667609e-01   7.0320958e-01   8.1237094e-03   1.0343656e-08
   2.9200000e+03   1.4426144e-12   1.0000000e-06   3.4744497e-01   6.4082804e-01   1.4155721e-02   1.0250441e-08
   2.9210000e+03   1.2916679e-12   1.0000000e-06   8.9391042e-01   7.0619320e-01   1.8831542e-03   1.0236818e-08
   2.9220000e+03   4.5473983e-13   1.0000000e-06   2.6873087e+00  -6.4441362e-01   2.7973234e-03   1.0255295e-08
   2.9230000e+03   3.6220437e-13   1.0000000e-06   2.5066092e+00   6.7785031e-01   6.0245967e-04   1.0251108e-08
   2.9240000e+03   6.9341611e-13   1.0000000e-06   2.3640582e+00   6.7586207e-01   3.5517603e-03   1.0226535e-08
   2.9250000e+03   9.9766308e-13   1.0000000e-06   1.6655919e+00   6.7856352e-01   4.8869122e-03   1.0192689e-08
   2.9260000e+03   8.3202843e-13   1.0000000e-06   1.0067839e+00   6.8088311e-01   1.1212842e-02   1.0115218e-08
   2.9270000e+03   1.0441383e-12   1.0000000e-06   6.6952520e-01   6.8286465e-01   1.2293387e-02   1.0072863e-08
   2.9280000e+03   4.1840530e-13   1.0000000e-06   1.3571212e+00   7.0386361e-01   1.3681325e-03   1.0063168e-08
   2.9290000e+03   5.2724990e-13   1.0000000e-06   2.6130749e+00   6.1603995e-01   2.3740924e-04   1.0061697e-08
   2.9300000e+03   9.1180797e-13   1.0000000e-06   1.9895035e+00   6.1226471e-01   9.6359224e-04   1.0055763e-08
   2.9310000e+03   1.1394988e-12   1.0000000e-06   1.1418241e+00   6.3401144e-01   1.5046288e-03   1.0046178e-08
   2.9320000e+03   1.6431851e-12   1.0000000e-06   7.1704383e-01   6.4088721e-01   4.0432756e-03   1.0020194e-08
   2.9330000e+03   8.0060423e-13   1.0000000e-06   1.5236303e+00   6.3908200e-01   1.3459921e-03   1.0011580e-08
   2.9340000e+03   6.8196144e-13   1.0000000e-06   1.9521664e+00   6.3183169e-01   1.2115879e-03   1.0003920e-08
   2.9350000e+03   9.0860741e-13   1.0000000e-06   7.7719240e-01   6.5755860e-01   2.6023538e-03   9.9868205e-09
   2.9360000e+03   1.4118673e-12   1.0000000e-06   6.9664063e-01   6.6720102e-01   3.7849540e-03   9.9616403e-09
   2.9370000e+03   6.5977942e-13   1.0000000e-06   1.9094885e+00   6.6480656e-01   8.0804839e-04   9.9562908e-09
   2.9380000e+03   5.2803638e-13   1.0000000e-06   2.1786676e+00   6.7506404e-01   1.8220980e-03   9.9440533e-09
   2.9390000e+03   5.9521416e-13   1.0000000e-06   1.0383744e+00   6.8744568e-01   2.1797704e-03   9.9291648e-09
   2.9400000e+03   1.0090358e-12   1.0000000e-06   6.7688515e-01   7.1370995e-01   3.2656477e-03   9.9060487e-09
   2.9410000e+03   8.2432328e-13   1.0000000e-06   1.1384144e+00   7.1581565e-01   3.7781471e-03   9.8792928e-09
   2.9420000e+03   1.0171743e-12   1.0000000e-06   9.5732772e-01   6.6008304e-01   2.1538599e-03   9.8652601e-09
   2.9430000e+03   5.7538866e-13   1.0000000e-06   1.4025424e+00   3.6135727e-01   2.7702628e-04   9.8642729e-09
   2.9440000e+03   8.2508982e-13   1.0000000e-06   2.6490653e+00  -4.1490962e-02   1.1871652e-03   9.8647657e-09
   2.9450000e+03   6.5108203e-13   1.0000000e-06   1.4416394e+00   1.6596323e-01   1.0457884e-03   9.8630588e-09
   2.9460000e+03   5.1183902e-13   1.0000000e-06   5.9304515e-01   2.5887369e-01   1.2561131e-03   9.8598589e-09
   2.9470000e+03   4.7960435e-13   1.0000000e-06   6.5309357e-01   3.9780251e-01   2.1872797e-03   9.8512997e-09
   2.9480000e+03   1.2759378e-12   1.0000000e-06   8.1563911e-01   5.4853678e-01   1.3399688e-03   9.8476807e-09
   2.9490000e+03   5.8141224e-13   1.0000000e-06   2.3993639e+00   4.9698248e-01   1.0145609e-03   9.8427191e-09
   2.9500000e+03   2.4427528e-13   1.0000000e-06   1.5314465e+00   5.8017619e-01   5.7579654e-04   9.8394321e-09


==> data/quadratic_n16__l3_2_2.dat <==
   1.0000000e+00   6.6927390e-01   1.0000000e-06   9.6923315e+00   3.6815669e-01   9.9138603e-02   3.8716020e+00
   2.0000000e+00   1.6652427e-01   1.0000000e-06   3.3299449e+00   3.5729102e-01   2.3229747e-01   3.6482870e+00
   3.0000000e+00   1.1936952e-01   1.0000000e-06   3.0321552e+00   2.8787684e-01   6.8988979e-02   3.5839455e+00
   4.0000000e+00   5.2368058e-02   1.0000000e-06   1.0987290e+00   3.2459080e-01   1.4224319e-01   3.4523116e+00
   5.0000000e+00   3.4180192e-02   1.0000000e-06   9.2576654e-01   2.9449536e-01   8.7382935e-02   3.3758030e+00
   6.0000000e+00   6.1441767e-02   1.0000000e-06   8.7026092e-01   3.3531873e-01   1.0376715e-01   3.2750117e+00
   7.0000000e+00   1.9699171e-02   1.0000000e-06   1.6737694e+00   2.5168050e-01   8.3891391e-02   3.2168720e+00
   8.0000000e+00   1.3838348e-02   1.0000000e-06   1.8932590e+00   2.2459246e-01   2.4677232e-02   3.1999782e+00
   9.0000000e+00   1.3989793e-02   1.0000000e-06   4.4593219e-01   3.4257000e-01   6.7565211e-02   3.1325048e+00
   1.0000000e+01   1.1853663e-02   1.0000000e-06   6.5026252e-01   3.4351402e-01   5.8554617e-02   3.0743264e+00
   1.1000000e+01   1.9645947e-02   1.0000000e-06   9.3293783e-01   3.4251479e-01   6.8847693e-02   3.0084091e+00
   1.2000000e+01   1.1611551e-02   1.0000000e-06   1.3120666e+00   2.9849074e-01   7.4412392e-02   2.9493372e+00
   1.3000000e+01   5.0448746e-03   1.0000000e-06   1.5054939e+00  -1.1374277e-01   2.1050404e-02   2.9570423e+00
   1.4000000e+01   5.2343219e-03   1.0000000e-06   1.6945004e+00   1.1768214e-01   1.0099470e-02   2.9536767e+00
   1.5000000e+01   5.9169559e-03   1.0000000e-06   8.1763799e-01   3.2962372e-01   2.4326805e-02   2.9307773e+00
   1.6000000e+01   3.4085945e-02   1.0000000e-06   6.3972818e-01   4.5695063e-01   9.2807981e-02   2.8168963e+00
   1.7000000e+01   9.5786862e-03   1.0000000e-06   2.0704080e+00   2.6614193e-01   2.3621354e-02   2.7999222e+00
   1.8000000e+01   2.7817459e-03   1.0000000e-06   2.8907406e+00   3.8127313e-01   2.5619282e-02   2.7733656e+00
   1.9000000e+01   3.6797462e-03   1.0000000e-06   1.9354951e+00   3.7630122e-01   3.2526288e-02   2.7406951e+00
   2.0000000e+01   4.3092547e-03   1.0000000e-06   7.4023188e-01   4.2834538e-01   2.7165829e-02   2.7096388e+00
   2.1000000e+01   1.0886046e-02   1.0000000e-06   6.5202184e-01   4.4913715e-01   9.9651358e-02   2.5995819e+00
   2.2000000e+01   5.9870451e-03   1.0000000e-06   1.0642888e+00   2.6293213e-01   2.2199934e-02   2.5850077e+00
   2.3000000e+01   2.7073623e-03   1.0000000e-06   2.2727460e+00  -3.0137769e-01   2.0970579e-02   2.6018586e+00
   2.4000000e+01   2.5190154e-03   1.0000000e-06   1.5162419e+00   1.0092149e-01   8.1770034e-03   2.5997976e+00
   2.5000000e+01   4.8993771e-03   1.0000000e-06   1.9830668e+00   3.5465244e-01   1.8832113e-02   2.5828396e+00
   2.6000000e+01   4.4117658e-03   1.0000000e-06   1.0751602e+00   3.6908546e-01   2.7127150e-02   2.5578087e+00
   2.7000000e+01   1.0467142e-02   1.0000000e-06   6.1123674e-01   5.0377431e-01   5.1260793e-02   2.4943290e+00
   2.8000000e+01   6.1745318e-03   1.0000000e-06   9.3027925e-01   4.7206859e-01   1.5112105e-02   2.4767575e+00
   2.9000000e+01   2.3056265e-03   1.0000000e-06   3.0350406e+00  -3.7041965e-01   1.4358600e-02   2.4901497e+00
   3.0000000e+01   1.8778556e-03   1.0000000e-06   2.3217731e+00   5.3504579e-01   2.4904118e-03   2.4868372e+00
   3.1000000e+01   3.9537148e-03   1.0000000e-06   2.4763827e+00   6.5339613e-01   1.8659782e-02   2.4567683e+00
   3.2000000e+01   4.3568888e-03   1.0000000e-06   1.5300001e+00   6.6404427e-01   1.6945896e-02   2.4293221e+00
   3.3000000e+01   3.9376533e-03   1.0000000e-06   5.9019157e-01   6.5454567e-01   3.9917737e-02   2.3669845e+00
   3.4000000e+01   2.1963248e-03   1.0000000e-06   1.3922453e+00   6.4635353e-01   2.5863889e-02   2.3278838e+00
   3.5000000e+01   2.0470849e-03   1.0000000e-06   1.0131274e+00   5.7647189e-01   1.0238696e-02   2.3142259e+00
   3.6000000e+01   2.5721092e-03   1.0000000e-06   7.0559182e-01   6.3955215e-01   3.0830102e-02   2.2692582e+00
   3.7000000e+01   3.8055045e-03   1.0000000e-06   7.0236477e-01   6.7815068e-01   2.7937821e-02   2.2267522e+00
   3.8000000e+01   2.6629067e-03   1.0000000e-06   1.8717720e+00   7.0412471e-01   2.0742421e-02   2.1944750e+00
   3.9000000e+01   1.6722347e-03   1.0000000e-06   5.2048024e-01   7.3325541e-01   4.0689582e-02   2.1298665e+00
   4.0000000e+01   1.9662370e-03   1.0000000e-06   4.9327100e-01   7.5439554e-01   2.9681366e-02   2.0825891e+00
   4.1000000e+01   6.5350352e-03   1.0000000e-06   7.4837363e-01   7.7230312e-01   6.0768248e-02   1.9864775e+00
   4.2000000e+01   2.1680365e-03   1.0000000e-06   1.3611041e+00  -1.6803445e-01   1.0837455e-02   1.9902082e+00
   4.3000000e+01   1.9524428e-03   1.0000000e-06   2.5193526e+00  -5.2680181e-01   9.7935736e-03   2.0005448e+00
   4.4000000e+01   4.6503984e-03   1.0000000e-06   4.6505412e-01   6.9165740e-01   4.3181071e-02   1.9417981e+00
   4.5000000e+01   1.8725177e-03   1.0000000e-06   6.5000281e-01   8.0252075e-01   4.1201792e-02   1.8781986e+00
   4.6000000e+01   1.4380612e-03   1.0000000e-06   1.3666716e+00   8.3936799e-01   2.3247093e-02   1.8417025e+00
   4.7000000e+01   1.5714351e-03   1.0000000e-06   5.9578961e-01   8.6071975e-01   5.3772008e-02   1.7571871e+00
   4.8000000e+01   4.9093890e-03   1.0000000e-06   5.7034028e-01   8.2455204e-01   1.3968523e-01   1.7069430e+00
   4.9000000e+01   2.4718679e-03   1.0000000e-06   1.9568213e+00   8.5454635e-01   6.2981609e-02   1.6160390e+00
   5.0000000e+01   2.2212443e-03   1.0000000e-06   1.7340167e+00   8.4273988e-01   5.7733717e-02   1.5382316e+00
   5.1000000e+01   2.3460295e-03   1.0000000e-06   1.0024081e+00   8.3491055e-01   6.5947534e-02   1.4546080e+00
   5.2000000e+01   4.2324145e-03   1.0000000e-06   5.1089195e-01   8.2782299e-01   9.9881233e-02   1.3368222e+00
   5.3000000e+01   7.1149438e-03   1.0000000e-06   7.1365077e-01   8.0450360e-01   1.5095624e-01   1.1805723e+00
   5.4000000e+01   1.3113540e-03   1.0000000e-06   1.9882135e+00  -7.1472400e-01   8.0617354e-02   1.2503690e+00
   5.5000000e+01   1.1615059e-03   1.0000000e-06   2.4918645e+00  -6.8681669e-01   1.9005645e-02   1.2668083e+00
   5.6000000e+01   1.7597065e-03   1.0000000e-06   1.6423522e+00  -4.6100519e-01   2.5608611e-02   1.2820871e+00
   5.7000000e+01   1.4572708e-03   1.0000000e-06   7.3035000e-01  -2.3204046e-01   2.3614820e-02   1.2894488e+00
   5.8000000e+01   6.1169575e-03   1.0000000e-06   5.8425368e-01   8.4660828e-01   6.2799054e-02   1.2216541e+00
   5.9000000e+01   1.7850746e-03   1.0000000e-06   1.2584106e+00   6.4435220e-01   7.4524351e-03   1.2158077e+00
   6.0000000e+01   1.8219545e-03   1.0000000e-06   3.0293429e+00   8.7585829e-01   1.9937952e-02   1.1946335e+00
   6.1000000e+01   2.5385367e-03   1.0000000e-06   1.5404932e+00   9.3804467e-01   7.9066588e-02   1.1065141e+00
   6.2000000e+01   2.8389949e-03   1.0000000e-06   8.5404776e-01   9.4709852e-01   1.0581325e-01   9.9633305e-01
   6.3000000e+01   3.2732411e-03   1.0000000e-06   7.0668388e-01   9.4411621e-01   3.0015996e-01   7.2075881e-01
   6.4000000e+01   3.6844548e-03   1.0000000e-06   8.9926965e-01   9.0288974e-01   9.0153101e-01   6.4836395e-01
   6.5000000e+01   2.6149261e-03   1.0000000e-06   2.7255663e+00   8.7986578e-01   2.2013892e-01   5.2716245e-01
   6.6000000e+01   2.1173155e-03   1.0000000e-06   6.3269548e-01   8.2809267e-01   4.7278041e-01   3.4988234e-01
   6.7000000e+01   1.4473472e-03   1.0000000e-06   6.4760209e-01   5.8634105e-01   2.6210334e-01   3.0528798e-01
   6.8000000e+01   3.1058597e-03   1.0000000e-06   8.0405018e-01  -1.2970778e-01   2.0077449e-01   3.1907990e-01
   6.9000000e+01   1.1240889e-03   1.0000000e-06   1.2255060e+00   6.3178711e-01   4.0514563e-02   3.1107398e-01
   7.0000000e+01   9.5558411e-04   1.0000000e-06   2.4349816e+00  -4.2101664e-01   2.8021513e-02   3.1484318e-01
   7.1000000e+01   6.2133396e-04   1.0000000e-06   8.7949328e-01  -3.4916013e-01   1.7921532e-01   3.3869691e-01
   7.2000000e+01   2.5917585e-03   1.0000000e-06   4.8092933e-01  -1.3781092e-01   2.0701244e-01   3.4527855e-01
   7.3000000e+01   8.7217056e-04   1.0000000e-06   1.4120630e+00  -4.1825786e-01   4.4340452e-02   3.5195683e-01
   7.4000000e+01   7.1295476e-04   1.0000000e-06   2.2498644e+00   5.3237394e-01   2.1122958e-02   3.4805587e-01
   7.5000000e+01   9.5028460e-04   1.0000000e-06   1.4771089e+00   5.2744761e-01   4.7408889e-02   3.3964193e-01
   7.6000000e+01   1.5388025e-03   1.0000000e-06   7.3225965e-01   7.8577101e-01   7.0292182e-02   3.2122189e-01
   7.7000000e+01   2.7283808e-03   1.0000000e-06   7.7170173e-01   8.1263682e-01   2.6659710e-01   2.5653159e-01
   7.8000000e+01   8.2194219e-04   1.0000000e-06   1.2523386e+00   8.5815230e-01   7.1978839e-02   2.4087255e-01
   7.9000000e+01   1.0319532e-03   1.0000000e-06   2.3412594e+00   7.2354750e-01   6.2322028e-02   2.3024419e-01
   8.0000000e+01   1.2066759e-03   1.0000000e-06   7.3224120e-01   8.7758186e-01   1.2110892e-01   2.0620696e-01
   8.1000000e+01   1.8471545e-03   1.0000000e-06   6.0747552e-01   8.7308854e-01   3.1671850e-01   1.7840827e-01
   8.2000000e+01   8.4020982e-04   1.0000000e-06   1.8270420e+00   8.0169349e-01   1.0454423e-01   1.6383521e-01
   8.3000000e+01   6.0020427e-04   1.0000000e-06   1.5140249e+00   7.7334662e-01   1.4402700e-01   1.4635338e-01
   8.4000000e+01   8.2637334e-04   1.0000000e-06   9.7066512e-01   7.3347193e-01   2.8027508e-01   1.1956330e-01
   8.5000000e+01   1.4557760e-03   1.0000000e-06   7.3093470e-01   5.9838391e-01   3.5222290e-01   1.0828572e-01
   8.6000000e+01   5.2438224e-04   1.0000000e-06   2.1493778e+00   4.7942471e-01   1.2520614e-01   1.0247874e-01
   8.7000000e+01   3.1940098e-04   1.0000000e-06   1.8602330e+00   4.9507245e-01   5.1942893e-02   9.9950506e-02
   8.8000000e+01   4.2829965e-04   1.0000000e-06   1.1013908e+00   4.7839833e-01   6.8869917e-02   9.6846241e-02
   8.9000000e+01   5.1196111e-04   1.0000000e-06   6.3070098e-01   1.9977728e-01   9.9997416e-02   9.5384701e-02
   9.0000000e+01   3.9056782e-04   1.0000000e-06   8.3363499e-01   2.5702389e-01   1.2894683e-01   9.4641044e-02
   9.1000000e+01   2.1837360e-04   1.0000000e-06   2.5724803e+00  -5.9882196e-02   5.9846956e-02   9.5148342e-02
   9.2000000e+01   1.6678146e-04   1.0000000e-06   5.2743918e-01   2.0467141e-01   2.9346501e-02   9.4616328e-02
   9.3000000e+01   1.6985409e-04   1.0000000e-06   1.2138005e+00   1.4353217e-01   1.8530605e-02   9.4380625e-02
   9.4000000e+01   3.1060675e-04   1.0000000e-06   7.1888997e-01   2.6842724e-01   1.6750858e-01   9.1414415e-02
   9.5000000e+01   3.3145219e-04   1.0000000e-06   6.8543051e-01   2.1374305e-01   2.1986696e-01   9.0473665e-02
   9.6000000e+01   1.9317832e-04   1.0000000e-06   2.2581084e+00   3.6297781e-01   3.7253157e-02   8.9305513e-02
   9.7000000e+01   1.2018523e-04   1.0000000e-06   9.8358635e-01   5.1568876e-01   5.3557927e-02   8.6935603e-02
   9.8000000e+01   9.6271554e-05   1.0000000e-06   4.7917247e-01   7.1513742e-01   1.8511424e-02   8.5792106e-02
   9.9000000e+01   2.3798949e-04   1.0000000e-06   6.8978862e-01   7.7225807e-01   4.6062746e-02   8.2778363e-02
   1.0000000e+02   4.1089403e-04   1.0000000e-06   8.4416778e-01   7.8285164e-01   7.5744881e-02   7.7967519e-02
   1.0100000e+02   1.5663938e-04   1.0000000e-06   1.8854759e+00  -2.3013251e-01   1.3802416e-02   7.8222185e-02
   1.0200000e+02   1.4886187e-04   1.0000000e-06   2.6329515e+00   5.1177070e-01   1.6450550e-02   7.7571517e-02
   1.0300000e+02   1.7458925e-04   1.0000000e-06   1.3918775e+00   7.4618423e-01   3.9250303e-02   7.5326883e-02
   1.0400000e+02   2.0792826e-04   1.0000000e-06   4.7946551e-01   7.9385099e-01   8.4233325e-02   7.0395696e-02
   1.0500000e+02   1.6309896e-04   1.0000000e-06   7.4086811e-01   7.6455948e-01   1.1837405e-01   6.8816025e-02
   1.0600000e+02   1.0644070e-04   1.0000000e-06   2.2896043e+00   7.6548696e-01   4.1978731e-02   6.6630612e-02
   1.0700000e+02   1.1055336e-04   1.0000000e-06   6.5733344e-01   8.0162273e-01   3.3187504e-02   6.4871452e-02
   1.0800000e+02   1.9897621e-04   1.0000000e-06   5.5240858e-01   7.9826239e-01   2.0399108e-01   5.4889665e-02
   1.0900000e+02   3.1024574e-04   1.0000000e-06   7.8341608e-01   7.1127556e-01   2.3964434e-01   5.0423983e-02
   1.1000000e+02   1.6068166e-04   1.0000000e-06   1.8464154e+00   6.3977178e-01   1.0573803e-01   4.7191141e-02
   1.1100000e+02   9.2635640e-05   1.0000000e-06   1.4210954e+00   5.6551935e-01   6.5677311e-02   4.5510220e-02
   1.1200000e+02   9.7240785e-05   1.0000000e-06   6.2387369e-01   5.5868800e-01   5.6250106e-02   4.4131107e-02
   1.1300000e+02   1.5115168e-04   1.0000000e-06   6.7846936e-01   4.3092255e-01   4.0063197e-02   4.3398559e-02
   1.1400000e+02   9.2547916e-05   1.0000000e-06   1.2562922e+00   5.6766905e-03   2.3383943e-02   4.3404663e-02
   1.1500000e+02   5.0515180e-05   1.0000000e-06   1.9902191e+00  -3.0318382e-01   1.9467374e-02   4.3668270e-02
   1.1600000e+02   2.8965394e-05   1.0000000e-06   7.2112027e-01  -9.0244484e-02   1.2793530e-02   4.3722227e-02
   1.1700000e+02   2.6625459e-05   1.0000000e-06   5.1278178e-01   4.6641904e-01   9.3837334e-03   4.3532378e-02
   1.1800000e+02   3.1744955e-05   1.0000000e-06   7.6496253e-01   6.4503252e-01   2.1643656e-02   4.2930667e-02
   1.1900000e+02   1.2697807e-04   1.0000000e-06   7.2548544e-01   6.3959927e-01   5.4464825e-02   4.2192480e-02
   1.2000000e+02   3.9428796e-05   1.0000000e-06   2.2438010e+00   5.5805773e-01   3.9589067e-03   4.2099492e-02
   1.2100000e+02   3.2903213e-05   1.0000000e-06   3.2153322e+00   6.2641091e-01   6.8336934e-03   4.1919877e-02
   1.2200000e+02   5.0234286e-05   1.0000000e-06   2.4677972e+00   6.4583336e-01   1.5603944e-02   4.1500432e-02
   1.2300000e+02   5.3868947e-05   1.0000000e-06   1.3354540e+00   6.7815663e-01   2.1554553e-02   4.0899089e-02
   1.2400000e+02   7.8813470e-05   1.0000000e-06   6.7449318e-01   7.2814166e-01   5.3167339e-02   3.9343990e-02
   1.2500000e+02   4.7548220e-05   1.0000000e-06   9.4029113e-01   7.2620213e-01   2.4579692e-02   3.8647425e-02
   1.2600000e+02   5.7281626e-05   1.0000000e-06   1.2211785e+00   5.6196999e-01   1.0132692e-02   3.8428722e-02
   1.2700000e+02   4.7997484e-05   1.0000000e-06   1.8981563e+00   7.6426428e-01   1.6002840e-02   3.7960795e-02
   1.2800000e+02   3.9189665e-05   1.0000000e-06   7.6328446e-01   7.7277166e-01   5.6538926e-02   3.6327772e-02
   1.2900000e+02   3.0792376e-05   1.0000000e-06   5.4262625e-01   7.8969496e-01   4.3460839e-02   3.5094343e-02
   1.3000000e+02   1.0077168e-04   1.0000000e-06   7.5874365e-01   8.0051261e-01   7.4200688e-02   3.3046660e-02
   1.3100000e+02   6.2037084e-05   1.0000000e-06   1.0021841e+00   7.7055106e-01   1.6059968e-02   3.2639460e-02
   1.3200000e+02   3.5110825e-05   1.0000000e-06   3.0263633e+00  -7.1928823e-01   1.5333753e-02   3.3001285e-02
   1.3300000e+02   2.3080241e-05   1.0000000e-06   1.6824798e+00  -1.0035970e-01   6.7936380e-03   3.3024539e-02
   1.3400000e+02   3.5237201e-05   1.0000000e-06   1.4761442e+00   7.2596937e-01   1.7224435e-02   3.2613933e-02
   1.3500000e+02   6.9205266e-05   1.0000000e-06   6.0349651e-01   8.6452029e-01   4.9724678e-02   3.1222566e-02
   1.3600000e+02   4.4809219e-05   1.0000000e-06   8.8719611e-01   8.5784707e-01   1.0837571e-01   2.8373149e-02
   1.3700000e+02   4.1444607e-05   1.0000000e-06   9.5049222e-01   8.2899224e-01   6.9880327e-02   2.6752475e-02
   1.3800000e+02   5.0660411e-05   1.0000000e-06   1.3827540e+00   8.0194825e-01   1.0189722e-01   2.4620279e-02
   1.3900000e+02   6.9884325e-05   1.0000000e-06   5.1900797e-01   7.8236213e-01   1.9376994e-01   2.1098161e-02
   1.4000000e+02   5.0290980e-05   1.0000000e-06   6.8070326e-01   6.9973666e-01   2.9468904e-01   1.9052769e-02
   1.4100000e+02   2.0267418e-05   1.0000000e-06   1.9855484e+00   2.6792879e-01   5.8002713e-03   1.9023458e-02
   1.4200000e+02   2.1087418e-05   1.0000000e-06   2.1337059e+00   6.7733075e-01   4.9941893e-03   1.8959236e-02
   1.4300000e+02   2.8441098e-05   1.0000000e-06   1.3547429e+00   8.2126098e-01   1.5436413e-02   1.8719628e-02
   1.4400000e+02   5.2129429e-05   1.0000000e-06   6.8134905e-01   8.5482469e-01   3.5509252e-02   1.8154686e-02
   1.4500000e+02   5.2257574e-05   1.0000000e-06   8.6664031e-01   8.5279801e-01   6.0751864e-02   1.7223743e-02
   1.4600000e+02   2.5166515e-05   1.0000000e-06   1.5436894e+00  -2.1143707e-01   8.3212873e-03   1.7254615e-02
   1.4700000e+02   2.4859469e-05   1.0000000e-06   1.8637342e+00   5.3170529e-01   8.3123495e-03   1.7178784e-02
   1.4800000e+02   3.6828598e-05   1.0000000e-06   6.1673771e-01   9.0828573e-01   4.0778517e-02   1.6545103e-02
   1.4900000e+02   3.3417834e-05   1.0000000e-06   7.0155844e-01   9.2037569e-01   1.0907331e-01   1.4900885e-02
   1.5000000e+02   9.6111092e-05   1.0000000e-06   7.4593305e-01   9.1887706e-01   2.2317481e-01   1.3389102e-02
   1.5100000e+02   3.3911715e-05   1.0000000e-06   2.0077862e+00   9.0531715e-01   3.5503426e-02   1.2960325e-02
   1.5200000e+02   2.5648584e-05   1.0000000e-06   2.8590094e+00   9.1259065e-01   3.0619343e-02   1.2599220e-02
   1.5300000e+02   3.1679216e-05   1.0000000e-06   1.6804315e+00   9.3704871e-01   3.3146246e-02   1.2208764e-02
   1.5400000e+02   4.6346353e-05   1.0000000e-06   6.4753850e-01   9.4952125e-01   9.9465505e-02   1.1062273e-02
   1.5500000e+02   4.4360816e-05   1.0000000e-06   7.5471263e-01   9.4215852e-01   2.3908208e-01   8.6161813e-03
   1.5600000e+02   6.8836760e-05   1.0000000e-06   8.1108535e-01   9.0178835e-01   3.3710271e-01   7.3334498e-03
   1.5700000e+02   2.8518546e-05   1.0000000e-06   1.7734529e+00   8.2932709e-01   5.6369917e-02   6.9944327e-03
   1.5800000e+02   1.7070467e-05   1.0000000e-06   1.8257198e+00   3.2405038e-01   2.5946340e-02   6.9377487e-03
   1.5900000e+02   1.6179858e-05   1.0000000e-06   9.5420654e-01   1.6959860e-01   1.3011063e-02   6.9230111e-03
   1.6000000e+02   4.9174507e-05   1.0000000e-06   6.2362401e-01   3.9285152e-02   8.9386409e-02   6.9263569e-03
   1.6100000e+02   4.1939773e-05   1.0000000e-06   8.6154435e-01   2.4813995e-02   4.2989993e-02   6.9253686e-03
   1.6200000e+02   1.1349147e-05   1.0000000e-06   2.7584323e+00   5.3542843e-03   2.2370938e-02   6.9262719e-03
   1.6300000e+02   8.4654710e-06   1.0000000e-06   2.3406825e+00   1.4082436e-01   3.5329064e-03   6.9228683e-03
   1.6400000e+02   7.4767062e-06   1.0000000e-06   1.3456852e+00   1.9463422e-01   1.3450491e-02   6.9053489e-03
   1.6500000e+02   8.7262566e-06   1.0000000e-06   5.8224606e-01   2.8642209e-01   1.7470923e-02   6.8717663e-03
   1.6600000e+02   1.9657364e-05   1.0000000e-06   8.0066619e-01   3.6417138e-01   5.0978692e-02   6.8099333e-03
   1.6700000e+02   7.2540826e-06   1.0000000e-06   2.0816838e+00   3.4071363e-01   1.8245618e-02   6.7686073e-03
   1.6800000e+02   6.0445338e-06   1.0000000e-06   1.7582225e+00   4.5356259e-01   1.2161971e-02   6.7316700e-03
   1.6900000e+02   8.0195676e-06   1.0000000e-06   1.0281498e+00   5.1185539e-01   2.0742518e-02   6.6612788e-03
   1.7000000e+02   1.9666489e-05   1.0000000e-06   6.2683556e-01   5.9208756e-01   3.6598309e-02   6.5198936e-03
   1.7100000e+02   1.0749149e-05   1.0000000e-06   1.2381830e+00   5.7359032e-01   5.9858887e-02   6.3041476e-03
   1.7200000e+02   7.1888492e-06   1.0000000e-06   1.0535382e+00   4.5140193e-01   1.1248531e-02   6.2724568e-03
   1.7300000e+02   4.9608422e-06   1.0000000e-06   6.8701864e-01   5.1192809e-01   1.2290806e-02   6.2333422e-03
   1.7400000e+02   7.1940701e-06   1.0000000e-06   6.3761272e-01   7.1537035e-01   2.6433665e-02   6.1165543e-03
   1.7500000e+02   1.7482869e-05   1.0000000e-06   8.6850076e-01   7.0908366e-01   9.3051070e-02   5.7270566e-03
   1.7600000e+02   1.1191466e-05   1.0000000e-06   1.1436268e+00   6.5909236e-01   8.9927885e-02   5.4015145e-03
   1.7700000e+02   7.6773187e-06   1.0000000e-06   1.5684224e+00   6.0124496e-01   3.5721437e-02   5.2877526e-03
   1.7800000e+02   7.0912156e-06   1.0000000e-06   5.1481603e-01   5.9859305e-01   6.0557728e-02   5.1025261e-03
   1.7900000e+02   1.3649258e-05   1.0000000e-06   5.5049074e-01   5.7994112e-01   4.2419681e-02   4.9801220e-03
   1.8000000e+02   6.9466906e-06   1.0000000e-06   1.0644687e+00   4.7750048e-02   1.0985251e-02   4.9778096e-03
   1.8100000e+02   6.3841279e-06   1.0000000e-06   1.1541758e+00   1.2465296e-01   2.5125274e-02   4.9637708e-03
   1.8200000e+02   1.1107399e-05   1.0000000e-06   1.1191719e+00   1.5219191e-01   1.4177191e-02   4.9535490e-03
   1.8300000e+02   5.2750762e-06   1.0000000e-06   2.5576729e+00   2.9061338e-01   2.1888077e-03   4.9504090e-03
   1.8400000e+02   4.3399544e-06   1.0000000e-06   2.8062247e+00   3.8180266e-01   5.5855411e-03   4.9399179e-03
   1.8500000e+02   8.0566901e-06   1.0000000e-06   2.1923071e+00   3.3103954e-01   1.8105869e-02   4.9110345e-03
   1.8600000e+02   9.7819754e-06   1.0000000e-06   1.3015398e+00   3.3594751e-01   2.7439296e-02   4.8674189e-03
   1.8700000e+02   1.4742493e-05   1.0000000e-06   6.7883128e-01   4.4007437e-01   4.9832497e-02   4.7656562e-03
   1.8800000e+02   4.2632391e-06   1.0000000e-06   1.8632614e+00   3.9158972e-01   2.0727124e-02   4.7278494e-03
   1.8900000e+02   2.3216281e-06   1.0000000e-06   1.9029272e+00   4.8306404e-01   8.4550340e-03   4.7086694e-03
   1.9000000e+02   2.8171132e-06   1.0000000e-06   8.8140884e-01   5.9280207e-01   1.0572720e-02   4.6793294e-03
   1.9100000e+02   3.0795375e-06   1.0000000e-06   5.7885023e-01   7.2573229e-01   1.1408982e-02   4.6407305e-03
   1.9200000e+02   7.0594897e-06   1.0000000e-06   8.6220205e-01   7.7651606e-01   3.4355543e-02   4.5180439e-03
   1.9300000e+02   4.2965076e-06   1.0000000e-06   9.1045049e-01   7.6425505e-01   2.8380846e-02   4.4208201e-03
   1.9400000e+02   4.3449446e-06   1.0000000e-06   1.3977484e+00   7.2352888e-01   2.4292299e-02   4.3437516e-03
   1.9500000e+02   1.0936415e-05   1.0000000e-06   6.3224767e-01   8.4058803e-01   5.8717558e-02   4.1316663e-03
   1.9600000e+02   4.7914782e-06   1.0000000e-06   8.9249952e-01  -3.6674462e-01   7.9021971e-03   4.1437516e-03
   1.9700000e+02   4.1258127e-06   1.0000000e-06   1.4772884e+00   1.8273549e-01   5.3537881e-03   4.1397551e-03
   1.9800000e+02   5.1498639e-06   1.0000000e-06   2.3413986e+00   9.2208169e-01   1.6104413e-02   4.0783631e-03
   1.9900000e+02   1.0257070e-05   1.0000000e-06   7.5692109e-01   9.2589488e-01   1.6488119e-01   3.4650741e-03
   2.0000000e+02   2.1117578e-05   1.0000000e-06   6.4638164e-01   9.0170965e-01   2.5532352e-01   2.6946042e-03
   2.0100000e+02   4.3202115e-06   1.0000000e-06   1.0702006e+00   8.3276575e-01   3.0021343e-01   2.3683786e-03
   2.0200000e+02   3.8611596e-06   1.0000000e-06   2.5419382e+00  -7.4787061e-01   4.8586634e-02   2.4556257e-03
   2.0300000e+02   5.4774057e-06   1.0000000e-06   3.5913754e-01   2.8945497e-01   2.8111309e-02   2.4365405e-03
   2.0400000e+02   4.0551484e-06   1.0000000e-06   5.8741571e-01   8.5437524e-01   7.0622051e-02   2.2912707e-03
   2.0500000e+02   8.4301654e-06   1.0000000e-06   9.6064855e-01   8.3776493e-01   1.6020546e-01   1.9938489e-03
   2.0600000e+02   6.4419830e-06   1.0000000e-06   1.2323218e+00   7.8412037e-01   1.8521888e-01   1.7196160e-03
   2.0700000e+02   2.6676342e-06   1.0000000e-06   1.8805499e+00  -6.6475876e-01   4.4095964e-02   1.7709297e-03
   2.0800000e+02   2.5643875e-06   1.0000000e-06   1.9776531e+00  -1.1865243e-01   7.6354718e-03   1.7725850e-03
   2.0900000e+02   3.6043433e-06   1.0000000e-06   1.2926293e+00   7.6904161e-01   2.4958993e-02   1.7387911e-03
   2.1000000e+02   4.9446700e-06   1.0000000e-06   7.7224664e-01   8.0226949e-01   8.0929012e-02   1.6280654e-03
   2.1100000e+02   1.1590264e-05   1.0000000e-06   7.2266358e-01   7.8748211e-01   1.3451944e-01   1.4618470e-03
   2.1200000e+02   3.2989188e-06   1.0000000e-06   1.8117611e+00   7.1415527e-01   4.9166374e-02   1.4114149e-03
   2.1300000e+02   2.7098296e-06   1.0000000e-06   2.6967447e+00   6.5810141e-01   1.2352762e-02   1.4000026e-03
   2.1400000e+02   2.9981603e-06   1.0000000e-06   1.1368523e+00   7.6734834e-01   4.6515168e-02   1.3506775e-03
   2.1500000e+02   2.8378576e-06   1.0000000e-06   5.9275234e-01   7.9573467e-01   5.7724685e-02   1.2895010e-03
   2.1600000e+02   5.5976881e-06   1.0000000e-06   8.6896943e-01   7.5423357e-01   6.0424375e-02   1.2748732e-03
   2.1700000e+02   2.0071673e-06   1.0000000e-06   3.0463801e+00   7.7201660e-01   4.1323988e-02   1.2346553e-03
   2.1800000e+02   1.6346573e-06   1.0000000e-06   1.4818945e+00   8.6470378e-01   1.2731667e-02   1.2210883e-03
   2.1900000e+02   2.1931949e-06   1.0000000e-06   8.7454009e-01   8.6350379e-01   5.5111126e-02   1.1634735e-03
   2.2000000e+02   5.8999065e-06   1.0000000e-06   7.0942361e-01   6.7554820e-01   6.2578970e-02   1.1155800e-03
   2.2100000e+02   4.0909538e-06   1.0000000e-06   1.2726791e+00   7.6767463e-01   8.9220845e-02   1.0411267e-03
   2.2200000e+02   2.0440703e-06   1.0000000e-06   1.7640926e+00  -7.4596447e-01   2.3419451e-02   1.0594397e-03
   2.2300000e+02   1.4076679e-06   1.0000000e-06   1.3945043e+00   2.2805707e-01   1.0979804e-02   1.0568476e-03
   2.2400000e+02   1.7679590e-06   1.0000000e-06   8.8275257e-01   7.2594375e-01   2.9988192e-02   1.0340700e-03
   2.2500000e+02   3.6943540e-06   1.0000000e-06   8.2776097e-01   7.7790828e-01   7.9916332e-02   9.7117371e-04
   2.2600000e+02   2.8134089e-06   1.0000000e-06   1.2791595e+00   7.7950074e-01   1.1724455e-01   8.8529388e-04
   2.2700000e+02   1.9660617e-06   1.0000000e-06   1.2433367e+00   7.7787463e-01   8.9111448e-02   8.2541764e-04
   2.2800000e+02   2.9550852e-06   1.0000000e-06   4.2089733e-01   7.7068497e-01   2.1127263e-01   6.9989714e-04
   2.2900000e+02   3.4686417e-06   1.0000000e-06   6.1739400e-01   6.4490479e-01   6.4531097e-02   6.7165750e-04
   2.3000000e+02   2.7035201e-06   1.0000000e-06   1.1598725e+00  -5.0647625e-01   3.3645854e-02   6.8338095e-04
   2.3100000e+02   1.3042408e-06   1.0000000e-06   1.6053622e+00  -2.7245357e-01   3.7241246e-02   6.9074906e-04
   2.3200000e+02   1.2237707e-06   1.0000000e-06   1.7660799e+00   1.5058083e-01   3.3486301e-02   6.8764634e-04
   2.3300000e+02   1.5681835e-06   1.0000000e-06   5.0841855e-01   4.4828956e-01   7.7134155e-02   6.6555953e-04
   2.3400000e+02   1.1627502e-06   1.0000000e-06   6.2166579e-01   6.7487636e-01   2.6786458e-02   6.5957649e-04
   2.3500000e+02   8.8703127e-07   1.0000000e-06   2.3389314e+00   2.0986800e-01   8.5053965e-03   6.5842199e-04
   2.3600000e+02   6.8649704e-07   1.0000000e-06   5.9095579e-01   6.5402453e-01   2.3497428e-02   6.4840906e-04
   2.3700000e+02   1.0959423e-06   1.0000000e-06   7.2160409e-01   7.3176222e-01   4.2220666e-02   6.2865310e-04
   2.3800000e+02   1.4084754e-06   1.0000000e-06   9.0104931e-01   7.4861963e-01   8.1932622e-02   5.9108110e-04
   2.3900000e+02   4.5126148e-06   1.0000000e-06   7.1936787e-01   7.3120662e-01   1.8143439e-01   5.1785802e-04
   2.4000000e+02   1.1127591e-06   1.0000000e-06   1.6457001e+00  -4.8021249e-01   2.0298006e-02   5.2298705e-04
   2.4100000e+02   6.3131437e-07   1.0000000e-06   2.9842713e+00   4.4004971e-01   1.1490794e-02   5.2037054e-04
   2.4200000e+02   7.9086772e-07   1.0000000e-06   1.6874467e+00   6.7162338e-01   2.5676743e-02   5.1149250e-04
   2.4300000e+02   9.6158571e-07   1.0000000e-06   6.5846085e-01   6.8560681e-01   5.1635229e-02   4.9375939e-04
   2.4400000e+02   1.9721421e-06   1.0000000e-06   6.8265961e-01   6.5755012e-01   8.7532995e-02   4.7982596e-04
   2.4500000e+02   6.3374846e-07   1.0000000e-06   2.1121837e+00   6.4399104e-01   3.8776372e-02   4.6806040e-04
   2.4600000e+02   4.7970828e-07   1.0000000e-06   1.8187194e+00   5.3551405e-01   9.1443730e-03   4.6578237e-04
   2.4700000e+02   5.1432169e-07   1.0000000e-06   8.1836464e-01   5.6700847e-01   2.0924973e-02   4.6032604e-04
   2.4800000e+02   8.1946660e-07   1.0000000e-06   6.5777891e-01   2.0500644e-01   2.5654462e-02   4.5805089e-04
   2.4900000e+02   1.1096903e-06   1.0000000e-06   8.6808116e-01   5.2598332e-01   1.4737619e-02   4.5453646e-04
   2.5000000e+02   3.3487570e-07   1.0000000e-06   2.0849520e+00  -3.6448101e-01   4.6124160e-03   4.5530479e-04
   2.5100000e+02   3.3324306e-07   1.0000000e-06   3.0453701e+00   2.9221654e-01   3.4491339e-03   4.5484837e-04
   2.5200000e+02   5.3572182e-07   1.0000000e-06   2.6065799e+00   3.9657913e-01   8.9500927e-03   4.5324933e-04
   2.5300000e+02   7.2350296e-07   1.0000000e-06   1.6855675e+00   4.3673765e-01   1.9079627e-02   4.4953981e-04
   2.5400000e+02   4.8104600e-07   1.0000000e-06   5.8328115e-01   4.5631589e-01   3.5358232e-02   4.4251279e-04
   2.5500000e+02   1.2668259e-06   1.0000000e-06   6.7420590e-01   4.8309892e-01   4.7993647e-02   4.3265262e-04
   2.5600000e+02   4.1919409e-07   1.0000000e-06   1.0220863e+00  -3.0605102e-01   1.3246185e-02   4.3444086e-04
   2.5700000e+02   2.4112039e-07   1.0000000e-06   2.8930189e+00  -3.2484023e-01   5.0507710e-03   4.3515859e-04
   2.5800000e+02   1.6607785e-07   1.0000000e-06   1.6565446e+00   3.3458019e-01   3.6130673e-03   4.3463507e-04
   2.5900000e+02   2.4343558e-07   1.0000000e-06   1.3066481e+00   7.1039235e-01   4.7667197e-03   4.3316574e-04
   2.6000000e+02   3.8989836e-07   1.0000000e-06   8.1808413e-01   8.6249899e-01   1.0404086e-02   4.2928478e-04
   2.6100000e+02   7.8379004e-07   1.0000000e-06   7.9425004e-01   8.8323482e-01   3.2994432e-02   4.1682756e-04
   2.6200000e+02   4.2727535e-07   1.0000000e-06   1.4194135e+00   9.2700591e-01   1.6304444e-02   4.1053541e-04
   2.6300000e+02   6.1176470e-07   1.0000000e-06   2.4718236e+00   9.3734779e-01   2.5090491e-02   4.0089629e-04
   2.6400000e+02   9.1456574e-07   1.0000000e-06   1.4464069e+00   9.4133740e-01   5.8240330e-02   3.7899954e-04
   2.6500000e+02   1.0506833e-06   1.0000000e-06   7.3831943e-01   9.4247317e-01   1.0805434e-01   3.4067803e-04
   2.6600000e+02   1.0562234e-06   1.0000000e-06   8.5371757e-01   9.3438015e-01   3.0009565e-01   3.2876865e-04
   2.6700000e+02   5.0425631e-07   1.0000000e-06   2.8718403e+00   9.2776691e-01   1.0334881e-01   2.9751542e-04
   2.6800000e+02   3.8833199e-07   1.0000000e-06   8.5076564e-01   9.3861001e-01   4.3421750e-02   2.8542465e-04
   2.6900000e+02   4.9475029e-07   1.0000000e-06   6.5652230e-01   9.4794666e-01   1.1033776e-01   2.5576753e-04
   2.7000000e+02   9.9906841e-07   1.0000000e-06   8.1031086e-01   9.5081528e-01   1.4910919e-01   2.1982367e-04
   2.7100000e+02   1.3071456e-06   1.0000000e-06   1.0836458e+00   9.3434653e-01   1.6115828e-01   1.8714944e-04
   2.7200000e+02   5.6034045e-07   1.0000000e-06   1.7354048e+00   8.8525775e-01   6.5183531e-02   1.7644137e-04
   2.7300000e+02   3.0298579e-07   1.0000000e-06   1.4509106e+00   8.0611366e-01   3.4780881e-02   1.7153287e-04
   2.7400000e+02   2.8663072e-07   1.0000000e-06   1.0002721e+00   8.3662318e-01   1.6292604e-02   1.6920167e-04
   2.7500000e+02   4.3896566e-07   1.0000000e-06   7.6310269e-01   7.4196360e-01   5.1102461e-02   1.6288938e-04
   2.7600000e+02   1.1969734e-06   1.0000000e-06   8.4267668e-01   7.3468884e-01   7.9629205e-02   1.5361215e-04
   2.7700000e+02   4.0392942e-07   1.0000000e-06   1.9856545e+00   1.5918148e-01   1.9421016e-02   1.5316558e-04
   2.7800000e+02   2.8031386e-07   1.0000000e-06   2.8623212e+00   1.6910098e-01   1.2306702e-02   1.5285813e-04
   2.7900000e+02   1.6591057e-07   1.0000000e-06   1.2276987e+00   5.8907945e-01   2.8884018e-02   1.5029960e-04
   2.8000000e+02   1.6659827e-07   1.0000000e-06   4.9667506e-01   7.5447412e-01   2.0591989e-02   1.4797847e-04
   2.8100000e+02   4.7865441e-07   1.0000000e-06   7.9286878e-01   7.6807513e-01   5.3421508e-02   1.4199692e-04
   2.8200000e+02   3.5979451e-07   1.0000000e-06   1.1755022e+00   7.3856100e-01   2.7902795e-02   1.3909631e-04
   2.8300000e+02   2.5725986e-07   1.0000000e-06   2.3595438e+00   6.5026976e-01   1.2641532e-02   1.3795935e-04
   2.8400000e+02   1.3663472e-07   1.0000000e-06   6.5129555e-01   7.2604951e-01   3.9002358e-02   1.3410372e-04
   2.8500000e+02   1.8229847e-07   1.0000000e-06   4.4549283e-01   8.0946361e-01   1.9844134e-02   1.3195885e-04
   2.8600000e+02   2.5547976e-07   1.0000000e-06   1.6360038e+00   8.1246652e-01   3.8181378e-02   1.2789908e-04
   2.8700000e+02   7.2747892e-07   1.0000000e-06   7.8147398e-01   8.0132580e-01   1.2662472e-01   1.1532912e-04
   2.8800000e+02   1.7861890e-07   1.0000000e-06   1.3149708e+00   7.1925326e-01   1.5514315e-02   1.1404897e-04
   2.8900000e+02   1.2584517e-07   1.0000000e-06   3.2079060e+00   1.9328671e-01   3.8688555e-03   1.1396451e-04
   2.9000000e+02   1.4248399e-07   1.0000000e-06   1.7194982e+00   7.1379146e-01   8.1917960e-03   1.1330002e-04
   2.9100000e+02   1.8022287e-07   1.0000000e-06   1.0161763e+00   7.5845889e-01   2.2398649e-02   1.1138750e-04
   2.9200000e+02   2.7926683e-07   1.0000000e-06   8.1531058e-01   7.5908994e-01   3.0961719e-02   1.0879276e-04
   2.9300000e+02   1.1981310e-07   1.0000000e-06   1.7179526e+00   7.6133140e-01   1.8185916e-02   1.0729414e-04
   2.9400000e+02   9.7121739e-08   1.0000000e-06   1.9011879e+00   4.8748551e-01   5.6794546e-03   1.0699840e-04
   2.9500000e+02   1.3079254e-07   1.0000000e-06   9.7957470e-01   6.6296417e-01   1.7372387e-02   1.0577523e-04
   2.9600000e+02   1.7082995e-07   1.0000000e-06   7.0054547e-01   6.6156931e-01   3.4097141e-02   1.0342456e-04
   2.9700000e+02   1.7481105e-07   1.0000000e-06   8.7253457e-01   6.4780605e-01   6.5519517e-02   1.0287786e-04
   2.9800000e+02   9.9727720e-08   1.0000000e-06   2.9227355e+00   6.3750556e-01   2.8038688e-02   1.0106338e-04
   2.9900000e+02   7.7630168e-08   1.0000000e-06   4.7495419e-01   6.9343101e-01   8.5667080e-03   1.0046496e-04
   3.0000000e+02   6.0934165e-08   1.0000000e-06   1.0013469e+00   7.9769348e-01   6.7892729e-03   9.9921709e-05
   3.0100000e+02   9.4393401e-08   1.0000000e-06   8.7726115e-01   8.6311583e-01   2.2462878e-02   9.7990977e-05
   3.0200000e+02   2.1389295e-07   1.0000000e-06   1.0005234e+00   8.7012897e-01   4.3486609e-02   9.4306486e-05
   3.0300000e+02   1.6272108e-07   1.0000000e-06   1.4863959e+00   8.4924754e-01   3.3531914e-02   9.1636142e-05
   3.0400000e+02   1.5296665e-07   1.0000000e-06   1.9316174e+00   8.3056859e-01   3.8962396e-02   8.8693002e-05
   3.0500000e+02   6.5603075e-08   1.0000000e-06   5.0094393e-01   8.4883660e-01   4.5970832e-02   8.5259299e-05
   3.0600000e+02   6.5734535e-08   1.0000000e-06   6.7315578e-01   8.8447696e-01   1.8762886e-02   8.3847714e-05
   3.0700000e+02   3.3138482e-07   1.0000000e-06   8.2215921e-01   9.0835792e-01   4.2227274e-02   8.0645122e-05
   3.0800000e+02   1.0376948e-07   1.0000000e-06   1.9930235e+00  -3.1746888e-02   5.2513824e-03   8.0659677e-05
   3.0900000e+02   7.3203577e-08   1.0000000e-06   3.0758604e+00   2.5224152e-01   6.0336075e-03   8.0538296e-05
   3.1000000e+02   8.8557425e-08   1.0000000e-06   1.9259637e+00   6.8100446e-01   1.5540133e-02   7.9691237e-05
   3.1100000e+02   1.0009375e-07   1.0000000e-06   6.9183256e-01   7.6197196e-01   2.1639613e-02   7.8385182e-05
   3.1200000e+02   1.1389055e-07   1.0000000e-06   6.5462296e-01   7.9360584e-01   5.3546537e-02   7.5097650e-05
   3.1300000e+02   6.1761634e-08   1.0000000e-06   8.8947124e-01   7.6357132e-01   1.0132375e-01   7.4735146e-05
   3.1400000e+02   5.4204221e-08   1.0000000e-06   2.9453300e+00   8.0280499e-01   1.7346110e-02   7.3698472e-05
   3.1500000e+02   7.5893880e-08   1.0000000e-06   3.6884527e-01   8.8139279e-01   3.0732012e-02   7.1710186e-05
   3.1600000e+02   7.9082247e-08   1.0000000e-06   5.8663150e-01   8.9690908e-01   5.3369301e-02   6.8298577e-05
   3.1700000e+02   1.9429496e-07   1.0000000e-06   8.7526469e-01   9.0601141e-01   5.7015614e-02   6.4791458e-05
   3.1800000e+02   6.9713585e-08   1.0000000e-06   1.6521716e+00   8.9984432e-01   5.6240890e-02   6.1533022e-05
   3.1900000e+02   5.5988298e-08   1.0000000e-06   1.3783933e+00   7.8816144e-01   1.2380458e-02   6.0934399e-05
   3.2000000e+02   6.4732978e-08   1.0000000e-06   6.1480569e-01   8.5766073e-01   1.7485006e-02   6.0023115e-05
   3.2100000e+02   1.2535582e-07   1.0000000e-06   6.2112104e-01   8.9114660e-01   6.9782020e-02   5.6322587e-05
   3.2200000e+02   1.3748140e-07   1.0000000e-06   8.5616432e-01   8.8052782e-01   9.7876168e-02   5.1534840e-05
   3.2300000e+02   1.6696471e-07   1.0000000e-06   9.5387203e-01   8.4719242e-01   3.3205481e-02   5.0093342e-05
   3.2400000e+02   5.9012902e-08   1.0000000e-06   2.0200527e+00   2.6823450e-01   9.1821621e-03   4.9971928e-05
   3.2500000e+02   4.3596029e-08   1.0000000e-06   1.6027092e+00   8.8631522e-01   1.4402839e-02   4.9335140e-05
   3.2600000e+02   5.8430311e-08   1.0000000e-06   1.4797365e+00   9.2206228e-01   1.7530545e-02   4.8538828e-05
   3.2700000e+02   8.3358753e-08   1.0000000e-06   1.1984813e+00   9.3398187e-01   5.0976120e-02   4.6236311e-05
   3.2800000e+02   2.8230443e-07   1.0000000e-06   6.5320851e-01   9.4149973e-01   8.7529222e-02   4.2447953e-05
   3.2900000e+02   1.1537122e-07   1.0000000e-06   1.8739208e+00   9.3136646e-01   6.9779141e-02   3.9703910e-05
   3.3000000e+02   6.4616790e-08   1.0000000e-06   2.2930986e+00   9.1637426e-01   4.0028553e-02   3.8252817e-05
   3.3100000e+02   8.3038117e-08   1.0000000e-06   1.8959203e+00   8.9446345e-01   3.9077607e-02   3.6921798e-05
   3.3200000e+02   9.9814984e-08   1.0000000e-06   1.0082740e+00   8.9455725e-01   5.9786957e-02   3.4961039e-05
   3.3300000e+02   5.3285616e-08   1.0000000e-06   6.0545565e-01   9.0590705e-01   1.3489641e-01   3.0753591e-05
   3.3400000e+02   8.7893494e-08   1.0000000e-06   7.5594163e-01   8.6915905e-01   7.2696942e-02   2.9787136e-05
   3.3500000e+02   4.0028151e-08   1.0000000e-06   1.4883363e+00   5.1695623e-01   1.3048275e-02   2.9588081e-05
   3.3600000e+02   4.7081838e-08   1.0000000e-06   1.8575441e+00  -2.5837361e-01   1.0721385e-02   2.9671626e-05
   3.3700000e+02   5.1745538e-08   1.0000000e-06   1.0032546e+00  -2.7211819e-01   3.1946916e-02   2.9943467e-05
   3.3800000e+02   1.4393186e-07   1.0000000e-06   5.3739045e-01   1.3059199e-01   3.6867546e-02   2.9819394e-05
   3.3900000e+02   7.9298522e-08   1.0000000e-06   9.3570311e-01  -2.1959348e-01   2.0664530e-02   2.9960740e-05
   3.4000000e+02   2.2678114e-08   1.0000000e-06   2.8524329e+00   2.0554093e-01   1.4429152e-02   2.9874879e-05
   3.4100000e+02   1.8796861e-08   1.0000000e-06   2.2269927e+00   4.8535416e-01   1.7279955e-03   2.9849858e-05
   3.4200000e+02   3.7830063e-08   1.0000000e-06   2.0410824e+00   3.4151464e-01   2.2743701e-02   2.9624877e-05
   3.4300000e+02   2.9198508e-08   1.0000000e-06   9.1254121e-01   5.6209875e-01   1.0756741e-02   2.9446934e-05
   3.4400000e+02   3.0393698e-08   1.0000000e-06   6.9119329e-01   6.2277453e-01   2.0991512e-02   2.9065999e-05
   3.4500000e+02   7.4460940e-08   1.0000000e-06   8.8764227e-01   4.5410647e-01   7.1100625e-02   2.8835058e-05
   3.4600000e+02   2.3350140e-08   1.0000000e-06   2.5157632e+00   6.4678685e-01   1.9060919e-02   2.8482654e-05
   3.4700000e+02   1.6434366e-08   1.0000000e-06   1.9791822e+00   6.4514237e-01   8.0664903e-03   2.8334973e-05
   3.4800000e+02   2.0457420e-08   1.0000000e-06   1.5949232e+00   6.5708436e-01   1.0003288e-02   2.8149538e-05
   3.4900000e+02   2.0752272e-08   1.0000000e-06   7.3970107e-01   7.5392760e-01   1.3773372e-02   2.7858394e-05
   3.5000000e+02   9.9010351e-08   1.0000000e-06   7.7686546e-01   8.4261815e-01   3.8941036e-02   2.6950625e-05
   3.5100000e+02   2.2614425e-08   1.0000000e-06   1.6601693e+00   7.9188624e-01   1.3811218e-02   2.6656837e-05
   3.5200000e+02   2.0618021e-08   1.0000000e-06   3.0061676e+00  -7.1580764e-03   4.9371384e-03   2.6658104e-05
   3.5300000e+02   2.7587840e-08   1.0000000e-06   1.3922023e+00   4.7250489e-01   1.4596008e-02   2.6476473e-05
   3.5400000e+02   3.2718685e-08   1.0000000e-06   6.2576329e-01   7.5626611e-01   2.3156714e-02   2.6015893e-05
   3.5500000e+02   3.9534145e-08   1.0000000e-06   6.6540176e-01   6.9842403e-01   4.8212669e-02   2.5581815e-05
   3.5600000e+02   1.6725003e-08   1.0000000e-06   1.8416380e+00   8.8354518e-01   1.6043351e-02   2.5219925e-05
   3.5700000e+02   1.9496276e-08   1.0000000e-06   1.4317331e+00   9.2406130e-01   6.5697737e-03   2.5066898e-05
   3.5800000e+02   4.0884409e-08   1.0000000e-06   8.4388127e-01   9.4462979e-01   4.0533264e-02   2.4109419e-05
   3.5900000e+02   4.3240348e-08   1.0000000e-06   8.3769855e-01   9.4427491e-01   6.7401543e-02   2.2581296e-05
   3.6000000e+02   1.2091484e-07   1.0000000e-06   7.5865177e-01   9.4267156e-01   1.6232531e-01   2.0862575e-05
   3.6100000e+02   3.9738580e-08   1.0000000e-06   1.9736428e+00   9.2997653e-01   4.2234565e-02   2.0045770e-05
   3.6200000e+02   2.4846400e-08   1.0000000e-06   2.7778596e+00   9.1739605e-01   1.9767642e-02   1.9682876e-05
   3.6300000e+02   2.8107222e-08   1.0000000e-06   1.7692272e+00   9.3196043e-01   1.9221171e-02   1.9330776e-05
   3.6400000e+02   3.5331680e-08   1.0000000e-06   6.5911883e-01   9.3480485e-01   3.3388199e-02   1.8728838e-05
   3.6500000e+02   4.2254106e-08   1.0000000e-06   7.1345036e-01   9.3416794e-01   8.5199545e-02   1.7247598e-05
   3.6600000e+02   9.1956263e-08   1.0000000e-06   8.3893154e-01   8.7694042e-01   7.4029315e-02   1.6139566e-05
   3.6700000e+02   2.4570426e-08   1.0000000e-06   1.6872412e+00  -8.2332175e-01   1.8750981e-02   1.6389630e-05
   3.6800000e+02   2.1739197e-08   1.0000000e-06   2.8616893e+00  -3.0264577e-02   4.8252455e-03   1.6392214e-05
   3.6900000e+02   2.1630307e-08   1.0000000e-06   1.8569728e+00   3.3489935e-01   8.3734036e-03   1.6346758e-05
   3.7000000e+02   1.5863452e-08   1.0000000e-06   5.3328509e-01   6.2350638e-01   1.4720399e-02   1.6197816e-05
   3.7100000e+02   3.8597166e-08   1.0000000e-06   7.6356638e-01   7.7009542e-01   2.6707118e-02   1.5867075e-05
   3.7200000e+02   4.9030331e-08   1.0000000e-06   9.8035826e-01   7.5808105e-01   1.8679444e-02   1.5643583e-05
   3.7300000e+02   1.9743979e-08   1.0000000e-06   2.8573786e+00  -5.8179861e-01   6.2224774e-03   1.5700416e-05
   3.7400000e+02   1.2071522e-08   1.0000000e-06   2.7746766e+00   7.5837045e-01   6.1142782e-03   1.5627740e-05
   3.7500000e+02   1.9931345e-08   1.0000000e-06   2.3976628e+00   8.0898203e-01   1.5982402e-02   1.5426380e-05
   3.7600000e+02   2.6340998e-08   1.0000000e-06   1.3485052e+00   8.2158510e-01   2.2500530e-02   1.5142499e-05
   3.7700000e+02   2.1956089e-08   1.0000000e-06   7.1669929e-01   8.2861516e-01   4.8084849e-02   1.4544877e-05
   3.7800000e+02   2.6638346e-08   1.0000000e-06   9.9003120e-01   8.2880493e-01   3.1000826e-02   1.4173412e-05
   3.7900000e+02   1.0783701e-08   1.0000000e-06   1.5844417e+00  -7.2983947e-01   1.1101554e-02   1.4288655e-05
   3.8000000e+02   1.1823615e-08   1.0000000e-06   2.4607539e+00  -2.4670177e-01   3.4891094e-03   1.4301036e-05
   3.8100000e+02   1.9479362e-08   1.0000000e-06   2.1502547e+00   3.6407732e-01   9.5492003e-03   1.4251884e-05
   3.8200000e+02   2.2741717e-08   1.0000000e-06   1.0569435e+00   7.3252939e-01   2.0314652e-02   1.4041183e-05
   3.8300000e+02   1.7865721e-08   1.0000000e-06   5.0755343e-01   7.0200984e-01   3.4504054e-02   1.3872202e-05
   3.8400000e+02   7.3501903e-09   1.0000000e-06   1.6570810e+00   8.8784787e-01   1.5591732e-02   1.3680530e-05
   3.8500000e+02   1.0574917e-08   1.0000000e-06   1.1852507e+00   9.4645528e-01   1.4425529e-02   1.3493899e-05
   3.8600000e+02   2.1124964e-08   1.0000000e-06   1.1718682e+00   9.5973623e-01   3.4103957e-02   1.3052873e-05
   3.8700000e+02   3.2627025e-08   1.0000000e-06   1.1879688e+00   9.6433923e-01   8.0966978e-02   1.2036959e-05
   3.8800000e+02   3.0390481e-08   1.0000000e-06   1.2814723e+00   9.6530860e-01   9.5769757e-02   1.0928320e-05
   3.8900000e+02   2.1066442e-08   1.0000000e-06   1.2355456e+00   9.6737030e-01   1.0394196e-01   9.8336862e-06
   3.9000000e+02   2.3837785e-08   1.0000000e-06   7.4381403e-01   9.6961137e-01   1.6839597e-01   8.2380229e-06
   3.9100000e+02   2.3433656e-08   1.0000000e-06   7.1656688e-01   9.6296261e-01   3.7105720e-01   5.3582309e-06
   3.9200000e+02   4.2454526e-08   1.0000000e-06   8.5178234e-01   9.2576022e-01   6.4991209e-01   4.5641552e-06
   3.9300000e+02   1.6967117e-08   1.0000000e-06   2.3922233e+00   8.9319171e-01   3.8462742e-01   3.0984066e-06
   3.9400000e+02   9.0013803e-09   1.0000000e-06   8.2686299e-01   8.1938478e-01   7.8069651e-02   2.9035173e-06
   3.9500000e+02   1.1036332e-08   1.0000000e-06   7.7372306e-01   3.9607115e-01   6.5936533e-02   2.8331494e-06
   3.9600000e+02   1.4020579e-08   1.0000000e-06   6.7699767e-01  -4.3281990e-01   2.1085062e-01   3.1382532e-06
   3.9700000e+02   2.6340790e-08   1.0000000e-06   7.8042298e-01  -6.1481688e-01   4.2941870e-01   3.3559241e-06
   3.9800000e+02   8.7441574e-09   1.0000000e-06   2.0406046e+00  -6.9530839e-01   1.8976817e-01   3.8262050e-06
   3.9900000e+02   5.5750273e-09   1.0000000e-06   1.1802041e+00  -7.4601776e-01   3.5780629e-02   3.9293956e-06
   4.0000000e+02   5.8129081e-09   1.0000000e-06   1.2116217e+00  -6.3687859e-01   3.4432416e-02   4.0169190e-06
   4.0100000e+02   7.4092229e-09   1.0000000e-06   5.2997506e-01   6.9268446e-01   2.6781173e-02   3.9431649e-06
   4.0200000e+02   1.0291984e-08   1.0000000e-06   6.7443102e-01   2.2619800e-01   4.7344333e-02   3.9231046e-06
   4.0300000e+02   3.6790421e-09   1.0000000e-06   1.9433810e+00   8.7964723e-01   3.6433430e-02   3.7979832e-06
   4.0400000e+02   4.0249692e-09   1.0000000e-06   1.9116896e+00   9.1403193e-01   2.3198980e-02   3.7176203e-06
   4.0500000e+02   5.7673749e-09   1.0000000e-06   1.2741554e+00   9.4544253e-01   4.9097566e-02   3.5455511e-06
   4.0600000e+02   1.0487587e-08   1.0000000e-06   5.7657697e-01   9.7405971e-01   6.4828341e-02   3.3220685e-06
   4.0700000e+02   1.0508478e-08   1.0000000e-06   8.3882453e-01   9.7521086e-01   2.0044144e-01   2.6767533e-06
   4.0800000e+02   1.2765137e-08   1.0000000e-06   9.1569812e-01   8.3732486e-01   1.0348571e-01   2.4494955e-06
   4.0900000e+02   1.1024525e-08   1.0000000e-06   1.7742574e+00   3.9316592e-01   6.5452478e-02   2.3910096e-06
   4.1000000e+02   1.1133201e-08   1.0000000e-06   4.5664650e-01   8.7550533e-01   2.6121619e-01   2.1229719e-06
   4.1100000e+02   6.5951076e-09   1.0000000e-06   6.8421851e-01   7.6186186e-01   8.3173757e-02   1.9917324e-06
   4.1200000e+02   3.8218952e-09   1.0000000e-06   1.4461977e+00   9.3699343e-01   3.0811299e-02   1.9343499e-06
   4.1300000e+02   5.2888866e-09   1.0000000e-06   2.8485355e+00   9.5407192e-01   2.6733312e-02   1.8850770e-06
   4.1400000e+02   7.6694943e-09   1.0000000e-06   2.0623110e+00   9.5406671e-01   9.0609635e-02   1.7228767e-06
   4.1500000e+02   4.6459255e-09   1.0000000e-06   6.4947029e-01   9.5237926e-01   1.1645114e-01   1.5330210e-06
   4.1600000e+02   3.1087935e-09   1.0000000e-06   8.3741222e-01   9.5535221e-01   5.2508178e-02   1.4563131e-06
   4.1700000e+02   3.7758914e-09   1.0000000e-06   1.7623864e+00   9.6098520e-01   6.5576075e-02   1.3647953e-06
   4.1800000e+02   8.2843568e-09   1.0000000e-06   6.2968855e-01   9.5914111e-01   2.5231666e-01   1.0390827e-06
   4.1900000e+02   4.5974836e-09   1.0000000e-06   7.9307882e-01   9.3291963e-01   2.9583514e-01   8.9740251e-07
   4.2000000e+02   2.7938183e-09   1.0000000e-06   2.1366647e+00   7.6183509e-01   2.2877669e-02   8.8186196e-07
   4.2100000e+02   1.9745181e-09   1.0000000e-06   9.9216892e-01   8.2028245e-01   3.4219327e-02   8.5728229e-07
   4.2200000e+02   2.4205850e-09   1.0000000e-06   9.5131147e-01   9.0953701e-01   7.5496837e-02   7.9886817e-07
   4.2300000e+02   4.6956559e-09   1.0000000e-06   8.9500605e-01   9.1409052e-01   1.5864042e-01   6.8495358e-07
   4.2400000e+02   2.7877072e-09   1.0000000e-06   9.7344620e-01   8.8505003e-01   2.1279906e-01   6.2137902e-07
   4.2500000e+02   1.3476714e-09   1.0000000e-06   1.9958367e+00   7.1025417e-01   2.2062237e-02   6.1171826e-07
   4.2600000e+02   1.0002860e-09   1.0000000e-06   1.0348886e+00   2.8610883e-01   1.5680087e-02   6.0904332e-07
   4.2700000e+02   1.2461024e-09   1.0000000e-06   8.9418970e-01   6.2746827e-01   1.9378483e-02   6.0170791e-07
   4.2800000e+02   2.0841824e-09   1.0000000e-06   8.8926501e-01   6.3843157e-01   6.8404003e-02   5.7630192e-07
   4.2900000e+02   2.3000794e-09   1.0000000e-06   8.3262805e-01   5.8606183e-01   1.2673457e-01   5.6579429e-07
   4.3000000e+02   1.2489814e-09   1.0000000e-06   2.4859442e+00   5.7305971e-01   5.1603680e-02   5.4958374e-07
   4.3100000e+02   6.7981209e-10   1.0000000e-06   7.4669160e-01   5.4339895e-01   2.6057242e-02   5.4193528e-07
   4.3200000e+02   6.8673221e-10   1.0000000e-06   8.3077454e-01   5.7721257e-01   1.7756687e-02   5.3643833e-07
   4.3300000e+02   1.0422507e-09   1.0000000e-06   7.9653982e-01   5.5270041e-01   3.5636512e-02   5.2611375e-07
   4.3400000e+02   1.8115654e-09   1.0000000e-06   8.3472751e-01   4.5720671e-01   5.4027018e-02   5.1976955e-07
   4.3500000e+02   7.6311549e-10   1.0000000e-06   2.1396178e+00   1.4532328e-01   1.2337557e-02   5.1887643e-07
   4.3600000e+02   5.8539225e-10   1.0000000e-06   2.3637648e+00   6.6399650e-02   1.2685298e-02   5.1848098e-07
   4.3700000e+02   5.3232595e-10   1.0000000e-06   1.2770918e+00   2.1267496e-01   1.0521544e-02   5.1734825e-07
   4.3800000e+02   1.5310840e-09   1.0000000e-06   6.6510799e-01   3.7233512e-01   2.7823602e-02   5.1216294e-07
   4.3900000e+02   1.3984941e-09   1.0000000e-06   8.0825779e-01   3.2141654e-01   1.0207883e-02   5.1050655e-07
   4.4000000e+02   2.9834761e-10   1.0000000e-06   2.9526392e+00  -3.3160502e-01   8.6751335e-03   5.1199218e-07
   4.4100000e+02   2.7603213e-10   1.0000000e-06   2.4695630e+00   5.9467343e-01   9.1248622e-04   5.1171450e-07
   4.4200000e+02   5.4251245e-10   1.0000000e-06   1.1589187e+00   6.8566690e-01   2.0881217e-02   5.0444796e-07
   4.4300000e+02   9.9181680e-10   1.0000000e-06   8.4624624e-01   7.0301594e-01   4.1341285e-02   4.9001140e-07
   4.4400000e+02   1.4323537e-09   1.0000000e-06   8.5416126e-01   6.8873569e-01   1.0225601e-01   4.7310510e-07
   4.4500000e+02   6.4552551e-10   1.0000000e-06   2.0145829e+00   6.6208371e-01   4.4168192e-02   4.5953699e-07
   4.4600000e+02   4.4393753e-10   1.0000000e-06   1.6985468e+00   6.5781231e-01   2.0415817e-02   4.5342057e-07
   4.4700000e+02   4.4411784e-10   1.0000000e-06   9.9186253e-01   6.9362234e-01   1.7847832e-02   4.4784532e-07
   4.4800000e+02   6.1752326e-10   1.0000000e-06   7.5347019e-01   7.2384386e-01   3.7698520e-02   4.3578031e-07
   4.4900000e+02   9.9685395e-10   1.0000000e-06   8.5427125e-01   7.3137834e-01   6.4753312e-02   4.3064763e-07
   4.5000000e+02   4.5404313e-10   1.0000000e-06   2.8706422e+00   7.1211977e-01   1.6406795e-02   4.2564502e-07
   4.5100000e+02   3.3986764e-10   1.0000000e-06   1.7486363e+00   7.2144678e-01   1.0827333e-02   4.2233222e-07
   4.5200000e+02   3.7620694e-10   1.0000000e-06   1.0790608e+00   7.6022668e-01   1.6155524e-02   4.1716874e-07
   4.5300000e+02   7.9805684e-10   1.0000000e-06   6.2918586e-01   7.1971408e-01   1.9216525e-02   4.1143678e-07
   4.5400000e+02   8.0763067e-10   1.0000000e-06   9.9962820e-01   7.6253861e-01   2.7691046e-02   4.0281653e-07
   4.5500000e+02   2.8377614e-10   1.0000000e-06   1.9530574e+00  -7.1403660e-01   1.2897952e-02   4.0654258e-07
   4.5600000e+02   2.4786781e-10   1.0000000e-06   1.9964468e+00  -4.1224680e-02   2.6203254e-03   4.0658789e-07
   4.5700000e+02   3.7295538e-10   1.0000000e-06   1.0844948e+00   6.8295764e-01   1.2770593e-02   4.0305957e-07
   4.5800000e+02   4.9889328e-10   1.0000000e-06   8.1028195e-01   8.2822260e-01   2.6398299e-02   3.9429230e-07
   4.5900000e+02   1.2092124e-09   1.0000000e-06   8.1691101e-01   8.5473816e-01   7.5147867e-02   3.6928662e-07
   4.6000000e+02   1.2900501e-09   1.0000000e-06   9.7168575e-01   8.3470841e-01   1.2029662e-01   3.3310514e-07
   4.6100000e+02   3.2272418e-10   1.0000000e-06   1.8317661e+00  -7.3628238e-01   3.9036290e-02   3.4279211e-07
   4.6200000e+02   3.2223067e-10   1.0000000e-06   2.1138741e+00  -4.4372285e-01   6.2113693e-03   3.4374218e-07
   4.6300000e+02   3.8167065e-10   1.0000000e-06   9.7517060e-01   8.5018053e-01   1.3561968e-02   3.3978766e-07
   4.6400000e+02   5.4549564e-10   1.0000000e-06   6.0952323e-01   9.0772707e-01   4.1066983e-02   3.2717357e-07
   4.6500000e+02   1.4298948e-09   1.0000000e-06   7.9691063e-01   8.9843214e-01   9.9977017e-02   2.9813220e-07
   4.6600000e+02   5.0029444e-10   1.0000000e-06   1.6193456e+00   8.8996047e-01   5.6201088e-02   2.8332365e-07
   4.6700000e+02   4.6998225e-10   1.0000000e-06   2.6820367e+00   7.3033156e-01   9.9205983e-03   2.8127743e-07
   4.6800000e+02   3.0056503e-10   1.0000000e-06   7.2252850e-01   8.8940810e-01   3.0467848e-02   2.7368332e-07
   4.6900000e+02   2.5969525e-10   1.0000000e-06   4.8778711e-01   9.4144357e-01   3.6578687e-02   2.6428010e-07
   4.7000000e+02   4.1770976e-10   1.0000000e-06   8.9256566e-01   9.4835587e-01   1.2750150e-01   2.3256995e-07
   4.7100000e+02   1.3520321e-09   1.0000000e-06   7.9797582e-01   9.5045799e-01   3.2124914e-01   2.1489553e-07
   4.7200000e+02   5.4757978e-10   1.0000000e-06   2.8678839e+00   9.2621562e-01   2.6403606e-02   2.0965108e-07
   4.7300000e+02   3.5119261e-10   1.0000000e-06   3.1046202e+00   9.5269681e-01   3.9761525e-02   2.0172527e-07
   4.7400000e+02   5.6210748e-10   1.0000000e-06   2.3148134e+00   9.5284046e-01   1.0361974e-01   1.8191894e-07
   4.7500000e+02   6.5088259e-10   1.0000000e-06   1.1886268e+00   9.5265753e-01   1.2190987e-01   1.6093250e-07
   4.7600000e+02   6.5561578e-10   1.0000000e-06   6.1392422e-01   9.4927931e-01   3.4043892e-01   1.1027757e-07
   4.7700000e+02   5.2038532e-10   1.0000000e-06   8.1767286e-01   9.1147198e-01   1.5563584e-01   9.4896852e-08
   4.7800000e+02   6.0023797e-10   1.0000000e-06   1.0958458e+00  -7.5760606e-01   8.9878636e-02   1.0151140e-07
   4.7900000e+02   4.2138386e-10   1.0000000e-06   2.6678598e+00   9.3341900e-01   2.1639719e-02   9.9464098e-08
   4.8000000e+02   4.2754729e-10   1.0000000e-06   2.2332645e+00   8.8271976e-01   1.0330498e-01   9.0522888e-08
   4.8100000e+02   5.0308375e-10   1.0000000e-06   1.6135165e+00   6.6539977e-01   5.9398920e-02   8.7037660e-08
   4.8200000e+02   5.8307707e-10   1.0000000e-06   5.7725404e-01   9.0913277e-01   2.3659212e-01   7.7795325e-08
   4.8300000e+02   2.0725086e-10   1.0000000e-06   1.8092951e+00   4.4349609e-01   4.4134224e-02   7.6334663e-08
   4.8400000e+02   1.3548546e-10   1.0000000e-06   1.3005000e+00   8.9648291e-01   1.7904035e-02   7.5111882e-08
   4.8500000e+02   1.6700089e-10   1.0000000e-06   1.1528102e+00   9.5355957e-01   6.3962795e-02   7.0545477e-08
   4.8600000e+02   3.1016072e-10   1.0000000e-06   8.4669222e-01   9.5470656e-01   1.9089908e-01   5.7827382e-08
   4.8700000e+02   8.7543181e-10   1.0000000e-06   9.5099562e-01   9.3529456e-01   5.1355590e-01   3.1835934e-08
   4.8800000e+02   2.6443343e-10   1.0000000e-06   1.7436048e+00   7.3462169e-01   1.3266689e-01   2.8875746e-08
   4.8900000e+02   1.6429132e-10   1.0000000e-06   2.9260538e+00   6.1645927e-01   3.2344585e-02   2.8309542e-08
   4.9000000e+02   1.1315340e-10   1.0000000e-06   1.1728983e+00   7.2557435e-01   1.7442372e-01   2.4959143e-08
   4.9100000e+02   1.0357715e-10   1.0000000e-06   6.8515453e-01   6.6590761e-01   1.7588383e-01   2.2277910e-08
   4.9200000e+02   2.7966238e-10   1.0000000e-06   8.7079941e-01   5.9670157e-01   3.1937750e-01   1.8914666e-08
   4.9300000e+02   1.6001581e-10   1.0000000e-06   1.3023215e+00   3.4114140e-01   2.8627718e-01   1.7810271e-08
   4.9400000e+02   6.4321248e-11   1.0000000e-06   1.9651604e+00   4.4446105e-02   9.5054311e-02   1.7815486e-08
   4.9500000e+02   3.5100911e-11   1.0000000e-06   1.3632247e+00   2.3557327e-01   2.9743697e-02   1.7698150e-08
   4.9600000e+02   3.0028014e-11   1.0000000e-06   8.3192520e-01   6.1698854e-01   1.3624683e-02   1.7550401e-08
   4.9700000e+02   1.2881301e-10   1.0000000e-06   7.5773966e-01   5.2234528e-01   1.0426838e-01   1.6667742e-08
   4.9800000e+02   4.0796833e-11   1.0000000e-06   1.3404480e+00   4.5021702e-01   4.1758514e-02   1.6366186e-08
   4.9900000e+02   3.2344136e-11   1.0000000e-06   2.8906690e+00  -7.5628580e-03   1.3673071e-02   1.6369408e-08
   5.0000000e+02   2.8577118e-11   1.0000000e-06   5.1831188e-01   3.3547343e-01   6.9179581e-02   1.6025057e-08
   5.0100000e+02   3.4653925e-11   1.0000000e-06   4.4823319e-01   3.5725174e-01   1.9883981e-01   1.5181283e-08
   5.0200000e+02   1.2276890e-10   1.0000000e-06   9.1153702e-01   4.1467289e-01   2.1945332e-01   1.4569592e-08
   5.0300000e+02   4.8407253e-11   1.0000000e-06   1.6941012e+00   1.3970816e-01   1.4882944e-01   1.4427316e-08
   5.0400000e+02   3.0463506e-11   1.0000000e-06   1.9546371e+00   2.8319959e-01   3.6357104e-02   1.4287627e-08
   5.0500000e+02   3.6125899e-11   1.0000000e-06   9.4056711e-01   4.2066605e-01   8.6528698e-02   1.3813171e-08
   5.0600000e+02   6.1398540e-11   1.0000000e-06   6.6198494e-01   7.7238043e-01   8.1442587e-02   1.2963965e-08
   5.0700000e+02   1.0509437e-10   1.0000000e-06   1.0522368e+00   7.6798330e-01   1.6692944e-01   1.1386668e-08
   5.0800000e+02   7.4195543e-11   1.0000000e-06   1.4027820e+00   7.2166855e-01   1.7796742e-01   1.0022890e-08
   5.0900000e+02   3.6558842e-11   1.0000000e-06   1.4541001e+00   6.8798349e-01   5.5637546e-02   9.6477287e-09
   5.1000000e+02   2.7739160e-11   1.0000000e-06   1.0433301e+00   6.9816947e-01   4.8318403e-02   9.3282401e-09
   5.1100000e+02   3.0406550e-11   1.0000000e-06   8.7472349e-01   6.8941161e-01   5.3720151e-02   8.9900972e-09
   5.1200000e+02   6.5649865e-11   1.0000000e-06   8.7168732e-01   6.5763023e-01   9.0473406e-02   8.7280294e-09
   5.1300000e+02   2.9109240e-11   1.0000000e-06   2.2331231e+00   6.3862415e-01   5.9478760e-02   8.4059967e-09
   5.1400000e+02   1.8208903e-11   1.0000000e-06   1.3359036e+00   5.6888233e-01   2.1529469e-02   8.3043762e-09
   5.1500000e+02   1.8733740e-11   1.0000000e-06   1.1128982e+00   5.4510008e-01   2.6246633e-02   8.1876045e-09
   5.1600000e+02   2.2915383e-11   1.0000000e-06   7.0431159e-01   5.8522718e-01   3.8996329e-02   8.0049372e-09
   5.1700000e+02   5.8630808e-11   1.0000000e-06   7.7260247e-01   5.8842110e-01   1.0435019e-01   7.5437148e-09
   5.1800000e+02   2.0276772e-11   1.0000000e-06   1.4698541e+00   4.7663925e-01   3.1687438e-02   7.4327497e-09
   5.1900000e+02   1.2506909e-11   1.0000000e-06   2.4881052e+00  -2.2164747e-01   1.1400843e-02   7.4519902e-09
   5.2000000e+02   7.8259479e-12   1.0000000e-06   6.6257718e-01   6.0141346e-01   2.2109451e-02   7.3540799e-09
   5.2100000e+02   9.4643965e-12   1.0000000e-06   5.6717310e-01   6.8394318e-01   2.1282321e-02   7.2479342e-09
   5.2200000e+02   1.6103625e-11   1.0000000e-06   9.4595913e-01   6.8764855e-01   8.1338495e-02   6.8559151e-09
   5.2300000e+02   3.0314445e-11   1.0000000e-06   7.4003677e-01   6.5349392e-01   1.6287446e-01   6.6768280e-09
   5.2400000e+02   1.5307431e-11   1.0000000e-06   2.4959265e+00   6.4119174e-01   2.6038071e-02   6.5667111e-09
   5.2500000e+02   8.9136988e-12   1.0000000e-06   2.2720251e+00   6.3715381e-01   3.0929161e-02   6.4392062e-09
   5.2600000e+02   9.3154262e-12   1.0000000e-06   1.3260493e+00   6.6264859e-01   1.6478599e-02   6.3693890e-09
   5.2700000e+02   1.2874228e-11   1.0000000e-06   5.4778348e-01   6.9297737e-01   4.5452178e-02   6.1723003e-09
   5.2800000e+02   1.5170119e-11   1.0000000e-06   7.6804343e-01   6.7963215e-01   9.6619408e-02   5.7835606e-09
   5.2900000e+02   2.5156147e-11   1.0000000e-06   8.7970828e-01   6.3770099e-01   1.3889889e-01   5.3074718e-09
   5.3000000e+02   1.6486346e-11   1.0000000e-06   9.9271045e-01   3.1930381e-01   1.7310646e-02   5.2788535e-09
   5.3100000e+02   8.8898974e-12   1.0000000e-06   1.6783309e+00  -3.8269500e-01   2.2147822e-02   5.3246920e-09
   5.3200000e+02   5.6258693e-12   1.0000000e-06   1.8047338e+00   5.8417714e-01   2.4310293e-02   5.2501244e-09
   5.3300000e+02   5.0952439e-12   1.0000000e-06   9.8407791e-01   6.0896492e-01   3.1279185e-02   5.1517675e-09
   5.3400000e+02   8.3702701e-12   1.0000000e-06   7.0878496e-01   6.3532517e-01   3.9334967e-02   5.0254593e-09
   5.3500000e+02   1.3674546e-11   1.0000000e-06   8.1341431e-01   6.2839294e-01   7.0484569e-02   4.8107692e-09
   5.3600000e+02   6.0940928e-12   1.0000000e-06   1.4442647e+00  -4.1372724e-02   1.1217940e-02   4.8133041e-09
   5.3700000e+02   7.1578204e-12   1.0000000e-06   2.3065740e+00  -7.3144346e-03   1.4788909e-02   4.8143510e-09
   5.3800000e+02   8.4242104e-12   1.0000000e-06   9.2759523e-01   5.6739004e-01   2.8703734e-02   4.7373103e-09
   5.3900000e+02   1.8882021e-11   1.0000000e-06   6.7810359e-01   6.4194131e-01   6.3780128e-02   4.5492530e-09
   5.4000000e+02   7.5974563e-12   1.0000000e-06   1.0203621e+00   5.3015819e-01   2.0713737e-02   4.5000045e-09
   5.4100000e+02   2.7137214e-12   1.0000000e-06   1.9167569e+00  -3.0280708e-01   7.0261566e-03   4.5096791e-09
   5.4200000e+02   2.6723796e-12   1.0000000e-06   2.1093813e+00   7.0634246e-01   6.1881789e-03   4.4900108e-09
   5.4300000e+02   6.6636817e-12   1.0000000e-06   2.1078461e-01   7.6682926e-01   7.5595410e-02   4.2353373e-09
   5.4400000e+02   6.2875506e-12   1.0000000e-06   7.0985498e-01   7.5110836e-01   6.2902673e-02   4.0390627e-09
   5.4500000e+02   5.3479250e-12   1.0000000e-06   1.4021611e+00   7.4325388e-01   4.4349081e-02   3.9077625e-09
   5.4600000e+02   7.7069134e-12   1.0000000e-06   5.1525837e-01   7.4580039e-01   9.2855535e-02   3.6451670e-09
   5.4700000e+02   4.5856177e-12   1.0000000e-06   7.1359551e-01   7.2860111e-01   3.6453158e-02   3.5495190e-09
   5.4800000e+02   3.9884721e-12   1.0000000e-06   2.1319013e+00  -2.5996728e-01   8.0073442e-03   3.5570137e-09
   5.4900000e+02   7.3235966e-12   1.0000000e-06   5.7573058e-01   5.8283983e-02   3.9919504e-02   3.5515677e-09
   5.5000000e+02   5.3917716e-12   1.0000000e-06   4.6344651e-01   8.1247507e-01   1.0992531e-01   3.3948777e-09
   5.5100000e+02   4.5872779e-12   1.0000000e-06   1.8789283e+00   7.7302955e-01   2.7461127e-02   3.3233366e-09
   5.5200000e+02   1.1844136e-11   1.0000000e-06   5.9915665e-01   7.8034723e-01   2.4168349e-01   2.7429445e-09
   5.5300000e+02   3.5657499e-12   1.0000000e-06   9.1488548e-01  -5.3032780e-01   2.2089598e-02   2.7755528e-09
   5.5400000e+02   2.5934000e-12   1.0000000e-06   2.2085808e+00  -5.9768649e-01   2.6243701e-02   2.8196934e-09
   5.5500000e+02   4.4939546e-12   1.0000000e-06   6.6509831e-01   8.4475973e-01   3.2987114e-02   2.7415713e-09
   5.5600000e+02   7.4930227e-12   1.0000000e-06   8.5229044e-01   8.0958014e-01   3.9268260e-02   2.6551667e-09
   5.5700000e+02   4.2081633e-12   1.0000000e-06   1.2829580e+00   7.9915431e-01   4.4253079e-02   2.5622403e-09
   5.5800000e+02   5.5940832e-12   1.0000000e-06   2.6730569e+00   7.8764508e-01   6.1177236e-02   2.4406879e-09
   5.5900000e+02   6.2721088e-12   1.0000000e-06   1.6716373e+00   7.7079668e-01   1.0831624e-01   2.2432468e-09
   5.6000000e+02   4.1118269e-12   1.0000000e-06   4.9085825e-01   7.4460463e-01   1.8065190e-01   1.9602520e-09
   5.6100000e+02   4.1078968e-12   1.0000000e-06   7.4763277e-01   6.7935635e-01   2.5126899e-01   1.6653304e-09
   5.6200000e+02   5.0761626e-12   1.0000000e-06   8.7321952e-01   6.5598444e-01   9.4005826e-02   1.6150638e-09
   5.6300000e+02   2.2373237e-12   1.0000000e-06   1.6173031e+00  -5.9546620e-02   1.2695270e-02   1.6164143e-09
   5.6400000e+02   2.8759998e-12   1.0000000e-06   2.7823259e+00  -5.5197097e-02   2.0968214e-02   1.6186389e-09
   5.6500000e+02   4.2783573e-12   1.0000000e-06   2.2215552e+00   6.8515388e-02   4.0079545e-02   1.6154910e-09
   5.6600000e+02   5.4089256e-12   1.0000000e-06   1.0141180e+00   1.0732179e-01   7.1818492e-02   1.6071842e-09
   5.6700000e+02   3.0529593e-12   1.0000000e-06   6.6568081e-01   3.1946096e-02   1.7518187e-01   1.6227754e-09
   5.6800000e+02   6.9374478e-12   1.0000000e-06   7.7197559e-01  -6.9670073e-02   1.6141377e-01   1.6371217e-09
   5.6900000e+02   1.9220903e-12   1.0000000e-06   1.4952001e+00  -9.8091516e-02   3.5833252e-02   1.6439130e-09
   5.7000000e+02   2.0258297e-12   1.0000000e-06   2.2498675e+00   4.2733499e-01   1.2522558e-02   1.6352217e-09
   5.7100000e+02   2.1413437e-12   1.0000000e-06   5.9128209e-01   6.1459308e-01   2.3411171e-02   1.6119766e-09
   5.7200000e+02   5.2147836e-12   1.0000000e-06   4.7436604e-01   6.7504842e-01   5.4294555e-02   1.5542373e-09
   5.7300000e+02   3.1491646e-12   1.0000000e-06   8.0350375e-01   6.6420077e-01   6.3182653e-02   1.5220674e-09
   5.7400000e+02   1.6247210e-12   1.0000000e-06   2.3893711e+00  -2.6117402e-01   9.7202869e-03   1.5259982e-09
   5.7500000e+02   1.7763960e-12   1.0000000e-06   1.9873030e+00   1.4517099e-01   1.1111085e-02   1.5236292e-09
   5.7600000e+02   2.2607125e-12   1.0000000e-06   1.2693927e+00   4.4538590e-01   2.0147140e-02   1.5102073e-09
   5.7700000e+02   2.9474040e-12   1.0000000e-06   5.1983456e-01   5.7051015e-01   4.0185896e-02   1.4764252e-09
   5.7800000e+02   3.7401052e-12   1.0000000e-06   7.1688550e-01   5.1263649e-01   9.8635238e-02   1.4404556e-09
   5.7900000e+02   2.5260881e-12   1.0000000e-06   1.7580716e+00   5.8703588e-01   4.6897535e-02   1.4018662e-09
   5.8000000e+02   2.5769024e-12   1.0000000e-06   1.0039857e+00   5.8861497e-01   6.2274376e-02   1.3523226e-09
   5.8100000e+02   6.2361023e-12   1.0000000e-06   5.0802802e-01   5.3501636e-01   1.1906429e-01   1.2734642e-09
   5.8200000e+02   2.2283690e-12   1.0000000e-06   9.6552119e-01   4.7807560e-01   2.2105440e-02   1.2602488e-09
   5.8300000e+02   2.1511066e-12   1.0000000e-06   2.7246416e+00  -3.3566372e-01   1.1945967e-02   1.2653817e-09
   5.8400000e+02   1.9153807e-12   1.0000000e-06   4.9489019e-01   4.0508974e-01   3.6515621e-02   1.2473796e-09
   5.8500000e+02   4.6189268e-12   1.0000000e-06   4.3146782e-01   4.3392312e-01   7.8828260e-02   1.2079654e-09
   5.8600000e+02   3.1468401e-12   1.0000000e-06   8.5632608e-01   4.3959050e-01   6.4310153e-02   1.1914017e-09
   5.8700000e+02   1.3733365e-12   1.0000000e-06   2.8915174e+00  -3.1021230e-01   1.7618819e-02   1.1980796e-09
   5.8800000e+02   8.4090240e-13   1.0000000e-06   1.2850618e+00   5.0152954e-01   9.9314917e-03   1.1921565e-09
   5.8900000e+02   1.1375727e-12   1.0000000e-06   1.3892222e+00   5.1164873e-01   2.0474485e-02   1.1798543e-09
   5.9000000e+02   1.8317131e-12   1.0000000e-06   1.2248891e+00   5.2132273e-01   3.7963004e-02   1.1571353e-09
   5.9100000e+02   2.0396462e-12   1.0000000e-06   1.0019631e+00   5.0678206e-01   7.9193836e-02   1.1135008e-09
   5.9200000e+02   3.7949559e-12   1.0000000e-06   6.7907799e-01   4.6515727e-01   1.7301292e-01   1.0720909e-09
   5.9300000e+02   1.2836773e-12   1.0000000e-06   1.7001411e+00   4.1898791e-01   2.6879786e-02   1.0603396e-09
   5.9400000e+02   9.0068858e-13   1.0000000e-06   2.6336655e+00   4.6213095e-01   1.2231445e-02   1.0544088e-09
   5.9500000e+02   6.5962142e-13   1.0000000e-06   1.4584698e+00   4.9701970e-01   9.9305088e-03   1.0492439e-09
   5.9600000e+02   5.0668185e-13   1.0000000e-06   6.0408864e-01   6.1693728e-01   1.0921002e-02   1.0422136e-09
   5.9700000e+02   9.5275072e-13   1.0000000e-06   9.5471671e-01   6.7977353e-01   2.7311026e-02   1.0230776e-09
   5.9800000e+02   2.6125172e-12   1.0000000e-06   9.6071886e-01   7.1554153e-01   4.8473701e-02   9.8819962e-10
   5.9900000e+02   1.6265193e-12   1.0000000e-06   2.2231311e+00   7.1198232e-01   2.9557639e-02   9.6762090e-10
   6.0000000e+02   8.0391091e-13   1.0000000e-06   1.8970161e+00   7.3128755e-01   6.0278192e-02   9.2582270e-10
   6.0100000e+02   6.5683931e-13   1.0000000e-06   1.0748911e+00   7.4924801e-01   2.2946364e-02   9.1001428e-10
   6.0200000e+02   6.6596957e-13   1.0000000e-06   5.9460115e-01   8.1458832e-01   2.8212074e-02   8.8922574e-10
   6.0300000e+02   1.6410155e-12   1.0000000e-06   8.1592422e-01   8.8650663e-01   7.4365987e-02   8.3116613e-10
   6.0400000e+02   2.7529355e-12   1.0000000e-06   1.0258493e+00   9.0104211e-01   1.0047493e-01   7.5678614e-10
   6.0500000e+02   2.0931115e-12   1.0000000e-06   1.7898071e+00   8.9351848e-01   1.8124304e-01   6.3721255e-10
   6.0600000e+02   2.1210182e-12   1.0000000e-06   4.6326491e-01   8.6877872e-01   2.8143023e-01   4.8953599e-10
   6.0700000e+02   2.9670623e-12   1.0000000e-06   4.6995446e-01   8.1195319e-01   6.9787810e-02   4.6222711e-10
   6.0800000e+02   1.2239754e-12   1.0000000e-06   1.4305281e+00  -5.5106091e-01   2.1785857e-02   4.6785179e-10
   6.0900000e+02   1.2194253e-12   1.0000000e-06   1.2372035e+00   3.4589669e-01   1.1564261e-02   4.6600800e-10
   6.1000000e+02   1.2290610e-12   1.0000000e-06   2.8422447e+00   7.4322065e-01   1.6303674e-02   4.6038933e-10
   6.1100000e+02   8.3496595e-13   1.0000000e-06   3.0216511e-01   7.9742623e-01   7.8916986e-02   4.3197340e-10
   6.1200000e+02   9.2810379e-13   1.0000000e-06   3.9034041e-01   8.3441815e-01   5.6938447e-02   4.1167337e-10
   6.1300000e+02   1.7553300e-12   1.0000000e-06   9.0142401e-01   8.3886455e-01   4.4434145e-02   3.9645370e-10
   6.1400000e+02   8.7020460e-13   1.0000000e-06   1.9678358e+00   8.4225256e-01   2.9054971e-02   3.8680162e-10
   6.1500000e+02   8.1827949e-13   1.0000000e-06   2.0461612e+00   8.3789697e-01   2.9561540e-02   3.7727235e-10
   6.1600000e+02   9.2137270e-13   1.0000000e-06   1.4107177e+00   8.4293311e-01   3.8708514e-02   3.6504703e-10
   6.1700000e+02   8.0531668e-13   1.0000000e-06   5.7775159e-01   8.6431888e-01   5.8882423e-02   3.4663733e-10
   6.1800000e+02   2.5281139e-12   1.0000000e-06   7.3727660e-01   8.3554744e-01   1.4291765e-01   3.2622455e-10
   6.1900000e+02   1.0288737e-12   1.0000000e-06   1.6021482e+00   8.3294126e-01   6.1930415e-02   3.0959837e-10
   6.2000000e+02   8.7443565e-13   1.0000000e-06   2.4847510e+00   7.3581724e-01   2.2672638e-02   3.0447049e-10
   6.2100000e+02   5.2672442e-13   1.0000000e-06   9.8735681e-01   7.2893998e-01   4.7250044e-02   2.9414875e-10
   6.2200000e+02   4.8238398e-13   1.0000000e-06   5.0285464e-01   8.1064692e-01   2.8519080e-02   2.8739031e-10
   6.2300000e+02   1.9014747e-12   1.0000000e-06   8.4460857e-01   8.1724759e-01   1.0732397e-01   2.6278516e-10
   6.2400000e+02   9.3147056e-13   1.0000000e-06   1.5810207e+00   7.6819558e-01   7.0761372e-02   2.4878556e-10
   6.2500000e+02   7.2365513e-13   1.0000000e-06   2.1371821e+00   5.9201398e-01   3.1263236e-02   2.4426132e-10
   6.2600000e+02   3.5130824e-13   1.0000000e-06   5.2855543e-01   6.9493142e-01   8.0905054e-02   2.3096578e-10
   6.2700000e+02   9.8009250e-13   1.0000000e-06   4.7250720e-01   7.4735250e-01   4.0205832e-02   2.2411069e-10
   6.2800000e+02   4.4365106e-13   1.0000000e-06   1.4485776e+00   5.7142304e-01   1.0714770e-02   2.2274728e-10
   6.2900000e+02   2.7455817e-13   1.0000000e-06   2.2137465e+00   6.6865276e-01   9.1261452e-03   2.2139324e-10
   6.3000000e+02   5.0031805e-13   1.0000000e-06   1.0771720e+00   7.4705094e-01   4.8518464e-02   2.1348810e-10
   6.3100000e+02   4.5409000e-13   1.0000000e-06   7.5174619e-01   7.3976146e-01   7.4625923e-02   2.0198703e-10
   6.3200000e+02   7.2324095e-13   1.0000000e-06   8.5219881e-01   7.1896343e-01   8.6346763e-02   1.8983509e-10
   6.3300000e+02   2.6661408e-13   1.0000000e-06   1.0719266e+00   6.8717535e-01   2.0437575e-02   1.8719010e-10
   6.3400000e+02   3.0675809e-13   1.0000000e-06   2.4893586e+00   1.2009274e-01   7.1623018e-03   1.8703383e-10
   6.3500000e+02   4.2418298e-13   1.0000000e-06   1.0149330e+00   6.3708959e-01   2.6295467e-02   1.8393955e-10
   6.3600000e+02   3.7463329e-13   1.0000000e-06   6.3944636e-01   6.8053256e-01   7.0904971e-02   1.7532463e-10
   6.3700000e+02   9.2763975e-13   1.0000000e-06   8.5116054e-01   6.8385931e-01   6.6010273e-02   1.6762301e-10
   6.3800000e+02   4.7471806e-13   1.0000000e-06   1.1857182e+00   5.6736625e-01   1.6218872e-02   1.6609562e-10
   6.3900000e+02   1.3650477e-13   1.0000000e-06   3.1689129e+00  -6.1457734e-01   1.8707876e-02   1.6802330e-10


==> data/quadratic_n16__l3_2_3.dat <==
   1.0000000e+00   5.5255714e-01   1.0000000e-06   2.7103861e+00   3.9091518e-01   1.2502339e-01   3.8322500e+00
   2.0000000e+00   2.0807232e-01   1.0000000e-06   1.1860010e+00   4.1188791e-01   1.9730863e-01   3.5875932e+00
   3.0000000e+00   1.4564181e-01   1.0000000e-06   8.0480182e-01   4.3553504e-01   9.6563983e-02   3.4508294e+00
   4.0000000e+00   9.2880144e-02   1.0000000e-06   4.9047420e-01   5.1941176e-01   1.7442203e-01   3.1800649e+00
   5.0000000e+00   1.5359238e-01   1.0000000e-06   6.1756547e-01   5.8084721e-01   1.5993636e-01   2.9142002e+00
   6.0000000e+00   5.7877268e-02   1.0000000e-06   6.7279620e-01   4.7530657e-01   5.0806060e-02   2.8468087e+00
   7.0000000e+00   4.1609784e-02   1.0000000e-06   9.5788209e-01   6.7407243e-01   5.8179753e-02   2.7378992e+00
   8.0000000e+00   4.6012931e-02   1.0000000e-06   5.3768945e-01   7.7723309e-01   8.4632663e-02   2.5619541e+00
   9.0000000e+00   5.0285915e-02   1.0000000e-06   6.4484798e-01   9.0817945e-01   1.6543756e-01   2.1842451e+00
   1.0000000e+01   9.6574321e-02   1.0000000e-06   7.2692788e-01   9.4821897e-01   4.1802957e-01   1.3499653e+00
   1.1000000e+01   4.6269596e-02   1.0000000e-06   4.8784319e-01   9.6248591e-01   2.8964375e-01   9.7938788e-01
   1.2000000e+01   3.4871403e-02   1.0000000e-06   5.2147004e-01   9.7986421e-01   4.8232617e-01   5.2505625e-01
   1.3000000e+01   7.9333633e-02   1.0000000e-06   5.7689808e-01   9.5447017e-01   1.0595583e+00   1.6606244e-01
   1.4000000e+01   1.1119631e-02   1.0000000e-06   5.1533382e-01   5.7491998e-01   5.8835494e-01   1.3589221e-01
   1.5000000e+01   7.5448847e-03   1.0000000e-06   1.2868443e+00   1.3492087e-01   2.3707968e-01   1.3536342e-01
   1.6000000e+01   5.0993623e-03   1.0000000e-06   4.0926263e-01   7.1281139e-01   2.3256241e-01   1.1506202e-01
   1.7000000e+01   4.6133447e-03   1.0000000e-06   5.3053354e-01   8.9807443e-01   4.0193146e-01   7.6290557e-02
   1.8000000e+01   8.4536422e-03   1.0000000e-06   7.5096731e-01   9.2218622e-01   6.8952785e-01   3.4432531e-02
   1.9000000e+01   2.4731828e-03   1.0000000e-06   5.0750449e-01   7.5716636e-01   3.5604508e-01   2.6394223e-02
   2.0000000e+01   1.3483265e-03   1.0000000e-06   5.5165540e-01   9.4247100e-01   3.9598252e-01   1.6908751e-02
   2.1000000e+01   1.9659634e-03   1.0000000e-06   5.7545631e-01   9.5774909e-01   8.1167569e-01   5.4543272e-03
   2.2000000e+01   4.5907848e-04   1.0000000e-06   4.8590737e-01   6.3455409e-01   1.1462779e+00   4.2288202e-03
   2.3000000e+01   2.3869830e-04   1.0000000e-06   1.0340220e+00   2.0762768e-01   3.0555969e-01   4.1573441e-03
   2.4000000e+01   1.6225706e-04   1.0000000e-06   4.1650406e-01   5.5253780e-01   1.8592364e-01   3.7854848e-03
   2.5000000e+01   1.3538883e-04   1.0000000e-06   4.9592876e-01   6.4225988e-01   3.4882072e-01   3.1068864e-03
   2.6000000e+01   1.1667449e-04   1.0000000e-06   7.2358133e-01   5.0922768e-01   3.2856693e-01   2.8806613e-03
   2.7000000e+01   5.1824598e-05   1.0000000e-06   5.4295591e-01   5.4423505e-01   7.1447699e-02   2.7740276e-03
   2.8000000e+01   3.8916874e-05   1.0000000e-06   6.5300331e-01   7.1814800e-01   5.5819363e-02   2.6650057e-03
   2.9000000e+01   4.3367448e-05   1.0000000e-06   4.9762719e-01   8.4609847e-01   8.3052915e-02   2.4805404e-03
   3.0000000e+01   6.0314880e-05   1.0000000e-06   5.4894545e-01   9.5003221e-01   2.0784958e-01   1.9972184e-03
   3.1000000e+01   7.5003005e-05   1.0000000e-06   5.6523573e-01   9.6660702e-01   5.1440960e-01   1.0380799e-03
   3.2000000e+01   8.3867651e-05   1.0000000e-06   6.0693692e-01   9.1676069e-01   7.9344119e-01   4.3395903e-04
   3.3000000e+01   2.7634409e-05   1.0000000e-06   4.7490584e-01   4.0973492e-01   3.1201271e-01   3.9812446e-04
   3.4000000e+01   1.7697026e-05   1.0000000e-06   5.8134876e-01   2.1673054e-01   2.3498564e-01   3.8872957e-04
   3.5000000e+01   1.2432096e-05   1.0000000e-06   5.2704358e-01   7.8046111e-01   1.6549136e-01   3.4090237e-04
   3.6000000e+01   1.1123832e-05   1.0000000e-06   4.6548863e-01   8.7626659e-01   2.3509390e-01   2.7341545e-04
   3.7000000e+01   1.5773282e-05   1.0000000e-06   4.9502075e-01   8.9418241e-01   7.5918994e-01   1.2785229e-04
   3.8000000e+01   1.8962785e-05   1.0000000e-06   6.6185463e-01   6.9512882e-01   8.8863389e-01   9.5182582e-05
   3.9000000e+01   5.2366869e-06   1.0000000e-06   5.1562851e-01   6.2575613e-01   3.4657170e-01   7.8856527e-05
   4.0000000e+01   3.0875625e-06   1.0000000e-06   6.2297902e-01   8.6594547e-01   2.1403250e-01   6.4793437e-05
   4.1000000e+01   3.0974428e-06   1.0000000e-06   5.5483369e-01   8.8123213e-01   4.2284889e-01   4.2662684e-05
   4.2000000e+01   4.4612052e-06   1.0000000e-06   7.0662741e-01   6.7412655e-01   6.9722063e-01   3.4435795e-05
   4.3000000e+01   1.2382434e-06   1.0000000e-06   4.8351465e-01   5.2111735e-01   2.8150599e-01   3.0526712e-05
   4.4000000e+01   6.6985709e-07   1.0000000e-06   6.8686416e-01   1.8820194e-01   8.7061923e-02   3.0139766e-05
   4.5000000e+01   6.6949707e-07   1.0000000e-06   5.9355212e-01   3.4676626e-01   6.8556770e-02   2.9487008e-05
   4.6000000e+01   5.6127079e-07   1.0000000e-06   5.3770674e-01   5.7259219e-01   1.6872090e-01   2.6948774e-05
   4.7000000e+01   1.2158705e-06   1.0000000e-06   7.9833278e-01   7.4782849e-01   3.0120079e-01   2.4065028e-05
   4.8000000e+01   4.1591087e-07   1.0000000e-06   5.2839902e-01   6.2386420e-01   1.2399852e-01   2.2325539e-05
   4.9000000e+01   3.2557429e-07   1.0000000e-06   7.5626399e-01   8.8193622e-01   5.6877840e-02   2.1214078e-05
   5.0000000e+01   4.6691330e-07   1.0000000e-06   4.3436147e-01   9.3987366e-01   2.1603995e-01   1.6978854e-05
   5.1000000e+01   6.2082762e-07   1.0000000e-06   6.1879146e-01   9.7587662e-01   3.4091494e-01   1.1400402e-05
   5.2000000e+01   5.0419467e-07   1.0000000e-06   6.0327163e-01   9.6909300e-01   7.8724626e-01   3.4939393e-06
   5.3000000e+01   6.9613204e-07   1.0000000e-06   6.0603977e-01   8.1065274e-01   7.1770710e-01   2.0714111e-06
   5.4000000e+01   2.1087704e-07   1.0000000e-06   9.0617001e-01   1.6064817e-01   5.1031473e-01   2.1690146e-06
   5.5000000e+01   1.3014212e-07   1.0000000e-06   1.1354396e+00   7.8536491e-01   1.6276605e-01   1.9043297e-06
   5.6000000e+01   1.1186420e-07   1.0000000e-06   8.2311892e-01   8.3785599e-01   4.1267176e-01   1.3176792e-06
   5.7000000e+01   7.5984408e-08   1.0000000e-06   5.6806672e-01   8.4118666e-01   4.1044620e-01   9.1095607e-07
   5.8000000e+01   7.8682250e-08   1.0000000e-06   5.3188721e-01   8.3781395e-01   4.2069837e-01   6.2588264e-07
   5.9000000e+01   3.8664098e-08   1.0000000e-06   5.7808397e-01   8.8060949e-01   2.3179330e-01   5.0284884e-07
   6.0000000e+01   2.6124534e-08   1.0000000e-06   5.8473016e-01   8.7505418e-01   5.1966658e-01   3.0195247e-07
   6.1000000e+01   1.5827288e-08   1.0000000e-06   5.3746255e-01   8.3075828e-01   4.6652426e-01   2.0086243e-07
   6.2000000e+01   2.3198477e-08   1.0000000e-06   6.2015895e-01   7.7937844e-01   6.7244813e-01   1.2767069e-07
   6.3000000e+01   9.9101533e-09   1.0000000e-06   4.6411462e-01   6.3260280e-01   3.2834767e-01   1.0623435e-07
   6.4000000e+01   5.8120930e-09   1.0000000e-06   6.5184983e-01   3.0005516e-01   2.3062517e-01   1.0160734e-07
   6.5000000e+01   3.0770600e-09   1.0000000e-06   5.6185479e-01   5.7652553e-01   2.0876056e-01   9.1043203e-08
   6.6000000e+01   2.5111208e-09   1.0000000e-06   4.4567606e-01   6.1973872e-01   3.1580742e-01   7.6622370e-08
   6.7000000e+01   3.4492754e-09   1.0000000e-06   6.2451940e-01   5.8056060e-01   2.8053376e-01   6.6487977e-08
   6.8000000e+01   1.3446725e-09   1.0000000e-06   4.8378451e-01   2.3837901e-01   7.4209877e-02   6.5487348e-08
   6.9000000e+01   9.9069905e-10   1.0000000e-06   5.3149965e-01   5.3687237e-01   1.0187562e-01   6.2160922e-08
   7.0000000e+01   1.0242364e-09   1.0000000e-06   5.3044521e-01   6.2441962e-01   1.1360004e-01   5.8014385e-08
   7.1000000e+01   1.8780847e-09   1.0000000e-06   5.3810694e-01   7.2386714e-01   1.9286708e-01   5.0508425e-08
   7.2000000e+01   8.0520937e-10   1.0000000e-06   4.5949344e-01   7.9833551e-01   4.8186170e-02   4.8587542e-08
   7.3000000e+01   1.0795500e-09   1.0000000e-06   1.1024341e+00   9.0166301e-01   9.9228767e-02   4.4289471e-08
   7.4000000e+01   1.5268833e-09   1.0000000e-06   7.9009808e-01   9.5470999e-01   1.9438701e-01   3.6160932e-08
   7.5000000e+01   1.3698475e-09   1.0000000e-06   6.0964013e-01   9.6962695e-01   4.6051037e-01   2.0424470e-08
   7.6000000e+01   1.3192873e-09   1.0000000e-06   8.4713952e-01   9.2001783e-01   1.1512858e+00   1.5191735e-08
   7.7000000e+01   5.3458966e-10   1.0000000e-06   5.2176078e-01   9.2205110e-01   4.9616172e-01   8.7428868e-09
   7.8000000e+01   3.5279132e-10   1.0000000e-06   4.4464012e-01   8.7044719e-01   4.3481163e-01   5.7470770e-09
   7.9000000e+01   4.6743454e-10   1.0000000e-06   4.9545698e-01   8.6225393e-01   5.3855892e-01   3.4544505e-09
   8.0000000e+01   2.9135132e-10   1.0000000e-06   4.4703880e-01   3.3927010e-01   4.3726904e-01   3.2671500e-09
   8.1000000e+01   1.1997492e-10   1.0000000e-06   6.4867901e-01  -2.1080957e-01   1.4430366e-01   3.3979376e-09
   8.2000000e+01   8.4479411e-11   1.0000000e-06   6.5343376e-01  -1.2790043e-01   1.1883615e-01   3.4727527e-09
   8.3000000e+01   6.4912415e-11   1.0000000e-06   4.6743935e-01   1.9640120e-01   1.1263651e-01   3.4175188e-09
   8.4000000e+01   9.6581650e-11   1.0000000e-06   7.2453812e-01   7.8760818e-01   1.9283521e-01   2.9267775e-09
   8.5000000e+01   5.4664235e-11   1.0000000e-06   5.0933654e-01   8.8259717e-01   2.8757670e-01   2.2194771e-09
   8.6000000e+01   5.1662480e-11   1.0000000e-06   5.6569243e-01   9.4755679e-01   3.8885754e-01   1.4285589e-09
   8.7000000e+01   8.0199716e-11   1.0000000e-06   6.8231255e-01   9.1770842e-01   9.7453338e-01   8.3676408e-10
   8.8000000e+01   3.2821001e-11   1.0000000e-06   4.7570895e-01   8.3901821e-01   3.0039072e-01   6.4063999e-10
   8.9000000e+01   2.3813466e-11   1.0000000e-06   8.6814463e-01   2.6289735e-01   7.5525104e-02   6.2965271e-10
   9.0000000e+01   2.2397539e-11   1.0000000e-06   5.1949031e-01   7.8183693e-01   2.7074214e-01   5.0762234e-10
   9.1000000e+01   1.0704495e-11   1.0000000e-06   4.4085668e-01   7.1718640e-01   3.5465047e-01   3.9875858e-10
   9.2000000e+01   3.0770996e-11   1.0000000e-06   7.5377048e-01   8.8380114e-01   3.2913419e-01   2.8935453e-10
   9.3000000e+01   7.6796804e-12   1.0000000e-06   4.9865871e-01   3.2333619e-01   9.5736104e-02   2.8162029e-10
   9.4000000e+01   5.6573989e-12   1.0000000e-06   1.1149287e+00   6.1700777e-01   6.6649502e-02   2.7044290e-10
   9.5000000e+01   5.3990450e-12   1.0000000e-06   4.2021320e-01   8.8423650e-01   2.2222064e-01   2.1910728e-10
   9.6000000e+01   1.0825743e-11   1.0000000e-06   6.8295165e-01   9.3455267e-01   3.5843265e-01   1.4836750e-10
   9.7000000e+01   6.7136471e-12   1.0000000e-06   4.5346219e-01   9.1982561e-01   3.1546587e-01   1.0690413e-10
   9.8000000e+01   3.6259855e-12   1.0000000e-06   6.5427942e-01   8.1014871e-01   1.1270203e-01   9.7399593e-11
   9.9000000e+01   3.4317372e-12   1.0000000e-06   9.2421030e-01   9.6222009e-01   1.3795553e-01   8.4549690e-11
   1.0000000e+02   3.0278608e-12   1.0000000e-06   4.2252221e-01   9.8056433e-01   6.7808624e-01   3.0483284e-11
   1.0100000e+02   3.0350813e-12   1.0000000e-06   7.5084052e-01   9.3419132e-01   1.0648259e+00   1.6379335e-11
   1.0200000e+02   1.1284602e-12   1.0000000e-06   4.8873162e-01   8.8986021e-01   4.4831323e-01   1.0399363e-11
   1.0300000e+02   4.5019434e-13   1.0000000e-06   5.3042455e-01   7.1370389e-01   2.9594075e-01   8.4814344e-12
   1.0400000e+02   3.6651585e-13   1.0000000e-06   4.5489958e-01   7.2442196e-01   2.2903829e-01   7.1998523e-12
   1.0500000e+02   3.3043090e-13   1.0000000e-06   4.2722756e-01   7.1594081e-01   2.3224686e-01   6.1152172e-12
   1.0600000e+02   2.0034380e-13   1.0000000e-06   4.7258005e-01   6.0610220e-01   1.1962119e-01   5.7016097e-12
   1.0700000e+02   1.8136571e-13   1.0000000e-06   5.0474469e-01   5.6141755e-01   2.4443070e-01   5.0525869e-12


==> data/quadratic_n16__l3_3_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.2931363e-02   1.3694143e-01   1.2557728e+00  -9.8492556e-02   9.6667536e-02   2.9471684e+00
   3.0000000e+00   1.4820773e-02   1.4085784e-01   1.2843376e+00   2.7484202e-01   2.8068708e-02   2.9255140e+00
   4.0000000e+00   1.2174294e-02   5.8389656e-02   5.1913512e-01   2.8768270e-01   8.4714096e-02   2.8640691e+00
   5.0000000e+00   2.3776729e-02   1.8890520e-02   2.3622261e-01   2.5853985e-01   1.2712843e-01   2.7921753e+00
   6.0000000e+00   2.2577382e-02   1.7020497e-02   5.2547955e-01   1.3878137e-01   5.1583991e-02   2.7758535e+00
   7.0000000e+00   7.1021675e-03   5.3500204e-02   6.0022528e-01   2.2910862e-02   6.4120423e-02   2.7752411e+00
   8.0000000e+00   9.0820794e-03   5.7109291e-02   5.6344373e-01   1.7249210e-01   4.8681646e-02   2.7643899e+00
   9.0000000e+00   4.4335986e-03   4.4213793e-02   3.9226598e-01   2.3825089e-01   3.1089800e-02   2.7451829e+00
   1.0000000e+01   9.2499616e-03   2.0374496e-02   3.3419187e-01   2.1309935e-01   7.8227610e-02   2.7243221e+00
   1.1000000e+01   6.6852727e-03   1.3936963e-02   4.2900841e-01   2.1918071e-01   1.1960200e-01   2.7076346e+00
   1.2000000e+01   9.0328516e-03   2.0187724e-02   2.5530613e-01   2.1944487e-01   6.3805905e-02   2.6750381e+00
   1.3000000e+01   9.0625682e-03   1.1946848e-02   4.3989166e-01   1.8258889e-01   1.0835316e-01   2.6627606e+00
   1.4000000e+01   5.1497986e-03   3.3075876e-02   3.6584599e-01   1.8412606e-01   7.0098736e-02   2.6471663e+00
   1.5000000e+01   3.2102043e-03   1.6557383e-02   4.9750223e-01   1.6650081e-01   7.5182221e-02   2.6431380e+00
   1.6000000e+01   2.0572851e-03   3.8118898e-02   3.2242487e-01   1.6447521e-01   1.2973424e-02   2.6377150e+00
   1.7000000e+01   5.6754227e-03   1.7740599e-02   3.7627902e-01   2.1115189e-01   9.3672771e-02   2.6253664e+00
   1.8000000e+01   2.6531766e-03   1.2309867e-02   3.2550886e-01   2.0881483e-01   1.6317605e-01   2.6147089e+00
   1.9000000e+01   3.5445703e-03   8.7776196e-03   4.9951107e-01   2.3171253e-01   7.0327757e-02   2.6094786e+00
   2.0000000e+01   2.5950564e-03   2.0284812e-02   2.4997043e-01   2.1931105e-01   3.9452190e-02   2.5986750e+00
   2.1000000e+01   2.3155628e-03   1.4027380e-02   2.9402973e-01   2.5446299e-01   4.6203107e-02   2.5840510e+00
   2.2000000e+01   2.1772858e-03   6.8519188e-03   4.9244791e-01   2.4537429e-01   1.1166942e-01   2.5796849e+00
   2.3000000e+01   3.7231188e-03   2.3113413e-02   4.6483054e-01   2.7409865e-01   3.3074188e-02   2.5683194e+00
   2.4000000e+01   4.5065155e-03   1.0245303e-02   2.1172114e-01   2.7187275e-01   1.0422922e-01   2.5088019e+00
   2.5000000e+01   2.6384281e-03   1.9419877e-03   3.2727413e-01   1.8076685e-01   1.1033301e+00   2.4946165e+00
   2.6000000e+01   3.2846861e-03   6.5064265e-03   4.6525561e-01   6.3823354e-02   2.8882049e-02   2.4935316e+00
   2.7000000e+01   2.1844995e-03   4.1994631e-02   5.5322325e-01  -9.8419070e-02   4.2565264e-02   2.4993127e+00
   2.8000000e+01   1.5169164e-03   6.7204621e-03   2.4332960e-01  -1.2107692e-01   2.2628215e-01   2.5088536e+00
   2.9000000e+01   1.4685094e-03   3.1669475e-03   3.2141139e-01  -5.4673188e-02   2.1426614e-01   2.5109146e+00
   3.0000000e+01   1.8669729e-03   8.2065936e-03   4.1353898e-01   3.1907711e-01   1.4536197e-02   2.4995080e+00
   3.1000000e+01   1.4632619e-03   7.6871556e-03   5.6323753e-01   2.9072955e-01   9.3071452e-02   2.4953197e+00
   3.2000000e+01   1.8260706e-03   2.1266723e-02   3.1967616e-01   3.0722783e-01   1.6131047e-02   2.4892101e+00
   3.3000000e+01   1.4202504e-03   2.0246058e-02   2.9398257e-01   3.2679496e-01   2.0046187e-02   2.4811687e+00
   3.4000000e+01   2.4196587e-03   7.1002297e-03   3.1649562e-01   3.4141832e-01   1.0273826e-01   2.4601402e+00
   3.5000000e+01   2.4026431e-03   3.0702881e-03   5.8446973e-01   3.2930781e-01   5.1705910e-01   2.4473376e+00
   3.6000000e+01   1.8580931e-03   4.1243211e-03   1.8691147e-01   3.1952775e-01   5.1279610e-01   2.4018167e+00
   3.7000000e+01   2.1978008e-03   1.0658796e-03   3.3834111e-01   2.8061597e-01   3.5223706e-01   2.3875185e+00
   3.8000000e+01   3.0604238e-03   4.5109400e-03   3.1532243e-01   2.7227845e-01   1.8207944e-01   2.3602451e+00
   3.9000000e+01   1.7974425e-03   2.4710830e-03   6.2617081e-01   1.4094958e-01   2.6422635e-01   2.3550674e+00
   4.0000000e+01   2.2436022e-03   1.0892852e-02   5.9415717e-01   4.3348705e-02   4.4543327e-02   2.3545355e+00
   4.1000000e+01   4.7449128e-04   4.0997132e-02   3.9107528e-01  -2.0018583e-01   2.7757566e-02   2.3684846e+00
   4.2000000e+01   1.0445524e-03   2.3876201e-03   4.0372232e-01  -9.3269048e-02   7.0375866e-02   2.3694789e+00
   4.3000000e+01   1.5620326e-03   1.6210121e-02   2.3702765e-01   2.3133149e-01   1.3689306e-02   2.3621861e+00
   4.4000000e+01   1.4702240e-03   6.0161225e-03   5.2856969e-01   1.9365146e-02   5.8050838e-02   2.3619164e+00
   4.5000000e+01   1.4888930e-03   1.1999222e-02   2.9758191e-01  -8.1469453e-02   3.9063833e-02   2.3639074e+00
   4.6000000e+01   8.2863084e-04   9.8249590e-03   3.3654602e-01   1.9888577e-01   2.7691666e-02   2.3607071e+00
   4.7000000e+01   3.5393555e-04   1.3216257e-02   2.4855904e-01   4.4639003e-02   1.4311224e-02   2.3594404e+00
   4.8000000e+01   1.0566725e-03   4.5699451e-03   5.9895707e-01   3.7216852e-01   1.2070774e-02   2.3541777e+00
   4.9000000e+01   1.1186732e-03   1.0084629e-02   6.3722248e-01   3.0209179e-01   2.5127637e-02   2.3519545e+00
   5.0000000e+01   4.2267051e-04   3.3727866e-02   4.3382682e-01   1.9391501e-01   3.1673913e-03   2.3505213e+00
   5.1000000e+01   4.6345373e-04   3.8100506e-02   4.5846052e-01   3.7156121e-01   3.4472032e-03   2.3490190e+00
   5.2000000e+01   3.4296307e-04   2.7172902e-02   3.3931542e-01   4.2583555e-01   4.6354181e-03   2.3444029e+00
   5.3000000e+01   1.5658135e-03   2.9660177e-03   6.4327935e-01   4.4499775e-01   1.9008208e-01   2.3382392e+00
   5.4000000e+01   9.1677397e-04   1.0047498e-02   2.7192585e-01   4.5268088e-01   5.5372993e-02   2.3237657e+00
   5.5000000e+01   1.8519414e-03   2.1092346e-03   3.8950618e-01   4.4548871e-01   3.7923726e-01   2.2768288e+00
   5.6000000e+01   2.4297847e-03   6.0098039e-04   4.2896178e-01   4.0874296e-01   4.1993836e+00   2.2199556e+00
   5.7000000e+01   1.8625399e-03   7.1195521e-04   5.3438968e-01   3.5562718e-01   3.2370436e+00   2.1825493e+00
   5.8000000e+01   2.5259406e-03   4.4101088e-04   3.9895852e-01   3.1412802e-01   4.8057148e+00   2.1367404e+00
   5.9000000e+01   1.3885100e-03   4.4243097e-04   2.3150915e-01   2.3387133e-01   1.4073819e+00   2.1262421e+00
   6.0000000e+01   1.3511140e-03   6.1388482e-03   4.1920172e-01  -2.1801329e-01   3.5309772e-01   2.1369628e+00
   6.1000000e+01   2.2022440e-03   2.3842224e-03   5.2816798e-01  -2.4001729e-01   1.4624061e+00   2.1624819e+00
   6.2000000e+01   1.0984948e-03   4.4833975e-04   3.4443485e-01  -2.8293539e-01   1.2351097e+01   2.1942841e+00
   6.3000000e+01   9.3301483e-04   3.5821418e-04   1.7510011e-01  -3.0453297e-01   2.0580595e+00   2.2052844e+00
   6.4000000e+01   1.2317158e-03   3.0050411e-03   4.1001715e-01   3.4394926e-01   2.8492101e-01   2.1986082e+00
   6.5000000e+01   7.4754092e-04   1.8793218e-03   5.1561305e-01   3.3651382e-01   1.8591978e+00   2.1779458e+00
   6.6000000e+01   5.5846510e-04   5.1629477e-04   3.2445627e-01   3.2117596e-01   1.2236171e+00   2.1526434e+00
   6.7000000e+01   1.1535484e-03   1.4513961e-04   2.5667226e-01   3.0291841e-01   7.0849303e+00   2.1353518e+00
   6.8000000e+01   1.6809052e-03   1.1635733e-03   3.9926600e-01  -9.9938417e-03   8.3904481e-02   2.1356931e+00
   6.9000000e+01   7.8563359e-04   3.9371239e-03   5.9405148e-01  -1.5119165e-01   4.6475960e-01   2.1406024e+00
   7.0000000e+01   8.7534984e-04   2.3700910e-03   3.8928717e-01  -2.0886313e-01   4.4510183e-01   2.1470187e+00
   7.1000000e+01   6.5012012e-04   1.9590173e-03   2.6157849e-01   1.2791880e-01   1.3923489e-01   2.1458437e+00
   7.2000000e+01   1.3557583e-04   2.2386911e-02   2.3483787e-01   2.3670958e-01   9.4527671e-03   2.1411329e+00
   7.3000000e+01   2.4030803e-04   2.2276723e-03   6.4716947e-01  -1.0802272e-02   1.7945238e-02   2.1411462e+00
   7.4000000e+01   2.1049080e-04   5.0345565e-02   5.7240392e-01   8.0605518e-03   1.0054775e-03   2.1411299e+00
   7.5000000e+01   2.8671380e-04   1.5182821e-02   2.2752834e-01   2.6360471e-01   3.6476685e-03   2.1401039e+00
   7.6000000e+01   5.9243900e-04   1.5278581e-02   2.4103181e-01   2.9821207e-01   3.3613021e-03   2.1379697e+00
   7.7000000e+01   5.5417414e-04   8.9045864e-03   2.8688130e-01   2.1700309e-01   5.2155034e-02   2.1320941e+00
   7.8000000e+01   3.9621374e-04   1.3625545e-03   6.8339391e-01   2.1464276e-01   2.9837901e-01   2.1310328e+00
   7.9000000e+01   3.0095039e-04   4.6459834e-03   1.4377653e-01   2.3482496e-01   5.4382593e-02   2.1244160e+00
   8.0000000e+01   4.5346393e-04   1.0157979e-03   2.2942736e-01  -6.1542631e-02   1.1633174e-01   2.1249052e+00
   8.1000000e+01   6.0893230e-04   7.4973946e-03   3.6468386e-01  -1.6564369e-01   7.1426173e-02   2.1281300e+00
   8.2000000e+01   5.5452639e-04   1.5194340e-03   6.8357178e-01  -2.5537071e-02   7.8021703e-02   2.1281979e+00
   8.3000000e+01   1.1757218e-04   1.5084643e-02   2.0479674e-01   4.9212166e-02   1.2905901e-02   2.1278710e+00
   8.4000000e+01   3.4191792e-04   1.5550577e-02   1.9293576e-01   2.4148635e-01   2.3311562e-02   2.1220181e+00
   8.5000000e+01   3.3923118e-04   8.1092841e-04   4.0505724e-01   2.2839357e-01   3.8250453e-01   2.1191575e+00
   8.6000000e+01   4.6981383e-04   1.2336370e-03   6.7434946e-01   2.6189969e-01   2.7442868e-01   2.1167958e+00
   8.7000000e+01   3.7998723e-04   3.0771140e-03   2.2777827e-01   2.9859383e-01   6.0786180e-02   2.1144085e+00
   8.8000000e+01   4.8145270e-04   3.5434240e-03   1.1516298e-01  -2.0741549e-02   4.3326703e-02   2.1150075e+00
   8.9000000e+01   4.8848085e-04   2.4718268e-03   3.8564206e-01   6.0778390e-02   5.2188818e-02   2.1145994e+00
   9.0000000e+01   3.4730775e-04   6.0930375e-03   7.0891007e-01   2.9833643e-01   3.0375861e-02   2.1140014e+00
   9.1000000e+01   1.3998964e-04   6.7225178e-02   5.7727088e-01   7.6055755e-02   5.0207172e-03   2.1132207e+00
   9.2000000e+01   1.3450789e-04   3.7158125e-03   2.1097578e-01   1.4971290e-01   1.7085479e-02   2.1125497e+00
   9.3000000e+01   1.7104354e-04   3.9900518e-03   3.5924580e-01   3.7822910e-01   1.1398368e-02   2.1114131e+00
   9.4000000e+01   2.5384761e-04   7.2900833e-03   6.7400710e-01   4.2022589e-01   1.4514344e-02   2.1106089e+00
   9.5000000e+01   2.1718681e-04   2.1150573e-02   2.0737399e-01   3.3225381e-01   4.6603246e-03   2.1073612e+00
   9.6000000e+01   4.1202870e-04   2.2278037e-03   2.4157142e-01   5.4629566e-01   5.6712667e-02   2.0992373e+00
   9.7000000e+01   2.7161603e-04   2.1988569e-03   4.2177153e-01   5.4547989e-01   7.9286834e-02   2.0964046e+00
   9.8000000e+01   6.7838387e-04   8.8005821e-03   6.0338127e-01   5.7137065e-01   1.4072471e-02   2.0880115e+00
   9.9000000e+01   2.3133080e-04   1.6024464e-03   3.8113563e-01   5.7456304e-01   7.5102732e-01   2.0740303e+00
   1.0000000e+02   4.7857643e-04   7.6443376e-04   2.0004507e-01   5.8243367e-01   3.5264867e-01   2.0477428e+00
   1.0100000e+02   5.2138411e-04   3.2074194e-04   3.1896069e-01   5.7297937e-01   2.7602633e+00   2.0227646e+00
   1.0200000e+02   1.9377216e-03   3.6252506e-04   5.1205570e-01   5.1644835e-01   8.4467439e-01   1.9957137e+00
   1.0300000e+02   9.2518855e-04   1.3768966e-03   4.5329448e-01   5.1918497e-01   1.9065863e+00   1.9655034e+00
   1.0400000e+02   6.0070469e-04   9.2260557e-04   2.0956243e-01   5.2736458e-01   1.5532473e+00   1.9169056e+00
   1.0500000e+02   9.2381777e-04   2.7384038e-04   4.3035575e-01   4.9181091e-01   3.1137010e+00   1.9055471e+00
   1.0600000e+02   9.5727671e-04   3.2826615e-03   3.9715936e-01  -4.2410790e-01   5.1271423e-01   1.9186949e+00
   1.0700000e+02   7.9970262e-04   1.4841945e-03   4.4809762e-01  -4.4649310e-01   9.2756374e-01   1.9312712e+00
   1.0800000e+02   8.8504118e-04   1.4607526e-03   1.3781970e-01   4.0555919e-01   4.1656788e-02   1.9272147e+00
   1.0900000e+02   5.0931635e-04   1.3787091e-02   4.2215351e-01   4.3356777e-01   3.1515504e-02   1.9239352e+00
   1.1000000e+02   5.3204400e-04   2.2463128e-02   3.8356932e-01   4.5281303e-01   3.9697973e-02   1.9153648e+00
   1.1100000e+02   6.1453538e-04   9.5056072e-04   5.6334955e-01   4.4706811e-01   9.4295864e-01   1.9090983e+00
   1.1200000e+02   4.7682809e-04   2.8943614e-03   1.3936860e-01  -4.1984252e-02   2.4019941e-02   1.9092208e+00
   1.1300000e+02   2.3846243e-04   4.4544103e-02   4.8374053e-01  -4.1881854e-01   7.6487857e-03   1.9122903e+00
   1.1400000e+02   1.9669193e-04   3.6938948e-03   4.8382229e-01  -4.0101574e-01   4.8957138e-02   1.9170132e+00
   1.1500000e+02   2.0457365e-04   1.1479528e-03   6.4549457e-01   4.3760576e-01   1.2742900e-01   1.9161788e+00
   1.1600000e+02   8.0570572e-05   2.3762712e-02   2.1029885e-01   4.6692529e-01   4.0595315e-03   1.9125591e+00
   1.1700000e+02   2.7726218e-04   1.0767423e-03   4.9695358e-01   4.1721741e-01   3.2142886e-02   1.9117583e+00
   1.1800000e+02   6.0451501e-04   2.3266055e-02   2.9645368e-01   5.5071931e-01   7.2075146e-03   1.9042047e+00
   1.1900000e+02   3.7716951e-04   2.7893714e-03   4.1080272e-01   5.2730398e-01   2.8851864e-01   1.8952077e+00
   1.2000000e+02   4.5973872e-04   7.9423427e-04   3.3632505e-01   5.4000757e-01   4.1035206e-01   1.8886735e+00
   1.2100000e+02   4.5012529e-04   1.0935540e-03   3.4854698e-01   4.9804775e-01   1.8415721e-01   1.8674006e+00
   1.2200000e+02   5.2619272e-04   8.8088168e-04   5.5543118e-01  -4.6973798e-01   3.2821216e-01   1.8719182e+00
   1.2300000e+02   2.0790150e-04   2.9611201e-03   6.2579321e-01  -2.6948603e-01   8.6105165e-02   1.8732819e+00
   1.2400000e+02   5.3019895e-04   4.1700106e-03   3.7173274e-01  -4.9201228e-01   5.2967362e-02   1.8856103e+00
   1.2500000e+02   1.2280144e-04   9.3753562e-04   3.1793796e-01  -3.8458748e-01   5.2252083e-01   1.8915843e+00
   1.2600000e+02   2.8272407e-04   1.9867779e-03   3.5068201e-01   5.3275077e-01   3.7930004e-02   1.8891991e+00
   1.2700000e+02   4.8842854e-04   3.6114733e-03   7.0502167e-01   4.9801898e-01   4.3299178e-02   1.8866582e+00
   1.2800000e+02   2.0157205e-04   3.5534266e-03   2.5484422e-01   5.5752630e-01   2.6388829e-01   1.8694883e+00
   1.2900000e+02   1.2604744e-04   6.2087742e-04   1.9365369e-01   5.8733798e-01   1.2553060e-01   1.8609115e+00
   1.3000000e+02   4.7022904e-04   7.3672986e-04   3.3297226e-01   2.3663855e-02   8.0000705e-02   1.8608072e+00
   1.3100000e+02   7.2621804e-04   1.2406030e-02   6.8052218e-01   3.1654325e-02   7.4147205e-03   1.8607012e+00
   1.3200000e+02   4.1565022e-04   2.1948834e-02   4.6077666e-01  -3.1571136e-01   2.8344888e-02   1.8649059e+00
   1.3300000e+02   2.5611477e-04   4.4042047e-03   1.4783990e-01  -3.2912332e-01   1.8002114e-02   1.8662913e+00
   1.3400000e+02   3.2686796e-04   1.2151067e-02   2.1621106e-01   4.2596374e-01   9.4362192e-03   1.8625576e+00
   1.3500000e+02   3.0832619e-04   2.8801937e-03   7.3094765e-01   4.4646738e-01   2.8457568e-02   1.8618187e+00
   1.3600000e+02   8.4882755e-05   3.5055546e-02   8.0480279e-01   4.0722559e-01   3.1519206e-03   1.8615201e+00
   1.3700000e+02   5.7800945e-05   1.0879104e-01   9.4592278e-01  -2.9393609e-01   4.4798623e-04   1.8617654e+00
   1.3800000e+02   1.7653544e-04   5.0785988e-03   1.6553877e-01   4.4376367e-01   3.7254058e-03   1.8586979e+00
   1.3900000e+02   3.8335775e-04   1.8025062e-03   4.8732349e-01   5.1642450e-01   5.9068006e-02   1.8569284e+00
   1.4000000e+02   2.5458386e-04   7.6202385e-03   4.7560050e-01   2.5587068e-01   5.9160720e-02   1.8551834e+00
   1.4100000e+02   4.4973644e-04   4.1464351e-03   2.5314435e-01   6.1151439e-01   1.5023565e-02   1.8466945e+00
   1.4200000e+02   1.8061449e-04   1.7438960e-03   3.5755476e-01   4.9552384e-01   2.5865158e-01   1.8393437e+00
   1.4300000e+02   4.8185397e-04   1.2289785e-03   4.6145651e-01   9.7934948e-02   3.5819329e-02   1.8389450e+00
   1.4400000e+02   4.1441208e-04   1.2148873e-02   5.1536701e-01   2.4726220e-01   2.0731008e-02   1.8377725e+00
   1.4500000e+02   6.8921836e-04   7.2920324e-03   1.6963670e-01   6.1948358e-01   6.1642918e-02   1.7698296e+00
   1.4600000e+02   3.6916700e-04   2.4950307e-04   3.9487005e-01   5.5092993e-01   2.4682642e+00   1.7604860e+00
   1.4700000e+02   5.3315830e-04   9.1166613e-04   3.1747869e-01   5.4947486e-01   1.9093143e-01   1.7490306e+00
   1.4800000e+02   2.9815392e-04   1.6518066e-03   5.5904071e-01   5.1034003e-02   1.6414617e-01   1.7485957e+00
   1.4900000e+02   6.6902594e-04   4.0061491e-03   2.8765926e-01  -5.4664918e-01   1.5282189e-01   1.7859914e+00
   1.5000000e+02   3.0707130e-04   4.7094796e-04   5.4821836e-01  -4.9484954e-01   1.8082131e+00   1.7922675e+00
   1.5100000e+02   9.8897545e-05   2.5168532e-03   2.6840297e-01  -2.9120868e-01   1.0641721e-01   1.7940122e+00
   1.5200000e+02   3.9789224e-04   3.9569878e-03   4.4493826e-01   3.3816991e-01   7.0644053e-02   1.7913491e+00
   1.5300000e+02   4.5064157e-04   2.0973045e-03   1.6837283e-01   5.6652140e-01   1.4688809e-01   1.7729228e+00
   1.5400000e+02   1.6538636e-04   7.0026498e-04   6.0464522e-01   5.1658753e-01   7.1925995e-01   1.7703547e+00
   1.5500000e+02   1.9051549e-04   3.4740522e-03   2.6353838e-01   5.3641779e-01   5.9893652e-03   1.7689342e+00
   1.5600000e+02   1.9245559e-04   1.5264537e-02   5.3150064e-01  -2.7746189e-01   5.9725711e-03   1.7718947e+00
   1.5700000e+02   1.4818717e-04   2.7055372e-03   4.8300438e-01  -4.0536796e-01   7.3097398e-02   1.7735393e+00
   1.5800000e+02   1.2901742e-04   5.2276828e-03   6.2794691e-01   5.6832747e-01   3.4614392e-03   1.7731033e+00
   1.5900000e+02   1.1098181e-04   3.6257877e-02   3.3367550e-01   6.0831277e-01   3.3844397e-03   1.7694592e+00
   1.6000000e+02   2.8823725e-04   1.1085948e-03   2.9897881e-01   6.4376984e-01   2.1683325e-02   1.7663755e+00
   1.6100000e+02   3.4571343e-04   2.8909571e-03   2.8053308e-01   7.1813212e-01   3.2554908e-01   1.7407455e+00
   1.6200000e+02   2.6135353e-04   3.6304565e-04   6.4264092e-01   7.1768664e-01   1.3401331e+00   1.7342171e+00
   1.6300000e+02   1.6652782e-04   9.3090405e-04   2.0561050e-01   7.1951877e-01   5.3041727e-01   1.7136504e+00
   1.6400000e+02   2.9373811e-04   4.2833111e-04   3.8485772e-01   1.1596485e-01   1.7035367e-01   1.7133874e+00
   1.6500000e+02   1.6577728e-04   1.8155289e-02   2.7370069e-01  -6.5641316e-01   3.0806254e-02   1.7220780e+00
   1.6600000e+02   1.7145705e-04   8.7018145e-04   6.2237139e-01  -5.8750789e-01   1.3250087e-01   1.7231259e+00
   1.6700000e+02   2.1701916e-04   8.3046818e-03   1.9192294e-01   6.2331368e-01   7.9387340e-03   1.7209964e+00
   1.6800000e+02   2.3668557e-04   2.1580500e-02   3.5091564e-01   6.7942562e-01   8.7119645e-03   1.7159118e+00
   1.6900000e+02   1.5761152e-04   1.8185431e-03   3.9505382e-01   6.8146034e-01   1.6158681e-01   1.7100189e+00
   1.7000000e+02   1.4208732e-04   1.2251157e-03   5.7576416e-01   7.0196651e-01   9.0090068e-02   1.7083301e+00
   1.7100000e+02   1.2596966e-04   6.0472341e-03   1.6257264e-01  -5.2600634e-01   1.8686804e-02   1.7104324e+00
   1.7200000e+02   2.5145699e-04   5.0308782e-03   2.9986033e-01  -5.6551644e-01   2.3978978e-02   1.7133369e+00
   1.7300000e+02   1.5822517e-04   4.0664542e-03   4.0781943e-01  -6.0861619e-01   5.9916860e-02   1.7152913e+00
   1.7400000e+02   2.2111645e-04   2.9981774e-03   5.5794102e-01  -5.0212215e-01   2.2716884e-02   1.7159030e+00
   1.7500000e+02   5.2060913e-05   3.2428840e-02   2.8131681e-01   6.4504725e-01   2.2758817e-03   1.7133866e+00
   1.7600000e+02   1.4570177e-04   2.5836370e-03   3.9277203e-01   1.5885476e-01   5.1703408e-03   1.7130362e+00
   1.7700000e+02   3.1343059e-04   1.3370220e-02   3.5786582e-01   6.4134106e-01   3.9887755e-03   1.7086620e+00
   1.7800000e+02   2.6731896e-04   3.4925209e-03   4.8504464e-01   7.4249593e-01   1.1549012e-01   1.6995246e+00
   1.7900000e+02   2.7378709e-04   1.2264152e-03   6.4985811e-01   7.4365256e-01   2.0541245e-01   1.6954721e+00
   1.8000000e+02   3.0783701e-04   3.7975251e-03   1.8487561e-01   5.3463592e-01   3.0465859e-02   1.6886033e+00
   1.8100000e+02   3.4470074e-04   3.2985907e-03   3.4417259e-01   4.4657860e-01   1.7099216e-02   1.6877982e+00
   1.8200000e+02   4.3425817e-04   4.1218996e-02   4.2685131e-01  -6.9313544e-01   5.3459015e-03   1.6940647e+00
   1.8300000e+02   2.5559712e-04   6.7744160e-03   6.7337434e-01  -6.1029514e-01   3.5691096e-02   1.6952185e+00
   1.8400000e+02   1.9577177e-04   1.0986000e-02   1.2452613e-01   2.4911446e-01   5.6171961e-03   1.6940387e+00
   1.8500000e+02   1.8401854e-04   9.6930862e-03   2.7894946e-01   7.3652575e-01   7.1661648e-03   1.6918046e+00
   1.8600000e+02   1.1891149e-04   7.7350309e-03   4.0270474e-01   5.9266313e-01   2.2658703e-02   1.6903858e+00
   1.8700000e+02   1.8231874e-04   8.5605317e-03   6.8041536e-01   7.5602189e-01   6.4192005e-03   1.6883358e+00
   1.8800000e+02   2.0374368e-04   3.4252776e-03   1.4109713e-01   7.7906113e-01   7.0759747e-02   1.6767280e+00
   1.8900000e+02   3.4874524e-04   1.3871060e-03   2.3899412e-01   7.7434263e-01   6.3922426e-02   1.6663753e+00
   1.9000000e+02   3.7481363e-04   1.6239360e-03   3.9617575e-01   7.9914552e-01   3.1642805e-01   1.6141892e+00
   1.9100000e+02   3.4600831e-04   1.8104990e-04   8.6314150e-01   7.8695008e-01   3.9310421e+00   1.6044544e+00
   1.9200000e+02   2.1680468e-04   1.1831333e-03   3.5722707e-01   7.7500701e-01   1.7966092e-01   1.5974832e+00
   1.9300000e+02   2.9448234e-04   2.3711174e-03   2.0497088e-01  -7.2975027e-01   6.7740296e-02   1.6073810e+00
   1.9400000e+02   2.8436028e-04   9.2892879e-04   2.1998993e-01  -7.1897925e-01   3.9809126e-01   1.6218175e+00
   1.9500000e+02   1.5693579e-04   9.2974675e-04   7.6583472e-01  -7.6264505e-01   5.5144933e-01   1.6244834e+00
   1.9600000e+02   2.3325478e-04   4.3626422e-03   3.8151172e-01  -5.4973222e-01   2.2337349e-02   1.6257313e+00
   1.9700000e+02   1.0388774e-04   1.6560828e-02   1.8272924e-01  -5.2586202e-01   3.7898923e-03   1.6273534e+00
   1.9800000e+02   1.3041405e-04   1.2150939e-02   1.6732328e-01   7.8440518e-01   1.0753831e-02   1.6204988e+00
   1.9900000e+02   2.3815639e-04   9.2696864e-04   7.7618732e-01   8.1257132e-01   1.4977877e-01   1.5715908e+00
   2.0000000e+02   3.4739621e-04   1.8645649e-04   8.9252403e-01   8.0785533e-01   1.6539411e+00   1.5633996e+00
   2.0100000e+02   4.9228102e-04   7.8506672e-04   5.0174956e-01   8.0687443e-01   1.1448933e+00   1.5409218e+00
   2.0200000e+02   4.6416195e-04   4.7973423e-04   2.9663759e-01   8.0542387e-01   2.0896741e+00   1.5006949e+00
   2.0300000e+02   6.7995662e-04   2.7086808e-04   1.6993747e-01   7.9265557e-01   1.7493258e+00   1.4365383e+00
   2.0400000e+02   1.0027771e-03   2.4178235e-04   6.7093462e-01   7.7476715e-01   8.8349986e+00   1.3611608e+00
   2.0500000e+02   4.4499249e-04   1.2783382e-04   5.2462428e-01   7.4535279e-01   3.8309693e+01   1.2870412e+00
   2.0600000e+02   2.7832737e-04   1.2075774e-04   3.3506482e-01   6.0907400e-01   1.3635288e+00   1.2787368e+00
   2.0700000e+02   4.9461732e-04   5.2280742e-03   3.3100665e-01  -6.9792974e-01   1.4222289e-01   1.3437805e+00
   2.0800000e+02   6.1674017e-04   7.6514259e-05   9.1206986e-01  -7.3346880e-01   2.4238161e+01   1.3672811e+00
   2.0900000e+02   2.6423967e-04   3.0482158e-04   7.2505017e-01  -7.4193345e-01   7.3060190e+00   1.3818186e+00
   2.1000000e+02   1.6813998e-04   9.1723856e-04   1.9483063e-01  -6.5533214e-01   1.1772555e-01   1.3851553e+00
   2.1100000e+02   2.0968141e-04   7.3477003e-03   8.8063825e-02   7.5706724e-01   1.1476306e-01   1.3259991e+00
   2.1200000e+02   2.7539475e-04   5.8804765e-05   6.8475371e-01   7.3183054e-01   1.1643787e+01   1.3150048e+00
   2.1300000e+02   1.8187381e-04   3.5951239e-04   7.1573609e-01   7.2676262e-01   1.6125721e+00   1.3119979e+00
   2.1400000e+02   1.3335043e-04   2.6703395e-03   1.8249495e-01   7.2863250e-01   7.7363723e-02   1.3073828e+00
   2.1500000e+02   1.3314223e-04   2.1657894e-03   7.7701626e-02  -6.7187380e-01   1.0152650e-01   1.3185876e+00
   2.1600000e+02   1.6597209e-04   6.5409329e-04   4.7438246e-01  -6.9943194e-01   4.8532092e-01   1.3220893e+00
   2.1700000e+02   1.3648038e-04   1.9563843e-03   7.0627420e-01  -6.6007198e-01   7.9688637e-02   1.3231765e+00
   2.1800000e+02   8.9761559e-05   4.7692218e-03   1.7933756e-01  -6.1265120e-01   3.5209543e-02   1.3267523e+00
   2.1900000e+02   8.7167979e-05   1.8507615e-03   1.2470521e-01   4.3647947e-01   2.2938315e-02   1.3259231e+00
   2.2000000e+02   9.4739862e-05   1.7613427e-02   4.4878561e-01   7.1299022e-01   5.3899531e-03   1.3246499e+00
   2.2100000e+02   2.3081596e-04   4.5773689e-03   6.8191936e-01   7.8325842e-01   1.3090447e-02   1.3212571e+00
   2.2200000e+02   1.3740248e-04   2.4181970e-03   2.3915711e-01   8.0065588e-01   1.2909837e-01   1.3127371e+00
   2.2300000e+02   1.7562280e-04   1.4044654e-03   1.6607710e-01   7.5811348e-01   3.0709847e-02   1.3089209e+00
   2.2400000e+02   2.1947710e-04   3.8131768e-03   4.6156821e-01   7.8462309e-01   2.5345806e-02   1.3056696e+00
   2.2500000e+02   1.7602622e-04   3.2182968e-03   6.6787989e-01   5.1367035e-01   6.1012947e-02   1.3050307e+00
   2.2600000e+02   7.6903474e-05   2.5387188e-02   3.4705165e-01  -2.5319330e-01   3.1678699e-03   1.3052927e+00
   2.2700000e+02   3.4557059e-05   5.6798997e-02   4.8458193e-01  -5.4572140e-01   6.8043972e-04   1.3057776e+00
   2.2800000e+02   9.7295802e-05   9.0972095e-03   3.6416820e-01  -1.3051579e-01   1.6899949e-03   1.3059221e+00
   2.2900000e+02   8.0014988e-05   1.1818102e-02   6.1916769e-01   5.0803086e-02   4.6482290e-03   1.3058838e+00
   2.3000000e+02   1.5187209e-04   1.7676127e-02   2.6968206e-01   5.6638037e-01   2.3291662e-03   1.3041635e+00
   2.3100000e+02   6.8627918e-05   7.0007407e-03   2.1309471e-01   6.3885597e-01   9.0547818e-03   1.3032209e+00
   2.3200000e+02   1.5249976e-04   1.0822069e-02   2.7768971e-01   3.0791530e-01   1.6322269e-03   1.3025675e+00
   2.3300000e+02   1.1335973e-04   1.1721985e-02   7.1136495e-01   4.1701613e-01   5.1817063e-03   1.3022159e+00
   2.3400000e+02   4.9274161e-05   3.3512336e-02   3.0457749e-01   4.6733758e-01   6.9412067e-04   1.3017937e+00
   2.3500000e+02   7.8516094e-05   2.8769909e-02   3.0657375e-01   1.9912860e-01   8.6733211e-04   1.3015694e+00
   2.3600000e+02   1.6354918e-04   1.7323938e-02   2.9935791e-01   6.8816453e-01   2.2909789e-03   1.2995192e+00
   2.3700000e+02   9.3342266e-05   5.3777084e-03   6.2288046e-01   7.2607193e-01   3.0397769e-02   1.2986231e+00
   2.3800000e+02   6.1073102e-05   9.5771909e-03   2.8374538e-01   6.7015443e-01   5.6514326e-03   1.2961668e+00
   2.3900000e+02   1.3370294e-04   3.7418292e-03   3.3754297e-01   7.8042538e-01   1.1111054e-02   1.2933589e+00
   2.4000000e+02   1.8283970e-04   3.1496829e-03   4.4213631e-01   6.5506743e-01   2.1368491e-02   1.2922281e+00
   2.4100000e+02   2.5384807e-04   1.8257433e-02   6.5005828e-01   7.4590130e-01   2.8401481e-03   1.2908599e+00
   2.4200000e+02   2.1253704e-04   1.6141680e-02   1.9868924e-01   7.9895364e-01   1.6741383e-02   1.2822433e+00
   2.4300000e+02   4.1120580e-04   1.8144673e-03   3.7659944e-01   8.0421934e-01   4.6345502e-02   1.2762770e+00
   2.4400000e+02   1.7884254e-04   1.4624754e-03   2.3426982e-01   8.0521960e-01   8.4223075e-01   1.2493875e+00
   2.4500000e+02   1.7281816e-04   2.3594895e-04   6.3227903e-01   7.9872196e-01   2.5309419e+00   1.2444601e+00
   2.4600000e+02   3.2159644e-04   8.2469241e-04   2.2209292e-01   6.8459857e-01   6.0983491e-02   1.2412177e+00
   2.4700000e+02   3.4352407e-04   9.6204257e-03   2.9721147e-01   7.7229195e-01   2.1364275e-02   1.2361050e+00
   2.4800000e+02   2.2398102e-04   3.6583846e-03   2.9803404e-01   5.9814312e-01   6.7550966e-02   1.2329906e+00
   2.4900000e+02   7.1416326e-05   6.8086618e-03   6.6022512e-01   4.3957970e-02   1.2680449e-02   1.2329692e+00
   2.5000000e+02   4.8568282e-05   9.5706462e-02   8.2604821e-01  -5.8860201e-01   2.1830239e-03   1.2345554e+00
   2.5100000e+02   2.0041482e-04   3.4580338e-03   4.7343890e-01   5.9689909e-01   3.1468316e-03   1.2333969e+00
   2.5200000e+02   1.6860548e-04   1.3439495e-02   2.0465738e-01   7.0836196e-01   8.1858271e-03   1.2262657e+00
   2.5300000e+02   1.0110268e-04   1.8859641e-03   7.0452619e-01   6.2128969e-01   2.8466301e-02   1.2259269e+00
   2.5400000e+02   3.3860734e-05   3.7686437e-02   3.2920934e-01  -6.5015560e-01   3.0242509e-03   1.2283406e+00
   2.5500000e+02   7.2212062e-05   2.6089037e-03   4.6591463e-01   7.7082640e-01   8.0739340e-03   1.2273853e+00
   2.5600000e+02   6.0354730e-05   9.1836310e-03   4.2400459e-01   7.5065997e-01   4.6645976e-03   1.2268482e+00
   2.5700000e+02   1.2616904e-04   1.3683283e-02   6.1539401e-01   8.5274857e-01   4.5911734e-03   1.2244474e+00
   2.5800000e+02   7.6885528e-05   2.1769721e-03   3.3921416e-01   8.5946868e-01   1.3549183e-01   1.2199944e+00
   2.5900000e+02   8.8839951e-05   1.1557379e-03   2.2870303e-01   8.7896808e-01   9.5985707e-02   1.1943438e+00
   2.6000000e+02   2.0701338e-04   2.2444577e-04   5.9338535e-01   8.8536900e-01   2.0572786e-01   1.1875509e+00
   2.6100000e+02   3.2506943e-04   1.1023716e-03   6.4255641e-01   8.9935319e-01   6.6406885e-01   1.1764813e+00
   2.6200000e+02   3.0369519e-04   9.6526577e-04   4.8860145e-01   9.0174258e-01   4.2228957e-01   1.1625007e+00
   2.6300000e+02   1.9973327e-04   7.4514658e-04   1.9393744e-01   9.0026203e-01   7.1346203e-01   1.1508477e+00
   2.6400000e+02   2.2859693e-04   5.0073039e-04   2.8917420e-01   9.0050516e-01   2.8399502e-01   1.1324877e+00
   2.6500000e+02   3.8190730e-04   8.2199512e-04   7.2088376e-01  -8.7535243e-01   4.0791346e-01   1.1356482e+00
   2.6600000e+02   2.5470417e-04   2.7195830e-03   3.9444290e-01  -8.6043023e-01   3.2666484e-01   1.1456384e+00
   2.6700000e+02   1.8736740e-04   9.8906698e-04   2.1439750e-01  -7.7119695e-01   2.3886638e-01   1.1522464e+00
   2.6800000e+02   1.0903826e-04   1.6784509e-03   1.9424445e-01   2.4007325e-01   4.7851984e-02   1.1518339e+00
   2.6900000e+02   1.2341582e-04   3.7333383e-02   6.5734005e-01   8.5319702e-01   4.8317142e-03   1.1470893e+00
   2.7000000e+02   1.1708598e-04   1.3114504e-03   8.6096265e-01   8.3547627e-01   1.2709756e-01   1.1461378e+00
   2.7100000e+02   9.8786680e-05   1.7250071e-02   3.6051797e-01   6.8286291e-01   2.4638083e-03   1.1456559e+00
   2.7200000e+02   5.3006185e-05   3.4418905e-02   2.9554276e-01   6.4563134e-01   1.1327411e-03   1.1448184e+00
   2.7300000e+02   2.1114548e-04   4.2556505e-03   1.7529784e-01   1.3604449e-01   1.8603195e-02   1.1434184e+00
   2.7400000e+02   2.9173496e-04   2.5233612e-03   7.0521156e-01   5.7535746e-01   2.1112718e-01   1.1412524e+00
   2.7500000e+02   9.2281616e-05   4.0770075e-03   2.7496394e-01   5.2764954e-01   1.1935438e-01   1.1367833e+00
   2.7600000e+02   1.2244242e-04   1.9958016e-03   3.3704205e-01   7.3863852e-01   6.3627830e-02   1.1351147e+00
   2.7700000e+02   1.0789820e-04   7.3134737e-03   1.5782902e-01  -2.4153664e-01   2.0116762e-02   1.1365071e+00
   2.7800000e+02   1.4710634e-04   3.2145746e-03   6.7799301e-01  -4.5873545e-01   5.2024827e-02   1.1373559e+00
   2.7900000e+02   5.6938255e-05   3.0952997e-03   3.4227756e-01  -3.4484505e-01   7.3869642e-02   1.1382640e+00
   2.8000000e+02   1.0519909e-04   3.6886973e-03   3.4625615e-01  -2.5256297e-01   7.7888679e-03   1.1384040e+00
   2.8100000e+02   2.4512278e-05   6.6011253e-02   5.5693797e-01   4.8046927e-01   2.2573860e-03   1.1371715e+00
   2.8200000e+02   6.9848445e-05   1.8736098e-03   6.6576184e-01  -8.4152325e-02   9.6573212e-03   1.1372295e+00
   2.8300000e+02   4.6684313e-05   1.0647019e-02   4.3183108e-01   6.4126035e-01   3.5949174e-03   1.1369019e+00
   2.8400000e+02   4.3648737e-05   2.0567266e-02   2.0791447e-01   6.2174432e-01   4.5564803e-03   1.1336883e+00
   2.8500000e+02   3.6662518e-05   8.3379890e-04   3.4191738e-01   6.8695869e-01   4.7600423e-02   1.1325305e+00
   2.8600000e+02   9.5194135e-05   1.7602465e-03   5.6149709e-01   6.6724435e-01   1.9976395e-02   1.1320589e+00
   2.8700000e+02   5.9584163e-05   1.9240551e-02   4.1724248e-01  -2.0427759e-01   2.8367660e-03   1.1322232e+00
   2.8800000e+02   3.3437025e-05   1.6786684e-02   1.8590702e-01  -5.1372722e-01   3.1796333e-03   1.1331490e+00
   2.8900000e+02   2.7757944e-05   2.3588209e-03   2.9811279e-01  -4.6236884e-01   1.5499673e-02   1.1336569e+00
   2.9000000e+02   4.5206813e-05   2.9644764e-03   5.8428582e-01   4.7876394e-01   7.7623564e-03   1.1335253e+00
   2.9100000e+02   2.0986623e-05   3.0959849e-02   4.8079259e-01   6.0624937e-01   1.3755117e-03   1.1332890e+00
   2.9200000e+02   3.9667759e-05   8.4325470e-03   2.2781252e-01   8.7764836e-01   1.3514305e-03   1.1319451e+00
   2.9300000e+02   5.9587725e-05   1.1409373e-03   2.1780961e-01   9.0370020e-01   3.3042433e-02   1.1308889e+00
   2.9400000e+02   1.3423161e-04   6.4673600e-03   2.8969731e-01   8.4839205e-01   6.0463656e-02   1.1236467e+00
   2.9500000e+02   8.8820707e-05   4.1725002e-04   5.6032609e-01   8.7107262e-01   4.3647772e-01   1.1219782e+00
   2.9600000e+02   5.7809107e-05   1.4441579e-03   3.7225055e-01   9.2338397e-01   1.0554706e-01   1.1185620e+00
   2.9700000e+02   2.5527361e-04   7.5353154e-04   1.9254512e-01   9.6718354e-01   1.7568423e-01   1.0948217e+00
   2.9800000e+02   1.6052575e-04   4.0777969e-04   3.0192853e-01   9.7065866e-01   1.9345005e+00   1.0307011e+00
   2.9900000e+02   1.9249822e-04   9.4754147e-05   7.8027987e-01   9.2211220e-01   1.3615101e+00   1.0281743e+00
   3.0000000e+02   3.2477878e-04   3.5278884e-03   3.9423203e-01   7.9916233e-01   8.7030380e-02   1.0192576e+00
   3.0100000e+02   2.1405939e-04   1.2806541e-03   2.4430919e-01   9.5701162e-01   9.3918295e-01   9.9066694e-01
   3.0200000e+02   2.0589618e-04   2.7620710e-04   1.9042002e-01   9.3446572e-01   1.6605352e+00   9.4280616e-01
   3.0300000e+02   2.3763304e-04   3.3991934e-04   7.8023692e-01   9.7209552e-01   2.0149312e+00   9.2838550e-01
   3.0400000e+02   1.5433692e-04   6.0719935e-04   7.4202060e-01   9.7311414e-01   1.2990598e+00   9.2380175e-01
   3.0500000e+02   2.9169690e-04   1.6466822e-03   3.3340626e-01   9.7174883e-01   1.9008684e-01   9.1314033e-01
   3.0600000e+02   1.8418596e-04   9.2216682e-04   7.6613463e-02   9.7675306e-01   1.6182057e+00   5.5796400e-01
   3.0700000e+02   2.5815597e-04   1.6737982e-05   3.4736317e-01   9.4149234e-01   3.0303073e+01   5.2699019e-01
   3.0800000e+02   2.8420292e-04   1.5026913e-04   8.0390204e-01   9.3610817e-01   1.4332923e+01   5.1320643e-01
   3.0900000e+02   2.2651845e-04   3.5686353e-04   3.6350919e-01   9.3301862e-01   6.9483768e+00   4.8731658e-01
   3.1000000e+02   4.6130409e-04   2.5101356e-04   3.3025443e-01   9.1037393e-01   3.6028878e+00   4.7486311e-01
   3.1100000e+02   3.9623811e-04   2.0803985e-03   2.1819834e-01  -8.1817227e-01   5.4885472e-01   4.8828050e-01
   3.1200000e+02   4.3564605e-04   1.8273248e-03   7.1901393e-01  -8.6878931e-01   8.9947069e-01   4.9425417e-01
   3.1300000e+02   3.6763676e-04   2.9324632e-03   2.3585060e-01  -6.6978065e-01   2.8215306e-01   5.0013383e-01
   3.1400000e+02   4.6093583e-04   7.2868985e-03   3.1827343e-01   6.6866961e-01   5.9600738e-02   4.9765005e-01
   3.1500000e+02   1.6807868e-04   3.7033553e-02   3.3477249e-01   8.6495430e-01   2.0981778e-02   4.8864665e-01
   3.1600000e+02   1.3800510e-04   3.3000540e-03   6.8569984e-01   7.5113809e-01   5.7931795e-02   4.8798252e-01
   3.1700000e+02   1.1504708e-04   3.6019930e-02   3.9877775e-01  -7.5265608e-01   1.1057984e-02   4.9001645e-01
   3.1800000e+02   1.1007637e-04   9.6632127e-03   2.0591120e-01  -8.0564699e-01   2.5792640e-02   4.9512181e-01
   3.1900000e+02   1.2440439e-04   1.8888209e-03   4.8311344e-01  -7.4226539e-01   8.5659372e-02   4.9610638e-01
   3.2000000e+02   1.3950584e-04   1.4931103e-02   5.6486190e-01   2.2385699e-01   5.4480924e-03   4.9595556e-01
   3.2100000e+02   1.2295665e-04   5.8050369e-02   5.1445705e-01   8.1743288e-01   9.4699353e-03   4.9212378e-01
   3.2200000e+02   5.9085661e-05   3.7887283e-03   2.4897371e-01   6.8019952e-01   2.2120840e-02   4.9166124e-01
   3.2300000e+02   6.1938718e-05   3.0794259e-02   4.5059675e-01  -7.5706586e-01   5.9344307e-03   4.9387383e-01
   3.2400000e+02   7.2420963e-05   2.2205171e-03   7.3884440e-01  -7.4643860e-01   1.1209261e-01   4.9451983e-01
   3.2500000e+02   7.8576117e-05   1.1650243e-02   2.5164188e-01  -5.3434815e-01   5.7506500e-03   4.9528108e-01
   3.2600000e+02   1.5387186e-04   4.6921726e-03   3.7268805e-01  -3.4738438e-01   2.7250526e-02   4.9646330e-01
   3.2700000e+02   1.1029127e-04   4.3452462e-03   2.2361038e-01   2.8680130e-01   1.7002325e-02   4.9616171e-01
   3.2800000e+02   5.9016579e-05   1.6499298e-02   6.6747683e-01  -3.4506132e-01   4.9014676e-03   4.9637183e-01
   3.2900000e+02   4.2745608e-05   2.1377961e-02   2.6322097e-01   3.5141597e-01   6.3111804e-03   4.9582356e-01
   3.3000000e+02   1.0291747e-04   7.9286594e-03   3.0618106e-01   1.4433958e-01   7.7070034e-03   4.9555139e-01
   3.3100000e+02   1.3143948e-04   5.1695392e-03   1.7005762e-01   9.4428337e-02   3.4445529e-02   4.9481842e-01
   3.3200000e+02   5.4540380e-05   6.4062861e-04   7.9272515e-01   1.0663638e-01   1.2502105e+00   4.9456656e-01
   3.3300000e+02   6.1604002e-05   2.2682110e-03   1.5036801e-01   1.4645251e-01   3.1630234e-02   4.9428398e-01
   3.3400000e+02   1.2156716e-04   4.4085680e-03   3.3342885e-01   4.1850668e-02   3.0839315e-02   4.9420790e-01
   3.3500000e+02   1.8073062e-04   5.8232545e-03   1.9208261e-01   2.2546086e-01   3.5132490e-02   4.9232324e-01
   3.3600000e+02   2.8415106e-04   2.0482214e-03   8.5215067e-01   2.1453144e-01   1.1289988e-01   4.9195353e-01
   3.3700000e+02   1.1619159e-04   1.2827520e-02   1.4265704e-01   1.6670765e-01   4.9112174e-02   4.8850695e-01
   3.3800000e+02   1.5941828e-04   6.4514217e-04   3.6941724e-01   1.7906250e-01   2.1441224e-01   4.8793147e-01
   3.3900000e+02   1.4415485e-04   1.5672857e-03   2.5467907e-01   1.6180845e-01   1.1280984e-01   4.8738664e-01
   3.4000000e+02   3.5598207e-04   2.8728867e-03   7.8424867e-01  -1.0224806e-01   9.3978339e-02   4.8800529e-01
   3.4100000e+02   6.9646200e-05   1.3868282e-03   3.3426984e-01  -8.7903759e-02   1.2294167e+00   4.8891853e-01
   3.4200000e+02   1.4122060e-04   1.5901935e-03   2.5216696e-01   1.4292167e-01   9.6304850e-03   4.8858761e-01
   3.4300000e+02   7.6732857e-05   8.2403986e-03   3.1348106e-01   3.1291499e-01   2.1512803e-02   4.8817807e-01
   3.4400000e+02   1.4850021e-04   2.0212891e-02   5.7138393e-01   5.7832230e-02   2.5342847e-02   4.8800897e-01
   3.4500000e+02   6.9141677e-05   1.5128134e-03   5.3166210e-01   8.5518275e-02   4.5215262e-01   4.8772622e-01
   3.4600000e+02   8.1749299e-05   2.2610291e-03   1.4977085e-01  -1.3768358e-01   2.2017880e-02   4.8781909e-01
   3.4700000e+02   6.6018541e-05   1.6494858e-02   3.3396372e-01  -3.8200074e-02   8.1893819e-03   4.8785826e-01
   3.4800000e+02   9.4517258e-05   1.0943393e-02   4.5830360e-01  -3.1614450e-02   1.9253517e-02   4.8793814e-01
   3.4900000e+02   4.5820189e-05   1.3084701e-03   7.0788576e-01  -3.9089719e-02   2.4003843e-01   4.8797477e-01
   3.5000000e+02   1.4033844e-05   9.9627655e-03   1.0990343e-01   3.7503439e-01   1.1760401e-03   4.8775983e-01
   3.5100000e+02   3.6009584e-05   1.8651616e-02   3.3257290e-01   3.6454777e-01   1.2855524e-03   4.8753160e-01
   3.5200000e+02   1.0015945e-04   4.8673304e-03   5.6040887e-01   5.1280859e-01   1.9565042e-02   4.8692124e-01
   3.5300000e+02   3.6320025e-05   4.4883505e-03   2.7884203e-01   5.0274424e-01   1.0004130e-01   4.8539776e-01
   3.5400000e+02   4.0439511e-05   1.3334584e-03   1.8412614e-01   5.5449416e-01   4.5705571e-02   4.8386556e-01
   3.5500000e+02   2.6708525e-05   1.1628717e-03   3.3699027e-01   5.8447215e-01   8.5285031e-02   4.8311297e-01
   3.5600000e+02   5.6494417e-05   3.3160617e-03   6.6443239e-01  -4.5778819e-01   5.4265782e-02   4.8348857e-01
   3.5700000e+02   2.4549882e-05   2.8696100e-03   4.2642294e-01  -3.8631334e-01   6.9335984e-02   4.8389423e-01
   3.5800000e+02   6.0376803e-05   2.2590906e-03   2.7682889e-01   2.8981214e-01   8.4648012e-03   4.8330466e-01
   3.5900000e+02   3.2107203e-05   5.1011791e-03   3.5519612e-01   5.4864856e-01   1.2326349e-02   4.8310048e-01
   3.6000000e+02   3.4928551e-05   2.3671410e-02   5.6015540e-01   1.3298043e-01   1.6584938e-03   4.8299459e-01
   3.6100000e+02   5.1910922e-05   1.4199393e-02   8.5876227e-01   2.5505283e-01   1.4539383e-03   4.8290515e-01
   3.6200000e+02   2.7128260e-05   3.6512819e-02   6.4688882e-01   1.4888798e-01   1.3783495e-03   4.8288040e-01
   3.6300000e+02   9.3274166e-06   9.2964163e-02   8.1038527e-01  -8.8455180e-02   3.8037688e-04   4.8289669e-01
   3.6400000e+02   8.6800905e-06   3.1471537e-02   2.8536566e-01   4.9535327e-01   2.4545774e-04   4.8283798e-01
   3.6500000e+02   2.9174871e-05   1.8725280e-02   4.3331535e-01   7.5625581e-01   1.1294101e-03   4.8242571e-01
   3.6600000e+02   8.0338210e-05   2.0344447e-03   6.5231433e-01   7.5158290e-01   2.2449631e-01   4.8115515e-01
   3.6700000e+02   4.7427412e-05   1.6709745e-03   1.8932343e-01   7.4929176e-01   3.1238763e-01   4.7764579e-01
   3.6800000e+02   7.6022976e-05   6.0023327e-04   1.6415739e-01   7.6081230e-01   3.7716701e-01   4.7337670e-01
   3.6900000e+02   6.1058851e-05   9.4966539e-04   4.0612057e-01   7.6178511e-01   2.6641469e-01   4.7187730e-01
   3.7000000e+02   1.6756645e-04   1.3812965e-03   7.0790388e-01   7.8707648e-01   7.3656077e-02   4.6506916e-01
   3.7100000e+02   5.5211495e-05   3.3628308e-04   2.7569174e-01   7.8310797e-01   5.7335637e+00   4.5695820e-01
   3.7200000e+02   9.2566460e-05   2.6066627e-04   1.4551465e-01  -4.8689937e-01   3.5688873e-01   4.5946117e-01
   3.7300000e+02   1.4833541e-04   1.7488353e-03   4.1785667e-01   7.1376697e-01   9.9483653e-02   4.5742645e-01
   3.7400000e+02   1.1804485e-04   3.5082501e-03   6.5953585e-01  -7.2998849e-01   2.2971683e-01   4.5982900e-01
   3.7500000e+02   7.0465322e-05   2.6604848e-03   3.2442428e-01  -4.7718762e-01   2.8782468e-02   4.6022429e-01
   3.7600000e+02   4.1960995e-05   1.7039889e-02   1.4627538e-01   7.5088369e-01   1.4618579e-02   4.5519417e-01
   3.7700000e+02   2.9451944e-05   5.9539292e-04   5.3990157e-01   7.5510259e-01   8.0244348e-02   4.5476336e-01
   3.7800000e+02   5.9021439e-05   5.9634611e-03   5.5663374e-01   7.0803600e-01   3.7486259e-02   4.5400960e-01
   3.7900000e+02   3.9117294e-05   3.1300829e-03   3.2008220e-01   7.8526072e-01   5.7575468e-02   4.5272782e-01
   3.8000000e+02   5.5640741e-05   7.4896706e-04   1.6507706e-01   8.0831016e-01   2.5036315e-01   4.4135428e-01
   3.8100000e+02   1.0943182e-04   1.5101387e-04   4.1807165e-01   8.0766969e-01   1.8033818e+00   4.3137210e-01
   3.8200000e+02   1.0817099e-04   1.3726488e-04   6.3777873e-01   8.0048915e-01   8.4099078e+00   4.2572138e-01
   3.8300000e+02   5.9602042e-05   3.1508249e-04   5.4747989e-01   7.9616754e-01   5.4624831e+00   4.2211414e-01
   3.8400000e+02   9.6619299e-05   4.3590459e-04   1.4619803e-01   7.7764236e-01   3.2875213e-01   4.1875070e-01
   3.8500000e+02   1.0670021e-04   2.6238408e-03   3.3130479e-01  -7.2579994e-01   9.4910392e-02   4.2055705e-01
   3.8600000e+02   1.2457080e-04   2.4971956e-03   4.3844319e-01  -6.8902387e-01   1.3637761e-01   4.2303495e-01
   3.8700000e+02   9.6102135e-05   1.7740013e-03   6.0074100e-01  -6.1090642e-01   2.3056028e-01   4.2396767e-01
   3.8800000e+02   5.8729844e-05   9.0030756e-03   1.3246812e-01   7.0871574e-01   1.8662019e-02   4.2256812e-01
   3.8900000e+02   6.2002381e-05   7.0685299e-03   2.9892400e-01   7.4506472e-01   1.3680605e-02   4.2149242e-01
   3.9000000e+02   9.0294667e-05   2.1381993e-03   4.3903169e-01   7.3181223e-01   1.5865629e-01   4.1996552e-01
   3.9100000e+02   3.9218628e-05   2.7332836e-03   6.8025041e-01   3.1516483e-01   2.7286890e-02   4.1990913e-01
   3.9200000e+02   1.6248288e-05   1.6049452e-01   1.4190336e+00  -7.2124223e-01   2.8170757e-03   4.2076309e-01
   3.9300000e+02   4.3863841e-05   2.2381186e-03   3.2198996e-01  -4.0414246e-01   1.0946749e-02   4.2122978e-01
   3.9400000e+02   1.0993055e-04   6.1970451e-03   4.9755019e-01   7.9419258e-01   8.1604691e-03   4.1986608e-01
   3.9500000e+02   8.7318423e-05   3.0162963e-03   3.4673124e-01   7.9718952e-01   2.1705446e-01   4.1533964e-01
   3.9600000e+02   4.5746123e-05   1.0574967e-03   2.8789406e-01   7.7999755e-01   2.4189600e-01   4.1411634e-01
   3.9700000e+02   3.4780391e-05   3.0576132e-03   1.5160462e-01   7.8605776e-01   2.6760664e-02   4.0977510e-01
   3.9800000e+02   8.6900150e-05   9.1734120e-04   8.3054767e-01  -7.0682251e-01   1.1135438e-01   4.1027935e-01
   3.9900000e+02   3.9853711e-05   5.3966877e-03   2.9663365e-01  -6.9453350e-01   8.6684566e-02   4.1182627e-01
   4.0000000e+02   3.2897626e-05   1.9353059e-03   3.1864598e-01  -1.8728629e-01   2.5468931e-02   4.1188779e-01
   4.0100000e+02   2.2719177e-05   2.3326501e-02   2.0461040e-01   7.2503561e-01   2.1669723e-03   4.1124112e-01
   4.0200000e+02   7.2625109e-05   7.0080476e-03   6.9296968e-01   5.0628036e-01   6.4093200e-03   4.1090790e-01
   4.0300000e+02   4.5175092e-05   1.2029712e-02   5.0645711e-01   4.4244838e-01   1.4206891e-02   4.1058556e-01
   4.0400000e+02   4.4933423e-05   1.4666865e-02   3.1465350e-01   6.5633610e-01   1.7711608e-03   4.1010863e-01
   4.0500000e+02   3.9313630e-05   1.1175796e-02   2.1823434e-01   5.9239013e-01   8.3746148e-03   4.0960057e-01
   4.0600000e+02   1.0630307e-04   1.3745949e-02   5.1469559e-01   6.0351816e-01   9.8001617e-03   4.0899570e-01
   4.0700000e+02   2.2180066e-05   5.0131427e-03   3.1305715e-01   6.4255756e-01   1.0104913e-01   4.0734076e-01
   4.0800000e+02   4.6806766e-05   1.6201465e-03   2.9039650e-01   7.3171496e-01   9.0253083e-03   4.0465846e-01
   4.0900000e+02   5.8280321e-05   1.1519844e-03   3.5660604e-01   7.4684819e-01   1.1270217e-01   4.0359517e-01
   4.1000000e+02   1.3893917e-04   2.7758139e-03   5.9829562e-01   7.6878667e-01   1.6959899e-01   3.9705501e-01
   4.1100000e+02   2.6040008e-05   2.7299836e-04   4.7088243e-01   7.6242588e-01   8.7369334e+00   3.9191374e-01
   4.1200000e+02   3.3150498e-05   3.4517066e-04   1.7251912e-01   5.6956436e-01   8.9133919e-02   3.9160311e-01
   4.1300000e+02   6.7256178e-05   1.3493681e-02   2.9025852e-01  -5.9724960e-01   8.3621508e-03   3.9258320e-01
   4.1400000e+02   8.5271626e-05   3.6417944e-03   5.3838201e-01  -7.0107973e-01   1.0466955e-01   3.9438798e-01
   4.1500000e+02   2.2521538e-05   1.2280790e-03   6.2512150e-01  -6.8773002e-01   3.6558404e-01   3.9516350e-01
   4.1600000e+02   3.3141911e-05   2.4311144e-03   1.5087768e-01   7.7699420e-01   1.4173039e-02   3.9461978e-01
   4.1700000e+02   5.1879406e-05   3.1268143e-03   2.5445063e-01   7.3674431e-01   9.2052194e-02   3.9295011e-01
   4.1800000e+02   5.0509897e-05   1.6193847e-03   4.2289406e-01   7.2279097e-01   1.7486294e-01   3.9217480e-01
   4.1900000e+02   2.5366814e-05   1.9151048e-03   6.4897489e-01   7.4139127e-01   1.0853872e-01   3.9168196e-01
   4.2000000e+02   3.5055707e-05   2.9264924e-03   1.2435647e-01  -1.2882571e-01   5.5576677e-03   3.9175244e-01
   4.2100000e+02   2.3149876e-05   1.0175573e-02   2.4662471e-01  -6.3507930e-01   1.5921595e-02   3.9224805e-01
   4.2200000e+02   4.4907596e-05   4.3578187e-03   4.0504281e-01  -4.4016793e-01   1.0939567e-02   3.9248444e-01
   4.2300000e+02   3.2951348e-05   7.5519534e-03   7.1273138e-01  -4.3738164e-01   1.4037121e-02   3.9263517e-01
   4.2400000e+02   1.2957482e-05   1.7657401e-02   1.5150605e-01   7.1663070e-01   2.0461016e-03   3.9205985e-01
   4.2500000e+02   2.7287828e-05   4.6162034e-03   2.5768294e-01   2.0431789e-01   4.9254732e-03   3.9186371e-01
   4.2600000e+02   7.1494403e-05   3.3635017e-03   5.2848287e-01   1.6664106e-01   3.7452048e-02   3.9171191e-01
   4.2700000e+02   3.1990777e-05   3.2632790e-03   4.6420508e-01   3.5643880e-01   1.4527627e-01   3.9108157e-01
   4.2800000e+02   3.0606990e-05   1.6769825e-03   2.4473582e-01   3.7795315e-01   5.1179656e-02   3.9061048e-01
   4.2900000e+02   4.7734662e-05   3.0730103e-03   1.9116043e-01   4.1564909e-01   7.8540406e-03   3.9029232e-01
   4.3000000e+02   4.7310642e-05   1.4520526e-02   5.4369421e-01   4.0337225e-01   1.7537858e-03   3.9015439e-01
   4.3100000e+02   4.3592423e-05   3.5935618e-02   8.1437570e-01   3.7698638e-01   1.4415904e-03   3.9010140e-01
   4.3200000e+02   9.7381976e-06   1.6316494e-01   1.4231043e+00  -4.2407527e-01   6.1139124e-04   3.9020261e-01
   4.3300000e+02   1.2833765e-05   2.0478493e-02   3.1881189e-01   5.8610024e-01   5.8885421e-04   3.9006798e-01
   4.3400000e+02   1.8860025e-05   7.0546049e-03   3.3600286e-01   5.7358509e-01   7.7025313e-03   3.8985268e-01
   4.3500000e+02   3.6180415e-05   9.3091236e-03   4.8160912e-01   6.5101413e-01   1.1067682e-02   3.8950178e-01
   4.3600000e+02   1.9188090e-05   5.0972041e-03   4.7950127e-01   6.7341305e-01   2.1031707e-02   3.8915718e-01
   4.3700000e+02   2.9727638e-05   5.3796349e-03   2.2825048e-01   6.6700931e-01   6.3646530e-03   3.8874443e-01
   4.3800000e+02   2.2973596e-05   7.8244286e-03   2.1036465e-01   7.3353188e-01   2.8928090e-03   3.8792028e-01
   4.3900000e+02   5.8022504e-05   3.2388414e-03   5.2813899e-01   7.8298460e-01   4.3317765e-02   3.8709851e-01
   4.4000000e+02   2.0782666e-05   3.5454408e-03   5.3795262e-01   7.8840494e-01   5.4017840e-02   3.8658354e-01
   4.4100000e+02   3.6786842e-05   5.1127939e-03   2.0975190e-01   7.4268735e-01   1.2854762e-02   3.8566175e-01
   4.4200000e+02   1.6359610e-05   3.2599856e-03   2.3476141e-01   8.3260943e-01   1.5763931e-02   3.8502925e-01
   4.4300000e+02   4.9209481e-05   3.2455133e-03   4.5044132e-01  -7.3506890e-01   3.5588905e-02   3.8565922e-01
   4.4400000e+02   2.2039731e-05   3.5860074e-03   5.7448694e-01  -6.5175688e-01   4.4642675e-02   3.8601009e-01
   4.4500000e+02   2.8002470e-05   6.7923265e-03   1.8708009e-01  -3.0124293e-01   4.1860342e-03   3.8613198e-01
   4.4600000e+02   2.0194437e-05   1.3990415e-02   2.6823424e-01   2.0883045e-02   3.2598210e-03   3.8612553e-01
   4.4700000e+02   8.0833849e-06   2.6455705e-02   3.8965317e-01   7.5742478e-01   8.2076175e-04   3.8588555e-01
   4.4800000e+02   1.1426822e-05   1.1030923e-02   8.7375585e-01   8.8868519e-01   9.8713707e-04   3.8554707e-01
   4.4900000e+02   4.1886650e-05   1.5559964e-03   7.9604639e-01   8.5847734e-01   1.2510280e-01   3.8522363e-01
   4.5000000e+02   5.5394524e-05   8.3984062e-03   2.1523391e-01   9.1678216e-01   2.9526541e-02   3.8261837e-01
   4.5100000e+02   4.1845809e-05   8.4906309e-04   2.3240273e-01   9.3219971e-01   1.7030295e-01   3.7503707e-01
   4.5200000e+02   8.3939633e-05   3.8713366e-04   2.8839417e-01   9.2977083e-01   2.6092657e-01   3.7219550e-01
   4.5300000e+02   9.6336095e-05   1.0040120e-03   8.2789929e-01   9.4595828e-01   3.4668003e-01   3.6838346e-01
   4.5400000e+02   5.1125836e-05   5.9464224e-04   3.2223260e-01   9.4719965e-01   1.2139879e+00   3.6177164e-01
   4.5500000e+02   7.5942361e-05   4.0647738e-04   2.0972873e-01   5.0956558e-01   1.6362674e-01   3.6083253e-01
   4.5600000e+02   4.6262761e-05   8.7093438e-03   2.8154124e-01  -8.4583834e-01   2.3626886e-02   3.6444516e-01
   4.5700000e+02   6.5371829e-05   1.1302002e-03   8.5221608e-01  -9.2909411e-01   4.7131703e-01   3.6569229e-01
   4.5800000e+02   4.7091972e-05   2.5205744e-03   3.6582825e-01  -9.1478808e-01   1.2237871e-01   3.6825274e-01
   4.5900000e+02   1.3119635e-05   1.0561427e-03   2.4649148e-01  -8.1472249e-01   1.1449596e-01   3.6932701e-01
   4.6000000e+02   5.8678810e-05   3.6587044e-03   1.8970182e-01   9.5061923e-01   4.1389070e-02   3.6569612e-01
   4.6100000e+02   8.5148498e-05   7.2317870e-04   8.0879881e-01   9.4705310e-01   6.3215864e-01   3.6398613e-01
   4.6200000e+02   5.3147770e-05   1.2022195e-03   2.9454929e-01   9.4964196e-01   6.5658507e-01   3.6044189e-01
   4.6300000e+02   5.6707959e-05   2.8871525e-04   2.0371928e-01   9.5493623e-01   1.2343925e+00   3.5712403e-01
   4.6400000e+02   4.7263935e-05   4.0787604e-04   1.8400276e-01  -5.5569055e-01   2.2517652e-01   3.5747353e-01
   4.6500000e+02   4.3801752e-05   1.9723755e-02   7.2476610e-01  -9.2176941e-01   2.3235276e-02   3.5843078e-01
   4.6600000e+02   7.5405595e-05   2.5549795e-03   2.8704435e-01  -5.7177150e-01   2.9963897e-02   3.5920007e-01
   4.6700000e+02   6.8005806e-05   7.5111908e-03   2.1348208e-01   9.2573824e-01   2.1364074e-02   3.5742478e-01
   4.6800000e+02   7.1332096e-05   5.0852436e-03   1.6622935e-01   9.6413959e-01   5.5090892e-02   3.4794223e-01
   4.6900000e+02   9.0331893e-05   1.7879698e-04   8.1738799e-01   9.6885896e-01   5.8670115e+00   3.1713730e-01
   4.7000000e+02   2.4747179e-04   6.9655813e-05   9.2172441e-01   9.6381417e-01   3.2006560e+01   2.9807640e-01
   4.7100000e+02   2.5576250e-04   1.0276294e-04   3.5164080e-01   9.5906465e-01   7.1264323e+01   2.1975564e-01
   4.7200000e+02   1.3134086e-04   2.6648677e-05   2.5082813e-01   9.2361454e-01   2.0846817e+02   1.9927971e-01
   4.7300000e+02   1.2803614e-04   6.2325073e-05   1.4553054e-01   8.7766366e-01   4.5983469e+00   1.9771076e-01
   4.7400000e+02   2.5821299e-04   4.7583769e-03   7.8086637e-01  -9.0286391e-01   1.8644970e+00   2.0817043e-01
   4.7500000e+02   1.1156065e-04   2.2049079e-04   2.7380365e-01  -9.1326531e-01   7.0223327e+01   2.6135806e-01
   4.7600000e+02   4.9154780e-05   4.0519209e-05   2.4483709e-01  -9.1690974e-01   4.1057692e+00   2.6906569e-01
   4.7700000e+02   1.0953555e-04   2.7975217e-04   1.4056969e-01   9.6029856e-01   4.1759805e+00   2.3555058e-01
   4.7800000e+02   2.1305302e-04   5.5036805e-05   7.8945641e-01   9.4253389e-01   1.1105457e+02   2.2355239e-01
   4.7900000e+02   1.0972530e-04   1.4629959e-04   2.9924791e-01   9.3470852e-01   8.6222145e+01   1.8883823e-01
   4.8000000e+02   8.2470099e-05   3.7643812e-05   2.6732980e-01   9.0460845e-01   6.8503330e+01   1.7749214e-01
   4.8100000e+02   7.5789384e-05   1.1503834e-04   1.2387323e-01  -8.5340595e-01   4.2807985e+00   1.8003169e-01
   4.8200000e+02   1.3546453e-04   2.2505238e-03   7.5264138e-01  -8.9535638e-01   2.4692196e+00   1.8627644e-01
   4.8300000e+02   8.4983417e-05   3.2379955e-04   2.9581713e-01  -9.0030784e-01   1.3448153e+01   1.9513284e-01
   4.8400000e+02   6.6136006e-05   1.1818312e-04   2.7773752e-01  -8.9770081e-01   8.0516546e+00   1.9789217e-01
   4.8500000e+02   7.9634520e-05   1.0671782e-03   1.1602223e-01   9.2437365e-01   4.4845264e-01   1.8768567e-01
   4.8600000e+02   5.5936097e-05   1.0629820e-04   7.5737346e-01   9.0709043e-01   2.6706115e+01   1.8546848e-01
   4.8700000e+02   5.0251882e-05   5.2916122e-04   3.0045982e-01   9.1155826e-01   3.7124219e+00   1.8057857e-01
   4.8800000e+02   6.1798853e-05   8.0677349e-05   2.8738073e-01   9.1163201e-01   1.5209951e+01   1.7570202e-01
   4.8900000e+02   5.4593308e-05   2.9176655e-04   1.1144259e-01  -8.2875672e-01   1.3101192e+00   1.7869417e-01
   4.9000000e+02   8.9287337e-05   2.0986963e-03   7.4657166e-01   9.1555280e-01   4.0890510e-01   1.7037146e-01
   4.9100000e+02   7.4757584e-05   4.4356307e-05   4.0111046e-01   9.0726307e-01   1.8075682e+02   1.4364433e-01
   4.9200000e+02   4.9828400e-05   1.8001773e-05   3.2488489e-01   8.7486984e-01   7.2400151e+01   1.3484880e-01
   4.9300000e+02   5.6809395e-05   9.9766615e-05   2.4427515e-01  -8.3793372e-01   1.2543017e+01   1.4043139e-01
   4.9400000e+02   7.8869035e-05   1.5194901e-04   6.2289127e-01  -7.7539068e-01   1.4920340e+00   1.4170443e-01
   4.9500000e+02   9.2713463e-05   2.4171877e-03   8.9724955e-01  -8.4883950e-01   8.1435741e-01   1.4323814e-01
   4.9600000e+02   6.1454373e-05   2.2294127e-03   1.8634115e-01  -8.1126234e-01   3.7253261e-01   1.4595677e-01
   4.9700000e+02   6.1234417e-05   1.1250071e-03   1.7741783e-01  -6.3611555e-01   1.4693536e-01   1.4638400e-01
   4.9800000e+02   6.2331712e-05   1.2451603e-02   1.7611805e-01   8.3532913e-01   2.6768721e-02   1.4475139e-01
   4.9900000e+02   6.4730798e-05   3.1363986e-03   9.0414401e-01   5.1013491e-02   4.3422297e-02   1.4474641e-01
   5.0000000e+02   2.4851544e-05   3.0299468e-01   2.6976054e+00  -7.9837906e-01   3.8683668e-03   1.4519384e-01
   5.0100000e+02   1.6469215e-05   7.4096668e-03   2.5897312e-01   8.3938248e-01   2.8418165e-02   1.4476118e-01
   5.0200000e+02   1.9873224e-05   6.4747397e-03   3.1657144e-01   5.7506177e-01   7.3597028e-03   1.4460818e-01
   5.0300000e+02   5.6003277e-05   1.7730262e-02   6.9358208e-01   4.0153102e-01   5.1263770e-03   1.4431212e-01
   5.0400000e+02   3.3757568e-05   4.9747357e-03   5.4872515e-01   4.0038728e-01   1.9220523e-01   1.4396725e-01
   5.0500000e+02   3.4476087e-05   5.4061156e-03   2.4495948e-01   3.9984377e-01   4.4737147e-02   1.4364724e-01
   5.0600000e+02   6.6053149e-05   6.2607626e-03   1.9670187e-01   4.0897247e-01   3.3190861e-02   1.4268888e-01
   5.0700000e+02   8.2844136e-05   2.8819171e-03   4.4512389e-01   3.9845434e-01   1.2025165e-01   1.4184791e-01
   5.0800000e+02   5.1734522e-05   3.6882479e-03   7.2445369e-01   3.7631658e-01   1.1551794e-01   1.4165600e-01
   5.0900000e+02   5.4774041e-05   2.4502559e-02   2.8279897e-01  -3.4160854e-01   1.2154374e-02   1.4225337e-01
   5.1000000e+02   2.3693564e-05   4.9083848e-03   2.6412531e-01  -3.2439986e-01   6.4174086e-02   1.4243948e-01
   5.1100000e+02   2.5499938e-05   1.1784134e-02   3.4530831e-01   2.8949829e-01   5.8507617e-03   1.4237931e-01
   5.1200000e+02   2.4456565e-05   4.1330561e-02   6.7212059e-01   3.8909967e-01   8.5668857e-03   1.4226093e-01
   5.1300000e+02   3.1755852e-05   1.0374779e-02   2.4585100e-01   3.9021759e-01   2.6130238e-02   1.4190087e-01
   5.1400000e+02   5.5935697e-05   4.2105999e-03   2.3782084e-01   4.3622899e-01   2.7360391e-02   1.4106487e-01
   5.1500000e+02   1.1050445e-04   1.9270128e-03   3.5935548e-01   4.2755750e-01   2.7049572e-01   1.3909240e-01
   5.1600000e+02   7.3132162e-05   9.1334090e-04   6.5706494e-01   3.8700732e-01   1.7589998e+00   1.3836389e-01
   5.1700000e+02   7.6851323e-05   2.9888668e-03   3.0264574e-01   3.9435933e-01   3.1377283e-01   1.3631501e-01
   5.1800000e+02   5.1024954e-05   6.4769132e-04   3.5528445e-01   3.6224401e-01   2.4750263e+00   1.3538250e-01
   5.1900000e+02   6.4456990e-05   2.0614792e-03   2.9336817e-01   9.6602815e-02   1.1600860e-01   1.3533597e-01
   5.2000000e+02   3.1797668e-05   2.2764253e-02   5.6898108e-01  -2.6366246e-01   2.1284460e-02   1.3543135e-01
   5.2100000e+02   3.6305402e-05   1.3650961e-02   2.1837822e-01  -3.1301329e-01   2.6939011e-02   1.3571961e-01
   5.2200000e+02   3.2229430e-05   4.3453706e-03   3.5470434e-01   1.5763664e-01   2.4855083e-02   1.3568654e-01
   5.2300000e+02   9.5260750e-06   7.0278728e-02   6.1144197e-01   3.2420485e-01   2.5178908e-03   1.3557616e-01
   5.2400000e+02   1.3685406e-05   1.2355899e-02   7.5543420e-01   3.9048396e-01   5.7785625e-03   1.3553795e-01
   5.2500000e+02   2.1932146e-05   1.4987448e-02   2.3619474e-01   4.2334677e-01   6.1964393e-03   1.3518454e-01
   5.2600000e+02   3.3678975e-05   1.7632604e-03   1.4957266e-01   4.1125697e-01   2.4852980e-01   1.3433461e-01
   5.2700000e+02   9.9950265e-05   1.2289510e-03   3.0110461e-01   4.1582651e-01   3.7372941e-01   1.3184863e-01
   5.2800000e+02   9.4181093e-05   5.5112814e-04   8.0218739e-01   3.7767781e-01   3.2307048e+00   1.3062813e-01
   5.2900000e+02   5.8043842e-05   7.4525595e-04   4.4297426e-01   3.5664499e-01   3.5382563e+00   1.2938430e-01
   5.3000000e+02   4.9068919e-05   1.0017357e-03   1.9572875e-01   3.3414662e-01   1.8815653e-01   1.2913208e-01
   5.3100000e+02   4.9956974e-05   6.9758957e-03   2.2570657e-01  -3.1612545e-01   1.6146337e-01   1.2997951e-01
   5.3200000e+02   5.8848824e-05   1.5886762e-03   6.0209090e-01  -3.2284315e-01   2.5366208e-01   1.3014674e-01
   5.3300000e+02   2.8433339e-05   2.1651472e-03   4.6304757e-01  -3.2960502e-01   7.0048440e-01   1.3062318e-01
   5.3400000e+02   3.3151275e-05   1.7999560e-03   1.8147297e-01   5.5287719e-02   3.6654680e-02   1.3060698e-01
   5.3500000e+02   2.3302793e-05   4.5897862e-02   4.0521810e-01   3.4135783e-01   1.2193957e-02   1.3007194e-01
   5.3600000e+02   2.2261954e-05   1.8997652e-03   5.8291046e-01   3.5787748e-01   9.6351334e-02   1.2993229e-01
   5.3700000e+02   2.1178597e-05   2.8983431e-03   5.7808787e-01   3.6702640e-01   9.5489459e-02   1.2979049e-01
   5.3800000e+02   2.1510504e-05   5.9413395e-03   1.4262896e-01  -8.6467556e-02   1.5563154e-02   1.2983513e-01
   5.3900000e+02   2.6636141e-05   7.4180716e-03   1.9483059e-01  -2.7842407e-02   1.5070612e-02   1.2984967e-01
   5.4000000e+02   2.7924081e-05   9.8663968e-03   5.0317503e-01   1.0763111e-01   1.3989793e-02   1.2982542e-01
   5.4100000e+02   2.4770486e-05   1.7245313e-02   6.2812470e-01   2.2620457e-01   9.2288370e-03   1.2979163e-01
   5.4200000e+02   9.9252492e-06   6.0543791e-02   5.2039517e-01   1.9969771e-01   8.5878027e-04   1.2976942e-01
   5.4300000e+02   1.4928128e-05   2.7866708e-02   2.9003867e-01   2.5124216e-01   3.1991999e-03   1.2966573e-01
   5.4400000e+02   1.4221741e-05   2.4469404e-03   6.3384983e-01   2.5128506e-01   1.9888015e-02   1.2962533e-01
   5.4500000e+02   2.9723246e-05   1.4244195e-02   5.2713248e-01   3.0605977e-01   6.4707718e-03   1.2949758e-01
   5.4600000e+02   2.1276512e-05   7.8922170e-03   4.7959829e-01   2.8608388e-01   2.4068763e-02   1.2927682e-01
   5.4700000e+02   3.1180919e-05   2.6193996e-03   6.0187955e-01   2.9659272e-01   7.7897765e-02   1.2909154e-01
   5.4800000e+02   1.1721804e-05   3.5555381e-03   1.9302378e-01   2.6753020e-01   9.2059579e-02   1.2870208e-01
   5.4900000e+02   2.1267191e-05   2.3594997e-03   4.6278405e-01  -2.3861603e-01   5.2689851e-02   1.2880387e-01
   5.5000000e+02   2.2518887e-05   2.8854998e-03   3.2249695e-01  -1.9788127e-01   6.7724897e-02   1.2891287e-01
   5.5100000e+02   2.9169134e-05   3.7779652e-03   5.4949148e-01  -2.4212964e-01   1.0360149e-01   1.2901456e-01
   5.5200000e+02   1.5890561e-05   4.0474701e-03   1.8096335e-01  -1.3226978e-01   4.9801915e-02   1.2912324e-01
   5.5300000e+02   2.5529863e-05   7.1773041e-03   3.6724440e-01   2.6745497e-01   2.6006934e-02   1.2890125e-01
   5.5400000e+02   1.4771759e-05   1.5733443e-03   3.5003733e-01   2.5572237e-01   2.1921004e-01   1.2878905e-01
   5.5500000e+02   1.4985015e-05   2.9260095e-03   5.2147462e-01   2.5752220e-01   6.0237442e-02   1.2872683e-01
   5.5600000e+02   9.3266354e-06   5.0942256e-03   2.2694251e-01  -2.9848001e-02   2.1799092e-02   1.2873219e-01
   5.5700000e+02   1.1585044e-05   2.3886823e-02   3.5539819e-01  -2.3864547e-01   1.7045215e-02   1.2886420e-01
   5.5800000e+02   7.8354950e-06   1.4177816e-03   3.4702199e-01  -1.4422534e-01   3.8194571e-02   1.2888647e-01
   5.5900000e+02   5.9665131e-06   4.9615598e-03   5.1828524e-01   2.3640232e-02   7.0569236e-03   1.2888514e-01
   5.6000000e+02   1.1757401e-05   3.7140656e-02   3.9430733e-01   3.4292520e-01   3.2652603e-03   1.2874143e-01
   5.6100000e+02   8.0400328e-06   1.7204459e-03   3.9908182e-01   3.1962551e-01   9.0842606e-02   1.2862508e-01
   5.6200000e+02   1.4223129e-05   1.3868498e-03   3.4116128e-01   3.9551305e-01   7.4164393e-02   1.2850747e-01
   5.6300000e+02   2.6383457e-05   4.8759414e-03   4.6369267e-01   4.5007846e-01   5.2887903e-03   1.2835488e-01
   5.6400000e+02   1.5995700e-05   5.7181534e-03   3.9850096e-01   1.7413523e-01   7.1381841e-02   1.2825640e-01
   5.6500000e+02   6.4158872e-06   3.7866315e-03   3.3473147e-01   1.6667572e-01   2.8917285e-02   1.2821797e-01
   5.6600000e+02   9.5519803e-06   6.0350229e-03   3.7029874e-01   3.6456910e-01   1.0054826e-02   1.2818862e-01
   5.6700000e+02   1.2178897e-05   2.3029254e-02   3.1939216e-01   4.4833498e-02   3.3735500e-03   1.2817911e-01
   5.6800000e+02   4.8738655e-06   5.4684783e-03   5.4050065e-01   6.3668768e-02   3.1960961e-02   1.2817102e-01
   5.6900000e+02   8.0237967e-06   8.1636565e-03   3.1893688e-01   1.9595092e-01   2.8485407e-03   1.2815316e-01
   5.7000000e+02   4.8880472e-06   1.7833032e-02   3.3762007e-01   1.3856507e-01   2.1989719e-03   1.2814342e-01
   5.7100000e+02   7.2634686e-06   1.2707482e-02   1.8781446e-01   2.3001186e-01   2.1451284e-03   1.2808047e-01
   5.7200000e+02   1.0713099e-05   3.9918058e-03   5.8255564e-01   4.8579692e-01   7.8554153e-03   1.2801943e-01
   5.7300000e+02   1.9424112e-05   1.3741611e-02   4.7235756e-01   4.4837570e-01   3.4059182e-03   1.2792182e-01
   5.7400000e+02   1.0516801e-05   1.0231128e-02   4.1240832e-01   5.2454785e-01   9.7168049e-03   1.2784039e-01
   5.7500000e+02   2.0126574e-05   1.0846815e-02   1.3924507e-01   5.8044972e-01   6.9406026e-03   1.2732741e-01
   5.7600000e+02   2.1364484e-05   3.4073711e-03   4.6727673e-01   4.9822121e-01   1.2806662e-02   1.2722598e-01
   5.7700000e+02   3.2925286e-05   1.1447112e-02   4.9739771e-01   4.0626758e-01   9.0607827e-03   1.2710917e-01
   5.7800000e+02   1.5534469e-05   1.6575832e-02   5.3061274e-01   4.4799208e-01   5.9819428e-03   1.2706662e-01
   5.7900000e+02   3.3424449e-06   4.8464309e-02   4.2008753e-01  -3.4300278e-01   1.9441860e-03   1.2715157e-01
   5.8000000e+02   9.3763058e-06   1.3011558e-02   3.3796654e-01   4.5772704e-01   7.0005709e-04   1.2711085e-01
   5.8100000e+02   1.3640757e-05   1.9731037e-02   3.6339139e-01   6.8461781e-01   1.8789637e-03   1.2694746e-01
   5.8200000e+02   2.0921676e-05   4.8219572e-03   6.1448023e-01   6.8613921e-01   3.2755692e-02   1.2676928e-01
   5.8300000e+02   2.1757208e-05   8.5593200e-03   1.6330638e-01   6.9255222e-01   1.2415645e-02   1.2622554e-01
   5.8400000e+02   1.8017676e-05   2.0220562e-03   2.1735761e-01   7.0259355e-01   2.1391848e-01   1.2504560e-01
   5.8500000e+02   6.4882867e-05   8.2936344e-04   5.4762539e-01   7.2141833e-01   1.0371065e-01   1.2272720e-01
   5.8600000e+02   3.0730023e-05   4.0690175e-04   4.6643826e-01   7.0889478e-01   5.6204251e+00   1.2083206e-01
   5.8700000e+02   3.3303583e-05   2.5302444e-04   2.9798128e-01   6.4043332e-01   1.1560625e+00   1.2013606e-01
   5.8800000e+02   4.1185511e-05   2.2917165e-03   3.5325633e-01  -6.2983033e-01   9.8852736e-02   1.2060492e-01
   5.8900000e+02   2.9712090e-05   1.8258626e-03   5.5809811e-01  -6.8830775e-01   1.4823106e+00   1.2254436e-01
   5.9000000e+02   1.8756169e-05   4.1940909e-04   4.3156910e-01  -6.8035196e-01   5.2177188e-01   1.2288476e-01
   5.9100000e+02   2.2946562e-05   8.1742733e-04   1.6945312e-01   6.8340926e-01   2.1828122e-01   1.2231344e-01
   5.9200000e+02   2.9748527e-05   1.8229948e-03   2.5578059e-01   7.1203024e-01   3.7195292e-01   1.2130524e-01
   5.9300000e+02   1.2695118e-05   3.0845988e-04   5.8002915e-01   6.9722838e-01   6.1096040e+00   1.2030047e-01
   5.9400000e+02   7.7991715e-06   4.7899612e-04   4.4134759e-01   7.0361097e-01   5.7624116e-01   1.1992003e-01
   5.9500000e+02   1.6978244e-05   4.5748185e-04   2.1369766e-01   5.1638893e-01   1.2592201e-01   1.1979836e-01
   5.9600000e+02   2.7346816e-05   1.4249216e-02   2.4405004e-01  -5.4877729e-01   9.4767834e-03   1.2042512e-01
   5.9700000e+02   2.4598052e-05   1.5972672e-03   6.5314785e-01  -5.4787349e-01   2.0277927e-01   1.2063459e-01
   5.9800000e+02   8.7988768e-06   4.3283777e-03   4.2246326e-01  -5.7559729e-01   6.8820059e-02   1.2078411e-01
   5.9900000e+02   1.6699065e-05   4.6570174e-03   1.6709627e-01   5.8040278e-01   1.2648993e-02   1.2056283e-01
   6.0000000e+02   1.1099218e-05   3.3406429e-03   2.1396334e-01   5.9258872e-01   6.6114033e-02   1.2026828e-01
   6.0100000e+02   6.9984179e-06   3.0344259e-03   6.4199830e-01   6.0650439e-01   4.3213695e-02   1.2021905e-01
   6.0200000e+02   6.5909809e-06   7.5116245e-03   4.3595835e-01   6.6944875e-01   4.2983720e-03   1.2017581e-01
   6.0300000e+02   7.7368989e-06   1.4255457e-02   1.4941126e-01  -4.5785040e-01   8.0745612e-03   1.2039873e-01
   6.0400000e+02   6.4461488e-06   2.5531262e-03   2.3131603e-01  -2.0094500e-01   9.1328417e-03   1.2041256e-01
   6.0500000e+02   1.1078762e-05   2.1865883e-02   6.2581366e-01   7.1713941e-01   1.9822052e-03   1.2024150e-01
   6.0600000e+02   4.8279500e-06   3.2736967e-03   5.9356322e-01   6.6616969e-01   9.4256572e-02   1.2012361e-01
   6.0700000e+02   1.3627792e-05   4.3627639e-03   1.9526951e-01   7.7356122e-01   1.2184573e-02   1.1955839e-01
   6.0800000e+02   2.0133985e-05   1.2399834e-03   2.7970531e-01   7.8594052e-01   1.2019023e-01   1.1885383e-01
   6.0900000e+02   1.8387144e-05   1.0291600e-03   4.4917188e-01   7.8902164e-01   4.0001507e-01   1.1422311e-01
   6.1000000e+02   1.6141064e-05   1.3507498e-04   8.9570511e-01   7.7492114e-01   2.6396355e+00   1.1399509e-01
   6.1100000e+02   2.3286988e-05   2.2936345e-03   2.3770785e-01   7.6976458e-01   1.2284597e-01   1.1332274e-01
   6.1200000e+02   2.4466483e-05   2.3168477e-03   2.6526439e-01   4.9133686e-01   3.5761016e-02   1.1319851e-01
   6.1300000e+02   1.6259192e-05   2.0179184e-02   1.7137450e-01  -3.7500507e-01   4.9455022e-03   1.1340963e-01
   6.1400000e+02   2.6084248e-05   1.3581326e-02   8.3479710e-01  -1.1203441e-01   2.1526660e-03   1.1342337e-01
   6.1500000e+02   7.0954276e-06   4.2024676e-02   5.0974227e-01   2.3472731e-02   5.2858500e-03   1.1341995e-01
   6.1600000e+02   1.0470234e-05   3.3721926e-02   3.4798571e-01   1.9744537e-01   5.7317932e-04   1.1340714e-01
   6.1700000e+02   3.6067121e-06   7.3636859e-02   6.4467646e-01   5.5839598e-02   3.5931095e-04   1.1340487e-01
   6.1800000e+02   2.8409951e-06   5.8493196e-02   6.4757534e-01   3.5602402e-01   3.0509437e-04   1.1339255e-01
   6.1900000e+02   1.3521573e-05   8.2592370e-03   7.2305379e-01   3.7705053e-01   1.1775511e-02   1.1336111e-01
   6.2000000e+02   1.2993844e-05   1.5828175e-02   2.1778616e-01   4.1520442e-01   2.8604771e-03   1.1322686e-01
   6.2100000e+02   1.2866970e-05   2.5990645e-03   2.1591320e-01   4.0105307e-01   9.2267425e-02   1.1296658e-01
   6.2200000e+02   1.7578320e-05   2.2661614e-03   1.9888828e-01   4.0373795e-01   7.4770326e-02   1.1275448e-01
   6.2300000e+02   1.7838548e-05   3.9914302e-03   6.1421875e-01   4.1630980e-01   5.6603715e-02   1.1267159e-01
   6.2400000e+02   6.7985627e-06   3.7449270e-03   4.9476783e-01   4.3601619e-01   5.5460858e-02   1.1258658e-01
   6.2500000e+02   8.1774835e-06   3.3873049e-03   1.7365236e-01  -3.5618396e-01   2.7495730e-02   1.1272499e-01
   6.2600000e+02   8.5623479e-06   1.7905557e-03   1.6363776e-01  -3.5879777e-01   3.7864749e-02   1.1282098e-01
   6.2700000e+02   7.6001612e-06   4.5761465e-03   5.8357922e-01  -3.6263249e-01   2.4147116e-02   1.1285188e-01
   6.2800000e+02   2.7983425e-06   4.8492253e-03   5.3976272e-01  -3.1813866e-01   1.8143697e-02   1.1287225e-01
   6.2900000e+02   3.8181005e-06   7.4125049e-03   1.6150159e-01   4.6363736e-01   5.9253196e-03   1.1271760e-01
   6.3000000e+02   4.8928255e-06   9.9616052e-04   1.6820518e-01   6.4155676e-01   2.0565139e-02   1.1262471e-01
   6.3100000e+02   1.9519518e-05   6.4924513e-03   5.6563072e-01   7.6347720e-01   2.8481684e-03   1.1238000e-01
   6.3200000e+02   1.2389187e-05   3.4549873e-03   6.6409562e-01   8.2271681e-01   4.9394397e-02   1.1223733e-01
   6.3300000e+02   8.3827139e-06   6.1128938e-03   2.4106640e-01   8.3761267e-01   1.6471720e-02   1.1204383e-01
   6.3400000e+02   7.6300083e-06   4.2323948e-03   9.7080282e-02   8.2778280e-01   1.3618426e-02   1.1141311e-01
   6.3500000e+02   1.3429558e-05   1.0245147e-03   4.8964261e-01   1.0993299e-02   3.6775932e-02   1.1141178e-01
   6.3600000e+02   1.2137659e-05   1.5682110e-02   6.7916609e-01   7.3331927e-01   1.1077704e-02   1.1129870e-01
   6.3700000e+02   9.3708431e-06   8.1649944e-03   3.1474955e-01   8.3323285e-01   2.3809393e-02   1.1102284e-01
   6.3800000e+02   1.1141305e-05   2.4490227e-03   1.4022404e-01   8.5857469e-01   5.8275225e-02   1.1032926e-01
   6.3900000e+02   1.3925950e-05   1.1412204e-03   3.0722780e-01   8.7020973e-01   1.2078591e-01   1.0744265e-01
   6.4000000e+02   1.2990030e-05   2.5145731e-04   8.9684673e-01   8.6592539e-01   4.3862436e-01   1.0736296e-01
   6.4100000e+02   2.7981741e-05   1.2927965e-02   3.3304172e-01  -6.7289070e-01   6.9605105e-03   1.0786723e-01
   6.4200000e+02   9.7720341e-06   3.6244684e-03   2.4748333e-01  -5.3750325e-01   6.2733185e-02   1.0809514e-01
   6.4300000e+02   9.5944767e-06   7.9024175e-03   1.4218507e-01   8.0641081e-01   6.2722124e-03   1.0782195e-01
   6.4400000e+02   1.5897354e-05   5.6275926e-03   8.7258913e-01   8.4087275e-01   1.8130800e-02   1.0771924e-01
   6.4500000e+02   1.5575670e-05   1.1533864e-02   2.5502485e-01   8.3928688e-01   2.0973973e-02   1.0724562e-01
   6.4600000e+02   1.1932990e-05   4.2750416e-03   3.1748941e-01   8.3634784e-01   1.2104976e-02   1.0717777e-01
   6.4700000e+02   6.2728327e-06   1.6616414e-02   1.6434120e-01   3.4494463e-03   1.7228257e-03   1.0717730e-01
   6.4800000e+02   7.2316528e-06   1.6611693e-02   7.0960413e-01   6.1325019e-01   1.9522111e-03   1.0714523e-01
   6.4900000e+02   5.7640826e-06   3.2633484e-02   3.9422839e-01   8.3526358e-01   1.6875878e-03   1.0706972e-01
   6.5000000e+02   8.5923025e-06   1.0726672e-02   3.3324559e-01   8.1675053e-01   3.8420219e-03   1.0698574e-01
   6.5100000e+02   6.1792997e-06   1.3271874e-02   1.5733087e-01   8.7497976e-01   4.7590372e-03   1.0654053e-01
   6.5200000e+02   1.2791665e-05   5.9785125e-04   6.4133218e-01   8.8444143e-01   8.2930873e-01   1.0623540e-01
   6.5300000e+02   1.7168634e-05   1.5424160e-03   4.0611633e-01   8.8730230e-01   2.6254028e-01   1.0546280e-01
   6.5400000e+02   2.2211839e-05   8.2054465e-04   2.8289456e-01   8.8838422e-01   4.8644142e-01   1.0404117e-01
   6.5500000e+02   9.6331600e-06   3.5783841e-04   1.7333795e-01   8.8766219e-01   1.8623049e+00   1.0269986e-01
   6.5600000e+02   4.8716326e-05   4.0501070e-04   6.5019345e-01   8.6094694e-01   5.3795076e-02   1.0151317e-01
   6.5700000e+02   2.2017959e-05   1.0573022e-03   6.4277837e-01   8.4036799e-01   1.2670138e+00   1.0067021e-01
   6.5800000e+02   1.9424689e-05   2.2918048e-03   2.4779956e-01  -3.5490402e-01   5.7597782e-02   1.0079940e-01
   6.5900000e+02   1.0410420e-05   8.6348450e-03   1.8928299e-01  -7.7077684e-01   1.0818600e-02   1.0100968e-01
   6.6000000e+02   2.4628153e-05   8.1643627e-03   4.1954309e-01  -7.7664426e-01   5.3724913e-02   1.0153741e-01
   6.6100000e+02   1.6833499e-05   1.2798880e-03   7.5569084e-01  -7.0446056e-01   4.4605103e-01   1.0178698e-01
   6.6200000e+02   1.2161726e-05   6.2832416e-03   2.2549724e-01   5.1118590e-01   7.0057319e-03   1.0174145e-01
   6.6300000e+02   5.3567961e-06   3.4893841e-02   3.2081350e-01   7.9802164e-01   3.8374210e-03   1.0143015e-01
   6.6400000e+02   7.5409760e-06   1.7019099e-03   5.1070935e-01   7.7973839e-01   3.4597586e-02   1.0125923e-01
   6.6500000e+02   1.2629342e-05   4.6351051e-03   6.7639078e-01   8.7707340e-01   2.2404455e-02   1.0101060e-01
   6.6600000e+02   1.8773623e-05   1.6814207e-03   2.1082532e-01   8.9905644e-01   1.1561715e-01   9.8393980e-02
   6.6700000e+02   2.0377389e-05   3.5914689e-04   3.7693365e-01   8.9833441e-01   1.0697797e+00   9.7655909e-02
   6.6800000e+02   1.1104667e-05   1.3172259e-03   2.2938267e-01   8.7366784e-01   2.1014933e-01   9.6537320e-02
   6.6900000e+02   2.2312203e-05   9.6685729e-04   8.8059230e-01  -3.6590641e-01   4.5280187e-02   9.6562333e-02
   6.7000000e+02   4.1587474e-06   4.1338209e-02   3.3746226e-01  -8.3832504e-01   1.2194506e-02   9.7551598e-02
   6.7100000e+02   1.2254795e-05   8.8182913e-04   3.6718156e-01   8.7826247e-01   5.0642258e-02   9.7280534e-02
   6.7200000e+02   7.0463606e-06   2.3718682e-03   2.2049333e-01   8.8671022e-01   7.5373097e-02   9.6874412e-02
   6.7300000e+02   1.2488908e-05   1.3489813e-03   8.0144445e-01   8.9895342e-01   4.4499223e-02   9.6753329e-02
   6.7400000e+02   5.1605309e-06   4.7695430e-03   2.8142940e-01   8.9347839e-01   4.0849551e-02   9.6532685e-02
   6.7500000e+02   1.1378471e-05   3.4639623e-03   2.2837230e-01  -7.6232787e-01   2.2533317e-02   9.6740122e-02
   6.7600000e+02   7.0827729e-06   3.6020879e-03   2.2131296e-01  -5.9106552e-01   2.8399045e-02   9.6841712e-02
   6.7700000e+02   1.1926947e-05   5.9723149e-03   6.8933083e-01  -6.9638804e-01   1.2133568e-02   9.6892868e-02
   6.7800000e+02   8.8884822e-06   2.3247752e-02   3.2402665e-01  -3.1154198e-01   1.8878358e-03   9.6921401e-02
   6.7900000e+02   3.1153144e-06   4.2385822e-02   3.7349501e-01   6.9603862e-01   9.2244469e-04   9.6859193e-02
   6.8000000e+02   6.3611367e-06   1.5439336e-02   3.5396354e-01   7.1006951e-01   1.0190258e-03   9.6824156e-02
   6.8100000e+02   8.8050046e-06   2.8447060e-02   7.1162647e-01   6.5688071e-01   9.9632259e-04   9.6792479e-02
   6.8200000e+02   7.7235183e-06   2.2106770e-02   4.5904364e-01   7.7912913e-01   5.8373065e-03   9.6682466e-02
   6.8300000e+02   5.6268035e-06   9.4191806e-03   1.7102223e-01   7.2023227e-01   2.0467416e-03   9.6540042e-02
   6.8400000e+02   1.9821645e-05   2.5876690e-03   3.8710488e-01   8.1278970e-01   1.0695768e-01   9.6016239e-02
   6.8500000e+02   2.4797746e-05   1.4338653e-03   6.1300794e-01   8.5882562e-01   2.0842015e-02   9.5908844e-02
   6.8600000e+02   1.3619728e-05   6.2993116e-03   4.2795726e-01   8.2377911e-01   1.8163288e-01   9.5013949e-02
   6.8700000e+02   5.6904173e-06   8.1341968e-04   1.3387654e-01   8.2076702e-01   2.2702224e-01   9.4461479e-02
   6.8800000e+02   1.5524739e-05   1.0561736e-03   4.0204035e-01  -7.7041027e-01   1.8192856e-01   9.4668503e-02
   6.8900000e+02   2.1103013e-05   1.7730476e-03   4.5403785e-01  -6.7296978e-01   3.3672554e-02   9.4735571e-02
   6.9000000e+02   8.6800956e-06   1.3422651e-02   4.5645587e-01  -7.7150102e-01   5.4789561e-02   9.5237027e-02
   6.9100000e+02   4.9035894e-06   1.2466724e-03   1.4297775e-01  -7.0287119e-01   5.6254699e-02   9.5354778e-02
   6.9200000e+02   9.1242560e-06   3.1809614e-03   3.6134884e-01   8.0263577e-01   5.1364232e-02   9.5231973e-02
   6.9300000e+02   1.3559062e-05   1.3583094e-03   4.6488264e-01   8.0385797e-01   8.8087094e-02   9.5126640e-02
   6.9400000e+02   3.6216743e-06   5.4972513e-03   5.3753210e-01   8.0256175e-01   1.0239229e-01   9.4882528e-02
   6.9500000e+02   6.9581018e-06   1.3834665e-03   1.2827066e-01   9.1897021e-01   1.6876054e-02   9.4514787e-02
   6.9600000e+02   2.6870015e-05   9.9791947e-04   3.3345278e-01   9.6285011e-01   5.3795858e-02   9.2069538e-02
   6.9700000e+02   2.1633602e-05   2.6223318e-04   4.4615545e-01   9.6935197e-01   9.3734877e+00   8.5549927e-02
   6.9800000e+02   1.5401683e-05   5.2240101e-05   6.6134842e-01   9.5134507e-01   4.3219538e+01   8.3834229e-02
   6.9900000e+02   3.2355355e-05   1.6148110e-04   3.4643763e-01   9.7332755e-01   3.6719708e+00   7.9160263e-02
   7.0000000e+02   3.9147984e-05   9.3364237e-05   2.6084080e-01   9.6106377e-01   7.7546560e+00   7.6858591e-02
   7.0100000e+02   2.7016361e-05   8.8936204e-04   3.4622429e-01  -8.5336394e-01   1.5921525e+00   7.8496587e-02
   7.0200000e+02   4.9646215e-05   3.0678077e-04   5.9694290e-01  -8.7227283e-01   4.9731855e+00   7.9830211e-02
   7.0300000e+02   4.0874605e-05   5.6516922e-04   2.9971025e-01  -8.5497263e-01   1.0144104e+00   8.0371789e-02
   7.0400000e+02   1.6795543e-05   5.4660169e-03   2.6954669e-01   7.6052081e-01   9.8226614e-02   7.9997177e-02
   7.0500000e+02   2.4723306e-05   8.0031534e-03   2.7001362e-01   8.5486380e-01   3.6507783e-02   7.8752499e-02
   7.0600000e+02   2.0364429e-05   1.2197757e-03   7.9548929e-01   7.9338117e-01   2.0341009e-01   7.8653245e-02
   7.0700000e+02   1.0395002e-05   4.4620810e-02   4.1369781e-01  -8.2621319e-01   8.6573010e-03   7.9216763e-02
   7.0800000e+02   1.1930592e-05   2.0969921e-03   3.3267082e-01  -7.4342140e-01   5.0835229e-02   7.9404051e-02
   7.0900000e+02   2.3366134e-05   9.3470712e-03   3.1625581e-01   7.9842993e-01   6.7045556e-03   7.8979643e-02
   7.1000000e+02   1.9807944e-05   4.3523183e-03   6.4898780e-01   8.4442356e-01   8.1633196e-02   7.8639670e-02
   7.1100000e+02   1.6100497e-05   3.2524222e-03   3.3538411e-01   8.4051294e-01   9.9599698e-02   7.8228663e-02
   7.1200000e+02   1.8879200e-05   4.2358179e-03   2.1270404e-01   1.5417098e-01   8.7030188e-03   7.8202603e-02
   7.1300000e+02   1.0474979e-05   2.5922108e-02   3.5048545e-01  -7.8515176e-01   1.4158016e-02   7.8420119e-02
   7.1400000e+02   1.6763772e-05   7.0955088e-03   6.2092407e-01  -7.9827891e-01   3.8280201e-02   7.8569974e-02
   7.1500000e+02   9.3288346e-06   8.5005430e-03   3.5465247e-01  -6.6704334e-01   1.3180752e-02   7.8656383e-02
   7.1600000e+02   5.5661500e-06   2.8197344e-02   2.4931184e-01   8.1735285e-01   4.2380485e-03   7.8384154e-02
   7.1700000e+02   5.5304498e-06   3.9409237e-03   3.4932903e-01   8.5056062e-01   9.3895151e-03   7.8305919e-02
   7.1800000e+02   7.9598009e-06   9.8841762e-03   7.1130837e-01   1.5669670e-01   3.5267740e-03   7.8300517e-02
   7.1900000e+02   7.1887036e-06   5.9179158e-02   5.5274892e-01  -6.7462547e-01   1.8232955e-03   7.8396900e-02
   7.2000000e+02   4.3161300e-06   8.2006244e-03   2.6819040e-01  -3.6714376e-01   3.8119103e-03   7.8410623e-02
   7.2100000e+02   4.7146912e-06   3.6256124e-02   3.8731924e-01   8.0144930e-01   1.0243059e-03   7.8346268e-02
   7.2200000e+02   3.4655648e-06   1.1112136e-02   5.1137897e-01   7.8924690e-01   7.6632338e-03   7.8287050e-02
   7.2300000e+02   8.2978936e-06   8.2548713e-03   4.6323423e-01   7.8482711e-01   2.1918467e-03   7.8219733e-02
   7.2400000e+02   8.9738890e-06   1.0915291e-02   2.7711316e-01   7.1938973e-01   1.1323359e-02   7.8060591e-02
   7.2500000e+02   9.9480073e-06   3.8802168e-03   3.3949164e-01   5.9128025e-01   3.2725623e-02   7.7684680e-02
   7.2600000e+02   1.3040417e-05   2.0459495e-03   5.5533875e-01   6.4191107e-01   4.6589827e-02   7.7539669e-02
   7.2700000e+02   1.1764235e-05   5.4042832e-03   5.4667731e-01   6.1395526e-01   2.3063591e-02   7.7471097e-02
   7.2800000e+02   1.3857065e-05   2.0086151e-02   2.9933655e-01  -3.0349221e-01   4.0416301e-03   7.7518754e-02
   7.2900000e+02   4.4434516e-06   2.3840283e-02   2.1547742e-01  -4.9459749e-01   3.7179402e-03   7.7590129e-02
   7.3000000e+02   3.5495387e-06   1.4450610e-02   4.9971242e-01  -2.8255747e-01   2.2010715e-03   7.7596163e-02
   7.3100000e+02   4.8798990e-06   5.1516041e-02   5.6432894e-01   3.0059383e-01   1.2488711e-03   7.7581612e-02
   7.3200000e+02   3.6205704e-06   1.9270248e-02   3.7085094e-01   5.4685069e-01   2.6832103e-03   7.7553165e-02
   7.3300000e+02   1.6030946e-06   2.1753160e-02   2.4890698e-01   4.5375221e-01   3.5937765e-04   7.7540523e-02
   7.3400000e+02   2.7463832e-06   2.3649365e-02   4.9533211e-01   5.3224064e-01   8.0346000e-04   7.7507382e-02
   7.3500000e+02   8.5380614e-06   1.2580170e-02   7.9664408e-01   8.1634344e-01   2.9643761e-03   7.7460498e-02
   7.3600000e+02   1.0026284e-05   7.9021525e-03   2.2955134e-01   8.2615023e-01   2.8257092e-02   7.7009044e-02
   7.3700000e+02   9.3471101e-06   1.2973143e-03   3.0315036e-01   8.3310509e-01   1.1217009e-01   7.6784300e-02
   7.3800000e+02   5.4227960e-06   3.0424727e-03   1.0074382e-01   8.5936757e-01   2.3825135e-02   7.6391627e-02
   7.3900000e+02   1.6666495e-05   1.2088881e-03   8.5106777e-01  -7.4982648e-02   1.9283562e-02   7.6398586e-02
   7.4000000e+02   5.6705288e-06   1.3121664e-02   3.4553237e-01  -6.2028695e-02   2.1724636e-02   7.6411735e-02
   7.4100000e+02   6.1421779e-06   7.8273038e-03   3.3816923e-01   4.5494518e-01   3.6375646e-03   7.6395935e-02
   7.4200000e+02   2.5887359e-06   6.9398506e-02   5.9252493e-01   2.1650728e-01   6.1275671e-04   7.6385813e-02
   7.4300000e+02   5.6042210e-06   1.6128557e-02   6.7126628e-01   2.6265902e-01   2.2546537e-03   7.6374516e-02
   7.4400000e+02   4.5491728e-06   1.2129742e-02   3.6795095e-01   3.5717415e-01   9.6915955e-03   7.6341517e-02
   7.4500000e+02   4.0385514e-06   9.8558295e-03   2.2264630e-01   5.0630010e-01   3.1589342e-03   7.6311010e-02
   7.4600000e+02   5.4200946e-06   1.4206775e-02   2.0558937e-01   4.3345090e-01   1.8631055e-03   7.6249492e-02
   7.4700000e+02   4.5626894e-06   7.6410551e-03   5.9981250e-01   2.0840899e-01   3.3055736e-03   7.6242932e-02
   7.4800000e+02   3.0008095e-06   4.5089260e-02   4.9726288e-01  -3.4227128e-01   1.2052725e-03   7.6258671e-02
   7.4900000e+02   3.0566953e-06   1.7255733e-02   2.2136652e-01  -2.3043459e-01   1.8524239e-03   7.6274978e-02
   7.5000000e+02   5.6012372e-06   1.3482337e-02   2.6107947e-01   5.1823592e-01   8.0170105e-04   7.6243306e-02
   7.5100000e+02   3.6881021e-06   1.9840761e-02   5.4388019e-01   5.1198563e-01   1.9764555e-03   7.6224024e-02
   7.5200000e+02   2.7336390e-06   1.8907635e-02   4.0422199e-01   4.3693454e-01   1.4652041e-03   7.6211829e-02
   7.5300000e+02   3.8896521e-06   2.9525937e-02   2.8588199e-01  -1.4715385e-01   7.9854688e-04   7.6220808e-02
   7.5400000e+02   4.0461072e-06   2.1708703e-02   2.5532685e-01   1.6759527e-01   5.0191542e-04   7.6214406e-02
   7.5500000e+02   6.5137584e-06   5.1204570e-02   7.2366401e-01   2.9388374e-01   3.2729722e-04   7.6207079e-02
   7.5600000e+02   4.8301833e-06   8.4477802e-02   7.8799280e-01   2.1039951e-01   3.2701723e-04   7.6201839e-02
   7.5700000e+02   1.1346000e-06   8.9128278e-02   7.8971926e-01  -2.7491070e-02   2.1775640e-04   7.6202297e-02
   7.5800000e+02   1.3482143e-06   6.6455480e-02   6.1171271e-01   6.4343302e-01   1.0484079e-04   7.6197157e-02
   7.5900000e+02   1.4258620e-06   2.1363774e-02   2.2820788e-01   7.5737349e-01   1.1157927e-03   7.6132785e-02
   7.6000000e+02   1.0896030e-05   2.0644723e-03   4.9482652e-01   8.2056237e-01   4.3699246e-02   7.5962255e-02
   7.6100000e+02   9.5126762e-06   1.7065717e-03   4.8005424e-01   8.1306297e-01   3.6763333e-02   7.5926782e-02
   7.6200000e+02   3.6919928e-06   9.6399992e-03   2.6264881e-01   8.2294025e-01   4.5055298e-02   7.5575272e-02
   7.6300000e+02   6.8669852e-06   9.6187873e-04   1.2607165e-01   8.6264224e-01   5.9773440e-02   7.5088704e-02
   7.6400000e+02   9.0294417e-06   9.3317661e-04   5.6985279e-01   8.7343452e-01   6.1961734e-02   7.4834852e-02
   7.6500000e+02   7.8097348e-06   1.8289741e-03   7.3655067e-01   8.7667643e-01   2.3683618e-01   7.4592192e-02
   7.6600000e+02   8.6252214e-06   1.4165262e-03   3.9468483e-01   9.1598162e-01   4.3069677e-02   7.4500243e-02
   7.6700000e+02   4.1124965e-06   4.0346398e-03   1.8260559e-01   9.0723795e-01   2.6237141e-02   7.4278644e-02
   7.6800000e+02   7.5991311e-06   2.2716482e-03   1.9720103e-01  -7.4753527e-01   6.4504911e-02   7.4502766e-02
   7.6900000e+02   5.3273062e-06   1.2887498e-03   7.3159559e-01  -7.5673856e-01   1.6394930e-01   7.4575005e-02
   7.7000000e+02   1.0019107e-05   6.4028124e-03   3.4129612e-01   3.8249884e-03   4.4555381e-03   7.4574734e-02
   7.7100000e+02   9.1161014e-06   2.1574071e-02   2.2749314e-01   2.8223841e-02   2.7887563e-03   7.4569154e-02
   7.7200000e+02   5.3599961e-06   1.0416598e-02   1.9630449e-01   8.6548448e-01   7.0437319e-03   7.4455535e-02
   7.7300000e+02   1.6788755e-05   4.6279932e-03   6.9407454e-01   8.7802952e-01   1.1696099e-02   7.4264453e-02
   7.7400000e+02   1.3808561e-05   3.8867053e-03   4.1528849e-01   9.5003414e-01   7.5540868e-02   7.3598566e-02
   7.7500000e+02   2.9833208e-05   1.7909892e-03   3.8429216e-01   9.7720126e-01   9.2113414e-02   7.0289824e-02
   7.7600000e+02   1.1691013e-05   1.2943550e-04   2.8597645e-01   9.7576227e-01   2.1144543e+01   6.4637378e-02
   7.7700000e+02   1.6936403e-05   7.1623130e-05   6.6729722e-01   9.7239751e-01   1.4144412e+01   6.3769533e-02
   7.7800000e+02   2.2867823e-05   2.5498869e-04   3.4643357e-01   9.7330615e-01   1.0144783e+01   5.8861752e-02
   7.7900000e+02   5.1698388e-05   5.0358713e-05   3.0876810e-01   9.2720848e-01   3.7131992e+00   5.7282075e-02
   7.8000000e+02   2.8001492e-05   1.3743087e-03   2.7611887e-01   9.6613620e-01   2.8064008e+00   5.2444577e-02
   7.8100000e+02   2.2261430e-05   2.1522449e-04   6.1149230e-01   9.6421741e-01   7.0083879e+00   4.6931781e-02
   7.8200000e+02   3.4461935e-05   9.7741288e-05   8.6507971e-01   6.2676921e-01   1.4493283e+00   4.6890176e-02
   7.8300000e+02   1.1732699e-05   8.5367094e-02   7.2280950e-01  -9.5145032e-01   1.0488292e-01   5.1591601e-02
   7.8400000e+02   2.7677089e-05   8.4878169e-05   3.7059338e-01   9.6385680e-01   9.9440498e+00   4.9662881e-02
   7.8500000e+02   1.4976385e-05   3.9519381e-04   2.1223870e-01   9.6346722e-01   6.6818308e+00   4.4688901e-02
   7.8600000e+02   4.2182533e-05   4.5612083e-05   8.1687643e-01   9.5770498e-01   1.1466253e+01   4.2775819e-02
   7.8700000e+02   2.1707776e-05   2.5680312e-04   2.8363742e-01   9.4944958e-01   1.4170967e+01   4.0534462e-02
   7.8800000e+02   2.1995688e-05   2.5345891e-04   2.7922822e-01  -9.2651480e-01   5.2966868e+00   4.1312703e-02
   7.8900000e+02   1.9879456e-05   9.4579126e-04   2.1704943e-01  -8.5141877e-01   8.2192678e-01   4.1765361e-02
   7.9000000e+02   1.2478167e-05   2.9803593e-03   6.9158795e-01  -9.4448377e-01   1.2081189e+00   4.2510780e-02
   7.9100000e+02   7.8539422e-06   8.8412669e-04   2.6581181e-01  -9.2172103e-01   5.9912673e-01   4.2877865e-02
   7.9200000e+02   9.7634098e-06   5.9944761e-04   2.4385382e-01  -3.5093692e-01   8.0986371e-02   4.2954510e-02
   7.9300000e+02   1.2488672e-05   6.6237298e-03   3.3969812e-01   8.5854120e-01   2.7707255e-02   4.2826854e-02
   7.9400000e+02   1.2729510e-05   1.5136075e-02   6.7683333e-01   9.3961441e-01   5.9625355e-02   4.2527073e-02
   7.9500000e+02   1.3039282e-05   1.3159935e-03   2.6655681e-01   9.6151554e-01   4.5868453e-01   4.1356191e-02
   7.9600000e+02   8.9918100e-06   2.6987768e-04   1.4575728e-01   9.7880562e-01   2.6396167e+00   3.9688185e-02
   7.9700000e+02   1.8282557e-05   2.8826897e-04   3.6349919e-01   8.0061651e-01   6.5845654e-01   3.9524917e-02
   7.9800000e+02   3.6033947e-05   1.2884319e-02   6.6715059e-01   1.2449012e-01   1.7499402e-02   3.9483356e-02
   7.9900000e+02   1.0553608e-05   7.4985589e-03   4.0209336e-01   1.0425212e-01   1.4161344e-01   3.9448455e-02
   8.0000000e+02   9.1419406e-06   6.8382918e-03   1.3990728e-01   4.6040041e-01   1.2744692e-02   3.9390745e-02
   8.0100000e+02   6.6518878e-06   3.1217825e-02   3.3405790e-01  -8.6870843e-02   6.5508664e-03   3.9414000e-02
   8.0200000e+02   5.9298633e-06   4.6278919e-03   7.3210074e-01   1.0530944e-01   1.5828778e-02   3.9411952e-02
   8.0300000e+02   3.3295265e-06   1.3976321e-01   1.2374897e+00   1.1251614e-01   9.4905674e-04   3.9407761e-02
   8.0400000e+02   3.0082698e-06   2.7353241e-02   2.3980710e-01   1.4155921e-01   3.6117472e-03   3.9387864e-02
   8.0500000e+02   1.2902165e-05   3.0724178e-03   4.2602996e-01   3.1640346e-01   1.1396567e-02   3.9248145e-02
   8.0600000e+02   2.0648128e-05   2.9618106e-03   5.2275046e-01   3.1315612e-01   6.7435785e-02   3.8854057e-02
   8.0700000e+02   1.3477455e-05   1.0676440e-03   8.9433163e-01   2.5414105e-01   1.0997397e+00   3.8770564e-02
   8.0800000e+02   1.2077961e-05   2.6457148e-03   3.5903670e-01   2.3592431e-01   1.6801027e-01   3.8676539e-02
   8.0900000e+02   1.1231610e-05   1.8624836e-03   1.9338646e-01   2.0701064e-01   1.7174901e-01   3.8592732e-02
   8.1000000e+02   8.9699297e-06   4.0856348e-03   1.5492189e-01  -2.1676342e-01   1.7417415e-01   3.8783539e-02
   8.1100000e+02   1.0347263e-05   1.1110380e-03   8.4077220e-01  -2.2781496e-01   4.4829013e-01   3.8814708e-02
   8.1200000e+02   1.0764807e-05   6.0141596e-03   2.8065949e-01  -1.9703697e-01   3.1126741e-02   3.8875350e-02
   8.1300000e+02   2.2126618e-06   2.6235670e-03   2.5373859e-01  -8.2716262e-02   6.9945032e-02   3.8882471e-02
   8.1400000e+02   2.4391381e-06   2.1726198e-02   1.9884116e-01   2.6119348e-01   9.1322948e-03   3.8791239e-02
   8.1500000e+02   8.4519418e-06   3.8151130e-04   9.1554655e-01   2.8999765e-01   6.4150548e-01   3.8763161e-02
   8.1600000e+02   1.1183457e-05   3.8784700e-03   1.9900004e-01   3.0189853e-01   1.1142277e-01   3.8450960e-02
   8.1700000e+02   1.2544583e-05   5.1460573e-04   3.1760919e-01   3.0384401e-01   4.4717441e-01   3.8291120e-02
   8.1800000e+02   7.1768574e-06   1.2932265e-03   1.3593417e-01   2.9724328e-01   3.9394497e-01   3.8021541e-02
   8.1900000e+02   1.8339078e-05   6.0921269e-04   8.7255917e-01   2.1543060e-01   1.6320478e-01   3.8000771e-02
   8.2000000e+02   4.0393979e-06   2.1141141e-02   4.7345841e-01   3.7342959e-02   1.7764933e-02   3.7997714e-02
   8.2100000e+02   6.6939339e-06   2.9782623e-02   3.2813793e-01  -2.6114299e-01   1.3148524e-02   3.8131234e-02
   8.2200000e+02   1.9631787e-06   7.0833425e-04   2.1860138e-01  -2.5810430e-01   3.9903015e-01   3.8193287e-02
   8.2300000e+02   3.8282365e-06   1.2153480e-03   4.7247823e-01   3.7325433e-01   3.4546216e-02   3.8132034e-02
   8.2400000e+02   1.5554619e-05   9.1538570e-04   9.1818349e-01   4.7195944e-01   8.1876541e-02   3.7949404e-02
   8.2500000e+02   5.9600721e-06   1.2053765e-03   4.0223080e-01   4.4646880e-01   1.2219643e+00   3.7631489e-02
   8.2600000e+02   4.7803967e-06   5.8785328e-04   3.1936392e-01   4.7007182e-01   2.0423270e-01   3.7408094e-02
   8.2700000e+02   4.2385908e-06   8.1250538e-04   2.8616245e-01   4.7766324e-01   1.2826301e-01   3.7372341e-02
   8.2800000e+02   8.8193438e-06   1.1325295e-02   6.0645482e-01  -4.1866098e-01   9.3599634e-02   3.7464398e-02
   8.2900000e+02   3.1991110e-06   9.7350193e-04   4.4515772e-01  -4.2224159e-01   1.1748130e+00   3.7610880e-02
   8.3000000e+02   3.1778456e-06   8.1534915e-04   1.2021556e-01  -4.2815014e-01   1.9634477e-01   3.7710262e-02
   8.3100000e+02   1.7194590e-06   6.7982519e-04   2.8233222e-01  -1.4611700e-01   6.5527950e-02   3.7713088e-02
   8.3200000e+02   2.8665288e-06   4.3340411e-02   5.8858672e-01   4.4881515e-01   7.1630371e-03   3.7652660e-02
   8.3300000e+02   2.1785702e-06   3.4782566e-04   8.3095148e-01   4.5637935e-01   9.1116958e-01   3.7622126e-02
   8.3400000e+02   2.2263739e-06   2.3637954e-03   1.2927820e-01   5.2413920e-01   2.0082954e-02   3.7523466e-02
   8.3500000e+02   4.7784295e-06   4.5780206e-04   3.2284970e-01   6.6004132e-01   6.9061278e-02   3.7470064e-02
   8.3600000e+02   6.0010033e-06   5.8576957e-03   1.6570259e-01   6.8306178e-01   1.9234840e-02   3.6981507e-02
   8.3700000e+02   2.9210004e-06   4.4594206e-04   8.6859254e-01   6.7536977e-01   1.2291928e+00   3.6921603e-02
   8.3800000e+02   4.3930721e-06   1.9197758e-03   1.6794695e-01   6.7509739e-01   6.5486071e-02   3.6516255e-02
   8.3900000e+02   5.7916765e-06   4.7152469e-04   3.1214107e-01   6.7527299e-01   6.0559704e-01   3.6053199e-02
   8.4000000e+02   4.2701082e-06   3.8322064e-04   3.1168867e-01   6.6772792e-01   4.1220800e-01   3.5975776e-02
   8.4100000e+02   2.6972760e-06   4.0272873e-03   9.1602182e-01   6.7330739e-01   1.4205000e-02   3.5804233e-02
   8.4200000e+02   5.0608784e-06   3.1243359e-03   9.1481762e-01  -6.1038447e-01   3.5535749e-02   3.5852826e-02
   8.4300000e+02   2.5040295e-06   2.4035918e-03   1.9005359e-01  -6.2396899e-01   2.3819513e-01   3.6188272e-02
   8.4400000e+02   2.4094435e-06   2.8594001e-04   3.4176010e-01  -5.8493776e-01   3.0162036e-01   3.6213229e-02
   8.4500000e+02   2.8775880e-06   3.5806738e-03   1.4180273e-01  -7.0085207e-02   9.3048907e-03   3.6219230e-02
   8.4600000e+02   5.7927452e-06   1.6743764e-02   8.2842507e-01   6.4104550e-01   1.1711461e-02   3.6151342e-02
   8.4700000e+02   2.1267760e-06   1.9385557e-03   2.5163448e-01   6.4805339e-01   2.0097882e-01   3.6004616e-02
   8.4800000e+02   2.3608963e-06   5.5911216e-04   3.3304244e-01   7.2972864e-01   5.8768780e-02   3.5980497e-02
   8.4900000e+02   2.0966205e-06   4.5739848e-03   1.2275929e-01  -1.1819445e-01   1.0391758e-02   3.5991665e-02
   8.5000000e+02   2.4218415e-06   5.3664214e-03   7.4678525e-01  -6.2453205e-01   4.1251572e-02   3.6020660e-02
   8.5100000e+02   1.4661578e-06   2.3715028e-03   2.7103804e-01  -5.5541568e-01   5.7638293e-02   3.6092892e-02
   8.5200000e+02   2.1971380e-06   7.4061648e-04   3.0623249e-01  -9.5971333e-02   3.4665747e-02   3.6096665e-02
   8.5300000e+02   3.0211086e-06   7.6010749e-03   2.1716781e-01   7.8793010e-01   1.1333378e-02   3.6016135e-02
   8.5400000e+02   4.1859843e-06   3.2755864e-03   7.3235406e-01   7.9764371e-01   2.6473802e-02   3.5826289e-02
   8.5500000e+02   3.5141932e-06   1.1125791e-03   8.6266407e-01   8.1060242e-01   1.6190912e-01   3.5789564e-02
   8.5600000e+02   4.1980682e-06   9.7146202e-03   2.2150285e-01   6.7045059e-01   2.4328252e-03   3.5731247e-02
   8.5700000e+02   4.2511700e-06   9.9554173e-03   2.7428054e-01   4.8984050e-01   5.2419284e-03   3.5708333e-02
   8.5800000e+02   1.5268434e-06   3.2320918e-02   2.7976193e-01   2.3985803e-01   8.8047303e-04   3.5700805e-02
   8.5900000e+02   4.7555349e-06   3.7469986e-02   8.3584486e-01   4.1354510e-01   6.0759733e-04   3.5691840e-02
   8.6000000e+02   1.2373799e-06   3.9596874e-02   4.0472610e-01   5.5082529e-01   1.7761030e-03   3.5674391e-02
   8.6100000e+02   1.8682415e-06   1.9506308e-02   2.7033893e-01   5.2825357e-01   8.1659747e-04   3.5659011e-02
   8.6200000e+02   2.8249856e-06   1.1135973e-02   3.5824856e-01   5.8579401e-01   2.3784325e-03   3.5646594e-02
   8.6300000e+02   3.6888610e-06   1.4377402e-02   3.5370906e-01   6.7039109e-01   1.4021168e-02   3.5562948e-02
   8.6400000e+02   1.6532450e-06   2.5586006e-03   5.0305591e-01   6.9932742e-01   3.9155940e-02   3.5532530e-02
   8.6500000e+02   2.8587556e-06   4.6683576e-03   2.1021682e-01   7.1908329e-01   6.1917835e-03   3.5374655e-02
   8.6600000e+02   8.7945601e-06   7.7209018e-04   3.9267466e-01   7.3907603e-01   6.4577181e-01   3.4850366e-02
   8.6700000e+02   9.1447869e-06   5.2190151e-04   5.3413411e-01   7.4186536e-01   2.5895537e+00   3.4330567e-02
   8.6800000e+02   6.5941513e-06   2.8441877e-04   5.4596540e-01   7.3387531e-01   4.4840004e+00   3.3891733e-02
   8.6900000e+02   3.4632884e-06   3.2325934e-04   3.9507366e-01   7.2175006e-01   9.6658416e-01   3.3799490e-02
   8.7000000e+02   2.6988483e-06   1.7090212e-03   1.9828765e-01  -7.0644208e-01   2.2996269e-01   3.3971516e-02
   8.7100000e+02   4.8949790e-06   9.5568465e-04   4.6301840e-01  -7.1699317e-01   8.8570931e-01   3.4140453e-02
   8.7200000e+02   1.7980661e-06   4.4237241e-04   3.6067755e-01  -7.1649526e-01   1.7446517e+00   3.4307543e-02
   8.7300000e+02   1.0729107e-06   4.3096040e-04   4.0845406e-01  -4.9064553e-01   8.6453219e-02   3.4313229e-02
   8.7400000e+02   1.4988966e-06   2.7751261e-02   2.5737254e-01   7.5048056e-01   4.2040810e-03   3.4205100e-02
   8.7500000e+02   1.8393381e-06   5.7813866e-04   6.8667808e-01   7.5682841e-01   2.9051317e-01   3.4146383e-02
   8.7600000e+02   8.7174537e-07   7.3000136e-04   4.1726611e-01   7.7513974e-01   2.3523988e-01   3.4097763e-02
   8.7700000e+02   2.5734119e-06   6.4666590e-04   4.1440569e-01   8.7983882e-01   3.6550064e-02   3.4063501e-02
   8.7800000e+02   2.7092048e-06   4.3704509e-03   9.9264709e-02   8.8296060e-01   4.6580040e-02   3.2671018e-02
   8.7900000e+02   5.6632801e-06   7.1393002e-05   5.0160893e-01   8.5192386e-01   5.0552773e+00   3.2123167e-02
   8.8000000e+02   1.0257845e-06   1.3749715e-04   5.8835009e-01   8.5221002e-01   7.3135964e+00   3.1927871e-02
   8.8100000e+02   3.5431564e-06   3.7441218e-04   4.3014872e-01  -3.1966010e-03   5.1239143e-02   3.1928075e-02
   8.8200000e+02   5.8408470e-06   7.0815569e-03   2.2477266e-01  -5.5058260e-01   4.8520809e-02   3.2142939e-02
   8.8300000e+02   5.5348883e-06   7.1409491e-04   3.2009254e-01  -7.6937048e-01   1.4029780e+00   3.2688153e-02
   8.8400000e+02   2.8691821e-06   1.6215556e-04   6.2990202e-01  -7.5285391e-01   4.7988166e+00   3.2803637e-02
   8.8500000e+02   5.8492327e-06   6.9931881e-04   3.0970183e-01   8.7771172e-01   9.7880791e-02   3.2627641e-02
   8.8600000e+02   6.2586553e-06   2.1160568e-03   3.6202161e-01   9.0442616e-01   2.7410118e-01   3.2375094e-02
   8.8700000e+02   4.5616632e-06   1.4922529e-03   2.7002817e-01   8.4196857e-01   3.8847887e-01   3.2044874e-02
   8.8800000e+02   6.1424013e-06   1.9481581e-04   6.4499818e-01   8.4549654e-01   2.9144193e+00   3.1890799e-02
   8.8900000e+02   6.3719864e-06   6.0852129e-04   1.7215200e-01   7.9027424e-01   1.2427945e-01   3.1793010e-02
   8.9000000e+02   3.7543907e-06   5.7214998e-03   4.0739118e-01  -7.4869228e-01   5.0189807e-02   3.1867746e-02
   8.9100000e+02   2.0987923e-06   8.9217282e-03   2.5516511e-01  -7.8091783e-01   7.9234607e-03   3.2065318e-02
   8.9200000e+02   1.6388250e-06   6.5335620e-04   8.3958067e-01  -7.7256094e-02   4.6518164e-02   3.2065768e-02
   8.9300000e+02   7.9013316e-07   1.5378557e-01   1.3527187e+00   7.9655244e-01   2.0215793e-03   3.2014157e-02
   8.9400000e+02   1.4908407e-06   5.3964452e-04   3.5337770e-01   6.5050179e-02   1.9763159e-02   3.2011609e-02
   8.9500000e+02   4.9929686e-06   9.3013569e-03   4.8492486e-01   9.3661059e-01   5.3741629e-03   3.1850536e-02
   8.9600000e+02   2.7767810e-06   9.4929364e-04   5.9399402e-01   9.1492152e-01   7.3268021e-01   3.1683818e-02
   8.9700000e+02   2.8991251e-06   5.2105813e-04   4.0136031e-01   9.2073245e-01   4.7493352e-01   3.1575609e-02
   8.9800000e+02   4.6892686e-06   1.1472288e-03   1.2346210e-01   9.6294984e-01   8.0223342e-02   3.0966268e-02
   8.9900000e+02   4.0727824e-06   3.5323895e-04   4.3469220e-01  -7.3042932e-01   5.7419089e-01   3.1017037e-02
   9.0000000e+02   6.1401446e-06   3.8153269e-03   4.8995647e-01  -6.7542780e-01   5.7196868e-02   3.1092035e-02
   9.0100000e+02   6.9492212e-06   3.0212308e-03   3.9998374e-01   2.1020497e-01   3.3531695e-02   3.1078404e-02
   9.0200000e+02   2.9562948e-06   1.8498272e-02   1.8453675e-01   8.5084820e-01   7.7170505e-03   3.0976437e-02
   9.0300000e+02   3.5982096e-06   7.3319764e-03   4.0644960e-01   8.4379404e-01   8.9491162e-03   3.0859572e-02
   9.0400000e+02   3.9662524e-06   6.0692231e-03   7.7729793e-01   8.6699321e-01   5.4408344e-03   3.0841377e-02
   9.0500000e+02   2.3016277e-06   2.6832188e-02   3.6386574e-01   3.6593927e-02   2.6194051e-03   3.0838527e-02
   9.0600000e+02   3.1036357e-06   1.0529759e-02   3.6959325e-01   4.6236034e-01   2.3210110e-03   3.0830257e-02
   9.0700000e+02   1.4943122e-06   5.9057681e-02   5.1471085e-01   9.1048521e-01   9.6558201e-04   3.0803155e-02
   9.0800000e+02   1.8621224e-06   6.7506479e-03   8.2269207e-01   7.1439444e-01   3.9245557e-03   3.0797758e-02
   9.0900000e+02   1.6315461e-06   6.4099204e-02   5.8665474e-01   9.1272337e-01   2.3390091e-03   3.0732023e-02
   9.1000000e+02   5.8991147e-06   2.1889116e-03   3.4496916e-01   9.2931966e-01   2.6060064e-02   3.0360247e-02
   9.1100000e+02   3.9152379e-06   5.7488393e-04   4.9923856e-01   9.2739853e-01   1.2357101e+00   3.0088629e-02
   9.1200000e+02   5.5903586e-06   7.0381539e-04   7.7744598e-01   9.2988399e-01   5.4601415e-01   2.9969315e-02
   9.1300000e+02   7.8618443e-06   1.6288400e-03   2.0957543e-01   9.3377067e-01   2.6859618e-01   2.9031983e-02
   9.1400000e+02   7.5891075e-06   2.6853036e-04   1.6880726e-01   8.7764030e-01   9.2099810e-01   2.8666016e-02
   9.1500000e+02   8.5913279e-06   2.0929557e-03   3.4909644e-01   5.7212409e-01   5.0569895e-02   2.8614276e-02
   9.1600000e+02   9.9990547e-06   1.5194552e-02   7.3102316e-01  -8.4055014e-01   2.5406430e-02   2.8690702e-02
   9.1700000e+02   4.6123322e-06   8.5845797e-03   2.2068666e-01  -8.7331197e-01   9.4770458e-02   2.8987995e-02
   9.1800000e+02   3.3523964e-06   2.7407724e-03   1.7079028e-01  -6.4880402e-01   3.3156775e-02   2.9027006e-02
   9.1900000e+02   2.5314474e-06   1.6966962e-02   3.3334190e-01   8.4480050e-01   9.1873400e-03   2.8970705e-02
   9.2000000e+02   5.0696429e-06   6.0418180e-03   7.0050471e-01   9.0023157e-01   2.4923563e-02   2.8889480e-02
   9.2100000e+02   1.9181067e-06   2.0708779e-03   3.7341388e-01   9.0504448e-01   1.9436451e-01   2.8810099e-02
   9.2200000e+02   2.9546931e-06   2.3788743e-03   1.8185045e-01   9.1588170e-01   2.4220770e-02   2.8730232e-02
   9.2300000e+02   4.2101215e-06   2.8743079e-03   3.4403874e-01   8.4042473e-01   2.8118288e-02   2.8687812e-02
   9.2400000e+02   3.9318703e-06   7.2174596e-03   5.6205768e-01   2.1119321e-01   1.7354008e-02   2.8681257e-02
   9.2500000e+02   2.9565956e-06   2.9644318e-02   3.9274456e-01   5.8458472e-01   2.2769143e-03   2.8662181e-02
   9.2600000e+02   2.9000603e-06   2.7768195e-02   2.6594828e-01   5.6295490e-01   1.5431609e-03   2.8637305e-02
   9.2700000e+02   1.9752854e-06   2.2541753e-02   3.1479925e-01   1.5875670e-01   1.4796130e-03   2.8633949e-02
   9.2800000e+02   7.9030933e-07   4.3702292e-02   5.4299366e-01   9.4662799e-03   6.7219289e-04   2.8633773e-02
   9.2900000e+02   6.2363343e-07   2.2934849e-02   7.6196029e-01   3.0477692e-01   7.6342936e-04   2.8632940e-02
   9.3000000e+02   4.3008744e-07   9.3304758e-02   8.1924891e-01   5.7937968e-01   1.4263410e-04   2.8630574e-02
   9.3100000e+02   2.7484442e-06   1.4592253e-02   3.7625922e-01   7.4335508e-01   1.1482087e-03   2.8606146e-02
   9.3200000e+02   5.5679393e-06   5.6526200e-03   2.3545519e-01   7.5755761e-01   2.4103439e-02   2.8475783e-02
   9.3300000e+02   3.2268141e-06   1.1948687e-03   5.2061060e-01   7.3808726e-01   2.1635485e-01   2.8440276e-02
   9.3400000e+02   2.2836802e-06   3.7431563e-03   1.6240735e-01   7.6486070e-01   5.0965777e-02   2.8301935e-02
   9.3500000e+02   4.1496402e-06   1.1666685e-03   4.9809908e-01   7.8654593e-01   6.6867331e-02   2.7931334e-02
   9.3600000e+02   3.5468248e-06   5.8524281e-04   5.1113755e-01  -6.2124036e-01   3.1734859e-01   2.7974407e-02
   9.3700000e+02   3.8536997e-06   5.2314363e-03   5.8001569e-01  -6.3483006e-01   1.9302985e-02   2.8017306e-02
   9.3800000e+02   4.0287382e-06   4.5925232e-03   3.1979948e-01  -2.4891972e-01   1.5086769e-02   2.8030505e-02
   9.3900000e+02   1.5451917e-06   1.4262611e-02   2.3090143e-01   5.8216186e-01   8.5003163e-03   2.7995869e-02
   9.4000000e+02   1.8046187e-06   1.3955235e-02   5.1985840e-01   7.0282258e-01   6.5492347e-03   2.7979766e-02
   9.4100000e+02   1.5027281e-06   1.0865303e-02   4.8258727e-01   6.5062041e-01   5.0827301e-03   2.7968203e-02
   9.4200000e+02   1.0658637e-06   1.5085574e-02   2.5699556e-01   5.1081087e-02   1.6656228e-03   2.7967611e-02
   9.4300000e+02   8.5667239e-07   3.3604300e-02   2.9197703e-01  -3.3050454e-01   7.0016315e-04   2.7974089e-02
   9.4400000e+02   1.5057021e-06   1.3700227e-02   5.3690991e-01  -8.5806146e-02   1.0866510e-03   2.7975397e-02
   9.4500000e+02   1.4780980e-06   1.3768793e-02   6.0619120e-01   2.4502317e-03   4.3906518e-03   2.7975364e-02
   9.4600000e+02   1.0655984e-06   1.4955278e-02   2.8667017e-01   7.5462412e-02   2.8617246e-03   2.7973860e-02
   9.4700000e+02   1.5937915e-06   1.1492981e-02   1.8881403e-01   2.6080825e-01   1.8827995e-03   2.7967004e-02
   9.4800000e+02   2.7916923e-06   1.4963519e-02   3.5834012e-01   4.1820283e-01   1.2554690e-03   2.7952338e-02
   9.4900000e+02   1.7196309e-06   1.4747476e-02   6.7236430e-01   4.4046077e-01   2.7452366e-03   2.7948114e-02
   9.5000000e+02   1.6659078e-06   5.8181172e-02   5.3691730e-01  -1.4017903e-01   5.4735984e-04   2.7950263e-02
   9.5100000e+02   4.0124462e-07   4.8177404e-02   4.0911491e-01  -1.3803929e-01   3.8343304e-04   2.7951744e-02
   9.5200000e+02   5.3014250e-07   4.0791360e-02   4.0688327e-01   6.3434176e-01   3.4412812e-04   2.7945644e-02
   9.5300000e+02   1.1585946e-06   4.3107433e-03   8.5959114e-01   7.2337028e-01   3.9400086e-03   2.7925738e-02
   9.5400000e+02   4.4933569e-06   4.6216106e-03   8.1865331e-01   7.6753768e-01   9.7043792e-03   2.7873771e-02
   9.5500000e+02   4.0767142e-06   3.6290011e-03   5.0905782e-01   7.7503287e-01   5.9636821e-02   2.7713040e-02
   9.5600000e+02   1.6958574e-06   1.0813122e-03   3.1763098e-01   7.7487923e-01   2.7054159e-01   2.7622363e-02
   9.5700000e+02   1.8635187e-06   1.5523443e-03   2.2944548e-01   8.2808414e-01   2.4819883e-02   2.7551439e-02
   9.5800000e+02   4.3696046e-06   1.8052039e-03   5.7324639e-01  -6.3476163e-01   6.3680319e-02   2.7586274e-02
   9.5900000e+02   2.9055037e-06   3.9619977e-03   4.6540303e-01  -5.7164766e-01   1.1130989e-01   2.7641240e-02
   9.6000000e+02   1.5170990e-06   3.8959358e-03   3.2203349e-01  -6.1751793e-01   2.3084374e-02   2.7665885e-02
   9.6100000e+02   1.5035535e-06   6.4967729e-03   1.9901629e-01   1.6127555e-01   3.1315547e-03   2.7664140e-02
   9.6200000e+02   4.3327934e-07   3.6851103e-02   4.4804929e-01   6.7232631e-01   1.3948419e-03   2.7638212e-02
   9.6300000e+02   1.0297475e-06   2.8753062e-03   7.3259567e-01   7.8341394e-01   8.9478354e-03   2.7632158e-02
   9.6400000e+02   1.3398303e-06   9.8174475e-03   3.3785591e-01   8.2332758e-01   2.7637887e-03   2.7616441e-02
   9.6500000e+02   1.6359079e-06   7.9062755e-03   1.6872012e-01   7.8516180e-01   6.5215788e-03   2.7545792e-02
   9.6600000e+02   3.1629178e-06   2.0654950e-03   2.6250279e-01   8.6938898e-01   2.9073605e-02   2.7458805e-02
   9.6700000e+02   2.8256856e-06   2.5988291e-03   7.1872944e-01   8.7766375e-01   5.8048979e-02   2.7415098e-02
   9.6800000e+02   2.6699419e-06   4.2518132e-03   3.5624703e-01   8.8313831e-01   2.7308179e-02   2.7332487e-02
   9.6900000e+02   1.5939578e-06   1.9170351e-03   1.9205345e-01   8.9730164e-01   7.8440151e-02   2.7212315e-02
   9.7000000e+02   3.1118852e-06   1.3146820e-03   2.2561535e-01  -7.1171869e-01   4.9005329e-02   2.7271697e-02
   9.7100000e+02   2.2883985e-06   3.0794374e-03   7.2781241e-01  -6.9882940e-01   5.5530450e-02   2.7288239e-02
   9.7200000e+02   3.2975110e-06   1.0945609e-02   3.1605068e-01  -5.4829428e-01   5.9650199e-03   2.7310572e-02
   9.7300000e+02   2.2056778e-06   1.3159808e-02   2.7579327e-01  -2.1068192e-01   3.3648420e-03   2.7315422e-02
   9.7400000e+02   4.8592948e-07   5.7603316e-02   4.8920523e-01   6.0538372e-01   1.1179324e-03   2.7296946e-02
   9.7500000e+02   2.0742344e-06   1.0419057e-02   7.8451001e-01   2.7750070e-01   7.8638703e-04   2.7293969e-02
   9.7600000e+02   2.0148270e-06   2.2819107e-02   3.5314391e-01   4.8485889e-01   3.0694906e-03   2.7273684e-02
   9.7700000e+02   1.3413118e-06   6.6592792e-03   2.2281935e-01   8.2010227e-01   6.9699975e-03   2.7254200e-02
   9.7800000e+02   2.3078711e-06   8.1981588e-03   1.5857904e-01   8.3875985e-01   3.3569425e-03   2.7177506e-02
   9.7900000e+02   3.1321049e-06   3.4064085e-03   6.9364802e-01   8.7107720e-01   2.6095008e-02   2.7138905e-02
   9.8000000e+02   1.2796415e-06   4.2068721e-03   4.4659812e-01   8.8366656e-01   4.9909788e-02   2.7101508e-02
   9.8100000e+02   2.8039222e-06   2.3790226e-03   2.3829102e-01   9.5838578e-01   1.0575165e-02   2.7032847e-02
   9.8200000e+02   2.3549181e-06   2.8839223e-03   1.3482120e-01   3.4756667e-01   2.1047935e-02   2.7008209e-02
   9.8300000e+02   5.1877455e-06   7.1682419e-03   5.8505521e-01   9.0474879e-01   7.8805727e-03   2.6960077e-02
   9.8400000e+02   2.6240475e-06   7.7152906e-03   5.2270957e-01   9.2110012e-01   3.4957017e-02   2.6905831e-02
   9.8500000e+02   3.4268310e-06   4.6580582e-03   2.3272854e-01   8.2041428e-01   1.7679701e-02   2.6857070e-02
   9.8600000e+02   1.5498684e-06   1.2391109e-02   1.2884344e-01   8.2320824e-01   2.2845243e-03   2.6806585e-02
   9.8700000e+02   5.8259067e-06   6.6982078e-03   5.1931999e-01   9.7242236e-01   3.5923998e-02   2.6572533e-02
   9.8800000e+02   6.2981973e-06   5.9296188e-04   6.3280018e-01   9.6069195e-01   1.2990611e+00   2.6313558e-02
   9.8900000e+02   4.0612166e-06   8.0289297e-04   2.6448466e-01   9.8263650e-01   8.8533110e-01   2.5955963e-02
   9.9000000e+02   3.0370652e-06   5.1780311e-04   2.0917020e-01   9.8669165e-01   1.0562167e+00   2.4266921e-02
   9.9100000e+02   6.2144403e-06   7.5961272e-05   4.7802480e-01  -4.4100486e-01   9.9904939e-01   2.4287840e-02
   9.9200000e+02   6.0267232e-06   6.9898821e-03   5.6260543e-01  -7.0156798e-01   8.8276042e-02   2.4382039e-02
   9.9300000e+02   5.1441285e-06   5.1948767e-03   3.7631441e-01  -5.9853815e-01   1.2083139e-02   2.4404098e-02
   9.9400000e+02   3.0752769e-06   2.1250433e-02   2.1444396e-01  -4.1427253e-02   4.1453437e-03   2.4408499e-02
   9.9500000e+02   2.1980118e-06   7.9727133e-03   3.5067736e-01   5.0034514e-01   7.4107293e-03   2.4385904e-02
   9.9600000e+02   4.4146572e-06   1.4153836e-02   6.0695740e-01  -4.1276860e-01   1.0750311e-02   2.4399448e-02
   9.9700000e+02   2.4968132e-06   1.2156106e-02   3.5814614e-01  -1.7803624e-01   5.6812347e-03   2.4411883e-02
   9.9800000e+02   2.7169573e-06   6.3762094e-03   3.1637657e-01   1.1145028e-01   8.2882213e-03   2.4409077e-02
   9.9900000e+02   9.8917333e-07   4.4679175e-02   3.9357627e-01   4.1166378e-01   5.7529901e-04   2.4403300e-02
   1.0000000e+03   1.9778350e-06   5.1685217e-02   6.3755688e-01   2.8327892e-01   8.5064202e-04   2.4397428e-02
   1.0010000e+03   5.5724759e-07   1.1093106e-02   4.2013755e-01   3.2410035e-01   4.4351409e-03   2.4393047e-02
   1.0020000e+03   1.0726044e-06   1.4969232e-02   1.7341306e-01   1.1275157e-01   1.2542021e-03   2.4389617e-02
   1.0030000e+03   1.6777357e-06   6.3062842e-03   3.5108614e-01   1.9016350e-01   5.8939531e-03   2.4382808e-02
   1.0040000e+03   2.2811834e-06   7.0453628e-03   5.4075695e-01   5.1117309e-01   7.9691023e-03   2.4358013e-02
   1.0050000e+03   6.7551304e-07   5.6519809e-03   7.2392777e-01   5.7400571e-01   1.1616686e-02   2.4352938e-02
   1.0060000e+03   3.6247355e-07   2.9366968e-02   2.5392415e-01  -3.1026285e-01   1.1111585e-03   2.4361347e-02
   1.0070000e+03   1.4657581e-06   3.8705959e-03   3.5300148e-01   8.1124413e-01   2.3485954e-03   2.4349745e-02
   1.0080000e+03   3.0562340e-06   1.4447523e-02   2.5555583e-01   8.6424662e-01   3.8701696e-03   2.4268347e-02
   1.0090000e+03   2.7574184e-06   1.6681263e-03   6.7970415e-01   8.8301681e-01   1.8099637e-01   2.4207764e-02
   1.0100000e+03   2.6848207e-06   2.9263617e-03   1.2353962e-01   8.9873912e-01   3.5932628e-02   2.4012512e-02
   1.0110000e+03   2.7251095e-06   8.5194193e-04   2.8191260e-01   9.0792799e-01   1.9415468e-01   2.3748270e-02
   1.0120000e+03   1.7600061e-06   4.2261630e-04   4.9410883e-01   9.1429922e-01   6.2110408e-01   2.3642957e-02
   1.0130000e+03   4.2418387e-06   1.1503250e-03   7.9586941e-01   9.6539285e-02   1.6174199e-02   2.3633919e-02
   1.0140000e+03   3.2597805e-06   4.2091157e-03   7.3306479e-01   8.3676120e-01   6.6518070e-02   2.3592826e-02
   1.0150000e+03   2.2388282e-06   9.2957158e-03   1.6563638e-01  -6.8357324e-01   1.2131613e-02   2.3690882e-02
   1.0160000e+03   2.1803444e-06   2.3698342e-03   4.1734088e-01  -6.8368571e-01   2.6770866e-02   2.3704437e-02
   1.0170000e+03   1.1191261e-06   2.2443954e-02   2.2049435e-01   9.3057413e-01   3.1046897e-03   2.3635967e-02
   1.0180000e+03   1.8669685e-06   2.2936871e-03   7.5698923e-01   8.1408360e-01   2.7524144e-02   2.3619420e-02
   1.0190000e+03   2.1414848e-06   6.6823163e-03   1.9567084e-01   8.8977361e-01   3.5873886e-02   2.3431138e-02
   1.0200000e+03   4.4696459e-06   6.1968538e-04   4.1396421e-01   9.3648601e-01   1.1894434e-01   2.3105213e-02
   1.0210000e+03   2.6596519e-06   5.4260090e-04   3.8185439e-01   9.3417249e-01   6.1696409e-01   2.3001210e-02
   1.0220000e+03   2.3414444e-06   2.0329762e-03   6.6107328e-01   9.4707883e-01   4.9383187e-02   2.2933987e-02
   1.0230000e+03   1.8805834e-06   1.5692515e-03   1.8153257e-01   9.6889567e-01   8.5188492e-02   2.2697449e-02
   1.0240000e+03   4.5762957e-06   3.8174149e-04   2.5585914e-01  -2.2465885e-01   1.2239648e-01   2.2717111e-02
   1.0250000e+03   2.1526839e-06   7.4728904e-03   4.0071224e-01  -5.2951514e-01   3.5109480e-02   2.2743546e-02
   1.0260000e+03   7.6476230e-06   7.9934803e-03   6.7829978e-01  -5.9317030e-01   1.1069389e-02   2.2818438e-02
   1.0270000e+03   2.2658532e-06   4.1030640e-03   4.4763195e-01  -5.3486342e-01   9.5077646e-02   2.2854772e-02
   1.0280000e+03   1.5180761e-06   6.8026986e-03   1.6933458e-01   6.0319581e-01   6.5093828e-03   2.2832357e-02
   1.0290000e+03   2.7510965e-06   6.1881435e-03   4.6497012e-01   6.9929282e-01   7.9006559e-03   2.2800844e-02
   1.0300000e+03   1.8866596e-06   3.8421351e-03   5.1188307e-01   6.0992620e-01   5.7757076e-02   2.2775766e-02
   1.0310000e+03   9.2615827e-07   7.6155176e-03   4.8021940e-01   6.8549796e-01   5.8118117e-03   2.2764427e-02
   1.0320000e+03   8.9748428e-07   1.6418600e-02   1.7285153e-01  -2.0716823e-01   1.4918960e-03   2.2771487e-02
   1.0330000e+03   2.7031600e-06   5.6960709e-03   3.7378285e-01   1.9643157e-01   5.3405301e-03   2.2765535e-02
   1.0340000e+03   5.9015379e-06   1.0369064e-02   4.7848316e-01   4.8450615e-01   1.4645835e-02   2.2725266e-02
   1.0350000e+03   3.0194934e-06   4.5571597e-03   3.1838133e-01   4.6477331e-01   6.7558813e-02   2.2680827e-02
   1.0360000e+03   2.3320764e-06   2.4584894e-03   1.0595884e-01   5.6707700e-01   2.8335849e-02   2.2635368e-02
   1.0370000e+03   1.4893511e-06   2.4562206e-03   3.4733987e-01   6.1618815e-01   6.3983077e-03   2.2590819e-02
   1.0380000e+03   3.5388028e-06   4.9807676e-03   6.8559562e-01  -4.6168511e-01   2.5204266e-02   2.2623767e-02
   1.0390000e+03   1.6107307e-06   2.4616387e-03   6.1410074e-01  -1.6290660e-01   6.9002599e-02   2.2627753e-02
   1.0400000e+03   1.3497914e-06   5.4046023e-03   2.9904641e-01   6.3749763e-01   2.7509713e-03   2.2607924e-02
   1.0410000e+03   1.2397094e-06   1.2513914e-02   3.3118967e-01   4.5565039e-01   5.7774306e-03   2.2593064e-02
   1.0420000e+03   1.7159856e-06   4.1652688e-03   3.7348098e-01   4.6895208e-01   1.6415324e-02   2.2571361e-02
   1.0430000e+03   8.1670548e-07   3.5216073e-03   7.4882452e-01   5.5838700e-01   3.0516353e-02   2.2565353e-02
   1.0440000e+03   9.1101492e-07   6.5923074e-03   1.2910370e-01  -3.6099991e-02   2.4572068e-03   2.2566371e-02
   1.0450000e+03   2.0906843e-06   7.3313203e-03   2.9986344e-01   7.9362084e-01   2.7996489e-03   2.2516265e-02
   1.0460000e+03   2.6972052e-06   4.5589117e-03   3.2696121e-01   8.0488834e-01   2.7542481e-02   2.2391665e-02
   1.0470000e+03   2.5655501e-06   8.0698832e-04   8.0507602e-01   8.3772765e-01   2.8520459e-01   2.2224748e-02
   1.0480000e+03   2.6418012e-06   7.0159261e-04   7.6894604e-01   8.8438979e-01   1.7026277e-01   2.2198607e-02
   1.0490000e+03   2.4993018e-06   4.9119528e-03   1.4935783e-01   8.8103145e-01   3.9095281e-02   2.2007693e-02
   1.0500000e+03   3.1601823e-06   8.6705660e-04   2.9172501e-01   5.6683318e-01   2.3973591e-01   2.1961070e-02
   1.0510000e+03   1.9150479e-06   3.8827776e-03   3.0263556e-01  -1.7858004e-01   2.8499846e-02   2.1968089e-02
   1.0520000e+03   3.5674802e-06   1.9647982e-02   7.3128112e-01   1.0942418e-02   2.3191159e-03   2.1967825e-02
   1.0530000e+03   2.5679117e-06   1.6289265e-02   2.2236818e-01   3.8680558e-01   7.2235062e-03   2.1937257e-02
   1.0540000e+03   3.2595342e-06   7.0190779e-03   3.2095701e-01   1.7884009e-01   3.4049524e-03   2.1930609e-02
   1.0550000e+03   2.5766545e-06   6.9397943e-03   3.5210250e-01   4.4463724e-01   1.5158181e-02   2.1912164e-02
   1.0560000e+03   2.0152561e-06   1.7655759e-02   6.4761147e-01   5.9084174e-01   4.4517246e-03   2.1904962e-02
   1.0570000e+03   1.6801405e-06   2.0081629e-02   1.8171035e-01   6.7566724e-01   3.6492479e-03   2.1851031e-02
   1.0580000e+03   9.5050137e-07   4.0022120e-03   2.2517259e-01   3.8423673e-01   2.0178920e-03   2.1834127e-02
   1.0590000e+03   3.5208649e-06   5.9572287e-03   3.3561895e-01   8.3809027e-01   7.4831905e-03   2.1697375e-02
   1.0600000e+03   3.2286757e-06   1.2154740e-03   9.0881343e-01   8.4598503e-01   9.3015857e-02   2.1684038e-02
   1.0610000e+03   2.4098595e-06   1.4575787e-02   2.3291541e-01   8.6354198e-01   1.3871155e-02   2.1554302e-02
   1.0620000e+03   1.1728038e-06   9.0228810e-04   1.3194055e-01   8.6506961e-01   3.0692205e-01   2.1375714e-02
   1.0630000e+03   2.0385044e-06   6.4368260e-04   2.5741453e-01   8.8062086e-01   1.1564158e-01   2.0833566e-02
   1.0640000e+03   1.3467913e-06   1.9817396e-04   9.1896798e-01   8.8030966e-01   2.1730880e+00   2.0794656e-02
   1.0650000e+03   1.4448546e-06   1.5909892e-03   3.3790554e-01   8.9746921e-01   9.1014818e-02   2.0741592e-02
   1.0660000e+03   1.0757307e-06   1.6583782e-03   1.7239324e-01   9.1564042e-01   6.7244022e-02   2.0661804e-02
   1.0670000e+03   1.4617635e-06   6.6133659e-04   8.4925885e-02   9.6023811e-01   9.7420916e-02   2.0420318e-02
   1.0680000e+03   6.4475249e-06   3.5962701e-04   9.0186841e-01   9.8770509e-01   2.5052048e-01   2.0104579e-02
   1.0690000e+03   2.8516508e-06   2.7665530e-04   4.1582816e-01   9.8916844e-01   8.9178826e+00   1.9412085e-02
   1.0700000e+03   1.1972251e-05   1.6598902e-04   3.5821020e-01   9.9451696e-01   1.8309006e+00   1.7204483e-02
   1.0710000e+03   6.1120606e-06   5.7865049e-05   2.1803723e-01   9.9323845e-01   7.5156729e+01   1.4699029e-02
   1.0720000e+03   4.4296883e-06   4.5403093e-05   6.7691664e-01   9.9149546e-01   2.7425818e+01   1.3918733e-02
   1.0730000e+03   4.9528882e-06   1.2156779e-04   9.2606143e-01   9.9100128e-01   6.4300892e+00   1.3832123e-02
   1.0740000e+03   7.4422019e-06   2.7914815e-03   1.9863726e-01  -9.8538757e-01   1.2634728e+00   1.4909605e-02
   1.0750000e+03   4.6647439e-06   8.8325029e-05   1.9175709e-01  -9.8248119e-01   2.9682834e+01   1.5759660e-02
   1.0760000e+03   4.9277446e-06   1.1937699e-04   1.2374422e-01   4.3426572e-02   8.7821434e-01   1.5755334e-02
   1.0770000e+03   7.2549454e-06   8.4468188e-03   9.1098732e-01   9.9058096e-01   1.0303176e-01   1.5654840e-02
   1.0780000e+03   3.9559080e-06   4.7032277e-03   1.8397856e-01   9.9571806e-01   1.9745895e-01   1.4116587e-02
   1.0790000e+03   4.3414907e-06   6.8269571e-05   5.3715256e-01   9.9456697e-01   9.9902456e+00   1.1927200e-02
   1.0800000e+03   4.3682770e-06   5.1684618e-05   5.6329832e-01   9.9524142e-01   3.5890140e+01   1.0264306e-02
   1.0810000e+03   3.4945141e-06   4.2856782e-05   9.1738557e-01   9.9486092e-01   6.7217428e+01   9.9292111e-03
   1.0820000e+03   4.1629544e-06   1.2561078e-04   3.7902809e-01   9.9622446e-01   2.8776005e+01   7.7078642e-03
   1.0830000e+03   9.3386622e-06   2.3101852e-05   3.5749319e-01   9.6432077e-01   2.5089292e+01   7.3443164e-03
   1.0840000e+03   5.4382710e-06   1.2120192e-03   1.6445107e-01   8.7972167e-01   1.2866071e+00   6.8305467e-03
   1.0850000e+03   5.7708558e-06   1.1495400e-03   8.4850348e-01  -9.0606042e-01   7.4615320e-01   6.9751804e-03
   1.0860000e+03   4.9529931e-06   2.3324289e-03   6.1180447e-01  -9.6139919e-01   1.4639819e+00   7.1287119e-03
   1.0870000e+03   5.6074080e-06   2.3392983e-03   2.8968815e-01  -9.0626509e-01   6.6129941e-01   7.2624891e-03
   1.0880000e+03   2.8799644e-06   1.9429580e-03   1.4281928e-01  -8.3695780e-01   6.6436499e-01   7.5166932e-03
   1.0890000e+03   4.5979071e-06   1.6868354e-03   3.7746083e-01   9.5224353e-01   1.1544245e-01   7.4650675e-03
   1.0900000e+03   3.8256797e-06   4.0630193e-03   6.7620288e-01   9.6735511e-01   3.8366851e-01   7.3785207e-03
   1.0910000e+03   3.8823849e-06   4.1181893e-03   2.6094749e-01   9.3108721e-01   8.8308498e-02   7.2270941e-03
   1.0920000e+03   1.6374296e-06   6.7898325e-04   2.8323918e-01   9.1328472e-01   1.7909504e+00   7.1348616e-03
   1.0930000e+03   2.7607605e-06   2.0187239e-03   3.5181632e-01  -8.4270200e-01   9.2853068e-02   7.1523167e-03
   1.0940000e+03   1.5014610e-06   1.1207377e-02   6.5468427e-01  -9.3270139e-01   1.0975600e-01   7.1980997e-03
   1.0950000e+03   9.7897283e-07   3.6694468e-03   1.8892056e-01  -8.8829926e-01   6.0084738e-02   7.2461655e-03
   1.0960000e+03   9.0311282e-07   2.2742570e-03   2.7685721e-01  -6.6351964e-02   1.9655782e-02   7.2467615e-03
   1.0970000e+03   7.0089143e-07   5.1692305e-02   4.6963468e-01   9.2816493e-01   8.7402469e-03   7.1880116e-03
   1.0980000e+03   7.5187385e-07   1.0647682e-03   8.8266899e-01   9.2546496e-01   1.3334411e-01   7.1810822e-03
   1.0990000e+03   1.0967575e-06   9.2690093e-03   2.9203604e-01   9.2633328e-01   1.7722898e-02   7.1516187e-03
   1.1000000e+03   1.4769586e-06   3.5523036e-03   2.8941681e-01   6.5497118e-01   1.7326204e-02   7.1414836e-03
   1.1010000e+03   6.4965518e-07   1.8258527e-02   1.5774577e-01   5.8290717e-01   3.3685943e-03   7.1274876e-03
   1.1020000e+03   1.1777545e-06   1.1840182e-02   7.4073055e-01   5.6075488e-01   2.5105867e-03   7.1249800e-03
   1.1030000e+03   9.9077535e-07   6.2032681e-02   5.5647475e-01  -2.4096492e-01   1.8372362e-03   7.1281456e-03
   1.1040000e+03   5.3243534e-07   2.2905118e-02   2.4391151e-01   1.4447598e-01   8.2935735e-04   7.1272939e-03
   1.1050000e+03   4.3252799e-07   6.5792424e-02   6.3433767e-01   5.2271527e-01   8.0915466e-04   7.1242810e-03
   1.1060000e+03   1.7275992e-07   1.8513000e-02   6.3291946e-01   4.3925647e-01   2.4670464e-03   7.1233163e-03
   1.1070000e+03   2.1368096e-07   2.5321257e-02   3.2629526e-01   5.6963335e-01   4.8215900e-04   7.1213604e-03
   1.1080000e+03   1.3586022e-06   1.9924255e-03   2.9157005e-01   6.2500840e-01   2.6442485e-01   7.0847302e-03
   1.1090000e+03   1.3137948e-06   9.0142908e-04   2.7034163e-01   4.4049998e-01   4.9994206e-02   7.0822941e-03
   1.1100000e+03   8.8652002e-07   1.2707009e-02   5.6464689e-01   6.2962123e-01   1.9384888e-02   7.0715016e-03
   1.1110000e+03   6.2959575e-07   3.7775584e-03   2.2257673e-01   6.0308727e-01   7.2516294e-02   7.0522190e-03
   1.1120000e+03   5.8565312e-07   1.9500149e-03   3.0967601e-01   6.8315644e-01   3.1206289e-02   7.0147479e-03
   1.1130000e+03   1.3325447e-06   5.5031556e-04   3.0496596e-01   5.9427284e-01   1.2993536e-01   6.9810446e-03
   1.1140000e+03   1.6397046e-06   2.2698891e-03   6.9395156e-01   1.6044095e-01   5.8992574e-02   6.9789914e-03
   1.1150000e+03   3.5239075e-07   1.0730144e-02   3.1567076e-01   7.2089686e-01   5.7472624e-02   6.9070529e-03
   1.1160000e+03   6.2693683e-07   4.3070103e-04   4.4784408e-01  -6.2727128e-01   2.4199722e-01   6.9234652e-03
   1.1170000e+03   5.7626463e-07   8.1723386e-04   2.5914393e-01  -6.1389196e-01   2.1565234e-01   6.9522058e-03
   1.1180000e+03   6.4928985e-07   1.1933680e-03   6.5122044e-01   7.7676559e-02   5.2092736e-02   6.9513359e-03
   1.1190000e+03   3.5379174e-07   4.2045347e-03   6.1369663e-01  -5.8204075e-01   3.9719834e-02   6.9563615e-03
   1.1200000e+03   6.2330879e-07   4.0994385e-03   3.4062690e-01   6.4853508e-01   2.8948770e-02   6.9482055e-03
   1.1210000e+03   3.5405684e-07   2.9465436e-03   2.2415166e-01   4.5024846e-01   2.3954604e-02   6.9435280e-03
   1.1220000e+03   4.3511526e-07   8.8241374e-03   2.1168430e-01   6.6450642e-01   2.8813905e-03   6.9302493e-03
   1.1230000e+03   3.4821579e-07   2.0468268e-03   7.2163349e-01   7.0558585e-01   5.3223798e-02   6.9261840e-03
   1.1240000e+03   5.2092313e-07   6.6599250e-03   3.5755508e-01   4.4264111e-01   3.4982560e-03   6.9235049e-03
   1.1250000e+03   3.3015125e-07   1.1677287e-02   2.6403707e-01   3.8836506e-01   5.7938017e-03   6.9196164e-03
   1.1260000e+03   3.2980912e-07   4.1756747e-03   1.6733824e-01  -4.1631202e-01   1.1378439e-02   6.9237194e-03
   1.1270000e+03   3.9609463e-07   8.6348719e-03   6.5742224e-01  -3.2558851e-01   3.4350719e-03   6.9246879e-03
   1.1280000e+03   5.3926781e-07   1.2487142e-02   2.4941836e-01  -3.1499526e-02   3.4841920e-03   6.9250784e-03
   1.1290000e+03   4.5632429e-07   8.3055344e-03   4.1061701e-01   3.4782655e-02   6.0103000e-03   6.9248994e-03
   1.1300000e+03   4.2785014e-07   1.6314833e-02   1.8833138e-01   4.7858243e-01   2.0057248e-03   6.9182629e-03
   1.1310000e+03   3.5489015e-07   5.7908401e-03   6.1930797e-01   5.3130366e-01   4.7444303e-03   6.9160839e-03
   1.1320000e+03   4.3036405e-07   1.6013800e-02   3.0749968e-01   3.1810741e-01   2.9788575e-03   6.9144472e-03
   1.1330000e+03   5.3563455e-07   2.4795026e-02   4.7231389e-01   6.9341396e-02   8.2185748e-04   6.9140555e-03
   1.1340000e+03   4.8755415e-07   1.8964232e-02   4.5472972e-01  -1.0071913e-01   3.5610396e-03   6.9146782e-03
   1.1350000e+03   1.9807415e-07   1.5865389e-02   4.4768647e-01   1.0215719e-01   7.2315247e-04   6.9145506e-03
   1.1360000e+03   1.2618173e-07   9.6169608e-02   8.4118513e-01   1.3773151e-01   7.6248084e-04   6.9138264e-03
   1.1370000e+03   2.2628841e-07   7.0286058e-03   4.2096810e-01   5.1547204e-01   9.8211450e-04   6.9129515e-03
   1.1380000e+03   1.7260093e-07   3.7896704e-02   5.2758128e-01   6.1347427e-01   3.9606700e-04   6.9112722e-03
   1.1390000e+03   7.5864194e-07   2.5613966e-03   7.8618183e-01   5.7565220e-01   7.2753498e-02   6.9067525e-03
   1.1400000e+03   7.3244390e-07   5.8097624e-03   2.4106271e-01   6.0951883e-01   1.7848517e-02   6.8973710e-03
   1.1410000e+03   6.1581367e-07   2.9447621e-03   1.1983596e-01   6.2194953e-01   1.2016030e-01   6.8334193e-03
   1.1420000e+03   5.0688201e-07   5.3864019e-04   3.0371837e-01   6.0325712e-01   1.0249229e-01   6.8301199e-03
   1.1430000e+03   5.4089098e-07   9.0096987e-03   7.0210984e-01  -5.0985218e-01   4.9932334e-03   6.8475710e-03
   1.1440000e+03   3.0473113e-07   1.2986303e-03   6.7900423e-01  -5.6262079e-01   2.4468533e-01   6.8549441e-03
   1.1450000e+03   2.7270308e-07   2.1229500e-03   2.6551333e-01  -3.6008634e-01   1.6013901e-02   6.8574176e-03
   1.1460000e+03   3.5064601e-07   4.1746369e-03   2.8227037e-01   7.6482816e-01   4.0415916e-03   6.8521198e-03
   1.1470000e+03   4.1849355e-07   7.4636937e-03   3.5007033e-01   3.6187347e-01   4.3451873e-03   6.8494297e-03
   1.1480000e+03   2.9881883e-07   9.6030592e-03   6.3697200e-01   6.6403983e-01   3.5344945e-03   6.8474206e-03
   1.1490000e+03   3.4370313e-07   1.6476536e-02   2.9432962e-01   8.9264954e-01   2.0450371e-03   6.8349236e-03
   1.1500000e+03   7.8402159e-07   1.8813350e-03   3.3661902e-01   8.8208062e-01   5.6993691e-02   6.8241881e-03
   1.1510000e+03   8.3207138e-07   5.7104252e-03   2.4288773e-01   8.7901819e-01   6.9994707e-02   6.7717643e-03
   1.1520000e+03   5.4645514e-07   5.9532905e-04   6.5996946e-01   8.7620934e-01   5.9105089e-01   6.7580693e-03
   1.1530000e+03   5.6890504e-07   1.7312827e-03   1.4294397e-01   9.0495442e-01   7.1548701e-02   6.7034219e-03
   1.1540000e+03   7.5787246e-07   6.6785156e-04   3.3181470e-01  -6.2560051e-03   3.8654255e-02   6.7034485e-03
   1.1550000e+03   8.1000136e-07   2.8593386e-02   3.1762845e-01  -7.0398161e-01   4.6038983e-03   6.7252105e-03
   1.1560000e+03   8.4005500e-07   3.0989448e-03   8.4148418e-01   7.6524508e-01   1.4624952e-02   6.7228587e-03
   1.1570000e+03   2.7519460e-07   7.7828361e-02   6.7411126e-01   7.6823938e-01   2.1603783e-03   6.7117073e-03
   1.1580000e+03   7.6723567e-07   3.7530014e-03   3.1554692e-01   8.2148241e-01   6.7752664e-03   6.6930420e-03
   1.1590000e+03   7.7340374e-07   3.4605892e-03   4.0669729e-01   5.7264785e-01   3.1720426e-02   6.6854523e-03
   1.1600000e+03   3.8159185e-07   4.9935448e-03   6.3288948e-01   9.1745553e-02   3.6888082e-02   6.6847496e-03
   1.1610000e+03   5.9282726e-07   9.6752153e-03   1.9772339e-01   1.6509782e-01   2.4599750e-03   6.6820544e-03
   1.1620000e+03   5.2738756e-07   6.9369705e-03   2.1190006e-01   3.5267848e-02   7.5040363e-03   6.6816240e-03
   1.1630000e+03   3.8831798e-07   6.4472234e-03   4.2359422e-01   4.2978970e-02   9.3599550e-03   6.6812926e-03
   1.1640000e+03   3.5254994e-07   8.6048881e-03   6.4860200e-01   3.8276455e-02   5.3227204e-03   6.6812079e-03
   1.1650000e+03   2.8841305e-07   2.0044689e-02   2.7463085e-01   4.8418826e-02   2.9089910e-03   6.6809744e-03
   1.1660000e+03   2.0636787e-07   2.3652506e-02   2.1758021e-01   1.1235191e-01   1.1788257e-03   6.6800941e-03
   1.1670000e+03   2.8313470e-07   5.9878911e-03   4.0353502e-01   3.8535417e-01   1.7201294e-03   6.6795408e-03
   1.1680000e+03   3.8818246e-07   5.0014464e-02   6.6832874e-01   2.2358485e-01   4.1107958e-04   6.6789274e-03
   1.1690000e+03   1.7110230e-07   2.5721050e-02   2.6007129e-01   7.1529585e-02   2.0563475e-03   6.6786826e-03
   1.1700000e+03   3.3752096e-07   8.4225115e-03   2.4717602e-01   6.6088792e-01   9.0842506e-04   6.6746745e-03
   1.1710000e+03   4.4923114e-07   8.8532474e-03   3.0629759e-01   6.9515521e-01   5.5040867e-03   6.6619183e-03
   1.1720000e+03   6.6214838e-07   2.9867913e-03   7.4978371e-01   7.8313327e-01   1.9842548e-02   6.6360697e-03
   1.1730000e+03   4.6202420e-07   1.2397537e-03   8.1023348e-01   7.8171764e-01   1.3347133e-01   6.6306618e-03
   1.1740000e+03   5.9745141e-07   7.6501345e-03   2.0801542e-01   8.1529940e-01   6.0814770e-03   6.6142339e-03
   1.1750000e+03   4.1369929e-07   4.1294519e-03   2.8958232e-01  -3.0510155e-01   9.5494704e-03   6.6154394e-03
   1.1760000e+03   2.0019314e-07   3.1881339e-02   2.8945688e-01  -7.3332475e-01   2.8885834e-03   6.6294655e-03
   1.1770000e+03   2.5842148e-07   1.8459380e-03   8.9162284e-01   5.3104615e-01   6.9806069e-03   6.6290815e-03
   1.1780000e+03   1.5428749e-07   1.1867528e-01   1.0214478e+00   8.6241147e-01   5.0804708e-04   6.6261772e-03
   1.1790000e+03   4.7811724e-07   2.6896048e-03   3.5677267e-01   9.1828459e-01   1.6593051e-02   6.6135589e-03
   1.1800000e+03   7.8246656e-07   1.8411514e-03   1.1316333e-01   9.4488538e-01   5.7955181e-02   6.5230931e-03
   1.1810000e+03   7.2443837e-07   2.0144271e-04   7.0600275e-01   9.3738967e-01   3.1569912e+00   6.4854051e-03
   1.1820000e+03   5.0536391e-07   6.1904951e-04   3.1985225e-01   9.5068022e-01   3.4326578e-01   6.4523451e-03
   1.1830000e+03   1.0324795e-06   8.2776079e-04   3.1592405e-01   9.6669909e-01   2.6517076e-01   6.2458354e-03
   1.1840000e+03   1.6428670e-06   2.1465239e-04   3.3650860e-01   9.2654714e-01   4.7412235e-01   6.2029883e-03
   1.1850000e+03   2.0196062e-06   2.0807194e-03   7.3218203e-01   5.8465454e-01   1.0096465e-01   6.1915662e-03
   1.1860000e+03   1.1118531e-06   1.0220370e-02   3.6050962e-01  -5.3388870e-01   3.8986231e-02   6.2077278e-03
   1.1870000e+03   1.0333355e-06   5.3862553e-03   1.2569948e-01  -9.0097981e-01   5.3055387e-02   6.2820145e-03
   1.1880000e+03   1.4842306e-06   2.2156824e-03   2.9388404e-01  -2.9021398e-01   3.9426775e-02   6.2865245e-03
   1.1890000e+03   1.3356804e-06   1.3706515e-02   6.1357937e-01   4.2823433e-01   1.8076241e-02   6.2804547e-03
   1.1900000e+03   1.0493640e-06   1.0430707e-02   4.0155214e-01   6.9977807e-01   3.0882105e-02   6.2635131e-03
   1.1910000e+03   4.7674594e-07   6.0775299e-03   1.5468680e-01   6.6396311e-01   1.5562616e-02   6.2554296e-03
   1.1920000e+03   7.2445216e-07   1.8014234e-02   2.5001173e-01  -4.0351504e-01   5.7927798e-03   6.2627625e-03
   1.1930000e+03   1.0080512e-06   4.3259683e-03   6.7089115e-01  -3.8781357e-01   2.6155775e-02   6.2667400e-03
   1.1940000e+03   4.3714985e-07   8.3544510e-03   5.5782468e-01  -4.6138895e-01   1.4076145e-02   6.2692857e-03
   1.1950000e+03   2.4375267e-07   3.0940901e-02   2.6945369e-01   4.3715277e-01   1.7981226e-03   6.2643659e-03
   1.1960000e+03   5.6342328e-07   5.5328733e-03   2.7763787e-01   3.6553139e-01   3.4037224e-03   6.2604768e-03
   1.1970000e+03   8.0109271e-07   1.5384710e-02   6.0665624e-01  -2.3595557e-02   3.7163074e-03   6.2606167e-03
   1.1980000e+03   1.2519021e-06   1.3723275e-02   4.6932565e-01  -1.7646682e-02   1.2799384e-02   6.2610023e-03
   1.1990000e+03   6.6087628e-07   7.7633354e-03   2.7259832e-01   3.5625488e-02   1.2712875e-02   6.2606557e-03
   1.2000000e+03   2.0443383e-07   1.2802002e-02   1.1047383e-01   2.8459564e-01   1.2805092e-03   6.2583789e-03
   1.2010000e+03   6.1353323e-07   2.1822401e-02   6.4849212e-01   3.6474868e-01   6.0351059e-04   6.2570022e-03
   1.2020000e+03   5.4893043e-07   1.6420344e-02   3.6588664e-01   3.5765210e-01   1.0412128e-02   6.2511956e-03
   1.2030000e+03   3.0043019e-07   3.7845810e-03   3.0078765e-01   3.8561846e-01   1.7212106e-02   6.2486055e-03
   1.2040000e+03   3.3126463e-07   1.0501133e-02   1.5976540e-01   4.6945755e-01   7.5766861e-04   6.2463843e-03
   1.2050000e+03   5.5374334e-07   2.8072306e-02   5.2320560e-01  -2.4306839e-01   1.7988208e-03   6.2491249e-03
   1.2060000e+03   2.0262981e-07   5.0936008e-03   6.2631086e-01  -2.3123122e-01   1.1080238e-02   6.2496256e-03
   1.2070000e+03   3.4617215e-07   2.1116963e-02   3.9684687e-01   4.3870771e-01   1.4806880e-03   6.2475972e-03
   1.2080000e+03   1.5195202e-07   8.8110511e-03   3.1681610e-01   4.5889735e-01   6.5863169e-03   6.2428831e-03
   1.2090000e+03   1.6274030e-07   3.0202839e-03   3.5430642e-01   7.3770398e-01   5.6026732e-03   6.2412706e-03
   1.2100000e+03   3.0338039e-07   1.1803573e-02   5.4779436e-01   7.0932759e-01   1.6941647e-03   6.2393958e-03
   1.2110000e+03   5.5322663e-07   1.1250180e-02   2.5549003e-01   8.6001727e-01   5.6749084e-03   6.2089706e-03
   1.2120000e+03   7.1494423e-07   1.2243239e-03   3.5913290e-01   8.8111478e-01   1.2627284e-01   6.1873935e-03
   1.2130000e+03   7.7273079e-07   2.2417157e-03   4.2035530e-01   8.3540671e-01   3.5868444e-02   6.1758105e-03
   1.2140000e+03   9.6318923e-07   4.3690743e-03   5.1657584e-01   7.9939728e-01   2.1919747e-02   6.1622918e-03
   1.2150000e+03   8.6060765e-07   2.9458627e-03   1.5072105e-01   8.5965221e-01   1.0846720e-01   6.0906168e-03
   1.2160000e+03   1.0080218e-06   1.0363713e-03   3.9703686e-01   3.3185404e-01   3.5277627e-02   6.0895035e-03
   1.2170000e+03   2.2860854e-07   1.1515239e-01   1.0009882e+00  -8.4134663e-01   6.8658086e-03   6.1247213e-03
   1.2180000e+03   4.4763323e-07   1.0516394e-03   7.5517543e-01  -5.6278210e-01   2.4497390e-02   6.1260410e-03
   1.2190000e+03   3.5909803e-07   3.3671274e-02   3.2038869e-01   9.0737549e-01   2.8657783e-03   6.1101157e-03
   1.2200000e+03   8.1592853e-07   1.4972975e-03   4.2880031e-01   9.1579729e-01   9.3754937e-02   6.0773441e-03
   1.2210000e+03   4.6643914e-07   8.0654570e-04   2.7198850e-01   9.1963906e-01   3.0996814e-01   6.0232510e-03
   1.2220000e+03   1.0023211e-06   4.6039718e-04   6.4095751e-01   9.3981018e-01   2.3524758e-01   5.9816555e-03
   1.2230000e+03   7.0140692e-07   4.3463545e-04   3.1584004e-01   9.4327566e-01   2.5389413e+00   5.8698689e-03
   1.2240000e+03   1.2343182e-06   1.5999917e-04   3.5587189e-01   9.3432524e-01   1.6595106e+00   5.7279170e-03
   1.2250000e+03   8.3055987e-07   5.7067167e-04   4.3047567e-01   9.4695915e-01   6.5580935e-01   5.7001344e-03
   1.2260000e+03   1.4354479e-06   1.7665685e-03   5.8851267e-01  -8.9039567e-01   8.3091912e-02   5.7529128e-03
   1.2270000e+03   1.1761163e-06   5.3029296e-04   3.9200886e-01  -8.8418363e-01   2.0679383e+00   5.8352528e-03
   1.2280000e+03   7.6782816e-07   5.0434807e-04   1.6411077e-01  -6.9030538e-01   2.0317764e-01   5.8480560e-03
   1.2290000e+03   1.4080540e-06   1.0657290e-02   4.3207860e-01   7.6888253e-01   6.6553877e-03   5.8405778e-03
   1.2300000e+03   3.2464872e-07   2.4702748e-02   4.8418046e-01   8.9035334e-01   9.5510328e-03   5.7909665e-03
   1.2310000e+03   8.9088978e-07   1.5106129e-03   7.5817695e-01   4.8129916e-01   7.4274052e-03   5.7857987e-03
   1.2320000e+03   6.0982340e-07   6.9375779e-03   5.6392273e-01   8.5325400e-01   3.2176744e-02   5.7758739e-03
   1.2330000e+03   5.3113629e-07   6.4640216e-03   3.1339709e-01   9.3911785e-01   1.3225888e-02   5.7400188e-03
   1.2340000e+03   1.6794042e-06   1.5676514e-03   4.7807146e-01   9.3851563e-01   5.4959239e-02   5.6660665e-03
   1.2350000e+03   1.3252693e-06   6.5103771e-04   4.9446543e-01   9.3980375e-01   2.3865868e+00   5.5668980e-03
   1.2360000e+03   7.9630181e-07   2.9266789e-04   5.5839140e-01   9.3914974e-01   5.0709152e+00   5.5151502e-03
   1.2370000e+03   1.0513170e-06   4.9141617e-04   1.3697095e-01   9.4105176e-01   6.3213058e-01   5.3106127e-03
   1.2380000e+03   1.6952485e-06   1.7625572e-04   2.9121634e-01  -7.7983787e-01   1.2437112e+00   5.3509503e-03
   1.2390000e+03   1.1064227e-06   3.6703244e-03   5.0065203e-01  -4.2379900e-01   4.2292544e-02   5.3569598e-03
   1.2400000e+03   1.5230960e-06   1.6458460e-02   6.1755205e-01   8.3718177e-01   7.1855267e-03   5.3489061e-03
   1.2410000e+03   4.1643210e-07   3.9069847e-02   3.3659080e-01   7.5592899e-01   8.8660232e-03   5.3131480e-03
   1.2420000e+03   5.2679091e-07   3.1166238e-03   3.2256948e-01   4.9023466e-01   7.5963422e-03   5.3082087e-03
   1.2430000e+03   6.8978621e-07   1.3813881e-02   5.1706718e-01   3.1472759e-01   5.7600373e-03   5.2986653e-03
   1.2440000e+03   5.4151997e-07   3.5669184e-03   8.3752454e-01   5.8396886e-01   4.4542500e-02   5.2900647e-03
   1.2450000e+03   5.6979325e-07   7.3871093e-03   8.8477090e-01   5.8264678e-01   7.8150220e-03   5.2885596e-03
   1.2460000e+03   3.9447206e-07   2.5971049e-02   2.2637521e-01   6.5038178e-01   2.8568621e-03   5.2787457e-03
   1.2470000e+03   2.7153876e-07   9.2237328e-03   1.6044964e-01   6.1190885e-01   2.0667991e-03   5.2754095e-03
   1.2480000e+03   2.7087015e-07   1.5790601e-02   2.7695401e-01   4.8908412e-01   1.7724697e-03   5.2708426e-03
   1.2490000e+03   3.8775314e-07   8.1061276e-03   8.9913015e-01   7.4866386e-01   9.0078395e-03   5.2664008e-03
   1.2500000e+03   4.8300242e-07   7.5378667e-03   8.3666969e-01   7.6012324e-01   1.7078344e-02   5.2621292e-03
   1.2510000e+03   4.2678138e-07   6.2293169e-03   1.4605580e-01   7.7729970e-01   3.2156985e-02   5.1966367e-03
   1.2520000e+03   3.7475787e-07   5.4913502e-04   1.5645728e-01   8.0321158e-01   8.7239204e-02   5.1852644e-03
   1.2530000e+03   7.9278219e-07   3.2047093e-03   3.5281649e-01  -1.6908573e-01   6.1384713e-03   5.1879790e-03
   1.2540000e+03   6.7205315e-07   5.5676310e-03   8.7781561e-01   5.3929356e-02   2.0275389e-02   5.1876286e-03
   1.2550000e+03   2.7215700e-07   1.3142790e-02   6.2852326e-01   2.9262193e-01   8.0191194e-03   5.1868684e-03
   1.2560000e+03   1.5009912e-07   5.3769152e-02   4.5932981e-01   3.6037932e-01   6.2145815e-04   5.1857076e-03
   1.2570000e+03   5.2322683e-07   8.8537600e-03   1.9035327e-01   5.4608937e-01   3.0226795e-03   5.1771645e-03
   1.2580000e+03   1.1361902e-06   3.5815252e-03   5.1876391e-01   4.5837476e-01   3.0948787e-02   5.1680146e-03
   1.2590000e+03   6.2579856e-07   2.8222027e-03   5.7960648e-01   6.2288360e-01   1.0294684e-01   5.1628407e-03
   1.2600000e+03   3.8216783e-07   5.8597207e-03   2.1124018e-01   5.0427718e-01   1.4712273e-02   5.1580593e-03
   1.2610000e+03   3.2205440e-07   5.2702108e-03   1.8029652e-01  -3.5636995e-02   5.2119316e-03   5.1583032e-03
   1.2620000e+03   5.9376723e-07   1.3732141e-02   5.0175468e-01  -1.6675555e-01   2.6578361e-03   5.1588758e-03
   1.2630000e+03   2.6150508e-07   3.6738273e-02   6.1700460e-01   1.7901796e-01   1.1709482e-03   5.1586057e-03
   1.2640000e+03   1.1143470e-07   6.5561754e-02   5.8013122e-01   3.3212034e-01   4.0174554e-04   5.1579178e-03
   1.2650000e+03   1.1334120e-07   2.3815957e-02   2.6089187e-01   5.8746236e-01   4.0801150e-04   5.1566817e-03
   1.2660000e+03   3.1553695e-07   5.7447218e-03   3.9035056e-01   6.3517117e-01   7.5278702e-03   5.1505230e-03
   1.2670000e+03   3.5416713e-07   3.6065907e-03   8.5473823e-01   7.3825108e-01   1.0161927e-02   5.1493157e-03
   1.2680000e+03   3.0248095e-07   1.7610520e-02   3.5425168e-01   7.3514732e-01   4.7831890e-03   5.1447907e-03
   1.2690000e+03   1.9504471e-07   9.0814913e-03   1.1572337e-01   8.1776967e-01   2.3439617e-03   5.1398610e-03
   1.2700000e+03   5.2364778e-07   6.5171202e-03   1.6446004e-01   8.9837397e-01   4.6637522e-03   5.1183369e-03
   1.2710000e+03   5.9272509e-07   1.6399195e-03   8.6329000e-01   9.1913124e-01   2.8783060e-02   5.1162212e-03
   1.2720000e+03   2.0705832e-07   1.5427710e-02   2.4890899e-01   9.3269496e-01   1.1145709e-02   5.1029273e-03
   1.2730000e+03   4.2257059e-07   1.8714107e-03   1.5201403e-01   9.1155129e-01   1.5006413e-02   5.0854826e-03
   1.2740000e+03   5.6689736e-07   2.4487646e-03   1.5463003e-01   9.0982491e-01   4.6407035e-02   5.0318620e-03
   1.2750000e+03   9.0578820e-07   7.8777426e-04   8.3721361e-01   9.8831419e-01   5.1099665e-01   4.9921592e-03
   1.2760000e+03   7.5728007e-07   4.3553833e-04   4.4324403e-01   9.8985178e-01   2.7839701e+00   4.8847072e-03
   1.2770000e+03   1.6240220e-06   2.2567029e-04   3.3956324e-01   9.9623386e-01   9.7612706e-01   3.6986172e-03
   1.2780000e+03   2.4879981e-06   2.2004992e-05   3.7050095e-01   9.9261136e-01   8.1186789e+01   3.4077285e-03
   1.2790000e+03   2.3540874e-06   1.6001679e-04   6.8861747e-01   9.9174159e-01   1.6929430e+01   3.2960132e-03
   1.2800000e+03   1.5367170e-06   2.2747416e-04   4.5592099e-01   9.9113695e-01   2.2271799e+01   3.1539662e-03
   1.2810000e+03   1.6422116e-06   2.7542707e-04   1.1857543e-01  -8.9055564e-01   1.3422977e+00   3.2130168e-03
   1.2820000e+03   1.0917720e-06   2.1552401e-03   2.8164823e-01  -9.8536112e-01   1.6213453e+00   3.3735419e-03
   1.2830000e+03   2.5260164e-06   2.8007171e-04   6.0312666e-01  -9.7809726e-01   3.9293437e+00   3.5763872e-03
   1.2840000e+03   8.2058968e-07   2.3693541e-04   6.8857665e-01  -9.6746611e-01   7.4580730e+00   3.6268119e-03
   1.2850000e+03   1.4107067e-06   1.6923099e-03   1.7050450e-01   9.9368622e-01   2.3623653e-01   3.4140525e-03
   1.2860000e+03   1.8285814e-06   1.3163318e-04   3.1214041e-01   9.9362562e-01   1.5206561e+01   3.2126296e-03
   1.2870000e+03   1.6816844e-06   1.6405706e-04   4.0775078e-01   9.8895218e-01   2.1412501e+01   3.0798221e-03
   1.2880000e+03   6.6191391e-07   3.9940889e-04   7.1062704e-01   9.7998589e-01   2.8990984e+00   3.0627342e-03
   1.2890000e+03   1.1088812e-06   3.9085435e-03   1.1356622e-01  -9.6126231e-01   1.0371652e-01   3.1391482e-03
   1.2900000e+03   8.6031321e-07   5.9693991e-04   2.8798451e-01  -9.7405249e-01   2.2915946e+00   3.1939157e-03
   1.2910000e+03   3.4705756e-07   8.7011702e-04   3.7010626e-01  -9.7214262e-01   9.8339072e-01   3.2177753e-03
   1.2920000e+03   3.0249087e-07   1.8019870e-03   7.0788885e-01  -4.9719717e-01   2.8665888e-02   3.2184921e-03
   1.2930000e+03   2.3169849e-07   8.3889395e-02   7.3081592e-01   9.8422800e-01   8.0001057e-03   3.1931532e-03
   1.2940000e+03   4.7182872e-07   2.8426447e-04   3.3689419e-01   9.9165673e-01   9.6265228e-01   3.1693403e-03
   1.2950000e+03   1.1820023e-06   6.5510755e-04   4.0371205e-01   9.9061490e-01   8.6913037e-01   3.1267096e-03
   1.2960000e+03   7.0616612e-07   8.1638746e-04   5.5900518e-01   9.9465397e-01   1.7995642e+00   3.0829892e-03
   1.2970000e+03   1.0172800e-06   3.7478857e-04   1.1873988e-01   9.9708714e-01   2.3179940e+00   2.8603670e-03
   1.2980000e+03   2.0932728e-06   7.4461819e-05   2.8999384e-01   9.9847241e-01   1.7872083e+01   2.0632981e-03
   1.2990000e+03   1.5967422e-06   1.9093191e-05   4.9381754e-01   9.9746458e-01   3.5163622e+02   1.3575055e-03
   1.3000000e+03   1.1908020e-06   2.4961215e-05   8.9175081e-01   9.9466713e-01   2.2141792e+02   1.2845363e-03
   1.3010000e+03   1.2803125e-06   3.8031532e-04   2.0677659e-01   9.9391019e-01   1.1359219e+01   1.0582335e-03
   1.3020000e+03   1.9809202e-06   1.4986564e-04   2.2652442e-01  -9.7576655e-01   2.9271759e+01   1.2954544e-03
   1.3030000e+03   7.3315610e-07   2.2128903e-04   2.6395410e-01  -9.8609483e-01   3.0858061e+01   1.4496685e-03
   1.3040000e+03   6.6455560e-07   3.4618344e-04   8.3073921e-01  -9.8049883e-01   2.6738297e+00   1.4570923e-03
   1.3050000e+03   1.1478363e-06   4.2706844e-03   1.9333944e-01   9.0630297e-01   1.7527367e-01   1.4282234e-03
   1.3060000e+03   1.1070663e-06   4.8192099e-03   1.4025175e-01   9.8701220e-01   5.9684464e-01   1.3231646e-03
   1.3070000e+03   6.8191238e-07   2.4783922e-04   2.9855504e-01   9.8651126e-01   1.1971963e+01   1.2621615e-03
   1.3080000e+03   8.3311843e-07   7.0413519e-04   8.2353749e-01   9.7153304e-01   3.8697030e-01   1.2584547e-03
   1.3090000e+03   5.4650463e-07   7.9572903e-03   2.0543265e-01  -8.8094037e-01   1.4926010e-01   1.2791871e-03
   1.3100000e+03   6.6396079e-07   3.9316845e-03   1.2522804e-01  -9.3639977e-01   1.2520835e-01   1.3167566e-03
   1.3110000e+03   2.7403150e-07   8.1916157e-04   3.2737956e-01  -9.1549271e-01   7.8632881e-01   1.3241661e-03
   1.3120000e+03   4.1093138e-07   7.1970012e-03   7.7767066e-01   1.1394426e-01   1.2664878e-02   1.3240471e-03
   1.3130000e+03   1.3440003e-07   1.0901243e-01   9.4006300e-01   9.4155546e-01   1.3149416e-02   1.3076674e-03
   1.3140000e+03   1.9720961e-07   9.7163882e-04   3.4673166e-01  -7.6829650e-01   8.8357815e-02   1.3299887e-03
   1.3150000e+03   2.9561513e-07   1.0434658e-03   4.0280752e-01   6.1744193e-01   5.1287029e-02   1.3195277e-03
   1.3160000e+03   2.0902475e-07   2.4636534e-03   8.4511934e-01   9.0320766e-01   1.3687061e-01   1.3144324e-03
   1.3170000e+03   1.9353897e-07   3.9456668e-03   7.5279678e-01   9.2095099e-01   4.2727333e-02   1.3128162e-03
   1.3180000e+03   2.7603028e-07   1.6450424e-02   1.9017483e-01   6.5349122e-01   4.9681044e-03   1.3085633e-03
   1.3190000e+03   1.0431293e-07   8.9482406e-03   1.0949051e-01   1.1674057e-01   7.8686002e-03   1.3079723e-03
   1.3200000e+03   4.2638567e-07   8.7518379e-03   4.8231750e-01   8.6143113e-01   5.2663062e-03   1.3020433e-03
   1.3210000e+03   2.6918196e-07   5.1096760e-03   6.9158953e-01   8.1811925e-01   5.6877766e-02   1.2982593e-03
   1.3220000e+03   1.6866915e-07   6.4562817e-03   3.7480791e-01   7.2483179e-01   2.0387580e-02   1.2970607e-03
   1.3230000e+03   9.0547969e-08   1.6064486e-02   1.5552993e-01   6.7902119e-02   1.6958839e-03   1.2969132e-03
   1.3240000e+03   3.9430031e-08   2.8424798e-02   4.1150737e-01   5.5170692e-01   1.2330655e-03   1.2960316e-03
   1.3250000e+03   1.7876519e-07   1.2138714e-02   8.0109030e-01   8.0351626e-01   5.1251628e-03   1.2946977e-03
   1.3260000e+03   2.1030947e-07   7.0236021e-03   4.1477240e-01   8.0676498e-01   3.0448303e-02   1.2788488e-03
   1.3270000e+03   1.2847460e-07   4.4022783e-04   3.5828102e-01   7.8729661e-01   5.7004407e-01   1.2766081e-03
   1.3280000e+03   6.9128190e-08   3.1122423e-03   1.1772708e-01   8.0652994e-01   5.3549437e-02   1.2697262e-03
   1.3290000e+03   1.6763854e-07   1.1846123e-03   7.5684494e-01  -5.5251109e-01   2.8568839e-02   1.2703528e-03
   1.3300000e+03   1.0281147e-07   1.1000257e-02   3.6734733e-01  -6.6143262e-01   2.6930173e-02   1.2731854e-03
   1.3310000e+03   7.5595729e-08   2.8928327e-03   3.2988170e-01  -2.8447958e-01   1.0491156e-02   1.2734231e-03
   1.3320000e+03   8.9520672e-08   1.5727526e-02   1.5815580e-01   7.6121589e-01   2.2413819e-03   1.2712518e-03
   1.3330000e+03   9.0724624e-08   8.0432672e-03   6.0101421e-01   8.3915717e-01   6.4659315e-03   1.2695279e-03
   1.3340000e+03   8.3795105e-08   5.0509256e-03   7.2698188e-01   8.1529518e-01   1.6358218e-02   1.2689988e-03
   1.3350000e+03   1.5553670e-07   1.9866079e-02   3.8511121e-01   7.7349641e-01   2.3429883e-03   1.2678493e-03
   1.3360000e+03   7.9884924e-08   1.8196495e-02   1.6295130e-01   7.4230181e-01   2.5534185e-03   1.2654480e-03
   1.3370000e+03   9.8449472e-08   4.8552648e-03   2.7553604e-01   7.1430654e-01   1.4501493e-02   1.2638105e-03
   1.3380000e+03   1.0411097e-07   6.0891285e-03   7.1302880e-01   7.1532026e-01   1.1178262e-02   1.2631791e-03
   1.3390000e+03   5.9612909e-08   2.2581007e-02   3.0063660e-01   7.8489166e-01   3.2257499e-03   1.2599834e-03
   1.3400000e+03   1.8381645e-07   7.0137648e-04   5.1768993e-01   7.7695793e-01   1.6646197e-01   1.2574389e-03
   1.3410000e+03   1.7284844e-07   4.6056048e-03   3.0032754e-01   7.9018875e-01   2.0957988e-02   1.2548375e-03
   1.3420000e+03   9.7984424e-08   3.1467578e-03   6.7561699e-01   7.9828816e-01   2.0174456e-01   1.2516821e-03
   1.3430000e+03   1.0469834e-07   1.6446384e-03   1.8999284e-01   8.0318841e-01   1.1331942e-01   1.2445730e-03
   1.3440000e+03   1.2283786e-07   8.8198192e-04   3.6939633e-01  -5.3697511e-01   5.1886228e-02   1.2451151e-03
   1.3450000e+03   8.3716418e-08   1.3863607e-02   2.0739786e-01   8.3066329e-01   6.8607795e-03   1.2415695e-03
   1.3460000e+03   1.2690954e-07   3.1358435e-03   7.4936450e-01  -6.5513955e-01   2.3297942e-02   1.2421618e-03
   1.3470000e+03   8.8924577e-08   1.1119347e-02   1.9510269e-01  -5.8830794e-01   7.3421992e-03   1.2435046e-03
   1.3480000e+03   1.0330213e-07   6.3340368e-03   3.0361282e-01   6.7470927e-01   3.3518490e-03   1.2406962e-03
   1.3490000e+03   9.2094687e-08   5.2413227e-03   3.9778408e-01   3.7935145e-01   8.6884117e-03   1.2404408e-03
   1.3500000e+03   6.9536088e-08   3.7611706e-02   6.9969872e-01  -5.5400345e-02   5.5729623e-04   1.2404792e-03
   1.3510000e+03   1.0804108e-07   3.1600606e-02   6.9044800e-01   5.6032501e-01   1.4904481e-03   1.2402203e-03
   1.3520000e+03   3.1712486e-08   7.7261777e-02   6.6852123e-01   5.3846980e-01   2.7551767e-04   1.2400364e-03
   1.3530000e+03   8.7536185e-08   3.5012378e-02   4.4833505e-01   7.2798565e-01   8.0796049e-04   1.2393072e-03
   1.3540000e+03   1.8877336e-07   5.8576939e-03   3.5124556e-01   7.1232499e-01   1.9616388e-02   1.2371444e-03
   1.3550000e+03   1.7905555e-07   5.2722733e-03   1.6134353e-01   6.5898029e-01   1.1625295e-02   1.2347779e-03
   1.3560000e+03   1.2822629e-07   2.4741318e-03   3.7289320e-01   7.2851454e-01   1.5026589e-01   1.2305602e-03
   1.3570000e+03   6.0979773e-08   2.2441561e-03   6.8988056e-01   7.6917810e-01   2.8948498e-02   1.2297042e-03
   1.3580000e+03   1.4171812e-07   5.7212455e-03   2.5995527e-01  -6.1475650e-01   1.9022494e-02   1.2315039e-03
   1.3590000e+03   8.0471161e-08   4.1779399e-03   1.2570414e-01   6.2698833e-01   6.8456117e-03   1.2288654e-03
   1.3600000e+03   1.5274575e-07   5.9781738e-03   3.2232367e-01  -5.7080839e-01   5.1086809e-03   1.2297619e-03
   1.3610000e+03   1.0317971e-07   1.0804769e-02   7.5195649e-01   5.0067364e-01   5.1490202e-03   1.2295638e-03
   1.3620000e+03   3.2697904e-08   6.7278085e-02   5.6417243e-01   3.0044583e-01   6.8597509e-04   1.2293107e-03
   1.3630000e+03   4.3374729e-08   2.4266938e-02   2.4476820e-01   8.1752621e-01   1.3850079e-03   1.2279191e-03
   1.3640000e+03   5.4299847e-08   1.9411494e-03   2.7431031e-01   8.8207277e-01   3.8268379e-02   1.2227411e-03
   1.3650000e+03   8.0817132e-08   8.9174009e-04   8.8248394e-01   9.1386748e-01   1.4694360e-01   1.2214585e-03
   1.3660000e+03   1.3959580e-07   2.8132717e-03   3.0690210e-01   9.3916740e-01   5.0302555e-02   1.2070438e-03
   1.3670000e+03   1.4906138e-07   3.0551398e-04   2.8458901e-01   9.4075169e-01   1.5546378e+00   1.1932625e-03
   1.3680000e+03   1.4711191e-07   4.4068923e-04   1.4284602e-01   9.5778120e-01   2.9464325e-01   1.1722331e-03
   1.3690000e+03   2.6034842e-07   2.8649601e-04   8.9832521e-01   9.6560415e-01   7.4155425e-01   1.1591232e-03
   1.3700000e+03   1.3977138e-07   5.4530979e-04   7.4179921e-01   9.6789619e-01   1.0581306e+00   1.1544866e-03
   1.3710000e+03   1.9116843e-07   1.6553936e-03   3.4653349e-01   4.4110765e-01   2.5489907e-02   1.1540813e-03
   1.3720000e+03   8.2018143e-08   7.3488842e-02   6.4233793e-01  -9.4938877e-01   5.1476011e-03   1.1597228e-03
   1.3730000e+03   4.5935946e-07   9.0737093e-04   6.2785022e-01   9.7779892e-01   2.0529799e-01   1.1451769e-03
   1.3740000e+03   3.4577919e-07   8.5731695e-04   6.0759628e-01   9.7775858e-01   1.1685083e+00   1.1349573e-03
   1.3750000e+03   3.4422519e-07   9.2001382e-04   1.2926881e-01   9.6388986e-01   7.7736771e-01   1.0819057e-03
   1.3760000e+03   2.5497816e-07   2.5517761e-04   2.0807256e-01   9.5755558e-01   2.5821580e+00   1.0610253e-03
   1.3770000e+03   3.4202642e-07   8.3403875e-04   5.0148061e-01  -9.5642774e-01   9.9279899e-01   1.0688990e-03
   1.3780000e+03   2.5292134e-07   2.1688734e-03   5.9970125e-01  -9.4232296e-01   2.6049293e-01   1.0729997e-03
   1.3790000e+03   2.2253514e-07   4.0945573e-03   1.1231071e-01  -9.4901812e-01   1.7248299e-01   1.0949788e-03
   1.3800000e+03   1.1428538e-07   4.8080654e-04   2.2540121e-01  -7.6703339e-01   3.9803310e-01   1.0975927e-03
   1.3810000e+03   1.3483207e-07   1.4470856e-02   4.7004424e-01   9.6097522e-01   2.7230007e-02   1.0940031e-03
   1.3820000e+03   9.0009980e-08   1.4511350e-03   6.3820294e-01   9.6469609e-01   3.0330928e-01   1.0915024e-03
   1.3830000e+03   1.8019837e-07   1.8639936e-03   1.1185486e-01   9.7501668e-01   1.0356705e-01   1.0639661e-03
   1.3840000e+03   2.1941392e-07   2.2254292e-04   2.5392135e-01   9.6693412e-01   1.1471276e+00   1.0547490e-03
   1.3850000e+03   3.5416078e-07   1.3973790e-03   4.5588008e-01   9.6920957e-01   2.6560936e-01   1.0377876e-03
   1.3860000e+03   3.3659762e-07   4.8070191e-04   6.7727379e-01   9.7418156e-01   4.4566560e+00   1.0201956e-03
   1.3870000e+03   1.2536580e-07   4.2454353e-04   1.6247550e-01   9.7273112e-01   3.4116324e+00   9.9376541e-04
   1.3880000e+03   1.1997725e-07   3.8004711e-04   2.4897007e-01   7.4967834e-01   1.9207155e-01   9.9264798e-04
   1.3890000e+03   2.8235958e-07   2.0337079e-02   3.6926136e-01  -7.7974443e-01   5.4916793e-03   9.9690445e-04
   1.3900000e+03   2.1675727e-07   3.8694733e-03   7.3201546e-01  -7.9873229e-01   8.8534330e-02   9.9910883e-04
   1.3910000e+03   8.8816645e-08   1.1401678e-02   1.8808974e-01  -6.4347101e-01   6.8947442e-03   1.0002179e-03
   1.3920000e+03   9.0056681e-08   1.8784414e-02   2.3598904e-01   8.1909140e-01   4.1146159e-03   9.9684967e-04
   1.3930000e+03   8.6466361e-08   3.5120531e-03   6.0045223e-01   7.9685143e-01   1.9284166e-02   9.9589255e-04
   1.3940000e+03   9.8735872e-08   1.8861929e-02   6.9711110e-01  -5.9434368e-01   2.1305481e-03   9.9620791e-04
   1.3950000e+03   8.7264756e-08   2.5470004e-02   3.1963048e-01  -4.2509624e-01   2.6592744e-03   9.9677171e-04
   1.3960000e+03   6.8263896e-08   1.8201608e-02   1.8673925e-01  -3.2821944e-01   1.8125300e-03   9.9736616e-04
   1.3970000e+03   1.6658258e-07   1.3419241e-02   3.2647332e-01  -1.4471437e-01   1.6872708e-03   9.9761108e-04
   1.3980000e+03   1.1333177e-07   1.7268914e-02   7.2592471e-01  -1.3487483e-01   4.5494872e-03   9.9768775e-04
   1.3990000e+03   1.5042962e-07   3.7059758e-02   3.8025724e-01  -7.5813441e-02   1.4276430e-03   9.9779675e-04
   1.4000000e+03   6.1258971e-08   3.1986755e-02   2.8188567e-01   1.8740575e-01   8.2168566e-04   9.9764342e-04
   1.4010000e+03   3.2778148e-08   5.7947551e-02   4.9662061e-01  -3.1015288e-02   9.8329923e-04   9.9767433e-04
   1.4020000e+03   1.0745396e-07   8.6729554e-03   8.1148526e-01   5.7319036e-02   3.5946507e-03   9.9762334e-04
   1.4030000e+03   1.5663090e-07   7.2820499e-03   2.5385268e-01   9.5634574e-02   3.1125130e-02   9.9691090e-04
   1.4040000e+03   8.0124958e-08   1.5657662e-03   2.6642130e-01   1.4285177e-01   6.6749604e-02   9.9661597e-04
   1.4050000e+03   1.4145008e-07   5.0462898e-03   2.0980536e-01   1.5014473e-01   4.4249238e-03   9.9596338e-04
   1.4060000e+03   1.3287704e-07   3.6978644e-03   6.8350346e-01   5.2152083e-02   4.7342629e-02   9.9581404e-04
   1.4070000e+03   6.8649314e-08   3.4638957e-03   4.5778493e-01  -5.1795720e-02   5.0386166e-02   9.9589648e-04
   1.4080000e+03   6.0396806e-08   9.9186762e-03   2.9244586e-01   2.3004360e-02   2.3871322e-03   9.9588299e-04
   1.4090000e+03   5.6573555e-08   4.1022689e-02   3.5430200e-01  -2.6043197e-02   5.0259739e-03   9.9602591e-04
   1.4100000e+03   2.9519519e-08   1.7872345e-03   6.3991704e-01   9.1763835e-02   3.4168349e-02   9.9597725e-04
   1.4110000e+03   4.5013962e-08   1.0325729e-02   4.2873453e-01   3.9431009e-01   1.8509776e-03   9.9579561e-04
   1.4120000e+03   4.6741554e-08   1.6228297e-02   2.7744125e-01   1.8672132e-01   7.2557673e-03   9.9545992e-04
   1.4130000e+03   3.9222416e-08   2.5267314e-03   2.1028486e-01   2.2972779e-01   2.0854535e-02   9.9516265e-04
   1.4140000e+03   5.4361862e-08   6.4080932e-03   5.9841593e-01   4.9464426e-01   1.7033612e-03   9.9505785e-04
   1.4150000e+03   4.2708404e-08   6.8202932e-02   6.3114812e-01  -9.0483229e-02   1.1784297e-03   9.9516464e-04
   1.4160000e+03   1.9471356e-08   4.3609243e-03   2.3880107e-01  -5.3709747e-02   9.2265784e-03   9.9522695e-04
   1.4170000e+03   1.0696220e-07   4.3516954e-03   2.2175475e-01   6.8814898e-01   3.5895647e-03   9.9277196e-04
   1.4180000e+03   1.2653084e-07   2.1907773e-03   5.3457468e-01   7.1357864e-01   6.6787164e-02   9.8981913e-04
   1.4190000e+03   6.1007625e-08   1.9434082e-03   6.4741749e-01   6.9821541e-01   9.5189265e-02   9.8879179e-04
   1.4200000e+03   4.7082392e-08   4.5469551e-03   2.7215413e-01   6.8679684e-01   1.1392696e-02   9.8830837e-04
   1.4210000e+03   5.7571836e-08   1.5228894e-02   1.7254565e-01  -6.3528989e-01   5.2725832e-03   9.8996565e-04
   1.4220000e+03   4.6689327e-08   1.5405032e-03   4.4123620e-01  -6.1814102e-01   6.7726784e-02   9.9061356e-04
   1.4230000e+03   3.1212048e-08   7.0024082e-03   6.1001205e-01  -4.5687790e-01   3.8329726e-03   9.9072201e-04
   1.4240000e+03   5.7090034e-08   1.8567253e-02   2.7576698e-01   7.6222353e-01   1.7895995e-03   9.9004646e-04
   1.4250000e+03   4.2462049e-08   1.1419915e-02   1.2055665e-01   8.0860873e-01   2.6372650e-03   9.8793637e-04
   1.4260000e+03   9.2810444e-08   9.8241028e-04   3.5727346e-01   8.6396836e-01   1.7327063e-01   9.8562644e-04
   1.4270000e+03   1.7332223e-07   2.1851289e-03   6.4501128e-01   8.0797623e-01   2.1823455e-02   9.8345529e-04
   1.4280000e+03   1.5854595e-07   3.8371963e-03   3.9587878e-01   8.3237599e-01   7.5978130e-02   9.7569452e-04
   1.4290000e+03   1.7749402e-07   7.8247965e-04   3.2699878e-01   8.4900414e-01   6.6831655e-01   9.6705931e-04
   1.4300000e+03   1.6564421e-07   1.0595881e-03   3.7311414e-01   6.0187647e-01   4.2966816e-02   9.6666868e-04
   1.4310000e+03   7.7269883e-08   5.5937964e-02   5.0808548e-01  -8.1991831e-01   7.2503897e-03   9.7242354e-04
   1.4320000e+03   6.2583505e-08   9.3563713e-04   6.1687055e-01  -7.7964531e-01   1.8327206e-01   9.7350945e-04
   1.4330000e+03   7.8517943e-08   4.6377431e-03   2.6010224e-01   8.5503809e-01   2.7351890e-02   9.7066507e-04
   1.4340000e+03   8.0276573e-08   1.5807044e-03   3.1599774e-01   8.6089010e-01   1.1603966e-01   9.6763651e-04
   1.4350000e+03   2.0639477e-07   1.0491959e-03   2.7267086e-01   8.7487660e-01   1.9108213e-01   9.4748227e-04
   1.4360000e+03   1.2112335e-07   2.0718880e-04   6.2324643e-01   8.7291355e-01   2.8369150e+00   9.4290308e-04
   1.4370000e+03   1.8934250e-07   1.3839379e-03   2.8334368e-01  -4.6360594e-01   4.5260042e-02   9.4414258e-04
   1.4380000e+03   2.1640531e-07   8.6159367e-03   2.9522581e-01   6.1889794e-01   9.9555696e-03   9.4124116e-04
   1.4390000e+03   1.9507149e-07   6.7479326e-03   2.9720578e-01   5.9081965e-02   1.5136554e-02   9.4113762e-04
   1.4400000e+03   1.5463544e-07   4.8593286e-02   7.1829045e-01   2.3682039e-01   2.8331041e-03   9.4082279e-04
   1.4410000e+03   1.6651282e-07   2.2217368e-02   3.9909050e-01  -1.3681798e-01   1.1532664e-02   9.4119775e-04
   1.4420000e+03   1.1874097e-07   1.2357436e-02   2.3518347e-01  -1.2759063e-01   2.6929693e-03   9.4136029e-04
   1.4430000e+03   7.2747909e-08   4.2312182e-02   3.8323640e-01   1.9817656e-01   2.4984422e-03   9.4089702e-04
   1.4440000e+03   9.6996937e-08   9.8764983e-03   6.0075610e-01   2.4293365e-01   3.5260628e-03   9.4069587e-04
   1.4450000e+03   1.5385713e-07   3.0565918e-02   5.8880088e-01   6.6811352e-02   1.1018053e-03   9.4062719e-04
   1.4460000e+03   5.6124314e-08   2.7887477e-02   3.5087805e-01  -8.2000840e-03   3.6465487e-03   9.4063461e-04
   1.4470000e+03   3.0523591e-08   2.4845573e-02   2.4095810e-01   3.2898902e-01   9.6377123e-04   9.4033675e-04
   1.4480000e+03   5.0968627e-08   1.1435371e-02   3.2259759e-01   3.3642434e-01   3.5557999e-03   9.3977563e-04
   1.4490000e+03   1.1523322e-07   6.8873026e-03   6.5650070e-01   4.0871961e-01   7.0038562e-03   9.3943965e-04
   1.4500000e+03   8.3908684e-08   1.0714324e-02   3.4844536e-01   4.3321809e-01   1.1665175e-02   9.3825602e-04
   1.4510000e+03   6.4797162e-08   4.7808315e-03   3.2173776e-01   4.9909417e-01   6.9691571e-03   9.3784835e-04
   1.4520000e+03   3.0317678e-08   1.7765305e-02   2.6225746e-01  -2.2628071e-01   1.4525281e-03   9.3815754e-04
   1.4530000e+03   3.3352630e-08   6.0631805e-03   6.7268243e-01  -2.5307165e-01   5.8458714e-03   9.3833127e-04
   1.4540000e+03   3.9612620e-08   9.7328330e-03   6.7562684e-01   6.8587338e-01   1.1447283e-03   9.3814711e-04
   1.4550000e+03   7.4499578e-08   2.2293064e-02   2.8467904e-01   7.5904035e-01   2.1836989e-03   9.3659306e-04
   1.4560000e+03   5.6030768e-08   1.9551297e-03   1.6055126e-01   6.9917528e-01   7.4513762e-02   9.3506953e-04
   1.4570000e+03   1.4197445e-07   1.7526711e-03   2.4972036e-01   7.6338056e-01   1.3461439e-01   9.2907782e-04
   1.4580000e+03   8.4277304e-08   8.6422214e-04   7.3467804e-01   7.7629081e-01   2.4961438e-01   9.2767204e-04
   1.4590000e+03   2.1561873e-07   1.9329763e-03   3.0706273e-01   7.8167367e-01   4.6131366e-02   9.1933336e-04
   1.4600000e+03   7.2378270e-08   8.7040663e-04   2.3365609e-01   7.9520906e-01   7.7353131e-01   9.1052236e-04
   1.4610000e+03   1.1173175e-07   5.4434610e-04   2.6081191e-01  -7.1486994e-01   2.3528818e-01   9.1291833e-04
   1.4620000e+03   7.6914223e-08   3.6603315e-03   7.8561185e-01  -1.3702854e-01   8.3346179e-03   9.1295095e-04
   1.4630000e+03   3.9432549e-08   1.1357134e-01   9.8411816e-01  -7.3707579e-01   2.3424469e-03   9.1452835e-04
   1.4640000e+03   8.5846282e-08   3.3024579e-03   3.5069983e-01   8.1244482e-01   1.0726169e-02   9.1353244e-04
   1.4650000e+03   6.9440592e-08   8.0776044e-03   1.9583373e-01   7.8888191e-01   8.5774836e-03   9.1044486e-04
   1.4660000e+03   1.2976195e-07   3.5578015e-03   8.8671871e-01   8.9450238e-01   1.5798846e-02   9.0883690e-04
   1.4670000e+03   7.1381810e-08   3.3794499e-03   1.5824342e-01   8.9219393e-01   9.1505087e-02   8.9957444e-04
   1.4680000e+03   1.1642386e-07   7.4468233e-04   3.3650293e-01   9.2940885e-01   1.0380439e-01   8.9415278e-04
   1.4690000e+03   9.9699986e-08   9.3188951e-04   1.9466492e-01   9.4463592e-01   1.8116661e-01   8.8459514e-04
   1.4700000e+03   2.7978639e-07   5.6683306e-04   8.5514035e-01   4.6658652e-01   1.0647971e-01   8.8390940e-04
   1.4710000e+03   8.1779776e-08   1.8454999e-02   3.0412959e-01   5.5386951e-01   1.2947457e-02   8.8232794e-04
   1.4720000e+03   1.1798218e-07   9.7372431e-03   2.5463592e-01  -9.0033741e-01   1.8774046e-02   8.8605827e-04
   1.4730000e+03   1.3413679e-07   1.9296023e-03   2.7053698e-01  -8.7800162e-01   1.0940519e-01   8.9138254e-04
   1.4740000e+03   1.8339806e-07   2.3701430e-03   5.9314594e-01  -3.8559965e-01   2.8800794e-02   8.9169220e-04
   1.4750000e+03   5.1198208e-08   3.1723677e-02   4.6087005e-01   4.9009833e-01   3.2521719e-03   8.9133711e-04
   1.4760000e+03   2.9443608e-08   4.0256003e-02   3.6827826e-01   8.9389867e-01   4.2964445e-03   8.8791552e-04
   1.4770000e+03   1.2503437e-07   1.7501087e-03   3.6688194e-01   6.8902253e-01   7.2421656e-03   8.8680860e-04
   1.4780000e+03   2.6230913e-07   8.7197237e-03   5.2647369e-01   9.0416836e-01   1.6484041e-02   8.7361362e-04
   1.4790000e+03   1.9784403e-07   5.2994450e-04   7.3706872e-01   9.1022654e-01   2.2898556e+00   8.6650692e-04
   1.4800000e+03   1.4457536e-07   1.3920361e-03   1.4029846e-01   9.2422222e-01   1.8677435e-01   8.5716704e-04
   1.4810000e+03   1.4911626e-07   1.1850022e-03   2.4179829e-01   9.2335104e-01   1.4377416e-01   8.5006016e-04
   1.4820000e+03   2.7851952e-07   6.2077412e-04   3.6802348e-01   5.0602393e-01   7.5641323e-02   8.4602142e-04
   1.4830000e+03   2.0014698e-07   3.1918819e-03   8.7839961e-01   8.8005842e-01   1.5451917e-01   8.4422437e-04
   1.4840000e+03   1.1349708e-07   1.1948101e-02   2.0490864e-01   9.2573729e-01   2.8834811e-02   8.3859371e-04
   1.4850000e+03   1.6815198e-07   2.0556261e-03   2.7982510e-01   9.0238883e-01   5.9598928e-02   8.2733604e-04
   1.4860000e+03   1.2546566e-07   1.2013808e-03   2.6035663e-01   9.3009955e-01   3.3807768e-01   8.1921257e-04
   1.4870000e+03   2.3395774e-07   1.1891850e-03   8.7786568e-01   9.3529129e-01   9.9382791e-02   8.0020815e-04
   1.4880000e+03   9.8603928e-08   3.6041635e-04   8.4253535e-01   9.3638182e-01   2.9737352e+00   7.9585783e-04
   1.4890000e+03   1.5945694e-07   1.8522722e-03   2.0522281e-01  -8.3711897e-01   4.4198886e-02   7.9954226e-04
   1.4900000e+03   1.0666015e-07   2.1276800e-03   2.9476926e-01  -8.3515020e-01   1.1982681e-01   8.0204436e-04
   1.4910000e+03   1.3950081e-07   4.9456637e-03   1.5943877e-01  -8.7119977e-01   1.8246856e-02   8.0842725e-04
   1.4920000e+03   3.0858677e-08   9.9204311e-04   9.0473712e-01  -8.1247321e-01   1.7710337e-01   8.0888171e-04
   1.4930000e+03   2.0294549e-08   3.2849993e-02   2.7621668e-01   8.9249406e-01   6.8953532e-03   8.0390774e-04
   1.4940000e+03   6.4678092e-08   5.0626759e-04   3.7497222e-01   9.4882217e-01   3.4691829e-02   8.0308086e-04
   1.4950000e+03   4.2475194e-08   7.8296814e-03   1.3117140e-01   9.7841858e-01   1.0812117e-02   7.9458727e-04
   1.4960000e+03   2.2187991e-07   1.9605621e-04   9.2095427e-01   9.8907824e-01   2.1506083e+00   7.8798561e-04
   1.4970000e+03   1.4991127e-07   6.1010772e-04   2.2114778e-01   9.8983217e-01   2.7450109e+00   7.5454724e-04
   1.4980000e+03   2.6658833e-07   1.2873366e-04   2.9548978e-01   9.8757790e-01   1.0219313e+01   7.2481595e-04
   1.4990000e+03   1.4939596e-07   1.6600479e-04   1.6690723e-01   9.8794915e-01   9.5062226e+00   6.9823764e-04
   1.5000000e+03   4.7453255e-07   1.0900268e-04   7.9114986e-01   9.5804810e-01   1.3668733e+00   6.9109748e-04
   1.5010000e+03   2.0415392e-07   2.2205039e-03   3.2214945e-01   9.7165781e-01   9.4241642e-01   6.7133840e-04
   1.5020000e+03   2.4693265e-07   6.6722584e-04   2.8841083e-01  -9.6981009e-01   1.2803067e+00   6.8437077e-04
   1.5030000e+03   1.5114809e-07   1.0202596e-03   1.8216800e-01  -8.8013275e-01   1.9855754e-01   6.9185743e-04
   1.5040000e+03   2.4858627e-07   1.2898070e-03   6.4256895e-01  -9.4448101e-01   6.1213859e-01   6.9498328e-04
   1.5050000e+03   2.2968834e-07   2.8054362e-03   3.9860911e-01  -9.0125334e-01   3.0388295e-01   7.0093720e-04
   1.5060000e+03   1.7638822e-07   3.8655576e-03   2.8243704e-01   8.8027600e-01   7.8774579e-02   6.9790129e-04
   1.5070000e+03   1.2895060e-07   5.8117970e-03   1.3844622e-01   9.7870833e-01   1.8426899e-02   6.8532003e-04
   1.5080000e+03   3.7143189e-07   7.7444978e-04   7.1532090e-01   2.9652893e-01   1.2675317e-01   6.8451999e-04
   1.5090000e+03   2.0611682e-07   1.4110659e-02   3.6351085e-01   8.5609212e-01   4.3105476e-02   6.7821562e-04
   1.5100000e+03   1.5617596e-07   2.3283001e-03   3.3865780e-01   9.6793262e-01   2.4353247e-01   6.6822871e-04
   1.5110000e+03   1.6989919e-07   8.1028910e-04   2.5957019e-01   9.4123393e-01   3.6846469e-01   6.5376504e-04
   1.5120000e+03   3.3269146e-07   8.3592889e-04   5.2242686e-01  -8.2011437e-01   3.8009454e-01   6.5695305e-04
   1.5130000e+03   1.9159938e-07   2.0340045e-03   5.0865758e-01  -6.8884324e-01   3.6747721e-01   6.5955711e-04
   1.5140000e+03   2.4419816e-07   5.1294360e-03   3.1368879e-01  -3.2135229e-01   2.2627340e-02   6.6015896e-04
   1.5150000e+03   1.3568662e-07   3.1430114e-02   2.6755734e-01  -3.4704217e-01   3.6222920e-03   6.6099264e-04
   1.5160000e+03   4.4132954e-08   4.6625803e-02   5.3736296e-01   3.5953065e-01   1.6085019e-03   6.6061113e-04
   1.5170000e+03   4.4367243e-08   4.1506184e-02   8.2949243e-01   3.3229029e-01   7.6359213e-04   6.6056924e-04
   1.5180000e+03   1.3116997e-08   2.0538326e-01   1.8645726e+00  -1.8773359e-01   1.0920491e-04   6.6058278e-04
   1.5190000e+03   1.2683067e-08   1.4644354e-01   1.3008475e+00   4.7506024e-01   6.7880603e-05   6.6056148e-04
   1.5200000e+03   6.0131920e-08   1.3249109e-02   4.4700184e-01   5.5555571e-01   1.5552517e-03   6.5999129e-04
   1.5210000e+03   1.0887627e-07   3.5274047e-03   4.1691913e-01   5.6934469e-01   3.1090014e-02   6.5926198e-04
   1.5220000e+03   5.7138658e-08   4.5460972e-03   4.5453497e-01   4.7270598e-01   1.7903516e-02   6.5891359e-04
   1.5230000e+03   3.4652097e-08   8.4807522e-03   2.0150508e-01   6.0272464e-01   2.2616525e-02   6.5779252e-04
   1.5240000e+03   2.4209083e-08   2.9142587e-03   3.6386167e-01   6.1574259e-01   2.1924324e-02   6.5723790e-04
   1.5250000e+03   4.9591685e-08   3.1556665e-03   3.7420225e-01  -3.7593629e-01   1.6995403e-02   6.5750067e-04
   1.5260000e+03   5.8344985e-08   5.8734178e-03   4.5071712e-01   1.1384641e-01   6.5469195e-03   6.5743963e-04
   1.5270000e+03   5.6730865e-08   1.3671692e-02   2.0927356e-01   7.7282494e-01   6.2869900e-03   6.5425056e-04
   1.5280000e+03   4.6843740e-08   1.1434983e-03   3.9315348e-01   7.9511177e-01   7.1746382e-02   6.5308483e-04
   1.5290000e+03   6.8314382e-08   2.6927564e-03   3.5739824e-01   7.0914037e-01   3.1202719e-02   6.5128095e-04
   1.5300000e+03   3.0442193e-08   2.1935785e-03   5.2161135e-01   7.4467182e-01   7.0661834e-02   6.5074565e-04
   1.5310000e+03   5.0008822e-08   6.1300701e-03   3.4006881e-01  -6.2580808e-01   7.1740567e-03   6.5111100e-04
   1.5320000e+03   4.4043344e-08   1.0533308e-02   3.7099308e-01  -6.0582285e-01   9.6884136e-03   6.5158902e-04
   1.5330000e+03   2.9012064e-08   1.0159542e-02   2.0553808e-01  -6.5569224e-01   7.6743252e-03   6.5240940e-04
   1.5340000e+03   2.5610628e-08   3.2547536e-03   5.2393289e-01  -5.3842501e-01   1.2577787e-02   6.5254750e-04
   1.5350000e+03   1.3390815e-08   2.5667709e-02   3.2473944e-01   7.6630670e-01   1.2031319e-03   6.5194607e-04
   1.5360000e+03   3.7069213e-08   1.6329725e-03   5.6316381e-01   8.7505451e-01   8.7732481e-03   6.5163328e-04
   1.5370000e+03   6.8806706e-08   1.2092696e-02   2.9448483e-01   9.0408142e-01   5.3508575e-03   6.4848264e-04
   1.5380000e+03   1.4563452e-07   1.1601806e-03   5.7949565e-01   9.2876907e-01   8.9033012e-02   6.4178525e-04
   1.5390000e+03   7.6726451e-08   7.4289213e-04   4.7045733e-01   9.3020397e-01   8.5119586e-01   6.3781720e-04
   1.5400000e+03   4.7584862e-08   1.0301224e-03   4.5464827e-01   9.3783364e-01   2.1319467e-01   6.3582504e-04
   1.5410000e+03   9.4979388e-08   1.2024357e-03   2.1156068e-01  -8.1837034e-01   5.0021775e-02   6.3745283e-04
   1.5420000e+03   9.4551563e-08   2.4341251e-03   2.9842656e-01  -8.4491981e-01   1.6786150e-01   6.4028063e-04
   1.5430000e+03   1.0270019e-07   2.2102073e-03   4.5846714e-01  -8.4297690e-01   1.2209312e-01   6.4234131e-04
   1.5440000e+03   5.0397980e-08   3.4890311e-03   4.7863235e-01  -7.7189658e-01   4.4410298e-02   6.4302967e-04
   1.5450000e+03   4.9770699e-08   9.4915404e-03   1.7162234e-01   8.8989936e-01   5.6294717e-03   6.3981044e-04
   1.5460000e+03   4.7583036e-08   1.6112918e-03   4.6417468e-01   8.6048803e-01   4.4973012e-02   6.3903686e-04
   1.5470000e+03   5.6083464e-08   9.5874128e-03   5.1820736e-01  -2.4111885e-01   3.0557342e-03   6.3909576e-04
   1.5480000e+03   3.7604924e-08   7.0956571e-02   6.9851361e-01  -8.3401726e-01   1.3770764e-03   6.3982995e-04
   1.5490000e+03   5.2314013e-08   6.6495150e-03   4.1569137e-01  -2.1837230e-01   4.5360183e-03   6.3990927e-04
   1.5500000e+03   2.5072399e-08   5.4148188e-02   5.0395891e-01   8.2905940e-01   6.0944859e-04   6.3958598e-04
   1.5510000e+03   3.7872195e-08   1.9019738e-02   5.3708867e-01   5.5249845e-01   1.1704387e-03   6.3948260e-04
   1.5520000e+03   6.0583234e-08   5.2907343e-02   5.7073861e-01   4.0265582e-01   8.3638485e-04   6.3926742e-04
   1.5530000e+03   3.8111037e-08   1.9206050e-02   1.7267962e-01   7.8152212e-01   3.9016478e-03   6.3732005e-04
   1.5540000e+03   5.1520009e-08   2.0462009e-03   4.1596185e-01   7.3551079e-01   1.3317562e-02   6.3692999e-04
   1.5550000e+03   5.8503356e-08   1.3345991e-02   4.5608527e-01   8.5473276e-01   6.7067768e-03   6.3510535e-04
   1.5560000e+03   3.0000126e-08   3.2378626e-03   7.3772055e-01   8.5132661e-01   4.2875000e-02   6.3474318e-04
   1.5570000e+03   5.7624985e-08   5.9709180e-03   1.7457154e-01   7.2450184e-01   2.1738364e-03   6.3424351e-04
   1.5580000e+03   7.8625460e-08   1.7850684e-02   3.3779563e-01   9.5958911e-01   2.9707989e-03   6.3243567e-04
   1.5590000e+03   7.0826106e-08   3.5696906e-03   1.8774350e-01   7.1406115e-01   1.7769829e-02   6.3143333e-04
   1.5600000e+03   1.2921381e-07   9.0638824e-03   7.8644763e-01   9.4947589e-01   5.4305685e-03   6.3061944e-04
   1.5610000e+03   1.0399121e-07   1.1094783e-02   1.2199389e-01   9.8210703e-01   2.9127330e-02   6.1258961e-04
   1.5620000e+03   1.7413547e-07   2.3024515e-04   4.2050053e-01   9.8507270e-01   3.9326318e+00   5.9405838e-04
   1.5630000e+03   3.9898579e-07   2.0492101e-04   2.7087564e-01   9.8559909e-01   5.8771540e+00   4.8687389e-04
   1.5640000e+03   8.8633317e-08   3.1572438e-05   6.3752453e-01   9.7918209e-01   2.4773773e+02   4.5807841e-04
   1.5650000e+03   1.3977239e-07   8.4831216e-05   2.6544047e-01  -7.6552262e-01   1.1576040e+00   4.5966603e-04
   1.5660000e+03   1.2282062e-07   9.2473205e-03   2.9955838e-01  -9.6322145e-01   2.0643678e-01   4.7110206e-04
   1.5670000e+03   2.3004842e-07   3.3541453e-04   4.0323297e-01  -9.7632579e-01   1.7699542e+01   5.3488838e-04
   1.5680000e+03   8.4911990e-08   3.0356987e-05   7.0625059e-01  -9.7771254e-01   7.2814847e+01   5.4418886e-04
   1.5690000e+03   1.1260540e-07   1.6613814e-04   2.5188117e-01   9.8382893e-01   1.9842329e+00   5.3589149e-04
   1.5700000e+03   1.5765201e-07   6.9521456e-04   3.0153510e-01   9.8750318e-01   2.5450231e+00   5.1485850e-04
   1.5710000e+03   1.4093042e-07   9.8017052e-05   2.1504655e-01   9.8271511e-01   3.8088794e+01   4.7727177e-04
   1.5720000e+03   1.1035733e-07   2.5131980e-05   6.5742960e-01   9.8274055e-01   9.7046251e+01   4.6616366e-04
   1.5730000e+03   2.0801597e-07   9.1166573e-05   2.4936059e-01  -9.1836288e-01   2.2771058e+00   4.6997452e-04
   1.5740000e+03   1.5670194e-07   3.4064433e-03   2.9530557e-01  -9.6521105e-01   6.3956506e-01   4.8813189e-04
   1.5750000e+03   3.5482010e-07   2.9727970e-04   2.1348196e-01   9.9377259e-01   2.3340911e+00   2.0751115e-04
   1.5760000e+03   2.1949336e-07   3.9341049e-06   7.6342651e-01   9.6766052e-01   1.2490523e+03   1.7707464e-04
   1.5770000e+03   2.0396208e-07   7.1381502e-05   2.4215249e-01  -1.0764628e-01   9.1167221e+00   1.7887229e-04
   1.5780000e+03   1.6730023e-07   1.5251142e-03   4.3645202e-01   9.6786498e-01   4.2827547e+00   1.6731424e-04
   1.5790000e+03   2.3474646e-07   5.6871978e-04   1.2759756e-01  -9.5148521e-01   1.6406557e+01   2.5033077e-04
   1.5800000e+03   1.5930201e-07   7.9656286e-06   7.7211853e-01  -9.8104781e-01   6.7502574e+02   2.7059676e-04
   1.5810000e+03   1.6246645e-07   1.1939339e-04   1.2672201e-01   9.7248928e-01   8.3448732e+00   2.3642757e-04
   1.5820000e+03   1.6490289e-07   7.6046222e-05   4.4954959e-01  -8.1041138e-01   5.1759830e+00   2.3739710e-04
   1.5830000e+03   7.5250592e-08   1.7517203e-02   1.4632051e-01   9.7489793e-01   9.0825250e-02   2.1642994e-04
   1.5840000e+03   1.5318987e-07   2.4293045e-04   7.7842175e-01  -9.4917470e-01   4.2544142e+00   2.1984685e-04
   1.5850000e+03   1.2672803e-07   5.8812073e-04   9.2430163e-02  -8.9857567e-01   1.6842916e+00   2.4085668e-04
   1.5860000e+03   2.3722834e-07   2.1225919e-04   4.2304066e-01   7.0167684e-01   9.2097762e-01   2.3604434e-04
   1.5870000e+03   7.3848356e-08   1.4820468e-03   2.9496371e-01  -2.6079314e-01   1.3514368e+00   2.3739300e-04
   1.5880000e+03   1.8114126e-07   2.6943555e-03   7.4495438e-01   9.8437975e-01   2.7466091e-01   2.3338260e-04
   1.5890000e+03   7.9031124e-08   9.1560632e-04   2.7559295e-01   9.7986052e-01   3.0130983e+00   2.2262712e-04
   1.5900000e+03   1.0412047e-07   5.9857197e-04   2.5674650e-01   6.8982869e-01   6.7517171e-01   2.1941319e-04
   1.5910000e+03   9.2085528e-08   9.7055947e-04   3.5230015e-01   8.8711845e-01   1.4703823e+00   2.1495385e-04
   1.5920000e+03   1.4749987e-07   9.1158816e-04   6.1386237e-01  -9.6466673e-01   8.0548574e-01   2.1625903e-04
   1.5930000e+03   7.4891400e-08   2.5125155e-03   3.3730084e-01  -9.3090002e-01   4.3551621e-01   2.1900155e-04
   1.5940000e+03   5.1239773e-08   3.8996166e-03   1.5061403e-01   1.0060369e-01   1.1730824e-02   2.1887605e-04
   1.5950000e+03   1.0141190e-07   1.1560063e-02   4.2784074e-01   8.5593769e-01   1.3542220e-02   2.1824212e-04
   1.5960000e+03   8.4033422e-08   2.4438850e-02   5.9222298e-01   4.6799182e-01   5.5840987e-03   2.1795762e-04
   1.5970000e+03   6.9910194e-08   2.2618703e-02   2.6868805e-01   3.9154123e-01   1.7996854e-02   2.1719720e-04
   1.5980000e+03   7.3295941e-08   6.8801038e-03   1.5768627e-01   6.9419971e-01   1.1720821e-02   2.1631551e-04
   1.5990000e+03   4.1257007e-08   1.0248641e-02   2.1071579e-01   5.2051477e-01   3.2831888e-02   2.1539667e-04
   1.6000000e+03   1.1887553e-07   3.7361910e-03   8.2622460e-01   5.9528161e-01   2.2090558e-02   2.1469068e-04
   1.6010000e+03   3.2539829e-08   6.8108999e-03   2.5133525e-01   5.9791421e-01   1.1226491e-01   2.1290299e-04
   1.6020000e+03   5.6109119e-08   2.4721368e-03   2.1827584e-01   6.1269098e-01   4.8822738e-02   2.0975890e-04
   1.6030000e+03   4.1060835e-08   6.8108496e-04   3.7252386e-01   5.9507948e-01   6.7226644e-01   2.0845526e-04
   1.6040000e+03   4.0538973e-08   1.1962247e-03   7.2552079e-01   5.6437817e-01   2.1137152e-01   2.0768126e-04
   1.6050000e+03   4.6230472e-08   3.1293684e-03   8.3058994e-01   5.7239184e-01   7.9167047e-02   2.0738760e-04
   1.6060000e+03   3.2960336e-08   7.3467756e-03   9.8505675e-02  -3.6404294e-01   2.4681707e-02   2.0833294e-04
   1.6070000e+03   2.6162891e-08   3.9777116e-03   2.9581359e-01  -1.9378208e-01   1.0285955e-02   2.0838502e-04
   1.6080000e+03   3.7010493e-08   3.0016292e-02   2.8902443e-01   5.3978206e-01   7.6765702e-03   2.0752591e-04
   1.6090000e+03   4.1283905e-08   3.8197718e-03   8.8654758e-01   5.2635429e-01   2.6384856e-02   2.0734598e-04
   1.6100000e+03   2.6129789e-08   1.3993290e-02   5.5213435e-01   5.1079535e-01   1.3337452e-02   2.0716962e-04
   1.6110000e+03   1.8887654e-08   2.0767147e-02   2.7510523e-01  -4.3102778e-01   3.5205670e-03   2.0732707e-04
   1.6120000e+03   1.4225953e-08   1.0502410e-02   1.7060993e-01  -4.3947629e-01   1.0595599e-02   2.0756901e-04
   1.6130000e+03   2.2534903e-08   6.7781645e-03   4.8417940e-01  -7.8574159e-02   2.9081993e-03   2.0758092e-04
   1.6140000e+03   1.5930066e-08   3.2176109e-02   6.3264618e-01   5.2155101e-01   2.4026545e-03   2.0751592e-04
   1.6150000e+03   1.0974833e-08   3.0245254e-02   3.0608707e-01   5.2971389e-01   2.7380417e-03   2.0736557e-04
   1.6160000e+03   1.1989414e-08   7.2437796e-03   2.0597490e-01   4.5737826e-01   3.6013381e-03   2.0728025e-04
   1.6170000e+03   1.8418900e-08   1.9650520e-02   3.9003859e-01   1.0728594e-01   1.6726522e-03   2.0726172e-04
   1.6180000e+03   2.5222024e-08   1.9782510e-02   6.6048063e-01  -1.2315683e-02   3.8696566e-03   2.0726428e-04
   1.6190000e+03   1.2949850e-08   1.8389154e-02   2.4380603e-01   4.9078575e-02   2.8311610e-03   2.0725009e-04
   1.6200000e+03   1.3428304e-08   1.2943748e-02   1.9121084e-01   2.7789184e-01   1.6485315e-03   2.0720269e-04
   1.6210000e+03   8.7831845e-09   3.1779814e-02   3.6201404e-01   2.4206154e-01   6.7353629e-04   2.0716895e-04
   1.6220000e+03   1.2785966e-08   3.1745007e-02   7.3024654e-01   2.5847533e-01   7.2585639e-04   2.0714953e-04
   1.6230000e+03   1.4683120e-08   3.8903255e-02   5.5946853e-01   2.6534283e-01   1.0935643e-03   2.0711950e-04
   1.6240000e+03   4.7610476e-09   2.9864075e-02   2.5685562e-01   3.5715592e-01   6.0130298e-04   2.0707505e-04
   1.6250000e+03   8.9377636e-09   1.3870283e-02   2.3680247e-01   4.8230871e-01   1.3614943e-03   2.0693922e-04
   1.6260000e+03   2.5756171e-08   2.7531138e-03   7.1042977e-01   4.9456506e-01   2.8121411e-02   2.0658043e-04
   1.6270000e+03   2.6807006e-08   2.3955647e-03   7.1776022e-01   4.8385341e-01   4.0244812e-02   2.0607960e-04
   1.6280000e+03   1.4013038e-08   1.0044474e-03   7.3715526e-01   5.0569681e-01   1.8061343e-01   2.0578612e-04
   1.6290000e+03   2.1748604e-08   2.2614234e-03   6.5689910e-01   4.5520885e-01   1.6888375e-02   2.0573670e-04
   1.6300000e+03   1.2091339e-08   3.9328389e-02   3.7041008e-01  -4.4349935e-01   3.3219836e-03   2.0588848e-04
   1.6310000e+03   1.1786914e-08   4.4560490e-03   2.8264898e-01   2.0340064e-01   4.7878279e-03   2.0583850e-04
   1.6320000e+03   1.6890728e-08   1.1356190e-02   3.9408218e-01  -8.7337725e-02   2.3989756e-03   2.0586021e-04
   1.6330000e+03   2.7888201e-08   8.6358459e-03   5.7149871e-01   5.6476058e-01   7.8922133e-03   2.0563109e-04
   1.6340000e+03   1.9926098e-08   8.1836307e-03   4.6636538e-01   5.5943748e-01   1.9740656e-02   2.0534766e-04
   1.6350000e+03   1.4421091e-08   5.2544667e-03   2.9179207e-01   3.9528830e-01   1.3204319e-02   2.0521392e-04
   1.6360000e+03   7.1321821e-09   6.0943516e-03   3.2025515e-01   5.9727412e-01   6.4015711e-03   2.0511588e-04
   1.6370000e+03   1.5115404e-08   6.2188128e-03   5.1360383e-01  -4.9184460e-01   1.1297279e-02   2.0518715e-04
   1.6380000e+03   1.4960639e-08   6.0621566e-03   4.5703898e-01  -4.2960400e-01   2.9833795e-02   2.0535181e-04
   1.6390000e+03   1.0324641e-08   4.8164440e-03   1.9430320e-01   1.6615698e-01   2.8510287e-03   2.0532754e-04
   1.6400000e+03   1.0402000e-08   1.2095934e-02   2.8554855e-01   5.7213837e-01   2.5364355e-03   2.0525307e-04
   1.6410000e+03   1.4210688e-08   2.1802761e-02   4.4651140e-01   6.8579857e-01   1.7372216e-03   2.0500870e-04
   1.6420000e+03   1.5026437e-08   3.2226222e-03   5.4339191e-01   7.7346921e-01   5.4657339e-02   2.0473798e-04
   1.6430000e+03   3.8230517e-08   3.8306532e-03   2.5387394e-01   8.1298038e-01   1.2369930e-02   2.0268440e-04
   1.6440000e+03   5.0959008e-08   3.1929491e-04   2.2590259e-01   8.1002804e-01   5.6542884e+00   1.8847211e-04
   1.6450000e+03   6.4035768e-08   7.5612203e-05   5.6350404e-01   7.7671515e-01   2.8735460e+00   1.8765170e-04
   1.6460000e+03   4.7816983e-08   7.1762041e-04   5.2876127e-01   7.8044009e-01   3.4315402e+00   1.8375243e-04
   1.6470000e+03   2.7694533e-08   2.4710236e-04   3.5449446e-01   7.7556829e-01   1.2771480e+00   1.8233415e-04
   1.6480000e+03   4.9931043e-08   2.8213997e-04   1.7747422e-01  -7.6347202e-01   3.0102783e+00   1.8896304e-04
   1.6490000e+03   7.5806965e-08   6.4537987e-05   4.2564738e-01  -7.1477791e-01   3.0569830e+00   1.8977111e-04
   1.6500000e+03   2.1806584e-08   1.3501228e-03   5.5889837e-01  -7.6957383e-01   2.1002560e+00   1.9217771e-04
   1.6510000e+03   2.1512143e-08   3.6754989e-04   3.4672151e-01  -7.8125692e-01   1.1706764e+00   1.9355399e-04
   1.6520000e+03   3.4718796e-08   4.5106514e-04   1.7156875e-01   8.0482241e-01   5.4938380e-01   1.8824650e-04
   1.6530000e+03   3.5238141e-08   5.5285989e-05   3.8180782e-01   7.8698167e-01   7.4263725e+00   1.8717399e-04
   1.6540000e+03   3.0893710e-08   8.5949724e-04   5.9186176e-01   7.9131352e-01   1.7592409e+00   1.8514499e-04
   1.6550000e+03   2.1159451e-08   2.4506603e-04   3.5904452e-01   7.8668212e-01   3.4039097e+00   1.8321465e-04
   1.6560000e+03   1.3187434e-08   2.6002118e-04   1.8519272e-01   7.9839593e-01   7.0606204e-01   1.8240878e-04
   1.6570000e+03   4.3396390e-08   6.8511237e-04   3.5064741e-01  -7.4963262e-01   4.4333897e-01   1.8431081e-04
   1.6580000e+03   1.7928118e-08   2.8902203e-04   5.8408965e-01  -7.6302877e-01   6.1360782e+00   1.8600172e-04
   1.6590000e+03   3.4941384e-08   2.2445849e-04   3.5607070e-01  -7.1441221e-01   1.0521857e+00   1.8709710e-04
   1.6600000e+03   2.4128848e-08   6.4956801e-04   2.2726997e-01  -7.2312695e-01   1.0643117e+00   1.8935923e-04
   1.6610000e+03   2.2138847e-08   3.4946748e-04   3.2397992e-01   7.9241674e-01   2.8809632e+00   1.8767509e-04
   1.6620000e+03   2.8142571e-08   1.9878124e-04   5.7809336e-01   8.0190224e-01   1.7986582e+00   1.8661936e-04
   1.6630000e+03   4.1295839e-08   2.3145989e-04   3.1995037e-01   8.3655465e-01   9.9238790e-01   1.8541067e-04
   1.6640000e+03   3.1621841e-08   9.6071179e-04   2.9853553e-01   8.2007504e-01   1.0451553e+00   1.8293581e-04
   1.6650000e+03   7.2359281e-08   3.9740554e-04   3.0619361e-01   8.3500376e-01   8.9932314e-01   1.7444174e-04
   1.6660000e+03   3.6990727e-08   1.4580938e-04   6.8811194e-01   8.1311661e-01   8.7926242e+00   1.7322601e-04
   1.6670000e+03   5.1857134e-08   8.0024045e-04   2.8194336e-01   7.9214100e-01   3.5935077e-01   1.7245656e-04
   1.6680000e+03   5.2399694e-08   1.6596944e-03   3.2823768e-01   8.1201156e-01   3.1794291e-01   1.7106812e-04
   1.6690000e+03   3.9609527e-08   1.8659590e-03   1.6384968e-01  -7.8900229e-01   4.9962182e-01   1.7318325e-04
   1.6700000e+03   3.3766514e-08   8.4329669e-04   6.8756046e-01  -7.7950334e-01   3.3971132e-01   1.7336245e-04
   1.6710000e+03   4.1114207e-08   4.0608293e-03   2.4452046e-01   8.0009299e-01   9.2154864e-03   1.7304306e-04
   1.6720000e+03   1.5017623e-08   8.4358575e-03   3.5969425e-01   7.0247225e-01   1.6225029e-02   1.7291984e-04
   1.6730000e+03   4.5168773e-09   5.0959885e-02   4.3947374e-01   7.3347633e-01   9.5492156e-04   1.7279876e-04
   1.6740000e+03   2.7458956e-08   1.1131261e-02   7.0869469e-01   8.7554497e-01   1.5518630e-03   1.7256402e-04
   1.6750000e+03   1.1463327e-08   7.9277534e-03   2.5103821e-01   7.7202941e-01   1.6602048e-02   1.7228770e-04
   1.6760000e+03   2.1452154e-08   4.3077022e-03   3.6570441e-01   8.1461614e-01   7.5341224e-03   1.7202345e-04
   1.6770000e+03   3.3816534e-08   5.2521533e-03   2.5856973e-01   8.3688054e-01   3.4815577e-02   1.6952529e-04
   1.6780000e+03   2.2029228e-08   8.8374022e-04   6.0130940e-01   8.4093047e-01   2.7521722e-01   1.6921889e-04
   1.6790000e+03   3.2914633e-08   1.8387265e-03   3.2947474e-01   8.5652495e-01   5.6633142e-02   1.6870614e-04
   1.6800000e+03   3.2098650e-08   1.9407621e-03   3.3957959e-01   6.5311635e-01   2.4876005e-02   1.6802278e-04
   1.6810000e+03   3.2912255e-08   3.7598438e-03   3.6385980e-01   7.5642779e-01   5.4508198e-02   1.6759021e-04
   1.6820000e+03   3.9567821e-08   6.8212141e-03   5.9678300e-01   5.9182246e-01   4.5231525e-02   1.6703118e-04
   1.6830000e+03   1.3400907e-08   2.9359673e-03   5.6561319e-01   5.0499473e-01   1.1644007e-01   1.6687792e-04
   1.6840000e+03   1.0579205e-08   1.6822811e-02   1.6912864e-01   3.8546872e-01   1.7167548e-03   1.6676770e-04
   1.6850000e+03   2.1437399e-08   8.4757903e-03   3.3035404e-01   7.3091796e-01   1.4604677e-02   1.6587967e-04
   1.6860000e+03   1.9970855e-08   1.6751699e-03   5.2023151e-01   7.3588244e-01   7.4083371e-02   1.6559728e-04
   1.6870000e+03   3.8198630e-08   6.1355077e-03   7.3026509e-01   7.3862046e-01   1.3070612e-02   1.6519800e-04
   1.6880000e+03   1.0533047e-08   4.9181362e-03   5.6348214e-01   7.4829786e-01   7.6034711e-02   1.6490448e-04
   1.6890000e+03   1.6125731e-08   4.8667475e-03   1.3028509e-01  -4.3693165e-01   6.3046262e-03   1.6513228e-04
   1.6900000e+03   1.5149379e-08   4.4862411e-03   3.7801436e-01  -1.8637248e-01   1.2435686e-02   1.6515624e-04
   1.6910000e+03   1.6750647e-08   3.0105213e-02   3.6978582e-01   7.2243587e-01   1.6236502e-03   1.6496262e-04
   1.6920000e+03   1.5524924e-08   1.0132726e-02   7.8698175e-01   5.8729889e-01   8.9579756e-03   1.6490840e-04
   1.6930000e+03   7.2292110e-09   4.7165823e-02   4.1492970e-01   7.2127236e-01   6.7065226e-04   1.6482865e-04
   1.6940000e+03   3.1809016e-08   6.5306842e-03   4.1903560e-01   7.4002827e-01   1.2359270e-02   1.6445211e-04
   1.6950000e+03   5.6211459e-08   3.9965603e-03   2.5438144e-01   7.5194677e-01   3.0154512e-02   1.6075647e-04
   1.6960000e+03   4.2487212e-08   4.6207065e-04   5.5329265e-01   7.0424824e-01   2.1846135e-01   1.6056337e-04
   1.6970000e+03   2.2520999e-08   4.7243459e-03   4.3264791e-01   7.0773983e-01   6.0321080e-02   1.6013552e-04
   1.6980000e+03   3.6604729e-08   2.4348878e-03   4.5685539e-01   7.0036561e-01   2.5035987e-02   1.5978493e-04
   1.6990000e+03   3.3312819e-08   1.1066205e-02   3.9741044e-01  -6.7148096e-01   2.5234732e-02   1.6046355e-04
   1.7000000e+03   2.4651814e-08   3.4595493e-03   5.0430354e-01  -6.9677544e-01   1.7192822e-01   1.6106545e-04
   1.7010000e+03   2.0517530e-08   1.4030896e-03   4.5376775e-01  -6.8968372e-01   2.7821814e-01   1.6154914e-04
   1.7020000e+03   2.1419715e-08   1.4766698e-03   1.8959361e-01   4.3195088e-01   4.0839059e-02   1.6137146e-04
   1.7030000e+03   1.6551946e-08   1.9044112e-02   3.4914989e-01   7.0202855e-01   7.4280717e-03   1.6116122e-04
   1.7040000e+03   2.0173083e-08   9.9113888e-03   4.8336066e-01   7.2450530e-01   1.4871044e-02   1.6072766e-04
   1.7050000e+03   1.0612739e-08   1.6524219e-03   4.9056384e-01   7.2408387e-01   1.5655487e-01   1.6044320e-04
   1.7060000e+03   1.0283741e-08   2.7872184e-03   9.9165936e-02  -2.5481504e-01   1.1867774e-02   1.6050402e-04
   1.7070000e+03   1.6629185e-08   1.1357123e-02   3.2647818e-01  -4.4710475e-01   3.6173238e-03   1.6056897e-04
   1.7080000e+03   1.2652175e-08   1.9831667e-02   5.1129565e-01  -6.5125945e-01   1.0359327e-02   1.6070446e-04
   1.7090000e+03   8.5665983e-09   4.9163002e-03   5.3123647e-01  -6.0040096e-01   1.9896332e-02   1.6076447e-04
   1.7100000e+03   6.4246466e-09   1.1072317e-02   1.0575149e-01   1.8809050e-01   1.6476386e-03   1.6071486e-04
   1.7110000e+03   1.6883012e-08   8.7497687e-03   2.7411212e-01   7.4988485e-01   3.9634124e-03   1.6047617e-04
   1.7120000e+03   4.9831559e-08   5.3007772e-03   5.4297922e-01   7.9821957e-01   1.6671267e-02   1.5941045e-04
   1.7130000e+03   3.5791665e-08   1.2831515e-03   5.9508569e-01   7.9711208e-01   5.2098796e-01   1.5837800e-04
   1.7140000e+03   5.0880006e-08   1.0050911e-03   1.3410422e-01   7.9624439e-01   4.8296227e-01   1.5459848e-04
   1.7150000e+03   4.3769074e-08   4.3317827e-04   2.2405821e-01   7.9006771e-01   1.2597534e+00   1.4983648e-04
   1.7160000e+03   7.7872170e-08   1.4139277e-04   5.1576580e-01   6.2924945e-01   1.1479055e+00   1.4941462e-04
   1.7170000e+03   5.5636848e-08   1.3795789e-02   5.7416353e-01   7.6685025e-01   8.3232662e-02   1.4822590e-04
   1.7180000e+03   2.5417578e-08   1.4986142e-03   3.1661401e-01   7.6999700e-01   9.6659989e-01   1.4650909e-04
   1.7190000e+03   2.6956619e-08   8.7971632e-04   2.5893067e-01  -5.5193760e-01   7.2083343e-02   1.4669150e-04
   1.7200000e+03   4.1253615e-08   1.4480884e-02   3.5895162e-01  -6.9798429e-01   2.1365740e-02   1.4723947e-04
   1.7210000e+03   2.6166768e-08   4.5271374e-03   5.5075927e-01  -6.9399549e-01   7.1281595e-02   1.4769546e-04
   1.7220000e+03   2.5507365e-08   2.9892516e-03   2.9606906e-01  -5.9332549e-01   7.3373818e-02   1.4809833e-04
   1.7230000e+03   3.0155953e-08   5.2264772e-03   2.2385446e-01   2.2928533e-01   8.5648561e-03   1.4802594e-04
   1.7240000e+03   1.8923864e-08   2.6973417e-02   3.4619380e-01   6.8924948e-01   5.1453456e-03   1.4776372e-04
   1.7250000e+03   1.6421962e-08   9.4268500e-03   7.5855162e-01   7.0782146e-01   1.2792790e-02   1.4768012e-04
   1.7260000e+03   9.1181087e-09   3.4066652e-02   3.7291979e-01  -4.6190191e-01   1.6052846e-03   1.4773491e-04
   1.7270000e+03   6.7841401e-09   2.3843122e-02   2.2955569e-01  -3.1110210e-01   1.1595959e-03   1.4778829e-04
   1.7280000e+03   5.0692849e-09   1.9656288e-02   2.7056996e-01   7.9025946e-01   1.1580569e-03   1.4765308e-04
   1.7290000e+03   1.6466837e-08   4.9524607e-03   7.7912029e-01   7.5647352e-01   1.0009393e-02   1.4758322e-04
   1.7300000e+03   1.1903065e-08   2.5595924e-02   5.3568982e-01   7.9059177e-01   2.9148622e-03   1.4749821e-04
   1.7310000e+03   1.3982967e-08   1.3883319e-02   1.7724660e-01   8.3652022e-01   5.2228342e-03   1.4685439e-04
   1.7320000e+03   1.7619259e-08   1.9058868e-03   2.5033322e-01   8.4187068e-01   1.0073117e-02   1.4654319e-04
   1.7330000e+03   1.4419298e-08   4.1079960e-03   4.9943626e-01   8.8344836e-01   6.2164465e-02   1.4604043e-04
   1.7340000e+03   1.3283307e-08   1.5377224e-03   5.7565033e-01   9.0807096e-01   8.6131386e-02   1.4568358e-04
   1.7350000e+03   1.0274839e-08   2.5908716e-03   2.6750431e-01   1.2400923e-01   2.5634044e-02   1.4565482e-04
   1.7360000e+03   1.3478025e-08   1.0350573e-02   2.0353046e-01  -4.8750272e-01   2.8407830e-03   1.4585698e-04
   1.7370000e+03   1.5273521e-08   5.7291180e-03   5.9692708e-01  -3.2046401e-01   7.9116693e-03   1.4588011e-04
   1.7380000e+03   6.0460402e-09   6.6925362e-02   6.8885148e-01   2.5347449e-01   1.1926940e-03   1.4585808e-04
   1.7390000e+03   3.5969161e-09   2.0901652e-02   2.2812513e-01   4.2091208e-01   2.9188701e-03   1.4581331e-04
   1.7400000e+03   6.3929387e-09   7.0650586e-03   1.4769618e-01   3.8510035e-01   1.7009429e-03   1.4576560e-04
   1.7410000e+03   1.8552338e-08   1.3136639e-02   4.4812367e-01   2.4973525e-01   1.8442744e-03   1.4569870e-04
   1.7420000e+03   1.2096484e-08   7.1407586e-03   7.3322266e-01   3.3368069e-01   1.4030839e-02   1.4565611e-04
   1.7430000e+03   5.5818244e-09   1.0805555e-02   3.0024736e-01   3.8454545e-01   4.8720280e-03   1.4562203e-04
   1.7440000e+03   2.8801655e-09   1.8994695e-02   1.6513665e-01   7.7707366e-02   1.0606704e-03   1.4561010e-04
   1.7450000e+03   1.4247383e-08   7.3493814e-03   2.6554775e-01   6.9304272e-01   4.3030585e-03   1.4539316e-04
   1.7460000e+03   9.0592745e-09   3.5979887e-03   6.4902158e-01   6.5479353e-01   3.1068525e-02   1.4530077e-04
   1.7470000e+03   9.3228294e-09   4.3284079e-03   3.1491286e-01   6.9428847e-01   1.5565160e-02   1.4510463e-04
   1.7480000e+03   8.8244023e-09   3.2443177e-03   1.5102309e-01   7.2888579e-01   1.0680315e-02   1.4482248e-04
   1.7490000e+03   1.5475432e-08   4.1620981e-03   3.2494012e-01  -5.6794125e-01   2.0082202e-02   1.4502926e-04
   1.7500000e+03   1.2197441e-08   2.8336936e-03   6.8793751e-01  -4.2746702e-01   2.9596183e-02   1.4508664e-04
   1.7510000e+03   7.9578088e-09   9.6357127e-03   3.2201197e-01  -3.1368198e-01   5.2241456e-03   1.4511639e-04
   1.7520000e+03   8.0671495e-09   2.7831698e-02   2.4412127e-01   6.0064692e-01   2.4566172e-03   1.4490254e-04
   1.7530000e+03   7.3238248e-09   5.4569819e-03   3.3648877e-01   6.8012755e-01   2.9189354e-03   1.4475879e-04
   1.7540000e+03   1.6192036e-08   1.1181333e-02   8.4904589e-01   1.8730368e-02   1.5412580e-03   1.4475776e-04
   1.7550000e+03   7.9972478e-09   5.7048191e-02   5.3371502e-01  -4.3334333e-01   1.4832633e-03   1.4485093e-04
   1.7560000e+03   2.8486636e-09   9.1094094e-03   3.2038706e-01   5.3222465e-02   2.3979957e-03   1.4484863e-04
   1.7570000e+03   3.9198166e-09   5.3320401e-02   4.9736517e-01   6.9728090e-01   5.5186108e-04   1.4479290e-04
   1.7580000e+03   6.2802794e-09   5.3085992e-03   6.0283492e-01   5.9283536e-01   7.4547922e-03   1.4475292e-04
   1.7590000e+03   1.5234495e-08   1.2168451e-02   2.7466083e-01   8.2879545e-01   2.1822765e-03   1.4449122e-04
   1.7600000e+03   3.6283019e-08   3.7824463e-03   3.7744273e-01   8.5805448e-01   3.5424186e-02   1.4339474e-04
   1.7610000e+03   4.6074727e-08   1.0093216e-03   2.8374958e-01   8.4732478e-01   2.3508941e-01   1.4161392e-04
   1.7620000e+03   2.1243753e-08   5.0821614e-04   5.9899442e-01   8.5472858e-01   2.2238814e+00   1.4056388e-04
   1.7630000e+03   1.9390916e-08   7.2063494e-04   2.2681592e-01   8.6392888e-01   2.5065468e-01   1.3677701e-04
   1.7640000e+03   2.5417182e-08   2.5484139e-04   5.7165664e-01  -8.2924997e-01   1.7088228e+00   1.3715580e-04
   1.7650000e+03   2.9663677e-08   2.0260634e-03   1.8038477e-01  -6.1437727e-01   4.8317813e-02   1.3766630e-04
   1.7660000e+03   2.3119460e-08   2.6209523e-03   6.2961101e-01  -7.3765679e-01   1.7228044e-01   1.3793988e-04
   1.7670000e+03   2.7197361e-08   4.7616013e-03   1.4553206e-01  -1.3888916e-01   1.7680435e-02   1.3802589e-04
   1.7680000e+03   1.5068340e-08   1.9435910e-02   5.3297494e-01   5.5093550e-01   2.8336651e-03   1.3781079e-04
   1.7690000e+03   6.7162090e-09   2.0349892e-02   5.1213062e-01  -6.1770467e-01   3.4711414e-03   1.3784774e-04
   1.7700000e+03   1.7464180e-08   4.3813583e-02   6.9082891e-01  -4.9152400e-01   8.5665204e-04   1.3790582e-04
   1.7710000e+03   6.8900718e-09   2.5490510e-02   3.2811966e-01  -1.3561379e-01   1.4517907e-03   1.3791943e-04
   1.7720000e+03   3.8825170e-09   3.7978523e-02   3.3045099e-01   4.8476955e-01   5.2863943e-04   1.3788410e-04
   1.7730000e+03   6.4758897e-09   2.9620239e-02   5.2955379e-01   5.1200792e-01   3.0874653e-04   1.3786231e-04
   1.7740000e+03   2.3449720e-08   2.1977197e-02   5.3801131e-01   4.8258718e-01   3.5995763e-03   1.3774274e-04
   1.7750000e+03   8.5445289e-09   8.0846459e-03   2.5057396e-01   5.0916208e-01   1.7162811e-02   1.3759251e-04
   1.7760000e+03   6.6790291e-09   4.2526318e-03   1.4997745e-01   6.2565741e-01   1.6062938e-03   1.3745434e-04
   1.7770000e+03   8.3135057e-09   8.1415962e-03   3.8311224e-01   2.9649421e-01   3.1354798e-03   1.3739060e-04
   1.7780000e+03   1.4600221e-08   9.7617014e-03   6.4407017e-01   8.2678886e-01   9.6580311e-03   1.3711646e-04
   1.7790000e+03   6.6568348e-09   2.1935990e-03   3.9727663e-01   7.7684733e-01   9.6170270e-02   1.3679658e-04
   1.7800000e+03   8.4551864e-09   1.4243864e-03   3.2183066e-01   8.4715728e-01   2.4195582e-02   1.3662138e-04
   1.7810000e+03   1.0037051e-08   3.3894701e-03   2.1631818e-01   3.1050390e-01   1.3082114e-02   1.3655217e-04
   1.7820000e+03   8.2465812e-09   1.2027808e-02   6.9921403e-01  -7.0650181e-01   1.3992482e-02   1.3663657e-04
   1.7830000e+03   1.1198180e-08   4.7974345e-03   2.9517227e-01  -6.4852042e-01   2.2970477e-02   1.3689133e-04
   1.7840000e+03   8.7034140e-09   2.2821813e-03   2.7403990e-01  -8.6005208e-02   9.6128081e-03   1.3689487e-04
   1.7850000e+03   3.9772952e-09   4.2772111e-02   3.6234835e-01   7.3583673e-01   2.7031221e-03   1.3662281e-04
   1.7860000e+03   6.1970931e-09   1.6229522e-03   7.7664923e-01   8.6560242e-01   1.3679228e-02   1.3642064e-04
   1.7870000e+03   9.3736070e-09   3.2651834e-03   7.6248669e-01   9.1350841e-01   1.7199604e-02   1.3628669e-04
   1.7880000e+03   8.8213229e-09   3.8351704e-03   3.2006457e-01   6.8083708e-01   2.0075723e-02   1.3605407e-04
   1.7890000e+03   1.0518800e-08   3.2429038e-03   3.0541117e-01   5.6725523e-01   1.7383555e-02   1.3588659e-04
   1.7900000e+03   1.3693722e-08   4.6312907e-03   2.5531703e-01   8.9662283e-01   1.1654467e-02   1.3553171e-04
   1.7910000e+03   7.1781648e-09   3.3401114e-03   7.7891723e-01   7.1825178e-01   3.1558361e-02   1.3548371e-04
   1.7920000e+03   7.4417862e-09   3.4813962e-02   3.0449562e-01  -1.2544850e-01   1.8442618e-03   1.3551529e-04
   1.7930000e+03   1.1093921e-08   5.5944560e-03   2.9388368e-01   4.6540959e-01   3.6068133e-03   1.3545846e-04
   1.7940000e+03   5.1438068e-09   1.9788231e-02   2.1851137e-01   7.3276254e-01   1.8295264e-03   1.3536769e-04
   1.7950000e+03   6.3674573e-09   1.5037445e-02   7.5565777e-01   4.3767678e-01   2.9182746e-03   1.3534608e-04
   1.7960000e+03   3.9625172e-09   1.9815313e-02   2.0610030e-01   3.3920134e-01   1.4045688e-03   1.3528172e-04
   1.7970000e+03   5.2222721e-09   4.1143293e-03   3.5518908e-01   5.0641868e-01   2.7509859e-03   1.3525816e-04
   1.7980000e+03   7.9107005e-09   2.3378344e-02   2.5849108e-01   7.5488554e-01   9.0813187e-04   1.3516546e-04
   1.7990000e+03   1.2716232e-08   1.3751095e-02   6.8765572e-01   3.9695292e-01   1.9099696e-03   1.3506319e-04
   1.8000000e+03   5.2809338e-09   6.1036877e-03   7.0973003e-01   3.3307983e-01   6.2717333e-03   1.3505438e-04
   1.8010000e+03   2.3020858e-09   6.0788540e-02   5.2929760e-01  -2.9378584e-01   9.9531314e-04   1.3509393e-04
   1.8020000e+03   2.9195507e-09   5.5574068e-03   3.4696415e-01   1.7417611e-01   1.5106841e-03   1.3508505e-04
   1.8030000e+03   5.2344703e-09   1.3028482e-02   2.6416238e-01   5.4898321e-01   1.0347729e-03   1.3504670e-04
   1.8040000e+03   1.2042437e-08   1.5328569e-02   8.0835979e-01   8.7394071e-01   9.5189487e-04   1.3493437e-04
   1.8050000e+03   6.1581005e-09   5.9083374e-03   3.0891686e-01   8.4526765e-01   3.3545490e-02   1.3469532e-04
   1.8060000e+03   1.8469288e-08   2.2793103e-03   2.0826369e-01   9.5581482e-01   9.1631951e-03   1.3410559e-04
   1.8070000e+03   1.2683350e-08   1.5162022e-03   1.6709750e-01   9.7109120e-01   2.4263569e-01   1.3213160e-04
   1.8080000e+03   4.0273351e-08   3.8528191e-04   7.5778502e-01   9.9166070e-01   2.8253876e-01   1.3097478e-04
   1.8090000e+03   2.6730057e-08   8.3527138e-04   5.0920487e-01   9.9339963e-01   1.5036294e+00   1.2944648e-04
   1.8100000e+03   2.5015826e-08   3.4828898e-04   2.2327215e-01   9.9494204e-01   2.3994296e+00   1.1979337e-04
   1.8110000e+03   5.1874140e-08   5.1029515e-05   2.9763651e-01   9.9684679e-01   1.6933153e+01   1.1189637e-04
   1.8120000e+03   1.4310043e-07   7.4700814e-05   5.5622237e-01   9.9638069e-01   2.8523664e+01   9.9479582e-05
   1.8130000e+03   7.9058956e-08   1.2077801e-04   5.5463181e-01   9.9598642e-01   8.9656492e+01   9.0807935e-05
   1.8140000e+03   7.4440296e-08   7.6500978e-05   1.2646304e-01   9.9608298e-01   6.0122602e+01   6.9590428e-05
   1.8150000e+03   7.0764688e-08   2.5883056e-05   3.1801623e-01   8.7301092e-01   1.0929711e+01   6.9266438e-05
   1.8160000e+03   2.9375768e-08   1.9971094e-02   4.4533474e-01  -9.9084343e-01   7.1170543e-01   7.5376768e-05
   1.8170000e+03   5.6323122e-08   1.4758742e-04   5.4982576e-01  -9.6984657e-01   6.5252720e+00   7.7241558e-05
   1.8180000e+03   5.6328736e-08   9.7349338e-04   1.2543337e-01   9.9103214e-01   2.0176114e+00   6.7601222e-05
   1.8190000e+03   7.4417983e-08   2.5351372e-04   3.1383097e-01   9.9557887e-01   1.2334779e+01   5.4643684e-05
   1.8200000e+03   3.7510342e-08   4.0697495e-05   4.7411140e-01   9.9330527e-01   2.8868319e+02   2.4302002e-05
   1.8210000e+03   4.4669531e-08   1.4848403e-05   9.0310299e-01   1.6599267e-01   2.1353605e+01   2.4291567e-05
   1.8220000e+03   3.0522589e-08   2.5389125e-01   2.2517764e+00  -9.6543612e-01   2.8767863e-01   3.1091589e-05
   1.8230000e+03   3.7117475e-08   1.3222472e-05   3.9938129e-01   9.8141170e-01   1.4531291e+02   2.2495216e-05
   1.8240000e+03   3.0126029e-08   1.0938496e-04   3.7827762e-01   8.0644759e-01   4.4190147e+00   2.2338936e-05
   1.8250000e+03   8.9614317e-09   2.0860958e-02   7.6365750e-01  -9.5925968e-01   4.6157332e-01   3.2361303e-05
   1.8260000e+03   1.1343384e-08   2.8682467e-05   8.8571348e-01  -9.7289416e-01   5.0141042e+01   3.2746843e-05
   1.8270000e+03   1.3219462e-08   7.4211289e-04   1.1692904e-01  -7.7519563e-01   3.6869733e-01   3.3335218e-05
   1.8280000e+03   2.8857815e-08   1.3727519e-03   3.2584597e-01   9.9320643e-01   1.8831597e+00   2.5557901e-05
   1.8290000e+03   1.0536975e-08   1.9942400e-05   1.5609585e-01   9.8851162e-01   8.0453805e+02   6.4649239e-06
   1.8300000e+03   2.2450263e-08   6.5799809e-06   9.1246618e-01   7.9730134e-01   1.0070636e+03   4.3736740e-06
   1.8310000e+03   1.9370500e-08   3.3112766e-05   3.0356652e-01   4.5159276e-01   2.4001600e+03   9.1501967e-06
   1.8320000e+03   1.7329537e-08   1.9011283e-05   2.9525600e-01   8.6540889e-01   2.9130975e+01   8.2655915e-06
   1.8330000e+03   1.5177806e-08   9.8703653e-04   3.4668114e-01   8.9199728e-01   3.9013601e+00   7.3807785e-06
   1.8340000e+03   3.1769931e-08   1.1788346e-04   8.0188464e-01   8.5891310e-01   1.5627568e+02   4.2012209e-06
   1.8350000e+03   2.3958821e-08   1.2968639e-05   5.8261726e-01   4.3812135e-01   8.0694970e+03   7.4623239e-06
   1.8360000e+03   2.0086118e-08   2.4714098e-05   1.6290691e-01  -8.5818214e-01   1.9914480e+02   1.0064110e-05
   1.8370000e+03   2.0704792e-08   5.2287254e-05   2.9630834e-01   8.6961210e-01   8.2263685e+00   9.9238135e-06
   1.8380000e+03   2.9823997e-08   6.1573872e-03   4.4895583e-01   9.2851517e-01   4.5305307e+00   7.3887123e-06
   1.8390000e+03   2.0975651e-08   2.3250215e-05   6.8831144e-01   8.6721382e-01   2.1667878e+03   4.4475393e-06
   1.8400000e+03   2.0958581e-08   9.1963156e-05   1.5492454e-01   5.7041247e-01   1.0064604e+02   3.7371297e-06
   1.8410000e+03   2.2121998e-08   2.6184117e-05   2.5597388e-01   2.9101322e-02   2.6577913e+01   3.7365192e-06
   1.8420000e+03   2.9010387e-08   2.9315424e-03   3.7158125e-01  -2.1131324e-01   6.5251827e+00   4.3231988e-06
   1.8430000e+03   8.3214280e-09   9.5310514e-05   7.7847912e-01  -5.1705727e-01   3.5295152e+02   4.7514293e-06
   1.8440000e+03   1.1687617e-08   1.1219200e-03   1.3739117e-01  -5.8505050e-01   2.1848386e+00   8.8529989e-06
   1.8450000e+03   1.2785423e-08   3.2473508e-05   2.9254126e-01  -7.9449777e-01   6.1951642e+01   9.7258491e-06
   1.8460000e+03   1.0536882e-08   8.0164988e-04   3.7604352e-01   5.1981081e-02   5.5525371e-01   9.7218281e-06
   1.8470000e+03   1.8989437e-08   2.4169511e-02   8.0884613e-01   9.2132562e-01   1.5022331e-01   9.3865152e-06
   1.8480000e+03   8.7634041e-09   2.1950146e-03   1.6783360e-01   9.1293595e-01   1.9461381e+00   7.3611114e-06
   1.8490000e+03   7.2588750e-09   3.4232573e-04   2.3071190e-01   6.7545402e-01   1.0385271e+00   7.3209029e-06
   1.8500000e+03   1.4139014e-08   2.8271734e-02   3.6578990e-01  -8.4597981e-01   1.8556172e-01   8.5010660e-06
   1.8510000e+03   1.3359923e-08   4.4025876e-04   8.8761567e-01  -8.8964904e-01   1.2555821e+01   8.8740432e-06
   1.8520000e+03   5.1838775e-09   1.0969847e-03   4.2254265e-01  -8.8951123e-01   3.4482772e+00   9.0873496e-06
   1.8530000e+03   8.2430731e-09   1.5853668e-03   2.0394777e-01  -6.4136627e-01   8.9891089e-02   9.2196596e-06
   1.8540000e+03   7.9480224e-09   3.1106375e-03   1.9502514e-01   9.3287601e-01   8.0237155e-01   8.7899226e-06
   1.8550000e+03   7.0704169e-09   1.7287218e-03   6.3522071e-01   9.2177997e-01   9.8202833e-01   8.6657560e-06
   1.8560000e+03   5.1864074e-09   3.5312558e-03   4.3180912e-01   5.7527761e-01   1.2554113e-01   8.6268197e-06
   1.8570000e+03   6.8340786e-09   1.4713111e-02   1.9611811e-01  -8.0909211e-01   6.3697415e-02   8.8505932e-06
   1.8580000e+03   5.5353586e-09   2.7137273e-03   2.2074521e-01  -8.4734952e-01   7.5175866e-01   9.2056078e-06
   1.8590000e+03   1.5960364e-08   8.9008512e-04   6.5918641e-01  -6.8978379e-01   9.2212017e-01   9.5792718e-06
   1.8600000e+03   1.1458639e-08   7.8496383e-04   5.7498419e-01  -6.6936497e-01   6.3528841e+00   9.9038138e-06
   1.8610000e+03   1.0417055e-08   1.1659527e-03   1.5603820e-01  -5.3621220e-01   1.5678682e+00   1.0456341e-05
   1.8620000e+03   6.9955889e-09   6.1985228e-04   2.1868375e-01  -4.8637027e-01   1.7624347e+00   1.0599376e-05
   1.8630000e+03   8.9417326e-09   2.4763763e-03   5.1316951e-01   7.6968588e-01   9.0689614e-01   1.0484211e-05
   1.8640000e+03   4.9420315e-09   3.2779057e-03   5.8513563e-01   6.9259441e-01   6.8786903e-01   1.0406485e-05
   1.8650000e+03   4.1938654e-09   4.7283858e-03   1.1668666e-01   6.3261886e-01   3.2811965e-01   1.0141858e-05
   1.8660000e+03   1.8319295e-09   9.1619988e-04   2.1595327e-01   2.4554453e-01   3.5745715e-01   1.0128098e-05
   1.8670000e+03   2.9060280e-09   1.5973584e-02   4.8542496e-01  -6.3750407e-01   3.0394048e-02   1.0177332e-05
   1.8680000e+03   3.0501639e-09   2.2308025e-03   6.0213173e-01  -6.0213726e-01   2.2001990e-01   1.0219619e-05
   1.8690000e+03   2.0676981e-09   1.9065007e-03   1.6159746e-01  -5.8013937e-01   3.2688137e-01   1.0342144e-05
   1.8700000e+03   1.7236635e-09   9.7261588e-04   2.5242798e-01  -3.0797794e-01   1.1572957e-01   1.0347918e-05
   1.8710000e+03   4.1638830e-09   1.6033551e-02   4.6406456e-01   6.5289213e-01   3.2303568e-02   1.0293552e-05
   1.8720000e+03   3.3422761e-09   2.9031370e-03   5.8333335e-01   6.3293933e-01   1.8865238e-01   1.0255250e-05
   1.8730000e+03   1.1385135e-09   3.3083065e-03   1.9484634e-01   6.2461884e-01   9.9512378e-02   1.0215531e-05
   1.8740000e+03   1.6697413e-09   4.4907404e-03   2.3680875e-01  -4.3132967e-01   1.3706543e-02   1.0223093e-05
   1.8750000e+03   1.9369619e-09   1.6511296e-02   4.2180667e-01  -6.0533918e-01   4.6268743e-02   1.0258992e-05
   1.8760000e+03   1.2928796e-09   2.4449111e-03   6.0304551e-01  -5.9938275e-01   1.6765881e-01   1.0275123e-05
   1.8770000e+03   1.0286837e-09   4.9571022e-03   2.1042891e-01  -5.2664419e-01   2.4884377e-02   1.0291991e-05
   1.8780000e+03   1.3800126e-09   4.2724552e-03   2.1945439e-01   4.0310038e-01   1.1657917e-02   1.0285955e-05
   1.8790000e+03   1.7965943e-09   2.6646555e-02   3.9687246e-01   6.5751326e-01   7.1058017e-03   1.0261963e-05
   1.8800000e+03   2.0810939e-09   4.4470469e-03   6.3671296e-01   6.5747682e-01   3.1016283e-02   1.0248895e-05
   1.8810000e+03   1.3282357e-09   1.3400466e-02   2.5274041e-01   5.1417154e-01   7.7152709e-03   1.0238744e-05
   1.8820000e+03   1.2704734e-09   1.8668208e-02   2.2650812e-01  -3.7187331e-01   5.9431191e-03   1.0250098e-05
   1.8830000e+03   1.4829996e-09   6.8840164e-03   3.7030271e-01  -3.5592695e-01   1.8630922e-02   1.0258618e-05
   1.8840000e+03   1.6685376e-09   7.4164323e-03   6.6475665e-01  -5.2035469e-02   1.5729678e-02   1.0259148e-05
   1.8850000e+03   1.4231849e-09   3.0287807e-02   3.3694376e-01  -4.1475080e-04   4.0277923e-03   1.0259177e-05
   1.8860000e+03   1.8968507e-09   1.7420606e-02   2.0065159e-01   2.8808520e-01   4.0820462e-03   1.0247191e-05
   1.8870000e+03   1.5506639e-09   6.6213171e-03   2.9193787e-01   3.2728828e-01   2.3954484e-02   1.0237190e-05
   1.8880000e+03   2.7408748e-09   1.0582619e-02   6.4659864e-01   2.2389446e-01   9.3650780e-03   1.0231850e-05
   1.8890000e+03   2.7708147e-09   1.2789863e-02   3.0189880e-01   2.0602340e-01   2.6960777e-02   1.0217865e-05
   1.8900000e+03   2.4164385e-09   3.7706546e-03   1.9459964e-01   1.9217132e-01   1.0781937e-01   1.0192297e-05
   1.8910000e+03   3.0867024e-09   2.3146981e-03   3.4744801e-01   1.8184701e-01   8.5465019e-02   1.0182537e-05
   1.8920000e+03   4.3724460e-09   7.2038497e-03   6.3982480e-01   1.5475604e-01   1.6690416e-02   1.0179271e-05
   1.8930000e+03   2.8877361e-09   4.4323415e-02   4.1535848e-01  -1.0507157e-01   4.5043166e-03   1.0184191e-05
   1.8940000e+03   1.1342817e-09   1.8644083e-02   2.4990259e-01  -1.9805550e-02   5.1580493e-03   1.0184460e-05
   1.8950000e+03   1.0171137e-09   6.4207337e-02   6.2508151e-01   1.6098202e-01   1.5150015e-03   1.0181987e-05
   1.8960000e+03   1.1852291e-09   1.2758151e-02   4.3959228e-01   1.5525472e-01   1.2987209e-02   1.0179434e-05
   1.8970000e+03   1.3233465e-09   1.1932801e-02   2.0924039e-01   2.4230464e-01   3.5710956e-03   1.0175045e-05
   1.8980000e+03   2.8171137e-09   1.1593220e-02   2.5508460e-01   2.8350125e-01   6.1343666e-03   1.0157526e-05
   1.8990000e+03   5.3417261e-09   4.1017102e-03   5.5108583e-01   2.7902595e-01   5.7340683e-02   1.0117863e-05
   1.9000000e+03   2.2602452e-09   2.2771364e-03   6.9879517e-01   2.7010435e-01   4.2827354e-01   1.0099786e-05
   1.9010000e+03   4.5484529e-09   3.0580535e-03   2.0517768e-01   2.7911558e-01   4.3013115e-02   1.0041325e-05
   1.9020000e+03   3.6349748e-09   1.5898341e-03   3.4293316e-01   2.6104502e-01   2.5664078e-01   1.0020605e-05
   1.9030000e+03   2.8614282e-09   4.0750875e-03   2.4687265e-01   2.5678657e-01   1.2850146e-01   9.9804852e-06
   1.9040000e+03   3.1839576e-09   1.7311808e-03   8.5524578e-01   2.6018228e-01   5.8939409e-02   9.9780977e-06
   1.9050000e+03   1.0350128e-09   4.2617346e-02   3.6245883e-01  -2.2753187e-01   1.1072833e-02   1.0003815e-05
   1.9060000e+03   1.0565321e-09   2.7212326e-03   3.3077500e-01  -1.6206072e-01   2.5541254e-02   1.0009041e-05
   1.9070000e+03   1.2165534e-09   4.4784140e-03   1.9430128e-01   2.7629141e-01   1.8922395e-02   1.0002526e-05
   1.9080000e+03   2.3682708e-09   9.0550307e-03   8.2864151e-01   1.5077173e-01   8.1829037e-03   9.9964374e-06
   1.9090000e+03   7.4303359e-10   6.7093299e-03   6.3246457e-01   1.1361472e-01   2.8467686e-02   9.9954309e-06
   1.9100000e+03   2.0438390e-10   2.5289976e-02   3.1825807e-01  -6.6606904e-03   1.2400588e-03   9.9955211e-06
   1.9110000e+03   4.1631090e-10   7.3596702e-03   3.5756882e-01   4.3502643e-01   1.2322820e-03   9.9941819e-06
   1.9120000e+03   2.1293418e-10   2.9631480e-02   2.6593671e-01   4.8887893e-01   9.0683764e-04   9.9897543e-06
   1.9130000e+03   7.2700769e-10   7.1080858e-03   7.8844965e-01   5.5100099e-01   4.1251278e-03   9.9869169e-06
   1.9140000e+03   2.4667570e-10   1.1214081e-02   1.7211220e-01   5.7207065e-01   9.3607614e-03   9.9735653e-06
   1.9150000e+03   4.7688969e-10   2.0141496e-03   3.1845103e-01   7.5146622e-01   9.7984630e-03   9.9643889e-06
   1.9160000e+03   5.4273395e-10   3.7219031e-03   2.2341388e-01   7.8346792e-01   1.6498449e-02   9.9482971e-06
   1.9170000e+03   2.2173975e-09   2.5342682e-03   7.7593650e-01   8.0490237e-01   2.4182607e-02   9.8999515e-06
   1.9180000e+03   2.3090584e-09   1.1245439e-03   4.9112018e-01   8.0718301e-01   8.1869551e-01   9.7980139e-06
   1.9190000e+03   1.9623826e-09   7.9612115e-04   2.3532900e-01   8.0947760e-01   3.5232833e-01   9.6241970e-06
   1.9200000e+03   1.6802545e-09   2.4564660e-04   2.9966371e-01   8.0447711e-01   2.4206834e+00   9.5511389e-06
   1.9210000e+03   2.7235621e-09   6.9369401e-04   5.0470810e-01  -7.1314015e-01   1.8374947e-01   9.5707141e-06
   1.9220000e+03   1.1408941e-09   2.7292232e-03   6.2969863e-01  -7.3515514e-01   3.3092483e-01   9.6071535e-06
   1.9230000e+03   1.0204795e-09   3.4094593e-03   1.4872218e-01  -7.1112076e-01   2.0291894e-02   9.6418721e-06
   1.9240000e+03   9.9155361e-10   1.0131808e-03   3.4496616e-01  -6.2713734e-01   1.2289025e-01   9.6534937e-06
   1.9250000e+03   6.7192308e-10   7.2630578e-03   3.1755805e-01  -3.9384685e-01   5.8261851e-03   9.6646038e-06
   1.9260000e+03   6.8646971e-10   7.0584394e-03   8.6434149e-01   7.1707824e-01   1.5157593e-02   9.6613217e-06
   1.9270000e+03   5.8241249e-10   1.2896845e-02   1.5793975e-01   7.3497220e-01   5.7240434e-03   9.6207494e-06
   1.9280000e+03   5.6901042e-10   1.1227432e-03   3.6256618e-01   7.8389616e-01   2.8972512e-02   9.6139228e-06
   1.9290000e+03   7.1673249e-10   1.6299404e-02   2.3487275e-01  -2.7541792e-01   2.0245852e-03   9.6166078e-06
   1.9300000e+03   3.1590027e-10   1.9811262e-02   8.2844592e-01  -2.6563356e-01   9.4362484e-04   9.6190222e-06
   1.9310000e+03   3.4244785e-10   1.0968301e-02   8.7902387e-01   3.6424928e-01   1.9564757e-03   9.6185938e-06
   1.9320000e+03   2.3337623e-10   9.9215349e-02   8.5058216e-01  -1.3071196e-01   7.6236617e-04   9.6195551e-06
   1.9330000e+03   6.3429836e-10   3.2797490e-03   3.3243892e-01   4.9709589e-01   4.5716596e-03   9.6140946e-06
   1.9340000e+03   3.3718516e-10   5.4295069e-03   1.6971603e-01   3.9742261e-01   2.2457204e-02   9.6034008e-06
   1.9350000e+03   1.2372498e-09   2.2589787e-03   8.7228832e-01   3.8057308e-01   1.4737385e-02   9.5966820e-06
   1.9360000e+03   4.6525455e-10   3.9229530e-03   4.2817176e-01   3.8795183e-01   4.6046528e-02   9.5913331e-06
   1.9370000e+03   5.5358406e-10   4.0357258e-03   2.3500575e-01   3.7932246e-01   3.0517021e-03   9.5885598e-06
   1.9380000e+03   5.5602893e-10   1.8722851e-02   2.9149260e-01  -4.4081227e-02   1.6365316e-03   9.5889089e-06
   1.9390000e+03   1.0318312e-09   1.3105209e-02   5.3842539e-01  -2.6549204e-01   6.0090259e-03   9.5927434e-06
   1.9400000e+03   2.6803408e-10   6.2865508e-03   5.2995258e-01  -1.5215897e-01   1.5347388e-02   9.5941478e-06
   1.9410000e+03   5.4984686e-10   7.3873004e-03   1.4166230e-01   5.3445208e-01   2.5401753e-03   9.5876408e-06
   1.9420000e+03   8.9409946e-10   1.1507829e-02   2.8586920e-01   4.5130452e-01   3.5411412e-03   9.5799916e-06
   1.9430000e+03   1.0672755e-09   6.4857739e-03   4.4554886e-01   5.0928277e-01   7.2208587e-03   9.5711956e-06
   1.9440000e+03   8.2226809e-10   7.0558171e-03   8.1265346e-01   5.4795877e-01   1.2486793e-02   9.5671047e-06
   1.9450000e+03   2.6626514e-10   2.0215423e-02   1.7682587e-01  -1.8246800e-01   1.5580713e-03   9.5698358e-06
   1.9460000e+03   3.7111305e-10   9.6799540e-03   2.7513288e-01   6.6633289e-01   2.9284271e-03   9.5511850e-06
   1.9470000e+03   1.2567887e-09   1.2501989e-03   6.8657629e-01   6.7316011e-01   1.2264383e-01   9.5020557e-06
   1.9480000e+03   1.0131403e-09   4.7717852e-04   7.8266279e-01   6.8974534e-01   1.3095004e+00   9.4685959e-06
   1.9490000e+03   4.9052060e-10   7.9775279e-04   3.1199654e-01   7.0137389e-01   2.9457365e-01   9.4533253e-06
   1.9500000e+03   5.2964607e-10   1.2961385e-03   1.4605187e-01   8.0856187e-01   2.2268756e-02   9.4108229e-06
   1.9510000e+03   1.1269437e-09   7.0435768e-04   3.2773068e-01  -2.5648225e-01   1.5015489e-01   9.4222455e-06
   1.9520000e+03   6.9159071e-10   1.4309013e-03   7.5128753e-01  -2.3133742e-01   1.5237870e-01   9.4248467e-06
   1.9530000e+03   8.1811493e-10   6.5846224e-03   3.7068822e-01   8.4992055e-01   1.9124143e-02   9.4057052e-06
   1.9540000e+03   7.7276892e-10   3.6431422e-03   1.4163406e-01   7.8308064e-01   1.4769546e-02   9.3921134e-06
   1.9550000e+03   6.4980451e-10   3.4914095e-03   1.6839234e-01   7.0998072e-01   3.3999540e-02   9.3638161e-06
   1.9560000e+03   1.0390091e-09   6.0378727e-04   7.3058984e-01   7.5292450e-01   2.0518128e-01   9.3525199e-06
   1.9570000e+03   7.6290280e-10   2.8105081e-03   4.2121558e-01   5.6436831e-01   1.4549682e-02   9.3501206e-06
   1.9580000e+03   2.5781039e-10   8.0817782e-02   6.9625637e-01  -6.8432883e-01   1.0772180e-03   9.3570162e-06
   1.9590000e+03   5.2761919e-10   3.9236823e-03   2.3101666e-01   8.3492374e-01   1.2849167e-02   9.3068836e-06
   1.9600000e+03   8.5135626e-10   3.7636062e-04   8.6279447e-01   8.9271754e-01   3.0370174e-01   9.2970284e-06
   1.9610000e+03   4.8297940e-10   6.1345203e-03   1.9146046e-01   7.5004895e-01   9.8600333e-03   9.2884369e-06
   1.9620000e+03   9.4665151e-10   6.2058474e-03   3.2193562e-01   6.7671222e-01   4.5865741e-03   9.2596607e-06
   1.9630000e+03   2.0723587e-09   1.1075178e-03   2.4650838e-01   6.4295712e-01   3.7142758e-01   9.1909256e-06
   1.9640000e+03   2.0140038e-09   1.3333929e-03   7.4738155e-01   7.1498946e-01   2.8708294e-01   9.1761983e-06
   1.9650000e+03   1.5183221e-09   2.4919721e-03   2.1104972e-01   7.3784732e-01   4.8475095e-02   9.0944563e-06
   1.9660000e+03   1.2391946e-09   9.5678369e-04   3.3603444e-01   6.9222356e-01   1.8986467e-01   9.0571877e-06
   1.9670000e+03   1.3006841e-09   9.3018632e-04   2.7447609e-01  -6.8278976e-01   3.5526979e-01   9.0915907e-06
   1.9680000e+03   2.8747662e-09   1.2057329e-03   7.5574450e-01  -4.8060187e-01   5.9476379e-02   9.1078814e-06
   1.9690000e+03   1.7546841e-09   4.4989863e-03   3.9337295e-01   6.6259122e-01   1.0195562e-01   9.0695304e-06
   1.9700000e+03   1.8899114e-09   5.2466153e-03   2.6848284e-01  -6.3334162e-01   2.4575353e-02   9.0872014e-06
   1.9710000e+03   8.1160900e-10   3.8296225e-03   2.6510929e-01   6.9938369e-01   2.2927749e-02   9.0508490e-06
   1.9720000e+03   1.7005901e-09   2.6274925e-03   6.7319356e-01  -1.0904832e-01   3.2978627e-02   9.0518709e-06
   1.9730000e+03   1.1300187e-09   2.3159183e-02   3.9768157e-01  -6.6878538e-01   1.5088737e-02   9.0747423e-06
   1.9740000e+03   7.5250629e-10   4.9881392e-03   3.0738365e-01   5.4343699e-01   3.5787045e-03   9.0659283e-06
   1.9750000e+03   6.5587308e-10   1.4671568e-02   2.7302648e-01   3.4465191e-02   3.0318819e-03   9.0654650e-06
   1.9760000e+03   5.4362568e-10   1.5250496e-02   5.9613819e-01   4.5841077e-01   2.2733058e-03   9.0560363e-06
   1.9770000e+03   1.0106741e-09   8.0756346e-03   8.9116086e-01   7.5391882e-01   4.4981982e-03   9.0406905e-06
   1.9780000e+03   8.1497317e-10   4.4254671e-03   7.8531410e-01   8.2080822e-01   3.9989614e-02   9.0314194e-06
   1.9790000e+03   5.6009963e-10   9.9450212e-03   2.2646680e-01   8.5979672e-01   5.1820533e-03   9.0113075e-06
   1.9800000e+03   5.4543036e-10   3.0955180e-03   2.8560552e-01   6.4931188e-01   1.0185996e-02   9.0075836e-06
   1.9810000e+03   2.5962642e-10   2.6929328e-02   2.8170888e-01   6.7230923e-01   7.0995101e-04   9.0032854e-06
   1.9820000e+03   1.2822448e-09   7.5638631e-03   8.2991825e-01   9.0412002e-01   1.9825517e-02   8.9932004e-06
   1.9830000e+03   1.5991919e-09   6.9278765e-03   2.1575088e-01   9.3744380e-01   1.2893215e-02   8.8845943e-06
   1.9840000e+03   1.2372569e-09   3.8358978e-04   2.8947281e-01   9.2411092e-01   1.5617736e+00   8.7845146e-06
   1.9850000e+03   1.1651285e-09   6.0125154e-04   2.0410776e-01   9.4020588e-01   5.9449678e-01   8.7078386e-06
   1.9860000e+03   8.1780555e-10   4.5773574e-04   7.5378699e-01   9.3958721e-01   1.2974331e+00   8.6663857e-06
   1.9870000e+03   5.8225051e-10   6.7486551e-04   3.3259569e-01   9.5669531e-01   2.2284750e-01   8.4357223e-06
   1.9880000e+03   9.0625521e-10   1.5128074e-04   3.8249288e-01  -8.8991701e-01   2.0168509e+00   8.4949197e-06
   1.9890000e+03   1.4590503e-09   5.0690179e-04   3.7272458e-01   9.6872015e-01   1.2182315e-01   8.4635952e-06
   1.9900000e+03   4.3190151e-09   2.1878929e-03   7.6069304e-01   6.8125608e-01   8.8126960e-02   8.4319062e-06
   1.9910000e+03   1.6402115e-09   5.3671473e-03   1.1979748e-01   9.7648657e-01   3.4288353e-01   7.7276821e-06
   1.9920000e+03   2.4079819e-09   9.6916304e-05   2.6422080e-01   9.7047839e-01   2.9552840e+00   7.5546539e-06
   1.9930000e+03   2.1008330e-09   4.7417828e-04   3.7121119e-01   6.7931486e-01   5.7343500e-01   7.5088360e-06
   1.9940000e+03   2.6866747e-09   1.6004040e-03   7.5396301e-01   7.2328508e-01   1.2391002e-01   7.4983278e-06
   1.9950000e+03   1.3866409e-09   3.0346759e-02   4.4069494e-01   1.8659947e-01   1.6536025e-02   7.4926054e-06
   1.9960000e+03   1.5097823e-09   6.9760656e-03   1.6083408e-01  -8.1206740e-01   3.7596457e-02   7.5499062e-06
   1.9970000e+03   1.5608486e-09   2.6729173e-03   2.2522400e-01  -5.6331641e-01   3.9143910e-02   7.6341218e-06
   1.9980000e+03   5.2805990e-10   1.4749569e-03   5.7682648e-01   2.3639312e-01   1.7898931e-01   7.6291029e-06
   1.9990000e+03   8.7063034e-10   5.2477588e-03   5.6383202e-01   6.0317197e-01   3.6873742e-02   7.6185108e-06
   2.0000000e+03   1.3459233e-09   4.3531970e-03   4.6380311e-01   6.8362423e-01   1.9871699e-02   7.5669646e-06
   2.0010000e+03   1.0206112e-09   1.4436763e-03   5.0449106e-01   5.1268976e-01   1.3434847e-01   7.5588330e-06
   2.0020000e+03   7.4366636e-10   8.3793490e-03   4.3960729e-01   3.7473708e-01   1.0074538e-02   7.5552711e-06
   2.0030000e+03   1.0227141e-09   1.9747444e-02   4.6884714e-01  -6.1408006e-01   7.7466088e-03   7.5642651e-06
   2.0040000e+03   5.7427275e-10   7.9197285e-03   1.4040496e-01  -5.5967687e-01   1.9098136e-02   7.5845373e-06
   2.0050000e+03   6.7911486e-10   4.1744087e-03   4.2859734e-01  -2.8101081e-01   5.0748869e-03   7.5858908e-06
   2.0060000e+03   9.9945611e-10   2.5293799e-02   4.2508279e-01   6.7478116e-01   3.8997615e-03   7.5759175e-06
   2.0070000e+03   7.1954201e-10   1.0604147e-02   4.4009606e-01   6.0346859e-01   1.4365571e-02   7.5677157e-06
   2.0080000e+03   6.1661475e-10   3.8648933e-03   2.8455177e-01   5.9318100e-01   2.3152458e-02   7.5612251e-06
   2.0090000e+03   8.3580561e-10   1.1987349e-02   3.9331487e-01  -3.4819195e-01   1.7653792e-03   7.5623877e-06
   2.0100000e+03   2.7288873e-10   4.0069038e-02   5.3631379e-01  -5.7186604e-01   5.3141263e-03   7.5681377e-06
   2.0110000e+03   3.0806168e-10   6.4596989e-03   3.2144932e-01  -4.6917654e-01   5.6605867e-03   7.5706516e-06
   2.0120000e+03   1.9604873e-10   5.2176183e-03   3.0640163e-01   3.9266554e-01   3.7197651e-03   7.5699606e-06
   2.0130000e+03   1.5733174e-10   6.6342894e-02   5.8091192e-01   6.4776796e-01   6.7028113e-04   7.5666748e-06
   2.0140000e+03   3.5910720e-10   4.7350659e-03   6.5565645e-01   7.6703931e-01   4.9052223e-03   7.5631167e-06
   2.0150000e+03   1.9466472e-10   5.9847616e-03   4.1959125e-01   8.3646168e-01   7.2385185e-03   7.5602549e-06
   2.0160000e+03   4.4257183e-10   9.5851141e-03   2.6695447e-01   6.3618489e-01   1.4190162e-03   7.5568435e-06
   2.0170000e+03   4.1207434e-10   1.2608545e-02   1.7449100e-01   8.6478144e-01   3.3189255e-03   7.5351648e-06
   2.0180000e+03   1.5092460e-09   1.8749547e-03   6.0443700e-01   9.6382701e-01   5.5380106e-02   7.4346660e-06
   2.0190000e+03   1.1343086e-09   4.7104867e-04   8.0108311e-01   9.6504936e-01   1.2816652e+00   7.3987516e-06
   2.0200000e+03   8.5734622e-10   1.4452288e-03   2.8659704e-01   9.6629921e-01   2.4241567e-01   7.1823425e-06
   2.0210000e+03   2.4731739e-09   1.8473848e-04   3.8623471e-01   9.6899762e-01   1.0180900e+00   7.0716867e-06
   2.0220000e+03   1.6557668e-09   5.4748357e-04   2.2178054e-01   9.7092190e-01   2.0682327e+00   6.1880199e-06
   2.0230000e+03   1.3055484e-09   6.9486091e-05   8.8383816e-01   9.5069077e-01   3.5252555e+00   6.1778945e-06
   2.0240000e+03   2.0053421e-09   9.2749729e-03   1.3178359e-01  -9.4144596e-01   6.2231482e-02   6.5411269e-06
   2.0250000e+03   1.5857760e-09   2.4653928e-04   3.9030431e-01  -9.4605116e-01   3.3611857e+00   6.7038565e-06
   2.0260000e+03   6.6897920e-10   3.6600976e-04   3.1685644e-01  -8.9049303e-01   1.0844685e+00   6.7291580e-06
   2.0270000e+03   2.8904555e-09   4.5936984e-03   8.7525383e-01   9.6370719e-01   2.3428973e-02   6.6911824e-06
   2.0280000e+03   1.0368631e-09   3.0174247e-03   2.3580119e-01   9.6971208e-01   4.3413857e-01   6.5152760e-06
   2.0290000e+03   4.0394417e-09   4.8020113e-04   1.7130404e-01   9.8687797e-01   2.3167325e-01   5.7717583e-06
   2.0300000e+03   3.2798037e-09   6.5966068e-05   3.2299310e-01   9.8321587e-01   6.5688283e+01   5.0454943e-06
   2.0310000e+03   6.6145291e-09   3.6904906e-05   7.8938853e-01   9.7872603e-01   9.7242054e+01   4.1123132e-06
   2.0320000e+03   2.3420296e-09   5.3602523e-05   6.7469133e-01   9.6827970e-01   2.1083392e+02   3.7039055e-06
   2.0330000e+03   2.6791412e-09   1.1066912e-04   1.6139440e-01  -9.5635220e-01   3.2633387e+01   4.1577392e-06
   2.0340000e+03   2.8002398e-09   1.0202720e-04   2.7663465e-01  -9.5831618e-01   1.5699927e+01   4.2800724e-06
   2.0350000e+03   3.1566756e-09   4.2887812e-04   3.2648879e-01  -9.6870428e-01   1.9534360e+01   4.5971618e-06
   2.0360000e+03   1.5121930e-09   1.3227891e-04   6.8226455e-01  -9.7148978e-01   3.9103769e+01   4.7678915e-06
   2.0370000e+03   2.4437508e-09   3.6240925e-04   1.5742178e-01   9.7416232e-01   2.6991187e+00   4.5722327e-06
   2.0380000e+03   1.9967650e-09   2.2743105e-04   2.7543595e-01   9.7545832e-01   7.5069547e+00   4.4415449e-06
   2.0390000e+03   3.1140169e-09   1.6666622e-04   3.2840840e-01   9.7861336e-01   4.7318010e+00   4.1207388e-06
   2.0400000e+03   1.2888840e-09   3.0036932e-05   7.2736505e-01   9.7548238e-01   2.8774875e+02   3.8388783e-06
   2.0410000e+03   1.6469346e-09   8.4229229e-05   1.5617793e-01   9.7538553e-01   1.5803335e+01   3.6081091e-06
   2.0420000e+03   1.6554375e-09   1.6405017e-04   2.8772233e-01   9.7258947e-01   2.3987047e+01   3.2802405e-06
   2.0430000e+03   2.6335652e-09   6.8721895e-05   2.9445599e-01   9.6776309e-01   3.8233338e+01   2.8088442e-06
   2.0440000e+03   1.6894048e-09   6.7990131e-05   8.3686414e-01   9.5812757e-01   5.2126442e+01   2.7404224e-06
   2.0450000e+03   9.8441239e-10   6.0142133e-04   1.2591629e-01   9.5936335e-01   3.3227548e+00   8.4988064e-07
   2.0460000e+03   1.6008682e-09   4.1605666e-06   3.5584150e-01   4.5057482e-01   3.8587103e+01   8.4630332e-07
   2.0470000e+03   1.3964451e-09   4.5969435e-02   4.0100826e-01  -4.0900433e-01   1.1551278e+00   1.5325393e-06
   2.0480000e+03   1.7825294e-09   1.3877669e-05   8.8467477e-01  -7.8030232e-01   4.6682670e+01   1.5599507e-06
   2.0490000e+03   7.0790720e-10   1.8388534e-03   1.9527511e-01  -5.8134723e-01   1.0954965e+00   1.5915901e-06
   2.0500000e+03   2.5663607e-09   2.0906024e-03   3.0054889e-01   9.0598164e-01   1.3661444e+00   1.1229410e-06
   2.0510000e+03   1.6757787e-09   2.8741550e-05   2.3406019e-01   8.0309929e-01   8.4758321e+02   6.6966991e-07
   2.0520000e+03   2.2500854e-09   2.4973997e-05   7.5682501e-01  -1.9651822e-02   1.8061465e+02   6.8228910e-07
   2.0530000e+03   1.2993515e-09   2.3010297e-04   2.9370379e-01  -1.9327132e-01   9.5700009e+01   7.7320185e-07
   2.0540000e+03   2.4619062e-09   6.6801930e-05   2.2350137e-01   5.2924591e-01   1.8588074e+02   6.6850462e-07
   2.0550000e+03   2.0157339e-09   7.9669389e-05   2.2669780e-01   1.9829008e-01   3.3739757e+02   7.2399880e-07
   2.0560000e+03   1.6885296e-09   1.3222664e-04   6.9490577e-01  -4.4460513e-01   9.0507368e+01   7.5462973e-07
   2.0570000e+03   1.2642655e-09   5.3485605e-04   3.0646082e-01  -4.9806241e-01   1.2662126e+01   7.9445175e-07
   2.0580000e+03   1.7560192e-09   4.6483332e-04   2.1738442e-01   5.7533508e-01   1.0300908e+01   7.5947061e-07
   2.0590000e+03   1.1843491e-09   2.2636880e-04   2.3516243e-01   5.2499626e-01   8.5533621e+01   6.6244574e-07
   2.0600000e+03   1.2533149e-09   2.0544540e-04   6.9084348e-01   2.2926140e-01   2.3038135e+01   6.5625368e-07
   2.0610000e+03   9.6771673e-10   9.8657580e-04   3.0651157e-01   2.0548700e-01   4.3027086e+00   6.4862639e-07
   2.0620000e+03   2.6778376e-09   6.3867483e-04   2.1108113e-01   2.0297937e-01   2.0397960e+00   1.3501240e-06
   2.0630000e+03   1.1200885e-09   1.8705213e-05   3.1791695e-01  -8.8190799e-01   5.4523112e+02   1.6757047e-06
   2.0640000e+03   1.1915080e-09   3.6331977e-05   6.9752327e-01  -9.1662228e-01   2.3545579e+01   1.7110921e-06
   2.0650000e+03   1.2274367e-09   4.4320272e-04   4.0198177e-01  -8.1987741e-01   1.4670324e+00   1.7272074e-06
   2.0660000e+03   1.0533776e-09   5.5846622e-03   1.3996330e-01   9.3081720e-01   3.2065208e+00   1.1119803e-06
   2.0670000e+03   5.5503527e-10   1.7160598e-05   3.0931062e-01   8.2550107e-01   5.5009466e+02   9.9228669e-07
   2.0680000e+03   9.1177221e-10   3.8000216e-05   5.8738723e-01   8.0001502e-01   1.8835950e+01   9.7774567e-07
   2.0690000e+03   2.4401545e-10   6.4931121e-04   5.0386904e-01  -5.9839181e-01   2.1640106e+00   9.8271372e-07
   2.0700000e+03   4.3413658e-10   9.5288474e-03   1.2274746e-01  -7.4365474e-01   1.7022780e-01   1.1127509e-06
   2.0710000e+03   3.6934535e-10   3.4536235e-05   3.5623252e-01  -7.9863672e-01   5.8058550e+01   1.1637568e-06
   2.0720000e+03   3.7987083e-10   1.1799855e-04   5.1530211e-01  -7.3939707e-01   2.9038789e+00   1.1686456e-06
   2.0730000e+03   4.1362327e-10   4.4837641e-03   4.9761196e-01   1.1485344e-01   3.1016587e-02   1.1683876e-06
   2.0740000e+03   1.6650575e-10   4.0335003e-02   3.3729020e-01   8.4324195e-01   4.3487716e-02   1.1258734e-06
   2.0750000e+03   7.8640794e-10   1.6537838e-04   3.9157514e-01   8.9484574e-01   4.4884450e-01   1.1117644e-06
   2.0760000e+03   2.7143003e-09   3.1183820e-03   5.0531354e-01   9.4768840e-01   5.9155564e-01   9.5738724e-07
   2.0770000e+03   1.8691775e-09   3.0803051e-04   5.7701416e-01   9.1250718e-01   3.4177113e+01   8.4237894e-07
   2.0780000e+03   1.2093852e-09   5.0401414e-04   1.1389021e-01   8.8577070e-01   9.5008938e+00   6.3160195e-07
   2.0790000e+03   7.4759406e-10   1.6864497e-04   3.4599392e-01   8.0422631e-01   2.5760468e+01   4.5308282e-07
   2.0800000e+03   2.0511936e-09   1.3032508e-04   5.6170054e-01  -5.3867988e-01   9.9412207e+01   5.0593038e-07
   2.0810000e+03   6.4288284e-10   3.5557487e-04   6.8735259e-01  -6.4635745e-01   6.8941875e+01   5.5241435e-07
   2.0820000e+03   4.5862221e-10   6.8368453e-04   3.3496333e-01  -7.1794753e-01   6.0179887e+00   6.3115723e-07
   2.0830000e+03   2.3154323e-10   2.4203148e-04   3.3956789e-01  -7.7236806e-01   4.4972435e+00   6.6600862e-07
   2.0840000e+03   6.7607563e-10   4.8361748e-04   4.8155147e-01   8.1576176e-01   6.1916896e+00   6.3999891e-07
   2.0850000e+03   4.2888381e-10   5.3752190e-04   7.2096470e-01   8.0261443e-01   8.1241383e+00   6.2381521e-07
   2.0860000e+03   3.9651138e-10   8.6640960e-04   3.2230420e-01   7.9604012e-01   2.0712196e+00   5.9217810e-07
   2.0870000e+03   2.1132169e-10   3.4187186e-04   2.7385527e-01   7.7660410e-01   5.2309270e+00   5.7358669e-07
   2.0880000e+03   4.1390541e-10   3.4935966e-04   3.5029958e-01  -7.2917969e-01   5.9854016e+00   5.8343771e-07
   2.0890000e+03   3.1463887e-10   1.2190984e-03   6.5606078e-01  -7.3855861e-01   2.3061401e+00   5.9124364e-07
   2.0900000e+03   4.2998720e-10   1.6431786e-03   1.4921246e-01   7.4899123e-01   1.5707413e-01   5.8259965e-07
   2.0910000e+03   4.4121257e-10   5.3278912e-03   3.0022923e-01   9.1277379e-05   4.8777561e-02   5.8261015e-07
   2.0920000e+03   1.6421781e-10   3.9152757e-02   4.0786775e-01   7.2225635e-01   1.8445712e-02   5.7489636e-07
   2.0930000e+03   3.3322778e-10   2.5121459e-03   9.1716803e-01   6.5767051e-01   1.1083180e-01   5.6454774e-07
   2.0940000e+03   9.8093381e-10   2.8556386e-03   9.2413030e-01   7.3913265e-01   1.6973736e-01   5.4707893e-07
   2.0950000e+03   5.1584284e-10   1.5215870e-03   5.9489433e-01   7.4914442e-01   3.5857745e+00   5.2450959e-07
   2.0960000e+03   2.6139233e-10   1.0921450e-03   3.3104101e-01   7.1712610e-01   1.4383831e+00   5.1612135e-07
   2.0970000e+03   3.1404655e-10   2.2700372e-03   1.4469661e-01   6.9602296e-01   1.2389065e-01   4.7384534e-07
   2.0980000e+03   5.1779196e-10   9.7588771e-04   5.4003540e-01  -6.4164943e-01   1.3252398e+00   4.8020008e-07
   2.0990000e+03   3.1538432e-10   3.0504930e-03   5.0746107e-01  -6.5060049e-01   5.8389985e-01   4.8594630e-07
   2.1000000e+03   3.5238400e-10   2.8509149e-03   3.7564907e-01  -3.3121853e-01   7.6153389e-02   4.8671727e-07
   2.1010000e+03   2.2458936e-10   3.8625929e-02   3.3120284e-01   5.9295778e-01   1.4499974e-02   4.8256600e-07
   2.1020000e+03   5.2960435e-10   6.9348581e-03   4.7929660e-01  -3.2325047e-01   9.1334027e-02   4.8437496e-07
   2.1030000e+03   4.9272792e-10   1.1209830e-02   4.9511346e-01  -2.7192492e-01   1.2008242e-01   4.8640234e-07
   2.1040000e+03   3.3793352e-10   1.3521594e-02   2.9580079e-01   5.8513639e-01   3.3607934e-02   4.8402238e-07
   2.1050000e+03   2.5974664e-10   1.3428388e-02   1.9897794e-01   6.2556500e-01   3.3157084e-02   4.7904352e-07
   2.1060000e+03   3.1118477e-10   8.1966810e-03   4.9015674e-01   3.6754021e-01   1.5041967e-02   4.7773107e-07
   2.1070000e+03   1.6493809e-10   2.0769597e-02   6.5026879e-01   5.8976121e-01   1.0747796e-02   4.7697515e-07
   2.1080000e+03   1.7186250e-10   4.2649555e-02   4.3801095e-01  -4.1874364e-01   7.2171759e-03   4.7842685e-07
   2.1090000e+03   1.0038402e-10   1.4418999e-02   2.9814941e-01  -9.1921668e-02   9.5641747e-03   4.7853336e-07
   2.1100000e+03   6.0120996e-11   4.4852978e-02   3.8766488e-01   5.9749497e-01   5.8080914e-03   4.7687791e-07
   2.1110000e+03   1.5881502e-10   5.2442174e-03   8.1351162e-01   6.0991725e-01   2.3367453e-02   4.7518390e-07
   2.1120000e+03   8.2627423e-11   4.7754040e-03   6.2787632e-01   5.9346163e-01   1.0078508e-01   4.7429725e-07
   2.1130000e+03   1.1045661e-10   1.0604032e-02   3.3990534e-01   6.0917867e-01   1.6757421e-02   4.6949781e-07
   2.1140000e+03   2.0712946e-10   9.0687340e-04   3.5309109e-01   6.1530609e-01   8.3465091e-01   4.6575535e-07
   2.1150000e+03   5.1733868e-10   2.5641685e-03   3.3977644e-01   6.1933104e-01   2.1613189e-01   4.5060259e-07
   2.1160000e+03   2.8115400e-10   6.0770813e-04   6.2979983e-01   5.8523681e-01   5.1408596e+00   4.4536736e-07
   2.1170000e+03   2.6754288e-10   9.2846468e-04   1.6167104e-01   5.7401364e-01   1.3812241e+00   4.3461796e-07
   2.1180000e+03   3.7559228e-10   5.1848027e-04   3.3953087e-01   5.3088253e-01   4.9203842e-01   4.2767244e-07
   2.1190000e+03   1.3426611e-10   2.0602993e-03   4.5041406e-01  -4.8491119e-01   9.6346440e-01   4.3083121e-07
   2.1200000e+03   2.8793611e-10   3.4628173e-03   6.6556190e-01  -5.1325074e-01   2.3447110e-01   4.3744638e-07
   2.1210000e+03   1.4731502e-10   6.2055048e-04   4.0440155e-01  -5.1639577e-01   2.2919162e+00   4.4154212e-07
   2.1220000e+03   1.2456709e-10   1.2974162e-03   2.4826979e-01   3.5620767e-01   1.6299407e-01   4.4074601e-07
   2.1230000e+03   2.2239159e-10   2.2391005e-02   3.9639619e-01   5.5501028e-01   3.5519060e-02   4.3225359e-07
   2.1240000e+03   1.1930716e-10   5.5682930e-04   7.1154879e-01   5.1864723e-01   2.7344283e+00   4.2987710e-07
   2.1250000e+03   7.0609659e-11   1.7531840e-03   3.6692394e-01   5.1655781e-01   1.3834901e-01   4.2892001e-07
   2.1260000e+03   1.9133427e-10   3.9313855e-03   1.8218739e-01  -4.5609322e-01   8.2588141e-02   4.3303086e-07
   2.1270000e+03   9.9972883e-11   1.1275631e-03   2.8099128e-01  -4.9982796e-01   1.2611940e+00   4.3735854e-07
   2.1280000e+03   8.4554237e-11   9.6703330e-04   6.5832492e-01  -5.1657073e-01   6.2050513e-01   4.3845752e-07
   2.1290000e+03   7.3370804e-11   3.1975078e-03   3.5430225e-01  -3.6969584e-01   3.5661983e-02   4.3881975e-07
   2.1300000e+03   7.5941033e-11   1.3621282e-02   1.5811315e-01   5.3641272e-01   4.6294152e-02   4.3345597e-07
   2.1310000e+03   5.7878009e-11   7.2802658e-04   3.0032624e-01   5.3776981e-01   4.8813753e-01   4.3168708e-07
   2.1320000e+03   1.0310681e-10   1.0995417e-03   6.6279906e-01   5.3839845e-01   2.3312753e-01   4.3084250e-07
   2.1330000e+03   6.5627484e-11   4.2403526e-03   3.6004498e-01   4.9664010e-01   4.1929339e-02   4.3028288e-07
   2.1340000e+03   6.6827121e-11   1.1638573e-02   1.5276210e-01  -4.6241753e-01   2.6647467e-02   4.3296375e-07
   2.1350000e+03   6.4344467e-11   1.1292999e-03   2.9114828e-01  -4.5493149e-01   2.1001726e-01   4.3426384e-07
   2.1360000e+03   7.7506462e-11   1.7579433e-03   6.6779694e-01  -3.9935322e-01   9.5531565e-02   4.3452311e-07
   2.1370000e+03   8.5802849e-11   1.7004658e-02   4.1956706e-01   3.6024063e-01   7.1870464e-03   4.3424247e-07
   2.1380000e+03   2.7053446e-11   3.3415724e-02   2.7959768e-01   5.0310326e-01   5.3079915e-03   4.3308742e-07
   2.1390000e+03   1.1665765e-10   1.8683227e-03   2.9200906e-01   5.6937151e-01   1.7300223e-02   4.3202366e-07
   2.1400000e+03   1.2791631e-10   8.2358811e-03   6.2446126e-01   5.5755474e-01   1.8061162e-02   4.2772220e-07
   2.1410000e+03   3.6128932e-10   1.1846989e-03   8.0414485e-01   5.8138012e-01   5.4684346e-01   4.2351448e-07
   2.1420000e+03   1.6433918e-10   1.9032257e-03   4.3411774e-01   5.7226180e-01   1.2102962e+00   4.1898270e-07
   2.1430000e+03   1.3491758e-10   1.0989455e-03   2.0972919e-01   5.6150338e-01   5.1006216e-01   4.0458733e-07
   2.1440000e+03   1.3171311e-10   2.4792190e-04   3.4648342e-01   5.2188708e-01   9.1526615e-01   3.9300492e-07
   2.1450000e+03   1.1210465e-10   4.2269031e-04   6.8946055e-01  -4.4271927e-01   1.6283874e+00   3.9411803e-07
   2.1460000e+03   5.4515151e-11   4.0186838e-03   6.9889400e-01   3.6899279e-02   3.6384312e-02   3.9410175e-07
   2.1470000e+03   3.3007801e-11   5.3092059e-02   4.6699850e-01  -4.5996219e-01   1.0343229e-02   3.9599323e-07
   2.1480000e+03   1.0869114e-10   8.1454702e-04   3.2370173e-01  -1.8620586e-01   6.7755630e-02   3.9630891e-07
   2.1490000e+03   1.0711086e-10   8.2057625e-03   4.2544384e-01  -7.4157366e-02   2.5131609e-02   3.9640318e-07
   2.1500000e+03   7.6124951e-11   8.6504526e-03   6.5728011e-01  -1.8110155e-01   4.1096946e-02   3.9658884e-07
   2.1510000e+03   7.8103851e-11   9.1742824e-03   1.2719186e-01  -1.5905911e-01   1.6414684e-02   3.9711957e-07
   2.1520000e+03   9.6774714e-11   5.6038486e-03   1.9842408e-01   2.1787123e-01   8.1712279e-03   3.9676923e-07
   2.1530000e+03   6.7861884e-11   1.5615411e-02   4.6258863e-01   2.3715480e-01   3.2166591e-03   3.9669369e-07
   2.1540000e+03   9.6015286e-11   1.1140405e-01   1.0753224e+00   1.9985218e-02   2.1913507e-03   3.9667727e-07
   2.1550000e+03   2.2167964e-11   2.5561097e-02   3.9781747e-01  -5.4686315e-02   4.7921698e-03   3.9670354e-07
   2.1560000e+03   1.3456599e-11   4.1037716e-02   3.5987981e-01   1.3963360e-01   1.3001385e-03   3.9663185e-07
   2.1570000e+03   3.3101001e-11   1.2019164e-02   4.4769280e-01   3.8481704e-01   1.3212358e-03   3.9653109e-07
   2.1580000e+03   2.1741876e-11   1.8564554e-02   5.9926671e-01   4.4872066e-01   3.4289017e-03   3.9592285e-07
   2.1590000e+03   5.1199194e-11   1.1021257e-03   7.7129537e-01   4.6499801e-01   1.1623293e-01   3.9575580e-07
   2.1600000e+03   5.3563346e-11   1.3649330e-02   1.8222316e-01   4.7394272e-01   1.7592428e-02   3.9411785e-07
   2.1610000e+03   7.9355972e-11   1.5109428e-03   4.6710383e-01   4.6681559e-01   1.5692144e-01   3.9321936e-07
   2.1620000e+03   3.2853196e-11   2.3845064e-03   2.2410570e-01   4.7993800e-01   1.2321304e-01   3.9249496e-07
   2.1630000e+03   6.2308243e-11   2.0311259e-03   6.7273365e-01   1.5151390e-01   8.0210788e-03   3.9225954e-07
   2.1640000e+03   4.8673239e-11   4.7992634e-03   6.8773776e-01  -5.2768339e-02   4.0035232e-02   3.9228575e-07
   2.1650000e+03   4.4094917e-11   2.2435866e-02   3.2726776e-01  -4.8053255e-01   5.6692119e-03   3.9282130e-07
   2.1660000e+03   1.8403873e-11   4.5575456e-03   2.6261188e-01  -3.2532894e-01   2.0178220e-02   3.9314475e-07
   2.1670000e+03   2.8414171e-11   4.2621563e-03   2.0263579e-01   6.4388918e-01   5.1610493e-03   3.9281832e-07
   2.1680000e+03   3.3576953e-11   1.6971203e-02   6.9824493e-01   5.8920282e-01   3.6534922e-03   3.9197444e-07
   2.1690000e+03   3.8674983e-11   1.3025184e-03   8.7652071e-01   6.8338348e-01   1.7511515e-01   3.9160817e-07
   2.1700000e+03   6.3061442e-11   6.9132948e-03   3.8429858e-01   7.3737020e-01   1.7025224e-02   3.9038074e-07
   2.1710000e+03   5.6982816e-11   2.4887873e-03   1.7327142e-01   7.5478166e-01   1.0137547e-01   3.8666054e-07
   2.1720000e+03   4.4098187e-11   8.0912377e-04   1.1884241e-01   7.4560935e-01   3.8794134e-01   3.7972178e-07
   2.1730000e+03   9.8868721e-11   3.2628060e-04   8.4147271e-01   7.6156768e-01   4.3651396e-01   3.7579200e-07
   2.1740000e+03   4.6202031e-11   4.3559633e-04   5.7410525e-01   7.6198769e-01   2.9209956e+00   3.7253506e-07
   2.1750000e+03   8.8349852e-11   6.5505465e-04   3.6484209e-01   1.5217329e-01   9.8099017e-02   3.7219433e-07
   2.1760000e+03   6.7656572e-11   6.3449312e-03   3.1478621e-01  -3.2448569e-01   3.3645077e-02   3.7270520e-07
   2.1770000e+03   1.2789218e-10   7.3854602e-03   4.5648803e-01  -6.9811857e-01   6.1529299e-02   3.7672992e-07
   2.1780000e+03   5.3518818e-11   9.7417514e-04   7.3226709e-01  -6.9789669e-01   5.6677789e-01   3.7731249e-07
   2.1790000e+03   4.6392849e-11   5.4299618e-03   1.2968366e-01   6.2052227e-01   1.4405281e-02   3.7563218e-07
   2.1800000e+03   5.2118658e-11   2.1225740e-03   3.1729864e-01   6.9907483e-01   1.3734764e-01   3.7450686e-07
   2.1810000e+03   3.8337117e-11   3.2416380e-03   2.6652717e-01   7.0970063e-01   6.4608739e-02   3.7343512e-07
   2.1820000e+03   6.0483178e-11   3.0189954e-03   7.4597359e-01   7.8815629e-01   1.7273194e-02   3.7279996e-07
   2.1830000e+03   1.0173881e-10   4.6830609e-03   1.3346060e-01   7.9846736e-01   4.5316485e-02   3.6609063e-07
   2.1840000e+03   1.8175096e-10   5.2347757e-04   3.1805235e-01   7.9700178e-01   2.0295452e+00   3.5690686e-07
   2.1850000e+03   2.1144605e-10   2.9337813e-04   1.7706123e-01   7.8747617e-01   1.2999860e+01   3.0312932e-07
   2.1860000e+03   1.0723409e-10   4.4675995e-05   7.6393081e-01   6.8941123e-01   6.0930032e+01   2.9698380e-07
   2.1870000e+03   6.8649887e-11   3.1364341e-04   1.5960891e-01   6.7476774e-01   4.4081167e+00   2.8358334e-07
   2.1880000e+03   1.6227348e-10   1.7377601e-04   3.9649498e-01  -5.7977267e-01   1.0438085e+00   2.8904464e-07
   2.1890000e+03   1.5661835e-10   5.0350566e-04   4.2131651e-01  -6.3387470e-01   7.1754304e+00   2.9957773e-07
   2.1900000e+03   1.4022076e-10   2.5041401e-04   7.7130270e-01  -6.6942960e-01   1.0678997e+01   3.0808339e-07
   2.1910000e+03   4.1547804e-11   2.2264614e-04   4.1983512e-01  -6.8408573e-01   7.5456546e+00   3.1120704e-07
   2.1920000e+03   6.8953490e-11   5.8885165e-04   1.3100382e-01   6.9727310e-01   1.4761740e+00   3.0624520e-07
   2.1930000e+03   1.3390404e-10   3.0160186e-04   3.5997137e-01   6.8957677e-01   9.6925466e+00   2.9836781e-07
   2.1940000e+03   6.7882314e-11   2.1564338e-04   5.1330483e-01   6.6759484e-01   1.2397270e+01   2.9359404e-07
   2.1950000e+03   4.6745296e-11   2.9546112e-04   4.2338319e-01   6.6266598e-01   1.5532294e+00   2.9241666e-07
   2.1960000e+03   6.6708937e-11   8.3483742e-04   1.2600469e-01  -1.7538282e-01   5.3745622e-02   2.9313127e-07
   2.1970000e+03   6.0689699e-11   1.9972751e-03   4.1833022e-01  -6.3441402e-01   6.7113058e-01   2.9509096e-07
   2.1980000e+03   6.8869102e-11   7.6307699e-04   5.2943367e-01  -6.3959583e-01   1.7396364e+00   2.9767206e-07
   2.1990000e+03   5.2524429e-11   4.6579705e-04   4.2867521e-01  -6.1671050e-01   1.4451902e+00   2.9975642e-07
   2.2000000e+03   2.1269756e-11   5.4090913e-04   1.1403547e-01  -5.3575754e-01   5.4783266e-01   3.0113891e-07
   2.2010000e+03   7.9165832e-11   1.7298363e-03   4.1014947e-01   7.1003394e-01   7.4884815e-02   2.9716248e-07
   2.2020000e+03   9.2875359e-11   3.6591826e-04   5.7416900e-01   7.0468644e-01   3.0342164e+00   2.9224128e-07
   2.2030000e+03   7.0909488e-11   2.7307097e-04   4.9695152e-01   6.9922297e-01   4.1358084e+00   2.8895975e-07
   2.2040000e+03   7.5185544e-11   3.0738034e-04   1.4262178e-01   6.9320138e-01   4.1351231e+00   2.7634545e-07
   2.2050000e+03   1.3905693e-10   7.3782077e-05   3.1763240e-01   6.6435629e-01   8.1914928e+00   2.7055161e-07
   2.2060000e+03   6.0675320e-11   3.6500039e-04   6.0356090e-01   6.4455066e-01   5.2268725e+00   2.6877966e-07
   2.2070000e+03   1.0203555e-10   1.8107572e-03   4.9701556e-01   6.4299619e-01   3.0904610e-01   2.6711798e-07
   2.2080000e+03   7.8324906e-11   1.9300350e-03   1.8236035e-01   6.3573937e-01   2.4755633e-01   2.6450976e-07
   2.2090000e+03   9.2799803e-11   1.9890466e-03   1.7930298e-01   4.0219664e-01   3.8064983e-02   2.6400608e-07
   2.2100000e+03   1.1618838e-10   1.0363020e-02   5.9105984e-01   2.8377827e-01   1.8709809e-02   2.6383153e-07
   2.2110000e+03   1.2762565e-10   3.8586969e-02   5.2209722e-01  -5.8698495e-01   1.2845867e-02   2.6482977e-07
   2.2120000e+03   6.3846486e-11   1.1709973e-02   2.4152603e-01  -5.1586848e-01   1.7963478e-02   2.6544526e-07
   2.2130000e+03   2.6599396e-11   1.9413537e-02   1.9547435e-01   6.1238463e-01   5.9311599e-03   2.6448405e-07
   2.2140000e+03   2.0917523e-11   6.3061210e-03   6.7600109e-01   6.0410339e-01   8.5371661e-03   2.6439882e-07
   2.2150000e+03   3.2398172e-11   3.1175635e-02   4.3760210e-01   6.3698676e-01   2.3126489e-03   2.6400975e-07
   2.2160000e+03   1.8556381e-10   2.3695960e-03   2.6617146e-01   6.4265128e-01   4.0463567e-01   2.5563293e-07
   2.2170000e+03   1.8513041e-10   3.3000525e-04   2.2066273e-01   6.1097800e-01   1.2206737e+00   2.5268347e-07
   2.2180000e+03   9.1367353e-11   8.2040137e-04   6.0195607e-01   6.0187658e-01   2.5626275e+00   2.4967135e-07
   2.2190000e+03   5.6594658e-11   8.4319220e-04   4.0686686e-01   5.9228382e-01   8.5026220e-01   2.4772118e-07
   2.2200000e+03   1.3483234e-10   7.5898322e-04   3.6720958e-01  -5.7599723e-01   1.7009685e+00   2.5157103e-07
   2.2210000e+03   9.1044916e-11   3.1591650e-04   1.8645803e-01   5.7785579e-01   8.9413305e-01   2.5055966e-07
   2.2220000e+03   3.4011844e-11   5.0501045e-03   6.0121845e-01  -5.8711580e-01   3.1364633e-01   2.5200937e-07
   2.2230000e+03   4.9808466e-11   1.4309674e-03   3.3633356e-01  -4.9337398e-01   4.2793487e-02   2.5234259e-07
   2.2240000e+03   8.3592360e-11   4.2170810e-03   3.1208715e-01   6.4004886e-01   3.3342670e-02   2.4967090e-07
   2.2250000e+03   3.7665756e-11   7.5747549e-04   5.3072124e-01  -3.0947164e-01   4.1560556e-01   2.4992297e-07
   2.2260000e+03   4.7991042e-11   5.0132564e-03   6.1413272e-01   5.9907960e-01   2.2442882e-02   2.4950357e-07
   2.2270000e+03   4.4430142e-11   4.2342289e-03   2.9488726e-01   6.6653634e-01   3.3830834e-02   2.4671054e-07
   2.2280000e+03   6.8627568e-11   1.0093850e-03   2.9191206e-01   6.1563192e-01   3.9972297e-01   2.4482537e-07
   2.2290000e+03   2.9006307e-11   1.2781254e-03   3.9398397e-01   6.4178266e-01   3.8394964e-01   2.3745541e-07
   2.2300000e+03   2.7710592e-11   1.9950130e-04   8.7680867e-01   6.0860230e-01   7.5078776e-01   2.3734949e-07
   2.2310000e+03   2.2693675e-11   2.7428370e-02   2.5575148e-01  -5.5380448e-01   1.4012685e-02   2.3920742e-07
   2.2320000e+03   2.8501553e-11   5.3575289e-04   3.9968212e-01  -3.2972739e-01   1.5127735e-01   2.3939445e-07
   2.2330000e+03   2.6289903e-11   1.0512416e-02   2.7246251e-01   2.1333694e-01   4.2238170e-03   2.3934065e-07
   2.2340000e+03   3.6603468e-11   3.5799373e-02   8.2230467e-01   5.7858201e-01   2.1025260e-03   2.3919516e-07
   2.2350000e+03   1.3166684e-11   1.8664111e-02   1.9331557e-01   5.8657380e-01   4.8164883e-03   2.3885773e-07
   2.2360000e+03   3.1233086e-11   6.4789133e-03   2.5368756e-01   5.2274718e-01   4.4945857e-03   2.3857756e-07
   2.2370000e+03   4.2246518e-11   4.9152257e-03   3.2270470e-01   6.7165216e-01   4.9681956e-02   2.3758496e-07
   2.2380000e+03   5.5090243e-11   1.5061484e-03   5.9038750e-01   7.0768324e-01   5.7607694e-01   2.3607638e-07
   2.2390000e+03   5.1868865e-11   1.2460239e-03   2.1716147e-01   7.3344104e-01   1.5995412e-01   2.3263654e-07
   2.2400000e+03   4.2636543e-11   3.5193544e-04   2.3281986e-01   7.2667856e-01   1.9617860e+00   2.2248850e-07
   2.2410000e+03   3.8379755e-11   1.0375103e-04   4.6912360e-01   6.9825632e-01   5.6901701e+00   2.2076905e-07
   2.2420000e+03   4.6020586e-11   6.5732112e-04   8.1270295e-01  -5.2686176e-01   2.2929340e-01   2.2087330e-07
   2.2430000e+03   2.6377226e-11   4.8056119e-02   4.1423744e-01  -6.6364825e-01   8.7330259e-03   2.2215809e-07
   2.2440000e+03   2.1664841e-11   1.3818979e-03   2.5346935e-01   3.2783447e-02   1.8389057e-02   2.2214987e-07
   2.2450000e+03   1.8358046e-11   1.7802428e-02   3.5093039e-01   7.2576864e-01   5.3720681e-03   2.2128525e-07
   2.2460000e+03   1.8908435e-11   7.1670849e-04   7.1260338e-01   7.2613595e-01   4.9272347e-01   2.2066750e-07
   2.2470000e+03   9.6933606e-11   1.2465932e-03   5.7074326e-01   7.6249243e-01   1.1355202e-01   2.1592905e-07
   2.2480000e+03   1.6672518e-11   2.2439348e-04   1.5177605e-01   7.4563208e-01   1.5769658e+01   1.9689295e-07
   2.2490000e+03   3.8726219e-11   3.5419914e-05   3.9165806e-01   7.3753403e-01   1.7373776e+00   1.9493026e-07
   2.2500000e+03   2.9818792e-11   2.3798905e-04   4.4918741e-01   7.4660683e-01   4.8840630e+00   1.9216959e-07
   2.2510000e+03   7.7413264e-11   1.7906583e-04   4.7911978e-01  -5.6868787e-01   8.7494262e+00   1.9405593e-07
   2.2520000e+03   5.4831255e-11   5.0070498e-04   1.7326189e-01  -4.7580402e-01   3.7991342e+00   1.9979400e-07
   2.2530000e+03   4.5394624e-11   3.0542849e-04   3.4812907e-01   7.7110557e-01   1.3941862e+00   1.9316129e-07
   2.2540000e+03   6.6758526e-11   6.4023607e-05   5.8975640e-01   7.5611629e-01   1.8624500e+01   1.9051877e-07
   2.2550000e+03   9.9043791e-11   1.8571248e-04   4.4621462e-01   7.4503906e-01   8.2008370e+00   1.8160716e-07
   2.2560000e+03   6.3553270e-11   3.3761762e-05   4.5235519e-01   7.1636576e-01   1.3557919e+02   1.7319788e-07
   2.2570000e+03   5.3687733e-11   1.3485822e-04   1.8963484e-01  -6.3972968e-01   2.1750905e+00   1.7509530e-07
   2.2580000e+03   7.8316078e-11   7.9747186e-04   5.7114079e-01   5.2220000e-01   2.9205558e-01   1.7488701e-07
   2.2590000e+03   7.5202390e-11   1.7726433e-02   2.4784633e-01  -3.7300057e-01   1.3171099e-02   1.7531986e-07
   2.2600000e+03   3.7491824e-11   1.1572484e-02   5.6171365e-01   6.8259007e-01   7.5548517e-02   1.7475585e-07
   2.2610000e+03   3.9911308e-11   6.0737580e-03   1.3682868e-01   6.3973115e-01   1.4822475e-02   1.7393014e-07
   2.2620000e+03   3.7061503e-11   5.0576240e-03   5.2606270e-01  -4.6827080e-01   2.6668577e-02   1.7406608e-07
   2.2630000e+03   1.8225720e-11   1.8348382e-02   2.4838419e-01  -5.2249054e-01   1.0932725e-02   1.7431513e-07
   2.2640000e+03   3.0666840e-11   1.4997962e-02   5.6025586e-01  -5.6337073e-01   7.1877833e-03   1.7449179e-07
   2.2650000e+03   1.3703917e-11   8.3386591e-03   2.2056117e-01  -4.6526792e-01   2.1510601e-02   1.7471058e-07
   2.2660000e+03   1.3457872e-11   9.8304938e-03   4.8274173e-01   4.0438053e-01   2.9564403e-03   1.7468448e-07
   2.2670000e+03   1.0138049e-11   6.6883367e-02   5.8004967e-01   4.6684853e-01   9.4600287e-04   1.7460739e-07
   2.2680000e+03   2.1294096e-11   1.2925823e-02   5.3349887e-01   3.1956399e-01   2.8405701e-03   1.7452830e-07
   2.2690000e+03   3.1862440e-11   1.7971229e-02   5.3359081e-01   3.8252424e-01   3.1792157e-03   1.7431681e-07
   2.2700000e+03   3.6044994e-11   4.5739861e-03   6.5561191e-01   3.4494313e-01   8.7572154e-02   1.7415283e-07
   2.2710000e+03   5.4655931e-11   7.8017624e-03   1.3902895e-01   3.4777827e-01   3.2402166e-02   1.7319179e-07
   2.2720000e+03   2.8534158e-11   1.7775532e-03   1.4975034e-01   3.6258806e-01   3.1316345e-01   1.7199169e-07
   2.2730000e+03   3.5139654e-11   9.4730596e-04   4.9394074e-01   3.7752595e-01   9.3624465e-02   1.7180235e-07
   2.2740000e+03   7.4164502e-11   4.5199473e-03   6.4747886e-01   3.5337313e-01   1.9997573e-02   1.7150072e-07
   2.2750000e+03   3.3594808e-11   9.5795187e-03   1.7018817e-01  -1.3073820e-01   3.8222529e-02   1.7172266e-07
   2.2760000e+03   2.5848721e-11   3.3302299e-03   2.0263068e-01  -2.0106927e-01   3.7842144e-02   1.7205667e-07
   2.2770000e+03   2.4982674e-11   3.5240369e-03   5.2668482e-01  -1.0553082e-01   1.8848309e-02   1.7206740e-07
   2.2780000e+03   2.4582293e-11   7.2628404e-02   7.2475920e-01   1.7569857e-01   8.0962250e-03   1.7194638e-07
   2.2790000e+03   6.6338264e-12   4.1509702e-03   3.0965855e-01   2.0013188e-01   4.5980397e-02   1.7184817e-07
   2.2800000e+03   9.7063856e-12   3.1281717e-03   1.4005629e-01   3.2328987e-01   4.8257710e-03   1.7178126e-07
   2.2810000e+03   2.2620001e-11   1.3056608e-02   5.0062399e-01   1.9122300e-01   3.0336528e-03   1.7173162e-07
   2.2820000e+03   1.3933569e-11   9.6244828e-03   5.5134028e-01  -1.1595097e-02   2.2334370e-02   1.7173457e-07
   2.2830000e+03   1.3477158e-11   6.2136622e-03   4.6383294e-01   4.5184377e-02   1.3725663e-02   1.7172798e-07
   2.2840000e+03   6.7113736e-12   1.3428195e-02   1.2310269e-01   3.6004406e-01   2.3438125e-03   1.7158347e-07
   2.2850000e+03   2.3845469e-11   3.8346158e-03   3.5799861e-01   3.1079444e-01   1.1640889e-02   1.7142893e-07
   2.2860000e+03   1.5006187e-11   3.9942304e-03   4.8347355e-01   3.7581147e-01   4.6971637e-02   1.7124044e-07
   2.2870000e+03   2.5906783e-11   2.8477963e-03   5.2939317e-01   4.5480830e-01   3.7305621e-02   1.7105922e-07
   2.2880000e+03   1.7877996e-11   6.6706539e-03   1.8078867e-01   4.8374895e-01   1.1987952e-02   1.7081181e-07
   2.2890000e+03   3.5638861e-11   5.7639847e-03   3.0018859e-01   2.2021139e-01   8.7007261e-03   1.7064971e-07
   2.2900000e+03   2.0294123e-11   6.2527782e-03   5.5471287e-01   2.6955770e-01   2.3740299e-02   1.7058163e-07
   2.2910000e+03   2.6251719e-11   1.8661774e-02   4.7544987e-01  -2.7165257e-01   3.5240138e-03   1.7062251e-07
   2.2920000e+03   1.8117135e-11   4.6866103e-02   4.1084439e-01  -2.4551029e-01   2.5894982e-03   1.7073152e-07
   2.2930000e+03   1.6546135e-11   1.3264704e-02   2.0708333e-01   3.7730852e-01   2.2914767e-03   1.7058430e-07
   2.2940000e+03   2.9929707e-11   1.4101118e-02   6.5439691e-01   3.7563134e-01   2.2770237e-03   1.7051144e-07
   2.2950000e+03   1.0325222e-11   2.1739319e-02   4.1978503e-01   3.5544952e-01   6.6322607e-03   1.7041115e-07
   2.2960000e+03   1.4237833e-11   1.0561733e-02   4.0827594e-01   3.5277140e-01   1.9905711e-03   1.7038125e-07
   2.2970000e+03   7.9324033e-12   4.5100962e-02   3.8449594e-01   8.3564997e-02   1.1463998e-03   1.7036504e-07
   2.2980000e+03   9.3322208e-12   2.1770324e-02   5.1695089e-01   5.0464006e-01   8.8149768e-04   1.7028931e-07
   2.2990000e+03   9.8379923e-12   1.0342817e-02   7.4398963e-01   5.5004285e-01   6.6304252e-03   1.7025050e-07
   2.3000000e+03   7.9412881e-12   2.8345657e-02   3.4486994e-01   5.5190236e-01   1.3096890e-03   1.7012754e-07
   2.3010000e+03   1.9617104e-11   4.5661984e-03   2.4821184e-01   5.9597212e-01   1.3286179e-02   1.6979137e-07
   2.3020000e+03   2.4092688e-11   3.0564972e-03   2.3532557e-01   6.2099466e-01   3.6163419e-02   1.6790209e-07
   2.3030000e+03   3.3154114e-11   3.6000632e-04   8.0379115e-01   6.1271771e-01   1.4544207e+00   1.6559165e-07
   2.3040000e+03   2.2147920e-11   2.8501996e-04   8.1955906e-01   6.0151771e-01   2.3392634e+00   1.6513766e-07
   2.3050000e+03   2.2810411e-11   2.3185302e-03   3.0245558e-01   6.3831387e-01   2.6766841e-02   1.6478553e-07
   2.3060000e+03   2.1258127e-11   1.7397488e-03   1.4342004e-01   6.4850257e-01   1.3852034e-01   1.6294965e-07
   2.3070000e+03   4.5416545e-11   3.9798107e-04   4.0158231e-01   6.4837218e-01   6.4252497e-01   1.6084756e-07
   2.3080000e+03   2.2377371e-11   4.0936498e-04   6.8723252e-01   6.3808817e-01   2.4499261e+00   1.6035755e-07
   2.3090000e+03   2.8413320e-11   6.7457823e-04   3.1093671e-01   6.5800871e-01   1.0086718e-01   1.5969417e-07
   2.3100000e+03   2.1936057e-11   2.2131871e-03   3.2664048e-01  -5.3470008e-01   5.2831417e-02   1.6026054e-07
   2.3110000e+03   1.4278264e-11   1.0290236e-03   3.3192593e-01  -6.2126200e-01   7.6790224e-01   1.6146219e-07
   2.3120000e+03   1.6800100e-11   3.0677793e-04   7.3898211e-01  -5.8855485e-01   9.1205088e-01   1.6180142e-07
   2.3130000e+03   1.1847569e-11   8.0215503e-04   2.4419705e-01   5.6655077e-02   6.0706487e-02   1.6178432e-07
   2.3140000e+03   1.3788744e-11   1.4139090e-02   3.0645377e-01   6.5715729e-01   1.8550391e-02   1.6129225e-07
   2.3150000e+03   1.8066185e-11   7.3660458e-04   3.7060749e-01   7.2558358e-01   1.0946443e-01   1.6049337e-07
   2.3160000e+03   2.3494834e-11   1.5565046e-03   8.9349702e-01   7.0163352e-01   8.4240997e-02   1.6034522e-07
   2.3170000e+03   1.7102004e-11   4.6046025e-03   1.4092452e-01   7.2861573e-01   6.5642798e-02   1.5843821e-07
   2.3180000e+03   1.7576487e-11   4.7170027e-04   3.4834886e-01   7.6028044e-01   1.8888924e-01   1.5772835e-07
   2.3190000e+03   1.9664844e-11   7.6236306e-04   1.8912107e-01   7.4456138e-01   1.4439271e-01   1.5719915e-07
   2.3200000e+03   4.4018694e-11   4.1292313e-03   8.3649276e-01  -6.4026953e-01   1.8557725e-02   1.5908277e-07
   2.3210000e+03   2.0210721e-11   5.0032698e-04   8.2957405e-01  -5.5483928e-01   8.1576910e-01   1.5922354e-07
   2.3220000e+03   1.7052838e-11   7.7032522e-03   2.4942809e-01  -2.1048105e-01   4.9118959e-03   1.5926481e-07
   2.3230000e+03   1.1235003e-11   4.2603319e-02   3.6949792e-01   6.6531933e-01   1.1464252e-02   1.5805591e-07
   2.3240000e+03   6.8100968e-12   5.5819439e-04   3.3727525e-01   6.3177446e-01   1.8830594e-01   1.5790911e-07
   2.3250000e+03   4.3529185e-12   3.6452358e-03   8.2612461e-01   7.5956667e-01   8.3748893e-03   1.5787772e-07
   2.3260000e+03   1.0792483e-11   1.9191625e-02   2.2122166e-01  -5.6237944e-01   6.3463659e-03   1.5844336e-07
   2.3270000e+03   7.0354989e-12   6.2910832e-04   2.4013129e-01  -4.9639701e-01   1.7572882e-01   1.5865977e-07
   2.3280000e+03   1.3191532e-11   1.7155074e-03   2.6427466e-01   5.9654583e-01   1.3409841e-02   1.5802747e-07
   2.3290000e+03   1.5967565e-11   1.3734063e-03   9.3534900e-01   8.4205656e-01   7.1303490e-02   1.5787925e-07
   2.3300000e+03   8.2032029e-12   6.6590591e-03   3.7100833e-01   8.7860500e-01   3.1694273e-02   1.5760454e-07
   2.3310000e+03   2.6291058e-11   3.0664292e-03   2.6719808e-01   8.7422959e-01   1.8594673e-02   1.5696444e-07
   2.3320000e+03   1.3548974e-11   2.3987767e-03   1.0104718e-01   8.1020292e-01   8.0225241e-02   1.5569186e-07
   2.3330000e+03   4.3649274e-11   1.3505207e-03   6.9115215e-01   9.0314503e-01   6.6796573e-02   1.5510509e-07
   2.3340000e+03   2.4123000e-11   3.2526909e-03   4.3940156e-01   9.0659756e-01   1.4307555e-01   1.5447664e-07
   2.3350000e+03   2.9461609e-11   2.2439404e-03   2.3884427e-01   5.2334175e-01   4.5648708e-02   1.5424645e-07
   2.3360000e+03   1.3487779e-11   1.3021264e-02   1.3472510e-01   2.4243623e-01   4.2010413e-03   1.5416822e-07
   2.3370000e+03   1.9438104e-11   1.5360174e-02   6.1300559e-01  -8.3077061e-01   1.0110433e-02   1.5433013e-07
   2.3380000e+03   1.5565733e-11   1.0995333e-02   4.6991785e-01  -7.5697876e-01   1.0686509e-02   1.5448624e-07
   2.3390000e+03   1.6205747e-11   1.4832781e-02   2.0623623e-01  -1.9930084e-01   2.5327048e-03   1.5452535e-07
   2.3400000e+03   8.9765047e-12   3.2165535e-02   2.9927645e-01   8.3441794e-01   1.7071006e-03   1.5430531e-07
   2.3410000e+03   1.9107259e-11   1.0100247e-02   5.9894806e-01   5.1248216e-01   2.5563018e-03   1.5425479e-07
   2.3420000e+03   1.1312417e-11   3.5831459e-02   5.8231771e-01   7.1180217e-01   2.0263252e-03   1.5419918e-07
   2.3430000e+03   1.1033272e-11   2.5342556e-02   2.3756637e-01   8.5900566e-01   2.8805838e-03   1.5381779e-07
   2.3440000e+03   2.8989937e-11   3.0035658e-03   2.2292137e-01   8.6885615e-01   2.6087866e-02   1.5294697e-07
   2.3450000e+03   3.9001588e-11   1.3846379e-03   2.6356481e-01   8.6419376e-01   3.7840043e-01   1.4983206e-07
   2.3460000e+03   2.5073613e-11   3.6234404e-04   6.7631581e-01   8.5167179e-01   1.2937800e+00   1.4918768e-07
   2.3470000e+03   2.0155908e-11   1.3541929e-03   3.0079412e-01   8.4941552e-01   2.7455064e-01   1.4810198e-07
   2.3480000e+03   3.0765024e-11   1.4308987e-03   3.2232106e-01  -8.2067250e-01   1.2637722e-01   1.4858237e-07
   2.3490000e+03   3.0541834e-11   1.6137172e-03   3.6423970e-01  -8.3307110e-01   5.4965311e-01   1.5071510e-07
   2.3500000e+03   1.7443917e-11   5.9642312e-04   6.2009813e-01  -7.7475357e-01   2.4873452e-01   1.5094212e-07
   2.3510000e+03   2.4528127e-11   3.8154620e-03   5.1570882e-01   7.0984275e-01   2.2431060e-02   1.5086703e-07
   2.3520000e+03   7.4081981e-12   4.4639871e-02   3.8465887e-01   8.5230686e-01   7.5212051e-03   1.4990109e-07
   2.3530000e+03   2.5062261e-11   6.7684665e-04   2.3411511e-01   8.8183873e-01   2.6745562e-01   1.4769616e-07
   2.3540000e+03   3.0893721e-11   4.6200604e-04   5.0838631e-01   7.9134864e-01   2.6032560e-01   1.4722120e-07
   2.3550000e+03   3.8306416e-11   2.7346942e-03   4.2765465e-01   8.9077290e-01   3.6121618e-01   1.4426847e-07
   2.3560000e+03   2.4005303e-11   2.7888859e-04   4.2966042e-01   8.8792893e-01   4.3654359e+00   1.4208855e-07
   2.3570000e+03   2.5314669e-11   3.2458592e-04   3.1623448e-01   8.7865791e-01   1.3569360e+00   1.3682475e-07
   2.3580000e+03   1.3432767e-11   2.4595958e-04   6.8447587e-01   8.7939129e-01   1.7607166e+00   1.3641115e-07
   2.3590000e+03   2.8715562e-11   1.2004965e-03   3.1894724e-01  -3.6732638e-01   3.5851892e-02   1.3652373e-07
   2.3600000e+03   2.2724240e-11   1.7487953e-02   3.5948065e-01  -7.4744890e-02   8.8605672e-03   1.3654666e-07
   2.3610000e+03   1.8170595e-11   1.8439154e-02   1.5485904e-01  -7.1992725e-01   9.6806876e-03   1.3750137e-07
   2.3620000e+03   1.6526866e-11   3.2721868e-03   7.0348778e-01  -5.4113525e-02   6.0849865e-03   1.3750279e-07
   2.3630000e+03   4.1398468e-12   1.5390598e-01   1.3395067e+00   7.2863675e-01   4.5628250e-03   1.3704632e-07
   2.3640000e+03   2.0391252e-11   3.2930367e-03   5.5013269e-01   4.0878085e-01   3.8675540e-03   1.3693820e-07
   2.3650000e+03   9.9396147e-12   8.6795263e-03   3.0863140e-01   3.3524336e-01   1.6303554e-02   1.3684489e-07
   2.3660000e+03   9.7705129e-12   7.0426329e-03   6.9016063e-01  -1.8572182e-01   6.9706463e-03   1.3693427e-07
   2.3670000e+03   5.0496043e-12   2.8473767e-03   6.5830133e-01  -1.8074979e-01   2.5713881e-02   1.3694423e-07
   2.3680000e+03   4.5922625e-12   2.9579130e-02   3.0919224e-01  -1.0175049e-01   9.8958554e-04   1.3695808e-07
   2.3690000e+03   4.3728355e-12   4.1045660e-03   5.4624020e-01  -1.3295651e-02   6.0338301e-03   1.3695843e-07
   2.3700000e+03   2.7709567e-12   5.3894299e-02   4.5498290e-01   1.5138598e-01   3.1634336e-04   1.3695188e-07
   2.3710000e+03   1.1622632e-11   7.5822677e-03   6.1104629e-01   4.1161279e-01   3.0499740e-03   1.3693039e-07
   2.3720000e+03   3.4252434e-12   3.7154144e-02   3.1083198e-01   3.9243440e-01   9.4927609e-04   1.3687943e-07
   2.3730000e+03   1.7743616e-11   6.0598928e-03   5.3117223e-01   5.5292525e-01   3.5691637e-03   1.3660991e-07
   2.3740000e+03   2.1609854e-11   2.8137606e-03   5.2549366e-01   5.5442408e-01   3.8614578e-02   1.3642740e-07
   2.3750000e+03   1.2763540e-11   4.7631816e-03   3.3872169e-01   5.6015820e-01   4.3660173e-02   1.3478170e-07
   2.3760000e+03   1.9573352e-11   4.8553797e-04   7.3161153e-01   5.8685818e-01   8.0941976e-02   1.3468174e-07
   2.3770000e+03   1.8866743e-11   1.1632283e-02   2.1498552e-01  -3.9913611e-01   1.9162559e-02   1.3494056e-07
   2.3780000e+03   2.9908054e-11   3.0717260e-03   4.3159419e-01  -4.5599618e-01   5.2306191e-02   1.3514229e-07
   2.3790000e+03   1.3720979e-11   4.9293524e-03   1.6990821e-01  -3.9571949e-01   4.2625710e-02   1.3542885e-07
   2.3800000e+03   1.7172090e-11   5.2965366e-03   6.7860076e-01   3.9794817e-01   1.0911541e-02   1.3539212e-07
   2.3810000e+03   1.3153469e-11   3.1287236e-02   2.8159452e-01   4.6611483e-01   6.4298081e-03   1.3498854e-07
   2.3820000e+03   1.1389225e-11   1.9454931e-03   4.9667268e-01   2.8821197e-01   1.7519699e-02   1.3496726e-07
   2.3830000e+03   6.2642145e-12   5.9110008e-02   5.2117884e-01  -4.3280485e-01   3.0059430e-03   1.3514335e-07
   2.3840000e+03   6.6888701e-12   3.1369626e-03   6.5445395e-01  -3.4874316e-01   1.4586885e-02   1.3518637e-07
   2.3850000e+03   6.9043646e-12   5.6043249e-03   5.9697224e-01  -7.2148203e-02   5.1486289e-03   1.3518951e-07
   2.3860000e+03   3.6134734e-12   4.9702180e-02   4.4691510e-01   4.9852281e-01   1.1189985e-03   1.3511416e-07
   2.3870000e+03   7.5024163e-12   2.7591548e-03   3.5203838e-01   5.6104500e-01   5.8955284e-03   1.3505832e-07
   2.3880000e+03   1.3090024e-11   2.0078180e-02   3.7819210e-01   3.3391511e-01   1.9809808e-03   1.3496922e-07
   2.3890000e+03   8.4963566e-12   3.9093336e-03   5.2867929e-01   6.8608162e-01   6.4668367e-02   1.3478223e-07
   2.3900000e+03   8.9350154e-12   2.8872790e-03   4.2507711e-01   6.7756855e-01   2.8131628e-02   1.3462177e-07
   2.3910000e+03   8.4289331e-12   6.0326011e-03   3.3654589e-01   1.9002679e-01   9.6308756e-03   1.3459107e-07
   2.3920000e+03   6.0380273e-12   4.2637167e-03   3.7086247e-01   6.7953950e-01   2.9295817e-02   1.3442373e-07
   2.3930000e+03   1.4817676e-11   1.7954182e-03   4.3208764e-01   7.5535609e-01   2.4567722e-02   1.3380119e-07
   2.3940000e+03   2.3147987e-11   1.1297639e-03   5.3026631e-01   6.7887888e-01   9.9106514e-02   1.3352021e-07
   2.3950000e+03   1.9247796e-11   3.2052656e-03   4.0354462e-01   3.7527220e-01   7.2201408e-02   1.3329527e-07
   2.3960000e+03   1.1174113e-11   2.3215983e-03   3.7410853e-01   2.3406488e-01   6.8481774e-02   1.3322879e-07
   2.3970000e+03   1.8892478e-11   5.4868902e-03   1.4384558e-01  -2.1230382e-01   1.1789273e-02   1.3331271e-07
   2.3980000e+03   2.1092462e-11   1.1844823e-02   4.6109425e-01  -3.6486519e-01   1.3684085e-02   1.3339608e-07
   2.3990000e+03   1.7655186e-11   9.6647420e-03   4.2705625e-01  -2.8608367e-01   2.9297899e-02   1.3353666e-07
   2.4000000e+03   7.1215354e-12   3.8059260e-03   4.0856181e-01  -1.9152504e-01   2.0789179e-02   1.3355330e-07
   2.4010000e+03   1.2447644e-11   1.8382769e-02   1.6192650e-01   3.4299159e-01   6.9971249e-03   1.3323567e-07
   2.4020000e+03   1.2032159e-11   2.1797232e-03   5.9283818e-01   3.9727758e-01   1.6722987e-02   1.3320802e-07
   2.4030000e+03   1.0226556e-11   1.3901456e-02   5.1479452e-01   3.0632920e-01   5.0208278e-03   1.3318244e-07
   2.4040000e+03   7.6990765e-12   3.5623419e-02   4.6955845e-01  -2.9213154e-01   3.1478529e-03   1.3324383e-07
   2.4050000e+03   4.4322971e-12   5.7776332e-03   1.4365490e-01  -2.8188269e-01   2.2119805e-02   1.3334814e-07
   2.4060000e+03   5.6433699e-12   2.6960420e-03   3.7989315e-01   4.7580154e-01   2.4474263e-03   1.3332874e-07
   2.4070000e+03   8.8272217e-12   2.4123417e-02   5.2321757e-01   6.3328536e-01   2.0984666e-03   1.3324019e-07
   2.4080000e+03   4.6328671e-12   6.2771459e-03   3.6891167e-01   5.3136013e-01   1.7682398e-02   1.3316201e-07
   2.4090000e+03   6.3612805e-12   2.5668870e-03   2.2127649e-01   6.7640923e-01   1.0612729e-02   1.3310228e-07
   2.4100000e+03   1.0908516e-11   1.1538621e-02   3.4709755e-01   7.3314714e-01   1.1576336e-03   1.3304581e-07
   2.4110000e+03   8.6883409e-12   2.6643685e-02   5.7036977e-01  -2.4753085e-01   3.1943690e-03   1.3307215e-07
   2.4120000e+03   4.8476128e-12   1.1251907e-02   3.1729990e-01  -1.1984401e-01   3.3775178e-03   1.3308566e-07
   2.4130000e+03   4.7928639e-12   9.5405587e-03   2.0326455e-01   7.1320492e-01   2.3418180e-03   1.3303010e-07
   2.4140000e+03   6.4976723e-12   1.1973753e-02   2.6496638e-01   4.8872646e-01   4.0588423e-03   1.3296418e-07
   2.4150000e+03   6.1060828e-12   8.3045959e-03   6.1101762e-01   5.2776128e-01   5.2248371e-03   1.3294127e-07
   2.4160000e+03   5.4559950e-12   1.1641097e-02   4.6145130e-01   5.2609993e-01   3.6562160e-03   1.3290931e-07
   2.4170000e+03   4.2017756e-12   2.1837534e-02   2.1712867e-01  -1.4970629e-01   6.7834786e-04   1.3292284e-07
   2.4180000e+03   5.3947225e-12   1.2418444e-02   2.3777606e-01   3.3672251e-01   8.1126497e-04   1.3290470e-07
   2.4190000e+03   4.2114885e-12   2.8702418e-02   5.1159310e-01   7.4774971e-01   4.3203344e-04   1.3288323e-07
   2.4200000e+03   3.5972756e-12   5.0187615e-02   5.7580559e-01   4.9705218e-01   6.0730667e-04   1.3286318e-07
   2.4210000e+03   6.2301949e-12   1.5433857e-02   2.9386293e-01   6.5317803e-01   1.3479844e-03   1.3280470e-07
   2.4220000e+03   5.9091421e-12   1.1691863e-02   1.7256282e-01   9.0818015e-01   2.3839486e-03   1.3251724e-07
   2.4230000e+03   2.8441765e-11   1.4318588e-03   6.0030265e-01   9.4539452e-01   1.1404843e-01   1.3073268e-07
   2.4240000e+03   1.8438736e-11   5.2810780e-04   6.6484924e-01   9.3714397e-01   4.7755626e-01   1.3050416e-07
   2.4250000e+03   1.6681818e-11   2.4551015e-03   4.6403860e-01   9.4232973e-01   9.1039404e-02   1.3015435e-07
   2.4260000e+03   1.1595427e-11   1.6244405e-03   2.0093517e-01   9.5190597e-01   2.2798520e-01   1.2927197e-07
   2.4270000e+03   9.2955378e-12   4.5193624e-04   2.1173248e-01  -9.1774381e-01   7.1367733e-01   1.2993377e-07
   2.4280000e+03   1.1978428e-11   9.4463251e-04   5.4463797e-01   6.9069578e-01   4.6798981e-02   1.2986816e-07
   2.4290000e+03   2.1219133e-11   2.0347115e-02   4.4257408e-01   9.7029140e-01   2.0712992e-02   1.2725978e-07
   2.4300000e+03   3.1926837e-11   1.0650734e-04   3.4962748e-01   9.7058749e-01   1.6087864e+01   1.2338244e-07
   2.4310000e+03   3.6133054e-11   1.8164857e-04   2.3230945e-01   9.7137451e-01   8.7670435e-01   1.2174133e-07
   2.4320000e+03   4.5111138e-11   5.7924452e-04   6.4994917e-01   9.4366487e-01   5.1151872e-01   1.2082356e-07
   2.4330000e+03   5.3043092e-11   2.1207106e-03   3.1620613e-01   8.5565845e-01   2.3273253e-01   1.1932323e-07
   2.4340000e+03   2.9348210e-11   1.6015548e-03   4.4028044e-01   7.3737311e-01   2.8892641e-01   1.1892658e-07
   2.4350000e+03   1.2370620e-11   1.6124373e-02   1.6225464e-01  -7.8270260e-01   6.7284775e-03   1.1955393e-07
   2.4360000e+03   1.4147736e-11   4.5432268e-03   6.2264134e-01  -2.2355798e-01   1.0048806e-02   1.1957074e-07
   2.4370000e+03   7.1277765e-12   6.3567687e-02   6.3457154e-01  -4.8694498e-01   1.4120603e-03   1.1961187e-07
   2.4380000e+03   1.0908050e-11   3.3682386e-02   4.2442669e-01   4.1459669e-01   6.3124763e-04   1.1958058e-07
   2.4390000e+03   5.2265420e-12   3.3825774e-02   2.9450957e-01   5.3305658e-01   1.6539435e-03   1.1947527e-07
   2.4400000e+03   1.2060596e-11   6.7981400e-03   4.4638497e-01   1.2891953e-01   5.1307416e-03   1.1946542e-07
   2.4410000e+03   7.1520221e-12   1.5642586e-02   4.7670702e-01   3.0114043e-01   1.0246106e-02   1.1941943e-07
   2.4420000e+03   1.1165985e-11   9.7775660e-03   3.6844876e-01   5.0031880e-01   5.6265350e-03   1.1933548e-07
   2.4430000e+03   7.0143641e-12   8.8149918e-03   1.9175351e-01   5.6420942e-01   4.3365510e-03   1.1926253e-07
   2.4440000e+03   4.3538657e-12   1.2366464e-02   3.6229116e-01   4.7073720e-01   1.7840403e-03   1.1916252e-07
   2.4450000e+03   1.2303130e-11   5.1710353e-03   8.0026552e-01   6.2360127e-01   2.2071548e-02   1.1911128e-07
   2.4460000e+03   1.2908274e-11   1.2722564e-02   2.5481937e-01   6.3469089e-01   2.0632681e-02   1.1872228e-07
   2.4470000e+03   8.2908665e-12   1.4623802e-03   2.3522232e-01   6.4990934e-01   1.0023154e-01   1.1824027e-07
   2.4480000e+03   4.0220409e-12   1.0835902e-03   1.5273133e-01   6.6141689e-01   5.2704787e-02   1.1811155e-07
   2.4490000e+03   1.0532288e-11   5.6905978e-03   7.9966025e-01  -5.3687451e-01   7.1070357e-03   1.1816792e-07
   2.4500000e+03   9.9390088e-12   3.5266405e-03   3.1734990e-01  -5.3645442e-01   7.5252719e-02   1.1846700e-07
   2.4510000e+03   5.0041659e-12   1.0472587e-03   3.0591139e-01  -4.9646359e-01   9.2236007e-02   1.1855185e-07
   2.4520000e+03   7.0421924e-12   6.1343945e-03   1.4841556e-01   7.0266165e-01   2.8127251e-03   1.1843476e-07
   2.4530000e+03   1.5728636e-11   6.4458672e-03   7.5863719e-01   7.6217050e-01   4.8041349e-03   1.1800168e-07
   2.4540000e+03   7.8453370e-12   1.8887119e-03   7.1614632e-01   7.9336873e-01   6.9478250e-02   1.1790007e-07
   2.4550000e+03   7.6617597e-12   6.1296994e-03   3.0483539e-01   8.7305395e-01   4.1500950e-03   1.1779329e-07
   2.4560000e+03   5.2340507e-12   9.5775934e-03   1.2685617e-01   4.9933290e-01   3.4720820e-03   1.1769131e-07
   2.4570000e+03   1.7970908e-11   1.1252585e-02   2.8934934e-01   9.4598730e-01   5.5615706e-03   1.1707231e-07
   2.4580000e+03   1.3506636e-11   7.8254826e-04   5.6680526e-01   9.4508681e-01   7.4083852e-01   1.1643214e-07
   2.4590000e+03   2.5107403e-11   7.7239549e-04   3.1207623e-01   9.5615183e-01   4.0053205e-01   1.1364847e-07
   2.4600000e+03   8.6019611e-12   1.7083537e-04   1.6903669e-01   9.5606542e-01   6.6808363e+00   1.1081630e-07
   2.4610000e+03   1.6629455e-11   1.3972772e-04   4.9254374e-01  -8.2020476e-01   8.4316206e-01   1.1096603e-07
   2.4620000e+03   1.1992782e-11   7.9434733e-03   5.4967771e-01  -8.6957354e-01   3.3692127e-02   1.1116929e-07
   2.4630000e+03   2.0772117e-11   3.4506465e-03   2.1295537e-01  -9.1330800e-01   1.0192599e-01   1.1246436e-07
   2.4640000e+03   1.0458422e-11   6.7977856e-04   1.8418380e-01  -8.9233482e-01   4.1217752e-01   1.1311115e-07
   2.4650000e+03   1.4390407e-11   8.8575086e-04   4.6522045e-01   8.8228247e-01   7.4821717e-02   1.1299449e-07
   2.4660000e+03   1.5152298e-11   1.1062666e-02   5.6142605e-01   9.3516437e-01   1.9214177e-02   1.1274074e-07
   2.4670000e+03   1.5115668e-11   3.0433447e-03   2.4043347e-01   9.2306417e-01   1.1888490e-01   1.1196796e-07
   2.4680000e+03   8.9877512e-12   1.5968078e-03   2.0494415e-01   9.4463097e-01   7.7950445e-02   1.1171035e-07
   2.4690000e+03   1.6656904e-11   2.1187435e-03   4.2795089e-01  -5.8400175e-01   1.7931196e-02   1.1178351e-07
   2.4700000e+03   1.4538511e-11   1.4986245e-02   5.5251550e-01  -7.7610939e-01   1.6590430e-02   1.1196352e-07
   2.4710000e+03   1.2743688e-11   6.1463071e-03   2.4636006e-01  -8.1013040e-01   2.3940189e-02   1.1223513e-07
   2.4720000e+03   6.6674580e-12   6.4596148e-03   2.0913444e-01  -6.6828373e-01   8.9407955e-03   1.1231899e-07
   2.4730000e+03   1.5564788e-11   9.3073511e-03   3.8648513e-01   8.2354857e-01   7.0228310e-03   1.1215664e-07
   2.4740000e+03   8.8918853e-12   8.3046109e-03   6.0112520e-01   8.5287892e-01   2.0939544e-02   1.1203148e-07
   2.4750000e+03   1.0107762e-11   1.0011429e-02   2.4240747e-01   5.8570768e-01   3.3793938e-03   1.1197607e-07
   2.4760000e+03   9.2644712e-12   3.6576110e-02   3.5477841e-01  -3.2024793e-01   7.6395503e-04   1.1200350e-07
   2.4770000e+03   3.9776797e-12   4.9213995e-02   4.6881824e-01  -6.6672036e-01   7.8813168e-04   1.1206237e-07
   2.4780000e+03   9.0152796e-12   1.6092470e-02   8.3739896e-01  -5.1065948e-02   1.0982450e-03   1.1206395e-07
   2.4790000e+03   4.6243740e-12   6.1662911e-02   5.3139454e-01   1.5495926e-01   6.3725647e-04   1.1205290e-07
   2.4800000e+03   2.1369626e-11   6.4431345e-03   2.7752506e-01   3.9035733e-01   1.4194538e-02   1.1189828e-07
   2.4810000e+03   2.2951614e-11   4.7922930e-03   2.3426381e-01   3.7405563e-01   2.2927391e-02   1.1177872e-07
   2.4820000e+03   1.8008161e-11   4.7669618e-03   3.5007239e-01   2.7044878e-01   1.3596281e-01   1.1152558e-07
   2.4830000e+03   8.5406669e-12   1.8407759e-03   5.1114001e-01   1.6236950e-01   4.1437951e-02   1.1150222e-07
   2.4840000e+03   2.0949138e-11   1.2208543e-02   2.9305087e-01  -2.6583724e-01   1.6892175e-02   1.1162832e-07
   2.4850000e+03   1.7543924e-11   3.1414018e-03   3.1038666e-01  -2.0798154e-01   2.2638283e-02   1.1166128e-07
   2.4860000e+03   7.0725829e-12   1.6230854e-02   4.2542893e-01  -2.0604343e-01   2.0242229e-02   1.1171983e-07
   2.4870000e+03   7.5636688e-12   5.7695457e-03   4.9306277e-01   1.8575166e-01   6.6270641e-03   1.1171125e-07
   2.4880000e+03   3.6779728e-12   5.2974001e-02   4.5340452e-01   2.6364368e-01   2.9073654e-03   1.1162606e-07
   2.4890000e+03   2.8186406e-12   2.5543488e-03   3.5376122e-01   4.5128389e-01   3.4752662e-03   1.1162059e-07
   2.4900000e+03   1.6631438e-12   1.0403512e-01   9.3225000e-01  -2.2984039e-01   7.1280628e-04   1.1163890e-07
   2.4910000e+03   2.4837874e-12   3.2717576e-03   7.9067213e-01   8.9797512e-02   4.8865779e-03   1.1163737e-07
   2.4920000e+03   2.5917078e-12   1.7213696e-02   1.8001452e-01   9.1924423e-01   7.1890301e-04   1.1156360e-07
   2.4930000e+03   2.5323682e-11   2.1971391e-03   3.3264122e-01   9.3727566e-01   4.4304463e-02   1.1040626e-07
   2.4940000e+03   2.5387492e-11   6.6052006e-04   1.9854571e-01   9.4297493e-01   8.8014407e-01   1.0754751e-07
   2.4950000e+03   1.7126712e-11   2.3540232e-04   7.9272276e-01   9.3958958e-01   3.6743469e+00   1.0682265e-07
   2.4960000e+03   1.2509954e-11   1.0542564e-03   2.0946500e-01   9.4875433e-01   1.9680331e-01   1.0557686e-07
   2.4970000e+03   3.1279647e-11   5.4557160e-04   2.8904847e-01  -8.8757490e-01   5.5433634e-01   1.0638934e-07
   2.4980000e+03   2.3357320e-11   1.8767259e-03   2.1141597e-01  -8.5488968e-01   1.9423748e-01   1.0694193e-07
   2.4990000e+03   2.2387544e-11   2.2445066e-03   7.8681055e-01  -9.2184784e-01   3.1014808e-01   1.0741986e-07
   2.5000000e+03   1.4237575e-11   2.4429009e-03   1.8817871e-01  -8.7763585e-01   6.6047164e-02   1.0780924e-07
   2.5010000e+03   1.9829033e-11   3.1888987e-03   2.2638675e-01   9.0199559e-01   8.9846418e-02   1.0726350e-07
   2.5020000e+03   1.7452989e-11   2.6387631e-03   2.1615286e-01   8.9563306e-01   4.4514558e-02   1.0699630e-07
   2.5030000e+03   1.5737603e-11   5.0235458e-03   8.0347343e-01   9.1396819e-01   5.8601388e-02   1.0681724e-07
   2.5040000e+03   1.0345513e-11   1.1933863e-02   1.9350038e-01  -3.3751744e-01   2.8860209e-03   1.0686937e-07
   2.5050000e+03   8.4798535e-12   1.9815189e-02   2.4396396e-01  -8.0045180e-01   4.9758603e-03   1.0708231e-07
   2.5060000e+03   4.6239304e-12   4.9037449e-03   3.2826259e-01  -4.1190036e-01   8.7864602e-03   1.0710655e-07
   2.5070000e+03   7.9098359e-12   3.8468711e-02   7.3256097e-01   6.7853352e-01   6.3456531e-04   1.0706044e-07
   2.5080000e+03   3.9697573e-12   1.3587735e-02   6.5094828e-01   6.6419586e-01   6.7618552e-03   1.0703040e-07
   2.5090000e+03   2.7865667e-12   2.8420253e-02   2.4941587e-01   2.6354568e-01   8.6519020e-04   1.0700603e-07
   2.5100000e+03   7.7993086e-12   2.1873287e-03   3.5037129e-01   4.4614534e-01   1.1193174e-02   1.0693932e-07
   2.5110000e+03   1.0055737e-11   7.6994286e-03   3.7209080e-01   8.9856240e-02   1.1906784e-02   1.0692513e-07
   2.5120000e+03   5.9655879e-12   6.2727375e-03   7.9423373e-01   1.9294399e-01   4.1954799e-03   1.0691433e-07
   2.5130000e+03   9.4368216e-12   2.2523353e-02   4.3187354e-01   4.9287996e-01   1.3092862e-03   1.0687985e-07
   2.5140000e+03   4.0336525e-12   2.7261560e-02   2.5620726e-01   4.2744542e-01   1.3606166e-03   1.0684879e-07
   2.5150000e+03   4.0913198e-12   3.1770671e-02   3.3081264e-01   5.2923370e-01   3.7305224e-04   1.0682770e-07
   2.5160000e+03   3.1955813e-12   3.0479214e-02   5.7692206e-01   5.8989315e-01   7.4272076e-04   1.0681600e-07
   2.5170000e+03   3.2816320e-12   5.5839865e-02   5.3290352e-01   2.5635663e-01   2.0867241e-04   1.0681029e-07
   2.5180000e+03   1.5953432e-12   5.1680233e-02   4.4317424e-01   6.6089824e-01   1.8524157e-04   1.0679721e-07
   2.5190000e+03   4.0200888e-12   2.2003911e-02   3.1210816e-01   8.6263916e-01   9.9806739e-04   1.0670527e-07
   2.5200000e+03   9.1468518e-12   1.7901799e-03   7.8579047e-01   8.3127295e-01   1.5114047e-02   1.0666338e-07
   2.5210000e+03   1.0483148e-11   8.8719035e-03   3.0135343e-01   8.6147728e-01   4.8235098e-02   1.0610986e-07
   2.5220000e+03   1.7585616e-11   7.4652859e-04   1.9836067e-01   8.7230815e-01   7.5786072e-01   1.0392500e-07
   2.5230000e+03   7.4408427e-12   3.4115163e-04   3.6547971e-01   8.7554461e-01   5.9613285e-01   1.0307852e-07
   2.5240000e+03   1.1252379e-11   7.4475176e-04   8.6779859e-01  -4.5237354e-01   4.6623512e-02   1.0309551e-07
   2.5250000e+03   6.1908965e-12   6.1251347e-02   5.4816600e-01  -8.6087537e-01   1.5996863e-02   1.0451863e-07
   2.5260000e+03   4.8156060e-12   2.5922568e-04   4.0186977e-01  -7.9712310e-01   2.7489253e-01   1.0460812e-07
   2.5270000e+03   9.6967977e-12   8.5561400e-03   2.1500255e-01   9.5378684e-01   3.1923143e-03   1.0428966e-07
   2.5280000e+03   1.3706103e-11   1.6857452e-03   7.5520881e-01   9.4447626e-01   3.2196982e-01   1.0379427e-07
   2.5290000e+03   1.5624800e-11   5.8979212e-04   1.5891951e-01   9.4483577e-01   1.2824550e+00   9.9873303e-08
   2.5300000e+03   3.3505474e-11   1.0985295e-04   3.1397813e-01   9.6393365e-01   3.8303633e+00   9.6995675e-08
   2.5310000e+03   2.6499634e-11   2.1954570e-04   2.7398090e-01   9.6550855e-01   2.5743741e+00   9.3234170e-08
   2.5320000e+03   3.4173130e-11   2.2453146e-04   7.9005381e-01   9.4870846e-01   2.0052908e+00   9.2541599e-08
   2.5330000e+03   1.7297973e-11   1.2737531e-03   4.9847441e-01   9.6114985e-01   7.7739915e-01   9.1461706e-08
   2.5340000e+03   3.8212119e-11   1.1841397e-03   2.9692643e-01  -9.4603855e-01   3.7019834e-01   9.2463338e-08
   2.5350000e+03   3.1719653e-11   1.1703266e-03   1.1910439e-01  -8.7515306e-01   2.6003736e-01   9.3781289e-08
   2.5360000e+03   3.7680852e-11   1.5319613e-03   5.2080762e-01  -9.3040982e-01   4.5267367e-01   9.4398759e-08
   2.5370000e+03   1.2924699e-11   2.5726148e-03   5.1085312e-01  -9.3854321e-01   3.2573479e-01   9.4849830e-08
   2.5380000e+03   2.0731832e-11   3.0882657e-03   2.7374289e-01   9.3072439e-01   8.2150580e-02   9.4396737e-08
   2.5390000e+03   2.1973154e-11   3.0716240e-03   1.2294548e-01   8.8568068e-01   7.8429836e-02   9.3578079e-08
   2.5400000e+03   1.4260022e-11   3.3690663e-03   5.2120035e-01   9.3874292e-01   1.0629327e-01   9.3286346e-08
   2.5410000e+03   1.6293823e-11   5.9341674e-03   5.1271900e-01   9.1783469e-01   1.3372451e-02   9.3143246e-08
   2.5420000e+03   1.8322454e-11   1.0768650e-02   2.7214625e-01   3.0412975e-01   5.8680693e-03   9.2978475e-08
   2.5430000e+03   1.5889859e-11   9.8720774e-03   2.4944640e-01   4.7858066e-01   9.5237370e-03   9.2872733e-08
   2.5440000e+03   2.7907481e-11   2.0167563e-02   5.0804463e-01   9.3691752e-01   7.5652467e-03   9.2543673e-08
   2.5450000e+03   2.7775965e-11   7.7752075e-03   5.0295455e-01   9.3296671e-01   3.2989035e-02   9.1832014e-08
   2.5460000e+03   3.2148670e-11   2.8764373e-03   3.2784460e-01   9.1495801e-01   2.2721151e-01   9.0640363e-08
   2.5470000e+03   1.8534379e-11   2.0309831e-03   2.5091113e-01   9.1235307e-01   1.7239370e-01   8.9750237e-08
   2.5480000e+03   3.4159742e-11   1.3466300e-03   4.7811781e-01   1.8728262e-01   5.4597224e-02   8.9721684e-08
   2.5490000e+03   1.9247888e-11   4.3782729e-02   4.4782068e-01  -8.0641604e-01   8.8630691e-03   9.0042626e-08
   2.5500000e+03   1.4395914e-11   9.0855486e-03   4.8047112e-01  -8.8271743e-01   5.9558446e-02   9.0338628e-08
   2.5510000e+03   5.1733237e-12   5.4154829e-03   2.9143733e-01  -6.6366859e-01   1.6249248e-02   9.0399543e-08
   2.5520000e+03   9.8506280e-12   3.1127457e-02   3.9045647e-01   8.4656387e-01   4.0966568e-03   9.0242840e-08
   2.5530000e+03   4.6129501e-12   7.0472192e-03   4.0108334e-01   9.1025959e-01   2.6911978e-02   9.0104696e-08
   2.5540000e+03   2.2609158e-11   2.7941056e-03   4.2320555e-01   9.1625019e-01   3.2380649e-02   8.9436849e-08
   2.5550000e+03   2.5893215e-11   1.0345213e-03   3.5863514e-01   9.1830718e-01   5.7945969e-01   8.7951957e-08
   2.5560000e+03   9.9819755e-12   6.4234160e-04   2.8733998e-01   9.2509961e-01   9.5066073e-01   8.3141274e-08
   2.5570000e+03   2.3064428e-11   1.4084113e-04   6.6293691e-01   9.3454798e-01   4.4352985e-01   8.2872103e-08
   2.5580000e+03   2.1638557e-11   2.9374895e-03   3.3014689e-01   9.0560848e-01   1.0947079e-01   7.8787720e-08
   2.5590000e+03   2.6183278e-11   3.8300892e-04   6.1704975e-01  -6.0134078e-01   6.4615758e-01   7.8907466e-08
   2.5600000e+03   6.2115674e-12   2.2378155e-02   1.9237188e-01  -9.1445005e-01   2.7944985e-02   8.0928810e-08
   2.5610000e+03   2.0061258e-11   3.8347101e-04   6.6912138e-01   7.5279838e-02   1.2907676e-01   8.0916687e-08
   2.5620000e+03   1.2099160e-11   1.5786807e-02   2.7078094e-01  -6.6885507e-01   1.5417959e-02   8.1125629e-08
   2.5630000e+03   3.0987030e-11   5.2357489e-03   5.3960447e-01  -2.3265259e-01   1.7000415e-02   8.1288829e-08
   2.5640000e+03   8.2628663e-12   3.1824239e-03   3.7815562e-01  -4.3667716e-01   1.7012127e-01   8.1478469e-08
   2.5650000e+03   9.5614452e-12   5.7392668e-03   4.0981314e-01   6.4916662e-01   3.6342451e-03   8.1286555e-08
   2.5660000e+03   1.1707813e-11   6.6179580e-03   5.4928177e-01   4.9538319e-01   2.1733951e-02   8.1231913e-08
   2.5670000e+03   9.3931258e-12   2.4998077e-02   3.3387313e-01   8.1271738e-02   1.9326429e-03   8.1219304e-08
   2.5680000e+03   4.9695175e-12   8.0774914e-03   6.9425418e-01   2.5540058e-01   9.3321228e-03   8.1207219e-08
   2.5690000e+03   1.2400707e-12   3.4735558e-02   4.1742650e-01  -5.6014376e-02   6.7335360e-04   8.1210300e-08
   2.5700000e+03   5.5588098e-12   9.1742275e-03   4.2451453e-01   4.4046160e-01   1.6303108e-03   8.1181163e-08
   2.5710000e+03   1.0272115e-11   7.2018052e-03   2.9752324e-01   6.0350582e-01   4.9695194e-03   8.1059586e-08
   2.5720000e+03   3.6105929e-12   3.9452284e-03   5.0584607e-01   6.1274213e-01   3.2566363e-02   8.1009065e-08
   2.5730000e+03   6.5361411e-12   7.6234151e-03   2.5168584e-01   5.5452334e-01   1.5876669e-03   8.0937815e-08
   2.5740000e+03   4.6995478e-12   9.2516657e-03   4.8920047e-01   7.0784233e-01   7.9032573e-03   8.0881237e-08
   2.5750000e+03   2.6344733e-12   8.6505613e-03   2.0510323e-01   5.6583025e-01   3.1509402e-03   8.0845203e-08
   2.5760000e+03   3.8391210e-12   1.5778876e-02   6.2091029e-01   6.6688565e-01   8.3521276e-04   8.0800189e-08
   2.5770000e+03   4.7847361e-12   7.7553958e-03   5.8077586e-01   6.4930402e-01   9.3646527e-03   8.0769490e-08
   2.5780000e+03   6.5565134e-12   2.0152408e-02   5.3838745e-01   7.5762997e-01   1.3686717e-03   8.0727621e-08
   2.5790000e+03   8.6910997e-12   1.8210888e-02   2.1759332e-01   7.9919561e-01   2.9674551e-03   8.0536298e-08
   2.5800000e+03   8.9883621e-12   4.0846454e-03   2.0607091e-01   8.0642703e-01   1.0563440e-02   8.0193663e-08
   2.5810000e+03   1.4675150e-11   2.3972563e-03   6.6212518e-01   8.2743577e-01   8.0897843e-02   8.0025994e-08
   2.5820000e+03   7.5509818e-12   3.5737914e-03   4.7579962e-01   8.3994242e-01   7.9971012e-02   7.9858086e-08
   2.5830000e+03   9.5756502e-12   1.5661446e-03   2.1813502e-01  -3.0589518e-02   1.4331393e-02   7.9860306e-08
   2.5840000e+03   2.6870949e-12   2.8908581e-02   2.4270009e-01   6.9528354e-01   1.3144659e-03   7.9787355e-08
   2.5850000e+03   6.3170908e-12   1.3642826e-02   4.4606087e-01   8.9440032e-01   6.7951072e-03   7.9666150e-08
   2.5860000e+03   9.7834550e-12   2.7468458e-03   6.1703559e-01   9.1588376e-01   3.7257784e-02   7.9496278e-08
   2.5870000e+03   9.5885103e-12   3.1419956e-03   1.4547806e-01   9.2787717e-01   4.6161378e-02   7.8645774e-08
   2.5880000e+03   7.9602756e-12   5.4014139e-04   2.8529317e-01   9.3121194e-01   3.8780277e-01   7.8202200e-08
   2.5890000e+03   8.0095572e-12   1.2895434e-03   4.5052817e-01   6.8701407e-01   4.2416357e-02   7.8166602e-08
   2.5900000e+03   1.1045614e-11   2.7937831e-02   5.9347275e-01  -8.6363441e-01   8.8610061e-03   7.8316197e-08
   2.5910000e+03   6.5292804e-12   4.8528824e-03   1.6899223e-01  -8.3309909e-01   3.2612951e-02   7.8582375e-08
   2.5920000e+03   2.7479054e-12   2.5510787e-03   3.0235189e-01  -6.5484437e-01   1.9619751e-02   7.8613934e-08
   2.5930000e+03   7.1165308e-12   2.8938278e-02   4.2570404e-01   8.8389417e-01   3.1337960e-03   7.8505077e-08
   2.5940000e+03   6.0957344e-12   5.8843903e-03   6.1483240e-01   8.9210217e-01   2.2248630e-02   7.8407706e-08
   2.5950000e+03   3.7742703e-12   4.2413191e-03   1.9229819e-01   9.1795625e-01   1.7687784e-02   7.8248602e-08
   2.5960000e+03   1.4680751e-11   2.6152327e-03   3.0002389e-01   9.5193655e-01   1.1042308e-02   7.7837457e-08
   2.5970000e+03   1.1363705e-11   2.1128965e-03   4.0590395e-01   5.8161523e-01   6.7817094e-02   7.7741630e-08
   2.5980000e+03   1.8925397e-11   1.1074586e-02   6.0620141e-01   5.5516195e-01   6.5520704e-03   7.7671006e-08
   2.5990000e+03   1.2282291e-11   2.0873960e-02   2.7509340e-01   8.9103696e-01   7.3056617e-03   7.7418309e-08
   2.6000000e+03   1.2622748e-11   9.6388408e-03   2.4718566e-01  -3.4738612e-01   8.3449060e-03   7.7474564e-08
   2.6010000e+03   1.0245661e-11   1.8743950e-02   3.3618247e-01  -3.2007124e-01   3.4110891e-03   7.7516959e-08
   2.6020000e+03   7.6245473e-12   2.0271354e-02   5.7020916e-01  -5.1814686e-01   3.6529416e-03   7.7535304e-08
   2.6030000e+03   3.9870991e-12   6.4132807e-02   5.9362430e-01   1.7177725e-01   2.1228473e-03   7.7521210e-08
   2.6040000e+03   2.3128640e-12   2.2933381e-02   2.4542157e-01   4.4458938e-01   1.3475181e-03   7.7498003e-08
   2.6050000e+03   4.7010627e-12   1.1967976e-02   4.3532498e-01   6.6449751e-01   1.4039240e-03   7.7479931e-08
   2.6060000e+03   3.8691018e-12   4.3448489e-02   5.7080840e-01   6.6715112e-01   3.4327284e-04   7.7462189e-08
   2.6070000e+03   4.5732679e-12   3.2439621e-02   3.9251848e-01   3.4302245e-01   1.1255298e-03   7.7447247e-08
   2.6080000e+03   5.6549867e-12   3.2408559e-02   3.5373641e-01   6.8505622e-01   7.3381436e-04   7.7408325e-08
   2.6090000e+03   5.8630245e-12   2.3064021e-02   2.2562494e-01   7.6049107e-01   2.4684347e-03   7.7263112e-08
   2.6100000e+03   8.4822236e-12   4.7133194e-03   7.8076885e-01   7.4831939e-01   4.4113704e-03   7.7135668e-08
   2.6110000e+03   6.8391273e-12   4.7065208e-03   6.3613768e-01   7.8088741e-01   4.6304313e-02   7.7048540e-08
   2.6120000e+03   5.2834071e-12   7.9773659e-03   3.6597446e-01   8.2350045e-01   1.5401174e-02   7.6560681e-08
   2.6130000e+03   8.7917972e-12   8.1184033e-04   3.7516033e-01   8.4240142e-01   1.4195825e-01   7.6274789e-08
   2.6140000e+03   7.9419032e-12   1.4149845e-03   2.9268210e-01   8.5445230e-01   1.3730835e-01   7.5716251e-08
   2.6150000e+03   8.4171832e-12   7.1849808e-04   7.8091933e-01   7.1579392e-01   9.6821477e-02   7.5675266e-08
   2.6160000e+03   7.4739667e-12   1.7214876e-02   1.8501755e-01  -4.5455322e-01   8.7017524e-03   7.5825497e-08
   2.6170000e+03   5.7520802e-12   4.0110692e-03   3.1376677e-01  -6.7217570e-01   1.4705114e-02   7.5872357e-08
   2.6180000e+03   3.5841893e-12   1.6740284e-02   2.6441056e-01   4.0280699e-02   2.4150217e-03   7.5870526e-08
   2.6190000e+03   9.3399434e-12   4.0891374e-02   7.0498178e-01   4.9207269e-01   1.4963047e-03   7.5814728e-08
   2.6200000e+03   2.5045998e-12   7.7221903e-03   5.0573762e-01   6.2543429e-01   1.5245379e-02   7.5769568e-08
   2.6210000e+03   4.9200410e-12   1.2888623e-02   2.6847204e-01  -1.5071765e-01   1.4290948e-03   7.5785964e-08
   2.6220000e+03   2.1945462e-12   6.3773489e-03   2.5969481e-01  -1.9808035e-01   1.0768057e-02   7.5806235e-08
   2.6230000e+03   1.6441711e-11   7.0404805e-03   5.2358005e-01   7.5136644e-01   4.8611855e-03   7.5667891e-08
   2.6240000e+03   9.5703606e-12   4.6263774e-03   2.8195587e-01   7.6034559e-01   8.6133088e-02   7.5050311e-08
   2.6250000e+03   6.9153341e-12   1.3238508e-03   2.7376506e-01   5.7302441e-01   6.2629352e-02   7.4966239e-08
   2.6260000e+03   6.8362379e-12   6.6050872e-03   2.2507778e-01  -9.8420640e-02   3.3334593e-03   7.4972413e-08
   2.6270000e+03   1.7010367e-11   3.5737294e-02   6.8064196e-01  -7.1994220e-01   8.9136521e-03   7.5454960e-08
   2.6280000e+03   5.3826644e-12   1.1464347e-03   7.8788289e-01  -6.9000505e-01   3.4261839e-01   7.5524676e-08
   2.6290000e+03   1.0239984e-11   7.1873839e-03   2.5688812e-01   8.1301490e-01   5.3753543e-03   7.5194986e-08
   2.6300000e+03   6.0378194e-12   1.7493016e-03   3.0182727e-01   8.0089239e-01   1.3157322e-01   7.4947598e-08
   2.6310000e+03   6.7519101e-12   1.3577096e-03   1.5320948e-01   8.7331902e-01   3.8620076e-02   7.4789662e-08
   2.6320000e+03   5.4066539e-12   3.1049698e-03   7.9945474e-01   8.7461756e-01   3.9660743e-02   7.4708603e-08
   2.6330000e+03   1.0089266e-11   3.1980412e-03   1.8336908e-01  -5.1247015e-01   3.2292336e-02   7.4863594e-08
   2.6340000e+03   9.3629447e-12   4.3213262e-03   2.6638563e-01   8.4341813e-01   1.5492904e-02   7.4619196e-08
   2.6350000e+03   6.8374512e-12   3.0815184e-03   1.6671923e-01   9.2001107e-01   1.5036491e-01   7.3330928e-08
   2.6360000e+03   1.1343482e-11   2.6095634e-04   8.5090767e-01   9.4380453e-01   5.3432417e-01   7.3042087e-08
   2.6370000e+03   3.1712922e-12   1.0155166e-03   4.5589024e-01   9.3116837e-01   8.3044310e-01   7.2601026e-08
   2.6380000e+03   1.0075764e-11   4.6102454e-04   3.3539159e-01  -6.1088117e-01   1.0549750e-01   7.2674195e-08
   2.6390000e+03   3.9794121e-12   1.2251844e-02   1.5255879e-01  -8.6951150e-01   2.2628790e-02   7.3390287e-08
   2.6400000e+03   2.0763802e-11   3.7941150e-04   5.5612670e-01   8.7266038e-01   6.7145952e-02   7.3121670e-08
   2.6410000e+03   1.1108805e-11   4.8670487e-03   6.0251877e-01   5.5256698e-01   4.7787701e-02   7.3061388e-08
   2.6420000e+03   1.2999540e-11   1.1893467e-02   2.4871750e-01   9.6810877e-01   1.8022701e-02   7.1787375e-08
   2.6430000e+03   8.7092948e-12   4.9894386e-04   4.0140853e-01   9.8509037e-01   8.4167575e-01   7.1322415e-08
   2.6440000e+03   2.4423218e-11   9.9261788e-04   3.2141611e-01   9.9238537e-01   2.0660116e-01   6.9494899e-08
   2.6450000e+03   1.8607237e-11   2.9766163e-04   7.4144374e-01   9.9711865e-01   8.6870095e+00   6.8319248e-08
   2.6460000e+03   3.3739703e-11   3.3814371e-04   1.2134202e-01   9.9750199e-01   4.0823148e+00   5.9628552e-08
   2.6470000e+03   3.2531352e-11   8.0271670e-05   3.8029285e-01   9.9814402e-01   2.5321449e+01   5.6685323e-08
   2.6480000e+03   3.7916036e-11   1.0908269e-04   2.1537284e-01   9.9833018e-01   5.9153905e+01   3.0569995e-08
   2.6490000e+03   4.7331048e-11   8.0837631e-06   7.6818205e-01   9.9524485e-01   9.0576658e+02   4.5077809e-09
   2.6500000e+03   3.4878637e-11   1.5818202e-05   6.5267751e-01  -6.8730590e-01   6.5237140e+02   5.5928066e-09
   2.6510000e+03   3.4793643e-11   1.4235467e-03   4.3732636e-01  -7.6093958e-01   5.9941870e+00   6.4260450e-09
   2.6520000e+03   3.5661546e-11   3.0370204e-03   2.6177306e-01  -8.9371315e-01   2.0991044e+01   2.2787322e-08
   2.6530000e+03   3.2871305e-11   1.3514716e-05   4.3296364e-01  -9.8832979e-01   4.2570336e+02   2.7478160e-08
   2.6540000e+03   4.9717820e-11   1.5622682e-04   5.8455627e-01  -9.8189997e-01   3.6485651e+01   2.9403179e-08
   2.6550000e+03   2.8562021e-11   8.9952773e-04   3.8920632e-01  -9.6626622e-01   2.4468498e+00   3.0490775e-08
   2.6560000e+03   2.4666868e-11   3.3071885e-03   3.1573183e-01   9.6853928e-01   2.6121588e-01   3.0008900e-08
   2.6570000e+03   2.6987895e-11   6.8844834e-03   2.7225610e-01   9.8603613e-01   2.9631592e-01   2.8913499e-08
   2.6580000e+03   3.9710012e-11   5.6870245e-04   6.0514620e-01   9.8455209e-01   1.1060116e+01   2.7684493e-08
   2.6590000e+03   2.2536766e-11   1.1962918e-03   3.2091196e-01   7.8767161e-01   6.2096537e-01   2.7473414e-08
   2.6600000e+03   1.0672456e-11   2.4732874e-02   3.3251976e-01  -9.3575073e-01   3.2796227e-02   2.7684312e-08
   2.6610000e+03   1.4104013e-11   1.0728813e-02   2.4417499e-01  -9.6650793e-01   5.6401178e-02   2.8439584e-08
   2.6620000e+03   5.0015349e-12   1.0106670e-03   7.4853255e-01  -7.6888072e-01   4.1514591e-01   2.8475059e-08
   2.6630000e+03   6.0218445e-12   5.2396510e-02   4.7178499e-01   9.6614463e-01   1.4301791e-02   2.8081799e-08
   2.6640000e+03   1.0110116e-11   1.3790889e-03   4.1416333e-01   9.5428204e-01   1.1978254e-01   2.7680843e-08
   2.6650000e+03   9.3959854e-12   1.8359960e-03   3.2236583e-01   8.0068595e-01   1.5318249e-01   2.7258307e-08
   2.6660000e+03   1.1111058e-11   1.4344801e-03   7.4053731e-01   5.3013656e-01   3.2309929e-01   2.7113406e-08
   2.6670000e+03   1.2153940e-11   6.4030291e-03   7.3018658e-01   6.2114437e-01   8.4578797e-03   2.7077832e-08
   2.6680000e+03   5.0934435e-12   4.6875537e-02   4.5762907e-01  -5.0813027e-01   6.2866347e-03   2.7164726e-08
   2.6690000e+03   4.2902092e-12   8.1155014e-03   2.7830925e-01  -6.1718160e-01   1.4172495e-02   2.7194454e-08
   2.6700000e+03   4.3145021e-12   3.3336200e-02   4.0318815e-01   1.4741200e-01   2.0419883e-03   2.7186323e-08
   2.6710000e+03   2.4647728e-12   2.3003480e-02   4.6165794e-01   2.1950101e-01   3.1803900e-03   2.7181587e-08
   2.6720000e+03   1.8113784e-12   3.1225397e-02   4.4180160e-01   4.0898197e-02   6.9847836e-04   2.7181200e-08
   2.6730000e+03   7.0540186e-13   1.1448623e-01   9.9260460e-01  -1.3201277e-01   5.7998668e-04   2.7183286e-08
   2.6740000e+03   1.9483606e-12   1.7873810e-02   3.5225820e-01   3.5210315e-01   7.4651866e-04   2.7176147e-08
   2.6750000e+03   2.6872847e-12   1.2294504e-02   4.8305215e-01   4.0504391e-01   1.0394397e-02   2.7161864e-08
   2.6760000e+03   1.8584122e-12   8.0868206e-03   2.8060155e-01   3.8220824e-01   1.4782718e-02   2.7142721e-08
   2.6770000e+03   5.2579270e-12   5.1396951e-03   2.5146538e-01   4.2167395e-01   1.1868123e-02   2.7075197e-08
   2.6780000e+03   4.4924892e-12   2.6656239e-03   3.9127508e-01   4.4024747e-01   9.0718899e-02   2.7007964e-08
   2.6790000e+03   3.8907486e-12   1.7712939e-03   5.3267891e-01   4.4993957e-01   1.2007967e-01   2.6962516e-08
   2.6800000e+03   3.0514027e-12   2.4514673e-03   5.2261774e-01   4.4497275e-01   5.6929727e-02   2.6941206e-08
   2.6810000e+03   4.5736643e-12   1.2752249e-02   1.9104610e-01  -4.0518973e-01   1.3252862e-02   2.7014035e-08
   2.6820000e+03   3.1268984e-12   1.6622385e-03   4.4550412e-01  -3.7121784e-01   9.8433445e-02   2.7044992e-08
   2.6830000e+03   1.8096610e-12   3.2193892e-03   3.7982444e-01  -3.2009497e-01   3.1626250e-02   2.7053560e-08
   2.6840000e+03   1.8051010e-12   9.1290435e-03   5.5661555e-01   4.0281001e-01   1.1549096e-02   2.7045700e-08
   2.6850000e+03   6.1441446e-13   2.1023202e-02   1.7558933e-01   4.2713805e-01   3.0535748e-03   2.7010527e-08
   2.6860000e+03   2.8808909e-12   1.1292291e-03   4.1711603e-01   6.0722576e-01   1.7004665e-02   2.6871696e-08
   2.6870000e+03   4.2423750e-12   7.7857629e-04   6.4923063e-01   6.1517349e-01   1.8410162e-01   2.6847937e-08
   2.6880000e+03   1.7995134e-12   7.9551498e-03   4.3440290e-01   5.6433011e-01   5.7330132e-02   2.6793766e-08
   2.6890000e+03   2.0397580e-12   1.1021626e-03   2.1034835e-01   5.7656720e-01   6.2585928e-02   2.6733475e-08
   2.6900000e+03   2.4009146e-12   1.1982241e-03   1.9990165e-01  -4.0273289e-01   5.3672872e-02   2.6769718e-08
   2.6910000e+03   2.4980576e-12   2.0976841e-03   6.9379483e-01  -5.0246543e-01   1.0707560e-01   2.6792250e-08
   2.6920000e+03   1.5591896e-12   5.2441570e-03   4.7199896e-01  -4.5410720e-01   1.7094208e-02   2.6805261e-08
   2.6930000e+03   1.1924077e-12   4.0534424e-03   1.5012649e-01  -3.5934518e-03   5.8933928e-03   2.6805339e-08
   2.6940000e+03   1.1618275e-12   1.8392877e-02   1.6334599e-01   5.9843597e-01   2.4668405e-03   2.6765820e-08
   2.6950000e+03   1.8879537e-12   3.1049171e-03   6.5933444e-01   6.3062527e-01   3.8412841e-03   2.6761768e-08
   2.6960000e+03   2.2303716e-12   3.3447643e-02   5.7863667e-01   7.1889391e-01   1.6964657e-03   2.6745454e-08
   2.6970000e+03   1.6036304e-12   1.3228571e-02   1.5996439e-01   6.8882065e-01   4.4185746e-03   2.6704787e-08
   2.6980000e+03   1.3962860e-12   7.4323853e-03   1.3050512e-01   7.3955026e-01   2.0843285e-03   2.6663648e-08
   2.6990000e+03   3.1709832e-12   4.1887407e-03   5.7623311e-01   8.0445776e-01   2.7039772e-02   2.6518865e-08
   2.7000000e+03   3.3855598e-12   1.3511182e-03   9.1629147e-01   8.0800070e-01   1.6744201e-01   2.6490843e-08
   2.7010000e+03   5.3512841e-12   6.4204272e-03   2.8201011e-01   8.1366951e-01   3.1883058e-02   2.6319321e-08
   2.7020000e+03   2.8448059e-12   1.2784180e-03   1.4227730e-01   8.1873472e-01   2.6528496e-01   2.5963249e-08
   2.7030000e+03   3.0145842e-12   3.6375671e-04   2.1243848e-01   8.2192330e-01   2.5650033e-01   2.5792469e-08
   2.7040000e+03   3.5073985e-12   1.2112282e-03   9.1356129e-01   7.8859574e-01   3.8306135e-02   2.5786383e-08
   2.7050000e+03   2.6611705e-12   6.1689437e-02   5.3017721e-01  -7.9917936e-01   9.4320843e-03   2.5981170e-08
   2.7060000e+03   1.8778546e-12   9.1655207e-04   2.6866575e-01  -7.1354637e-01   8.8872013e-02   2.6006926e-08
   2.7070000e+03   2.1074044e-12   4.1171555e-03   6.7450673e-02   4.3601370e-01   4.1036141e-03   2.5960571e-08
   2.7080000e+03   4.0520792e-12   5.5400120e-03   8.5641963e-01   8.6205164e-01   1.9636245e-02   2.5905660e-08
   2.7090000e+03   3.4934683e-12   2.4491400e-03   2.4330933e-01   8.6115800e-01   1.4751682e-01   2.5700264e-08
   2.7100000e+03   4.0144428e-12   4.5539577e-04   3.1039227e-01   9.0400314e-01   9.5129569e-01   2.5355453e-08
   2.7110000e+03   5.0507114e-12   3.4690860e-04   1.6055612e-01   9.1352277e-01   1.2139110e+00   2.4916884e-08
   2.7120000e+03   4.6196756e-12   5.0880101e-04   8.1693536e-01   7.7543164e-01   2.3692540e-01   2.4899006e-08
   2.7130000e+03   2.2819383e-12   1.9115122e-02   2.0730420e-01   9.2353216e-01   1.1215371e-02   2.4641341e-08
   2.7140000e+03   2.6685392e-12   7.9688641e-04   3.7303793e-01   8.9942823e-01   2.6478269e-01   2.4549688e-08
   2.7150000e+03   4.4796811e-12   2.5715265e-03   2.4700993e-01   9.4103472e-01   8.3498805e-02   2.4068063e-08
   2.7160000e+03   6.2901031e-12   2.3513832e-04   8.6061910e-01   9.4251276e-01   3.7369920e+00   2.3737214e-08
   2.7170000e+03   4.5808535e-12   2.4604950e-04   1.4734210e-01   9.4248717e-01   1.1674091e+01   2.1708863e-08
   2.7180000e+03   3.6132550e-12   4.6650801e-05   2.8570065e-01   9.3382060e-01   1.6403876e+01   2.0415936e-08
   2.7190000e+03   2.8806529e-12   5.9304749e-05   3.3627267e-01   8.9092890e-01   2.1982963e+00   2.0337879e-08
   2.7200000e+03   2.4253830e-12   4.2642449e-03   8.3342380e-01  -8.9981426e-01   1.2477397e-01   2.0623768e-08
   2.7210000e+03   5.8404523e-12   1.8786039e-04   8.9141603e-01  -9.0393823e-01   3.0036715e+00   2.0842761e-08
   2.7220000e+03   3.5548754e-12   3.9417433e-04   3.0701029e-01  -9.0268065e-01   6.3818413e+00   2.1785399e-08
   2.7230000e+03   3.6293161e-12   8.6406056e-05   2.7414557e-01  -8.6147760e-01   1.5484301e+00   2.2012840e-08
   2.7240000e+03   3.2823284e-12   7.3045067e-04   3.4149256e-01  -7.8562915e-01   1.2339833e-01   2.2046200e-08
   2.7250000e+03   5.7684312e-12   4.9992082e-03   6.7129593e-01   9.2621401e-01   1.2708847e-01   2.1884107e-08
   2.7260000e+03   2.8282196e-12   2.0666110e-04   4.4386443e-01   9.2660726e-01   1.1949417e+01   2.1411707e-08
   2.7270000e+03   3.3488126e-12   1.9283057e-04   9.5757876e-02   9.2919016e-01   2.0112628e+00   2.0787958e-08
   2.7280000e+03   2.5568394e-12   1.2172911e-04   3.3113077e-01   9.3558132e-01   8.9815129e-01   2.0753845e-08
   2.7290000e+03   5.8125951e-12   7.1128074e-03   5.4478404e-01  -8.9663479e-01   3.8771306e-02   2.1115336e-08
   2.7300000e+03   3.2214245e-12   1.2732891e-04   6.9611204e-01  -8.9287969e-01   1.4088902e+01   2.1375136e-08
   2.7310000e+03   2.8714298e-12   4.2349462e-04   1.3811570e-01  -8.7506347e-01   5.4697902e-01   2.1535177e-08
   2.7320000e+03   2.6950585e-12   8.5073999e-04   3.3241375e-01   9.4259962e-01   6.0541025e-02   2.1515976e-08
   2.7330000e+03   4.6909998e-12   9.9761615e-03   2.5714256e-01   9.1939025e-01   4.3478766e-02   2.1086739e-08
   2.7340000e+03   1.6695447e-12   1.1619448e-04   8.5155438e-01   9.1898402e-01   6.9625892e+00   2.1020878e-08
   2.7350000e+03   1.4634759e-12   1.5086644e-03   1.3876330e-01   9.5093464e-01   6.7152078e-02   2.0936999e-08
   2.7360000e+03   2.1113539e-12   1.6524418e-03   3.2935365e-01  -2.4232641e-01   2.4381525e-02   2.0940871e-08
   2.7370000e+03   1.3007529e-12   2.8252625e-02   2.3858420e-01  -8.5429404e-01   9.9960779e-03   2.1119978e-08
   2.7380000e+03   2.0275657e-12   3.9034353e-04   8.8391620e-01  -5.4835886e-01   1.9373241e-01   2.1128746e-08
   2.7390000e+03   2.1199182e-12   1.1042078e-02   1.4840502e-01   3.1096801e-01   8.6566107e-03   2.1072586e-08
   2.7400000e+03   8.9367441e-12   9.4994982e-04   3.2726737e-01   6.6124037e-01   3.5575658e-01   2.0765740e-08
   2.7410000e+03   6.8996781e-12   9.1757111e-04   2.4782379e-01   6.5105466e-01   6.4827306e-01   2.0494340e-08
   2.7420000e+03   1.2335107e-11   8.9552469e-04   8.9599457e-01   6.3352730e-01   3.6652859e-01   1.9912734e-08
   2.7430000e+03   4.6313603e-12   3.5865144e-04   7.5642748e-01   6.0830722e-01   5.7876500e+00   1.9776615e-08
   2.7440000e+03   4.4048865e-12   1.1767357e-03   2.2571319e-01  -5.8776377e-01   4.9045548e-01   1.9866072e-08
   2.7450000e+03   2.8874554e-12   2.6256190e-03   2.6065628e-01  -5.7997253e-01   1.8382015e-01   1.9932475e-08
   2.7460000e+03   3.9578610e-12   3.5128413e-03   1.8230750e-01  -6.0305636e-01   3.5122006e-01   2.0199354e-08
   2.7470000e+03   1.6284706e-12   3.2167661e-04   7.6227472e-01  -6.1008719e-01   2.1119286e+00   2.0250293e-08
   2.7480000e+03   3.2660613e-12   1.9135757e-03   2.1699957e-01   6.4435942e-01   2.1809080e-02   2.0179326e-08
   2.7490000e+03   2.9565900e-12   1.7671675e-03   2.9394741e-01   6.5252623e-01   2.4450763e-01   2.0079055e-08
   2.7500000e+03   3.6708807e-12   1.2549458e-03   2.0065115e-01   6.5302525e-01   3.7900611e-01   1.9771738e-08
   2.7510000e+03   2.3708954e-12   3.7979045e-04   8.6663702e-01   6.4436817e-01   6.4485220e-01   1.9755701e-08
   2.7520000e+03   2.9261282e-12   7.2463887e-03   1.5650837e-01   6.3797419e-01   1.2809523e-02   1.9595223e-08
   2.7530000e+03   3.4006084e-12   2.2703474e-03   3.6775018e-01  -1.1528758e-01   1.3178082e-02   1.9597090e-08
   2.7540000e+03   1.0306292e-12   5.8106408e-02   4.9899621e-01  -6.2664119e-01   8.1763217e-03   1.9697894e-08
   2.7550000e+03   2.8038180e-12   1.8605697e-03   8.8810614e-01  -3.5712875e-01   1.6510718e-02   1.9705163e-08
   2.7560000e+03   1.9537302e-12   1.8623770e-02   4.4212405e-01   2.8288097e-01   4.1436294e-03   1.9699398e-08
   2.7570000e+03   1.8890323e-12   2.8304185e-02   3.4405611e-01   6.8814281e-01   2.2031292e-03   1.9669558e-08
   2.7580000e+03   1.1726541e-12   5.5268356e-03   2.3677939e-01   6.9985753e-01   2.0907770e-02   1.9633615e-08
   2.7590000e+03   4.2961204e-12   4.7966419e-03   5.8859569e-01   6.5963683e-01   1.8794434e-02   1.9603220e-08
   2.7600000e+03   1.7212348e-12   4.4682568e-03   2.8586900e-01   6.9084310e-01   9.8233319e-02   1.9520267e-08
   2.7610000e+03   2.3641714e-12   1.0756803e-03   2.6723253e-01   6.9435324e-01   7.0137154e-02   1.9460950e-08
   2.7620000e+03   2.1425647e-12   3.2692604e-03   2.9392898e-01   6.3162200e-01   1.4183422e-02   1.9439175e-08
   2.7630000e+03   3.2103687e-12   1.1433455e-02   6.4219377e-01  -6.4937505e-01   2.7506583e-02   1.9482645e-08
   2.7640000e+03   1.4954921e-12   2.7008779e-03   3.5613404e-01  -6.0923412e-01   7.2173433e-02   1.9509446e-08
   2.7650000e+03   1.7207501e-12   2.3692144e-03   1.8828290e-01   2.0247156e-01   1.2309083e-02   1.9506413e-08
   2.7660000e+03   1.1285130e-12   3.6167479e-02   3.5534982e-01   6.7085349e-01   3.9490822e-03   1.9480595e-08
   2.7670000e+03   7.2353046e-13   3.1342247e-03   6.6928936e-01   6.4253130e-01   4.1147634e-02   1.9472550e-08
   2.7680000e+03   1.0915848e-12   7.2021061e-03   4.0178244e-01   6.9834814e-01   1.0745363e-02   1.9454294e-08
   2.7690000e+03   1.0602290e-12   3.6278579e-03   1.4181572e-01  -1.7289186e-01   4.7896638e-03   1.9458335e-08
   2.7700000e+03   1.0311220e-12   7.4041607e-03   2.2077346e-01  -4.4444973e-02   3.6381099e-03   1.9459130e-08
   2.7710000e+03   2.5126505e-12   6.9476668e-03   6.0930743e-01   8.8871152e-01   7.6750414e-03   1.9326522e-08
   2.7720000e+03   5.6764375e-12   1.4900698e-03   9.0843677e-01   8.7944599e-01   6.6012770e-02   1.9186423e-08
   2.7730000e+03   3.0502428e-12   8.8016021e-04   4.7387714e-01   8.9139543e-01   1.1302424e+00   1.9035561e-08
   2.7740000e+03   3.5937443e-12   4.7066934e-04   2.2791183e-01   8.9155687e-01   8.0297832e-01   1.8822941e-08
   2.7750000e+03   3.2880241e-12   7.7092078e-04   1.5823583e-01  -6.0814771e-01   1.1313956e-01   1.8863487e-08
   2.7760000e+03   4.3028405e-12   1.0546066e-02   5.5166730e-01  -8.7869109e-01   6.7935613e-02   1.9004397e-08
   2.7770000e+03   3.1846693e-12   7.2298662e-04   4.8899196e-01  -8.6305816e-01   4.9643078e-01   1.9068045e-08
   2.7780000e+03   2.7575948e-12   8.8514701e-04   2.6014689e-01  -8.3747211e-01   2.7600104e-01   1.9136965e-08
   2.7790000e+03   2.7548706e-12   5.5084044e-03   1.3117103e-01   8.8713339e-01   4.7158778e-02   1.8937097e-08
   2.7800000e+03   3.0825544e-12   8.3923884e-04   5.7019354e-01   8.7370757e-01   5.8220701e-01   1.8861886e-08
   2.7810000e+03   1.9980805e-12   1.2223024e-03   4.7865443e-01   8.8895219e-01   2.1500400e-01   1.8805580e-08
   2.7820000e+03   2.2072231e-12   9.1810168e-04   2.6006239e-01   7.3461138e-01   7.2061487e-02   1.8790030e-08
   2.7830000e+03   1.2179283e-12   3.2697458e-02   2.7769076e-01  -8.5617669e-01   1.1034052e-02   1.8967844e-08
   2.7840000e+03   2.7268006e-12   7.0226320e-04   6.4690659e-01  -6.7722110e-01   4.7594473e-02   1.8986961e-08
   2.7850000e+03   1.0011651e-12   6.9204665e-03   5.4619566e-01  -6.6451307e-01   2.2186758e-02   1.9004467e-08
   2.7860000e+03   1.8965098e-12   6.2733473e-03   2.3053472e-01   9.3064997e-01   1.6169680e-02   1.8932991e-08
   2.7870000e+03   2.0670069e-12   1.4295199e-03   1.6692985e-01   9.2721079e-01   1.5236367e-01   1.8765942e-08
   2.7880000e+03   4.0925161e-12   6.9359918e-04   4.7630660e-01   9.5221583e-01   1.3748917e-01   1.8689183e-08
   2.7890000e+03   2.4950523e-12   2.2108670e-03   6.8592730e-01   9.5853694e-01   3.0116688e-01   1.8604900e-08
   2.7900000e+03   3.3896034e-12   1.7077282e-03   1.9524220e-01   8.9880307e-01   9.1439653e-02   1.8509392e-08
   2.7910000e+03   3.1383862e-12   2.2012938e-03   1.5820120e-01   9.0588116e-01   1.4008039e-01   1.8362722e-08
   2.7920000e+03   8.3260183e-12   1.6024149e-03   3.9315604e-01   9.6275481e-01   2.2590018e-01   1.7864067e-08
   2.7930000e+03   5.5076607e-12   3.0149634e-04   7.7700615e-01   9.5969166e-01   8.5154551e+00   1.7579130e-08
   2.7940000e+03   5.7149894e-12   6.1460800e-04   1.8838054e-01   9.6186886e-01   1.7644308e+00   1.6648915e-08
   2.7950000e+03   4.0561115e-12   1.3210755e-04   1.9429636e-01   9.5874348e-01   8.9788425e+00   1.6089925e-08
   2.7960000e+03   6.8491393e-12   1.8108476e-04   3.0821351e-01  -8.2389732e-01   1.0155324e+00   1.6142553e-08
   2.7970000e+03   4.5598519e-12   1.1533329e-02   7.9135116e-01  -7.4762711e-01   2.5944649e-02   1.6162132e-08
   2.7980000e+03   1.1281213e-12   5.4599605e-02   4.6678643e-01  -9.4918927e-01   1.8498173e-02   1.6446180e-08
   2.7990000e+03   2.2177598e-12   4.1779588e-04   2.7654655e-01   8.1539401e-02   6.2353554e-02   1.6444881e-08
   2.8000000e+03   1.1431444e-12   5.4029149e-02   5.1460833e-01   9.6178415e-01   2.9795703e-03   1.6397761e-08
   2.8010000e+03   2.6776357e-12   1.5125509e-03   8.6412298e-01   9.6682158e-01   2.8081303e-01   1.6328210e-08
   2.8020000e+03   5.4260684e-12   9.2301274e-04   2.5979005e-01   9.7653501e-01   4.3294456e-01   1.5466464e-08
   2.8030000e+03   3.3947801e-12   8.3809453e-05   1.6768783e-01   9.7361400e-01   2.7600298e+01   1.3848195e-08
   2.8040000e+03   2.4110294e-12   2.6006269e-05   2.6081796e-01   9.7358855e-01   3.0442429e+01   1.2250691e-08
   2.8050000e+03   6.8600113e-12   3.4865899e-05   8.8691157e-01   9.4365546e-01   5.5823141e+00   1.2187690e-08
   2.8060000e+03   4.1225497e-12   6.3544891e-03   4.3384537e-01   9.3242141e-01   8.9976063e-02   1.2059980e-08
   2.8070000e+03   1.0033828e-11   2.7243643e-03   4.3643672e-01   9.6604735e-01   2.4091119e-01   1.1709514e-08
   2.8080000e+03   4.5063551e-12   9.4413437e-04   1.7509402e-01   9.6517661e-01   1.8662683e+00   1.1051830e-08
   2.8090000e+03   8.8526230e-12   3.0073513e-04   6.5993455e-01   4.7526535e-01   2.5420594e-01   1.1031034e-08
   2.8100000e+03   5.6752470e-12   2.9552834e-02   3.7243176e-01   5.9547934e-01   1.4271654e-02   1.0984343e-08
   2.8110000e+03   7.2054976e-12   1.7604495e-02   4.1003955e-01  -9.5030216e-01   8.1913503e-02   1.1198324e-08
   2.8120000e+03   4.0187296e-12   2.5239597e-03   3.1632472e-01  -8.8475511e-01   1.4599119e-01   1.1288828e-08
   2.8130000e+03   6.6601030e-12   4.1038403e-03   4.0803093e-01   7.6279417e-01   2.4266569e-02   1.1236675e-08
   2.8140000e+03   2.1455500e-12   9.9923598e-03   4.9953596e-01   8.9654832e-01   9.8894838e-02   1.1174449e-08
   2.8150000e+03   3.8171859e-12   8.5421282e-03   3.3329119e-01   8.4462551e-01   3.6387614e-02   1.1131553e-08
   2.8160000e+03   2.1551165e-12   1.1271176e-02   2.5691209e-01   9.0361450e-01   1.4035666e-02   1.1096271e-08
   2.8170000e+03   6.0274189e-12   7.5865835e-03   2.7860298e-01   8.4463764e-01   1.3073892e-02   1.0974013e-08
   2.8180000e+03   4.1221174e-12   4.5315848e-03   6.7405567e-01   7.8147381e-01   6.3486556e-02   1.0957007e-08
   2.8190000e+03   1.5860385e-12   2.7561972e-02   2.7250809e-01   6.4144297e-01   3.4259509e-03   1.0932966e-08
   2.8200000e+03   2.6008807e-12   2.1003674e-02   3.9267718e-01   6.6078585e-01   7.7924398e-03   1.0904866e-08
   2.8210000e+03   1.8415291e-12   8.1884254e-03   3.2729311e-01   6.9599476e-01   2.8834874e-02   1.0850300e-08
   2.8220000e+03   3.8612408e-12   4.6974137e-03   7.2941664e-01   6.4316148e-01   1.7302492e-02   1.0835222e-08
   2.8230000e+03   2.7933298e-12   1.9905141e-02   2.7161704e-01   6.8135170e-01   1.5620501e-02   1.0720618e-08
   2.8240000e+03   5.1021126e-12   1.4173222e-03   3.8223211e-01   6.9638329e-01   5.4365709e-01   1.0594588e-08
   2.8250000e+03   3.1736970e-12   1.8509055e-03   3.3708636e-01   6.8692322e-01   3.2478109e-01   1.0521014e-08
   2.8260000e+03   3.9519990e-12   1.4438593e-03   5.6534144e-01   6.7398252e-01   4.1637522e-01   1.0475003e-08
   2.8270000e+03   2.5370251e-12   1.7970633e-03   2.4753823e-01   6.7093454e-01   2.2939879e-01   1.0374837e-08
   2.8280000e+03   3.2947701e-12   8.1252453e-04   3.4065379e-01  -6.3370072e-01   5.2045331e-01   1.0428506e-08
   2.8290000e+03   4.7507479e-12   3.9011739e-03   2.9333645e-01  -3.9591862e-01   7.2848569e-02   1.0466467e-08
   2.8300000e+03   3.4299506e-12   7.5731622e-03   5.4554026e-01  -4.9310626e-01   3.0027827e-02   1.0485894e-08
   2.8310000e+03   1.7865027e-12   1.5208511e-02   3.3790585e-01  -3.4818722e-01   1.2866354e-02   1.0491778e-08
   2.8320000e+03   4.0463723e-13   4.7214183e-02   4.5076384e-01   4.6169779e-01   4.5226388e-03   1.0469955e-08
   2.8330000e+03   1.5589607e-12   4.8088837e-03   4.8651111e-01   5.3444575e-01   6.5574613e-03   1.0460792e-08
   2.8340000e+03   2.0218106e-12   9.6078219e-03   5.2486061e-01   2.8289598e-01   6.0336613e-03   1.0456339e-08
   2.8350000e+03   2.1043975e-12   1.7742421e-02   3.2520601e-01   2.3529128e-01   6.6840776e-03   1.0448172e-08
   2.8360000e+03   2.3577933e-12   9.4098540e-03   1.5621239e-01   4.6766459e-01   1.3466290e-02   1.0415458e-08
   2.8370000e+03   2.2405004e-12   3.9728004e-03   4.1647401e-01   4.2762529e-01   9.6500241e-02   1.0388750e-08
   2.8380000e+03   8.6923225e-13   2.9498030e-03   4.8938493e-01   3.6316268e-01   1.1138415e-01   1.0375673e-08
   2.8390000e+03   2.0428981e-12   2.8106133e-03   3.1013619e-01  -1.8342690e-01   1.2493864e-02   1.0381666e-08
   2.8400000e+03   1.1096875e-12   7.9516784e-03   2.4685145e-01   2.1279137e-01   2.9322072e-02   1.0373636e-08
   2.8410000e+03   7.9807802e-13   6.8907992e-03   4.6191790e-01  -3.1754811e-01   1.8815535e-02   1.0377516e-08
   2.8420000e+03   1.3309000e-12   1.4334090e-02   5.2047892e-01  -2.6449585e-01   6.3494240e-03   1.0381885e-08
   2.8430000e+03   1.1466401e-12   6.9923542e-03   2.1666695e-01  -8.9718387e-02   6.8540850e-03   1.0385137e-08
   2.8440000e+03   1.3269084e-12   5.5517707e-03   2.2640298e-01   4.0005823e-01   8.1920927e-03   1.0376647e-08
   2.8450000e+03   1.2026000e-12   8.3090805e-03   4.2637166e-01   2.5831594e-01   1.0447101e-02   1.0373155e-08
   2.8460000e+03   2.8074820e-12   1.8422066e-02   4.5402396e-01   4.2893727e-01   3.1338959e-03   1.0359252e-08
   2.8470000e+03   2.0004188e-12   8.9451758e-03   2.3110616e-01   4.5324311e-01   4.0269812e-02   1.0312402e-08
   2.8480000e+03   2.3593022e-12   1.8116186e-03   2.6275699e-01   4.6402627e-01   6.8088255e-02   1.0292112e-08
   2.8490000e+03   2.2222165e-12   1.7861079e-03   4.2491008e-01   4.6790154e-01   2.9880929e-01   1.0247496e-08
   2.8500000e+03   4.6609325e-12   1.5880670e-03   4.8682489e-01  -6.7101223e-02   3.9157007e-02   1.0249209e-08
   2.8510000e+03   3.4211149e-12   1.3569941e-02   3.1932773e-01   1.3703013e-01   1.9164774e-02   1.0242596e-08
   2.8520000e+03   2.1144557e-12   1.5418256e-02   2.1520848e-01   4.7917771e-01   1.3855105e-02   1.0175357e-08
   2.8530000e+03   2.1620589e-12   1.8874346e-03   5.5403550e-01   2.7668755e-01   4.7683716e-02   1.0173262e-08
   2.8540000e+03   6.5320465e-13   7.8446905e-02   7.0763989e-01  -4.5243650e-01   3.1150879e-03   1.0187639e-08
   2.8550000e+03   9.7183546e-13   5.4387215e-03   6.2414035e-01   4.7743909e-01   1.9987967e-02   1.0181569e-08
   2.8560000e+03   9.1505439e-13   8.0152927e-03   1.2555671e-01   5.1021266e-01   1.9446128e-02   1.0081989e-08
   2.8570000e+03   2.0227815e-12   2.3258454e-04   5.2701415e-01   5.2107384e-01   5.1907018e-01   9.9977475e-09
   2.8580000e+03   1.2238840e-12   4.5893363e-04   4.9660664e-01   5.1699087e-01   9.2983708e-01   9.9790221e-09
   2.8590000e+03   1.3362844e-12   1.4100199e-03   5.9088281e-01   5.1451893e-01   1.9958548e-01   9.9471418e-09
   2.8600000e+03   8.7077112e-13   5.1986076e-04   4.2994196e-01   5.2833891e-01   3.3625522e-01   9.9333607e-09
   2.8610000e+03   8.8294637e-13   1.2160565e-03   1.8297136e-01  -4.9847081e-01   2.5802712e-01   9.9735279e-09
   2.8620000e+03   6.7960587e-13   7.9694900e-04   4.6610631e-01  -4.7317240e-01   2.2670996e-01   9.9902933e-09
   2.8630000e+03   1.3271389e-12   5.8284886e-04   3.4192466e-01  -4.5391006e-01   5.4402561e-01   1.0029125e-08
   2.8640000e+03   1.0866120e-12   3.0960255e-04   4.8560123e-01  -4.5349230e-01   1.5343639e+00   1.0056528e-08
   2.8650000e+03   1.3097152e-12   1.1625396e-03   2.0564536e-01   5.4937533e-01   5.7274124e-02   1.0036796e-08
   2.8660000e+03   1.1309424e-12   1.5802644e-03   5.0873506e-01   5.5045284e-01   8.2503792e-02   1.0022575e-08
   2.8670000e+03   1.6294627e-12   2.0644171e-03   3.0020001e-01   5.2488836e-01   9.0722646e-02   9.9928631e-09
   2.8680000e+03   1.2689988e-12   8.4381552e-04   5.2979732e-01   5.1676476e-01   3.1499012e-01   9.9801777e-09
   2.8690000e+03   9.4978629e-13   7.0987843e-03   1.1326905e-01   5.3014956e-01   6.0653562e-03   9.9641647e-09
   2.8700000e+03   5.7572522e-13   4.5437354e-03   5.4873019e-01  -4.5921489e-01   3.2845234e-02   9.9688655e-09
   2.8710000e+03   6.4752545e-13   8.8274897e-03   2.8637676e-01  -4.8344714e-01   1.7865002e-02   9.9796469e-09
   2.8720000e+03   9.0313901e-13   1.5218224e-03   5.2321796e-01  -4.2186020e-01   5.8447290e-02   9.9834951e-09
   2.8730000e+03   6.1238331e-13   1.6670386e-02   1.5480534e-01  -2.4879870e-01   1.6899131e-03   9.9877060e-09
   2.8740000e+03   8.7864579e-13   1.1333165e-02   5.5128544e-01   5.5698515e-01   4.0993164e-03   9.9820085e-09
   2.8750000e+03   5.7936493e-13   5.8477795e-03   3.3078686e-01   5.6090781e-01   2.5822840e-02   9.9639715e-09
   2.8760000e+03   7.8485789e-13   1.6729996e-03   4.9363772e-01   6.6406592e-01   2.3180516e-02   9.9543912e-09
   2.8770000e+03   7.1362030e-13   5.4301856e-03   3.8143025e-01   6.6311299e-01   1.5859852e-02   9.9478509e-09
   2.8780000e+03   1.1721019e-12   1.7706528e-02   5.1075883e-01  -4.2081346e-02   1.7412269e-03   9.9482190e-09
   2.8790000e+03   4.1023482e-13   1.4230508e-02   4.2183431e-01  -7.4387775e-02   8.4251670e-03   9.9490038e-09
   2.8800000e+03   4.4255714e-13   1.1329302e-02   2.7439759e-01   9.6892825e-02   1.6336599e-03   9.9486110e-09
   2.8810000e+03   5.1556934e-13   3.2426215e-02   3.9478679e-01   2.9239292e-01   8.5106163e-04   9.9473740e-09
   2.8820000e+03   4.2287802e-13   3.7436610e-02   4.0056926e-01   3.6887042e-01   3.9714559e-04   9.9459175e-09
   2.8830000e+03   5.8415324e-13   2.9475173e-02   6.6560771e-01   4.6011225e-01   1.1585080e-03   9.9445924e-09
   2.8840000e+03   2.5458491e-13   5.4937939e-02   5.0298022e-01   3.9013554e-01   2.8031162e-04   9.9435052e-09
   2.8850000e+03   4.3433895e-13   2.7377328e-02   3.0331116e-01   5.4093149e-01   7.5131547e-04   9.9394660e-09
   2.8860000e+03   1.1150702e-12   2.4241869e-03   3.8486681e-01   5.8349751e-01   4.3489161e-02   9.9315902e-09
   2.8870000e+03   1.3227558e-12   5.1813681e-03   1.6140975e-01   5.4635851e-01   9.4057126e-02   9.8682781e-09
   2.8880000e+03   1.9894858e-12   7.8825219e-04   4.8768230e-01   5.6135667e-01   5.1835486e-01   9.8459001e-09
   2.8890000e+03   5.8573105e-13   2.5506029e-03   4.4587747e-01   5.6032432e-01   1.3434495e-01   9.8227983e-09
   2.8900000e+03   9.8845320e-13   2.0507730e-03   4.3908044e-01  -3.6233644e-01   1.8464964e-02   9.8248534e-09
   2.8910000e+03   8.9469105e-13   1.7959429e-02   1.5461092e-01  -4.4233600e-01   7.7913427e-03   9.8589526e-09
   2.8920000e+03   1.4178430e-12   2.0989125e-03   5.7923501e-01  -4.8939001e-01   2.6262468e-02   9.8668821e-09
   2.8930000e+03   8.9354719e-13   2.9479603e-03   5.1134730e-01  -4.7829628e-01   7.0854728e-02   9.8773502e-09
   2.8940000e+03   3.9127297e-13   3.1866852e-03   4.0358649e-01  -3.5670712e-01   1.2517331e-02   9.8828736e-09
   2.8950000e+03   6.5168434e-13   4.8854658e-03   4.3157344e-01   4.7196267e-01   1.1393742e-02   9.8795540e-09
   2.8960000e+03   1.9390381e-13   1.4103507e-02   3.4841003e-01   5.5112277e-01   3.9496458e-03   9.8581025e-09


==> data/quadratic_n16__l3_3_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.6975937e-01   5.7773800e-02   6.7747989e-01   9.4384194e-02   9.0841645e-01   1.8956314e+00
   3.0000000e+00   2.7577108e-02   6.2158012e-02   5.5067501e-01  -6.7692357e-02   1.3738606e-01   1.9308241e+00
   4.0000000e+00   3.3737277e-03   2.5117020e-01   2.3005181e+00   4.0901757e-01   4.2712362e-02   1.8985845e+00
   5.0000000e+00   3.2892267e-03   6.5523797e-02   6.1096181e-01   5.0728897e-01   1.2850130e-02   1.8863253e+00
   6.0000000e+00   3.4391681e-03   3.0328470e-02   3.1640033e-01   5.5261745e-01   5.0168608e-02   1.8357238e+00
   7.0000000e+00   9.8508489e-03   2.8314121e-03   3.5963751e-01   4.7639255e-01   1.0108309e+00   1.7833916e+00
   8.0000000e+00   1.1226668e-02   6.0700854e-03   6.9909457e-01   4.4399156e-01   7.4684384e-01   1.7480238e+00
   9.0000000e+00   8.6105512e-03   1.8762170e-02   2.5651934e-01   4.5403989e-01   2.0296568e-01   1.6749536e+00
   1.0000000e+01   3.1005946e-03   7.8320518e-03   1.4417973e-01   4.2944467e-01   1.9696448e-01   1.6110176e+00
   1.1000000e+01   7.8200339e-03   5.2628147e-03   4.4217919e-01   5.6447744e-01   8.1477905e-02   1.5749023e+00
   1.2000000e+01   4.4950073e-03   1.5667021e-02   6.5575105e-01   5.4410727e-01   1.9762276e-01   1.5540769e+00
   1.3000000e+01   6.2639056e-03   1.5173825e-02   2.0687735e-01   6.0669060e-01   9.1858052e-02   1.4718504e+00
   1.4000000e+01   4.4318254e-03   5.7552786e-03   1.5396172e-01   4.6718217e-01   1.4815909e-01   1.4471840e+00
   1.5000000e+01   4.8408977e-03   1.9870685e-02   2.5462655e-01   5.9054499e-01   9.0243437e-02   1.3741073e+00
   1.6000000e+01   3.1875653e-03   3.9837397e-03   8.0313950e-01   5.8285410e-01   3.1637093e-01   1.3662337e+00
   1.7000000e+01   1.4682767e-03   4.4470631e-02   3.7236785e-01   6.6896475e-02   2.0368056e-02   1.3646546e+00
   1.8000000e+01   1.8661022e-03   1.7213187e-02   1.8421388e-01   2.2245246e-01   4.4713794e-02   1.3523899e+00
   1.9000000e+01   1.7854877e-03   5.6444188e-03   3.0296202e-01   6.6127199e-01   1.5337225e-01   1.3186736e+00
   2.0000000e+01   6.0106326e-03   8.1555969e-03   8.6180966e-01   7.6401846e-01   7.0302664e-02   1.2836074e+00
   2.1000000e+01   3.1264045e-03   1.1431245e-02   3.8410186e-01   7.3166456e-01   2.5063596e-01   1.2259865e+00
   2.2000000e+01   2.8373880e-03   7.3179644e-03   2.9685125e-01   7.8372935e-01   1.3012543e-01   1.1949858e+00
   2.3000000e+01   1.2935421e-03   1.3818977e-02   1.5893980e-01   5.6794222e-01   5.9564828e-02   1.1560456e+00
   2.4000000e+01   3.4380631e-03   1.1368564e-02   7.2588716e-01   8.1956225e-01   2.4956119e-01   1.1266792e+00
   2.5000000e+01   1.6458124e-03   5.5390515e-03   2.2046120e-01   8.2292564e-01   8.3446125e-01   1.0321299e+00
   2.6000000e+01   1.4523311e-03   6.9444305e-04   3.1564246e-01   8.3283479e-01   1.5507725e+00   9.9085944e-01
   2.7000000e+01   2.3988202e-03   1.6737805e-03   1.9122858e-01   9.1212881e-01   3.8065157e-01   9.0567716e-01
   2.8000000e+01   4.1746167e-03   2.1763553e-03   7.6634625e-01   7.4021713e-01   3.9144311e-01   8.7338274e-01
   2.9000000e+01   1.8036440e-03   7.3528001e-03   4.9383099e-01   8.3677243e-01   1.0384390e+00   8.2653354e-01
   3.0000000e+01   1.7202708e-03   4.9790301e-03   2.4354770e-01   7.8954729e-01   2.0068305e-01   8.1026305e-01
   3.1000000e+01   2.4134629e-03   1.7590280e-02   1.8207596e-01   1.7341635e-01   5.0979502e-02   8.0412946e-01
   3.2000000e+01   1.0058305e-03   1.7790485e-02   4.6654387e-01   8.9246634e-01   7.5434178e-02   7.5049251e-01
   3.3000000e+01   2.0137214e-03   2.8827149e-03   8.9315833e-01   8.8810886e-01   5.2465822e-01   7.3958618e-01
   3.4000000e+01   1.6519135e-03   1.9185674e-02   2.7836896e-01   9.1310001e-01   1.0117565e-01   6.7195364e-01
   3.5000000e+01   1.2045892e-03   1.2025814e-03   2.7044950e-01   9.0015685e-01   2.4752219e+00   6.2557680e-01
   3.6000000e+01   2.3804924e-03   2.1933193e-03   1.5621134e-01   8.9753888e-01   5.7300953e-01   5.4657375e-01
   3.7000000e+01   2.3136728e-03   2.2872500e-03   7.7326327e-01   8.7892350e-01   1.6632636e+00   5.2178016e-01
   3.8000000e+01   1.2912122e-03   2.5728784e-03   2.8066510e-01   8.7803682e-01   2.5191821e+00   4.5136195e-01
   3.9000000e+01   1.9432305e-03   7.5721603e-04   2.4232698e-01   8.8858314e-01   1.3058250e+00   3.8737268e-01
   4.0000000e+01   1.3087685e-03   1.6345472e-03   1.6918085e-01  -5.1052766e-01   1.3782811e+00   4.2533358e-01
   4.1000000e+01   2.6196399e-03   3.1106720e-03   7.4928181e-01  -5.9633805e-01   4.3328570e-01   4.3946028e-01
   4.2000000e+01   2.0001981e-03   6.7138215e-03   3.4749863e-01  -4.9627342e-01   8.2784697e-01   4.6371242e-01
   4.3000000e+01   1.1624864e-03   6.6260307e-03   1.9895046e-01   4.7148890e-01   2.2493162e-01   4.5770961e-01
   4.4000000e+01   5.3953459e-04   2.6871589e-02   2.3372172e-01   7.2961102e-01   1.0847524e-01   4.2284972e-01
   4.5000000e+01   9.7640662e-04   1.5526403e-03   8.3188234e-01   7.2991069e-01   1.4297868e-01   4.1736553e-01
   4.6000000e+01   1.3736847e-03   2.1146052e-02   5.4259518e-01  -1.3539649e-01   1.2752441e-01   4.1937439e-01
   4.7000000e+01   7.9192877e-04   1.4235539e-02   2.0877623e-01   6.5134855e-01   6.0624470e-02   4.1120748e-01
   4.8000000e+01   6.8319101e-04   1.2445675e-02   1.9839742e-01   1.8807422e-01   5.1924654e-02   4.0933394e-01
   4.9000000e+01   8.2906490e-04   1.5754711e-02   4.6316735e-01   6.6978913e-01   5.3181860e-02   4.0212480e-01
   5.0000000e+01   1.7282374e-03   1.4281566e-02   5.7934928e-01   8.3011763e-01   9.7466438e-02   3.7023500e-01
   5.1000000e+01   1.1438741e-03   2.7084743e-03   4.9042026e-01   6.4924221e-01   1.4095964e+00   3.5986048e-01
   5.2000000e+01   5.1352502e-04   6.0648698e-03   2.9001338e-01   7.0397791e-01   2.6805253e-01   3.4331128e-01
   5.3000000e+01   1.0749220e-03   2.0470902e-03   4.4206256e-01   8.6209623e-01   1.2612548e-01   3.2483209e-01
   5.4000000e+01   2.6242682e-03   3.1413775e-03   3.2749160e-01   9.6650547e-01   1.8154934e+00   1.8622227e-01
   5.5000000e+01   1.5520241e-03   3.4145329e-04   4.4248143e-01   9.3543120e-01   2.9608055e+01   1.4672034e-01
   5.6000000e+01   1.3600389e-03   1.3234038e-03   2.4045742e-01   9.1127870e-01   3.5705620e+00   1.1765821e-01
   5.7000000e+01   5.6463662e-04   2.2473451e-03   4.0896006e-01   8.7900296e-01   1.4307386e+00   8.3124224e-02
   5.8000000e+01   7.6636364e-04   1.8685534e-03   6.4746409e-01  -7.1354984e-01   8.7422570e+00   1.0059450e-01
   5.9000000e+01   8.0648054e-04   1.4634736e-03   4.2957018e-01  -7.2980434e-01   2.3123273e+00   1.2342544e-01
   6.0000000e+01   3.2088122e-04   1.0365153e-03   2.6233653e-01  -7.9883051e-01   7.1077715e+00   1.4625813e-01
   6.1000000e+01   4.2452562e-04   1.3764356e-03   1.7264942e-01   9.6979149e-01   7.4121599e-01   1.2015665e-01
   6.2000000e+01   3.8235742e-04   1.2057011e-03   6.6276099e-01   9.6638931e-01   2.2651036e+00   5.7144870e-02
   6.3000000e+01   4.7034800e-04   2.9334334e-04   8.8287887e-01   8.0928480e-01   1.1381107e+01   3.4031455e-02
   6.4000000e+01   3.2378411e-04   4.3611898e-04   9.1263621e-01   2.2114871e-01   1.7860267e+01   3.3304857e-02
   6.5000000e+01   5.2579792e-04   2.9315864e-03   4.6823659e-01   1.3989044e-01   8.0418657e-01   3.3003424e-02
   6.6000000e+01   2.5085904e-04   4.2566833e-02   3.7058089e-01  -1.7381971e-02   1.2408632e+00   5.3040915e-02
   6.7000000e+01   1.5794501e-04   3.5550824e-04   3.0119792e-01  -4.7566288e-01   1.1307962e+00   5.4923083e-02
   6.8000000e+01   1.7356201e-04   1.0399209e-02   6.0892564e-01   9.1757483e-01   1.4278608e-01   5.3129838e-02
   6.9000000e+01   2.8701668e-04   1.1999129e-02   3.3501902e-01   8.5751433e-01   1.7287909e+00   3.5464451e-02
   7.0000000e+01   1.2129652e-04   3.3059998e-04   3.1731313e-01   7.0896653e-01   1.0318504e+01   2.8520982e-02
   7.1000000e+01   2.8865657e-04   7.7397442e-04   2.5946637e-01   8.8038276e-01   1.4889881e+00   1.9824198e-02
   7.2000000e+01   4.4470564e-04   1.5568306e-03   6.9829822e-01   7.8792696e-01   3.5204932e+00   1.6605972e-02
   7.3000000e+01   1.3270561e-04   7.4693236e-03   5.4121266e-01   2.0669806e-01   4.9124262e+00   1.6332560e-02
   7.4000000e+01   1.0440624e-04   5.5372694e-03   2.4281421e-01  -4.3882974e-01   6.6685000e-01   1.7697365e-02
   7.5000000e+01   8.9866367e-05   4.6536383e-03   1.3876670e-01  -1.6568163e-01   1.2559803e+00   1.9407801e-02
   7.6000000e+01   1.1633314e-04   2.0646501e-03   4.8041032e-01   4.6289538e-01   1.2280858e+00   1.9074454e-02
   7.7000000e+01   1.1040298e-04   2.2455964e-02   5.7914565e-01   5.4804128e-01   3.0418074e-01   1.8319730e-02
   7.8000000e+01   9.0361528e-05   1.3216146e-02   2.4721181e-01   6.5499092e-01   2.8176477e-01   1.6743216e-02
   7.9000000e+01   5.1515106e-05   4.5877648e-03   1.2778155e-01   3.7634407e-01   5.8463587e-01   1.5983856e-02
   8.0000000e+01   1.0236094e-04   5.8158114e-03   4.2542254e-01   2.4862419e-01   1.3746525e-01   1.5583582e-02
   8.1000000e+01   1.1876058e-04   6.5075108e-03   7.4190538e-01   4.6130457e-01   8.6094785e-01   1.5214960e-02
   8.2000000e+01   1.1750605e-04   2.4431038e-02   3.9484189e-01   4.8212389e-01   1.8697789e-01   1.4582518e-02
   8.3000000e+01   7.7371363e-05   1.4905480e-02   1.5039951e-01   4.8969685e-01   1.2983360e-01   1.3754790e-02
   8.4000000e+01   1.0155950e-04   1.4382775e-02   2.1220954e-01   4.0667781e-01   8.7538962e-02   1.3310649e-02
   8.5000000e+01   9.2654474e-05   2.7028445e-02   7.0856044e-01   3.9665099e-01   1.2645945e-01   1.3149408e-02
   8.6000000e+01   1.1056619e-04   5.4130330e-02   5.4534614e-01   2.5602339e-01   4.4980589e-02   1.3010547e-02
   8.7000000e+01   2.0906396e-05   8.3516169e-02   7.2037223e-01  -2.3230871e-01   2.9710192e-02   1.3105739e-02
   8.8000000e+01   1.7615205e-05   6.4136255e-02   5.5573629e-01   4.9375290e-01   1.0052227e-02   1.3041195e-02
   8.9000000e+01   1.3091647e-04   1.2497275e-02   6.8613798e-01   5.9069349e-01   1.9354945e-01   1.1728411e-02
   9.0000000e+01   6.1489419e-05   3.0808278e-03   4.8198642e-01   4.8070903e-01   2.8604172e+00   1.0877002e-02
   9.1000000e+01   7.4063948e-05   4.7158876e-03   4.5394672e-01   3.3929110e-01   1.4256633e-01   1.0751654e-02
   9.2000000e+01   1.5190461e-05   5.9193255e-02   4.9083558e-01  -2.6374253e-01   1.6390142e-01   1.1344494e-02
   9.3000000e+01   5.2609488e-05   3.6126917e-03   5.5329977e-01   5.8204316e-01   3.8139891e-01   1.1038462e-02
   9.4000000e+01   3.0005856e-05   9.6530838e-03   4.4205988e-01   6.1591421e-01   3.5951744e-01   1.0740041e-02
   9.5000000e+01   6.2874605e-05   5.6029270e-03   2.9654815e-01   6.5236440e-01   3.0859234e-01   9.7402917e-03
   9.6000000e+01   2.8888654e-05   2.4022009e-03   2.2326590e-01   5.7587864e-01   1.3917824e+00   8.8732512e-03
   9.7000000e+01   4.3258849e-05   1.5443104e-03   3.8691179e-01   4.4749002e-01   2.5540917e+00   8.3362089e-03
   9.8000000e+01   4.6476844e-05   1.3408765e-03   5.4346802e-01   3.4686575e-01   1.9695610e+00   8.0380956e-03
   9.9000000e+01   1.8544125e-05   4.2324748e-03   2.8986648e-01   1.4198345e-01   3.2786652e-01   7.9712734e-03
   1.0000000e+02   3.0236347e-05   1.2822201e-02   4.3987635e-01  -1.4799282e-01   1.1573653e-01   8.0524733e-03
   1.0100000e+02   6.7296507e-06   6.1369757e-03   5.1977598e-01  -1.1278990e-01   3.9098428e-01   8.1062987e-03
   1.0200000e+02   1.2997862e-05   1.0014121e-02   7.6536762e-01   3.6898549e-01   3.3683793e-02   8.0937669e-03
   1.0300000e+02   3.7524087e-06   1.2762616e-01   1.1050264e+00   3.7252720e-01   5.6100082e-03   8.0769618e-03
   1.0400000e+02   6.7411746e-06   2.7414343e-02   3.1347198e-01   6.7637425e-01   8.8665923e-03   8.0286965e-03
   1.0500000e+02   1.7121167e-05   9.9791885e-03   3.5345653e-01   7.8305216e-01   9.3539558e-02   7.8825433e-03
   1.0600000e+02   1.9716581e-05   6.4610974e-03   2.8085810e-01   7.7803862e-01   2.2790670e-01   7.5383916e-03
   1.0700000e+02   1.6862594e-05   1.6562993e-03   4.9800997e-01   7.9189776e-01   2.0838142e+00   7.1559352e-03
   1.0800000e+02   1.3969187e-05   2.5205577e-03   4.8985702e-01   8.3864301e-01   5.1304010e-01   6.7756855e-03
   1.0900000e+02   1.3177254e-05   2.7685921e-03   4.1065431e-01   4.9947372e-01   3.9700647e-01   6.6932967e-03
   1.1000000e+02   1.0397265e-05   8.8908073e-03   2.8517837e-01   8.6743281e-01   1.8777990e-01   6.4226380e-03
   1.1100000e+02   2.1357128e-05   2.9820725e-03   4.6737119e-01   7.3876026e-01   3.4517084e-01   6.0247877e-03
   1.1200000e+02   2.6642910e-05   3.0762106e-03   6.2941995e-01   8.9663590e-01   1.1982306e+00   5.6237814e-03
   1.1300000e+02   2.5723069e-05   4.7190697e-03   2.5823990e-01   9.0014421e-01   5.9258394e-01   4.1872742e-03
   1.1400000e+02   3.1859949e-05   9.4967929e-04   4.0798064e-01   7.1713968e-01   1.8420803e+00   3.8562188e-03
   1.1500000e+02   2.0772201e-05   5.9068702e-03   2.2721323e-01   7.4780056e-01   6.9562289e-01   3.3841470e-03
   1.1600000e+02   2.5797010e-05   4.8146932e-03   6.6481309e-01  -5.9350451e-01   8.7399674e-01   3.4970275e-03
   1.1700000e+02   1.7707605e-05   9.6085067e-03   2.8300924e-01  -6.4514199e-01   1.6325088e+00   3.9947964e-03
   1.1800000e+02   1.7517162e-05   2.8655769e-03   3.1659628e-01  -1.6166730e-01   4.1554976e-01   4.0128761e-03
   1.1900000e+02   1.1994397e-05   2.4900446e-02   2.6975477e-01   7.7819904e-02   7.7929304e-02   4.0037441e-03
   1.2000000e+02   5.8660070e-06   4.5996423e-02   6.1409952e-01   7.5848217e-01   3.7632932e-02   3.8907008e-03
   1.2100000e+02   1.0884235e-05   1.0451249e-02   7.7178882e-01   5.7206384e-01   8.6499278e-02   3.8667893e-03
   1.2200000e+02   3.5186761e-06   6.3213520e-02   5.8216890e-01   8.5188320e-01   1.1163732e-02   3.8300821e-03
   1.2300000e+02   1.3046544e-05   2.2648499e-02   3.9421188e-01   7.4892040e-01   3.5371877e-02   3.7297011e-03
   1.2400000e+02   1.5938781e-05   1.4626145e-02   3.6393386e-01   8.1667571e-01   1.0255783e-01   3.5752119e-03
   1.2500000e+02   9.3416624e-06   7.6120938e-03   3.1220512e-01   8.5879569e-01   2.6618906e-01   3.3730898e-03
   1.2600000e+02   5.3452779e-06   4.4617713e-03   7.2817101e-01   7.3178627e-01   3.4706620e-01   3.3464110e-03
   1.2700000e+02   3.6671919e-06   3.8155292e-02   3.3884541e-01  -1.1964160e-01   1.5923701e-02   3.3532038e-03
   1.2800000e+02   1.7407919e-05   9.6652979e-03   3.7685007e-01   9.2845354e-01   2.7235967e-01   2.9341427e-03
   1.2900000e+02   1.3032886e-05   1.7253390e-03   2.7642221e-01   9.2314480e-01   3.8170546e+00   1.7277374e-03
   1.3000000e+02   1.3560077e-05   4.8777548e-04   8.2030460e-01   7.6701654e-01   3.3930630e+00   1.5915684e-03
   1.3100000e+02   1.0855161e-05   5.6839518e-03   2.5225020e-01   5.9539495e-01   9.3190880e-01   1.4027953e-03
   1.3200000e+02   1.0017224e-05   6.7522407e-03   3.5704888e-01  -6.0967648e-01   1.6136822e+00   1.5911947e-03
   1.3300000e+02   7.8132546e-06   1.3673843e-03   3.2122553e-01  -6.8519104e-01   5.8812776e+00   1.8041939e-03
   1.3400000e+02   1.2786155e-05   3.1027566e-03   6.4294635e-01  -7.2954568e-01   1.3616686e+00   1.9190871e-03
   1.3500000e+02   4.8646636e-06   3.1423988e-03   3.2707157e-01  -4.0481958e-01   1.1692751e+00   1.9800189e-03
   1.3600000e+02   1.8509305e-06   1.5507399e-02   2.5663606e-01   8.7176911e-01   1.2609005e-01   1.7666117e-03
   1.3700000e+02   8.0519287e-06   1.0146331e-03   4.5015328e-01   9.0995013e-01   5.1027334e-01   1.5643365e-03
   1.3800000e+02   4.3404229e-06   1.6449171e-03   6.5198200e-01   8.5971193e-01   1.7245752e+00   1.4219879e-03
   1.3900000e+02   3.3861259e-06   3.9728044e-03   6.4231844e-01   9.1831773e-01   4.0637381e-01   9.2021312e-04
   1.4000000e+02   3.3325713e-06   3.3457590e-04   6.9652370e-01   7.0501412e-01   1.9917593e+00   9.0025194e-04
   1.4100000e+02   2.5771154e-06   2.8206169e-02   3.2653008e-01   8.0227468e-01   3.7536814e-01   6.6069203e-04
   1.4200000e+02   9.8520244e-07   1.3245714e-04   5.7892938e-01   6.3419686e-01   1.2350718e+01   6.4095093e-04
   1.4300000e+02   9.9665020e-07   5.1375751e-03   1.7120030e-01   2.8167792e-01   1.3636751e-01   6.2201065e-04
   1.4400000e+02   2.0240414e-06   1.7894669e-03   6.3208419e-01   1.8315482e-01   4.7905372e-01   6.1627746e-04
   1.4500000e+02   3.1665370e-06   5.0247287e-03   4.4978494e-01   5.7427880e-01   6.4266965e-01   5.8924170e-04
   1.4600000e+02   3.8333298e-06   6.6666060e-03   5.7945301e-01   5.5609454e-01   2.8487311e-01   5.6697909e-04
   1.4700000e+02   2.1224333e-06   9.6170574e-03   1.1095557e-01   3.4892062e-01   4.4793864e-01   5.3604784e-04
   1.4800000e+02   3.0486673e-06   3.8560318e-03   3.4594042e-01   3.5937979e-01   9.0609527e-02   5.2780689e-04
   1.4900000e+02   3.6858040e-06   2.9508545e-02   4.8390645e-01   4.6545472e-01   8.8430106e-02   5.1735705e-04
   1.5000000e+02   2.6476126e-06   5.5503177e-02   6.5727358e-01  -2.5753461e-01   3.3962089e-02   5.2215815e-04
   1.5100000e+02   1.2826569e-06   5.0082975e-02   5.3571994e-01  -2.6905474e-01   3.9313714e-02   5.2501280e-04
   1.5200000e+02   4.3026932e-07   6.5876290e-02   6.1657135e-01   6.5027543e-01   1.3369292e-02   5.2047580e-04
   1.5300000e+02   1.3744424e-06   2.1227755e-02   2.8629778e-01   3.2396944e-01   3.1354132e-02   5.1542021e-04
   1.5400000e+02   1.6702893e-06   8.9731927e-03   6.0528627e-01   5.7776269e-01   3.2530607e-01   5.0360170e-04
   1.5500000e+02   1.1384289e-06   6.8352492e-03   2.8821652e-01   5.5491627e-01   5.3400844e-01   4.8575333e-04
   1.5600000e+02   5.5690375e-07   3.9771974e-03   3.1194961e-01   3.6549321e-01   3.3763233e-01   4.8210131e-04
   1.5700000e+02   8.2998587e-07   1.4406796e-02   3.1411520e-01   6.3296839e-01   1.9418810e-02   4.7623072e-04
   1.5800000e+02   1.5430802e-06   1.8196969e-02   4.8515617e-01   5.6637092e-01   6.3670329e-02   4.6781093e-04
   1.5900000e+02   5.7330710e-07   1.1486974e-02   2.9785001e-01   6.7300573e-01   2.2084552e-01   4.5921892e-04
   1.6000000e+02   9.7440954e-07   8.4374636e-03   3.1052822e-01   7.3573204e-01   5.7454690e-02   4.4960182e-04
   1.6100000e+02   1.3059557e-06   8.5467364e-03   4.0871966e-01   8.1040994e-01   2.3025327e-01   4.2889605e-04
   1.6200000e+02   1.0634764e-06   4.8429927e-03   3.6675980e-01   8.2189113e-01   3.7366556e-01   3.9662344e-04
   1.6300000e+02   8.7440921e-07   1.9149126e-03   4.9498189e-01   8.0918804e-01   8.2930291e-01   3.8835294e-04
   1.6400000e+02   3.8494259e-07   1.1090942e-02   1.5686568e-01   7.3068532e-01   8.3317425e-02   3.6537885e-04
   1.6500000e+02   1.3415793e-06   4.9553906e-03   5.3436498e-01   8.7493506e-01   2.1772872e-01   2.9827288e-04
   1.6600000e+02   1.0096714e-06   8.5049886e-04   7.0035631e-01   8.1302746e-01   4.0643492e+00   2.6838014e-04
   1.6700000e+02   6.5587786e-07   1.2096584e-03   5.1788894e-01   7.8914734e-01   2.2810744e+00   2.5355531e-04
   1.6800000e+02   6.7968590e-07   1.7519056e-03   2.8388716e-01   8.3416720e-01   8.8375949e-01   2.4199599e-04
   1.6900000e+02   7.4769102e-07   4.7002416e-03   1.1404621e-01  -5.0827739e-01   7.9557943e-01   2.6966506e-04
   1.7000000e+02   9.2473317e-07   1.3710837e-03   6.0107310e-01  -5.9437010e-01   1.7286173e+00   2.7856975e-04
   1.7100000e+02   8.6086746e-07   5.5695612e-03   4.3432587e-01  -2.8009855e-02   2.7076201e-01   2.7899306e-04
   1.7200000e+02   5.4977311e-07   1.6172667e-02   2.8597924e-01   8.0484565e-01   1.0982849e-01   2.7286554e-04
   1.7300000e+02   5.7999183e-07   1.7404973e-02   1.5664367e-01   8.6203738e-01   1.3526481e-01   2.4177333e-04
   1.7400000e+02   2.0541330e-06   2.1902868e-03   6.1414317e-01   8.1298638e-01   2.2560755e-01   2.2017426e-04
   1.7500000e+02   7.1751347e-07   2.8546176e-03   3.9625310e-01   8.3137445e-01   4.1568382e+00   1.7552061e-04
   1.7600000e+02   7.1188798e-07   9.2711637e-04   3.3503100e-01   8.4398434e-01   1.4272350e+00   1.6252361e-04
   1.7700000e+02   6.4738745e-07   6.2256496e-03   1.4433594e-01   4.5800961e-01   2.1408284e-01   1.5532750e-04
   1.7800000e+02   1.3387340e-06   1.1651831e-02   5.6594542e-01  -7.0966019e-01   7.9323530e-01   1.7851112e-04
   1.7900000e+02   3.2004863e-07   9.1884653e-04   6.0575424e-01  -7.7263926e-01   7.3621593e+00   1.9481378e-04
   1.8000000e+02   3.5405902e-07   2.5162412e-03   2.9473109e-01   4.6191507e-01   2.1231467e-01   1.9363325e-04
   1.8100000e+02   2.0430832e-07   4.1280677e-02   3.4149385e-01   8.3202729e-01   1.7485257e-01   1.6652563e-04
   1.8200000e+02   3.0111713e-07   4.0783977e-04   8.2633763e-01   9.2048731e-01   6.4409472e-01   1.5427339e-04
   1.8300000e+02   4.9716759e-07   1.9106417e-03   8.7242581e-01   8.7905591e-01   4.2625690e-01   1.5067320e-04
   1.8400000e+02   4.7209097e-07   1.0961064e-02   3.1789701e-01   7.5682453e-01   3.8188703e-01   1.4010211e-04
   1.8500000e+02   5.3382539e-07   2.4779603e-03   2.3214543e-01   6.6009493e-01   8.7155939e-01   1.3053134e-04
   1.8600000e+02   4.2331482e-07   4.0901992e-03   1.7629205e-01   3.4913819e-01   1.9849034e-01   1.2841339e-04
   1.8700000e+02   4.6822298e-07   1.9543463e-02   7.3952659e-01  -4.9019427e-01   9.3232530e-02   1.2990678e-04
   1.8800000e+02   2.8938112e-07   1.9895397e-02   3.1851834e-01  -4.8516718e-01   1.9362069e-01   1.3307123e-04
   1.8900000e+02   3.1332516e-07   1.1559053e-02   2.9234013e-01   3.3579369e-01   5.8602641e-02   1.3242931e-04
   1.9000000e+02   5.5821495e-08   6.5470909e-02   5.5637424e-01   5.7876823e-01   2.0064835e-02   1.3090936e-04
   1.9100000e+02   5.8134731e-08   1.6254674e-02   6.5139372e-01   8.9479110e-01   1.0828953e-02   1.2964244e-04
   1.9200000e+02   4.1699934e-07   1.3152612e-03   8.4823321e-01   9.2613079e-01   1.3922515e+00   1.2443682e-04
   1.9300000e+02   5.0395568e-07   3.4161067e-03   3.3489328e-01   9.2892863e-01   1.8183966e+00   9.8719653e-05
   1.9400000e+02   3.3114199e-07   7.0719422e-04   3.7198942e-01   8.9508972e-01   4.5223609e+00   8.6455958e-05
   1.9500000e+02   2.9856195e-07   1.1563440e-03   1.6926138e-01   8.8297349e-01   1.6135639e+00   7.1528789e-05
   1.9600000e+02   1.6965091e-07   8.8017305e-04   6.5025111e-01   8.6511312e-01   1.5987984e+00   4.8943101e-05
   1.9700000e+02   2.8857157e-07   7.2316465e-04   8.1767404e-01  -2.7278648e-01   1.3983777e+00   5.0278666e-05
   1.9800000e+02   3.2828748e-07   5.3439331e-03   6.3464025e-01  -4.2827073e-01   1.9977677e+00   5.3270200e-05
   1.9900000e+02   2.1660842e-07   4.8237443e-03   3.8781673e-01   5.6068238e-01   2.7970514e-01   5.2248698e-05
   2.0000000e+02   7.5744950e-08   3.0210196e-02   2.7491255e-01   5.5676715e-01   5.3786388e-02   5.0737763e-05
   2.0100000e+02   2.0137193e-07   1.1825409e-02   4.0580064e-01  -2.0491544e-03   5.8374486e-02   5.0762403e-05
   2.0200000e+02   7.9055067e-08   2.8880928e-02   5.4060333e-01   6.6101613e-01   7.5115289e-02   5.0137387e-05
   2.0300000e+02   1.4676190e-07   2.6038495e-02   3.4543977e-01   7.9195237e-01   3.8827773e-02   4.8610210e-05
   2.0400000e+02   1.4220210e-07   1.6513276e-02   2.9933766e-01   7.1424378e-01   6.2257996e-02   4.7541223e-05
   2.0500000e+02   1.1930791e-07   2.3837227e-02   2.7726162e-01   8.1307951e-01   9.3931156e-02   4.3987222e-05
   2.0600000e+02   1.6981964e-07   2.8099545e-03   7.5648967e-01   7.8084099e-01   8.8159836e-01   4.3047621e-05
   2.0700000e+02   1.1056184e-07   2.1021755e-02   1.8995979e-01   8.1488049e-01   1.2183782e-01   3.8892707e-05
   2.0800000e+02   1.3714338e-07   2.8606769e-03   3.0240726e-01   8.6244812e-01   3.4776798e-01   3.6017104e-05
   2.0900000e+02   1.8432906e-07   4.4086396e-03   2.6572258e-01   8.3738918e-01   2.6008263e-01   3.2196961e-05
   2.1000000e+02   1.5794430e-07   3.1375140e-03   7.2579307e-01   8.6590642e-01   3.7798893e+00   2.8966322e-05
   2.1100000e+02   8.0300323e-08   3.0486328e-03   2.3416043e-01   8.5645278e-01   1.2483215e+00   2.5203470e-05
   2.1200000e+02   1.2984688e-07   1.1003410e-03   2.7794006e-01   8.9361710e-01   7.1046421e-01   1.2217665e-05
   2.1300000e+02   8.5404063e-08   3.1472191e-04   3.1962072e-01  -2.7625777e-01   1.1200517e+01   1.4015216e-05
   2.1400000e+02   1.6682119e-07   8.3981846e-04   7.7080908e-01   6.7059659e-01   2.1564602e+00   1.1818846e-05
   2.1500000e+02   7.7357266e-08   1.6725721e-03   4.0385863e-01   6.1726125e-01   2.3066023e+00   1.0850259e-05
   2.1600000e+02   6.1191797e-08   1.3979817e-02   2.4613885e-01  -3.2428817e-01   8.8158315e-01   1.6629461e-05
   2.1700000e+02   6.4431370e-08   5.4858261e-04   3.6430405e-01   1.6171104e-02   5.3552049e-01   1.6648707e-05
   2.1800000e+02   5.7689411e-08   1.3201614e-02   7.2616477e-01   8.0828858e-01   2.7681479e-01   1.5732068e-05
   2.1900000e+02   5.4106339e-08   6.7290085e-03   7.5322709e-01   8.1451251e-01   9.4909136e-01   1.4981752e-05
   2.2000000e+02   2.3059967e-08   5.8935878e-03   1.1745335e-01   7.5416214e-01   6.4648405e-01   1.1767416e-05
   2.2100000e+02   2.8218689e-08   4.2027904e-04   2.0195115e-01   5.8180879e-01   3.7322996e-01   1.1456711e-05
   2.2200000e+02   8.6969975e-08   9.9131539e-03   3.6523603e-01   7.5674930e-03   2.7747052e-01   1.1554522e-05
   2.2300000e+02   5.8372323e-08   3.8914249e-03   7.9597575e-01  -3.8729057e-01   1.7041417e+00   1.1806471e-05
   2.2400000e+02   2.2945212e-08   8.1214856e-03   1.7499303e-01  -5.0645055e-01   4.6270362e-01   1.2553500e-05
   2.2500000e+02   3.5720253e-08   3.7625426e-03   1.7813022e-01   4.4325407e-01   1.6085786e-01   1.2139747e-05
   2.2600000e+02   3.3193733e-08   5.8934218e-03   3.1759146e-01   5.4171297e-01   5.9162973e-01   1.1677816e-05
   2.2700000e+02   2.2602007e-08   3.8765895e-03   7.9381498e-01   5.5799069e-01   4.6875165e-01   1.1583235e-05
   2.2800000e+02   1.5998603e-08   1.2532136e-02   2.1916436e-01   5.6089781e-01   1.2255102e-01   1.1387972e-05
   2.2900000e+02   1.2455688e-08   1.3670150e-02   1.5270422e-01  -3.1596181e-01   1.4174575e-01   1.1668138e-05
   2.3000000e+02   1.4404263e-08   2.1266158e-03   2.8503933e-01  -7.5909145e-02   1.8630183e-01   1.1691905e-05
   2.3100000e+02   2.8187089e-08   6.4763553e-03   8.1530949e-01   2.7228960e-01   1.0830819e-01   1.1649799e-05
   2.3200000e+02   2.0039984e-08   2.7008625e-02   3.3202737e-01   7.7590670e-01   5.0526478e-02   1.1422950e-05
   2.3300000e+02   1.4925070e-08   8.6977836e-03   1.3494086e-01   7.8701045e-01   1.4463027e-01   1.0784886e-05
   2.3400000e+02   2.8479290e-08   2.6022434e-03   2.0557586e-01   6.9454650e-01   3.7708971e-01   1.0105237e-05
   2.3500000e+02   3.7750552e-08   2.2540082e-03   7.3568287e-01   8.0195081e-01   1.5604570e+00   9.3334631e-06
   2.3600000e+02   2.5841196e-08   1.1719675e-03   4.5608736e-01   7.3105433e-01   4.0587209e+00   8.5064700e-06
   2.3700000e+02   1.9211314e-08   1.3387857e-03   2.9414443e-01   4.3771409e-01   7.7799812e-01   8.3337222e-06
   2.3800000e+02   1.0582048e-08   7.3958435e-03   1.7377651e-01  -5.6155917e-01   1.8225712e-01   8.7827017e-06
   2.3900000e+02   1.9882430e-08   1.9138811e-03   5.4633290e-01  -5.9787827e-01   6.5463106e-01   9.0021523e-06
   2.4000000e+02   1.3696840e-08   2.9334526e-03   4.5747288e-01  -4.8374850e-01   6.4174708e-01   9.1822583e-06
   2.4100000e+02   2.4085232e-08   5.8430493e-03   3.0264431e-01   7.7699318e-01   1.0962939e-01   8.7968880e-06
   2.4200000e+02   1.2863340e-08   4.9457808e-03   2.5767153e-01   8.0142475e-01   2.4631666e-01   8.5813492e-06
   2.4300000e+02   1.7316054e-08   7.6151003e-03   5.2491031e-01   6.5191953e-01   2.3480209e-01   8.4193201e-06
   2.4400000e+02   1.3372208e-08   5.1008109e-03   4.3552254e-01   4.9385650e-01   3.8111744e-01   8.3221060e-06
   2.4500000e+02   1.7434170e-08   7.8490106e-03   2.0441709e-01  -1.5360042e-01   1.0040873e-01   8.3567435e-06
   2.4600000e+02   1.9486818e-08   2.8996634e-02   3.3385725e-01   2.0236028e-01   1.2521151e-02   8.3361991e-06
   2.4700000e+02   7.4506447e-09   9.9972884e-02   8.8930525e-01  -2.9284196e-01   1.3994995e-02   8.3711068e-06
   2.4800000e+02   6.8816177e-09   3.1488573e-02   7.5304484e-01   2.4827132e-01   1.1737572e-02   8.3650421e-06
   2.4900000e+02   5.0165501e-09   1.1874922e-01   1.0589118e+00   6.8885251e-01   3.1854801e-03   8.3467088e-06
   2.5000000e+02   1.6470077e-08   1.5550956e-02   2.0882151e-01   7.1707696e-01   4.7361743e-02   8.0679440e-06
   2.5100000e+02   3.2830821e-08   4.6045979e-03   4.2801862e-01   7.7436036e-01   1.2259619e-01   7.8780181e-06
   2.5200000e+02   1.7071794e-08   7.9517577e-03   3.9177187e-01   7.7748646e-01   6.9164876e-01   7.3609436e-06
   2.5300000e+02   4.1694265e-08   3.3096777e-03   5.2424207e-01   7.8972299e-01   2.4432504e-01   7.0112992e-06
   2.5400000e+02   1.8795673e-08   7.7839473e-03   2.7779064e-01   8.0560329e-01   5.3018939e-01   6.2867848e-06
   2.5500000e+02   3.3295706e-08   3.0043713e-03   4.4782730e-01  -5.0535418e-01   4.2036579e-01   6.6451672e-06
   2.5600000e+02   2.3400346e-08   3.6793772e-03   4.7936441e-01  -5.4718964e-01   8.5627472e-01   6.8462387e-06
   2.5700000e+02   2.9066363e-08   1.0135372e-02   3.3566753e-01  -4.4462065e-02   7.4070898e-02   6.8530459e-06
   2.5800000e+02   1.0865110e-08   3.5230286e-02   5.2519213e-01   2.7392509e-01   7.0686900e-02   6.8208667e-06
   2.5900000e+02   3.6303893e-09   7.3068167e-02   6.1888115e-01   6.2909153e-01   3.2926211e-02   6.6818629e-06
   2.6000000e+02   1.2192657e-08   4.1994039e-03   6.3218308e-01   8.3614157e-01   4.3317392e-02   6.4418061e-06
   2.6100000e+02   9.0524286e-09   5.4537811e-03   5.8386687e-01   8.5780954e-01   2.6301958e-01   6.3512015e-06
   2.6200000e+02   1.1196832e-08   1.1927960e-02   4.2067696e-01   8.6946315e-01   1.4647290e-01   6.1500639e-06
   2.6300000e+02   7.1619007e-09   3.6892714e-03   2.3731821e-01   8.9644495e-01   4.8303871e-01   5.8195053e-06
   2.6400000e+02   1.9097916e-08   2.0142682e-03   2.0429709e-01   8.5081709e-01   2.5295326e-01   5.2076587e-06
   2.6500000e+02   1.7169491e-08   3.3631431e-03   6.6453591e-01   7.6670103e-01   4.0615008e-01   5.1070112e-06
   2.6600000e+02   1.5254707e-08   2.3464175e-02   3.9113754e-01  -5.7442590e-01   6.0181996e-02   5.1968088e-06
   2.6700000e+02   5.5055779e-09   2.4229042e-02   3.2496741e-01  -7.3828090e-01   9.6030301e-02   5.2895882e-06
   2.6800000e+02   7.8693079e-09   1.7639634e-02   1.7295721e-01   1.0378442e-01   2.7289312e-02   5.2765606e-06
   2.6900000e+02   1.2060931e-08   2.1468138e-02   6.1682682e-01   7.6599709e-01   2.6932689e-02   5.2223317e-06
   2.7000000e+02   8.6025235e-09   2.9943784e-02   4.1538259e-01   8.0800920e-01   5.4797767e-02   5.1074126e-06
   2.7100000e+02   6.8601084e-09   1.1956110e-02   3.6183850e-01   8.0614911e-01   5.2580435e-02   5.0534459e-06
   2.7200000e+02   3.9493918e-09   3.2650416e-02   2.8212206e-01   3.9647210e-02   1.9062815e-02   5.0505439e-06
   2.7300000e+02   3.9505516e-09   2.0606427e-02   5.4288649e-01   9.7922550e-01   2.9725610e-02   4.9036268e-06
   2.7400000e+02   3.0388482e-08   1.5010260e-03   7.7607452e-01   9.8780833e-01   3.7772706e+00   4.3327981e-06
   2.7500000e+02   3.1157930e-08   1.6614162e-03   3.3350227e-01   9.8715021e-01   4.6616119e+00   3.0932396e-06
   2.7600000e+02   1.0813098e-08   5.7271661e-04   1.4257334e-01   9.7930685e-01   1.3776335e+01   7.2509688e-07
   2.7700000e+02   8.4176372e-09   1.6007173e-04   2.1134695e-01   6.5324555e-01   1.0061993e+01   5.4928862e-07
   2.7800000e+02   1.8135249e-08   2.0395905e-03   7.4551768e-01   1.4984470e-01   1.7352570e+01   5.8430020e-07
   2.7900000e+02   1.5841530e-08   1.1391542e-03   3.2791772e-01  -3.3095681e-01   4.5047009e+01   1.1558901e-06
   2.8000000e+02   6.4320327e-09   6.6002667e-04   1.6474114e-01  -7.9323737e-01   8.9422262e+00   1.7140804e-06
   2.8100000e+02   8.3392959e-09   7.9558793e-04   2.0297964e-01   6.3992342e-01   7.7330530e-01   1.6622859e-06
   2.8200000e+02   1.5313187e-08   3.0062713e-02   6.8859643e-01   9.5674359e-01   5.0941556e-01   8.8701930e-07
   2.8300000e+02   8.0097899e-09   3.3363414e-04   8.3676371e-01   8.3013873e-01   2.4843640e+01   7.5026653e-07
   2.8400000e+02   5.4050296e-09   4.6722541e-03   2.9974261e-01   7.9346057e-01   2.1651661e+00   6.0197174e-07
   2.8500000e+02   4.4364386e-09   1.9836040e-03   1.9689848e-01  -2.1458041e-01   8.7963910e-01   8.8292481e-07
   2.8600000e+02   5.6729643e-09   1.0475919e-03   3.5624985e-01   9.2658026e-01   1.0965935e+00   7.7212715e-07
   2.8700000e+02   8.0567349e-09   4.1046671e-03   8.3010344e-01   9.2117116e-01   9.9047918e-01   6.8507682e-07
   2.8800000e+02   4.4177118e-09   6.7682432e-03   4.1132619e-01   9.7072705e-01   2.9250222e+00   4.4600244e-07
   2.8900000e+02   2.9478312e-09   1.9584935e-03   2.7472973e-01   9.1728007e-01   1.9063387e+00   3.9782192e-07
   2.9000000e+02   1.9375461e-09   6.4149587e-03   1.0755748e-01   4.2120850e-01   5.6536660e-01   3.6499432e-07
   2.9100000e+02   2.3642473e-09   4.2802773e-03   7.7276003e-01  -8.2046164e-01   1.5825754e+00   3.7994463e-07
   2.9200000e+02   1.0588250e-09   1.6667470e-02   2.9379251e-01  -6.7682817e-01   4.5103750e-01   4.1015583e-07
   2.9300000e+02   1.2449434e-09   5.1179660e-03   2.7098458e-01  -1.7374590e-02   1.7005337e-01   4.1082890e-07
   2.9400000e+02   7.4288344e-10   1.4170745e-02   1.4405555e-01   8.5569278e-01   1.4496112e-01   3.8565681e-07
   2.9500000e+02   2.1645921e-09   5.8279505e-03   7.3934842e-01   9.1953849e-01   2.0521984e-01   3.6754499e-07
   2.9600000e+02   1.3030856e-09   6.9873014e-03   2.8734201e-01   9.2620044e-01   1.2442754e+00   3.1533536e-07
   2.9700000e+02   8.3712168e-10   1.3296035e-03   2.1406330e-01   9.0771881e-01   3.0524540e+00   2.6194674e-07
   2.9800000e+02   7.6802082e-10   8.2502919e-04   1.3697870e-01   8.8592960e-01   3.3731892e+00   2.1455595e-07
   2.9900000e+02   1.4474490e-09   1.1026055e-03   7.3694113e-01  -6.3910821e-01   1.8620330e+00   2.2274209e-07
   3.0000000e+02   7.2725782e-10   9.0979765e-03   3.7910155e-01  -3.3188324e-01   4.4119680e-01   2.2711480e-07
   3.0100000e+02   5.9056362e-10   1.2137956e-02   2.6694797e-01  -1.7847276e-01   1.0540823e-01   2.2825892e-07
   3.0200000e+02   2.9201725e-10   4.1280620e-02   3.5302609e-01   7.0512800e-01   4.2943874e-02   2.2145613e-07
   3.0300000e+02   7.4451488e-10   1.0260285e-02   6.1431440e-01   4.7632793e-01   6.4141033e-02   2.1816255e-07
   3.0400000e+02   9.3652701e-10   1.0036123e-02   5.3380615e-01   4.3857825e-01   3.9581035e-01   2.1364892e-07
   3.0500000e+02   5.8406143e-10   1.1863381e-02   2.2605299e-01   8.0078928e-01   1.3258731e-01   2.0802115e-07
   3.0600000e+02   5.1247013e-10   1.0241808e-02   1.7124569e-01   8.2817592e-01   8.0170446e-02   1.9443433e-07
   3.0700000e+02   1.4870086e-09   4.9133591e-03   4.8849005e-01   7.3634893e-01   2.9630405e-01   1.8408688e-07
   3.0800000e+02   6.4055311e-10   8.4897735e-03   4.4973043e-01   8.1959065e-01   1.3757907e+00   1.7135370e-07
   3.0900000e+02   4.4790090e-10   2.6875348e-03   3.2914952e-01   7.9609728e-01   2.9910255e-01   1.6629867e-07
   3.1000000e+02   2.7501916e-10   1.3627168e-02   2.0397265e-01   8.1578640e-01   6.7094657e-02   1.5732872e-07
   3.1100000e+02   2.8969626e-10   5.9424378e-03   3.6850692e-01   8.7128700e-01   9.3244535e-01   1.4163766e-07
   3.1200000e+02   3.1431019e-10   3.7000849e-04   5.2792241e-01   8.6616692e-01   4.0066420e+00   1.3403058e-07
   3.1300000e+02   6.9304402e-10   1.6175575e-03   3.9247247e-01   9.0396961e-01   1.6123343e+00   8.8269674e-08
   3.1400000e+02   4.3625426e-10   5.0829250e-04   3.6967239e-01  -1.3155294e-01   1.7459821e+00   9.0044550e-08
   3.1500000e+02   3.9373974e-10   5.4520636e-03   3.8682785e-01  -6.5998225e-01   1.3840538e+00   1.0100631e-07
   3.1600000e+02   5.0763732e-10   5.7234847e-04   4.6062954e-01  -7.5303472e-01   5.5000968e+00   1.0769450e-07
   3.1700000e+02   8.0232440e-10   3.0810701e-03   2.7094938e-01  -3.2551513e-01   7.8714842e-01   1.1159450e-07
   3.1800000e+02   3.0261391e-10   1.4971578e-02   3.2933548e-01   6.0516962e-01   2.9825291e-01   1.0676467e-07
   3.1900000e+02   4.9533887e-10   5.7241863e-03   3.6674519e-01   7.9174720e-01   9.2243072e-01   9.7308955e-08
   3.2000000e+02   3.0377880e-10   2.2411824e-03   4.4056139e-01   7.6977950e-01   1.3575297e+00   9.4168088e-08
   3.2100000e+02   1.8794917e-10   1.0395048e-02   1.6500899e-01  -3.7135957e-01   3.2898064e-01   9.7310284e-08
   3.2200000e+02   2.8496251e-10   4.5286508e-03   4.3034724e-01  -4.6113475e-01   3.5251312e-01   9.9360455e-08
   3.2300000e+02   2.1752718e-10   4.8834311e-03   3.7061251e-01  -6.7979181e-01   8.0743771e-01   1.0283485e-07
   3.2400000e+02   2.0116234e-10   4.7951821e-03   4.3537713e-01  -4.9359506e-01   2.9916619e-01   1.0379740e-07
   3.2500000e+02   1.4074192e-10   1.4331788e-02   1.6487208e-01  -2.3370512e-01   7.9500113e-02   1.0602992e-07
   3.2600000e+02   2.7281307e-10   3.1418111e-03   4.7540226e-01   9.0028249e-01   1.3900387e-01   1.0272522e-07
   3.2700000e+02   3.1989423e-10   6.9507378e-03   5.1259954e-01   8.5928938e-01   2.6781288e-01   9.6879110e-08
   3.2800000e+02   2.7551129e-10   4.4454484e-03   6.4277114e-01   9.0438093e-01   4.3234093e-01   9.4518223e-08
   3.2900000e+02   1.4421226e-10   1.8311054e-02   1.7235686e-01   4.0981616e-01   3.3364971e-02   9.3270198e-08
   3.3000000e+02   1.2447208e-10   1.8376209e-02   2.8097871e-01   9.3181914e-01   9.1819903e-02   8.5346655e-08
   3.3100000e+02   4.3626978e-10   2.0375654e-03   6.9412096e-01   9.4939998e-01   1.9360347e+00   7.5611675e-08
   3.3200000e+02   2.4523698e-10   8.3709365e-04   4.3059660e-01   9.4079814e-01   1.1958921e+01   6.2503209e-08
   3.3300000e+02   2.0383159e-10   5.5854805e-04   2.2144470e-01   9.1754340e-01   7.1607430e+00   4.9980341e-08
   3.3400000e+02   1.8573916e-10   7.7891410e-04   1.4856026e-01   8.8071132e-01   3.4735680e+00   3.2534227e-08
   3.3500000e+02   3.9964732e-10   5.3972047e-04   6.3372250e-01  -2.0735683e-01   6.8859350e-01   3.6538773e-08
   3.3600000e+02   2.0118845e-10   1.1151947e-03   7.7597217e-01  -1.9715604e-01   4.3076675e+00   3.7102067e-08
   3.3700000e+02   2.1889525e-10   9.8724381e-03   3.1933185e-01  -6.0990132e-01   4.0314094e-01   3.9494027e-08
   3.3800000e+02   1.4142153e-10   1.0397131e-02   2.0082153e-01  -6.0523978e-01   2.9976902e-01   4.3333740e-08
   3.3900000e+02   1.1705382e-10   5.5010260e-03   2.1399077e-01   5.3336067e-01   3.2466702e-01   4.1564393e-08
   3.4000000e+02   8.9376737e-11   3.0140674e-03   8.2918038e-01   6.1132671e-01   5.0182099e-01   4.1169157e-08
   3.4100000e+02   1.4001597e-10   2.0659389e-02   2.3412322e-01   7.2048575e-01   9.3254271e-02   3.8495244e-08
   3.4200000e+02   8.9899743e-11   5.9004610e-03   2.8750533e-01   8.3086179e-02   1.7769248e-01   3.8433649e-08
   3.4300000e+02   2.1864249e-11   5.4487542e-02   4.5743562e-01  -6.2422055e-01   4.8160220e-02   3.9615466e-08
   3.4400000e+02   6.4019934e-11   7.3065614e-03   9.0389077e-01   6.6528471e-01   2.6556709e-02   3.9440975e-08
   3.4500000e+02   7.0111908e-11   3.1300276e-02   2.8529371e-01   7.7149336e-01   6.1868212e-02   3.7590495e-08
   3.4600000e+02   7.6558842e-11   2.3334391e-03   2.8674538e-01   8.7561106e-01   6.4379113e-01   3.4972262e-08
   3.4700000e+02   3.4692991e-11   1.7170037e-03   1.5037110e-01   8.5929143e-01   1.5856852e+00   3.2043089e-08
   3.4800000e+02   1.5778161e-10   1.6524411e-03   8.3262798e-01   9.1587172e-01   3.2377083e-01   2.7371520e-08
   3.4900000e+02   5.2326836e-11   1.1282727e-03   6.8393501e-01   8.9206664e-01   5.9522293e+00   2.5126979e-08
   3.5000000e+02   8.2340348e-11   2.2918807e-03   2.8518513e-01   9.4338576e-01   3.0716072e-01   2.1524537e-08
   3.5100000e+02   6.2548725e-11   1.7322672e-03   2.9119354e-01   9.3347174e-01   1.2215097e+00   1.9999270e-08
   3.5200000e+02   6.8350267e-11   4.1508721e-03   2.9080294e-01   1.5198821e-02   4.0637993e-01   2.0009630e-08
   3.5300000e+02   9.8389600e-11   1.2307823e-02   8.2203428e-01   3.2473831e-01   1.4308142e-01   1.9896293e-08
   3.5400000e+02   3.7353604e-11   6.9974571e-02   5.9358000e-01   7.2497243e-02   1.6556203e-02   1.9875128e-08
   3.5500000e+02   4.1572770e-11   3.6185372e-02   3.9001932e-01   3.1624334e-01   4.0037674e-02   1.9637991e-08
   3.5600000e+02   3.2476520e-11   1.2228327e-02   2.8975525e-01   3.7634930e-01   1.3567704e-01   1.9397123e-08
   3.5700000e+02   7.5542117e-11   1.0722381e-02   6.1880578e-01   4.2806501e-01   8.0946462e-02   1.9232365e-08
   3.5800000e+02   1.7897898e-11   1.1457308e-02   3.2365165e-01   4.3204449e-01   4.4323088e-01   1.8796582e-08
   3.5900000e+02   2.0744511e-11   3.0698983e-03   2.0023453e-01   6.6713881e-01   8.5811172e-02   1.7761205e-08
   3.6000000e+02   2.0282356e-11   2.2906637e-03   3.4181898e-01   6.7790544e-01   2.6004954e-01   1.7566793e-08
   3.6100000e+02   3.5346580e-11   1.3043809e-02   6.0381220e-01   7.8625189e-01   3.2870971e-02   1.7340705e-08
   3.6200000e+02   2.7927693e-11   2.4574770e-02   6.8882466e-01   2.1054391e-01   2.7397566e-02   1.7316087e-08
   3.6300000e+02   1.1788265e-11   7.3323829e-02   6.3884475e-01  -4.4633351e-01   1.2359472e-02   1.7412664e-08
   3.6400000e+02   2.5479183e-11   1.5006324e-02   2.8054437e-01   8.1599744e-01   2.7435687e-02   1.7025078e-08
   3.6500000e+02   5.1222807e-11   4.7928501e-03   4.8335646e-01   6.8036958e-01   4.5747230e-01   1.6378244e-08
   3.6600000e+02   2.3416215e-11   4.0601202e-03   6.6842098e-01   7.0653341e-01   4.5317175e-01   1.6215200e-08
   3.6700000e+02   1.3112712e-11   1.0850425e-02   1.7500024e-01   8.2369859e-01   3.5291709e-02   1.5747172e-08
   3.6800000e+02   3.8535894e-11   4.7878962e-03   2.8071102e-01   5.0283470e-01   1.2323530e-01   1.5508892e-08
   3.6900000e+02   4.4951566e-11   1.3375923e-02   2.3019938e-01   9.2882340e-01   2.9364804e-01   1.3420436e-08
   3.7000000e+02   6.8646015e-11   6.8354379e-04   7.4132285e-01   9.1036559e-01   2.9086311e+00   1.1244833e-08
   3.7100000e+02   2.5581932e-11   7.3377545e-04   4.5983942e-01   8.9414759e-01   4.8714360e+00   9.7444007e-09
   3.7200000e+02   4.8150334e-11   1.8296881e-03   3.1235875e-01  -3.7216822e-01   2.7819333e-01   1.0016392e-08
   3.7300000e+02   4.3340240e-11   5.3834809e-03   2.4871645e-01  -1.4348777e-01   4.5578719e-01   1.0242631e-08
   3.7400000e+02   3.8566684e-11   5.7902973e-03   5.4756062e-01  -8.5115138e-01   7.5892266e-01   1.0659201e-08
   3.7500000e+02   4.3283725e-11   4.6880064e-03   4.4383413e-01  -8.5271401e-01   8.9788535e-01   1.1173641e-08
   3.7600000e+02   1.7088014e-11   4.7148883e-03   2.3063006e-01  -4.8036713e-01   2.2583169e-01   1.1490005e-08
   3.7700000e+02   3.2195612e-11   7.8523399e-03   2.7094807e-01   7.8701383e-01   2.4848544e-01   1.0937123e-08
   3.7800000e+02   4.1566790e-11   2.9992629e-03   5.3642960e-01   9.1974579e-01   4.0520450e-01   9.9276266e-09
   3.7900000e+02   1.1243843e-11   1.6549539e-03   6.8748893e-01   9.0204734e-01   3.4881989e+00   9.4424298e-09
   3.8000000e+02   2.6828451e-11   2.8994761e-03   1.9445255e-01   9.8716463e-01   1.9599290e-01   7.6212676e-09
   3.8100000e+02   3.5687195e-11   6.3614940e-04   2.5127176e-01   9.8357169e-01   8.6668080e+00   3.6379798e-09
   3.8200000e+02   4.4215280e-11   2.6100937e-04   3.2320572e-01   9.0507195e-01   1.7193221e+01   2.0454044e-09
   3.8300000e+02   1.9973895e-11   2.9573121e-04   7.1496858e-01   6.7684645e-01   4.7181626e+01   1.6323439e-09
   3.8400000e+02   3.2340590e-11   7.5730209e-04   2.5931838e-01   7.5833601e-01   1.3967634e+00   1.4283518e-09
   3.8500000e+02   1.5391534e-11   1.6457307e-02   2.4572384e-01  -2.8130145e-01   4.6517152e+00   2.4767268e-09
   3.8600000e+02   1.7295433e-11   6.3305240e-04   2.6305803e-01  -8.4151421e-01   1.4220590e+01   3.4544899e-09
   3.8700000e+02   1.3170963e-11   4.2800158e-04   7.4192457e-01  -8.9749151e-01   7.5041475e+00   3.8221929e-09
   3.8800000e+02   1.2555577e-11   2.2052145e-03   2.1965704e-01   9.5774697e-01   1.0384764e+00   3.3500405e-09
   3.8900000e+02   1.3076151e-11   1.7248885e-03   2.5647472e-01   9.5260178e-01   2.8625102e+00   2.7850779e-09
   3.9000000e+02   1.8960311e-11   4.8293156e-04   2.1551862e-01   9.2909978e-01   8.2613811e+00   2.1336730e-09
   3.9100000e+02   7.9608554e-12   6.4261591e-04   7.9163054e-01   8.7833439e-01   1.0870106e+01   1.9764203e-09
   3.9200000e+02   7.7023431e-12   5.5523331e-03   1.9606092e-01  -7.4403323e-01   6.2614313e-01   2.2162706e-09
   3.9300000e+02   1.5056059e-11   1.7622673e-03   2.2769799e-01  -7.4122546e-01   1.2080245e+00   2.7493522e-09
   3.9400000e+02   1.2512902e-11   8.6913161e-04   1.9773506e-01  -7.6479075e-01   2.2696643e+00   2.9012105e-09
   3.9500000e+02   8.3715166e-12   7.0491689e-03   8.0334462e-01  -2.1068042e-01   1.5510912e-01   2.9072660e-09
   3.9600000e+02   3.4599365e-12   1.0857751e-01   9.2900291e-01   8.7583391e-01   1.2100326e-01   2.6046966e-09
   3.9700000e+02   9.7179103e-12   7.3624844e-04   4.1493724e-01   7.0313425e-01   2.8503811e-01   2.3584972e-09
   3.9800000e+02   5.4784321e-12   2.0394771e-03   3.3013907e-01   1.7273041e-01   7.2876199e-01   2.3423330e-09
   3.9900000e+02   1.6833699e-11   9.9557758e-03   8.6271654e-01   9.7010587e-01   1.9816214e-01   2.1179390e-09
   4.0000000e+02   6.4296675e-12   3.4192603e-03   2.5812427e-01   9.5311371e-01   3.0843719e+00   1.7332091e-09
   4.0100000e+02   1.0699367e-11   1.3587645e-03   1.6156124e-01   9.8193992e-01   1.0749609e+00   1.2788779e-09
   4.0200000e+02   1.2859980e-11   1.7772698e-03   3.3733321e-01   9.9370105e-01   1.5871197e+00   2.9334777e-10
   4.0300000e+02   3.8669552e-12   4.3377066e-04   7.4896674e-01   8.9044625e-01   5.4318088e+01   2.7177761e-10
   4.0400000e+02   5.5004049e-12   1.0140718e-03   9.1626579e-01   8.6291899e-01   5.2758732e+00   2.5269836e-10
   4.0500000e+02   1.2540752e-12   4.5513075e-02   3.7897538e-01   8.7311940e-01   2.1709636e+00   3.5033705e-10
   4.0600000e+02   3.1067198e-12   2.0275745e-04   4.0724541e-01   9.7369429e-01   1.6364064e+00   2.1329868e-10
   4.0700000e+02   2.3510057e-12   1.4373950e-03   3.0850793e-01   9.6548788e-01   7.7606440e+00   1.1656793e-10
   4.0800000e+02   2.8210336e-12   1.6691105e-03   8.3207118e-01  -1.3575801e-01   3.4765962e+00   1.1895080e-10
   4.0900000e+02   1.5543363e-12   3.3269873e-02   2.8586740e-01  -7.1805397e-01   9.8579468e-01   2.1893084e-10
   4.1000000e+02   1.1855938e-12   2.5906997e-03   2.7754686e-01   8.2083902e-01   7.2985975e-01   1.8753370e-10
   4.1100000e+02   1.1537408e-12   4.9922858e-03   3.1292946e-01   9.2205624e-01   9.5748729e-01   1.6706407e-10
   4.1200000e+02   1.8223232e-12   7.4424647e-03   7.5836348e-01   9.2566958e-01   8.9587831e-01   1.4991325e-10
   4.1300000e+02   1.0746196e-12   4.3238352e-03   4.1556357e-01   9.0720190e-01   3.3216462e+00   1.2238137e-10
   4.1400000e+02   5.5471755e-13   6.9413155e-03   1.4494853e-01  -5.9704873e-01   2.5138788e-01   1.4289709e-10
   4.1500000e+02   5.6689308e-13   3.4852716e-03   3.3659467e-01   6.0452056e-01   2.2354888e-01   1.4051923e-10
   4.1600000e+02   9.7018277e-13   4.2207002e-02   5.3529608e-01   5.5026840e-01   5.3806453e-02   1.3650478e-10
   4.1700000e+02   4.0555859e-13   2.6027648e-02   4.9087429e-01   7.1336839e-01   2.7212771e-01   1.3004288e-10
   4.1800000e+02   4.4690564e-13   9.1216033e-03   1.9300705e-01   6.8914392e-01   9.4530980e-02   1.2588586e-10
   4.1900000e+02   3.8489382e-13   2.6134780e-02   2.9212084e-01  -5.4402725e-01   9.1025932e-02   1.3246911e-10
   4.2000000e+02   2.5163224e-13   6.6188240e-03   5.1274142e-01  -4.1763569e-01   1.3547019e-01   1.3342149e-10


==> data/quadratic_n16__l3_3_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   9.8567213e-02   5.4104764e-02   2.1894409e-01   8.8331219e-01   1.0795334e+00   1.2494607e+00
   3.0000000e+00   5.5125432e-02   4.6301590e-02   2.1849700e-01   8.4662385e-01   2.7210972e-01   9.7849169e-01
   4.0000000e+00   1.9418899e-02   3.4573668e-02   1.1372450e-01   9.1436805e-01   3.4321529e-01   6.8504660e-01
   5.0000000e+00   7.0437384e-03   3.4379154e-03   7.0152767e-02   9.9679248e-01   8.9625807e-01   8.8027628e-02
   6.0000000e+00   4.9168100e-03   1.5975365e-04   1.7808428e-01   9.9189611e-01   1.1172473e+00   1.5711146e-02
   7.0000000e+00   1.9474956e-03   3.3411391e-03   2.3522587e-01   6.1629759e-01   3.4205464e+00   1.2929245e-02
   8.0000000e+00   4.7739490e-04   7.8828424e-02   2.8642819e-01   9.8660761e-01   1.1602566e+00   3.0802929e-03
   9.0000000e+00   5.3597750e-04   2.8149964e-03   2.1215020e-01   9.9229904e-01   1.4636215e+00   1.5011096e-03
   1.0000000e+01   1.5331120e-05   1.9731717e-02   9.0172167e-02   9.9943988e-01   1.0067883e+00   5.1432036e-05
   1.1000000e+01   3.7318073e-06   4.3103141e-02   1.8872222e-01   5.2953466e-01   8.8169582e-01   4.7239436e-05
   1.2000000e+01   2.5149305e-06   1.3955920e-02   1.6120107e-01   8.7009319e-01   1.0013705e+00   2.9097349e-05
   1.3000000e+01   9.7643812e-07   3.3008720e-02   1.2003947e-01   8.2133115e-01   4.4421199e-01   1.9897864e-05
   1.4000000e+01   2.3115585e-07   2.6862696e-02   1.8940619e-01   9.3445587e-01   2.9431552e-01   1.4575398e-05
   1.5000000e+01   2.2614920e-07   2.8005391e-03   2.5937871e-01   9.9717424e-01   8.2655500e-01   2.7172254e-06
   1.6000000e+01   3.3262375e-07   7.1820221e-04   3.1924312e-01   9.9430998e-01   1.1848931e+00   5.9326188e-07
   1.7000000e+01   1.5467675e-07   7.0973487e-03   1.5800802e-01   2.8402205e-01   8.3863157e-01   6.5713581e-07
   1.8000000e+01   2.8899909e-08   2.8449771e-01   8.5868169e-01   9.5599002e-01   1.0291917e+00   1.9871330e-07
   1.9000000e+01   2.1950650e-08   3.0098217e-02   1.7702056e-01   8.5891017e-01   8.5209648e-01   1.0177531e-07
   2.0000000e+01   3.1954589e-09   4.9118456e-02   2.1353083e-01   4.1785467e-01   2.5426124e-01   9.3951361e-08
   2.1000000e+01   2.0676503e-09   1.4560813e-01   4.4635354e-01   9.3022908e-01   2.2735194e-01   7.4495203e-08
   2.2000000e+01   2.8490032e-09   1.4488733e-03   2.1850919e-01   9.7778663e-01   1.1695326e+00   3.3181594e-08
   2.3000000e+01   7.7622495e-10   7.6302849e-03   9.5438587e-02   9.9370272e-01   2.3945577e+00   7.7105740e-09
   2.4000000e+01   2.7391495e-10   4.1296502e-03   1.7816446e-01   9.9191891e-01   9.9219332e-01   9.7826948e-10
   2.5000000e+01   2.2032203e-10   6.6146100e-03   2.1777596e-01   9.3310879e-01   1.5540811e+00   7.0198220e-10
   2.6000000e+01   2.4527335e-11   3.9861365e-02   1.4523157e-01   9.9081307e-01   8.2608270e-01   1.4961539e-10
   2.7000000e+01   1.2646144e-11   4.5456615e-02   1.7742545e-01   8.5681969e-01   8.4119413e-01   7.7179525e-11
   2.8000000e+01   3.4697097e-12   4.7178660e-02   1.7073057e-01   3.2256489e-01   5.5924925e-01   7.5303245e-11
   2.9000000e+01   1.2329453e-12   7.7330916e-02   2.3959813e-01   7.9780781e-01   1.1876618e-01   6.8381017e-11
   3.0000000e+01   1.0284417e-12   2.5348768e-02   1.6439902e-01   9.8231654e-01   3.2637404e-01   4.6645381e-11
   3.1000000e+01   1.6345807e-12   1.3671271e-03   2.0740310e-01   9.9745767e-01   1.1085119e+00   6.1548674e-12
   3.2000000e+01   1.1452450e-12   9.4625755e-04   2.3444886e-01   8.3091195e-01   7.9936075e-01   3.4301013e-12
   3.3000000e+01   4.4908741e-14   8.7664566e-02   2.6892268e-01   9.9765126e-01   1.1514162e+00   5.7743542e-13


==> data/quadratic_n16__l3_4_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.3013620e-02   2.7217278e-01   2.5185406e+00  -1.3133873e-01   9.2741135e-02   2.9537171e+00
   3.0000000e+00   1.7063660e-02   2.4089781e-01   2.2001810e+00   2.3993579e-01   1.4408401e-02   2.9437957e+00
   4.0000000e+00   1.7938856e-02   1.0120077e-01   9.5259113e-01   2.9358084e-01   8.5695817e-02   2.8798485e+00
   5.0000000e+00   2.1653398e-02   7.0847143e-02   7.5569751e-01   2.3447076e-01   4.2727643e-02   2.8535054e+00
   6.0000000e+00   1.1284045e-02   2.3580588e-01   2.0956805e+00   2.1760997e-01   1.2202672e-02   2.8461311e+00
   7.0000000e+00   7.1769312e-03   2.5908993e-01   2.2793013e+00   2.3094613e-01   3.4314002e-02   2.8251748e+00
   8.0000000e+00   5.8236870e-03   1.1586139e-01   1.0549324e+00   2.5094910e-01   1.7014887e-02   2.8134965e+00
   9.0000000e+00   6.8799162e-03   1.1523054e-01   1.0597825e+00   2.5731694e-01   4.3821414e-02   2.7843217e+00
   1.0000000e+01   1.4574167e-02   1.6504803e-02   8.5260700e-01   2.5191606e-01   6.9642947e-02   2.7419021e+00
   1.1000000e+01   5.7061025e-03   9.7098372e-02   9.5887303e-01   1.9156428e-01   2.2130732e-02   2.7309274e+00
   1.2000000e+01   2.9236554e-03   2.7272188e-01   2.3647293e+00   3.1540147e-02   6.1463096e-03   2.7304495e+00
   1.3000000e+01   2.6651405e-03   1.3450528e-01   1.1572426e+00   2.3448995e-01   7.4210834e-03   2.7257693e+00
   1.4000000e+01   3.8836813e-03   1.2043010e-01   1.0917263e+00   2.5972905e-01   1.6779253e-02   2.7142496e+00
   1.5000000e+01   5.0973628e-03   7.1017817e-02   9.8380176e-01   2.5996319e-01   3.6842998e-02   2.6899867e+00
   1.6000000e+01   1.1153942e-02   2.3198840e-02   8.2749273e-01   2.4223342e-01   5.9576420e-02   2.6557220e+00
   1.7000000e+01   2.0811262e-03   2.0188664e-01   1.7574950e+00   1.8604874e-01   1.6837328e-02   2.6477674e+00
   1.8000000e+01   1.8219556e-03   3.0119507e-01   2.6480801e+00  -7.9174065e-02   7.3370901e-03   2.6493762e+00
   1.9000000e+01   2.1780439e-03   6.1294811e-02   5.4628686e-01   2.0427256e-01   1.4562540e-02   2.6417651e+00
   2.0000000e+01   2.7599849e-03   3.4321351e-02   4.2100245e-01   2.7375952e-01   1.5036517e-02   2.6311679e+00
   2.1000000e+01   2.1113141e-03   2.2317039e-01   1.9201897e+00   2.4573747e-01   1.0442694e-02   2.6245511e+00
   2.2000000e+01   1.6365013e-03   1.1604096e-01   1.0056265e+00   2.4246882e-01   4.2641072e-02   2.5996837e+00
   2.3000000e+01   2.7507333e-03   3.1372265e-02   4.9262905e-01   2.4153636e-01   3.9325822e-02   2.5878125e+00
   2.4000000e+01   2.1943665e-03   1.8420084e-01   1.5901332e+00   2.5906276e-01   7.0828033e-03   2.5831248e+00
   2.5000000e+01   3.2765077e-03   1.0556092e-01   9.2407384e-01   2.4734122e-01   6.0490732e-02   2.5489768e+00
   2.6000000e+01   1.9574836e-03   2.9813647e-02   5.5633348e-01   2.1662451e-01   4.2378809e-02   2.5432633e+00
   2.7000000e+01   1.0311789e-03   2.4641412e-01   2.1289101e+00  -1.7262536e-01   7.5783789e-03   2.5466612e+00
   2.8000000e+01   9.3949757e-04   1.4364930e-01   1.2584551e+00   9.9019291e-02   1.8291969e-03   2.5462042e+00
   2.9000000e+01   2.0425115e-03   1.9667721e-01   1.8089190e+00   2.3519502e-01   8.9754360e-03   2.5409263e+00
   3.0000000e+01   2.3292218e-03   1.1452907e-01   1.0935278e+00   2.6268188e-01   1.4337254e-02   2.5316009e+00
   3.1000000e+01   1.5504052e-03   1.5670930e-02   6.0388401e-01   2.4905635e-01   2.8001564e-02   2.5148829e+00
   3.2000000e+01   1.0993552e-03   2.5042553e-02   7.9897961e-01  -5.8170183e-03   6.3862538e-03   2.5149094e+00
   3.3000000e+01   6.0637453e-04   3.1243355e-01   2.7214826e+00  -1.7965388e-01   3.2870910e-03   2.5164077e+00
   3.4000000e+01   5.7440831e-04   1.2503931e-01   1.0844789e+00   2.0643243e-01   1.0220923e-03   2.5158780e+00
   3.5000000e+01   1.1401550e-03   1.1626832e-01   1.0638280e+00   2.8802165e-01   1.0404699e-02   2.5084638e+00
   3.6000000e+01   1.2287615e-03   5.2650209e-02   6.6142841e-01   3.2618518e-01   1.2665553e-02   2.4982810e+00
   3.7000000e+01   2.1548436e-03   1.7606041e-02   7.9588314e-01   3.2065540e-01   3.1024313e-02   2.4921353e+00
   3.8000000e+01   7.2474799e-04   2.8711676e-01   2.4959850e+00   3.2244324e-01   9.3783648e-03   2.4846976e+00
   3.9000000e+01   7.7805062e-04   1.8024327e-01   1.6083678e+00   3.3599499e-01   5.7347617e-03   2.4799463e+00
   4.0000000e+01   1.4172651e-03   1.6564617e-01   1.6064669e+00   3.3838113e-01   1.6558410e-02   2.4663538e+00
   4.1000000e+01   1.4524039e-03   7.8169261e-02   9.2794947e-01   3.3199271e-01   2.0903304e-02   2.4497206e+00
   4.2000000e+01   2.5999543e-03   1.5205144e-02   7.9640141e-01   3.2484647e-01   5.2495838e-02   2.4394663e+00
   4.3000000e+01   9.8928987e-04   1.9494701e-01   1.6805509e+00   3.1135598e-01   2.2502156e-02   2.4229366e+00
   4.4000000e+01   9.5963986e-04   2.1108534e-01   1.8417948e+00   3.0765409e-01   5.7211577e-03   2.4187078e+00
   4.5000000e+01   1.2771063e-03   1.0857988e-01   9.5015371e-01   3.0770217e-01   2.8260954e-02   2.3985568e+00
   4.6000000e+01   2.1322631e-03   4.1719923e-02   5.1005256e-01   2.8682945e-01   1.9454447e-02   2.3855915e+00
   4.7000000e+01   1.3591742e-03   7.2194500e-02   7.5486741e-01   2.7303623e-01   4.6335161e-02   2.3710974e+00
   4.8000000e+01   4.7520972e-04   2.4049851e-01   2.0892650e+00  -1.7742128e-01   4.8349250e-03   2.3731582e+00
   4.9000000e+01   4.6979411e-04   1.8570886e-01   1.7103872e+00  -1.4631163e-01   1.8904097e-03   2.3738187e+00
   5.0000000e+01   6.6329267e-04   5.9392299e-02   6.1061304e-01   2.5756973e-01   4.9309479e-03   2.3708308e+00
   5.1000000e+01   1.2851823e-03   4.6387927e-02   7.1352157e-01   2.9953461e-01   1.5252620e-02   2.3602514e+00
   5.2000000e+01   8.3828943e-04   5.1747045e-02   7.8001956e-01   2.7563763e-01   2.6320554e-02   2.3560178e+00
   5.3000000e+01   5.1827975e-04   2.6191723e-01   2.2742844e+00   2.9058376e-01   1.1069320e-02   2.3485721e+00
   5.4000000e+01   2.2933627e-04   6.6959016e-02   6.0433199e-01   2.9460671e-01   5.9701875e-03   2.3444796e+00
   5.5000000e+01   2.3561736e-04   4.3522516e-02   4.4304982e-01   3.6116832e-01   1.7566791e-03   2.3429953e+00
   5.6000000e+01   4.6233087e-04   8.4186855e-02   9.0198961e-01   3.6757941e-01   5.7521885e-03   2.3380749e+00
   5.7000000e+01   1.1625681e-03   4.6913521e-02   8.2481412e-01   3.5663155e-01   8.8497479e-03   2.3344053e+00
   5.8000000e+01   5.2783992e-04   2.9884445e-01   2.6619739e+00   3.2825877e-01   9.6116314e-04   2.3336697e+00
   5.9000000e+01   4.3408944e-04   3.5629532e-01   3.1475375e+00   3.3886535e-01   1.9459757e-03   2.3321347e+00
   6.0000000e+01   5.8593300e-04   2.4113188e-01   2.2089929e+00   3.5049934e-01   4.5516759e-03   2.3284354e+00
   6.1000000e+01   5.4953151e-04   7.0987176e-02   9.4072997e-01   3.6478303e-01   4.9282452e-03   2.3242740e+00
   6.2000000e+01   5.4862770e-04   4.2567739e-02   6.3756479e-01   3.7357987e-01   1.0325146e-02   2.3154157e+00
   6.3000000e+01   5.9599170e-04   5.7444555e-02   8.3907152e-01   3.7873126e-01   4.5685283e-03   2.3114302e+00
   6.4000000e+01   1.0124791e-03   1.0436280e-01   1.0714837e+00  -2.0242779e-01   2.2177357e-03   2.3124733e+00
   6.5000000e+01   3.7962984e-04   3.1549506e-01   2.7968883e+00   2.7565600e-01   8.7113516e-04   2.3119188e+00
   6.6000000e+01   2.6973758e-04   3.2671890e-01   2.9831096e+00   3.3473999e-01   4.7149009e-04   2.3115541e+00
   6.7000000e+01   4.9323844e-04   2.8143289e-01   2.7790448e+00   2.1761580e-01   1.6357890e-03   2.3107342e+00
   6.8000000e+01   6.4717495e-04   1.5390387e-01   1.7570254e+00   2.2129633e-01   1.9908070e-03   2.3097206e+00
   6.9000000e+01   6.0514482e-04   6.0716679e-02   7.6001373e-01   2.6920485e-01   6.2429149e-03   2.3058806e+00
   7.0000000e+01   1.2448682e-03   1.1279324e-02   8.5306233e-01   3.0479884e-01   1.0421294e-02   2.3022469e+00
   7.1000000e+01   4.9353295e-04   1.6243856e-01   1.3992658e+00   2.9562990e-01   4.9714360e-03   2.2988893e+00
   7.2000000e+01   2.7187311e-04   2.9288754e-01   2.5813929e+00  -2.3672768e-01   1.1998578e-03   2.2995438e+00
   7.3000000e+01   2.5521139e-04   2.2365437e-01   2.0568182e+00   2.4813804e-01   5.5826066e-04   2.2992256e+00
   7.4000000e+01   4.4673187e-04   2.0416450e-01   2.0539784e+00   3.7694679e-01   1.8919662e-03   2.2975894e+00
   7.5000000e+01   6.1580897e-04   1.3024386e-01   1.3505009e+00   3.8487537e-01   3.5020098e-03   2.2945046e+00
   7.6000000e+01   5.2257609e-04   5.5081358e-02   8.5501154e-01   3.8770814e-01   7.6169547e-03   2.2877853e+00
   7.7000000e+01   7.1246948e-04   1.6453019e-02   8.5600667e-01   4.1841285e-01   8.4075913e-03   2.2798042e+00
   7.8000000e+01   1.3599313e-03   1.0598456e-01   1.0342048e+00   4.2359776e-01   8.0046190e-03   2.2721341e+00
   7.9000000e+01   4.7603115e-04   3.1382558e-01   2.7899653e+00  -3.8013482e-01   2.5836734e-03   2.2743721e+00
   8.0000000e+01   3.6061086e-04   3.3724018e-01   3.0106461e+00   4.3233063e-01   1.1681943e-03   2.2732247e+00
   8.1000000e+01   6.4129547e-04   2.7687019e-01   2.7677752e+00   4.3654188e-01   7.9436326e-03   2.2654001e+00
   8.2000000e+01   8.0374433e-04   1.5118688e-01   1.6860319e+00   4.3322556e-01   8.9343406e-03   2.2567054e+00
   8.3000000e+01   8.3338658e-04   5.6037453e-02   7.6718812e-01   4.3026921e-01   2.2975642e-02   2.2348864e+00
   8.4000000e+01   2.4911915e-03   9.5454841e-03   9.0018612e-01   4.1780648e-01   5.4187501e-02   2.2102723e+00
   8.5000000e+01   8.6298650e-04   2.5024669e-01   2.1661125e+00   3.8870529e-01   1.9228570e-02   2.1941017e+00
   8.6000000e+01   4.0994796e-04   2.2414180e-01   1.9313697e+00   3.8071982e-01   1.1917002e-02   2.1842808e+00
   8.7000000e+01   2.8390012e-04   1.3619267e-01   1.1777089e+00   3.7366342e-01   1.8174361e-02   2.1697596e+00
   8.8000000e+01   2.6438060e-04   2.6599881e-02   6.4124744e-01  -2.6106658e-01   5.2247401e-03   2.1727467e+00
   8.9000000e+01   4.0786388e-04   8.7693056e-02   8.6359778e-01  -1.5289761e-01   2.2555717e-03   2.1735014e+00
   9.0000000e+01   1.7966947e-04   1.9969675e-01   1.7081755e+00  -1.4394821e-01   3.4329451e-04   2.1736090e+00
   9.1000000e+01   2.0876400e-04   3.1675759e-01   2.8847864e+00  -4.8495240e-02   4.3519882e-04   2.1736550e+00
   9.2000000e+01   3.7317969e-04   2.4796895e-01   2.3837736e+00  -3.3021563e-02   1.5196465e-03   2.1737666e+00
   9.3000000e+01   5.4424881e-04   1.6745693e-01   1.8591143e+00  -1.3413624e-02   3.3235855e-03   2.1738755e+00
   9.4000000e+01   3.6457136e-04   6.7859518e-02   8.2415758e-01  -1.6099875e-03   5.5961475e-03   2.1739292e+00
   9.5000000e+01   3.5290384e-04   9.9663181e-02   9.0446222e-01   2.3835245e-02   3.7467113e-03   2.1737503e+00
   9.6000000e+01   2.3346372e-04   1.0872195e-01   9.8265174e-01   1.9665194e-01   6.0574549e-04   2.1734917e+00
   9.7000000e+01   2.7269529e-04   2.5542131e-01   2.2690717e+00   1.5313119e-01   1.0366242e-03   2.1731478e+00
   9.8000000e+01   2.1941830e-04   8.2297711e-02   7.5230988e-01   1.6487243e-01   2.5865563e-03   2.1722282e+00
   9.9000000e+01   4.2970380e-04   5.7227565e-02   6.3877425e-01   1.8014971e-01   3.7784953e-03   2.1707646e+00
   1.0000000e+02   3.1137897e-04   1.1373589e-01   1.0597715e+00   1.9267275e-01   3.6274966e-03   2.1692611e+00
   1.0100000e+02   2.1162679e-04   2.1503379e-01   1.8925272e+00   2.2482708e-01   1.1839349e-03   2.1686852e+00
   1.0200000e+02   1.6679637e-04   8.0689792e-02   6.9896763e-01   2.6353524e-01   1.9968992e-03   2.1675479e+00
   1.0300000e+02   2.1702648e-04   7.5395610e-02   7.0304432e-01   2.7868033e-01   3.0985909e-03   2.1656858e+00
   1.0400000e+02   4.6351400e-04   4.5884492e-02   8.8570049e-01   2.9767511e-01   5.8865179e-03   2.1619252e+00
   1.0500000e+02   5.7708550e-04   1.1189777e-01   1.0639883e+00   2.9573839e-01   8.4844508e-03   2.1565717e+00
   1.0600000e+02   1.7767959e-04   2.1151730e-01   1.8511947e+00  -2.5517647e-01   2.7870031e-03   2.1581132e+00
   1.0700000e+02   1.6321292e-04   2.4850725e-01   2.2253773e+00  -1.0207364e-01   4.7806141e-04   2.1582188e+00
   1.0800000e+02   1.8848698e-04   1.0959517e-01   9.9905450e-01   3.9032485e-01   1.2928208e-03   2.1571312e+00
   1.0900000e+02   2.5086210e-04   5.3852549e-02   6.6309013e-01   3.9146880e-01   3.4874658e-03   2.1541974e+00
   1.1000000e+02   5.1976245e-04   3.2101883e-02   8.4058192e-01   4.1149462e-01   7.1057473e-03   2.1479439e+00
   1.1100000e+02   2.9691279e-04   1.6807570e-01   1.4328590e+00   3.9904255e-01   5.5122571e-03   2.1432467e+00
   1.1200000e+02   1.9583494e-04   2.3398550e-01   2.0464104e+00  -1.1428931e-01   4.7337850e-04   2.1433629e+00
   1.1300000e+02   1.3455220e-04   8.3446169e-02   7.3491216e-01   4.7099857e-01   1.5491944e-03   2.1418009e+00
   1.1400000e+02   1.5573795e-04   6.7352771e-02   6.1662238e-01   4.9649626e-01   1.7975315e-03   2.1398921e+00
   1.1500000e+02   6.6488618e-04   5.2644964e-02   8.5852913e-01   5.0001010e-01   5.4816394e-03   2.1340511e+00
   1.1600000e+02   2.0313354e-04   1.9963827e-01   1.7682520e+00   4.9895446e-01   2.2108669e-03   2.1317009e+00
   1.1700000e+02   1.7406554e-04   3.1645090e-01   2.8161146e+00   4.4738114e-01   3.5662397e-04   2.1313609e+00
   1.1800000e+02   1.7829290e-04   1.3324226e-01   1.1794713e+00   5.1846129e-01   1.8824991e-03   2.1292834e+00
   1.1900000e+02   2.2526776e-04   5.2408606e-02   5.2848176e-01   5.4564217e-01   2.6630052e-03   2.1261948e+00
   1.2000000e+02   4.8727627e-04   4.8557113e-02   8.3997754e-01   5.5023706e-01   1.1398326e-02   2.1129567e+00
   1.2100000e+02   8.7247203e-04   9.8500942e-02   9.9813944e-01   5.4587065e-01   1.0901513e-02   2.1004715e+00
   1.2200000e+02   3.3391365e-04   2.4812335e-01   2.1891357e+00  -5.2209358e-01   2.9222416e-03   2.1036827e+00
   1.2300000e+02   2.2334201e-04   2.9925482e-01   2.6434829e+00   5.2147327e-01   1.0036549e-03   2.1025824e+00
   1.2400000e+02   2.4742441e-04   1.9269349e-01   1.8314809e+00   5.5423834e-01   3.2932486e-03   2.0987526e+00
   1.2500000e+02   2.6294705e-04   5.7641446e-02   5.8150693e-01   5.6321929e-01   5.2595185e-03   2.0925554e+00
   1.2600000e+02   6.2202247e-04   4.4840530e-02   7.3139809e-01   5.6327049e-01   2.0406676e-02   2.0688035e+00
   1.2700000e+02   6.4869076e-04   6.3796082e-02   9.1283050e-01   5.5125262e-01   2.5756200e-02   2.0542372e+00
   1.2800000e+02   4.8291670e-04   2.7852080e-01   2.4673343e+00   5.4430341e-01   8.5856212e-03   2.0446909e+00
   1.2900000e+02   2.5949614e-04   1.0343977e-01   8.9757605e-01   5.4109568e-01   2.1560959e-02   2.0211764e+00
   1.3000000e+02   2.2176663e-04   5.4641658e-02   5.1715211e-01   5.3510763e-01   7.8325642e-03   2.0127496e+00
   1.3100000e+02   1.2751027e-03   3.4389110e-02   8.1977549e-01   5.3687397e-01   2.2150470e-02   1.9891696e+00
   1.3200000e+02   2.5911492e-04   1.8975336e-01   1.6529638e+00   5.0951124e-01   3.4010161e-03   1.9857312e+00
   1.3300000e+02   1.9479941e-04   3.6080121e-01   3.1915619e+00  -4.9822127e-01   2.8698452e-03   1.9885766e+00
   1.3400000e+02   1.7488763e-04   5.1370695e-02   4.8355463e-01   5.4369742e-01   4.2540578e-03   1.9839898e+00
   1.3500000e+02   2.0121489e-04   4.1107436e-02   4.2517456e-01   5.5524087e-01   6.0416440e-03   1.9773595e+00
   1.3600000e+02   1.3592300e-03   4.1515892e-02   9.2296715e-01   5.4978795e-01   4.6826705e-02   1.9280049e+00
   1.3700000e+02   6.4950856e-04   1.8619921e-01   1.6046448e+00   5.1718579e-01   3.2303833e-02   1.8965428e+00
   1.3800000e+02   5.1445711e-04   2.6860229e-01   2.3754016e+00   4.8875745e-01   7.7709334e-03   1.8893833e+00
   1.3900000e+02   3.0343467e-04   4.8711752e-02   4.6213885e-01   4.8698649e-01   4.9069426e-02   1.8460111e+00
   1.4000000e+02   5.7122925e-04   3.6591044e-02   4.4298321e-01   4.5299298e-01   2.3245074e-02   1.8269735e+00
   1.4100000e+02   4.3488064e-04   1.0110620e-01   1.1026205e+00   4.3623128e-01   1.3601790e-02   1.8162707e+00
   1.4200000e+02   3.5160036e-04   1.7555809e-01   1.5419694e+00   4.2749578e-01   1.9154022e-02   1.8016731e+00
   1.4300000e+02   2.6059065e-04   1.2321920e-01   1.0780493e+00   4.1496199e-01   8.3072095e-03   1.7955141e+00
   1.4400000e+02   2.0905438e-04   1.7766001e-01   1.5599051e+00   4.1328113e-01   7.3947083e-03   1.7900677e+00
   1.4500000e+02   1.7166818e-04   5.5573246e-02   6.6388584e-01   4.2130532e-01   5.0310006e-03   1.7862921e+00
   1.4600000e+02   2.2057051e-04   3.6305228e-02   7.6217846e-01   4.2709796e-01   1.1071324e-02   1.7779355e+00
   1.4700000e+02   2.8842366e-04   3.6729950e-02   8.8698186e-01   4.2550051e-01   1.0866334e-02   1.7698013e+00
   1.4800000e+02   2.7050474e-04   1.0067891e-01   1.0772591e+00  -3.4823723e-01   1.8447129e-03   1.7709409e+00
   1.4900000e+02   1.1750199e-04   2.3309158e-01   2.0351793e+00  -2.5782697e-01   8.0369164e-04   1.7713084e+00
   1.5000000e+02   1.3900058e-04   2.0423968e-01   1.8380528e+00   4.5054763e-01   2.8027002e-03   1.7690772e+00
   1.5100000e+02   2.5251308e-04   9.6786124e-02   8.8153827e-01   4.4930569e-01   1.1435787e-02   1.7600802e+00
   1.5200000e+02   3.3986178e-04   4.9055588e-02   6.9838845e-01   4.4606211e-01   1.8104702e-02   1.7460991e+00
   1.5300000e+02   3.7932811e-04   2.0379071e-02   8.1947873e-01   4.3545982e-01   4.1754214e-02   1.7382395e+00
   1.5400000e+02   1.5745957e-04   2.7364470e-01   2.3830978e+00   4.2816662e-01   1.6824859e-02   1.7259199e+00
   1.5500000e+02   9.4523049e-05   1.0158280e-01   8.6642369e-01   4.2804510e-01   4.3939674e-03   1.7226873e+00
   1.5600000e+02   1.3796737e-04   4.3443784e-02   4.5820605e-01   4.6286185e-01   2.6775135e-03   1.7205572e+00
   1.5700000e+02   1.1252501e-04   8.4362327e-02   8.8182148e-01   4.8662190e-01   2.2520415e-03   1.7186750e+00
   1.5800000e+02   4.8147829e-04   4.9461224e-02   8.4826564e-01   3.8694591e-01   2.8607179e-03   1.7167785e+00
   1.5900000e+02   1.0851066e-04   2.0094382e-01   1.7475223e+00  -2.0482905e-01   4.7527921e-04   1.7169459e+00
   1.6000000e+02   8.3750270e-05   3.6207080e-01   3.1887066e+00  -3.6291451e-01   8.2890460e-04   1.7174629e+00
   1.6100000e+02   9.3312204e-05   1.2770818e-01   1.1743140e+00  -1.7224290e-01   1.5819085e-03   1.7179329e+00
   1.6200000e+02   1.2052995e-04   5.3140678e-02   6.7541801e-01  -1.0756345e-01   1.9642978e-03   1.7182992e+00
   1.6300000e+02   1.8837360e-04   4.6825153e-02   8.1537082e-01  -8.2430467e-02   9.9801250e-03   1.7197977e+00
   1.6400000e+02   4.1468003e-04   2.8940116e-02   8.9131089e-01  -6.7279289e-02   1.6300282e-02   1.7202834e+00
   1.6500000e+02   2.5070252e-04   3.0583204e-01   2.7055367e+00  -7.2168368e-02   6.6796492e-03   1.7211508e+00
   1.6600000e+02   1.2683122e-04   1.2882689e-01   1.1024786e+00  -5.5521688e-02   6.8572676e-03   1.7218464e+00
   1.6700000e+02   9.8674172e-05   7.7871774e-02   6.8422753e-01  -2.7361956e-02   3.1110775e-03   1.7220013e+00
   1.6800000e+02   1.8518717e-04   4.1550887e-02   6.8971100e-01   6.8202919e-02   2.1167018e-03   1.7217566e+00
   1.6900000e+02   2.8319029e-04   9.7886019e-02   9.3262504e-01   2.8939956e-02   5.2093248e-03   1.7215204e+00
   1.7000000e+02   1.1174417e-04   1.9636331e-01   1.6931989e+00   1.0657719e-01   1.4778706e-03   1.7212511e+00
   1.7100000e+02   9.9708554e-05   2.5575474e-01   2.3702824e+00   2.5796343e-01   5.3724414e-04   1.7210128e+00
   1.7200000e+02   1.3264650e-04   9.7585145e-02   9.8311854e-01   1.6377416e-01   1.8315149e-03   1.7204993e+00
   1.7300000e+02   2.4813893e-04   5.0330573e-02   6.5724451e-01   1.1928785e-01   6.8263451e-03   1.7191379e+00
   1.7400000e+02   4.7734735e-04   7.1202275e-02   8.7674946e-01   1.1579798e-01   1.8631062e-02   1.7157239e+00
   1.7500000e+02   3.6474703e-04   1.4697759e-01   1.2718969e+00   8.0791177e-02   1.2935303e-02   1.7140736e+00
   1.7600000e+02   3.0378033e-04   2.5161934e-01   2.2361213e+00   6.0354657e-02   5.4766346e-03   1.7135327e+00
   1.7700000e+02   1.4591906e-04   4.3002985e-02   4.2806638e-01   7.2385024e-02   1.0458043e-02   1.7123288e+00
   1.7800000e+02   1.1223595e-04   8.2906095e-02   7.1867978e-01   1.0745396e-01   1.3672361e-03   1.7120788e+00
   1.7900000e+02   1.2485912e-04   1.4662768e-01   1.3616374e+00   1.2386420e-01   1.5755261e-03   1.7117468e+00
   1.8000000e+02   2.0385838e-04   2.1531108e-01   1.9051987e+00   1.4631355e-01   4.2355698e-03   1.7107010e+00
   1.8100000e+02   1.9879070e-04   5.9177119e-02   6.5338311e-01   1.4537975e-01   9.1203101e-03   1.7085025e+00
   1.8200000e+02   5.3954170e-04   3.1558699e-02   6.3660200e-01   1.5211841e-01   1.6935202e-02   1.7063618e+00
   1.8300000e+02   1.6909495e-04   2.1081070e-01   1.8467132e+00   1.3454934e-01   3.8183400e-03   1.7054973e+00
   1.8400000e+02   1.7120463e-04   3.4194669e-01   3.0372677e+00   1.6769268e-01   9.4958218e-04   1.7052265e+00
   1.8500000e+02   2.3880606e-04   2.3546251e-01   2.1574571e+00   1.7550139e-01   2.9945446e-03   1.7043377e+00
   1.8600000e+02   2.1411322e-04   8.3940453e-02   9.5584469e-01   1.7386692e-01   3.6472299e-03   1.7032680e+00
   1.8700000e+02   1.9790286e-04   3.3808164e-02   6.8942699e-01   1.8344429e-01   6.2109318e-03   1.7013591e+00
   1.8800000e+02   6.0051338e-05   1.0736116e-01   1.0479582e+00  -6.7939255e-02   5.2744719e-04   1.7014203e+00
   1.8900000e+02   6.4938225e-05   1.3590879e-01   1.2652843e+00  -9.3367940e-02   5.4756517e-04   1.7015076e+00
   1.9000000e+02   4.7612081e-05   1.9686468e-01   1.7124819e+00   3.8233443e-01   2.4544430e-04   1.7013479e+00
   1.9100000e+02   5.2887501e-05   8.8806341e-02   7.5832133e-01   3.6435696e-01   1.0513544e-03   1.7006970e+00
   1.9200000e+02   7.7257142e-05   5.4604131e-02   5.9573518e-01   3.5322956e-01   2.6196079e-03   1.6991284e+00
   1.9300000e+02   1.0230670e-04   3.3835641e-02   7.8230514e-01   3.7612299e-01   3.8441642e-03   1.6979028e+00
   1.9400000e+02   6.0847809e-05   1.7567779e-01   1.5184010e+00   3.6528719e-01   1.7843475e-03   1.6967984e+00
   1.9500000e+02   4.7609104e-05   1.4381875e-01   1.2560132e+00   3.9719335e-01   9.3410805e-04   1.6961695e+00
   1.9600000e+02   5.7998862e-05   9.6024883e-02   8.4501953e-01   4.3234699e-01   1.2274748e-03   1.6952704e+00
   1.9700000e+02   7.5467517e-05   6.2272353e-02   6.8225890e-01   4.6556293e-01   3.5519156e-03   1.6924754e+00
   1.9800000e+02   1.2966892e-04   1.9153063e-02   8.6712738e-01   4.9763877e-01   4.8983152e-03   1.6883652e+00
   1.9900000e+02   1.5222017e-04   1.2745999e-01   1.1159489e+00   5.1337225e-01   6.8020955e-03   1.6824982e+00
   2.0000000e+02   5.2465069e-05   1.5726081e-01   1.3362425e+00  -3.6231007e-01   1.1697510e-03   1.6832123e+00
   2.0100000e+02   6.5979879e-05   2.5433108e-01   2.2442583e+00  -2.7207551e-01   7.4017354e-04   1.6835517e+00
   2.0200000e+02   4.9797975e-05   7.9120405e-02   7.7140621e-01   6.0379500e-02   5.6017525e-04   1.6834950e+00
   2.0300000e+02   9.6882698e-05   3.5460663e-02   5.7912390e-01   5.5290875e-01   9.2707369e-04   1.6826326e+00
   2.0400000e+02   1.9374513e-04   6.7789820e-02   7.8297369e-01   6.4577683e-01   1.3565519e-03   1.6811594e+00
   2.0500000e+02   8.9822832e-05   2.8022692e-01   2.4589994e+00   4.4487581e-01   4.2890337e-04   1.6808388e+00
   2.0600000e+02   8.5763657e-05   3.0316866e-01   2.7553527e+00   7.1678292e-01   1.0483833e-03   1.6795762e+00
   2.0700000e+02   1.8783988e-04   2.3887234e-01   2.6113321e+00   7.6545788e-01   2.8613276e-03   1.6759004e+00
   2.0800000e+02   2.5083961e-04   1.4537233e-01   1.6295616e+00   7.7050697e-01   5.3996318e-03   1.6689378e+00
   2.0900000e+02   9.7366493e-05   3.0005998e-02   4.9614405e-01   7.6708660e-01   8.0189993e-03   1.6586940e+00
   2.1000000e+02   1.1294606e-04   9.4912883e-02   8.6221686e-01   7.8482511e-01   1.5844671e-03   1.6566321e+00
   2.1100000e+02   1.3804128e-04   1.6587863e-01   1.3955533e+00   7.8743521e-01   6.1276851e-03   1.6486505e+00
   2.1200000e+02   2.5242399e-04   3.8349412e-02   5.8792685e-01   7.9024783e-01   1.1096651e-02   1.6342318e+00
   2.1300000e+02   1.2886882e-04   9.2949445e-02   8.7331082e-01   7.9280527e-01   3.0033094e-03   1.6303433e+00
   2.1400000e+02   1.2047982e-04   2.6175881e-01   2.2777061e+00   7.9468119e-01   3.1670688e-03   1.6262431e+00
   2.1500000e+02   1.2582296e-04   7.7039368e-02   7.8104855e-01   7.9784164e-01   7.3876798e-03   1.6166739e+00
   2.1600000e+02   1.2978261e-04   3.2429414e-02   6.6266328e-01   8.0368609e-01   1.0756693e-02   1.6027312e+00
   2.1700000e+02   2.8562634e-04   2.2863648e-02   8.9727252e-01   8.0829286e-01   1.9245785e-02   1.5779032e+00
   2.1800000e+02   2.5304167e-04   8.4135165e-02   9.9198157e-01  -4.9543546e-01   1.1398443e-03   1.5787951e+00
   2.1900000e+02   8.0970842e-05   2.2205264e-01   1.9096896e+00  -7.4685667e-01   1.8584783e-03   1.5809877e+00
   2.2000000e+02   9.2883790e-05   2.7722476e-01   2.4884340e+00   8.1716998e-01   3.0390821e-03   1.5770638e+00
   2.2100000e+02   1.3049460e-04   8.5983776e-02   7.7306960e-01   8.2250471e-01   9.3468671e-03   1.5649620e+00
   2.2200000e+02   1.8124995e-04   3.1300766e-02   4.6971532e-01   8.3101017e-01   1.1725953e-02   1.5497461e+00
   2.2300000e+02   4.6046396e-04   5.7788270e-02   7.9313201e-01   8.2134712e-01   1.4533240e-02   1.5313009e+00
   2.2400000e+02   1.8341750e-04   1.4071955e-01   1.2178572e+00  -7.2612652e-01   3.1990050e-03   1.5348616e+00
   2.2500000e+02   1.3006212e-04   3.4494253e-01   3.0571502e+00  -8.1710488e-01   2.1620211e-03   1.5375743e+00
   2.2600000e+02   8.4035962e-05   1.3941759e-01   1.2058618e+00  -7.5391215e-01   3.5062859e-03   1.5416428e+00
   2.2700000e+02   1.0237298e-04   1.0319225e-01   9.0783826e-01  -6.3116973e-01   2.8096933e-03   1.5443804e+00
   2.2800000e+02   4.1013352e-04   2.8315609e-02   7.0356447e-01   5.1079685e-01   4.0812187e-03   1.5411704e+00
   2.2900000e+02   9.2638453e-05   1.9323362e-01   1.6926100e+00  -9.6096111e-02   2.0247063e-03   1.5414734e+00
   2.3000000e+02   6.9669316e-05   2.9219858e-01   2.5541386e+00   8.3940765e-01   1.9678415e-03   1.5389281e+00
   2.3100000e+02   1.0092917e-04   1.4444605e-01   1.2655694e+00   8.5058139e-01   3.6050710e-03   1.5342119e+00
   2.3200000e+02   1.5276634e-04   8.4579016e-02   8.7562857e-01   8.5770371e-01   7.4460310e-03   1.5244250e+00
   2.3300000e+02   1.6988326e-04   4.7754308e-02   7.8097512e-01   8.5961087e-01   1.7857806e-02   1.5010883e+00
   2.3400000e+02   3.5035663e-04   6.2612026e-02   7.5888067e-01   8.5811183e-01   3.0695382e-02   1.4813662e+00
   2.3500000e+02   1.2486700e-04   2.2194671e-01   1.9203310e+00   8.5836184e-01   5.2876139e-03   1.4746482e+00
   2.3600000e+02   1.3287406e-04   2.7839463e-01   2.4527473e+00   8.4081602e-01   2.3685326e-03   1.4717126e+00
   2.3700000e+02   1.8673017e-04   1.7537853e-01   1.7046273e+00   8.4758350e-01   2.5326118e-03   1.4685548e+00
   2.3800000e+02   2.8036653e-04   9.7857602e-02   1.0201195e+00   8.5076389e-01   9.6319560e-03   1.4565396e+00
   2.3900000e+02   2.3249027e-04   3.6684512e-02   7.2081057e-01   8.4932675e-01   1.5808349e-02   1.4370349e+00
   2.4000000e+02   4.8881419e-04   3.5388057e-02   7.7906370e-01   8.4596034e-01   2.4445332e-02   1.4222069e+00
   2.4100000e+02   1.5913664e-04   1.5390521e-01   1.3529194e+00   7.6684953e-01   1.1801004e-03   1.4209203e+00
   2.4200000e+02   9.1172113e-05   3.5277390e-01   3.1286774e+00  -8.2717891e-01   1.0287564e-03   1.4221297e+00
   2.4300000e+02   6.5790410e-05   2.3641196e-01   2.1162577e+00   1.1889190e-01   2.4152290e-04   1.4220889e+00
   2.4400000e+02   9.4797684e-05   1.8018471e-01   1.6694955e+00   8.1097297e-01   6.9811672e-04   1.4212839e+00
   2.4500000e+02   1.4491114e-04   9.5824075e-02   1.0287767e+00   8.2334941e-01   1.5041382e-03   1.4195243e+00
   2.4600000e+02   2.2823036e-04   7.3555463e-02   8.9396664e-01   7.9910026e-01   3.6386880e-03   1.4154002e+00
   2.4700000e+02   1.6486645e-04   1.5306194e-01   1.3667990e+00   7.9047478e-01   2.5081444e-03   1.4125956e+00
   2.4800000e+02   1.4899749e-04   2.0748820e-01   1.8128451e+00   7.3639766e-01   1.9710501e-03   1.4105465e+00
   2.4900000e+02   1.8446290e-04   8.8622998e-02   8.1651721e-01   7.4790095e-01   4.3149319e-03   1.4060003e+00
   2.5000000e+02   2.3302379e-04   3.9360129e-02   6.7647951e-01   7.5437855e-01   8.3538336e-03   1.3971610e+00
   2.5100000e+02   5.1249243e-04   8.8719819e-02   9.7117545e-01   7.5109112e-01   1.4454967e-02   1.3820564e+00
   2.5200000e+02   1.2388004e-04   1.5330558e-01   1.3312380e+00   7.1101441e-01   2.1695185e-03   1.3799261e+00
   2.5300000e+02   9.1855573e-05   2.9824625e-01   2.6475390e+00  -7.1876061e-01   1.4040235e-03   1.3813193e+00
   2.5400000e+02   7.3016945e-05   8.7392320e-02   7.5908834e-01   9.6222870e-02   5.8666341e-04   1.3812416e+00
   2.5500000e+02   7.4377965e-05   4.1318913e-02   4.2859492e-01   5.5564249e-01   1.2639910e-03   1.3802722e+00
   2.5600000e+02   2.9418859e-04   3.3473810e-02   8.5104808e-01   6.8333681e-01   3.1739156e-03   1.3772823e+00
   2.5700000e+02   7.6082213e-05   1.6978964e-01   1.4644000e+00   6.9153066e-01   1.1464705e-03   1.3761909e+00
   2.5800000e+02   3.8073584e-05   3.1684806e-01   2.7842306e+00  -4.8909937e-01   4.7324020e-04   1.3765095e+00
   2.5900000e+02   3.6500965e-05   1.0841704e-01   9.3197470e-01   7.3159954e-01   2.8296311e-04   1.3762246e+00
   2.6000000e+02   7.5036556e-05   1.5520975e-01   1.4433465e+00   8.3534190e-01   9.1209246e-04   1.3751762e+00
   2.6100000e+02   9.4602070e-05   9.7983931e-02   9.4997801e-01   8.4658743e-01   1.7630131e-03   1.3731243e+00
   2.6200000e+02   4.4618272e-04   3.6759062e-02   7.0874989e-01   8.5271445e-01   7.3071339e-03   1.3645786e+00
   2.6300000e+02   2.3671606e-04   2.7747697e-01   2.5195152e+00   8.4909491e-01   3.1493833e-03   1.3609314e+00
   2.6400000e+02   1.4485820e-04   3.1589584e-01   2.7853319e+00   8.5043642e-01   8.9403079e-03   1.3505992e+00
   2.6500000e+02   2.1481582e-04   2.2212904e-01   2.0128653e+00   8.4902945e-01   1.3316194e-02   1.3353633e+00
   2.6600000e+02   2.4364471e-04   4.8035599e-02   6.1122560e-01   8.4817268e-01   1.2046860e-02   1.3217463e+00
   2.6700000e+02   2.9446525e-04   4.4512772e-02   6.7188951e-01   8.4613732e-01   3.0876960e-02   1.2873979e+00
   2.6800000e+02   1.9737321e-04   1.2256637e-01   1.1086558e+00   3.3078516e-01   1.3204177e-03   1.2868366e+00
   2.6900000e+02   1.1488680e-04   1.9908207e-01   1.7438122e+00  -8.0893434e-01   4.2614375e-03   1.2912767e+00
   2.7000000e+02   1.1046292e-04   1.1392624e-01   9.9637218e-01   8.4027082e-01   4.9867013e-03   1.2858707e+00
   2.7100000e+02   1.7906030e-04   3.9066005e-02   4.4440992e-01   8.4585525e-01   1.8436898e-02   1.2658808e+00
   2.7200000e+02   6.9150990e-04   4.7852026e-02   8.0408889e-01   8.4170023e-01   4.6400336e-02   1.2168550e+00
   2.7300000e+02   2.4712778e-04   2.0065496e-01   1.7410698e+00   8.2740679e-01   3.0910490e-02   1.1859214e+00
   2.7400000e+02   1.9711158e-04   2.7919142e-01   2.4668183e+00   7.5340971e-01   1.3099855e-03   1.1847514e+00
   2.7500000e+02   1.6608216e-04   5.6341009e-02   5.2283404e-01   8.2054005e-01   2.2020344e-02   1.1634402e+00
   2.7600000e+02   1.1193209e-04   7.4257801e-02   6.3673536e-01   8.1753904e-01   6.1118981e-03   1.1576340e+00
   2.7700000e+02   1.2838460e-04   1.1383658e-01   1.1531506e+00   8.1762836e-01   8.6059879e-03   1.1495027e+00
   2.7800000e+02   4.6543652e-04   5.0341119e-02   8.8451153e-01   8.1618325e-01   3.9608367e-02   1.1126529e+00
   2.7900000e+02   2.2197548e-04   1.5497293e-01   1.3861420e+00   8.0206908e-01   1.5894912e-02   1.0985187e+00
   2.8000000e+02   8.6879758e-05   3.1249990e-01   2.7810123e+00  -7.9426548e-01   9.8056544e-03   1.1070936e+00
   2.8100000e+02   7.7646735e-05   2.1427250e-01   1.9049916e+00   4.5796387e-03   2.2057865e-04   1.1070925e+00
   2.8200000e+02   1.3144830e-04   2.0561340e-01   2.0219163e+00   8.1575455e-01   3.6270078e-03   1.1038194e+00
   2.8300000e+02   1.4949846e-04   1.2249656e-01   1.2151121e+00   8.1755325e-01   5.4080244e-03   1.0989444e+00
   2.8400000e+02   7.7435369e-05   2.2050841e-02   7.0291447e-01   7.8698290e-01   3.7712600e-03   1.0956858e+00
   2.8500000e+02   1.1410787e-04   1.1896892e-01   1.1159811e+00   7.3067200e-01   2.1637394e-03   1.0939547e+00
   2.8600000e+02   1.0664681e-04   1.4567547e-01   1.2458785e+00  -3.4956049e-01   1.3124377e-03   1.0944574e+00
   2.8700000e+02   2.2070340e-04   2.6511460e-01   2.4055847e+00  -4.8427247e-01   6.2620161e-03   1.0977928e+00
   2.8800000e+02   2.2103755e-04   1.4334498e-01   1.3589516e+00  -4.8297342e-01   1.0602153e-02   1.1034612e+00
   2.8900000e+02   2.0207426e-04   1.2984994e-02   4.9023731e-01  -3.8438638e-01   1.8478495e-02   1.1114583e+00
   2.9000000e+02   4.6293184e-04   3.5256245e-02   8.0281433e-01   3.5370973e-01   4.6080242e-03   1.1096571e+00
   2.9100000e+02   4.6601616e-05   2.2344034e-01   1.9048504e+00   3.2258500e-01   1.1945822e-03   1.1092302e+00
   2.9200000e+02   3.5299832e-05   3.6615027e-01   3.2460484e+00  -3.7945040e-01   1.0414040e-03   1.1096690e+00
   2.9300000e+02   4.4588262e-05   1.4394741e-01   1.3624398e+00  -3.4690892e-01   7.9551927e-04   1.1099756e+00
   2.9400000e+02   1.0646866e-04   1.8905120e-01   1.9077507e+00  -3.2986402e-01   4.9885946e-03   1.1118144e+00
   2.9500000e+02   5.6302209e-05   9.0172383e-02   8.6692085e-01  -3.2210848e-01   5.8987695e-03   1.1139442e+00
   2.9600000e+02   1.1775951e-04   4.5395815e-02   5.3235369e-01  -2.4498097e-01   3.7630883e-03   1.1149785e+00
   2.9700000e+02   5.7217592e-05   9.1825099e-02   7.9909896e-01  -6.1439601e-02   2.5971381e-03   1.1151602e+00
   2.9800000e+02   6.7687517e-05   1.8010246e-01   1.5417694e+00   4.8817493e-01   1.8545380e-03   1.1141521e+00
   2.9900000e+02   8.5015209e-05   1.3283173e-02   6.0605968e-01   2.9650442e-01   6.8600525e-03   1.1130249e+00
   3.0000000e+02   1.0980969e-04   3.5393749e-02   5.5187548e-01   4.8032509e-01   3.1572089e-03   1.1113413e+00
   3.0100000e+02   8.2560633e-05   1.2203616e-01   1.1933551e+00  -4.1950351e-01   6.3519347e-04   1.1116376e+00
   3.0200000e+02   3.1694090e-05   1.9087678e-01   1.6499546e+00   1.5659336e-01   2.6005360e-04   1.1115924e+00
   3.0300000e+02   3.2242567e-05   3.3383019e-01   3.0285643e+00   4.8352588e-01   5.9427768e-04   1.1112731e+00
   3.0400000e+02   3.9829479e-05   2.0652717e-02   2.4094827e-01   5.2651817e-01   4.4646494e-03   1.1086689e+00
   3.0500000e+02   4.9125932e-05   1.4878239e-02   3.5589093e-01   5.5807009e-01   2.6714892e-03   1.1070187e+00
   3.0600000e+02   1.0431850e-04   5.1776244e-02   8.8562771e-01  -1.0353263e-02   8.2812204e-04   1.1070286e+00
   3.0700000e+02   6.6324307e-05   2.9137711e-01   2.5161627e+00  -2.4434192e-01   7.4065391e-04   1.1072292e+00
   3.0800000e+02   2.3329173e-05   1.3332053e-01   1.1556772e+00   1.3758902e-01   1.5366024e-03   1.1069964e+00
   3.0900000e+02   2.3791764e-05   9.5663060e-02   8.2156876e-01   2.5801412e-01   4.9287539e-04   1.1068557e+00
   3.1000000e+02   5.1332132e-05   2.2528681e-02   5.7607885e-01   3.7221635e-01   1.4613224e-03   1.1062547e+00
   3.1100000e+02   5.7078321e-05   6.4074064e-02   7.8366903e-01   4.8283377e-01   1.0961408e-03   1.1056697e+00
   3.1200000e+02   6.5033336e-05   1.1852146e-01   1.1351870e+00   5.6817139e-01   7.2610059e-04   1.1052138e+00
   3.1300000e+02   5.7473945e-05   3.0745580e-01   2.7511692e+00   6.2118373e-01   2.7298717e-04   1.1050264e+00
   3.1400000e+02   7.9938197e-05   1.5631433e-01   1.3831667e+00   6.2916548e-01   5.6950720e-03   1.1010778e+00
   3.1500000e+02   9.3978515e-05   5.9624663e-02   6.4932299e-01   6.3618096e-01   3.2607708e-03   1.0987972e+00
   3.1600000e+02   1.5490963e-04   4.9389922e-02   7.3414341e-01   6.3575447e-01   2.5309041e-02   1.0813302e+00
   3.1700000e+02   3.6945986e-04   4.0558896e-02   7.7445853e-01   6.2337956e-01   1.6228518e-02   1.0758825e+00
   3.1800000e+02   1.0485793e-04   2.7193863e-01   2.3769820e+00  -6.1423805e-01   6.0478749e-03   1.0798914e+00
   3.1900000e+02   4.9953831e-05   3.0962284e-01   2.7172320e+00   2.2514314e-01   3.0640305e-04   1.0798169e+00
   3.2000000e+02   6.4006380e-05   2.4040099e-01   2.3624772e+00   6.3112894e-01   1.6169937e-03   1.0787158e+00
   3.2100000e+02   6.7262444e-05   8.6218867e-02   9.1177171e-01   6.3580334e-01   1.2050281e-03   1.0778898e+00
   3.2200000e+02   1.0261681e-04   4.0959522e-02   5.0295468e-01   6.1485320e-01   2.1884573e-03   1.0764410e+00
   3.2300000e+02   8.0057502e-05   1.0473297e-01   9.6536775e-01  -3.8611686e-01   1.0336900e-03   1.0768712e+00
   3.2400000e+02   3.9791974e-05   2.1040942e-01   1.8169216e+00  -5.7817891e-01   9.2376648e-04   1.0774466e+00
   3.2500000e+02   3.5195207e-05   1.7213470e-01   1.5007929e+00  -2.8200807e-01   5.1166399e-04   1.0776022e+00
   3.2600000e+02   1.9513015e-05   6.9729726e-02   5.8173723e-01  -4.7240540e-02   7.6726295e-04   1.0776416e+00
   3.2700000e+02   6.7466139e-05   3.3875526e-02   5.7181031e-01   7.5370760e-01   1.0574589e-03   1.0767830e+00
   3.2800000e+02   4.3901970e-05   1.8890443e-01   1.5914368e+00   7.6388194e-01   1.5673891e-03   1.0754943e+00
   3.2900000e+02   3.9011428e-05   9.0239927e-02   7.7243181e-01   7.7730453e-01   2.1852147e-03   1.0736685e+00
   3.3000000e+02   5.4677458e-05   4.7335211e-02   4.9841418e-01   7.9071764e-01   4.2248784e-03   1.0700853e+00
   3.3100000e+02   1.0703770e-04   5.0100596e-02   6.9994694e-01   7.9726826e-01   8.9865015e-03   1.0624344e+00
   3.3200000e+02   7.4585130e-05   7.2526489e-02   8.7160676e-01   7.9887727e-01   9.9856412e-03   1.0539783e+00
   3.3300000e+02   2.8782082e-04   7.7893391e-02   8.4649831e-01   8.0002066e-01   1.9350025e-02   1.0377344e+00
   3.3400000e+02   5.7513218e-05   1.6180184e-01   1.3863996e+00   7.3674657e-01   1.2135165e-03   1.0368070e+00
   3.3500000e+02   5.0218835e-05   3.3606087e-01   2.9586969e+00  -7.6406978e-01   2.7359966e-03   1.0389760e+00
   3.3600000e+02   4.9824411e-05   4.7010143e-02   4.6423492e-01   5.5204494e-01   9.9176302e-04   1.0384076e+00
   3.3700000e+02   1.2753443e-04   1.4259919e-02   3.3776032e-01   8.0854979e-01   6.9072286e-03   1.0355100e+00
   3.3800000e+02   7.2232890e-05   9.7216623e-02   1.0495998e+00   8.2684125e-01   6.3329443e-03   1.0300944e+00
   3.3900000e+02   9.1619258e-05   5.0596186e-02   9.0059669e-01   8.3334624e-01   9.2560751e-03   1.0221623e+00
   3.4000000e+02   1.8032568e-04   1.2416261e-01   1.1726934e+00   8.3225764e-01   1.6399660e-02   1.0082539e+00
   3.4100000e+02   1.0001594e-04   1.8022449e-01   1.5766930e+00   8.1590040e-01   3.5604785e-03   1.0053271e+00
   3.4200000e+02   1.1404167e-04   2.7060946e-01   2.4186087e+00   8.1355398e-01   5.5152704e-03   1.0008214e+00
   3.4300000e+02   7.8575462e-05   8.7120054e-02   8.9227451e-01   8.2501535e-01   7.1929221e-03   9.9489057e-01
   3.4400000e+02   6.1171352e-05   5.9446193e-02   5.6008437e-01   8.2984010e-01   8.5106246e-03   9.8787549e-01
   3.4500000e+02   1.0802880e-04   2.2988053e-02   8.3558963e-01   7.7885347e-01   2.5844298e-03   9.8688157e-01
   3.4600000e+02   3.8409108e-05   1.8263340e-01   1.5899248e+00   7.1706883e-01   3.4450861e-04   9.8663781e-01
   3.4700000e+02   2.8899915e-05   2.5263185e-01   2.1851160e+00  -6.9125697e-01   7.4365529e-04   9.8714514e-01
   3.4800000e+02   2.8158446e-05   1.1446898e-01   1.0383896e+00  -6.0907088e-01   6.4905210e-04   9.8753550e-01
   3.4900000e+02   6.9129613e-05   3.7158005e-02   6.0491367e-01  -5.4984566e-01   1.8601159e-03   9.8854672e-01
   3.5000000e+02   5.9714887e-05   1.0310396e-01   9.1503776e-01  -4.8080185e-01   1.6801725e-03   9.8934637e-01
   3.5100000e+02   2.5675340e-05   2.3133900e-01   2.0115524e+00   6.7005991e-01   4.7649506e-04   9.8903056e-01
   3.5200000e+02   2.3904342e-05   2.1302325e-01   1.8505487e+00   7.5504198e-01   3.7185021e-04   9.8875290e-01
   3.5300000e+02   3.0194476e-05   9.6640150e-02   1.0030728e+00   3.7405665e-01   3.5397395e-04   9.8862204e-01
   3.5400000e+02   5.1125050e-05   4.1536189e-02   5.7236247e-01   2.6963986e-01   1.4571829e-03   9.8823457e-01
   3.5500000e+02   1.2060390e-04   3.9268819e-02   7.5004194e-01   2.2028623e-01   4.9543184e-03   9.8716759e-01
   3.5600000e+02   1.1691986e-04   7.6479996e-02   9.3632740e-01   2.0937845e-01   5.2998827e-03   9.8608542e-01
   3.5700000e+02   8.2422939e-05   1.9767514e-01   1.7008453e+00   1.7973837e-01   5.6024568e-03   9.8510745e-01
   3.5800000e+02   2.0842197e-04   5.7555982e-02   5.7314392e-01   1.5898285e-01   1.3898698e-02   9.8302364e-01
   3.5900000e+02   6.8653606e-05   5.9583315e-02   5.3686461e-01  -1.1331465e-01   1.8066106e-03   9.8322647e-01
   3.6000000e+02   3.5321371e-05   2.8396690e-01   2.4674498e+00  -1.5490102e-01   1.5695186e-03   9.8346669e-01
   3.6100000e+02   2.7747146e-05   1.7417511e-01   1.5221923e+00  -1.2004761e-01   7.1900565e-04   9.8355183e-01
   3.6200000e+02   4.2082957e-05   9.1945464e-02   8.6896142e-01  -4.1450086e-02   1.4760549e-03   9.8361308e-01
   3.6300000e+02   5.3125501e-05   5.9949733e-02   7.0050525e-01   3.0725661e-01   1.2478770e-03   9.8323663e-01
   3.6400000e+02   1.5277896e-04   8.8848214e-02   8.7650874e-01   2.8206137e-01   5.1530837e-03   9.8181955e-01
   3.6500000e+02   5.9487636e-05   1.7195308e-01   1.4726874e+00   2.5472411e-01   4.1470443e-03   9.8079030e-01
   3.6600000e+02   4.9932995e-05   2.1808614e-01   1.8972466e+00   2.3139378e-01   4.7079249e-03   9.7973214e-01
   3.6700000e+02   5.4421740e-05   1.0833944e-01   1.0508961e+00   2.3480329e-01   3.3520517e-03   9.7896623e-01
   3.6800000e+02   7.8100520e-05   3.2837808e-02   5.4831911e-01   2.5979822e-01   5.4654991e-03   9.7758982e-01
   3.6900000e+02   6.3097361e-05   1.1588361e-01   1.0269203e+00   3.5132672e-01   4.6967599e-04   9.7742860e-01
   3.7000000e+02   2.2269988e-05   2.3999527e-01   2.0769472e+00  -2.2898126e-01   1.4693001e-03   9.7775845e-01
   3.7100000e+02   2.2084707e-05   2.4958719e-01   2.1878441e+00  -1.1841449e-01   3.6149680e-04   9.7780037e-01
   3.7200000e+02   5.0912383e-05   2.9993889e-01   2.8617803e+00  -1.7987637e-02   9.7328127e-04   9.7781795e-01
   3.7300000e+02   6.9348964e-05   2.2373983e-01   2.4219390e+00   3.5908504e-02   1.3350167e-03   9.7777195e-01
   3.7400000e+02   2.6152846e-05   5.9377881e-02   6.8930058e-01  -2.4004278e-02   3.2286209e-03   9.7785282e-01
   3.7500000e+02   1.9551797e-05   8.9629384e-02   7.7764878e-01   5.2672897e-02   6.5373229e-04   9.7781935e-01
   3.7600000e+02   3.2362401e-05   8.7267812e-02   8.1733476e-01   2.5948208e-01   7.7441282e-04   9.7762314e-01
   3.7700000e+02   2.9970418e-05   1.8486603e-01   1.6184823e+00   3.2162679e-01   8.6944092e-04   9.7735009e-01
   3.7800000e+02   6.8676348e-05   4.5481809e-02   5.7952991e-01   5.9364484e-01   1.2608201e-03   9.7661907e-01
   3.7900000e+02   4.2232288e-05   1.3239402e-01   1.1652053e+00   6.8872100e-01   1.3002128e-03   9.7574496e-01
   3.8000000e+02   2.7746050e-05   7.9891485e-02   7.1339938e-01   7.7088299e-01   1.6081879e-03   9.7453581e-01
   3.8100000e+02   3.3147763e-05   4.3077734e-02   6.2954869e-01   8.0430277e-01   1.3500461e-03   9.7347793e-01
   3.8200000e+02   4.2799813e-05   6.1552385e-02   7.4113948e-01   8.2228653e-01   2.2870398e-03   9.7164803e-01
   3.8300000e+02   7.3487021e-05   4.8301730e-02   8.0441056e-01   8.4859791e-01   1.7286700e-03   9.7022309e-01
   3.8400000e+02   4.2944812e-05   2.3451563e-01   2.0389963e+00   7.8014649e-01   3.0603514e-04   9.6999146e-01
   3.8500000e+02   4.9458505e-05   2.3518401e-01   2.0581143e+00   8.0714583e-01   1.4674054e-03   9.6884296e-01
   3.8600000e+02   5.2534427e-05   1.0809930e-01   1.1366258e+00   8.6533001e-01   1.3709052e-03   9.6769386e-01
   3.8700000e+02   1.7918403e-04   2.2869456e-02   6.4143938e-01   8.7921658e-01   7.9147835e-03   9.6432859e-01
   3.8800000e+02   5.3129386e-05   1.8318833e-01   1.5638241e+00   8.8185464e-01   2.7866170e-03   9.6195969e-01
   3.8900000e+02   4.3608054e-05   2.6511086e-01   2.3190626e+00   8.9205015e-01   1.2072421e-03   9.6092388e-01
   3.9000000e+02   5.6477922e-05   1.9629458e-01   1.7825395e+00   8.9642132e-01   1.5322031e-03   9.5960427e-01
   3.9100000e+02   6.1609873e-05   6.3120968e-02   6.7599551e-01   9.1243377e-01   1.9253588e-03   9.5791878e-01
   3.9200000e+02   1.1621860e-04   2.1785594e-02   7.8825002e-01   9.2634979e-01   6.0383577e-03   9.5256302e-01
   3.9300000e+02   8.1380421e-05   2.0531152e-01   1.7618337e+00   9.2791331e-01   6.5505542e-03   9.4677587e-01
   3.9400000e+02   8.8840528e-05   7.8863245e-02   7.0477038e-01   9.2976287e-01   1.1141502e-02   9.3697631e-01
   3.9500000e+02   2.5979144e-04   2.8747147e-02   4.7116433e-01   9.3125259e-01   2.8739258e-02   9.1195232e-01
   3.9600000e+02   9.6452855e-05   1.1554347e-01   1.0362798e+00   7.1768509e-01   1.2299753e-03   9.1114765e-01
   3.9700000e+02   7.2580947e-05   1.6798781e-01   1.4850480e+00   9.1780701e-01   3.6988192e-03   9.0805547e-01
   3.9800000e+02   7.4920368e-05   9.7371342e-02   9.7443069e-01   9.3120009e-01   6.2645564e-03   9.0276066e-01
   3.9900000e+02   2.9093360e-04   3.8040129e-02   6.7396398e-01   9.3401700e-01   2.2136950e-02   8.9343492e-01
   4.0000000e+02   1.2096233e-04   2.5676003e-01   2.2507120e+00   9.3325547e-01   5.3510664e-03   8.8897484e-01
   4.0100000e+02   1.2310911e-04   3.2970080e-01   2.9145920e+00   9.3366021e-01   8.5339001e-03   8.8189589e-01
   4.0200000e+02   2.2277627e-04   2.8235590e-01   2.6395239e+00   9.3304019e-01   1.6379175e-02   8.6843392e-01
   4.0300000e+02   2.5658019e-04   1.3471490e-01   1.5899849e+00   9.3136239e-01   2.6694090e-02   8.4688509e-01
   4.0400000e+02   2.8684917e-04   2.9889775e-02   5.7676959e-01   9.2891547e-01   5.1459529e-02   8.0656412e-01
   4.0500000e+02   9.7506041e-05   1.7330477e-01   1.4918056e+00  -8.9922867e-01   3.7707217e-03   8.0930007e-01
   4.0600000e+02   6.6995474e-05   1.8842526e-01   1.6346350e+00   4.5327566e-01   7.2924219e-04   8.0903273e-01
   4.0700000e+02   1.0897406e-04   8.8301518e-02   9.0111613e-01   9.2737051e-01   1.2497961e-02   7.9966479e-01
   4.0800000e+02   2.0955570e-04   7.2889921e-02   8.2853073e-01   9.2826464e-01   1.4950307e-02   7.8857970e-01
   4.0900000e+02   7.7552308e-05   2.5364785e-01   2.2162946e+00   8.6842386e-01   1.2043330e-03   7.8775509e-01
   4.1000000e+02   6.2960073e-05   2.8690423e-01   2.5629617e+00   9.2798409e-01   3.3520318e-03   7.8530529e-01
   4.1100000e+02   1.2436414e-04   2.0698617e-01   1.9480057e+00   9.2961665e-01   1.5961040e-02   7.7366700e-01
   4.1200000e+02   1.6734702e-04   1.3972434e-01   1.5231632e+00   9.2869298e-01   2.4127020e-02   7.5636343e-01
   4.1300000e+02   1.3133991e-04   4.3468500e-02   7.6923610e-01   9.2660283e-01   4.4742958e-02   7.2511708e-01
   4.1400000e+02   2.1201524e-04   9.7852496e-02   9.2033417e-01   9.2106297e-01   5.3988971e-02   6.8922763e-01
   4.1500000e+02   7.3350867e-05   1.2887092e-01   1.1179753e+00  -9.0492322e-01   1.1566826e-02   6.9645010e-01
   4.1600000e+02   4.6245786e-05   3.1989880e-01   2.8387269e+00  -9.0940316e-01   5.2839131e-03   6.9979836e-01
   4.1700000e+02   3.1074925e-05   1.7038011e-01   1.4907852e+00  -8.6021377e-01   1.9955497e-03   7.0099999e-01
   4.1800000e+02   3.8625860e-05   1.2200250e-01   1.0762059e+00   9.6014264e-01   1.3154101e-03   7.0011469e-01
   4.1900000e+02   8.5235564e-05   8.1851824e-02   8.6282900e-01   9.5223792e-01   8.6259553e-03   6.9436643e-01
   4.2000000e+02   1.1077327e-04   1.2835942e-01   1.2307453e+00   9.5052319e-01   2.4084001e-02   6.7849060e-01
   4.2100000e+02   2.0884799e-04   9.0680074e-02   9.1607872e-01   9.4719423e-01   4.7276394e-02   6.4818945e-01
   4.2200000e+02   1.7492825e-04   1.9031447e-01   1.6986809e+00   9.4190549e-01   6.1333691e-02   6.1088916e-01
   4.2300000e+02   1.2095931e-04   3.4655849e-02   5.3638983e-01   9.3533150e-01   1.2899396e-01   5.3790697e-01
   4.2400000e+02   7.3601875e-05   4.8552328e-02   6.7375402e-01   9.1978300e-01   1.6010438e-02   5.3394900e-01
   4.2500000e+02   1.0302500e-04   1.2773177e-01   1.2196861e+00  -9.0978910e-01   2.0211889e-02   5.4378600e-01
   4.2600000e+02   5.0403148e-05   3.2489182e-01   2.8813040e+00   9.1998209e-01   4.5173447e-03   5.4152695e-01
   4.2700000e+02   4.0237234e-05   3.3882923e-01   3.1840991e+00  -8.3020942e-01   1.5188336e-03   5.4220998e-01
   4.2800000e+02   7.9885697e-05   3.0122229e-01   3.0893169e+00  -8.9179676e-01   1.1406183e-02   5.4773249e-01
   4.2900000e+02   9.3161235e-05   1.5798636e-01   1.7952861e+00  -8.8946893e-01   1.2748207e-02   5.5395249e-01
   4.3000000e+02   5.4581778e-05   2.8448681e-02   5.8344419e-01  -8.2942739e-01   1.5406730e-02   5.6105157e-01
   4.3100000e+02   8.9441846e-05   1.5499838e-01   1.3597280e+00  -7.2069587e-01   1.1098429e-02   5.6555567e-01
   4.3200000e+02   2.3083020e-04   5.0957734e-02   7.2896545e-01  -4.2860222e-01   2.0138694e-02   5.7053007e-01
   4.3300000e+02   1.1597578e-04   1.1156412e-01   9.6159527e-01  -7.4620071e-02   1.6402341e-02   5.7130458e-01
   4.3400000e+02   9.4595999e-05   1.2154882e-01   1.0384992e+00   6.8510165e-01   2.6429200e-02   5.6106797e-01
   4.3500000e+02   1.0996302e-04   6.7599096e-03   8.0961562e-01   9.5303423e-01   6.2233314e-02   5.5898854e-01
   4.3600000e+02   5.2839067e-05   2.0376402e-01   1.7370432e+00   9.3103614e-01   2.2775696e-02   5.4715491e-01
   4.3700000e+02   5.2659272e-05   2.9730101e-02   6.9875510e-01   9.7579013e-01   1.4459508e-02   5.3943763e-01
   4.3800000e+02   2.3462208e-04   3.7146440e-02   6.9633137e-01   9.7896631e-01   5.2732841e-02   5.1162280e-01
   4.3900000e+02   3.5463680e-04   1.2009581e-01   1.1104584e+00   9.7299700e-01   6.2670774e-02   4.8048182e-01
   4.4000000e+02   2.1911170e-04   2.6240799e-01   2.3086298e+00   9.1721456e-01   1.0523917e-02   4.7584814e-01
   4.4100000e+02   1.4643792e-04   2.4103322e-01   2.1303074e+00   9.4706112e-01   7.3678042e-02   4.4278769e-01
   4.4200000e+02   1.0371804e-04   9.9972467e-02   1.1230363e+00   9.4417161e-01   2.2234057e-02   4.3350449e-01
   4.4300000e+02   1.2014158e-04   4.1581098e-02   5.2069793e-01   9.5667361e-01   4.1327992e-02   4.1639752e-01
   4.4400000e+02   2.4572294e-04   3.3836804e-02   7.5756612e-01   9.6306004e-01   3.6158633e-02   4.0915245e-01
   4.4500000e+02   7.7660209e-05   2.8107544e-01   2.4478474e+00  -8.6821155e-01   4.9245654e-03   4.1090303e-01
   4.4600000e+02   6.1628406e-05   2.9912418e-01   2.6321131e+00  -6.3941960e-01   3.1176834e-03   4.1172334e-01
   4.4700000e+02   1.1474313e-04   2.5815700e-01   2.7282153e+00   2.1292138e-01   4.0459950e-03   4.1137187e-01
   4.4800000e+02   1.0155968e-04   1.0451560e-01   1.2642460e+00   2.7708682e-01   5.3416350e-03   4.1076843e-01
   4.4900000e+02   1.0088536e-04   2.6244031e-02   3.4734279e-01   2.1116696e-01   7.9344961e-03   4.1042740e-01
   4.5000000e+02   5.5511987e-05   9.3269475e-02   9.1681649e-01   2.7686240e-01   1.8023106e-03   4.1022321e-01
   4.5100000e+02   4.8183671e-05   2.5751671e-01   2.2402073e+00   2.4387517e-01   1.2273421e-03   4.1010072e-01
   4.5200000e+02   4.6713092e-05   5.7356310e-02   5.8704799e-01   2.5688210e-01   2.5318578e-03   4.0983522e-01
   4.5300000e+02   5.7606270e-05   2.3632241e-02   6.3534747e-01   3.1294569e-01   3.1444267e-03   4.0943376e-01
   4.5400000e+02   6.5902547e-05   1.4102337e-01   1.2265740e+00   3.1641818e-01   6.0988181e-03   4.0865051e-01
   4.5500000e+02   1.1696678e-04   5.9991955e-02   6.4299813e-01   3.2625799e-01   3.3978145e-03   4.0819960e-01
   4.5600000e+02   3.5044749e-05   1.9863064e-01   1.7415997e+00  -3.0118300e-01   1.4272294e-03   4.0837545e-01
   4.5700000e+02   2.8064593e-05   2.8286160e-01   2.4679491e+00  -5.8516098e-02   3.0780572e-04   4.0838282e-01
   4.5800000e+02   4.3121572e-05   2.4737522e-01   2.4991215e+00   1.9364245e-01   8.5977346e-04   4.0831498e-01
   4.5900000e+02   3.7695213e-05   1.0076322e-01   1.1047191e+00   3.1354204e-01   1.0534558e-03   4.0818031e-01
   4.6000000e+02   5.2510879e-05   4.5497856e-02   5.0272729e-01   3.7130172e-01   2.4527250e-03   4.0780964e-01
   4.6100000e+02   8.3144075e-05   4.4222049e-02   7.8183000e-01   3.9120751e-01   5.7475469e-03   4.0689841e-01
   4.6200000e+02   6.4016179e-05   1.7449737e-01   1.5132955e+00   3.9488699e-01   6.0074354e-03   4.0593935e-01
   4.6300000e+02   2.0303855e-04   5.9302989e-02   6.0902912e-01   3.9247512e-01   2.6007309e-02   4.0191316e-01
   4.6400000e+02   7.5697880e-05   7.1811500e-02   6.2726565e-01   3.5044442e-01   2.9159643e-03   4.0150395e-01
   4.6500000e+02   4.2491761e-05   2.4466638e-01   2.1128683e+00  -3.6029923e-01   3.8664688e-03   4.0206588e-01
   4.6600000e+02   3.4672622e-05   1.2474685e-01   1.0964726e+00  -2.5335006e-01   1.3646940e-03   4.0220525e-01
   4.6700000e+02   6.0210727e-05   5.9737891e-02   6.8849189e-01   3.3351030e-01   3.1081121e-03   4.0179006e-01
   4.6800000e+02   8.9082452e-05   6.3495977e-02   6.6732529e-01   3.8825346e-01   9.4462802e-03   4.0033175e-01
   4.6900000e+02   1.1796704e-04   1.0986384e-01   9.7456574e-01   3.9092128e-01   1.4330875e-02   3.9812401e-01
   4.7000000e+02   1.1236262e-04   2.4621013e-01   2.1485451e+00   3.7721940e-01   1.7053613e-02   3.9561287e-01
   4.7100000e+02   3.7741776e-05   2.0412300e-02   4.2664193e-01   3.6758702e-01   2.7755292e-02   3.9170977e-01
   4.7200000e+02   3.0003773e-05   7.5939797e-02   6.5252017e-01   3.7028120e-01   1.6944527e-03   3.9146448e-01
   4.7300000e+02   4.5242061e-05   8.0311859e-02   8.8148254e-01   3.7550423e-01   1.0075428e-02   3.9000056e-01
   4.7400000e+02   8.2839435e-05   5.1200243e-02   7.8453784e-01   3.7403572e-01   7.1697889e-03   3.8896332e-01
   4.7500000e+02   1.0897286e-04   1.2309757e-01   1.1217212e+00   3.6714084e-01   1.0896330e-02   3.8742734e-01
   4.7600000e+02   4.2282220e-05   1.6370482e-01   1.4019215e+00  -2.9581275e-01   2.1529547e-03   3.8767490e-01
   4.7700000e+02   2.7168757e-05   2.3309846e-01   2.0606479e+00  -2.1079000e-01   1.4581198e-03   3.8779445e-01
   4.7800000e+02   2.0811199e-05   7.7417316e-02   7.5763517e-01   3.5349706e-01   9.4964601e-04   3.8766442e-01
   4.7900000e+02   2.0347524e-05   6.2226483e-02   7.3667995e-01   4.0431614e-01   3.1538551e-03   3.8717170e-01
   4.8000000e+02   3.8294825e-05   2.2736236e-02   8.7843929e-01   4.3770514e-01   3.5537055e-03   3.8657144e-01
   4.8100000e+02   9.4850121e-05   7.9142429e-02   9.6417892e-01   4.4092917e-01   5.0725897e-03   3.8571083e-01
   4.8200000e+02   4.1929845e-05   2.5977670e-01   2.2723025e+00   3.8205480e-01   7.5209165e-04   3.8560010e-01
   4.8300000e+02   3.9810597e-05   3.2982225e-01   2.9749184e+00   4.3616809e-01   2.2357823e-03   3.8522485e-01
   4.8400000e+02   5.8811193e-05   2.3204748e-01   2.4228494e+00   4.4433406e-01   3.2842508e-03   3.8466436e-01
   4.8500000e+02   8.6906125e-05   1.2407790e-01   1.3708486e+00   4.4413254e-01   9.5991262e-03   3.8303871e-01
   4.8600000e+02   7.3897937e-05   5.5930698e-02   7.6692275e-01   4.3834181e-01   1.8396809e-02   3.8000264e-01
   4.8700000e+02   1.7373750e-04   2.4164141e-02   7.8825125e-01   4.2774233e-01   2.5014189e-02   3.7799411e-01
   4.8800000e+02   2.5838827e-05   1.9935319e-01   1.7194657e+00   4.1340904e-01   3.7779526e-03   3.7740598e-01
   4.8900000e+02   2.3915734e-05   3.5340960e-01   3.1353132e+00  -3.9893657e-01   1.5162381e-03   3.7763463e-01
   4.9000000e+02   4.0792875e-05   1.9670495e-02   3.3710247e-01   4.5287518e-01   3.6977887e-03   3.7700429e-01
   4.9100000e+02   2.7135819e-05   7.0232566e-02   5.9384820e-01  -9.3505707e-02   1.6901651e-03   3.7706440e-01
   4.9200000e+02   3.3848482e-05   7.4965916e-02   9.4681506e-01   4.6922039e-01   4.1593224e-03   3.7633106e-01
   4.9300000e+02   4.1677954e-05   9.5933218e-02   9.4975667e-01   4.6797868e-01   9.2990086e-03   3.7551540e-01
   4.9400000e+02   2.4655452e-05   1.9092555e-01   1.6555843e+00   4.5010778e-01   4.2790181e-03   3.7479489e-01
   4.9500000e+02   2.7196912e-05   1.8265829e-01   1.6230588e+00   4.4817629e-01   2.7127057e-03   3.7434033e-01
   4.9600000e+02   3.4272954e-05   9.3999068e-02   8.8643013e-01   4.5129380e-01   1.0271321e-02   3.7262092e-01
   4.9700000e+02   3.0753315e-05   2.7125896e-02   6.7446229e-01   4.6028755e-01   7.3824161e-03   3.7136277e-01
   4.9800000e+02   3.1620231e-05   3.8390383e-02   8.3944138e-01   4.5960527e-01   1.0747191e-02   3.6954543e-01
   4.9900000e+02   2.5929265e-05   1.0112920e-01   1.0412246e+00   9.0886315e-02   7.3500968e-04   3.6952085e-01
   5.0000000e+02   2.5535904e-05   1.5641596e-01   1.3821362e+00  -2.7643937e-01   2.4727560e-03   3.6977448e-01
   5.0100000e+02   1.8371029e-05   1.1940611e-01   1.0605559e+00   5.0834636e-01   2.3643739e-03   3.6933081e-01
   5.0200000e+02   1.2126854e-05   1.4684396e-01   1.2690009e+00   5.0540134e-01   1.3527804e-03   3.6907855e-01
   5.0300000e+02   1.3566163e-05   8.3036330e-02   7.4272188e-01   5.4598974e-01   1.5071663e-03   3.6877513e-01
   5.0400000e+02   2.7721740e-05   4.1656785e-02   6.3681715e-01   5.8156078e-01   3.0317614e-03   3.6812605e-01
   5.0500000e+02   2.6039365e-05   1.3135306e-01   1.2488373e+00   6.0286560e-01   3.0908871e-03   3.6744121e-01
   5.0600000e+02   7.9265564e-05   6.3810797e-02   7.3067104e-01   6.1774626e-01   7.2281746e-03   3.6580648e-01
   5.0700000e+02   1.3262445e-05   1.4432405e-01   1.2388655e+00  -5.8781526e-01   1.8651844e-03   3.6620796e-01
   5.0800000e+02   1.1445526e-05   3.1863613e-01   2.7893798e+00  -5.4600742e-01   5.6274620e-04   3.6632052e-01
   5.0900000e+02   1.2957370e-05   6.4455655e-02   6.2439506e-01   6.4175419e-01   6.6714978e-04   3.6616373e-01
   5.1000000e+02   1.3504788e-05   5.3636168e-02   5.8223609e-01   6.6068227e-01   6.7448495e-04   3.6600061e-01
   5.1100000e+02   3.8614040e-05   7.5572450e-02   8.9583059e-01   7.3749815e-01   3.0802606e-03   3.6516996e-01
   5.1200000e+02   4.4210794e-05   1.0046519e-01   9.4273910e-01   7.4781097e-01   3.1218889e-03   3.6431823e-01
   5.1300000e+02   2.1881697e-05   2.6449737e-01   2.3287943e+00  -4.9660853e-01   3.8320685e-04   3.6438758e-01
   5.1400000e+02   1.9362322e-05   2.7017709e-01   2.4173310e+00   7.3862763e-01   8.2963660e-04   3.6416435e-01
   5.1500000e+02   2.6872878e-05   1.7428925e-01   1.7624795e+00   7.7108198e-01   2.2686146e-03   3.6352770e-01
   5.1600000e+02   3.2757085e-05   6.5279362e-02   7.5843566e-01   7.7844394e-01   4.2691423e-03   3.6232090e-01
   5.1700000e+02   3.8026827e-05   3.0089513e-02   7.1008449e-01   7.8424486e-01   8.9699198e-03   3.5977776e-01
   5.1800000e+02   4.3988537e-05   6.7765454e-02   8.7487978e-01   7.8679501e-01   4.8552755e-03   3.5840500e-01
   5.1900000e+02   3.0280959e-05   1.4208528e-01   1.2871926e+00  -7.5158718e-01   1.8147007e-03   3.5889408e-01
   5.2000000e+02   1.6759837e-05   3.1588472e-01   2.8044654e+00   7.2541364e-01   1.9410708e-04   3.5884355e-01
   5.2100000e+02   1.2745918e-05   2.4864363e-01   2.3130140e+00   8.1290151e-01   4.8717305e-04   3.5870146e-01
   5.2200000e+02   1.8741467e-05   1.8557096e-01   1.7566993e+00   7.6245366e-01   5.0214055e-04   3.5856414e-01
   5.2300000e+02   2.1730303e-05   8.4801931e-02   1.0635758e+00   7.5367135e-01   7.1578875e-04   3.5837075e-01
   5.2400000e+02   2.4433249e-05   2.6569774e-02   7.6744759e-01   8.4781175e-01   2.2753818e-03   3.5767968e-01
   5.2500000e+02   2.2232606e-05   1.5155054e-01   1.3002226e+00   8.5398705e-01   3.3124119e-03   3.5666842e-01
   5.2600000e+02   2.2921350e-05   1.0055375e-01   8.6970399e-01   8.7473248e-01   1.9645482e-03   3.5605566e-01
   5.2700000e+02   4.4462049e-05   1.9061282e-01   1.7033366e+00   8.7613040e-01   6.5061017e-03   3.5402784e-01
   5.2800000e+02   3.9236764e-05   7.2616376e-02   7.1655455e-01   8.7696430e-01   9.4212618e-03   3.5110648e-01
   5.2900000e+02   6.6202208e-05   8.1296304e-02   7.8976931e-01   8.7611437e-01   1.8950560e-02   3.4529201e-01
   5.3000000e+02   7.1207041e-05   6.6382086e-02   7.2492515e-01   8.7462489e-01   1.0471334e-02   3.4213415e-01
   5.3100000e+02   3.2565016e-05   2.6003380e-01   2.2946103e+00  -8.6021283e-01   2.7644159e-03   3.4294808e-01
   5.3200000e+02   2.4446227e-05   2.7103928e-01   2.3904617e+00  -5.4191893e-01   5.7646401e-04   3.4305525e-01
   5.3300000e+02   2.6369406e-05   1.3297901e-01   1.3565898e+00   8.7138605e-01   1.8358512e-03   3.4250659e-01
   5.3400000e+02   8.7060989e-05   4.2257879e-02   5.3013291e-01   8.8420949e-01   1.4599718e-02   3.3809317e-01
   5.3500000e+02   3.2940493e-05   1.6676182e-01   1.4560066e+00   8.8174729e-01   1.2863413e-02   3.3426472e-01
   5.3600000e+02   1.9805147e-05   1.5948984e-01   1.3748520e+00   8.8015256e-01   6.7490202e-03   3.3228086e-01
   5.3700000e+02   1.9104824e-05   7.2942998e-02   6.5280973e-01   8.8547956e-01   6.3134258e-03   3.3042471e-01
   5.3800000e+02   2.1980521e-05   5.3100237e-02   6.3201729e-01   8.8949126e-01   1.1921725e-02   3.2692575e-01
   5.3900000e+02   6.2329366e-05   1.8621812e-02   8.8798804e-01   8.9791336e-01   1.8957482e-02   3.2553522e-01
   5.4000000e+02   2.9915127e-05   2.9037105e-01   2.5437603e+00   8.9037159e-01   1.4963672e-02   3.2120570e-01
   5.4100000e+02   1.6394387e-05   1.1489895e-01   9.8600082e-01   8.9927979e-01   6.1187711e-03   3.1943942e-01
   5.4200000e+02   1.8616816e-05   9.8447842e-02   8.5176799e-01   9.1113917e-01   3.7360837e-03   3.1835240e-01
   5.4300000e+02   4.5210331e-05   5.8748553e-02   6.7121977e-01   7.1824175e-01   2.0247430e-03   3.1788975e-01
   5.4400000e+02   3.4463461e-05   1.6486960e-01   1.4403299e+00   8.1608605e-01   4.5428350e-03   3.1671232e-01
   5.4500000e+02   4.9260996e-05   5.8020751e-02   5.9634791e-01   2.4064749e-01   2.9669283e-03   3.1648751e-01
   5.4600000e+02   1.6739057e-05   7.3555822e-02   6.4539199e-01  -3.6075730e-01   1.7969552e-03   3.1669312e-01
   5.4700000e+02   1.5312587e-05   1.7932682e-01   1.5384126e+00  -8.1858739e-01   6.1584560e-04   3.1685280e-01
   5.4800000e+02   1.6787684e-05   4.9195502e-02   6.0722272e-01  -7.2720498e-01   2.8549230e-03   3.1751123e-01
   5.4900000e+02   7.6974790e-05   3.3921343e-02   6.2855707e-01  -6.9899283e-01   5.7838455e-03   3.1879759e-01
   5.5000000e+02   2.8761621e-05   1.6063055e-01   1.3779377e+00  -4.8504226e-01   1.6073079e-03   3.1904644e-01
   5.5100000e+02   1.8766287e-05   3.4475053e-01   3.1219215e+00   7.7468493e-01   9.0724288e-04   3.1882226e-01
   5.5200000e+02   1.2900706e-05   1.0602875e-01   9.9338594e-01   3.0652635e-01   3.5324519e-04   3.1878775e-01
   5.5300000e+02   1.5887274e-05   1.2682525e-01   1.1352979e+00  -2.7590872e-01   9.3041672e-04   3.1886972e-01
   5.5400000e+02   3.1936487e-05   9.6786041e-02   1.1114207e+00  -2.3076686e-01   2.6486936e-03   3.1906568e-01
   5.5500000e+02   3.3973303e-05   1.6249734e-01   1.5166856e+00  -2.2935275e-01   4.5719106e-03   3.1940340e-01
   5.5600000e+02   5.6019649e-05   5.8963021e-02   6.4585557e-01  -2.0803986e-01   6.4226505e-03   3.1983647e-01
   5.5700000e+02   2.0463683e-05   1.4655525e-01   1.2860730e+00  -1.4119479e-01   9.2742836e-04   3.1987849e-01
   5.5800000e+02   1.6224858e-05   2.8799568e-01   2.5447991e+00  -4.9469942e-02   6.8651341e-04   3.1988943e-01
   5.5900000e+02   1.4955351e-05   1.6094053e-01   1.4979568e+00  -7.6336969e-02   6.8099092e-04   3.1990613e-01
   5.6000000e+02   1.4547059e-05   6.0142681e-02   6.1768451e-01  -3.9599975e-02   1.4779374e-03   3.1992520e-01
   5.6100000e+02   2.7002084e-05   2.8399932e-02   7.7182282e-01   2.4226706e-02   2.4767800e-03   3.1990698e-01
   5.6200000e+02   3.6861272e-05   6.9214713e-02   9.0355600e-01   4.0791684e-02   3.6711461e-03   3.1988357e-01
   5.6300000e+02   1.4702165e-05   2.9918182e-01   2.6405613e+00   2.8028841e-01   2.1344487e-04   3.1986444e-01
   5.6400000e+02   1.2082975e-05   3.1969498e-01   2.8796864e+00   2.8521115e-01   2.7080496e-04   3.1983974e-01
   5.6500000e+02   1.5883492e-05   1.9808445e-01   2.0254409e+00   1.9888959e-01   7.0118034e-04   3.1979522e-01
   5.6600000e+02   2.3341728e-05   1.0549257e-01   1.1142231e+00   2.1139555e-01   1.4484779e-03   3.1969761e-01
   5.6700000e+02   2.5562440e-05   6.7107049e-02   8.9766834e-01   2.3672203e-01   3.3680821e-03   3.1944443e-01
   5.6800000e+02   4.9748059e-05   8.9797707e-02   9.1604823e-01   2.4909960e-01   4.3294978e-03   3.1910273e-01
   5.6900000e+02   1.6854528e-05   1.7763076e-01   1.5351615e+00  -8.0779338e-02   4.3725647e-04   3.1911403e-01
   5.7000000e+02   1.7574053e-05   3.2354413e-01   2.8755864e+00   2.6129765e-01   2.4532148e-04   3.1909359e-01
   5.7100000e+02   2.3987293e-05   1.9175418e-01   1.8604934e+00   3.7201233e-01   6.1104920e-04   3.1902110e-01
   5.7200000e+02   3.1280819e-05   9.2387466e-02   9.6734931e-01   3.7341859e-01   1.9122688e-03   3.1879380e-01
   5.7300000e+02   2.8145309e-05   3.2691599e-02   6.7574119e-01   4.0106403e-01   2.4882707e-03   3.1863493e-01
   5.7400000e+02   1.6358780e-05   1.9380263e-01   1.6920334e+00   3.8956356e-01   1.2999944e-03   3.1847380e-01
   5.7500000e+02   1.3678465e-05   9.6373313e-02   8.8608547e-01   4.1325347e-01   4.2708283e-04   3.1841761e-01
   5.7600000e+02   9.7153083e-06   1.4584397e-01   1.2778952e+00   4.6913968e-01   4.3069962e-04   3.1835330e-01
   5.7700000e+02   9.4739432e-06   1.3375656e-01   1.1771686e+00   5.2868355e-01   5.5936782e-04   3.1825919e-01
   5.7800000e+02   1.9869124e-05   6.3155475e-02   7.8289182e-01   5.7500166e-01   8.4219159e-04   3.1810514e-01
   5.7900000e+02   1.8533466e-05   1.7369782e-01   1.5221088e+00   5.8580370e-01   1.5143419e-03   3.1782319e-01
   5.8000000e+02   3.7930559e-05   3.2857942e-02   6.6923646e-01   6.1053217e-01   2.7387770e-03   3.1729250e-01
   5.8100000e+02   1.4468509e-05   9.4647335e-02   8.4203107e-01   6.1715562e-01   1.8810731e-03   3.1692450e-01
   5.8200000e+02   1.4710193e-05   1.9620875e-01   1.7067238e+00   6.3660106e-01   7.3610288e-04   3.1677604e-01
   5.8300000e+02   1.8258072e-05   8.3522150e-02   8.5211591e-01   6.5464404e-01   1.5610502e-03   3.1645253e-01
   5.8400000e+02   3.5788582e-05   4.0550119e-02   6.7819850e-01   6.5919174e-01   4.8959767e-03   3.1543337e-01
   5.8500000e+02   3.0023482e-05   1.2261998e-01   1.1075788e+00   6.6340864e-01   2.6974696e-03   3.1486954e-01
   5.8600000e+02   1.0090204e-05   2.4134367e-01   2.0998841e+00  -6.1280843e-01   6.3324455e-04   3.1499177e-01
   5.8700000e+02   8.0310753e-06   2.3895618e-01   2.1294904e+00   6.9991351e-01   3.5790902e-04   3.1491287e-01
   5.8800000e+02   1.1691824e-05   2.1953102e-01   2.0551238e+00   7.3075348e-01   4.3437596e-04   3.1481292e-01
   5.8900000e+02   2.2126864e-05   1.7860989e-01   1.7704790e+00   7.4155168e-01   1.7743589e-03   3.1439892e-01
   5.9000000e+02   3.0611047e-05   1.1656990e-01   1.3540534e+00   7.4847641e-01   3.4882378e-03   3.1357891e-01
   5.9100000e+02   2.5125967e-05   4.3186602e-02   7.7193808e-01   7.5203438e-01   8.0308405e-03   3.1168948e-01
   5.9200000e+02   6.8160489e-05   3.0428864e-02   7.9068118e-01   7.5572720e-01   1.5809274e-02   3.0983173e-01
   5.9300000e+02   1.5575704e-05   2.1663066e-01   1.8978913e+00   7.5296954e-01   4.2578259e-03   3.0883962e-01
   5.9400000e+02   1.3461840e-05   3.0936738e-01   2.7258616e+00   2.2390053e-01   1.8925119e-04   3.0882654e-01
   5.9500000e+02   1.6183441e-05   1.4665598e-01   1.2998390e+00   6.9868290e-01   5.9764229e-04   3.0869762e-01
   5.9600000e+02   2.3269716e-05   6.0299709e-02   6.1888350e-01   7.7312194e-01   1.5226256e-03   3.0833437e-01
   5.9700000e+02   3.6863463e-05   5.6940164e-02   7.5533874e-01   7.7188763e-01   4.7216043e-03   3.0721202e-01
   5.9800000e+02   4.5008330e-05   1.0949425e-01   9.8533696e-01   7.7831112e-01   3.6951170e-03   3.0632933e-01
   5.9900000e+02   2.0021587e-05   2.2999175e-01   2.0216123e+00  -7.3421097e-01   8.3358295e-04   3.0651686e-01
   6.0000000e+02   1.3508776e-05   2.3810131e-01   2.0992051e+00   6.1696756e-01   4.5844415e-04   3.0643018e-01
   6.0100000e+02   1.4863077e-05   1.5351861e-01   1.4542927e+00   7.7184596e-01   5.5560921e-04   3.0629879e-01
   6.0200000e+02   4.1792440e-05   3.9679197e-02   5.1462840e-01   8.1042799e-01   3.5896647e-03   3.0540839e-01
   6.0300000e+02   1.5808689e-05   1.3723657e-01   1.2054601e+00   8.1194314e-01   3.4153215e-03   3.0456209e-01
   6.0400000e+02   1.4167831e-05   1.7343710e-01   1.5005079e+00   8.2352570e-01   1.2205659e-03   3.0425603e-01
   6.0500000e+02   1.7201143e-05   4.9044423e-02   4.7636536e-01   8.3523000e-01   4.8980504e-03   3.0301243e-01
   6.0600000e+02   6.9098794e-05   2.7901013e-02   5.8852933e-01   8.3662188e-01   8.5249155e-03   3.0085463e-01
   6.0700000e+02   4.7044723e-05   1.3371341e-01   1.1994414e+00   8.3637789e-01   6.0218126e-03   2.9934102e-01
   6.0800000e+02   2.2658469e-05   3.1220656e-01   2.7466762e+00  -8.2845435e-01   2.7715564e-03   3.0002870e-01
   6.0900000e+02   1.3335351e-05   2.0351056e-01   1.9106137e+00   6.1030142e-01   3.1957420e-04   2.9997019e-01
   6.1000000e+02   1.1352916e-05   1.2274986e-01   1.1656768e+00   8.5234074e-01   2.5545373e-03   2.9931732e-01
   6.1100000e+02   2.7076561e-05   4.3888987e-02   6.3089797e-01   8.5905390e-01   5.0407127e-03   2.9802221e-01
   6.1200000e+02   1.5809226e-05   1.3459709e-01   1.1640300e+00   8.6270361e-01   5.9349799e-03   2.9649764e-01
   6.1300000e+02   1.0511858e-05   1.8675723e-01   1.6138505e+00   8.6408291e-01   7.5685858e-04   2.9630376e-01
   6.1400000e+02   1.0497469e-05   8.8105984e-02   7.5774232e-01   8.8913940e-01   1.9317700e-03   2.9579494e-01
   6.1500000e+02   1.6388267e-05   5.1676761e-02   5.7119655e-01   9.0567706e-01   2.9481767e-03   2.9500537e-01
   6.1600000e+02   2.0478801e-05   6.3429106e-02   8.5899329e-01   9.1257765e-01   7.0545559e-03   2.9310741e-01
   6.1700000e+02   7.9316839e-05   6.3273432e-02   8.1235101e-01   9.1900664e-01   9.8517277e-03   2.9045591e-01
   6.1800000e+02   2.7129779e-05   2.5176397e-01   2.2112666e+00  -8.9267675e-01   1.7375703e-03   2.9090652e-01
   6.1900000e+02   1.6174499e-05   3.4566892e-01   3.0440795e+00   8.5897050e-01   8.1662789e-04   2.9070248e-01
   6.2000000e+02   2.5649939e-05   2.3458724e-01   2.2962841e+00   9.2571502e-01   3.6902014e-03   2.8970971e-01
   6.2100000e+02   2.7960572e-05   8.4525919e-02   9.6180968e-01   9.3077305e-01   4.4668921e-03   2.8850558e-01
   6.2200000e+02   2.0349936e-05   1.7324146e-02   5.6032238e-01   9.3814510e-01   7.2048584e-03   2.8655642e-01
   6.2300000e+02   5.5171548e-05   7.4229652e-02   8.4352501e-01   9.3613237e-01   8.6114848e-03   2.8424767e-01
   6.2400000e+02   3.1566208e-05   1.3400680e-01   1.1749930e+00  -3.8162354e-02   8.7750516e-04   2.8425730e-01
   6.2500000e+02   3.2895470e-05   3.3213092e-01   2.9666151e+00  -8.0785462e-01   1.1621468e-03   2.8452424e-01
   6.2600000e+02   3.4656376e-05   4.4231176e-02   5.4119093e-01   7.7723219e-01   6.4118850e-03   2.8310863e-01
   6.2700000e+02   5.8694681e-05   3.1921849e-02   3.4483313e-01   8.7271143e-01   1.0564546e-02   2.8050223e-01
   6.2800000e+02   2.0245129e-05   9.2956751e-02   9.7047931e-01   9.1544825e-01   4.0778763e-03   2.7945547e-01
   6.2900000e+02   2.3040378e-05   1.2089153e-01   1.1882544e+00   9.4163668e-01   4.9344184e-03   2.7815739e-01
   6.3000000e+02   6.4568145e-05   1.2231994e-01   1.2311327e+00   9.4805878e-01   1.6618835e-02   2.7377879e-01
   6.3100000e+02   4.8291386e-05   1.6902561e-01   1.5427274e+00   9.4694382e-01   1.5789303e-02   2.6968894e-01
   6.3200000e+02   3.1664200e-05   1.5932112e-01   1.3818990e+00   9.4484555e-01   2.4489549e-02   2.6345753e-01
   6.3300000e+02   2.0514982e-05   5.2722897e-02   5.3811578e-01   9.4577129e-01   1.0508592e-02   2.6084065e-01
   6.3400000e+02   2.1246082e-05   1.2731094e-01   1.1019108e+00   9.4819589e-01   5.0048972e-03   2.5960313e-01
   6.3500000e+02   4.2035748e-05   7.8053520e-02   7.9209533e-01   9.5003333e-01   1.5931990e-02   2.5567706e-01
   6.3600000e+02   3.5753373e-05   8.7835738e-02   8.1031169e-01   9.4994789e-01   1.0619853e-02   2.5309913e-01
   6.3700000e+02   3.8053011e-05   2.3571678e-01   2.0704724e+00   9.3458179e-01   5.5327315e-03   2.5179090e-01
   6.3800000e+02   4.0614060e-05   3.8866124e-02   4.1340528e-01   9.3283894e-01   2.0969404e-02   2.4687293e-01
   6.3900000e+02   6.4412236e-05   3.9369499e-02   4.7907910e-01   8.9609250e-02   4.4121909e-03   2.4677771e-01
   6.4000000e+02   3.6585477e-05   9.3419980e-02   1.0241123e+00  -7.7574538e-01   3.2068258e-03   2.4739211e-01
   6.4100000e+02   1.7552947e-05   2.0107925e-01   1.7527356e+00   7.8803764e-01   5.8207977e-04   2.4727865e-01
   6.4200000e+02   1.4110155e-05   2.8095416e-01   2.5448826e+00  -2.0916688e-01   3.8207847e-04   2.4729843e-01
   6.4300000e+02   1.5563595e-05   9.4883757e-02   9.0150509e-01  -2.4076104e-01   1.7877263e-03   2.4740524e-01
   6.4400000e+02   1.8025415e-05   3.9055350e-02   5.9005912e-01  -1.9754247e-02   1.9906205e-03   2.4741546e-01
   6.4500000e+02   9.9511901e-05   3.4700914e-02   8.0815075e-01   4.6704996e-02   1.0414559e-02   2.4735864e-01
   6.4600000e+02   2.6507114e-05   2.3664256e-01   2.0452636e+00   1.1154220e-01   4.0142871e-03   2.4724985e-01
   6.4700000e+02   1.8225733e-05   2.4759057e-01   2.1612967e+00   2.3000631e-01   1.6656103e-03   2.4715545e-01
   6.4800000e+02   2.1982418e-05   1.7087290e-01   1.5727361e+00   2.5601708e-01   1.8124094e-03   2.4704115e-01
   6.4900000e+02   1.6707652e-05   3.4843095e-02   4.1115235e-01   3.1567639e-01   1.3737444e-03   2.4693423e-01
   6.5000000e+02   3.2622180e-05   5.1541365e-02   7.3860167e-01   3.4297204e-01   1.1892084e-03   2.4683367e-01
   6.5100000e+02   9.5598284e-06   1.8869499e-01   1.6286467e+00  -1.6047682e-01   5.0874863e-04   2.4685385e-01
   6.5200000e+02   8.8346355e-06   2.5815665e-01   2.2912215e+00  -6.9987668e-02   2.5599395e-04   2.4685828e-01
   6.5300000e+02   1.2003242e-05   1.2246415e-01   1.3166888e+00   1.5418146e-01   7.5054779e-04   2.4682978e-01
   6.5400000e+02   1.7360231e-05   4.6433767e-02   6.4856480e-01   3.4598016e-01   7.1755859e-04   2.4676856e-01
   6.5500000e+02   5.4886703e-06   1.9264923e-01   1.6625763e+00   4.3040330e-01   2.6079066e-04   2.4674087e-01
   6.5600000e+02   5.3170159e-06   2.4393582e-01   2.1172991e+00   4.6608182e-01   2.9500766e-04   2.4670695e-01
   6.5700000e+02   1.1203817e-05   1.3111125e-01   1.2944959e+00   5.5809211e-01   7.1709049e-04   2.4660826e-01
   6.5800000e+02   1.3419761e-05   1.0930887e-01   1.2149111e+00   5.8403802e-01   1.2911121e-03   2.4642244e-01
   6.5900000e+02   3.3111420e-05   4.1423656e-02   8.1209602e-01   6.0113910e-01   3.0332495e-03   2.4597384e-01
   6.6000000e+02   8.2160926e-06   1.6700617e-01   1.4448187e+00   6.1331255e-01   1.2329910e-03   2.4578795e-01
   6.6100000e+02   8.4592258e-06   3.1960688e-01   2.8273908e+00   5.4953948e-01   2.0879167e-04   2.4575975e-01
   6.6200000e+02   1.4655194e-05   1.7946008e-01   1.6419374e+00   6.4922087e-01   7.4137993e-04   2.4564150e-01
   6.6300000e+02   2.3515370e-05   1.2600050e-01   1.3163892e+00   6.5947208e-01   2.0349508e-03   2.4531214e-01
   6.6400000e+02   3.1532324e-05   6.0734577e-02   8.8314417e-01   6.6171056e-01   3.3508371e-03   2.4476899e-01
   6.6500000e+02   1.3356247e-05   1.8051459e-01   1.6119996e+00   6.6452116e-01   9.7743655e-04   2.4461007e-01
   6.6600000e+02   8.2380141e-06   2.4946397e-01   2.1910673e+00   2.7233429e-01   1.5229562e-04   2.4459992e-01
   6.6700000e+02   8.6121525e-06   1.2912625e-01   1.1316583e+00   7.2198164e-01   4.6514189e-04   2.4451779e-01
   6.6800000e+02   1.4134296e-05   1.0254224e-01   9.7814370e-01   7.3562156e-01   1.4881807e-03   2.4425024e-01
   6.6900000e+02   2.9914514e-05   6.7525446e-02   1.0350584e+00   7.4248051e-01   3.1562766e-03   2.4367839e-01
   6.7000000e+02   3.2091980e-05   1.9253395e-01   1.7786966e+00   7.4249526e-01   6.5592225e-03   2.4249399e-01
   6.7100000e+02   4.6439649e-05   5.6317828e-02   6.4858786e-01   7.4225012e-01   1.1616697e-02   2.4041050e-01
   6.7200000e+02   2.2091142e-05   9.2220100e-02   8.0628087e-01   7.3907764e-01   1.1314491e-02   2.3840716e-01
   6.7300000e+02   1.4585456e-05   8.6501438e-02   7.9847056e-01   7.3821964e-01   6.6596225e-03   2.3723751e-01
   6.7400000e+02   3.8379831e-05   3.7021746e-02   7.5903543e-01   7.3794777e-01   2.3835869e-03   2.3682052e-01
   6.7500000e+02   2.7483127e-05   2.5466536e-01   2.2397382e+00   6.6838354e-01   9.3193765e-04   2.3667306e-01
   6.7600000e+02   1.5853174e-05   1.4932549e-01   1.2942590e+00   2.2329103e-02   1.9051450e-03   2.3666343e-01
   6.7700000e+02   1.3720794e-05   7.0482338e-02   7.0695222e-01   5.1789670e-01   1.1571743e-03   2.3652171e-01
   6.7800000e+02   3.3836825e-05   2.3869625e-02   5.9929408e-01   6.4008962e-01   3.6567402e-03   2.3596903e-01
   6.7900000e+02   1.4484657e-05   7.9661924e-02   8.9641922e-01   6.3000532e-01   2.2732164e-03   2.3563146e-01
   6.8000000e+02   1.0813525e-05   9.8679294e-02   1.0596813e+00   6.7679925e-01   1.2561544e-03   2.3543124e-01
   6.8100000e+02   1.9532544e-05   6.1757469e-02   8.9165147e-01   6.8977179e-01   2.0628799e-03   2.3509650e-01
   6.8200000e+02   1.8621840e-05   8.5805065e-02   8.9899620e-01   6.8191209e-01   2.0453502e-03   2.3493262e-01
   6.8300000e+02   1.1542124e-05   2.6524726e-01   2.3518182e+00   5.1384233e-01   2.1279106e-04   2.3490693e-01
   6.8400000e+02   1.2887953e-05   2.4214504e-01   2.1493794e+00   5.0114629e-01   6.5975661e-04   2.3482930e-01
   6.8500000e+02   1.1695725e-05   1.1997095e-01   1.1973180e+00   5.3807296e-01   5.6508317e-04   2.3475793e-01
   6.8600000e+02   1.2005086e-05   2.0265000e-02   7.1187100e-01   6.6554708e-01   8.5159348e-04   2.3469141e-01
   6.8700000e+02   4.1338021e-06   2.1596078e-01   1.8961474e+00   6.0447777e-01   3.3444904e-04   2.3464397e-01
   6.8800000e+02   3.9518345e-06   1.3376525e-01   1.1730184e+00   6.5479257e-01   7.3195305e-05   2.3463273e-01
   6.8900000e+02   7.3128974e-06   1.4496020e-01   1.2666020e+00   7.8616988e-01   4.8506213e-04   2.3454326e-01
   6.9000000e+02   1.2765949e-05   8.1140852e-02   9.5547711e-01   7.6714987e-01   1.0641316e-03   2.3435185e-01
   6.9100000e+02   3.0895765e-05   9.1935189e-02   9.9192459e-01   7.8579072e-01   2.2159276e-03   2.3394400e-01
   6.9200000e+02   8.5838150e-06   2.1100584e-01   1.8544601e+00  -7.1945014e-01   3.5744968e-04   2.3400417e-01
   6.9300000e+02   5.5357441e-06   3.3039074e-01   2.9631580e+00   6.8734121e-01   1.0797003e-04   2.3398681e-01
   6.9400000e+02   6.2900110e-06   1.7887384e-01   1.5994976e+00   8.5058080e-01   4.1045363e-04   2.3390512e-01
   6.9500000e+02   9.0283231e-06   9.6777587e-02   9.1650528e-01   8.7759035e-01   8.6802511e-04   2.3372696e-01
   6.9600000e+02   1.6594347e-05   6.2564575e-02   9.2116286e-01   8.9469483e-01   2.1681145e-03   2.3327369e-01
   6.9700000e+02   1.7167347e-05   1.5229337e-01   1.3943246e+00   9.0164492e-01   2.9127711e-03   2.3266123e-01
   6.9800000e+02   1.4810273e-05   1.4821376e-01   1.2983708e+00   9.0834303e-01   3.1018308e-03   2.3200590e-01
   6.9900000e+02   1.8695409e-05   4.8788570e-02   4.8757028e-01   9.1379170e-01   8.7012025e-03   2.3016266e-01
   7.0000000e+02   2.9056707e-05   2.7381560e-02   6.8874704e-01   9.2127370e-01   4.0142283e-03   2.2931175e-01
   7.0100000e+02   2.7770207e-05   1.0645094e-01   1.1232600e+00   7.6159948e-01   4.7145508e-04   2.2922943e-01
   7.0200000e+02   1.2002913e-05   2.4773594e-01   2.1403369e+00   3.3403884e-01   2.8497209e-04   2.2920761e-01
   7.0300000e+02   1.3395778e-05   2.5033362e-01   2.2491120e+00   9.1223807e-01   1.8485771e-03   2.2882116e-01
   7.0400000e+02   1.5536169e-05   1.1242930e-01   1.0466830e+00   9.1950235e-01   2.1980266e-03   2.2835877e-01
   7.0500000e+02   2.6126846e-05   2.4728645e-02   5.7330625e-01   9.2959660e-01   4.4644840e-03   2.2741136e-01
   7.0600000e+02   5.4489126e-05   8.1125699e-02   8.2410575e-01   9.3090847e-01   1.4951354e-02   2.2424961e-01
   7.0700000e+02   2.3583984e-05   1.5989520e-01   1.3746414e+00   8.5787819e-01   2.5129361e-03   2.2376636e-01
   7.0800000e+02   2.4320959e-05   2.6496896e-01   2.3709165e+00   8.1716757e-01   1.8300604e-03   2.2343185e-01
   7.0900000e+02   1.4911645e-05   5.6028974e-02   5.5337879e-01   9.2790179e-01   7.5957934e-03   2.2185797e-01
   7.1000000e+02   2.3447191e-05   2.7141033e-02   6.0831978e-01   9.5511966e-01   3.8554821e-03   2.2104113e-01
   7.1100000e+02   1.5963731e-05   2.2282823e-01   1.9145782e+00   9.5222491e-01   2.7228995e-03   2.2046809e-01
   7.1200000e+02   1.4453075e-05   1.5774260e-01   1.3840028e+00   9.6158229e-01   9.5176993e-03   2.1845112e-01
   7.1300000e+02   4.1038954e-05   8.1899464e-02   8.4514062e-01   9.6373713e-01   2.1824296e-02   2.1386024e-01
   7.1400000e+02   3.4484028e-05   1.4247048e-01   1.2528486e+00   9.6399089e-01   3.1126337e-02   2.0745081e-01
   7.1500000e+02   1.2353934e-04   5.0258998e-02   6.1180187e-01   9.6365496e-01   8.8499746e-02   1.8982211e-01
   7.1600000e+02   3.4906028e-05   1.6567009e-01   1.4182276e+00   9.5769058e-01   1.9520798e-02   1.8627646e-01
   7.1700000e+02   3.2056652e-05   3.3687567e-01   2.9640340e+00   9.5247846e-01   8.7498511e-03   1.8472469e-01
   7.1800000e+02   4.3131307e-05   1.6728667e-01   1.5631770e+00   9.5668346e-01   1.4805455e-02   1.8210997e-01
   7.1900000e+02   5.5704362e-05   6.4107457e-02   7.5979295e-01   9.5669994e-01   3.9915154e-02   1.7516855e-01
   7.2000000e+02   7.8332945e-05   3.0730991e-02   7.0232723e-01   9.5330138e-01   6.1206974e-02   1.7006583e-01
   7.2100000e+02   3.0412306e-05   2.7456356e-01   2.4052598e+00   9.5060033e-01   1.7251638e-02   1.6727933e-01
   7.2200000e+02   2.6004765e-05   2.1189261e-01   1.8650350e+00   9.5027406e-01   8.7005124e-03   1.6589690e-01
   7.2300000e+02   3.1621448e-05   1.0257229e-01   9.2668970e-01   9.5090230e-01   2.4538219e-02   1.6203085e-01
   7.2400000e+02   5.0072044e-05   3.6378140e-02   6.9934418e-01   9.4641282e-01   2.1256558e-02   1.5877510e-01
   7.2500000e+02   2.8066217e-05   4.6838858e-02   8.2292729e-01   9.4802156e-01   2.5643261e-02   1.5781046e-01
   7.2600000e+02   1.7748747e-05   3.1526087e-01   2.7656155e+00  -7.9870572e-01   6.4608706e-04   1.5789191e-01
   7.2700000e+02   8.8860433e-06   1.4449562e-01   1.2875037e+00  -2.8010449e-01   6.5558439e-04   1.5792093e-01
   7.2800000e+02   1.0304776e-05   1.1946906e-01   1.0959552e+00   8.8564157e-01   5.6414792e-04   1.5784203e-01
   7.2900000e+02   2.9636088e-05   1.0269798e-01   1.1540789e+00   9.2452471e-01   6.6258491e-03   1.5687564e-01
   7.3000000e+02   5.5796865e-05   1.0847109e-01   1.2592740e+00   9.3231347e-01   1.3266319e-02   1.5493717e-01
   7.3100000e+02   5.7666785e-05   1.7284306e-01   1.6049442e+00   9.3339416e-01   1.8865244e-02   1.5221254e-01
   7.3200000e+02   4.8475491e-05   1.2809604e-01   1.1384724e+00   9.3232757e-01   3.4580474e-02   1.4731746e-01
   7.3300000e+02   2.8880340e-05   3.1688073e-02   5.4282951e-01   9.2809831e-01   5.4619454e-02   1.3988169e-01
   7.3400000e+02   3.2858808e-05   2.8260727e-02   8.0671742e-01  -8.3693668e-01   1.0908817e-02   1.4020113e-01
   7.3500000e+02   2.3184542e-05   1.7958506e-01   1.5850408e+00   7.9101811e-01   1.1360442e-03   1.4007517e-01
   7.3600000e+02   2.0920237e-05   3.1074346e-01   2.7707890e+00   9.2185059e-01   1.5860778e-03   1.3987039e-01
   7.3700000e+02   1.3535539e-05   7.1387361e-02   6.2790072e-01   9.2333694e-01   1.8518358e-02   1.3748239e-01
   7.3800000e+02   1.2132676e-05   3.5927456e-02   4.2811386e-01   9.2737347e-01   8.4640796e-03   1.3640394e-01
   7.3900000e+02   5.1663557e-05   5.4602723e-02   8.7256023e-01   9.2984080e-01   1.3356906e-02   1.3471149e-01
   7.4000000e+02   1.5790023e-05   2.3494232e-01   2.0482639e+00  -8.2629470e-01   1.5634576e-03   1.3488558e-01
   7.4100000e+02   1.2988146e-05   3.3121486e-01   2.9471674e+00  -4.3455426e-01   7.0868316e-04   1.3492714e-01
   7.4200000e+02   1.8972764e-05   2.0695454e-01   2.0888854e+00   8.5755181e-01   3.0503595e-03   1.3457436e-01
   7.4300000e+02   1.7334255e-05   7.5438532e-02   8.3211692e-01   8.6993887e-01   3.7064752e-03   1.3414067e-01
   7.4400000e+02   2.9736313e-05   3.0105383e-02   5.1925511e-01   8.9947044e-01   8.9624315e-03   1.3306034e-01
   7.4500000e+02   2.6317744e-05   9.1657188e-02   9.9383666e-01   8.9660309e-01   8.7359662e-03   1.3201912e-01
   7.4600000e+02   8.2785299e-05   5.1899836e-02   9.0833225e-01   8.9524897e-01   3.3992977e-02   1.2801711e-01
   7.4700000e+02   3.3399980e-05   2.0627167e-01   1.8175326e+00   8.8818378e-01   2.5539582e-02   1.2512221e-01
   7.4800000e+02   2.1998772e-05   2.3994779e-01   2.1135594e+00   8.6252134e-01   4.3437110e-03   1.2465373e-01
   7.4900000e+02   5.6137522e-06   5.7098583e-02   4.9866546e-01   8.7714582e-01   9.3864781e-03   1.2362870e-01
   7.5000000e+02   5.7417509e-06   5.3520737e-02   5.3239484e-01   9.0471339e-01   1.0227212e-03   1.2351432e-01
   7.5100000e+02   1.3547033e-05   9.0074915e-02   1.0514646e+00   8.8999551e-01   5.0010630e-03   1.2296489e-01
   7.5200000e+02   6.0532606e-05   7.3573786e-02   9.6939338e-01   8.5791290e-01   1.3360202e-02   1.2155841e-01
   7.5300000e+02   3.0948038e-05   2.3741109e-01   2.1523215e+00   8.3422104e-01   5.4153859e-03   1.2100980e-01
   7.5400000e+02   3.0998193e-05   3.2987512e-01   2.9301576e+00   7.9868811e-01   9.2088466e-03   1.2012164e-01
   7.5500000e+02   3.8909330e-05   2.0646580e-01   1.9498843e+00   8.0523995e-01   1.8025231e-02   1.1838508e-01
   7.5600000e+02   2.9037012e-05   4.6356244e-02   5.8338702e-01   8.0478799e-01   1.8307457e-02   1.1664794e-01
   7.5700000e+02   2.3440507e-05   4.4547101e-02   7.1068024e-01   7.9011732e-01   1.1924321e-02   1.1609921e-01
   7.5800000e+02   1.5568525e-05   2.7847257e-01   2.4401620e+00   7.6894500e-01   1.2061146e-03   1.1599157e-01
   7.5900000e+02   1.3700263e-05   1.5244706e-01   1.3418302e+00   7.7759699e-01   3.1418844e-03   1.1570842e-01
   7.6000000e+02   1.4490493e-05   9.2224017e-02   9.1111418e-01   7.8402080e-01   7.5163938e-03   1.1502781e-01
   7.6100000e+02   2.1919161e-05   2.5539581e-02   7.5161739e-01   7.7548559e-01   5.8500174e-03   1.1450677e-01
   7.6200000e+02   2.1401092e-05   6.3015907e-02   8.2384446e-01   7.7978008e-01   8.7764681e-03   1.1411538e-01
   7.6300000e+02   9.3208841e-06   2.9411731e-01   2.5752786e+00  -7.5333574e-01   1.3633939e-03   1.1423263e-01
   7.6400000e+02   6.8555845e-06   2.6215147e-01   2.4300629e+00   1.0710761e-01   3.3480090e-04   1.1422854e-01
   7.6500000e+02   8.7002874e-06   1.7042754e-01   1.7351429e+00   7.4344649e-01   1.4529702e-03   1.1410520e-01
   7.6600000e+02   8.8364544e-06   7.3594979e-02   7.8726654e-01   7.6351955e-01   1.9885498e-03   1.1393205e-01
   7.6700000e+02   6.5390051e-06   3.5297334e-02   7.0239142e-01   6.8868125e-01   1.9938069e-03   1.1389295e-01
   7.6800000e+02   5.1474340e-06   2.9637376e-01   2.6306153e+00   7.7268217e-01   7.0351187e-04   1.1383105e-01
   7.6900000e+02   5.4958250e-06   8.8092610e-02   7.7535270e-01   7.6539489e-01   1.1472597e-03   1.1373112e-01
   7.7000000e+02   1.0499340e-05   6.2253406e-02   6.0211387e-01   7.5928536e-01   3.7975633e-03   1.1340354e-01
   7.7100000e+02   2.5160718e-05   5.6604514e-02   9.0642151e-01   7.5177237e-01   5.0499399e-03   1.1297364e-01
   7.7200000e+02   9.2443859e-06   2.0297040e-01   1.7638149e+00   7.4786734e-01   3.7595652e-03   1.1265635e-01
   7.7300000e+02   5.2388111e-06   2.1762892e-01   1.9064654e+00   6.9713564e-01   1.0273728e-03   1.1257569e-01
   7.7400000e+02   6.1244576e-06   1.4831871e-01   1.3231030e+00   6.6558488e-01   7.4425578e-04   1.1251995e-01
   7.7500000e+02   6.1262388e-06   5.9846832e-02   6.1350483e-01   6.3838524e-01   1.0505638e-03   1.1244452e-01
   7.7600000e+02   8.3126014e-06   2.4491376e-02   8.0672480e-01   6.7632131e-01   1.9907891e-03   1.1240668e-01
   7.7700000e+02   5.6271299e-06   3.0379537e-01   2.6698461e+00   5.4951335e-01   5.3397220e-04   1.1237371e-01
   7.7800000e+02   5.2481339e-06   9.4686138e-02   8.3459769e-01   5.7888994e-01   1.1153628e-03   1.1230120e-01
   7.7900000e+02   7.8926216e-06   8.7281414e-02   8.0803712e-01   5.7261347e-01   2.5292487e-03   1.1213879e-01
   7.8000000e+02   2.8854677e-05   3.0291088e-02   7.4795825e-01   5.2687081e-01   3.5993321e-03   1.1203260e-01
   7.8100000e+02   1.2104622e-05   2.8134043e-01   2.5010130e+00   5.6442658e-01   1.9669365e-03   1.1190837e-01
   7.8200000e+02   3.8661842e-06   2.5502013e-01   2.2241067e+00   5.3863112e-01   1.3272210e-03   1.1182844e-01
   7.8300000e+02   2.8172237e-06   1.7097251e-01   1.4770348e+00   5.1002167e-01   6.5310940e-04   1.1179120e-01
   7.8400000e+02   4.0348143e-06   4.6203130e-02   4.2979602e-01  -3.0448205e-01   5.9916031e-04   1.1181162e-01
   7.8500000e+02   5.3947454e-06   6.6575549e-02   6.8882144e-01   5.7990899e-02   3.9620720e-04   1.1180906e-01
   7.8600000e+02   2.8539511e-06   2.4512444e-01   2.1123862e+00  -3.7303744e-01   2.0526872e-04   1.1181762e-01
   7.8700000e+02   1.8520869e-06   2.3540756e-01   2.1645136e+00  -1.4796327e-01   3.9380268e-04   1.1182414e-01
   7.8800000e+02   2.1614262e-06   9.7294346e-02   9.8250068e-01   7.3762047e-02   5.8253131e-04   1.1181936e-01
   7.8900000e+02   1.3410306e-05   1.6195144e-02   5.6554085e-01   7.2413216e-01   1.1876785e-03   1.1172323e-01
   7.9000000e+02   9.5576978e-06   2.9294763e-01   2.5818053e+00   6.4095984e-01   7.9428856e-04   1.1166637e-01
   7.9100000e+02   6.6397505e-06   1.8036359e-01   1.5452067e+00   7.4108775e-01   4.3431896e-03   1.1130742e-01
   7.9200000e+02   1.0757235e-05   1.5763065e-01   1.4135370e+00   7.5059667e-01   4.6299510e-03   1.1092113e-01
   7.9300000e+02   2.0872474e-05   5.8751246e-02   6.1279523e-01   7.5741096e-01   9.4631665e-03   1.1012823e-01
   7.9400000e+02   1.5284632e-05   1.3210252e-01   1.1454282e+00   7.5404556e-01   2.4854398e-02   1.0807924e-01
   7.9500000e+02   4.3574807e-05   2.6970868e-02   6.1457773e-01   7.4663235e-01   3.5668244e-02   1.0664781e-01
   7.9600000e+02   1.9028795e-05   2.0911715e-01   1.8464438e+00   7.3925051e-01   8.9406928e-03   1.0594488e-01
   7.9700000e+02   4.8895340e-06   2.7168694e-01   2.3667420e+00   7.2354410e-01   4.9064103e-03   1.0556938e-01
   7.9800000e+02   3.7897249e-06   1.4303963e-01   1.2564708e+00   7.3745706e-01   8.5155302e-04   1.0550311e-01
   7.9900000e+02   4.5302068e-06   3.8150929e-02   4.1018980e-01  -3.7930787e-01   8.0869286e-04   1.0553550e-01
   8.0000000e+02   5.7075855e-06   5.7329836e-02   7.6062051e-01  -3.0985122e-01   7.0093009e-04   1.0555844e-01
   8.0100000e+02   5.0541265e-06   2.3387757e-01   2.0369739e+00  -5.6247560e-01   1.1474487e-03   1.0562662e-01
   8.0200000e+02   5.1018091e-06   1.2477466e-01   1.0715210e+00  -5.6457785e-01   7.8061139e-03   1.0609431e-01
   8.0300000e+02   1.2019941e-05   7.0223458e-03   5.9079116e-01  -3.4678563e-01   1.1690331e-02   1.0631096e-01
   8.0400000e+02   2.5136615e-06   6.4436338e-02   7.8252919e-01  -5.1648956e-01   4.9249300e-04   1.0633801e-01
   8.0500000e+02   2.3138644e-06   1.8361605e-01   1.5750007e+00   6.0035719e-01   4.5917570e-04   1.0630870e-01
   8.0600000e+02   3.3155570e-06   1.5028301e-01   1.2621314e+00   7.2531800e-01   2.1414123e-03   1.0614370e-01
   8.0700000e+02   5.7651402e-06   4.6250627e-02   5.0035773e-01   7.6872866e-01   6.7922510e-03   1.0559049e-01
   8.0800000e+02   1.2026281e-05   2.6367913e-02   7.6708145e-01   8.2959051e-01   8.6484416e-03   1.0483415e-01
   8.0900000e+02   1.9140289e-05   1.1196316e-01   1.0202541e+00   8.3065084e-01   2.6574196e-02   1.0253179e-01
   8.1000000e+02   6.1400763e-06   1.4832776e-01   1.2575905e+00  -2.1794893e-01   2.6199221e-03   1.0259067e-01
   8.1100000e+02   1.2100598e-05   2.8777176e-01   2.5892628e+00  -3.3506315e-01   2.9093953e-03   1.0269107e-01
   8.1200000e+02   1.6886531e-05   1.0947390e-01   1.1468390e+00   6.3220322e-01   4.5333727e-03   1.0239739e-01
   8.1300000e+02   1.2346872e-05   4.1695316e-02   5.5389081e-01   7.1276890e-01   1.1404112e-02   1.0156835e-01
   8.1400000e+02   2.6130301e-05   7.8593084e-02   7.5019118e-01   8.5078767e-01   1.7297436e-02   1.0007789e-01
   8.1500000e+02   9.3179445e-06   1.4397377e-01   1.2423111e+00   5.9777943e-01   1.6424254e-03   9.9979717e-02
   8.1600000e+02   9.5783928e-06   3.2228751e-01   2.8474958e+00   4.9842618e-01   1.1140177e-03   9.9924249e-02
   8.1700000e+02   1.2947925e-05   5.9214912e-02   6.1334514e-01   8.9475682e-01   1.6369765e-02   9.8463372e-02
   8.1800000e+02   1.0109757e-05   5.6445292e-02   5.8784648e-01   8.9426896e-01   1.5696854e-02   9.7083685e-02
   8.1900000e+02   9.5118622e-06   5.2493649e-02   7.7643740e-01   8.9698597e-01   1.3129624e-02   9.5941977e-02
   8.2000000e+02   7.2720985e-06   8.3889614e-02   9.5048051e-01   9.0356664e-01   3.7047496e-03   9.5620933e-02
   8.2100000e+02   1.4498662e-05   1.2722108e-01   1.1811717e+00   9.0348130e-01   2.1690409e-02   9.3751276e-02
   8.2200000e+02   2.5473192e-05   8.0837707e-02   8.7765290e-01   9.0325578e-01   1.3504637e-02   9.2609279e-02
   8.2300000e+02   1.1414779e-05   2.6822000e-01   2.4245002e+00  -3.8690805e-01   2.5064185e-04   9.2618262e-02
   8.2400000e+02   4.7870996e-06   3.3951479e-01   3.0282376e+00   9.0481363e-01   4.7812316e-03   9.2217777e-02
   8.2500000e+02   5.0799991e-06   2.0228566e-01   1.8581319e+00   9.0783542e-01   3.4837696e-03   9.1926219e-02
   8.2600000e+02   6.3874731e-06   4.8850702e-02   6.3606145e-01   9.1727590e-01   7.3101863e-03   9.1310204e-02
   8.2700000e+02   1.8704788e-05   4.0612848e-02   7.3511067e-01   9.2195504e-01   2.4125253e-02   8.9283323e-02
   8.2800000e+02   1.3437288e-05   1.3220581e-01   1.2224738e+00   9.2474383e-01   9.1855139e-03   8.8525478e-02
   8.2900000e+02   8.6120692e-06   2.6958043e-01   2.3579471e+00   5.6707201e-01   6.4813800e-04   8.8492954e-02
   8.3000000e+02   5.8452446e-06   1.0548091e-01   9.2232182e-01   9.3472105e-01   7.3010019e-03   8.7889343e-02
   8.3100000e+02   7.1715109e-06   7.5691684e-02   6.6305147e-01   9.4141931e-01   5.4330233e-03   8.7439959e-02
   8.3200000e+02   1.5488790e-05   6.4283391e-02   9.0409179e-01   9.4385058e-01   1.7265805e-02   8.6016453e-02
   8.3300000e+02   2.4720406e-05   8.4502219e-02   9.5539168e-01   9.4239757e-01   3.1073600e-02   8.3502361e-02
   8.3400000e+02   1.4985715e-05   1.7888567e-01   1.5626907e+00   9.4117915e-01   1.0815355e-02   8.2652938e-02
   8.3500000e+02   1.4666237e-05   2.5575833e-01   2.2982603e+00   9.4105122e-01   1.3486812e-02   8.1604797e-02
   8.3600000e+02   8.8654409e-06   8.3238267e-02   7.6701792e-01   9.4143420e-01   1.7311199e-02   8.0276267e-02
   8.3700000e+02   8.1991241e-06   5.7912173e-02   6.5198572e-01   9.4463039e-01   1.2061631e-02   7.9362253e-02
   8.3800000e+02   1.6589978e-05   7.9365994e-02   8.9765462e-01   9.4541870e-01   2.6081468e-02   7.7408285e-02
   8.3900000e+02   1.8559372e-05   7.6157264e-02   8.5006661e-01   9.4518059e-01   1.9840649e-02   7.6682876e-02
   8.4000000e+02   1.1191691e-05   2.7364849e-01   2.4288956e+00  -7.1052858e-01   6.4321228e-04   7.6717929e-02
   8.4100000e+02   7.5306731e-06   2.4245316e-01   2.1313788e+00   9.2485604e-01   3.4636587e-03   7.6472239e-02
   8.4200000e+02   7.0538849e-06   1.1600107e-01   1.1488391e+00   8.9317274e-01   1.0619238e-03   7.6399715e-02
   8.4300000e+02   1.6089051e-05   6.7743262e-02   6.6732137e-01   9.2415789e-01   6.6042552e-03   7.5933664e-02
   8.4400000e+02   1.9068478e-05   8.3281661e-02   8.5240118e-01   9.3523987e-01   9.0399575e-03   7.5292073e-02
   8.4500000e+02   1.2509936e-05   2.2105097e-01   1.9431255e+00   9.3522026e-01   3.1094621e-03   7.5073167e-02
   8.4600000e+02   9.9150876e-06   1.9440463e-01   1.7063134e+00   9.3939438e-01   1.0373897e-02   7.4342045e-02
   8.4700000e+02   9.4385584e-06   6.2487346e-02   5.8022275e-01   9.4257551e-01   8.8355700e-03   7.3723236e-02
   8.4800000e+02   1.3353787e-05   5.4435823e-02   7.4966600e-01   9.4250018e-01   2.8987475e-02   7.1712622e-02
   8.4900000e+02   2.6439969e-05   2.4418731e-02   8.7558842e-01   9.3892626e-01   2.7093041e-02   6.9891568e-02
   8.5000000e+02   2.2279406e-05   8.6119140e-02   9.9736177e-01   9.3349511e-01   1.4399008e-02   6.9422083e-02
   8.5100000e+02   1.3382443e-05   3.2478099e-01   2.8602967e+00  -9.0327894e-01   1.8247189e-03   6.9536527e-02
   8.5200000e+02   6.9940638e-06   1.7877126e-01   1.5980014e+00   9.2907377e-01   6.2608789e-03   6.9132234e-02
   8.5300000e+02   8.2470477e-06   1.3026474e-01   1.1809638e+00   9.3573650e-01   3.0985699e-03   6.8931830e-02
   8.5400000e+02   1.6477483e-05   6.1528038e-02   8.3591656e-01   9.3695120e-01   1.6771164e-02   6.7849854e-02
   8.5500000e+02   3.0929171e-05   6.7971698e-02   8.7715050e-01   9.3494621e-01   2.9621580e-02   6.5974634e-02
   8.5600000e+02   1.4597639e-05   1.8127124e-01   1.5952535e+00   9.2476398e-01   8.2453081e-03   6.5471907e-02
   8.5700000e+02   1.2132842e-05   2.7537552e-01   2.4366173e+00   9.0795378e-01   5.1412122e-03   6.5166438e-02
   8.5800000e+02   7.8220680e-06   9.2258937e-02   8.7086601e-01   9.2773253e-01   8.8102143e-03   6.4634154e-02
   8.5900000e+02   5.9127037e-06   5.1966629e-02   6.0450285e-01   9.3574736e-01   6.1986536e-03   6.4259407e-02
   8.6000000e+02   8.8816850e-06   9.3288300e-02   9.4413359e-01   9.3696543e-01   1.6722053e-02   6.3253706e-02
   8.6100000e+02   1.5033196e-05   2.3410876e-02   7.9741190e-01   9.1934316e-01   2.4895246e-02   6.3072791e-02
   8.6200000e+02   1.0320836e-05   3.1209615e-01   2.7784569e+00   9.3396134e-01   6.6858928e-03   6.2679122e-02
   8.6300000e+02   3.4973102e-06   7.6412603e-02   6.5560046e-01   9.0794761e-01   5.2518079e-03   6.2380398e-02
   8.6400000e+02   3.8005088e-06   8.0555166e-02   6.9222463e-01   8.3619855e-01   8.6105989e-04   6.2335490e-02
   8.6500000e+02   8.7945431e-06   8.7095560e-02   8.5272893e-01   6.6078837e-01   3.3343261e-03   6.2198343e-02
   8.6600000e+02   1.1422087e-05   8.4814812e-02   9.2367530e-01   5.4086444e-01   6.6486034e-03   6.1975654e-02
   8.6700000e+02   4.0620631e-05   6.4451481e-02   7.8040766e-01   4.0650103e-01   1.3450056e-02   6.1641509e-02
   8.6800000e+02   1.3879762e-05   2.2181153e-01   1.9416802e+00  -6.5239798e-01   1.0531511e-03   6.1683881e-02
   8.6900000e+02   6.8063294e-06   3.5052709e-01   3.0846727e+00  -3.0932396e-02   2.0962609e-03   6.1688016e-02
   8.7000000e+02   6.6755736e-06   1.9362336e-01   1.8917846e+00   2.4735643e-01   3.9405503e-03   6.1628338e-02
   8.7100000e+02   4.5786950e-06   3.4673342e-02   5.4991205e-01   2.6562009e-01   1.6055219e-03   6.1602130e-02
   8.7200000e+02   5.4177052e-06   1.1034008e-01   9.8351493e-01   3.2630320e-01   2.0312214e-03   6.1561414e-02
   8.7300000e+02   1.7440830e-05   4.4718803e-02   7.9007493e-01   3.1874305e-01   3.7618866e-03   6.1487989e-02
   8.7400000e+02   4.2339718e-06   1.6927879e-01   1.4753445e+00   3.3860202e-01   8.0328150e-04   6.1471282e-02
   8.7500000e+02   2.9971257e-06   3.0032847e-01   2.6295131e+00  -2.6732681e-01   7.0441896e-04   6.1482872e-02
   8.7600000e+02   3.3433565e-06   5.6009232e-02   5.2048790e-01   7.4435943e-02   9.8914954e-04   6.1478375e-02
   8.7700000e+02   5.1700396e-06   6.2585654e-02   5.8090907e-01   2.8122735e-01   1.4478230e-03   6.1453402e-02
   8.7800000e+02   5.0190396e-06   1.2801412e-01   1.1963438e+00   3.4851534e-01   1.5943630e-03   6.1419324e-02
   8.7900000e+02   4.2445497e-06   1.4801012e-01   1.2807999e+00   3.8454885e-01   3.4649802e-03   6.1337800e-02
   8.8000000e+02   1.0684072e-05   1.4324236e-02   6.5995156e-01   4.3881927e-01   4.1281809e-03   6.1227108e-02
   8.8100000e+02   6.3483841e-06   1.1930777e-01   1.0190889e+00   4.4290207e-01   3.0313391e-03   6.1145132e-02
   8.8200000e+02   6.2127677e-06   1.0863734e-01   9.8401488e-01   4.4200674e-01   4.5024466e-03   6.1023946e-02
   8.8300000e+02   1.5652910e-05   5.0695648e-02   6.8556819e-01   4.5016291e-01   5.1611076e-03   6.0882816e-02
   8.8400000e+02   4.2435150e-06   1.9790808e-01   1.6974595e+00  -4.1905329e-01   1.2380383e-03   6.0914441e-02
   8.8500000e+02   3.3473893e-06   3.0206390e-01   2.7177529e+00   8.6029592e-02   1.9579901e-04   6.0913416e-02
   8.8600000e+02   4.8775035e-06   2.5734899e-01   2.4761136e+00   4.2228593e-01   5.6276923e-04   6.0898948e-02
   8.8700000e+02   5.5628199e-06   1.1654117e-01   1.2181350e+00   4.5458154e-01   9.7529892e-04   6.0871971e-02
   8.8800000e+02   9.8558779e-06   4.9208777e-02   6.2500781e-01   4.6573918e-01   3.0805416e-03   6.0784863e-02
   8.8900000e+02   1.3963948e-05   7.0366209e-02   8.6535722e-01   4.6386383e-01   6.7363406e-03   6.0596011e-02
   8.9000000e+02   7.1511433e-06   1.8056917e-01   1.5849850e+00   4.5502529e-01   2.7048070e-03   6.0521608e-02
   8.9100000e+02   5.5771691e-06   2.2273036e-01   1.9598710e+00   4.4546768e-01   2.7142873e-03   6.0448609e-02
   8.9200000e+02   2.8838015e-06   6.1698349e-02   5.6865439e-01   4.6715475e-01   1.2446963e-03   6.0413497e-02
   8.9300000e+02   2.9426767e-06   1.0513051e-01   9.0736880e-01   4.7396182e-01   1.1159801e-03   6.0381571e-02
   8.9400000e+02   4.0040660e-06   3.0094070e-02   8.5012034e-01   5.1609816e-01   1.4821431e-03   6.0335432e-02
   8.9500000e+02   4.8546409e-06   5.7630983e-02   8.1522213e-01   5.3345081e-01   2.5746553e-03   6.0252708e-02
   8.9600000e+02   7.3948250e-06   9.6511747e-02   1.0028359e+00   5.3825946e-01   1.4997561e-03   6.0204116e-02
   8.9700000e+02   6.0576625e-06   2.6487194e-01   2.3390988e+00   5.0082986e-01   7.1604341e-04   6.0182538e-02
   8.9800000e+02   5.7658140e-06   8.6944398e-02   7.4774031e-01   5.3470375e-01   4.6827313e-03   6.0032321e-02
   8.9900000e+02   6.1771206e-06   6.8896491e-02   6.2397793e-01   5.3543354e-01   5.5979338e-03   5.9853057e-02
   9.0000000e+02   1.3315878e-05   2.7532362e-02   7.9331646e-01   5.3787686e-01   8.8995111e-03   5.9781536e-02
   9.0100000e+02   5.3881805e-06   2.6233668e-01   2.3098746e+00   5.3419012e-01   3.4621506e-03   5.9671230e-02
   9.0200000e+02   3.4475183e-06   1.8400025e-01   1.6071166e+00   5.4531748e-01   1.0819467e-03   5.9636048e-02
   9.0300000e+02   4.1977797e-06   1.6944701e-01   1.5016781e+00   5.4866317e-01   9.3272309e-04   5.9605547e-02
   9.0400000e+02   6.0146296e-06   1.0124576e-01   9.6213387e-01   5.5457884e-01   1.7328961e-03   5.9548327e-02
   9.0500000e+02   6.3353292e-06   6.5058691e-02   7.6617150e-01   5.6298254e-01   4.0957749e-03   5.9411359e-02
   9.0600000e+02   1.5308364e-05   7.3358978e-02   8.1735122e-01   5.6255307e-01   6.0041999e-03   5.9211421e-02
   9.0700000e+02   4.2115870e-06   1.6891926e-01   1.4743857e+00   1.1622089e-01   3.5228706e-04   5.9209000e-02
   9.0800000e+02   3.8630160e-06   3.3143504e-01   2.9425433e+00   2.0145338e-01   2.4115340e-04   5.9206126e-02
   9.0900000e+02   3.5285827e-06   1.4125658e-01   1.2935425e+00   4.8503601e-01   4.9765312e-04   5.9191840e-02
   9.1000000e+02   3.4785368e-06   5.3961334e-02   5.4674427e-01   5.0194728e-01   1.0939944e-03   5.9159363e-02
   9.1100000e+02   1.2401878e-05   2.3963985e-02   8.2059685e-01   5.0608012e-01   2.0711477e-03   5.9097448e-02
   9.1200000e+02   7.9899766e-06   1.3321194e-01   1.2621315e+00   4.1575106e-01   6.1876190e-04   5.9082255e-02
   9.1300000e+02   3.1862711e-06   3.3161952e-01   2.9306603e+00  -4.6257259e-01   4.1403027e-04   5.9093574e-02
   9.1400000e+02   2.2982313e-06   2.6560431e-01   2.3939171e+00   5.0674129e-01   2.5014471e-04   5.9086085e-02
   9.1500000e+02   3.5805509e-06   2.1227697e-01   1.9928053e+00   5.4147465e-01   7.7851061e-04   5.9061190e-02
   9.1600000e+02   4.6723287e-06   1.1168050e-01   1.1352369e+00   5.5622902e-01   1.0795787e-03   5.9025748e-02
   9.1700000e+02   4.7428361e-06   4.8191346e-02   8.1696788e-01   5.6321402e-01   3.1729676e-03   5.8920469e-02
   9.1800000e+02   8.1170264e-06   2.4842671e-02   8.3503537e-01   5.7454605e-01   5.2465568e-03   5.8876101e-02
   9.1900000e+02   2.8078339e-06   2.5051029e-01   2.1864416e+00   5.7066990e-01   2.0789029e-03   5.8806338e-02
   9.2000000e+02   2.0534703e-06   1.7268537e-01   1.5089010e+00   6.0034944e-01   4.0503861e-04   5.8792041e-02
   9.2100000e+02   2.2283944e-06   1.3050734e-01   1.1495389e+00   6.1784258e-01   5.6571245e-04   5.8771498e-02
   9.2200000e+02   3.6049728e-06   5.9523262e-02   6.9418652e-01   6.2644280e-01   6.8754716e-04   5.8746193e-02
   9.2300000e+02   4.6272118e-06   1.1718770e-01   1.0745643e+00   6.3510596e-01   2.3669034e-03   5.8657982e-02
   9.2400000e+02   7.3320192e-06   8.5502269e-02   8.4474450e-01   6.1021549e-01   2.0105235e-03   5.8586092e-02
   9.2500000e+02   3.9666404e-06   1.9622271e-01   1.7414884e+00   5.6357935e-01   6.0760019e-04   5.8566038e-02
   9.2600000e+02   1.9618683e-06   1.5845879e-01   1.3727496e+00   5.9771370e-01   8.8232868e-04   5.8535166e-02
   9.2700000e+02   1.9313449e-06   1.2542610e-01   1.0947189e+00   5.5754138e-01   2.0108181e-04   5.8528604e-02
   9.2800000e+02   8.9051550e-06   4.7385687e-02   7.5001485e-01   3.3837672e-01   1.0669149e-03   5.8507504e-02
   9.2900000e+02   3.2158961e-06   1.9600919e-01   1.7347148e+00   4.6884651e-01   3.6848866e-04   5.8497399e-02
   9.3000000e+02   2.1754279e-06   3.2716542e-01   2.8957297e+00   1.2769300e-01   2.6615755e-04   5.8495413e-02
   9.3100000e+02   1.5774398e-06   1.7346711e-01   1.5098516e+00   1.6029667e-01   3.9475925e-04   5.8491716e-02
   9.3200000e+02   8.9146270e-07   4.0193495e-02   4.8002212e-01   6.4598084e-01   3.2054988e-04   5.8479605e-02
   9.3300000e+02   2.1000144e-06   8.0364820e-02   8.0849378e-01   6.8747139e-01   1.2936748e-03   5.8427622e-02
   9.3400000e+02   4.1108218e-06   4.0718486e-02   8.5429411e-01   7.2550258e-01   1.2697519e-03   5.8400715e-02
   9.3500000e+02   3.3152952e-06   3.2752231e-01   2.9313572e+00   7.1785955e-01   4.9623091e-04   5.8379915e-02
   9.3600000e+02   2.5412362e-06   1.3962349e-01   1.2195375e+00   7.3020207e-01   2.8352345e-03   5.8259161e-02
   9.3700000e+02   2.7591793e-06   6.3868690e-02   6.1889148e-01   7.4792547e-01   2.7049720e-03   5.8141390e-02
   9.3800000e+02   1.5997313e-05   1.9793737e-02   7.6738857e-01   7.5815411e-01   9.0555753e-03   5.7942059e-02
   9.3900000e+02   5.2773609e-06   2.6667991e-01   2.3367621e+00   7.4877470e-01   4.1587544e-03   5.7761850e-02
   9.4000000e+02   3.3038756e-06   2.7920811e-01   2.4432717e+00   7.5999094e-01   2.0284937e-03   5.7672852e-02
   9.4100000e+02   4.0839392e-06   2.1292801e-01   1.8975000e+00   7.6264552e-01   2.5653607e-03   5.7560097e-02
   9.4200000e+02   4.1122347e-06   7.1754991e-02   7.9994801e-01   7.7367250e-01   2.5727263e-03   5.7445604e-02
   9.4300000e+02   5.4797822e-06   4.2347286e-02   6.3569375e-01   7.7999072e-01   7.1734099e-03   5.7124766e-02
   9.4400000e+02   9.2797924e-06   6.2442047e-02   8.6973928e-01   7.8083735e-01   1.0776556e-02   5.6645382e-02
   9.4500000e+02   2.1338501e-05   8.8723127e-02   9.9938739e-01   7.7764580e-01   1.6111243e-02   5.5938624e-02
   9.4600000e+02   9.7050082e-06   2.7047783e-01   2.3999175e+00  -5.1933018e-01   5.4127302e-04   5.5954354e-02
   9.4700000e+02   6.7657606e-06   3.4286373e-01   3.0443138e+00   7.6681424e-01   4.0654763e-03   5.5780109e-02
   9.4800000e+02   6.7628428e-06   2.0252533e-01   1.9567361e+00   7.7145918e-01   9.4346684e-03   5.5375128e-02
   9.4900000e+02   4.1162794e-06   4.2536793e-02   5.6800171e-01   7.7545182e-01   5.9774650e-03   5.5118848e-02
   9.5000000e+02   6.3243703e-06   1.1018043e-01   9.5305547e-01   7.7591187e-01   1.1174677e-02   5.4642318e-02
   9.5100000e+02   3.1481685e-05   3.4019121e-02   8.4933515e-01   7.7343818e-01   2.4584244e-02   5.3610090e-02
   9.5200000e+02   1.1563113e-05   2.9061856e-01   2.6047142e+00   7.4242190e-01   2.3092655e-03   5.3518243e-02
   9.5300000e+02   5.3154034e-06   3.5319852e-01   3.1611769e+00   7.6340277e-01   7.4784161e-03   5.3213333e-02
   9.5400000e+02   4.6957270e-06   2.4340957e-01   2.2279070e+00   7.6119266e-01   1.4582994e-02   5.2625046e-02
   9.5500000e+02   2.1644092e-06   5.1479074e-02   8.1421224e-01   7.7127540e-01   3.3062984e-03   5.2490966e-02
   9.5600000e+02   1.9304605e-06   9.3444740e-02   8.1950620e-01   7.9178755e-01   1.7606175e-03   5.2417822e-02
   9.5700000e+02   2.9360021e-06   4.7195368e-02   8.2875830e-01   8.1600293e-01   2.0260823e-03   5.2331196e-02
   9.5800000e+02   2.4506184e-06   8.1893952e-02   8.6864260e-01   8.2840148e-01   2.5936102e-03   5.2218815e-02
   9.5900000e+02   5.6224861e-06   9.1337386e-02   9.0454201e-01   8.4310199e-01   2.5622586e-03   5.2106059e-02
   9.6000000e+02   3.1677338e-06   1.8077435e-01   1.5805759e+00   7.9168874e-01   4.9843175e-04   5.2085501e-02
   9.6100000e+02   4.2723596e-06   2.9677543e-01   2.6428680e+00   7.1536911e-01   1.1120700e-03   5.2044080e-02
   9.6200000e+02   4.4555928e-06   1.4945103e-01   1.5054271e+00   7.5405079e-01   1.2164406e-03   5.1996359e-02
   9.6300000e+02   6.6537874e-06   2.9822649e-02   4.9761546e-01   7.7715661e-01   3.7773140e-03   5.1843868e-02
   9.6400000e+02   8.9931419e-06   5.0376758e-02   7.5448881e-01   7.5693036e-01   1.3174431e-03   5.1792188e-02
   9.6500000e+02   1.8767337e-06   2.8593672e-01   2.5086615e+00  -7.6004297e-01   1.0750239e-03   5.1834518e-02
   9.6600000e+02   1.5773980e-06   2.8959064e-01   2.5866133e+00   8.2525453e-01   1.5223203e-04   5.1828006e-02
   9.6700000e+02   3.7787196e-06   3.0274791e-01   2.8963095e+00   8.3383724e-01   1.3925824e-03   5.1767839e-02
   9.6800000e+02   5.0143262e-06   2.0153173e-01   2.1140772e+00   8.3879391e-01   1.6898157e-03   5.1694485e-02
   9.6900000e+02   3.7876250e-06   6.1485501e-02   7.5280286e-01   8.4528068e-01   4.1005655e-03   5.1515430e-02
   9.7000000e+02   8.0524871e-06   3.7984398e-02   6.4475932e-01   8.5506651e-01   5.3577046e-03   5.1279627e-02
   9.7100000e+02   5.0899831e-06   1.0178499e-01   9.7566667e-01   7.8454858e-01   5.6548944e-04   5.1256880e-02
   9.7200000e+02   3.2124079e-06   3.5506264e-01   3.1467987e+00  -8.0949579e-01   5.9109711e-04   5.1281409e-02
   9.7300000e+02   2.2921029e-06   2.1802511e-01   1.9327300e+00   7.1070377e-01   5.9045013e-04   5.1259894e-02
   9.7400000e+02   3.7530855e-06   1.6272977e-01   1.4872856e+00   8.5268279e-01   1.4712556e-03   5.1195603e-02
   9.7500000e+02   8.8180896e-06   8.2067130e-02   9.1448684e-01   8.7696571e-01   5.3661036e-03   5.0954853e-02
   9.7600000e+02   7.2906679e-06   1.7453834e-01   1.6029675e+00   8.7693667e-01   1.0043013e-02   5.0506688e-02
   9.7700000e+02   9.5471524e-06   4.9033287e-02   5.7030254e-01   8.7941775e-01   1.3217451e-02   4.9920627e-02
   9.7800000e+02   4.9482960e-06   5.9787499e-02   5.9496249e-01   8.8082042e-01   9.1868249e-03   4.9517148e-02
   9.7900000e+02   4.6999284e-06   2.2437348e-01   1.9542756e+00   8.8065984e-01   2.7388268e-03   4.9397756e-02
   9.8000000e+02   3.6318073e-06   3.4999834e-02   4.9447791e-01   8.8670844e-01   1.2716329e-02   4.8841626e-02
   9.8100000e+02   6.9104034e-06   3.9501386e-02   5.6815886e-01   8.9278258e-01   7.9960846e-03   4.8493277e-02
   9.8200000e+02   2.0992732e-06   1.2229538e-01   1.1684058e+00  -8.7177566e-01   2.1569614e-03   4.8584490e-02
   9.8300000e+02   1.5107245e-06   2.0512282e-01   1.7937716e+00  -8.5205972e-01   1.0237936e-03   4.8626879e-02
   9.8400000e+02   1.8346028e-06   1.6358733e-01   1.4226059e+00  -6.1895962e-01   7.1174512e-04   4.8648308e-02
   9.8500000e+02   3.2008003e-06   6.0867142e-02   5.9101281e-01  -5.2027181e-02   1.6723094e-03   4.8652609e-02
   9.8600000e+02   4.6032417e-06   3.5114768e-02   7.8629756e-01   5.4409706e-01   3.4094944e-03   4.8562553e-02
   9.8700000e+02   5.8693005e-06   2.1205767e-02   8.8460034e-01   4.7035383e-01   8.7109765e-03   4.8537704e-02
   9.8800000e+02   3.2440856e-06   3.2535448e-01   2.8499987e+00   7.4856195e-01   4.0575375e-03   4.8390456e-02
   9.8900000e+02   2.9354654e-06   6.8538266e-02   6.0854780e-01   7.9969540e-01   2.8850696e-03   4.8278883e-02
   9.9000000e+02   4.1566228e-06   7.0989051e-02   6.5254466e-01   8.0453102e-01   5.9583856e-03   4.8047752e-02
   9.9100000e+02   1.0203309e-05   2.8352421e-02   7.9343195e-01   8.0975832e-01   7.7991604e-03   4.7744816e-02
   9.9200000e+02   8.6467841e-06   8.4667166e-02   9.7700247e-01   8.0871236e-01   7.0285942e-03   4.7473839e-02
   9.9300000e+02   4.3044433e-06   2.2628839e-01   1.9494326e+00   7.7704336e-01   2.4389898e-03   4.7383923e-02
   9.9400000e+02   3.4464120e-06   1.3186294e-01   1.1281126e+00   7.3031472e-01   2.4071696e-03   4.7300687e-02
   9.9500000e+02   2.8381069e-06   6.5991026e-02   5.6939287e-01   7.7080230e-01   2.2156128e-03   4.7219954e-02
   9.9600000e+02   7.2995999e-06   1.1172869e-02   8.6686294e-01   1.9497210e-02   2.4533928e-03   4.7219398e-02
   9.9700000e+02   2.1575110e-06   2.4064934e-01   2.0608214e+00   7.7077029e-01   2.1323803e-03   4.7141833e-02
   9.9800000e+02   1.6530303e-06   1.4161231e-01   1.2174176e+00  -3.7538067e-01   3.5201594e-04   4.7148065e-02
   9.9900000e+02   2.2515873e-06   1.2508544e-01   1.1086754e+00  -4.0264922e-01   8.9294380e-04   4.7165032e-02
   1.0000000e+03   2.1732094e-06   7.8626079e-02   7.3002806e-01   3.3746169e-01   9.6004233e-04   4.7149771e-02
   1.0010000e+03   9.7955450e-06   4.9051754e-02   6.4240771e-01   6.3351467e-01   2.9419088e-03   4.7062019e-02
   1.0020000e+03   4.6732339e-06   2.2279030e-01   1.9111387e+00   8.1847116e-01   1.0569269e-03   4.7021316e-02
   1.0030000e+03   4.5144705e-06   3.4017871e-01   3.0628503e+00   8.1468112e-01   3.5485892e-03   4.6885478e-02
   1.0040000e+03   6.4553877e-06   2.1318697e-01   2.2904546e+00   7.9943855e-01   4.0688517e-03   4.6733110e-02
   1.0050000e+03   6.0786868e-06   6.1784284e-02   7.4111499e-01   8.0241178e-01   8.0106706e-03   4.6433254e-02
   1.0060000e+03   4.1363436e-06   1.5692439e-02   6.4142837e-01   8.2738709e-01   1.1510541e-02   4.6322761e-02
   1.0070000e+03   2.0201072e-06   2.4689630e-01   2.1477900e+00   7.9384322e-01   2.5550980e-03   4.6228858e-02
   1.0080000e+03   1.8802832e-06   7.7680729e-02   7.5336044e-01   8.3283495e-01   7.3246962e-04   4.6200661e-02
   1.0090000e+03   3.8123719e-06   8.0536055e-02   7.4779586e-01   8.5443484e-01   5.4337190e-03   4.5986347e-02
   1.0100000e+03   8.0029332e-06   6.2134260e-02   8.4935263e-01   8.5811898e-01   6.9114074e-03   4.5713902e-02
   1.0110000e+03   5.7960605e-06   1.7842724e-01   1.5517687e+00   8.6013693e-01   6.3870095e-03   4.5463008e-02
   1.0120000e+03   2.2009978e-06   1.2269130e-01   1.0438802e+00   8.5943424e-01   1.4316068e-02   4.4904876e-02
   1.0130000e+03   3.0040024e-06   3.5857521e-02   5.2207524e-01   7.8035535e-01   1.1437503e-03   4.4864809e-02
   1.0140000e+03   2.6950471e-06   6.8696763e-02   8.1030165e-01  -7.0626235e-01   7.6615331e-04   4.4889092e-02
   1.0150000e+03   2.9194820e-06   1.6517302e-01   1.4782359e+00   6.4732973e-01   3.7039585e-04   4.4878331e-02
   1.0160000e+03   2.8434016e-06   2.6094431e-01   2.3069846e+00   6.6999140e-01   3.7840595e-04   4.4866955e-02
   1.0170000e+03   1.4986209e-06   3.3069499e-02   2.8725812e-01   7.9901068e-01   3.8939621e-03   4.4727483e-02
   1.0180000e+03   3.4354303e-06   2.5540263e-02   5.2492419e-01   7.9973530e-01   1.4938383e-03   4.4674066e-02
   1.0190000e+03   3.8187449e-06   1.1564793e-01   1.0733306e+00   8.8464558e-01   9.2466554e-04   4.4637527e-02
   1.0200000e+03   4.2859646e-06   3.5823006e-01   3.2036202e+00   8.8625340e-01   7.1761655e-04   4.4609140e-02
   1.0210000e+03   9.8549486e-06   2.0492862e-01   1.9991214e+00   8.8470998e-01   1.0879221e-02   4.4180358e-02
   1.0220000e+03   1.1656589e-05   1.1572813e-01   1.3397699e+00   8.8399916e-01   1.2966518e-02   4.3674767e-02
   1.0230000e+03   8.7633215e-06   1.5048281e-02   7.7819129e-01   8.8385413e-01   3.7871057e-02   4.3492137e-02
   1.0240000e+03   4.4284720e-06   3.1843608e-01   2.8581857e+00   8.8053631e-01   1.6909027e-02   4.2845999e-02
   1.0250000e+03   4.0126572e-06   6.4964192e-02   5.9716055e-01   8.4517740e-01   1.3115350e-03   4.2798516e-02
   1.0260000e+03   2.3790374e-06   1.5764567e-01   1.3896807e+00   8.8651005e-01   2.4181466e-03   4.2706795e-02
   1.0270000e+03   2.4438653e-06   1.6355302e-01   1.4209454e+00   8.9887245e-01   3.4686641e-03   4.2573690e-02
   1.0280000e+03   2.3980045e-06   1.3686172e-01   1.2464265e+00   9.0347443e-01   3.9210100e-03   4.2422931e-02
   1.0290000e+03   6.1531349e-06   6.6321546e-02   6.9235514e-01   9.0251356e-01   2.9647841e-03   4.2309453e-02
   1.0300000e+03   2.4949998e-06   1.6782401e-01   1.4699752e+00  -4.7820143e-01   2.9818112e-04   4.2315487e-02
   1.0310000e+03   2.9170863e-06   3.5640044e-01   3.1656391e+00  -6.4206282e-01   8.5349822e-04   4.2338685e-02
   1.0320000e+03   4.3628126e-06   2.6028323e-01   2.5499858e+00  -4.9187394e-01   1.0100205e-03   4.2359735e-02
   1.0330000e+03   5.6286204e-06   1.3529532e-01   1.7004617e+00  -4.2791802e-01   2.6089540e-03   4.2407144e-02
   1.0340000e+03   4.8943162e-06   3.0542099e-02   5.1135446e-01  -4.8714405e-01   4.4022113e-03   4.2498399e-02
   1.0350000e+03   1.6546055e-06   1.3114638e-01   1.1199577e+00  -1.1160808e-01   4.9781653e-04   4.2500766e-02
   1.0360000e+03   1.1532740e-06   1.6932863e-01   1.4879615e+00   5.3153296e-01   4.0222120e-04   4.2491682e-02
   1.0370000e+03   1.1737673e-06   1.5355327e-01   1.3481349e+00  -1.3808156e-02   1.9432531e-04   4.2491797e-02
   1.0380000e+03   1.3842187e-06   7.1196820e-02   6.9102113e-01  -1.3048911e-01   6.8034414e-04   4.2495579e-02
   1.0390000e+03   3.7255028e-06   5.3359122e-02   6.7770178e-01   1.8458947e-02   1.4225173e-03   4.2494506e-02
   1.0400000e+03   1.4420540e-06   1.5693059e-01   1.3305473e+00  -8.1040007e-03   5.7829367e-04   4.2494712e-02
   1.0410000e+03   1.0260229e-06   2.5002562e-01   2.1951125e+00   1.7875759e-01   5.3645622e-04   4.2490643e-02
   1.0420000e+03   9.1654308e-07   8.6475123e-02   7.8195951e-01   2.9149348e-01   3.6425502e-04   4.2486134e-02
   1.0430000e+03   2.0451104e-06   3.8267133e-02   5.8791283e-01   5.1717776e-01   7.0602897e-04   4.2470628e-02
   1.0440000e+03   2.5953492e-06   8.8763742e-02   8.9688933e-01   6.1475530e-01   7.8769929e-04   4.2450070e-02
   1.0450000e+03   1.0933719e-06   2.4826533e-01   2.1713101e+00  -9.1926415e-02   2.2588212e-04   4.2450953e-02
   1.0460000e+03   9.7139099e-07   2.7116491e-01   2.3917848e+00   5.1285984e-01   2.1932480e-04   4.2446179e-02
   1.0470000e+03   1.2807718e-06   1.5250483e-01   1.6227311e+00   7.7749022e-01   3.8838826e-04   4.2433363e-02
   1.0480000e+03   1.8977655e-06   5.0288527e-02   5.9529989e-01   8.2959269e-01   1.0209758e-03   4.2397429e-02
   1.0490000e+03   4.1670739e-06   3.8107675e-02   6.6980107e-01   8.4703713e-01   2.1068909e-03   4.2321792e-02
   1.0500000e+03   1.2567697e-06   1.7893848e-01   1.5223869e+00   5.0946303e-01   3.1173117e-04   4.2315072e-02
   1.0510000e+03   1.1420977e-06   2.9636461e-01   2.6379948e+00  -6.0526490e-01   1.9849089e-04   4.2320157e-02
   1.0520000e+03   1.4664594e-06   5.3017751e-02   5.3484645e-01   8.6052894e-01   5.2870392e-04   4.2300904e-02
   1.0530000e+03   2.3384143e-06   4.3625276e-02   5.0172703e-01   9.3898257e-01   2.2564508e-03   4.2211291e-02
   1.0540000e+03   4.0612285e-06   8.1168205e-02   9.6219684e-01   9.5617172e-01   4.5331268e-03   4.2028366e-02
   1.0550000e+03   5.4537616e-06   1.0763640e-01   9.9912057e-01   9.6102799e-01   1.0930527e-02   4.1587071e-02
   1.0560000e+03   3.1743725e-06   1.4700420e-01   1.2707070e+00   9.6849483e-01   3.4632415e-03   4.1447598e-02
   1.0570000e+03   4.5170280e-06   2.3529244e-01   2.0793235e+00   9.7009864e-01   7.9666688e-03   4.1127350e-02
   1.0580000e+03   3.6822161e-06   8.6012710e-02   7.7915142e-01   9.7270339e-01   7.3882105e-03   4.0831848e-02
   1.0590000e+03   3.3279984e-06   5.8203022e-02   6.7959053e-01   9.7593825e-01   1.1954955e-02   4.0355591e-02
   1.0600000e+03   5.6012732e-06   5.9264716e-02   7.8507309e-01   9.7900126e-01   1.4630973e-02   4.0066614e-02
   1.0610000e+03   2.9770243e-06   1.8265349e-01   1.5906402e+00   9.8091937e-01   3.6106944e-03   3.9924716e-02
   1.0620000e+03   3.3429653e-06   2.0666420e-01   1.8084386e+00   9.4373117e-01   1.0232210e-03   3.9886165e-02
   1.0630000e+03   4.8766389e-06   7.4585543e-02   7.0885967e-01   9.7588546e-01   5.7626971e-03   3.9661888e-02
   1.0640000e+03   1.0589111e-05   4.1708851e-02   6.4787373e-01   9.7592513e-01   1.3111158e-02   3.9154558e-02
   1.0650000e+03   1.3216822e-05   9.5233417e-02   9.7916779e-01   9.7462535e-01   1.5172798e-02   3.8575778e-02
   1.0660000e+03   4.9503888e-06   2.4988268e-01   2.2020653e+00  -9.6510118e-01   3.8351794e-03   3.8718579e-02
   1.0670000e+03   3.9287565e-06   2.7210124e-01   2.4508281e+00   8.9636927e-01   8.9861853e-04   3.8687395e-02
   1.0680000e+03   4.0758515e-06   1.6745395e-01   1.5421924e+00   9.7222654e-01   3.4338226e-03   3.8558251e-02
   1.0690000e+03   4.8449843e-06   7.5249332e-02   7.1983789e-01   9.7722129e-01   6.3271260e-03   3.8319880e-02
   1.0700000e+03   9.0251249e-06   3.5505494e-02   8.2828243e-01   9.7711974e-01   1.6533278e-02   3.7701064e-02
   1.0710000e+03   1.0531072e-05   1.0832457e-01   1.1019060e+00   9.7647562e-01   1.4430232e-02   3.7170012e-02
   1.0720000e+03   4.1854480e-06   2.0997716e-01   1.8290482e+00   9.4544202e-01   2.1640948e-03   3.7093970e-02
   1.0730000e+03   3.7373219e-06   2.2442282e-01   1.9970681e+00   9.6599849e-01   2.5045238e-03   3.7004234e-02
   1.0740000e+03   4.1489515e-06   1.3943766e-01   1.2750367e+00   9.6799093e-01   2.9967800e-03   3.6896901e-02
   1.0750000e+03   7.9951522e-06   5.3136226e-02   8.2474264e-01   9.6246573e-01   6.3008361e-03   3.6673200e-02
   1.0760000e+03   8.1309646e-06   1.1096993e-01   1.0484677e+00   9.6374396e-01   9.9391479e-03   3.6322045e-02
   1.0770000e+03   3.8104005e-06   1.9232600e-01   1.6900494e+00  -9.2003265e-01   1.5539465e-03   3.6373981e-02
   1.0780000e+03   3.0868461e-06   2.1324545e-01   1.9109011e+00   4.5216292e-01   6.6894105e-04   3.6362985e-02
   1.0790000e+03   3.0303532e-06   7.4470941e-02   7.3807575e-01   9.5118681e-01   3.6349291e-03   3.6237283e-02
   1.0800000e+03   4.9706841e-06   3.9956202e-02   7.3256749e-01   9.6294594e-01   1.2706490e-02   3.5794111e-02
   1.0810000e+03   1.8366691e-05   5.1916332e-02   8.7914025e-01   9.6593794e-01   2.8605827e-02   3.4806077e-02
   1.0820000e+03   4.8717479e-06   1.8502354e-01   1.6124860e+00   9.6286839e-01   8.8869902e-03   3.4508342e-02
   1.0830000e+03   4.6215205e-06   3.2963212e-01   2.9267778e+00  -3.7082518e-01   5.7503650e-04   3.4515705e-02
   1.0840000e+03   2.8105051e-06   8.8032812e-02   7.9596298e-01   9.6566363e-01   6.2292845e-03   3.4308125e-02
   1.0850000e+03   2.5762285e-06   6.2008915e-02   5.4711101e-01   9.7330106e-01   3.9701847e-03   3.4175567e-02
   1.0860000e+03   4.9564051e-06   8.6962539e-02   9.0371041e-01   9.7641432e-01   1.2523027e-02   3.3757806e-02
   1.0870000e+03   9.0504027e-06   6.6120760e-02   7.9660940e-01   9.7639301e-01   2.7875786e-02   3.3298556e-02
   1.0880000e+03   2.8927790e-06   2.4606418e-01   2.1598884e+00   9.6821752e-01   1.8301914e-03   3.3239553e-02
   1.0890000e+03   2.0866393e-06   3.3222623e-01   2.9513008e+00   9.6459643e-01   1.3700099e-03   3.3195629e-02
   1.0900000e+03   2.1434202e-06   1.6814048e-01   1.5370818e+00   9.8190019e-01   2.1944323e-03   3.3124105e-02
   1.0910000e+03   2.5356079e-06   5.2594396e-02   5.5317755e-01   9.9117438e-01   3.5343807e-03   3.3008069e-02
   1.0920000e+03   6.7923388e-06   3.9847681e-02   7.8810577e-01   9.9049884e-01   1.6447065e-02   3.2470427e-02
   1.0930000e+03   1.7788594e-05   8.1488243e-02   9.7808788e-01   9.8934851e-01   3.4550966e-02   3.1360917e-02
   1.0940000e+03   6.9882585e-06   2.2825977e-01   2.0117655e+00   8.6656380e-01   2.2180900e-03   3.1300657e-02
   1.0950000e+03   7.2998025e-06   3.3418753e-01   2.9853741e+00   9.6726506e-01   6.8108110e-03   3.1094500e-02
   1.0960000e+03   8.7460011e-06   1.9838996e-01   1.9867134e+00   9.8159923e-01   2.0386011e-02   3.0472511e-02
   1.0970000e+03   4.6640413e-06   5.1504159e-02   6.4879887e-01   9.8074918e-01   2.0055581e-02   2.9873371e-02
   1.0980000e+03   3.4602444e-06   7.9134832e-02   7.6529092e-01   9.8490922e-01   1.3674010e-02   2.9471131e-02
   1.0990000e+03   3.5924081e-06   6.9842509e-02   8.0074247e-01   9.8637175e-01   1.9052316e-02   2.8917438e-02
   1.1000000e+03   6.9429723e-06   3.5040433e-02   7.4298242e-01   7.7297491e-01   5.1895865e-03   2.8888448e-02
   1.1010000e+03   3.7188308e-06   2.9361181e-01   2.5968038e+00   9.7853928e-01   1.4273201e-03   2.8848101e-02
   1.1020000e+03   3.6880401e-06   3.3638257e-01   2.9821747e+00   2.3718857e-01   9.2011041e-04   2.8841816e-02
   1.1030000e+03   5.3041494e-06   2.3433299e-01   2.1584562e+00   8.7053296e-03   1.2132757e-03   2.8841533e-02
   1.1040000e+03   7.0470454e-06   1.0953736e-01   1.2555315e+00   3.2069527e-01   3.3265089e-03   2.8810908e-02
   1.1050000e+03   2.6828506e-06   3.1791769e-02   6.0203817e-01   4.0219054e-01   5.8149293e-03   2.8743937e-02
   1.1060000e+03   7.1006095e-06   8.2701947e-02   7.9493057e-01   6.2111300e-01   3.1085870e-03   2.8688524e-02
   1.1070000e+03   6.1000842e-07   1.5475961e-01   1.3374972e+00  -4.8279837e-01   1.3543542e-03   2.8707303e-02
   1.1080000e+03   5.3165179e-07   3.1244335e-01   2.7509049e+00  -2.6192237e-01   2.1550040e-04   2.8708924e-02
   1.1090000e+03   8.0820609e-07   4.4220688e-02   4.4283233e-01   8.0706378e-01   5.0066443e-04   2.8697325e-02
   1.1100000e+03   7.5565499e-07   3.6799558e-02   3.9595038e-01   9.3502174e-01   1.0353776e-03   2.8669545e-02
   1.1110000e+03   1.7750391e-06   3.8234246e-02   8.1034662e-01   9.6014661e-01   2.8348120e-03   2.8591521e-02
   1.1120000e+03   3.3074254e-06   9.7678439e-02   9.4534454e-01   9.6551252e-01   3.6386930e-03   2.8491086e-02
   1.1130000e+03   1.8020464e-06   2.3864416e-01   2.0892166e+00   8.6395646e-01   5.6938656e-04   2.8477071e-02
   1.1140000e+03   2.4612575e-06   3.0025994e-01   2.6665562e+00   9.3727000e-01   3.7978130e-03   2.8375730e-02
   1.1150000e+03   3.2174922e-06   1.7363520e-01   1.8212686e+00   9.5663154e-01   6.1710391e-03   2.8208263e-02
   1.1160000e+03   2.0024622e-06   2.2743923e-02   4.2248669e-01   9.5852382e-01   8.1712113e-03   2.7987404e-02
   1.1170000e+03   1.8232013e-06   9.2876367e-02   7.9770728e-01   9.7443854e-01   2.1855881e-03   2.7927802e-02
   1.1180000e+03   2.7091601e-06   2.3076563e-01   1.9776310e+00   9.7985854e-01   4.3840937e-03   2.7807841e-02
   1.1190000e+03   6.2677104e-06   6.2833575e-02   6.6175659e-01   9.8447966e-01   1.5865322e-02   2.7373617e-02
   1.1200000e+03   5.4483991e-06   1.5698734e-01   1.4209627e+00   9.8449295e-01   2.9199326e-02   2.6587090e-02
   1.1210000e+03   9.8191665e-06   2.8565582e-02   6.2206880e-01   9.8514761e-01   5.7489294e-02   2.5082692e-02
   1.1220000e+03   5.2977452e-06   7.4685390e-02   6.9061724e-01   9.8426277e-01   6.0440921e-02   2.3592050e-02
   1.1230000e+03   3.4524946e-06   2.3290254e-01   2.0148688e+00  -8.9851236e-01   2.8392153e-03   2.3652253e-02
   1.1240000e+03   3.6870372e-06   1.2632940e-01   1.0823930e+00   9.3459372e-01   5.2436095e-03   2.3536383e-02
   1.1250000e+03   5.1322267e-06   4.8855472e-02   5.2828933e-01   9.8610507e-01   3.1606737e-02   2.2803147e-02
   1.1260000e+03   1.1491142e-05   5.8673559e-02   7.4371220e-01   9.8583458e-01   8.0364415e-02   2.0998793e-02
   1.1270000e+03   6.2621135e-06   1.5433044e-01   1.3141014e+00   9.8344748e-01   4.7685655e-02   2.0014849e-02
   1.1280000e+03   6.3720012e-06   2.6574877e-01   2.3654344e+00   9.8135905e-01   2.6062303e-02   1.9503198e-02
   1.1290000e+03   9.4278689e-06   4.6998870e-02   5.1670460e-01   9.8222336e-01   1.6551113e-01   1.6343821e-02
   1.1300000e+03   9.5518735e-06   3.6559579e-02   5.0965362e-01   9.7556938e-01   1.5219573e-01   1.3927856e-02
   1.1310000e+03   3.3708671e-06   1.7703032e-01   1.5202567e+00   9.6027347e-01   1.2190912e-02   1.3764890e-02
   1.1320000e+03   2.4427330e-06   1.8228570e-01   1.5732647e+00   9.6528324e-01   8.1588060e-03   1.3656515e-02
   1.1330000e+03   4.4601996e-06   1.1139572e-01   1.0501054e+00   9.6872755e-01   5.0191708e-02   1.2993620e-02
   1.1340000e+03   5.1773049e-06   1.1325170e-01   1.0908752e+00   9.6632305e-01   8.1858895e-02   1.1968927e-02
   1.1350000e+03   4.9846368e-06   1.2993074e-01   1.1446478e+00   9.6085468e-01   1.2930644e-01   1.0490618e-02
   1.1360000e+03   3.7431974e-06   4.8806727e-02   5.5862755e-01   9.5081040e-01   1.2838251e-01   9.2194998e-03
   1.1370000e+03   3.3546127e-06   1.0101483e-01   8.7881635e-01   9.3939056e-01   7.9855313e-02   8.5316307e-03
   1.1380000e+03   4.6053999e-06   1.2764485e-01   1.1112586e+00   9.3372274e-01   6.4185899e-02   8.0227100e-03
   1.1390000e+03   9.8843131e-06   4.8942379e-02   6.7496172e-01   9.2491806e-01   1.2031123e-01   7.1393949e-03
   1.1400000e+03   6.9077004e-06   1.0341453e-01   9.3966205e-01   9.0099959e-01   1.4329656e-01   6.2334466e-03
   1.1410000e+03   1.1043414e-05   5.0384013e-02   6.9028915e-01   8.5635260e-01   1.1752848e-01   5.6188265e-03
   1.1420000e+03   3.6199526e-06   1.0722426e-01   9.1949829e-01  -1.3187366e-01   5.1342568e-03   5.6227036e-03
   1.1430000e+03   1.5991568e-06   3.0532680e-01   2.6706006e+00  -8.3205692e-01   3.2484785e-02   5.7755694e-03
   1.1440000e+03   1.1681450e-06   1.6615543e-01   1.4538276e+00  -8.3517348e-01   1.4484845e-02   5.8456196e-03
   1.1450000e+03   1.4027795e-06   1.2643585e-01   1.1630532e+00  -8.1246464e-01   1.1324145e-02   5.8995283e-03
   1.1460000e+03   2.3568135e-06   5.3677175e-02   6.0182493e-01  -2.0150974e-01   6.1915392e-03   5.9069972e-03
   1.1470000e+03   2.0622226e-06   5.5186096e-02   7.0230344e-01  -6.9164740e-01   1.9549393e-02   5.9470785e-03
   1.1480000e+03   9.1159651e-07   2.3871358e-01   2.0668506e+00   8.7097711e-01   1.1283507e-02   5.8887248e-03
   1.1490000e+03   8.7411057e-07   1.7978727e-01   1.6596603e+00   8.7764437e-01   8.4242346e-03   5.8452350e-03
   1.1500000e+03   9.6064071e-07   6.1669859e-02   6.6288756e-01   8.9855698e-01   8.1702683e-03   5.8023604e-03
   1.1510000e+03   3.4037725e-06   2.3537881e-02   7.6939270e-01   8.8282498e-01   1.4926881e-02   5.7260424e-03
   1.1520000e+03   2.5897302e-06   9.9478714e-02   1.0473896e+00   8.8224423e-01   7.6294182e-03   5.6875375e-03
   1.1530000e+03   1.3411495e-06   2.8199753e-01   2.4482126e+00  -7.8335730e-01   3.2043667e-03   5.7018254e-03
   1.1540000e+03   1.3513841e-06   2.1499142e-01   1.9402227e+00   1.4454173e-01   4.7212372e-03   5.6979967e-03
   1.1550000e+03   1.8920713e-06   1.6146168e-01   1.5985655e+00   2.4673593e-01   4.8018676e-03   5.6913075e-03
   1.1560000e+03   2.8206268e-06   6.4532257e-02   8.8030258e-01   2.5040106e-01   1.4375336e-02   5.6713742e-03
   1.1570000e+03   3.1673017e-06   3.8735295e-02   7.2537880e-01   2.1184330e-01   2.7280015e-02   5.6554919e-03
   1.1580000e+03   1.5573740e-06   2.3155073e-01   2.0202064e+00   2.2647419e-01   1.0132846e-02   5.6427896e-03
   1.1590000e+03   9.8090417e-07   1.4667183e-01   1.2734139e+00   2.2330329e-01   4.2679118e-03   5.6374606e-03
   1.1600000e+03   1.0147035e-06   7.9697880e-02   7.2236256e-01   2.3955571e-01   4.2783825e-03   5.6317314e-03
   1.1610000e+03   1.6885502e-06   5.0273545e-02   7.5657758e-01   2.7274509e-01   5.9554818e-03   5.6226762e-03
   1.1620000e+03   1.9230396e-06   1.8232086e-01   1.6083081e+00   2.7705268e-01   1.1129579e-02   5.6056613e-03
   1.1630000e+03   5.1874226e-06   4.9511629e-02   6.2977941e-01   2.7339253e-01   2.9477287e-02   5.5627573e-03
   1.1640000e+03   2.5438623e-06   1.1395763e-01   9.9985291e-01   2.4899686e-01   1.5375008e-02   5.5420803e-03
   1.1650000e+03   1.8695374e-06   1.9581313e-01   1.6952019e+00   2.3798549e-01   1.5707366e-02   5.5220106e-03
   1.1660000e+03   1.3311777e-06   7.0951723e-02   7.4898581e-01   2.3482040e-01   8.0298483e-03   5.5117670e-03
   1.1670000e+03   1.4209378e-06   4.0776525e-02   6.7767939e-01   2.4177799e-01   1.1232308e-02   5.4971268e-03
   1.1680000e+03   2.5514991e-06   2.9880923e-02   8.6628854e-01   2.4084430e-01   2.0385674e-02   5.4904467e-03
   1.1690000e+03   1.2202075e-06   3.0083681e-01   2.6503905e+00   2.3334823e-01   5.3674581e-03   5.4836449e-03
   1.1700000e+03   1.0159883e-06   1.3032363e-01   1.1293793e+00   2.4219312e-01   3.5547132e-03   5.4789565e-03
   1.1710000e+03   1.1529549e-06   7.7575100e-02   7.3645425e-01   2.5152285e-01   6.7723460e-03   5.4697415e-03
   1.1720000e+03   3.6936247e-06   2.6088334e-02   7.0146139e-01   2.2161383e-01   7.3875019e-03   5.4652996e-03
   1.1730000e+03   1.3187666e-06   2.3211617e-01   2.0448183e+00   2.4903946e-01   6.8481396e-03   5.4560992e-03
   1.1740000e+03   6.8121445e-07   1.8925011e-01   1.6356555e+00   2.0590065e-01   1.3142435e-03   5.4546272e-03
   1.1750000e+03   6.7295522e-07   1.6207465e-01   1.4190364e+00   1.0015317e-01   9.7954032e-04   5.4540947e-03
   1.1760000e+03   7.0029456e-07   8.9791002e-02   8.0462620e-01   2.9382125e-01   1.8449669e-03   5.4511466e-03
   1.1770000e+03   3.2692444e-06   3.0380035e-02   7.0806819e-01   3.0842801e-01   1.0462629e-02   5.4424188e-03
   1.1780000e+03   2.0240208e-06   2.8206922e-01   2.4692041e+00   3.1058596e-01   6.9339811e-03   5.4308165e-03
   1.1790000e+03   1.1628515e-06   1.6548365e-01   1.4630207e+00   3.0811261e-01   1.6568001e-02   5.4037713e-03
   1.1800000e+03   1.2998061e-06   1.1986978e-01   1.1485413e+00   2.9676362e-01   1.1327238e-02   5.3859236e-03
   1.1810000e+03   9.2510473e-07   2.9381234e-02   5.3513195e-01   3.0468252e-01   1.0308458e-02   5.3692679e-03
   1.1820000e+03   6.6412295e-07   1.5538776e-01   1.3235321e+00   3.2423853e-01   2.3844257e-03   5.3651305e-03
   1.1830000e+03   9.1590209e-07   1.1363032e-01   9.8951871e-01   2.7070716e-01   2.1928921e-03   5.3619575e-03
   1.1840000e+03   1.9004630e-06   6.0114161e-02   6.3921661e-01   3.4080762e-01   1.0853524e-02   5.3424040e-03
   1.1850000e+03   2.0488485e-06   1.3229074e-01   1.1748055e+00   3.3324076e-01   1.7967931e-02   5.3111867e-03
   1.1860000e+03   5.9049354e-06   3.3331432e-02   7.2538272e-01   3.1805284e-01   7.6589407e-02   5.2500403e-03
   1.1870000e+03   2.3997949e-06   2.0452320e-01   1.7976179e+00   2.8331988e-01   2.9755168e-02   5.2079365e-03
   1.1880000e+03   1.5435360e-06   2.4008692e-01   2.1032841e+00   2.5671806e-01   1.5845971e-02   5.1873641e-03
   1.1890000e+03   1.1674365e-06   1.3153102e-01   1.1525254e+00   2.4383193e-01   1.1480171e-02   5.1731659e-03
   1.1900000e+03   1.5042351e-06   6.0541465e-02   6.0332492e-01   2.2925094e-01   5.0793854e-03   5.1672053e-03
   1.1910000e+03   1.3448697e-06   5.2359649e-02   7.7095816e-01   2.3483259e-01   7.9577975e-03   5.1624158e-03
   1.1920000e+03   6.2566679e-07   2.6364084e-01   2.3114178e+00  -1.5106943e-01   1.8194928e-03   5.1638432e-03
   1.1930000e+03   3.9472743e-07   1.4962644e-01   1.3360152e+00  -1.3088657e-01   1.1084265e-03   5.1645955e-03
   1.1940000e+03   3.6462451e-07   5.9484592e-02   5.8947082e-01   2.7456636e-01   1.4334711e-03   5.1625677e-03
   1.1950000e+03   2.7157001e-06   4.4096297e-02   7.4445584e-01   2.7138693e-01   8.7553072e-03   5.1504848e-03
   1.1960000e+03   7.8829246e-07   2.2689266e-01   1.9559688e+00   2.5622756e-01   2.4516726e-03   5.1472638e-03
   1.1970000e+03   7.5214835e-07   3.5992759e-01   3.2194750e+00   2.5453993e-01   2.2097824e-03   5.1443803e-03
   1.1980000e+03   1.0737784e-06   2.6298949e-01   2.5103531e+00   2.5647076e-01   6.1607822e-03   5.1363432e-03
   1.1990000e+03   9.8644013e-07   9.6249925e-02   1.2813373e+00   2.5696771e-01   6.6977025e-03   5.1276109e-03
   1.2000000e+03   6.9080303e-07   3.9056680e-02   6.2822389e-01   2.5607360e-01   1.4037248e-02   5.1096531e-03
   1.2010000e+03   8.0500251e-07   6.2071531e-02   8.5263798e-01   2.4719767e-01   1.6834588e-02   5.0890720e-03
   1.2020000e+03   1.5918591e-06   2.3242263e-02   8.8405091e-01   2.3993088e-01   2.0324756e-02   5.0829297e-03
   1.2030000e+03   7.4360523e-07   2.9695663e-01   2.6162019e+00   2.3027159e-01   9.5059091e-03   5.0720214e-03
   1.2040000e+03   3.1460116e-07   1.7637628e-01   1.5242206e+00   2.3151632e-01   4.5211863e-03   5.0667615e-03
   1.2050000e+03   2.7789383e-07   1.3471091e-01   1.1651976e+00   2.5621177e-01   1.1990081e-03   5.0652084e-03
   1.2060000e+03   5.9725382e-07   5.0433880e-02   6.0706931e-01  -7.4594971e-02   1.6680771e-03   5.0658457e-03
   1.2070000e+03   3.8674563e-07   1.2252771e-01   1.0798851e+00   1.5633464e-01   1.0524077e-03   5.0650149e-03
   1.2080000e+03   2.6116300e-07   1.8025948e-01   1.5481859e+00  -1.3773334e-01   1.0540354e-03   5.0657530e-03
   1.2090000e+03   1.4071420e-07   6.0427529e-02   5.3762920e-01   2.5676186e-02   1.0480996e-03   5.0656195e-03
   1.2100000e+03   2.6568914e-07   3.4641656e-02   5.6532027e-01   4.2437863e-01   9.8718727e-04   5.0634993e-03
   1.2110000e+03   2.1674667e-07   9.0304221e-02   1.0189146e+00   3.9181686e-01   1.0895372e-03   5.0613402e-03
   1.2120000e+03   6.6497214e-07   9.5411022e-02   1.0155613e+00   3.7724208e-01   3.8183905e-03   5.0540813e-03
   1.2130000e+03   2.4832976e-07   2.0585348e-01   1.8247046e+00   3.7726060e-01   2.8667635e-04   5.0535349e-03
   1.2140000e+03   2.3973094e-07   3.6668277e-01   3.2754456e+00   3.7422488e-01   4.8824983e-04   5.0526120e-03
   1.2150000e+03   5.1491956e-07   2.8055674e-01   2.6238240e+00   3.7942813e-01   3.2564601e-03   5.0463920e-03
   1.2160000e+03   6.7856779e-07   1.8003845e-01   1.9854249e+00   3.8039292e-01   4.3923884e-03   5.0380020e-03
   1.2170000e+03   6.4905147e-07   7.1860310e-02   9.3413221e-01   3.8036268e-01   1.0393833e-02   5.0183184e-03
   1.2180000e+03   1.1830983e-06   3.6780521e-02   7.5984011e-01   3.7541875e-01   2.1196692e-02   4.9793605e-03
   1.2190000e+03   3.9430803e-07   8.7439739e-02   8.7835595e-01   3.6041352e-01   1.6242465e-02   4.9649292e-03
   1.2200000e+03   1.6424233e-07   3.1505114e-01   2.7810702e+00  -3.3967067e-01   3.0087818e-03   4.9700232e-03
   1.2210000e+03   1.1755717e-07   1.7023157e-01   1.4795127e+00  -2.9449804e-01   9.4142997e-04   4.9714032e-03
   1.2220000e+03   1.1217881e-07   7.7311604e-02   7.6416466e-01   4.2224519e-01   2.0326857e-04   4.9709766e-03
   1.2230000e+03   2.5179476e-07   3.9624675e-02   7.1697286e-01   5.3625941e-01   1.6074851e-03   4.9666960e-03
   1.2240000e+03   2.1172912e-07   7.0161605e-02   8.2600804e-01   5.5942236e-01   1.8936349e-03   4.9640668e-03
   1.2250000e+03   1.3101483e-07   2.7234922e-01   2.3777173e+00   4.7103966e-01   6.5893095e-04   4.9625269e-03
   1.2260000e+03   1.4056398e-07   1.9819609e-01   1.7893522e+00   4.8914596e-01   1.6852223e-03   4.9584416e-03
   1.2270000e+03   1.7031464e-07   8.7219813e-02   9.2478022e-01   5.2654499e-01   1.8340271e-03   4.9536593e-03
   1.2280000e+03   2.2588275e-07   3.4851221e-02   7.1571545e-01   5.5012834e-01   5.1826333e-03   4.9395823e-03
   1.2290000e+03   2.3346676e-07   2.8275133e-02   8.2977939e-01   5.7145741e-01   5.9638735e-03   4.9311799e-03
   1.2300000e+03   1.3729923e-07   1.3807890e-01   1.2751391e+00   7.0043956e-01   2.5619834e-04   4.9302950e-03
   1.2310000e+03   1.3736598e-07   1.6756656e-01   1.4792944e+00   5.4009136e-01   2.8153553e-04   4.9295455e-03
   1.2320000e+03   2.3365095e-07   1.1289065e-01   1.0724958e+00   7.0711689e-01   1.3358113e-03   4.9248914e-03
   1.2330000e+03   2.3795957e-07   1.6722512e-01   1.4775434e+00   7.0581780e-01   1.9770743e-03   4.9180237e-03
   1.2340000e+03   8.9763831e-07   2.7495370e-02   5.9826170e-01   7.1112582e-01   1.1535662e-02   4.8778428e-03
   1.2350000e+03   1.5311628e-07   1.0675271e-01   9.4808526e-01  -5.6690775e-01   5.4712815e-04   4.8793562e-03
   1.2360000e+03   1.1202091e-07   2.5992374e-01   2.2574914e+00  -5.0967033e-01   2.4893086e-04   4.8799754e-03
   1.2370000e+03   1.1270275e-07   1.2747404e-01   1.1267264e+00   7.4973859e-01   2.9055973e-04   4.8789124e-03
   1.2380000e+03   2.7081575e-07   5.0461798e-02   6.1447514e-01   8.3599770e-01   7.5351406e-04   4.8758394e-03
   1.2390000e+03   1.7481797e-07   1.4558146e-01   1.2554198e+00   8.5179481e-01   9.0462360e-04   4.8720829e-03
   1.2400000e+03   1.6423722e-07   1.6662198e-01   1.4409470e+00   8.6003734e-01   2.2601723e-03   4.8626156e-03
   1.2410000e+03   1.6908953e-07   4.1853566e-02   5.3590586e-01   8.8359222e-01   2.4876150e-03   4.8519307e-03
   1.2420000e+03   4.2707135e-07   2.0541162e-02   7.5350397e-01   9.0511858e-01   6.0343965e-03   4.8254463e-03
   1.2430000e+03   2.2989933e-07   7.1565069e-02   9.2743824e-01   9.1089281e-01   4.3331951e-03   4.8064076e-03
   1.2440000e+03   3.1433960e-07   1.2345033e-01   1.1759698e+00   9.3645150e-01   2.0038804e-03   4.7973894e-03
   1.2450000e+03   3.1522445e-07   2.0564045e-01   1.7840009e+00   9.4327971e-01   2.4134920e-03   4.7864692e-03
   1.2460000e+03   3.9654270e-07   4.5246321e-02   4.7932374e-01   9.4979133e-01   7.6479138e-03   4.7517145e-03
   1.2470000e+03   5.7627494e-07   1.6099589e-02   7.2611141e-01   9.5366143e-01   2.2024941e-02   4.6520145e-03
   1.2480000e+03   1.5829493e-06   2.0378985e-02   9.2359132e-01   9.5389680e-01   3.6843883e-02   4.5703387e-03
   1.2490000e+03   6.2230279e-07   2.3105502e-01   1.9836298e+00   9.5179352e-01   1.9643789e-02   4.4849724e-03
   1.2500000e+03   5.2022819e-07   2.1667760e-01   1.8996206e+00   9.5280497e-01   7.1714910e-03   4.4543371e-03
   1.2510000e+03   4.8064471e-07   1.2802292e-01   1.1643710e+00   9.5419417e-01   1.3302157e-02   4.3978347e-03
   1.2520000e+03   5.7517124e-07   4.3675961e-02   5.0764326e-01   9.5775103e-01   8.6818688e-03   4.3612802e-03
   1.2530000e+03   1.3307491e-06   3.1213151e-02   8.2789477e-01   9.5821436e-01   3.4495521e-02   4.2892551e-03
   1.2540000e+03   5.8227199e-07   2.1030105e-01   1.8267463e+00   9.4698919e-01   9.9710393e-03   4.2487761e-03
   1.2550000e+03   4.7504940e-07   1.7260868e-01   1.4961604e+00   8.6542996e-01   2.0416603e-03   4.2412711e-03
   1.2560000e+03   6.4631198e-07   6.0131270e-02   6.1089617e-01   9.4561450e-01   1.1494239e-02   4.1952022e-03
   1.2570000e+03   5.6586986e-07   3.9121264e-02   5.6186817e-01   9.3099687e-01   6.3338686e-03   4.1704752e-03
   1.2580000e+03   2.1317931e-07   8.7046250e-02   9.4100433e-01   8.7837675e-01   1.4035202e-03   4.1653347e-03
   1.2590000e+03   2.9065195e-07   1.2517830e-01   1.2006172e+00   9.1466475e-01   2.2036571e-03   4.1569407e-03
   1.2600000e+03   3.4726674e-07   8.3050289e-02   1.0335883e+00   9.0798511e-01   2.1849168e-03   4.1486956e-03
   1.2610000e+03   2.2689339e-07   2.1444491e-02   8.9639611e-01   9.0960203e-01   4.7880353e-03   4.1306354e-03
   1.2620000e+03   9.3767800e-07   1.4266863e-02   9.2237648e-01   9.4839464e-01   3.2759247e-03   4.1178043e-03
   1.2630000e+03   2.7069317e-07   2.4300594e-01   2.0799440e+00   7.1639014e-01   4.5411977e-04   4.1164649e-03
   1.2640000e+03   2.3543914e-07   3.4012322e-01   3.0191482e+00   5.8745436e-01   2.9947578e-04   4.1157408e-03
   1.2650000e+03   4.5165766e-07   2.8714047e-01   2.6836773e+00   7.5420074e-01   1.3333670e-03   4.1116035e-03
   1.2660000e+03   5.8397644e-07   1.5871390e-01   1.7822008e+00   7.7370977e-01   1.9953297e-03   4.1052592e-03
   1.2670000e+03   3.5138042e-07   4.9426409e-02   5.9104141e-01   7.4131374e-01   3.9820064e-03   4.0931556e-03
   1.2680000e+03   4.7816795e-07   4.4676113e-02   6.8278737e-01   7.2801864e-01   2.4024453e-03   4.0860021e-03
   1.2690000e+03   3.9804774e-07   8.7317839e-02   9.3302186e-01   7.0478058e-01   7.9549933e-04   4.0837119e-03
   1.2700000e+03   3.9708617e-07   2.9759829e-01   2.6208328e+00   6.9145368e-01   9.6146903e-04   4.0809980e-03
   1.2710000e+03   2.7373607e-07   7.1063671e-02   6.7508967e-01   7.1720325e-01   2.5704973e-03   4.0734810e-03
   1.2720000e+03   2.8921188e-07   6.1067396e-02   6.1095863e-01   7.2690031e-01   2.7049588e-03   4.0654786e-03
   1.2730000e+03   7.3199880e-07   2.2837149e-02   8.8508054e-01   7.2139430e-01   7.9786519e-03   4.0596325e-03
   1.2740000e+03   6.2139896e-07   3.2705929e-01   2.9172231e+00   7.2610928e-01   4.2213953e-03   4.0472061e-03
   1.2750000e+03   4.6703411e-07   4.6567517e-02   4.6630539e-01   7.2415588e-01   1.1190793e-02   4.0145295e-03
   1.2760000e+03   5.5353548e-07   5.6879675e-02   5.0458218e-01   7.1939579e-01   1.1313257e-02   3.9819814e-03
   1.2770000e+03   6.9646951e-07   6.6342806e-02   8.4594608e-01  -1.5265717e-01   8.1012147e-04   3.9824751e-03
   1.2780000e+03   2.8695150e-07   1.9285814e-01   1.6675541e+00   6.9399473e-01   1.3985940e-03   3.9786117e-03
   1.2790000e+03   2.6018082e-07   2.6557315e-01   2.3727999e+00   7.2752170e-01   7.9268311e-04   3.9763178e-03
   1.2800000e+03   2.8239020e-07   6.6752746e-02   5.7157707e-01   7.3521428e-01   7.0591403e-03   3.9557266e-03
   1.2810000e+03   3.7883812e-07   4.9134748e-02   5.9582399e-01   7.3750273e-01   9.0149724e-03   3.9295005e-03
   1.2820000e+03   7.9843242e-07   3.1165713e-02   8.6086563e-01   7.3641043e-01   2.5857606e-02   3.9108320e-03
   1.2830000e+03   3.5738448e-07   2.8347203e-01   2.4907945e+00   7.3364159e-01   1.1814431e-02   3.8770618e-03
   1.2840000e+03   2.0845896e-07   1.0255633e-01   8.7051314e-01   7.3263656e-01   5.9073423e-03   3.8603136e-03
   1.2850000e+03   1.8634499e-07   5.9416610e-02   5.5295320e-01   7.3745830e-01   3.1625290e-03   3.8513193e-03
   1.2860000e+03   2.6996258e-07   2.5745178e-02   7.3477666e-01   2.3051110e-01   1.0057069e-03   3.8508733e-03
   1.2870000e+03   1.6967197e-07   1.7268469e-01   1.4881950e+00  -5.6212211e-01   1.0113057e-03   3.8530638e-03
   1.2880000e+03   1.3780536e-07   1.4875270e-01   1.2921507e+00  -6.2806040e-01   1.9722742e-03   3.8578412e-03
   1.2890000e+03   1.8629683e-07   8.7560782e-02   8.3335887e-01  -5.6368350e-01   1.9506080e-03   3.8620879e-03
   1.2900000e+03   1.6964649e-07   1.1118302e-01   9.4448728e-01  -5.2285716e-01   2.3802004e-03   3.8669023e-03
   1.2910000e+03   7.8084776e-07   9.8505298e-03   7.9825524e-01  -2.8419615e-01   7.4825578e-03   3.8689642e-03
   1.2920000e+03   2.0093086e-07   2.3755613e-01   2.0600258e+00  -5.1024546e-01   2.6914138e-03   3.8742878e-03
   1.2930000e+03   1.3761947e-07   2.6104751e-01   2.2662576e+00   1.2426576e-01   3.1148238e-04   3.8741380e-03
   1.2940000e+03   1.7287823e-07   1.9802293e-01   1.7264679e+00   6.1997959e-01   7.5050640e-04   3.8723360e-03
   1.2950000e+03   2.3116657e-07   6.7532318e-02   7.7042866e-01   7.5127714e-01   1.3515277e-03   3.8684057e-03
   1.2960000e+03   2.2602965e-07   5.3820023e-02   6.4443065e-01   7.7408209e-01   3.2044788e-03   3.8588180e-03
   1.2970000e+03   5.7770046e-07   7.5393943e-02   7.7271743e-01   7.6094615e-01   3.9027611e-03   3.8473705e-03
   1.2980000e+03   1.8918141e-07   1.8624385e-01   1.5663870e+00  -5.8791748e-01   5.3479517e-04   3.8485806e-03
   1.2990000e+03   2.1071281e-07   3.1976863e-01   2.9156226e+00   3.3573870e-01   3.9325843e-04   3.8480727e-03
   1.3000000e+03   2.1810895e-07   1.8229449e-01   1.8242356e+00   2.0756882e-01   2.7987782e-04   3.8478493e-03
   1.3010000e+03   1.3025394e-07   2.1803558e-02   3.7146360e-01  -1.3232751e-01   1.1195269e-03   3.8484217e-03
   1.3020000e+03   1.5929176e-07   6.6003517e-02   7.2509201e-01  -1.4072039e-01   1.0468072e-03   3.8489907e-03
   1.3030000e+03   2.2211171e-07   6.2156127e-02   8.3301274e-01  -5.7113970e-02   5.2477276e-04   3.8491065e-03
   1.3040000e+03   1.1898848e-07   2.2936514e-01   1.9893352e+00   3.3850085e-02   2.8987548e-04   3.8490689e-03
   1.3050000e+03   8.9299829e-08   1.4222931e-01   1.2274120e+00   1.6950888e-01   2.9479244e-04   3.8488768e-03
   1.3060000e+03   1.1932669e-07   1.2974905e-01   1.1782715e+00   3.0520976e-01   2.9118751e-04   3.8485349e-03
   1.3070000e+03   1.8350501e-07   8.8410333e-02   8.4780024e-01   3.8043410e-01   8.7795590e-04   3.8472507e-03
   1.3080000e+03   4.3585718e-07   3.5446706e-02   6.8293936e-01   4.4395311e-01   1.7792656e-03   3.8442166e-03
   1.3090000e+03   2.7340316e-07   1.5629065e-01   1.3657206e+00   4.4237872e-01   3.5803696e-03   3.8381477e-03
   1.3100000e+03   3.0982743e-07   9.4590629e-02   8.2577118e-01   4.7375293e-01   2.6880083e-03   3.8332707e-03
   1.3110000e+03   2.0090068e-07   6.1189401e-02   5.4302804e-01   4.9455186e-01   3.4594095e-03   3.8267299e-03
   1.3120000e+03   1.8854234e-07   5.0182753e-02   6.4198843e-01   5.3063242e-01   9.4730299e-04   3.8248076e-03
   1.3130000e+03   3.3795673e-07   9.5929763e-02   9.5315250e-01   5.4185015e-01   1.6771925e-03   3.8213354e-03
   1.3140000e+03   3.5903721e-07   1.3487191e-01   1.1935643e+00   4.5244640e-01   1.4891630e-03   3.8187641e-03
   1.3150000e+03   2.0105454e-07   1.4947898e-01   1.2953942e+00  -4.5506555e-02   3.8687387e-04   3.8188316e-03
   1.3160000e+03   1.4340234e-07   1.7692412e-01   1.5243189e+00  -1.0398076e-02   6.2161322e-04   3.8188571e-03
   1.3170000e+03   9.6751153e-08   6.2429564e-02   6.4916702e-01  -1.7258255e-02   2.8740012e-04   3.8188762e-03
   1.3180000e+03   7.7790548e-08   1.2178619e-01   1.1100651e+00   3.1431437e-01   1.1011032e-04   3.8187440e-03
   1.3190000e+03   7.8904518e-08   2.4458478e-01   2.1447729e+00   3.9693680e-01   1.0097679e-04   3.8185910e-03
   1.3200000e+03   2.1322551e-07   1.7787117e-02   3.8156388e-01   6.2333821e-01   7.5634525e-04   3.8167913e-03
   1.3210000e+03   9.6253874e-08   9.2788908e-02   8.1171139e-01   4.9831940e-01   2.1226541e-04   3.8163877e-03
   1.3220000e+03   6.2736384e-08   2.0667410e-01   1.7852909e+00   4.5248237e-01   9.9873166e-05   3.8162152e-03
   1.3230000e+03   1.2881418e-07   2.0882164e-01   1.8097159e+00   8.3155307e-01   4.9071682e-04   3.8146581e-03
   1.3240000e+03   3.4124284e-07   1.8606729e-01   1.7322675e+00   8.4316806e-01   2.3382238e-03   3.8071405e-03
   1.3250000e+03   5.0650296e-07   1.0972887e-01   1.2648964e+00   8.5259804e-01   3.9663964e-03   3.7942739e-03
   1.3260000e+03   6.3230855e-07   6.6426674e-02   8.0818711e-01   8.5277552e-01   1.0106119e-02   3.7616272e-03
   1.3270000e+03   3.2419933e-07   1.6492315e-01   1.4397502e+00   8.5515317e-01   2.9494996e-03   3.7521438e-03
   1.3280000e+03   3.2372485e-07   2.5427083e-01   2.2757301e+00   8.4870886e-01   1.3397127e-03   3.7478785e-03
   1.3290000e+03   4.5835348e-07   1.2305549e-01   1.1494711e+00   8.6197140e-01   4.6873854e-03   3.7327462e-03
   1.3300000e+03   5.9792606e-07   8.8976184e-02   9.6702482e-01   8.6235636e-01   1.3633306e-02   3.6889511e-03
   1.3310000e+03   1.0854911e-06   5.7324444e-02   9.6066918e-01   8.6012292e-01   2.5912424e-02   3.6070618e-03
   1.3320000e+03   9.2822947e-07   1.3034848e-01   1.2030738e+00   8.5372760e-01   3.9776331e-02   3.4853735e-03
   1.3330000e+03   5.0942671e-07   2.0273500e-01   1.7795600e+00   8.4022849e-01   4.5398103e-03   3.4720892e-03
   1.3340000e+03   4.1702552e-07   1.7617317e-01   1.5431817e+00   8.4225048e-01   1.0647996e-02   3.4410083e-03
   1.3350000e+03   2.9330550e-07   7.2590525e-02   6.5572047e-01   8.4364296e-01   8.8129165e-03   3.4154633e-03
   1.3360000e+03   3.2706316e-07   6.1181611e-02   8.3556872e-01   8.4541584e-01   1.1149071e-02   3.3833317e-03
   1.3370000e+03   4.0758967e-07   8.0696532e-02   8.8428190e-01   8.4565315e-01   1.2079663e-02   3.3660686e-03
   1.3380000e+03   1.2946906e-07   2.1874617e-01   1.9151754e+00  -3.0536927e-02   2.8494935e-04   3.3660981e-03
   1.3390000e+03   1.1804480e-07   2.5233964e-01   2.2165848e+00  -7.5386568e-01   7.3136012e-04   3.3679543e-03
   1.3400000e+03   1.3045050e-07   1.0477678e-01   1.0398311e+00  -6.2519050e-01   6.0229854e-04   3.3692229e-03
   1.3410000e+03   3.8846241e-07   4.5180987e-02   6.1603124e-01  -5.6380760e-01   3.0529375e-03   3.3750329e-03
   1.3420000e+03   2.8919782e-07   1.3346828e-01   1.1931748e+00  -5.3665845e-01   4.3809661e-03   3.3829909e-03
   1.3430000e+03   2.5183038e-07   1.2816078e-01   1.1299672e+00  -4.5342738e-01   2.3587305e-03   3.3866166e-03
   1.3440000e+03   1.9880582e-07   6.3070068e-02   5.6887302e-01  -3.8291302e-01   3.5464206e-03   3.3912336e-03
   1.3450000e+03   3.1715920e-07   4.4257888e-02   6.4537089e-01  -4.0719313e-01   4.3902417e-03   3.3973233e-03
   1.3460000e+03   2.5186182e-07   1.0114167e-01   9.9665369e-01  -3.8144765e-01   4.2894829e-03   3.4029087e-03
   1.3470000e+03   6.0322595e-07   8.3140580e-02   8.3737880e-01  -3.6469258e-01   7.3872450e-03   3.4121567e-03
   1.3480000e+03   1.6043927e-07   1.2388307e-01   1.0693188e+00   4.2899575e-01   1.4941157e-03   3.4099727e-03
   1.3490000e+03   1.4425670e-07   3.2879716e-01   2.8980115e+00   4.2894783e-01   9.0483280e-04   3.4086503e-03
   1.3500000e+03   2.2851893e-07   2.9515324e-02   4.0521737e-01   7.2189911e-02   1.3563005e-03   3.4083197e-03
   1.3510000e+03   1.2860872e-07   4.2616029e-02   4.6128852e-01   2.4077263e-01   9.5791617e-04   3.4075351e-03
   1.3520000e+03   2.4915166e-07   4.1961981e-02   8.1382281e-01  -4.9351612e-02   1.9836537e-03   3.4078753e-03
   1.3530000e+03   2.2104016e-07   5.4136401e-02   7.6252320e-01  -1.2507214e-01   1.7644478e-03   3.4082527e-03
   1.3540000e+03   9.6094677e-08   3.4961914e-01   3.0862321e+00  -4.7594890e-02   3.7511638e-04   3.4083138e-03
   1.3550000e+03   6.4532456e-08   2.5145335e-01   2.2165692e+00  -2.2594310e-01   1.9165423e-04   3.4084614e-03
   1.3560000e+03   1.1888504e-07   2.0265503e-01   2.0283529e+00  -1.5122526e-01   1.0328953e-03   3.4089956e-03
   1.3570000e+03   1.7945975e-07   1.1642837e-01   1.2325588e+00  -1.0624634e-01   1.8023979e-03   3.4096539e-03
   1.3580000e+03   2.6585663e-07   4.9581015e-02   6.8590080e-01  -9.3163785e-02   2.8816528e-03   3.4105833e-03
   1.3590000e+03   6.7999904e-08   2.0069573e-01   1.7299734e+00   2.0430727e-01   2.1128400e-04   3.4104361e-03
   1.3600000e+03   6.0852132e-08   2.7978536e-01   2.5182009e+00   3.0986385e-01   1.5761397e-04   3.4102696e-03
   1.3610000e+03   7.9884111e-08   1.1622188e-01   1.0714524e+00   4.3148931e-01   1.9980825e-04   3.4099757e-03
   1.3620000e+03   1.0990865e-07   9.8347072e-02   1.0013526e+00   3.5225907e-01   6.8028159e-04   3.4091592e-03
   1.3630000e+03   1.3700588e-07   5.9697048e-02   9.7406526e-01   4.3809615e-01   1.1328073e-03   3.4074691e-03
   1.3640000e+03   4.7821305e-07   2.4031638e-02   9.1316732e-01   5.1527512e-01   2.7772513e-03   3.4026025e-03
   1.3650000e+03   1.6522567e-07   2.6962196e-01   2.3829372e+00   4.9273925e-01   1.1086295e-03   3.4007453e-03
   1.3660000e+03   8.7772719e-08   3.1762160e-01   2.7934885e+00   6.0770809e-01   7.1939588e-04   3.3992591e-03
   1.3670000e+03   1.0307946e-07   1.9475878e-01   1.7167741e+00   6.0938069e-01   1.2677355e-03   3.3966348e-03
   1.3680000e+03   1.5465888e-07   5.6374955e-02   6.6520609e-01   7.1072904e-01   9.1057485e-04   3.3944373e-03
   1.3690000e+03   1.6441748e-07   9.8064590e-02   9.4285423e-01   7.3525866e-01   1.9621433e-03   3.3895432e-03
   1.3700000e+03   1.8175015e-07   1.2446315e-01   1.1113295e+00   7.9867800e-01   1.0383773e-03   3.3867328e-03
   1.3710000e+03   1.3582778e-07   1.3808881e-01   1.2033132e+00   7.3932778e-01   8.2581202e-04   3.3846656e-03
   1.3720000e+03   1.5285800e-07   4.8537748e-02   5.0446958e-01   8.3859925e-01   1.5000989e-03   3.3804089e-03
   1.3730000e+03   1.5574343e-07   7.2279571e-02   7.2030365e-01   8.4839653e-01   2.1570771e-03   3.3742248e-03
   1.3740000e+03   2.8496109e-07   4.2622716e-02   8.4573621e-01   8.4058669e-01   3.7146321e-03   3.3715912e-03
   1.3750000e+03   1.9704387e-07   3.0719428e-01   2.7254158e+00   8.5219060e-01   1.1577851e-03   3.3682652e-03
   1.3760000e+03   1.2476646e-07   1.1247783e-01   9.7195402e-01   8.5464623e-01   1.4917264e-03   3.3639721e-03
   1.3770000e+03   1.1903279e-07   7.4051990e-02   6.5515639e-01   8.7153266e-01   1.2453427e-03   3.3603216e-03
   1.3780000e+03   2.4250183e-07   4.7235129e-02   7.1658686e-01   8.9301998e-01   1.9961751e-03   3.3543327e-03
   1.3790000e+03   2.6110661e-07   1.3875079e-01   1.2352805e+00   8.9637126e-01   4.7442072e-03   3.3400756e-03
   1.3800000e+03   4.8129259e-07   8.3851992e-02   8.2727890e-01   9.0010455e-01   6.2153151e-03   3.3214021e-03
   1.3810000e+03   2.8169966e-07   1.5239392e-01   1.3456763e+00   9.0121940e-01   3.9273474e-03   3.3096512e-03
   1.3820000e+03   1.4426798e-07   1.0011516e-01   8.6029768e-01   9.0471695e-01   4.0035764e-03   3.2976681e-03
   1.3830000e+03   1.5089580e-07   6.6136857e-02   6.6107216e-01   9.1499920e-01   9.9180974e-04   3.2946757e-03
   1.3840000e+03   4.1832166e-07   6.8657451e-02   8.3014567e-01   8.8791304e-01   3.3912758e-03   3.2847590e-03
   1.3850000e+03   4.9731452e-07   1.0471668e-01   1.0221766e+00   8.9660405e-01   3.8711488e-03   3.2733628e-03
   1.3860000e+03   2.9338101e-07   2.2713531e-01   2.0031289e+00  -4.3559638e-01   3.5749932e-04   3.2738727e-03
   1.3870000e+03   2.5478810e-07   2.5516272e-01   2.3306685e+00   6.5868774e-01   1.2754045e-03   3.2711238e-03
   1.3880000e+03   1.5802157e-07   9.8016967e-02   9.8841588e-01   8.5881203e-01   2.0800196e-03   3.2652823e-03
   1.3890000e+03   1.4281252e-07   5.1280821e-02   5.8630536e-01   9.0826557e-01   3.0802959e-03   3.2561497e-03
   1.3900000e+03   8.3600264e-07   2.1621732e-02   8.3922498e-01   9.2546351e-01   1.0817821e-02   3.2235784e-03
   1.3910000e+03   6.9504957e-07   1.1531769e-01   1.1246267e+00   9.1471592e-01   3.1341295e-03   3.2143395e-03
   1.3920000e+03   2.7345366e-07   2.9215846e-01   2.5397941e+00  -8.2642985e-01   9.2891987e-04   3.2168075e-03
   1.3930000e+03   2.1260837e-07   2.4533281e-01   2.1917411e+00   9.3059781e-01   3.6032367e-03   3.2060239e-03
   1.3940000e+03   4.0867304e-07   2.0538913e-01   1.9277953e+00   9.3207440e-01   7.2646689e-03   3.1843264e-03
   1.3950000e+03   5.0055881e-07   1.0368855e-01   1.1734589e+00   9.3297373e-01   1.0918051e-02   3.1519149e-03
   1.3960000e+03   1.6916632e-06   2.0255882e-02   7.4102430e-01   9.3380066e-01   3.2478760e-02   3.0565409e-03
   1.3970000e+03   3.2822554e-07   1.6719783e-01   1.4344986e+00   9.2665573e-01   1.0003524e-02   3.0282291e-03
   1.3980000e+03   2.8724391e-07   3.3270231e-01   2.9255987e+00  -9.1901169e-01   4.2021877e-03   3.0399278e-03
   1.3990000e+03   6.7319121e-07   2.6329256e-02   3.9219444e-01   9.3405963e-01   1.4272723e-02   2.9994408e-03
   1.4000000e+03   2.0306822e-07   9.9313057e-02   8.4329158e-01  -9.1672262e-01   6.0265887e-03   3.0160205e-03
   1.4010000e+03   1.8654354e-07   1.5005817e-01   1.3552768e+00   9.3962240e-01   3.5599312e-03   3.0059342e-03
   1.4020000e+03   4.4998485e-07   1.2108365e-01   1.2093238e+00   9.3943053e-01   2.0364181e-02   2.9485031e-03
   1.4030000e+03   6.6853939e-07   1.0894459e-01   1.1872689e+00   9.3857710e-01   2.6369829e-02   2.8756525e-03
   1.4040000e+03   5.6879890e-07   1.9902566e-01   1.8053652e+00   9.3586548e-01   2.7323062e-02   2.8022568e-03
   1.4050000e+03   2.4931542e-07   9.5751750e-02   8.0974432e-01   9.3364941e-01   5.3314514e-02   2.6633063e-03
   1.4060000e+03   3.0641231e-07   6.1607606e-02   6.3601673e-01   9.2998127e-01   2.1767730e-02   2.6094785e-03
   1.4070000e+03   4.4356183e-07   8.2969234e-02   8.3292506e-01   9.3017308e-01   2.7840351e-02   2.5420425e-03
   1.4080000e+03   3.4040832e-07   1.4317305e-01   1.2412379e+00  -6.1655345e-02   1.9414568e-03   2.5423515e-03
   1.4090000e+03   3.6804886e-07   1.8749667e-01   1.6298978e+00  -8.8964671e-01   1.4844672e-02   2.5759848e-03
   1.4100000e+03   5.1098118e-07   2.2520133e-02   4.4324985e-01  -7.7846752e-01   1.3192275e-02   2.6025269e-03
   1.4110000e+03   5.2831993e-07   5.3271181e-02   5.7800866e-01  -2.2519570e-01   3.5008907e-03   2.6045939e-03
   1.4120000e+03   3.7969375e-07   1.4750153e-01   1.3242565e+00   9.2787629e-01   9.2771980e-03   2.5821890e-03
   1.4130000e+03   3.4766843e-07   2.9722125e-01   2.6381132e+00   9.3107213e-01   6.7058469e-03   2.5660745e-03
   1.4140000e+03   3.1209708e-07   6.9451102e-02   7.3129553e-01   9.4274456e-01   1.8300826e-02   2.5218507e-03
   1.4150000e+03   4.2384726e-07   2.6083938e-02   4.8776353e-01   9.4858312e-01   1.3882464e-02   2.4886659e-03
   1.4160000e+03   4.7576456e-07   9.7283666e-02   1.0563286e+00   9.4768247e-01   1.7393122e-02   2.4476839e-03
   1.4170000e+03   9.8454082e-07   3.0361331e-02   8.3567349e-01   9.4677957e-01   5.2539960e-02   2.4172668e-03
   1.4180000e+03   3.7481396e-07   3.0687868e-01   2.7409700e+00   9.4442249e-01   1.2053347e-02   2.3897691e-03
   1.4190000e+03   3.0172805e-07   2.7057695e-01   2.4064755e+00   9.4593996e-01   4.7466479e-03   2.3790418e-03
   1.4200000e+03   3.1876079e-07   1.7449485e-01   1.5684147e+00   9.4704368e-01   9.9285048e-03   2.3566845e-03
   1.4210000e+03   3.2799372e-07   7.0991020e-02   7.2409653e-01   9.5056571e-01   6.9997915e-03   2.3410093e-03
   1.4220000e+03   5.8142443e-07   6.8328663e-02   7.9571275e-01   9.5193844e-01   1.8416807e-02   2.3000054e-03
   1.4230000e+03   3.4479237e-07   1.9464416e-01   1.6988577e+00   9.4885029e-01   6.0421847e-03   2.2868234e-03
   1.4240000e+03   4.2575701e-07   2.2368119e-01   1.9933759e+00   9.4733656e-01   1.2178115e-02   2.2604584e-03
   1.4250000e+03   4.2137776e-07   9.6455525e-02   9.7854206e-01   9.5081069e-01   1.8419679e-02   2.2209071e-03
   1.4260000e+03   4.8982534e-07   2.7086245e-02   6.5297198e-01   9.5268371e-01   2.6346229e-02   2.1930531e-03
   1.4270000e+03   2.5378173e-07   2.1997354e-01   1.8997404e+00   9.5323868e-01   8.7975967e-03   2.1746695e-03
   1.4280000e+03   1.6684176e-07   1.2572796e-01   1.1122898e+00   9.5687941e-01   1.0166745e-02   2.1535232e-03
   1.4290000e+03   1.8516487e-07   7.7667532e-02   7.8358828e-01   9.6163263e-01   7.2105261e-03   2.1385952e-03
   1.4300000e+03   4.2437399e-07   2.4873839e-02   8.1705258e-01   9.6887630e-01   7.4239458e-03   2.1232161e-03
   1.4310000e+03   2.7874810e-07   1.4728397e-01   1.2429681e+00   9.6867328e-01   1.5436748e-02   2.0914832e-03
   1.4320000e+03   2.3990547e-07   1.1504939e-01   9.8685645e-01   3.3641725e-01   2.0781003e-03   2.0900250e-03
   1.4330000e+03   1.9533824e-07   1.0314146e-01   8.8777515e-01  -2.9741852e-01   3.8628871e-03   2.0924404e-03
   1.4340000e+03   3.3348072e-07   1.1705799e-02   6.6453529e-01   9.6810920e-01   1.3263714e-02   2.0655837e-03
   1.4350000e+03   4.5050944e-07   6.9521067e-02   8.1867778e-01   9.7311306e-01   2.3716017e-02   2.0179449e-03
   1.4360000e+03   1.1448677e-06   8.4667603e-02   9.5474993e-01   9.7666187e-01   5.3835744e-02   1.9119851e-03
   1.4370000e+03   5.6598413e-07   1.9940213e-01   1.7353404e+00   9.7560003e-01   2.5872147e-02   1.8637566e-03
   1.4380000e+03   3.9735192e-07   2.4383806e-01   2.1384033e+00   9.7603863e-01   3.9602755e-02   1.7917873e-03
   1.4390000e+03   2.2648392e-07   8.3211714e-02   7.8009393e-01   9.7620735e-01   1.8763972e-02   1.7589813e-03
   1.4400000e+03   2.1444155e-07   8.4311195e-02   7.6323190e-01   9.7849738e-01   1.3649704e-02   1.7354950e-03
   1.4410000e+03   2.8138214e-07   1.2204578e-01   1.0853591e+00   9.8003391e-01   3.1118359e-02   1.6826018e-03
   1.4420000e+03   8.1098932e-07   2.8735441e-02   6.9903814e-01   9.7897527e-01   6.3760198e-02   1.6563540e-03
   1.4430000e+03   4.7633474e-07   2.8917479e-01   2.5695830e+00   9.7960430e-01   1.9700182e-02   1.6244023e-03
   1.4440000e+03   2.9688274e-07   1.7694515e-01   1.5208810e+00   9.7354329e-01   1.8044889e-02   1.5958797e-03
   1.4450000e+03   3.4415085e-07   1.2002485e-01   1.0395152e+00   9.6711113e-01   1.1225250e-02   1.5785613e-03
   1.4460000e+03   5.2031110e-07   5.7724338e-02   5.8484445e-01   9.6345820e-01   2.4623916e-02   1.5411465e-03
   1.4470000e+03   5.2577183e-07   4.3173496e-02   6.7965852e-01   9.6868834e-01   4.3416220e-02   1.5087615e-03
   1.4480000e+03   1.9157427e-07   2.3523838e-01   2.0365067e+00   9.1383014e-01   4.9958002e-03   1.5018767e-03
   1.4490000e+03   1.6063522e-07   1.7755670e-01   1.5837066e+00  -3.9654141e-01   1.1174954e-03   1.5025430e-03
   1.4500000e+03   1.6269768e-07   5.8360554e-02   6.0328760e-01   8.3948668e-01   1.7941928e-03   1.5002806e-03
   1.4510000e+03   2.6167103e-07   5.0336518e-02   6.7656940e-01   8.0767194e-01   4.7588012e-03   1.4945201e-03
   1.4520000e+03   6.5188930e-07   9.0848754e-02   9.4837744e-01   8.7470781e-01   1.1384696e-02   1.4796602e-03
   1.4530000e+03   3.4538731e-07   1.9305633e-01   1.6550209e+00   8.5524974e-01   8.4036125e-03   1.4690398e-03
   1.4540000e+03   2.8421045e-07   1.7529760e-01   1.5268151e+00   8.6224063e-01   1.7136024e-02   1.4473903e-03
   1.4550000e+03   2.2690352e-07   6.1184748e-02   5.5953544e-01   8.4716732e-01   7.2847755e-03   1.4384688e-03
   1.4560000e+03   2.8107523e-07   5.2358043e-02   6.8292226e-01   8.2675552e-01   1.0317334e-02   1.4262232e-03
   1.4570000e+03   2.2249788e-07   3.6576782e-02   8.2162309e-01   7.5968728e-01   4.6616672e-03   1.4211789e-03
   1.4580000e+03   2.8346074e-07   9.1521430e-02   1.0170728e+00   3.2677832e-01   2.3543623e-03   1.4200890e-03
   1.4590000e+03   2.8785713e-07   9.7892240e-02   9.5700288e-01   3.3167339e-01   5.2734356e-03   1.4188515e-03
   1.4600000e+03   1.4785798e-07   1.8286056e-01   1.5858505e+00  -4.6234061e-01   1.4571087e-03   1.4198086e-03
   1.4610000e+03   1.1612977e-07   1.5159185e-01   1.3352974e+00  -5.5622288e-01   8.8484807e-04   1.4205077e-03
   1.4620000e+03   1.1845844e-07   4.3079317e-02   4.6955468e-01   3.5665823e-02   1.3853470e-03   1.4204389e-03
   1.4630000e+03   2.5076929e-07   5.4490330e-02   7.3460185e-01   4.4894000e-01   1.3477420e-03   1.4195805e-03
   1.4640000e+03   1.2129615e-07   2.2045183e-01   1.8935042e+00   7.4573636e-01   1.1902996e-03   1.4183209e-03
   1.4650000e+03   2.8742992e-07   3.0751269e-01   2.7842906e+00   7.4633377e-01   5.7005185e-03   1.4122969e-03
   1.4660000e+03   3.2993109e-07   1.9411760e-01   2.0494047e+00   7.4378519e-01   4.9380980e-03   1.4071174e-03
   1.4670000e+03   2.5338237e-07   2.6137280e-02   4.6656536e-01   7.4616565e-01   1.2893766e-02   1.3936320e-03
   1.4680000e+03   1.4047204e-07   1.0883324e-01   9.4797776e-01   7.2649396e-01   2.4621490e-03   1.3911412e-03
   1.4690000e+03   2.2229541e-07   1.2174662e-01   1.1336383e+00   7.2820175e-01   6.0340483e-03   1.3850405e-03
   1.4700000e+03   3.0248672e-07   1.3949170e-01   1.2648798e+00   7.1279557e-01   8.3446353e-03   1.3768261e-03
   1.4710000e+03   3.8276700e-07   1.0202142e-01   1.0043716e+00   6.9732713e-01   1.0769608e-02   1.3665275e-03
   1.4720000e+03   1.8385091e-07   8.5837198e-02   7.5206047e-01   6.9295941e-01   1.0206263e-02   1.3569000e-03
   1.4730000e+03   1.2033271e-07   9.5120871e-02   8.3046144e-01   6.7724167e-01   3.2828302e-03   1.3538872e-03
   1.4740000e+03   1.6542627e-07   7.0351352e-02   7.5246254e-01   6.6781923e-01   3.1044330e-03   1.3510839e-03
   1.4750000e+03   1.6087914e-07   9.6339791e-02   9.0137271e-01   6.4604915e-01   1.9728215e-03   1.3493635e-03
   1.4760000e+03   1.0889189e-07   2.1175615e-01   1.8595716e+00  -8.0269086e-02   5.7753731e-04   1.3494262e-03
   1.4770000e+03   7.3522662e-08   7.8351927e-02   6.9210626e-01  -2.2581851e-01   1.3575500e-03   1.3498411e-03
   1.4780000e+03   7.6715880e-08   4.8608990e-02   5.3559476e-01   2.0185615e-01   9.1179815e-04   1.3495932e-03
   1.4790000e+03   4.8797481e-07   3.1663346e-02   8.2867445e-01   3.0404235e-01   6.1778088e-03   1.3483316e-03
   1.4800000e+03   1.0157819e-07   2.4602045e-01   2.1306876e+00   4.0257656e-01   2.0375418e-03   1.3472279e-03
   1.4810000e+03   7.2100004e-08   2.9090954e-01   2.5705395e+00   5.0194266e-01   7.7524321e-04   1.3467040e-03
   1.4820000e+03   9.2550581e-08   2.1312948e-01   2.0241760e+00   4.9968378e-01   9.7729487e-04   1.3460468e-03
   1.4830000e+03   7.6638591e-08   5.8926732e-02   6.4201282e-01   5.1310984e-01   1.2252585e-03   1.3452013e-03
   1.4840000e+03   8.1032917e-08   7.3967420e-02   7.4050429e-01   5.2180417e-01   2.5224549e-03   1.3434338e-03
   1.4850000e+03   2.7666368e-07   5.1488497e-02   7.9848333e-01   5.2035518e-01   6.1166319e-03   1.3391763e-03
   1.4860000e+03   1.7818246e-07   1.3323982e-01   1.1737207e+00   5.0843311e-01   4.2924814e-03   1.3362628e-03
   1.4870000e+03   1.1366628e-07   2.5661659e-01   2.2438339e+00  -1.9152395e-01   5.9715850e-04   1.3364159e-03
   1.4880000e+03   4.7939459e-08   6.4787121e-02   5.7417991e-01   4.9032528e-01   1.6536484e-03   1.3353337e-03
   1.4890000e+03   5.7866020e-08   9.6503016e-02   8.2719707e-01   5.3835784e-01   6.9108272e-04   1.3348371e-03
   1.4900000e+03   1.5295934e-07   6.5540882e-02   8.1255998e-01   5.6540657e-01   3.2210977e-03   1.3324107e-03
   1.4910000e+03   1.3874532e-07   1.1366304e-01   1.0617061e+00   5.6686503e-01   6.0553496e-03   1.3278538e-03
   1.4920000e+03   4.5294451e-07   5.9399506e-02   6.9035361e-01   5.7019262e-01   9.9323566e-03   1.3203781e-03
   1.4930000e+03   1.5558413e-07   1.9287357e-01   1.6898510e+00  -1.4013967e-01   4.0453023e-04   1.3204531e-03
   1.4940000e+03   7.0525153e-08   3.4180317e-01   3.0087260e+00   5.1755473e-01   1.2281540e-03   1.3196145e-03
   1.4950000e+03   7.7249476e-08   1.7396185e-01   1.6646086e+00   5.7602909e-01   1.5653772e-03   1.3184257e-03
   1.4960000e+03   9.1145998e-08   4.0875350e-02   4.8842848e-01   5.9678310e-01   2.9785074e-03   1.3160859e-03
   1.4970000e+03   2.3505856e-07   1.5697848e-02   7.1179883e-01   5.9846733e-01   6.6421668e-03   1.3134748e-03
   1.4980000e+03   8.5654121e-08   2.3457034e-01   2.0023243e+00   6.0177455e-01   4.7587087e-03   1.3097229e-03
   1.4990000e+03   6.3598838e-08   1.4582913e-01   1.2339415e+00   5.0555477e-01   1.1194987e-03   1.3089823e-03
   1.5000000e+03   8.4334799e-08   6.0130624e-02   5.3838793e-01   3.7745554e-01   1.7676946e-03   1.3081107e-03
   1.5010000e+03   2.2104303e-07   2.9919448e-02   6.2106308e-01   4.7012855e-02   3.2553364e-03   1.3079174e-03
   1.5020000e+03   1.5159205e-07   8.7766783e-02   9.8901436e-01   1.6597599e-01   1.5359959e-03   1.3075854e-03
   1.5030000e+03   6.7176423e-08   2.2804378e-01   1.9580556e+00  -2.2381073e-01   9.5838202e-04   1.3078665e-03
   1.5040000e+03   4.3245993e-08   1.3709455e-01   1.1646226e+00  -1.9686004e-01   1.5342100e-03   1.3082630e-03
   1.5050000e+03   4.4002780e-08   2.7629092e-02   4.9241607e-01   8.6174280e-02   4.9912832e-04   1.3082069e-03
   1.5060000e+03   1.1002459e-07   7.6810617e-02   9.0045991e-01   3.4326775e-01   7.4679211e-04   1.3078718e-03
   1.5070000e+03   5.6956952e-08   1.9276571e-01   1.6744672e+00   3.7465575e-01   3.7837947e-04   1.3076865e-03
   1.5080000e+03   5.1067253e-08   2.9519185e-01   2.5979117e+00   3.9806233e-01   6.3065512e-04   1.3073584e-03
   1.5090000e+03   4.0747849e-08   1.2875318e-01   1.2803475e+00   4.3633425e-01   7.8593327e-04   1.3069104e-03
   1.5100000e+03   4.4621745e-08   6.8761183e-02   6.8584250e-01   4.9324515e-01   8.2074045e-04   1.3063817e-03
   1.5110000e+03   1.1360900e-07   1.5637017e-02   8.6787664e-01   5.8492168e-01   2.2749660e-03   1.3059472e-03
   1.5120000e+03   4.1477715e-08   3.3661628e-01   2.9858508e+00   5.2810226e-01   5.7683017e-04   1.3055496e-03
   1.5130000e+03   2.9503583e-08   2.4126024e-01   2.0988710e+00   6.4149628e-01   3.1185504e-04   1.3052884e-03
   1.5140000e+03   5.1599877e-08   1.8424336e-01   1.6177883e+00   6.6666705e-01   1.0263811e-03   1.3043957e-03
   1.5150000e+03   8.8503424e-08   8.2461133e-02   9.2394381e-01   6.7968889e-01   9.9017751e-04   1.3035181e-03
   1.5160000e+03   7.4329237e-08   1.0154816e-01   9.1248090e-01   6.9344099e-01   2.4747172e-03   1.3012833e-03
   1.5170000e+03   9.6906546e-08   9.5353922e-02   8.3112280e-01   6.6075675e-01   1.5783552e-03   1.2999271e-03
   1.5180000e+03   8.9132458e-08   1.3860963e-01   1.2008052e+00   6.3076937e-01   2.2952043e-03   1.2980472e-03
   1.5190000e+03   1.9427614e-07   3.3639035e-02   5.7471391e-01   6.7653867e-01   5.4664602e-03   1.2932572e-03
   1.5200000e+03   8.1387249e-08   8.2555747e-02   7.8305800e-01   1.7902977e-01   3.9703402e-04   1.2931654e-03
   1.5210000e+03   7.6231355e-08   2.6573511e-01   2.3141220e+00  -2.3551708e-01   4.5459796e-04   1.2933040e-03
   1.5220000e+03   1.5002744e-07   6.3975940e-02   6.7939883e-01   6.7802615e-01   2.3904695e-03   1.2912098e-03
   1.5230000e+03   1.4255250e-07   7.0215046e-02   6.9539328e-01   7.1091023e-01   5.5706235e-03   1.2861063e-03
   1.5240000e+03   1.2768760e-07   1.1054098e-01   9.9994034e-01   7.2042815e-01   5.3435311e-03   1.2811641e-03
   1.5250000e+03   9.2844073e-08   1.0628289e-01   9.2780204e-01   7.2182577e-01   5.3661925e-03   1.2762104e-03
   1.5260000e+03   8.5176946e-08   1.2935357e-01   1.1236212e+00   7.2635129e-01   2.1529510e-03   1.2742161e-03
   1.5270000e+03   9.4649446e-08   1.3686110e-01   1.1821576e+00   7.2758867e-01   7.3801251e-03   1.2673903e-03
   1.5280000e+03   8.1159039e-08   3.4010356e-02   7.1877229e-01   7.3326837e-01   7.2487748e-03   1.2606693e-03
   1.5290000e+03   2.2038402e-07   3.0963698e-02   8.2477287e-01   7.4379867e-01   6.6870882e-03   1.2544115e-03
   1.5300000e+03   1.0029217e-07   1.5437281e-01   1.3991570e+00  -6.4961782e-01   7.2249867e-04   1.2550005e-03
   1.5310000e+03   7.1679359e-08   2.6708249e-01   2.3279839e+00  -5.1851009e-01   4.4129277e-04   1.2552877e-03
   1.5320000e+03   1.3652455e-07   1.1273836e-01   1.0391294e+00   7.4729112e-01   3.5097323e-03   1.2519988e-03
   1.5330000e+03   1.2266817e-07   9.3762718e-02   9.2670705e-01   7.5744039e-01   7.6449543e-03   1.2447647e-03
   1.5340000e+03   2.4159426e-07   6.1496796e-02   7.8501612e-01   7.5877921e-01   1.2001451e-02   1.2334677e-03
   1.5350000e+03   1.0161311e-07   1.3151975e-01   1.1271173e+00   7.5639939e-01   6.9881541e-03   1.2269607e-03
   1.5360000e+03   1.2582999e-07   2.6482208e-01   2.3289173e+00   7.5362561e-01   4.5993422e-03   1.2227135e-03
   1.5370000e+03   1.6283402e-07   1.1767977e-01   1.0901934e+00   7.5417514e-01   1.1326282e-02   1.2123032e-03
   1.5380000e+03   1.1908052e-07   3.2926029e-02   5.6883845e-01   7.5395172e-01   1.8575898e-02   1.1954160e-03
   1.5390000e+03   2.2581435e-07   2.4440012e-02   8.4852607e-01   7.5250894e-01   1.8258464e-02   1.1790790e-03
   1.5400000e+03   1.0476166e-07   2.2947959e-01   1.9561137e+00   7.4681518e-01   1.2782837e-02   1.1678661e-03
   1.5410000e+03   7.5874902e-08   1.5825176e-01   1.3427391e+00   7.4949808e-01   7.6037031e-03   1.1612253e-03
   1.5420000e+03   6.3858581e-08   5.6871544e-02   5.0887197e-01   7.5439319e-01   6.5891067e-03   1.1554640e-03
   1.5430000e+03   6.3943483e-08   5.7251858e-02   6.4778532e-01   7.4085287e-01   1.9044954e-03   1.1538347e-03
   1.5440000e+03   1.1887080e-07   9.9419910e-02   9.6937932e-01  -4.5205591e-01   2.1483540e-03   1.1549574e-03
   1.5450000e+03   9.4904011e-08   1.9839168e-01   1.7055487e+00  -6.0708004e-01   5.6191608e-03   1.1589087e-03
   1.5460000e+03   1.1009251e-07   2.8090462e-02   4.1379251e-01  -6.2109221e-01   1.1351365e-02   1.1671249e-03
   1.5470000e+03   1.3743030e-07   2.3711394e-02   5.5651042e-01  -5.7351288e-01   4.7237907e-03   1.1687080e-03
   1.5480000e+03   1.2663040e-07   1.2642664e-01   1.2162795e+00   6.2091301e-01   2.8979943e-03   1.1666080e-03
   1.5490000e+03   2.7970638e-08   2.6506597e-01   2.3246977e+00   9.1460450e-02   1.3200629e-04   1.1665940e-03
   1.5500000e+03   2.7114969e-08   3.4924018e-01   3.1890613e+00  -2.1857837e-01   7.5989329e-05   1.1666134e-03
   1.5510000e+03   2.7412474e-08   8.9518968e-02   7.7221185e-01   6.7535466e-01   7.8117640e-04   1.1659981e-03
   1.5520000e+03   2.8756780e-08   2.5081357e-02   2.8188931e-01   5.4088271e-01   5.6750458e-04   1.1656403e-03
   1.5530000e+03   2.2408303e-07   1.3715217e-02   8.9239070e-01   5.2797264e-01   6.0989121e-03   1.1637675e-03
   1.5540000e+03   5.0841741e-08   2.3869401e-01   2.0314527e+00   4.0369436e-01   2.8466511e-03   1.1624341e-03
   1.5550000e+03   3.5490411e-08   2.0020942e-01   1.7407164e+00   3.3637828e-01   8.0758822e-04   1.1621186e-03
   1.5560000e+03   4.4880285e-08   1.2934663e-01   1.2395355e+00   3.6221708e-01   1.6358494e-03   1.1614314e-03
   1.5570000e+03   4.6036115e-08   3.1381286e-02   4.5411684e-01   4.2461123e-01   1.2805345e-03   1.1608007e-03
   1.5580000e+03   1.4635557e-07   1.6558932e-02   8.6570273e-01   4.6586274e-01   5.0196362e-03   1.1580977e-03
   1.5590000e+03   5.8029383e-08   5.4922598e-02   8.9231277e-01   4.0115285e-01   7.2432020e-04   1.1577614e-03
   1.5600000e+03   3.4069109e-08   1.3281376e-01   1.2713823e+00  -4.0554746e-01   8.7889536e-04   1.1581745e-03
   1.5610000e+03   5.3479478e-08   9.7081573e-02   1.0201974e+00  -1.2692810e-01   4.0386140e-04   1.1582339e-03
   1.5620000e+03   2.3019149e-08   1.9414484e-01   1.6757525e+00   1.8233563e-01   2.6112558e-04   1.1581788e-03
   1.5630000e+03   2.6270202e-08   1.6460665e-01   1.4232058e+00   6.2948474e-01   5.4876528e-04   1.1577788e-03
   1.5640000e+03   5.5873039e-08   7.0292908e-02   6.9663793e-01   6.4531763e-01   1.4801440e-03   1.1566737e-03
   1.5650000e+03   5.5947887e-08   9.3997245e-02   8.4962178e-01   6.5365076e-01   2.8510228e-03   1.1545209e-03
   1.5660000e+03   1.9594528e-07   3.3979984e-02   7.0928508e-01   6.6457677e-01   7.8142708e-03   1.1515280e-03
   1.5670000e+03   1.1321581e-07   2.7491078e-01   2.4457852e+00   6.6454584e-01   2.6684869e-03   1.1494882e-03
   1.5680000e+03   7.9118790e-08   2.5026255e-01   2.1815000e+00   6.6931627e-01   6.0869667e-03   1.1448169e-03
   1.5690000e+03   1.0334630e-07   1.5887523e-01   1.4385811e+00   6.6984201e-01   4.9990004e-03   1.1409913e-03
   1.5700000e+03   1.6077064e-07   4.3993214e-02   5.1701192e-01   6.7493351e-01   8.5018335e-03   1.1344667e-03
   1.5710000e+03   8.2960689e-08   6.3349493e-02   7.0602696e-01   6.7123067e-01   1.4192729e-02   1.1290787e-03
   1.5720000e+03   6.4746113e-08   2.4984635e-01   2.1723339e+00   6.2337452e-01   7.3348501e-04   1.1285626e-03
   1.5730000e+03   7.5670587e-08   8.1289018e-02   7.2062847e-01   6.8691347e-01   2.5901186e-03   1.1265567e-03
   1.5740000e+03   1.0247188e-07   6.2971065e-02   5.9751591e-01   6.8519233e-01   6.0444818e-03   1.1219019e-03
   1.5750000e+03   2.2174321e-07   2.4282244e-02   8.0882919e-01   6.8192247e-01   8.7318588e-03   1.1202332e-03
   1.5760000e+03   9.9299993e-08   2.5352929e-01   2.2071970e+00   6.8003097e-01   3.2882086e-03   1.1177315e-03
   1.5770000e+03   6.0544271e-08   1.7305886e-01   1.4945020e+00   6.7115531e-01   1.4109268e-03   1.1166737e-03
   1.5780000e+03   6.6615684e-08   1.4355762e-01   1.2621272e+00   6.5342214e-01   9.7582567e-04   1.1159620e-03
   1.5790000e+03   1.1394150e-07   6.4547617e-02   6.5181680e-01   5.3593915e-01   1.1803552e-03   1.1152566e-03
   1.5800000e+03   1.1239890e-07   9.5835259e-02   8.9979693e-01   5.8238259e-01   3.0455062e-03   1.1132820e-03
   1.5810000e+03   1.3615755e-07   9.6755088e-02   8.7822537e-01   3.8539371e-01   1.6056393e-03   1.1125943e-03
   1.5820000e+03   4.8382461e-08   1.6281197e-01   1.4066407e+00  -1.9630408e-01   3.6239445e-04   1.1126735e-03
   1.5830000e+03   2.4210485e-08   1.6918011e-01   1.4661316e+00   2.4156743e-01   2.0896912e-04   1.1126174e-03
   1.5840000e+03   2.1963926e-08   1.5798085e-01   1.3547163e+00   3.4599575e-03   1.2100596e-04   1.1126169e-03
   1.5850000e+03   7.7736152e-08   4.1386242e-02   6.8069021e-01   2.2977289e-01   5.7371532e-04   1.1124704e-03
   1.5860000e+03   2.3152079e-08   1.6379103e-01   1.3922591e+00   3.5483762e-01   2.2023291e-04   1.1123835e-03
   1.5870000e+03   1.7500200e-08   3.0329582e-01   2.6862252e+00   5.7332753e-01   1.6996014e-04   1.1122751e-03
   1.5880000e+03   2.7598820e-08   1.9848462e-01   1.8564396e+00   6.5709431e-01   2.2472327e-04   1.1121109e-03
   1.5890000e+03   2.9416375e-08   8.7324388e-02   9.5046131e-01   6.8482875e-01   4.0127947e-04   1.1118053e-03
   1.5900000e+03   1.1096019e-07   1.3319739e-02   8.2116176e-01   7.9812470e-01   1.6034891e-03   1.1103830e-03
   1.5910000e+03   6.1229448e-08   1.9284611e-01   1.6527311e+00   8.0477623e-01   1.5826913e-03   1.1089691e-03
   1.5920000e+03   5.6124594e-08   1.9730762e-01   1.6983053e+00   8.2474971e-01   2.5859537e-03   1.1066052e-03
   1.5930000e+03   5.7356876e-08   1.0687879e-01   9.4951442e-01   8.2965334e-01   4.2233114e-03   1.1027308e-03
   1.5940000e+03   7.4680769e-08   4.1377491e-02   4.5173421e-01   8.4101530e-01   2.9732083e-03   1.0999749e-03
   1.5950000e+03   6.7727142e-08   3.4297084e-02   7.8812512e-01   8.5608625e-01   3.2659290e-03   1.0984375e-03
   1.5960000e+03   3.7040272e-08   2.5835828e-01   2.2339797e+00   1.9823699e-01   3.2337102e-04   1.0983672e-03
   1.5970000e+03   3.0863417e-08   1.5164541e-01   1.3034376e+00  -3.1684502e-01   6.4920042e-04   1.0985933e-03
   1.5980000e+03   3.2674583e-08   9.2473809e-02   9.3071874e-01  -2.2385736e-01   6.2241380e-04   1.0987466e-03
   1.5990000e+03   8.7510070e-08   1.1356103e-02   6.4650845e-01  -2.5366396e-01   2.9298309e-03   1.0988487e-03
   1.6000000e+03   4.5972095e-08   2.6044267e-01   2.2749765e+00  -1.7719921e-01   1.0397212e-03   1.0990518e-03
   1.6010000e+03   2.8421234e-08   8.6906249e-02   7.5896399e-01  -1.0900862e-01   6.1350372e-04   1.0991255e-03
   1.6020000e+03   3.2229050e-08   1.1905023e-01   1.0329044e+00  -2.3704690e-02   7.4790157e-04   1.0991452e-03
   1.6030000e+03   4.8974931e-08   4.7877012e-02   5.9496822e-01   1.6922695e-01   6.5258469e-04   1.0990241e-03
   1.6040000e+03   1.9482886e-08   6.5128764e-02   7.1456100e-01   1.3794787e-01   6.3522494e-04   1.0989760e-03
   1.6050000e+03   1.6222103e-08   2.8975193e-01   2.5435612e+00   3.4551925e-01   9.8484840e-05   1.0989386e-03
   1.6060000e+03   1.9857751e-08   8.2281028e-02   7.4053638e-01   7.4873056e-01   2.9410320e-04   1.0986966e-03
   1.6070000e+03   2.6757029e-08   1.0783169e-01   9.8518133e-01   8.3825867e-01   3.6189145e-04   1.0983634e-03
   1.6080000e+03   1.4613409e-07   3.7067462e-02   7.9129891e-01   9.1576085e-01   1.7682376e-03   1.0965851e-03
   1.6090000e+03   7.8967996e-08   2.8595371e-01   2.5666991e+00   8.9549210e-01   1.0232914e-03   1.0955803e-03
   1.6100000e+03   4.1142898e-08   2.6375203e-01   2.3084351e+00   9.2661633e-01   2.3333220e-03   1.0932120e-03
   1.6110000e+03   5.4256524e-08   1.8449976e-01   1.6217469e+00   9.3346580e-01   3.3915678e-03   1.0897518e-03
   1.6120000e+03   1.1418829e-07   3.5303851e-02   4.7848542e-01   9.4793366e-01   2.1334518e-03   1.0875482e-03
   1.6130000e+03   6.4639570e-08   1.1482399e-01   1.0181070e+00   9.5832392e-01   3.5280083e-03   1.0838718e-03
   1.6140000e+03   6.9257396e-08   1.9032863e-01   1.6355027e+00   9.6272452e-01   1.9800215e-03   1.0818058e-03
   1.6150000e+03   7.3995300e-08   6.7075184e-02   6.0734600e-01   9.6958197e-01   7.3435938e-03   1.0741049e-03
   1.6160000e+03   2.4019689e-07   1.8037094e-02   5.8594503e-01   9.6278229e-01   7.8105956e-03   1.0700669e-03
   1.6170000e+03   1.1083733e-07   2.0094755e-01   1.7575920e+00   9.7358218e-01   4.6584078e-03   1.0652144e-03
   1.6180000e+03   1.0785413e-07   2.8945438e-01   2.5476932e+00   9.7610254e-01   2.6603264e-03   1.0624485e-03
   1.6190000e+03   1.7884781e-07   2.3461183e-01   2.1985354e+00   9.7396365e-01   7.8915378e-03   1.0542841e-03
   1.6200000e+03   2.2558510e-07   1.2135732e-01   1.3806175e+00   9.7506502e-01   1.0240041e-02   1.0437602e-03
   1.6210000e+03   1.4462293e-07   5.3365012e-02   7.0487890e-01   9.7691899e-01   2.8844162e-02   1.0143691e-03
   1.6220000e+03   2.5430359e-07   5.7706959e-02   7.6094348e-01   9.7724228e-01   3.1644321e-02   9.9869059e-04
   1.6230000e+03   6.7109034e-08   1.6930015e-01   1.4583568e+00   9.7899957e-01   7.4576862e-03   9.9140024e-04
   1.6240000e+03   6.7299298e-08   2.7654371e-01   2.4474401e+00  -9.4789964e-01   1.4669821e-03   9.9277895e-04
   1.6250000e+03   7.4541010e-08   4.1114921e-02   4.1041513e-01   9.6201534e-01   2.8500640e-03   9.9005724e-04
   1.6260000e+03   1.4733092e-07   4.4370563e-02   5.0101779e-01   9.9240534e-01   1.4539469e-02   9.7577327e-04
   1.6270000e+03   3.3052018e-07   6.0454182e-02   9.0209101e-01   9.9476862e-01   2.4300843e-02   9.5218828e-04
   1.6280000e+03   1.6277826e-07   2.3222422e-01   2.0188184e+00   9.9414707e-01   1.4613348e-02   9.3835627e-04
   1.6290000e+03   1.8803078e-07   2.6363303e-01   2.3325829e+00   9.9422710e-01   2.7838648e-02   9.1238881e-04
   1.6300000e+03   2.4104415e-07   1.7394750e-01   1.6928201e+00   9.9449009e-01   2.9750291e-02   8.8539911e-04
   1.6310000e+03   3.2707231e-07   7.7653096e-02   8.1104469e-01   9.9461101e-01   9.2356922e-02   8.0411174e-04
   1.6320000e+03   2.0835631e-07   3.4944493e-02   7.2143389e-01   9.9394208e-01   1.6015693e-01   6.7625597e-04
   1.6330000e+03   5.6149966e-07   8.7359094e-02   8.9812598e-01   9.9203270e-01   1.8127927e-01   5.5485648e-04
   1.6340000e+03   1.3610434e-07   1.6498895e-01   1.4276947e+00  -9.8492734e-01   4.4735297e-02   5.7931993e-04
   1.6350000e+03   1.4351169e-07   3.4175395e-01   3.0165414e+00  -9.8634806e-01   3.0673059e-02   5.9685403e-04
   1.6360000e+03   1.8593579e-07   5.6378556e-02   5.5920049e-01  -9.3071413e-01   1.4957613e-02   6.0517180e-04
   1.6370000e+03   2.8216098e-07   4.0813733e-02   4.6392039e-01   9.0734604e-01   3.7259312e-02   5.8478953e-04
   1.6380000e+03   4.7092810e-07   1.5630079e-02   8.3315027e-01   9.8777889e-01   1.3599397e-01   5.4554677e-04
   1.6390000e+03   1.5168293e-07   2.6082308e-01   2.2559030e+00   9.8929600e-01   8.8584750e-02   4.9778690e-04
   1.6400000e+03   1.1843554e-07   1.4689536e-01   1.2372909e+00   9.9143945e-01   1.0017561e-01   4.4839494e-04
   1.6410000e+03   1.7470463e-07   7.6985092e-02   7.1235372e-01   9.8993205e-01   1.5848976e-01   3.7817822e-04
   1.6420000e+03   6.8025833e-07   3.6309860e-02   6.4791192e-01   9.8665160e-01   2.6254732e-01   2.8068000e-04
   1.6430000e+03   2.3625466e-07   2.3339853e-01   2.0183937e+00   9.7546944e-01   2.8401228e-01   2.0367630e-04
   1.6440000e+03   1.3479802e-07   2.8562057e-01   2.4972361e+00   9.5129385e-01   7.1442394e-02   1.8988690e-04
   1.6450000e+03   1.0877463e-07   1.5502608e-01   1.3311459e+00   9.3772099e-01   5.7482136e-02   1.7969159e-04
   1.6460000e+03   9.6237098e-08   4.9847856e-02   5.2045453e-01   9.4205935e-01   1.1056312e-01   1.6111335e-04
   1.6470000e+03   1.4797227e-07   2.9327728e-02   7.8682750e-01   9.2853217e-01   3.7541893e-01   1.0732643e-04
   1.6480000e+03   1.4721851e-07   5.5190707e-02   8.8514572e-01   8.3157620e-01   3.4612407e-01   9.2457965e-05
   1.6490000e+03   5.9104269e-08   2.0189272e-01   1.7630863e+00   7.7085752e-01   2.9838698e-02   9.0348397e-05
   1.6500000e+03   5.7010609e-08   2.8851423e-01   2.5763543e+00   7.6602739e-01   1.0500284e-02   8.9623754e-05
   1.6510000e+03   5.3007749e-08   6.6398331e-02   5.9642500e-01   7.6142796e-01   1.3538099e-01   8.0768969e-05
   1.6520000e+03   7.6767255e-08   3.4811415e-02   5.2736475e-01   7.0321371e-01   1.1797917e-01   7.4377211e-05
   1.6530000e+03   6.3927465e-08   4.6041621e-02   8.5729356e-01   6.4290779e-01   1.9360440e-01   7.2115515e-05
   1.6540000e+03   2.8011182e-08   3.0320197e-01   2.6724230e+00   6.2104964e-01   3.0877880e-02   7.0754106e-05
   1.6550000e+03   1.9201871e-08   1.4476399e-01   1.2431351e+00   6.5911235e-01   6.5475434e-03   7.0449624e-05
   1.6560000e+03   2.0225745e-08   1.0025508e-01   8.8823045e-01   7.3817819e-01   6.1466556e-03   7.0130579e-05
   1.6570000e+03   5.6956300e-08   5.9841704e-02   7.7681449e-01   4.7478622e-01   7.0348390e-03   6.9897689e-05
   1.6580000e+03   4.5115484e-08   1.5779807e-01   1.4609294e+00   5.4450386e-01   8.2426656e-03   6.9585654e-05
   1.6590000e+03   3.2279635e-08   1.9999485e-01   1.7554970e+00  -2.3283971e-01   4.6701761e-03   6.9662039e-05
   1.6600000e+03   2.3848751e-08   1.0819060e-01   9.5970679e-01  -1.1312675e-01   1.2562125e-02   6.9766455e-05
   1.6610000e+03   2.6514265e-08   5.8205201e-02   6.4274094e-01   1.5655007e-01   1.0723257e-02   6.9653255e-05
   1.6620000e+03   1.2206596e-07   3.1929476e-02   8.9260873e-01   2.8713017e-01   5.1232116e-02   6.8713710e-05
   1.6630000e+03   7.8984951e-08   1.5634086e-01   1.3842206e+00   2.7484115e-01   4.9455196e-02   6.7858439e-05
   1.6640000e+03   4.3279931e-08   2.3607536e-01   2.0603989e+00   2.8363023e-01   6.4911931e-03   6.7734822e-05
   1.6650000e+03   3.0913248e-08   1.5902067e-01   1.3938141e+00   6.0663597e-01   1.1565378e-02   6.7262479e-05
   1.6660000e+03   3.0633529e-08   8.1227681e-02   7.8635977e-01   4.7917182e-01   1.1442617e-02   6.6897091e-05
   1.6670000e+03   1.3011098e-07   3.6984503e-02   7.5488067e-01   3.8250765e-01   7.2179439e-02   6.5202927e-05
   1.6680000e+03   6.0149781e-08   1.5688171e-01   1.3868575e+00   3.0678545e-01   5.3633003e-02   6.4216405e-05
   1.6690000e+03   3.7045626e-08   2.5486371e-01   2.2316395e+00   1.9790387e-02   7.7166915e-03   6.4208509e-05
   1.6700000e+03   1.6398866e-08   7.0162236e-02   6.0808000e-01   1.6708799e-01   2.1051165e-02   6.3996540e-05
   1.6710000e+03   1.6945642e-08   6.8172597e-02   6.1599728e-01   2.3974783e-01   6.7400442e-03   6.3894499e-05
   1.6720000e+03   6.2390826e-08   4.4655160e-02   9.2195698e-01   3.1669975e-01   3.2834289e-02   6.3261391e-05
   1.6730000e+03   7.7492074e-08   1.1628978e-01   1.1685940e+00   3.0982420e-01   3.5679851e-02   6.2598867e-05
   1.6740000e+03   5.2170136e-08   2.2147154e-01   1.9490568e+00   3.5607410e-01   1.4163086e-02   6.2288684e-05
   1.6750000e+03   4.3214694e-08   1.7083247e-01   1.4986508e+00   3.5931157e-01   3.8936121e-02   6.1458942e-05
   1.6760000e+03   3.8450608e-08   7.2645241e-02   7.0589101e-01   3.2772706e-01   2.2908626e-02   6.1012024e-05
   1.6770000e+03   9.3257780e-08   4.2909835e-02   7.6563369e-01   3.1564928e-01   7.5805082e-02   5.9713624e-05
   1.6780000e+03   7.6500560e-08   7.4080728e-02   8.6667940e-01   2.4959855e-01   7.7468780e-02   5.9178710e-05
   1.6790000e+03   5.5332823e-08   2.8650835e-01   2.5322401e+00   2.2108745e-01   1.3849525e-02   5.9002921e-05
   1.6800000e+03   2.5665086e-08   9.5048550e-02   8.2501341e-01   2.1651827e-01   2.7343516e-02   5.8674747e-05
   1.6810000e+03   2.3016655e-08   5.8689133e-02   5.4159679e-01   1.9649257e-01   2.0041217e-02   5.8455061e-05
   1.6820000e+03   6.3624529e-08   3.8769575e-02   8.4111291e-01   1.8425261e-01   6.3128566e-02   5.7888871e-05
   1.6830000e+03   7.1882318e-08   6.2220427e-02   9.0549450e-01   1.3236827e-01   9.6593811e-03   5.7817511e-05
   1.6840000e+03   1.7370469e-08   2.7425064e-01   2.3890054e+00  -1.0655548e-01   1.0472414e-02   5.7885160e-05
   1.6850000e+03   1.4837407e-08   3.2043074e-01   2.8858461e+00   1.4173277e-01   4.6386972e-03   5.7847714e-05
   1.6860000e+03   1.9309240e-08   2.0678425e-01   1.9231987e+00   1.4052279e-01   1.3310568e-02   5.7744546e-05
   1.6870000e+03   1.8847796e-08   6.3403780e-02   6.7758424e-01   1.7005449e-01   7.7175101e-03   5.7670434e-05
   1.6880000e+03   2.3656431e-08   4.8610315e-02   7.2025155e-01   1.7820770e-01   1.9281238e-02   5.7482689e-05
   1.6890000e+03   6.5752816e-08   4.5884468e-02   8.4621726e-01   1.7391301e-01   4.7645103e-02   5.7070145e-05
   1.6900000e+03   8.9733488e-08   1.0118825e-01   1.0394991e+00   1.3593378e-01   3.1488970e-02   5.6853745e-05
   1.6910000e+03   3.4999680e-08   3.1302762e-01   2.7651821e+00  -8.9576825e-02   1.3394398e-02   5.6927013e-05
   1.6920000e+03   1.5423739e-08   2.9934675e-01   2.6521050e+00   1.4213602e-01   4.8691671e-03   5.6888276e-05
   1.6930000e+03   1.5878332e-08   2.0520313e-01   1.9728521e+00   1.2569958e-01   1.3348506e-02   5.6797820e-05
   1.6940000e+03   1.6855747e-08   6.1038636e-02   6.4364831e-01   1.3453195e-01   8.4338539e-03   5.6735361e-05
   1.6950000e+03   4.0819754e-08   4.1132832e-02   7.0115335e-01   1.4020288e-01   3.2573816e-02   5.6505890e-05
   1.6960000e+03   4.6689095e-08   1.1782600e-01   1.1117737e+00   1.2545989e-01   2.3032037e-02   5.6357403e-05
   1.6970000e+03   2.4241560e-08   2.2827092e-01   1.9883298e+00   1.0986912e-01   3.2043815e-03   5.6337847e-05
   1.6980000e+03   1.9646772e-08   1.7477396e-01   1.5225847e+00   1.4042387e-01   8.9000657e-03   5.6269627e-05
   1.6990000e+03   2.0489003e-08   1.0250377e-01   9.2812150e-01   1.4222933e-01   5.2243550e-03   5.6228569e-05
   1.7000000e+03   1.0926644e-07   3.3803418e-02   6.6389594e-01   1.3684750e-01   2.6713608e-02   5.6042770e-05
   1.7010000e+03   3.1333583e-08   2.2302826e-01   1.9384808e+00   1.1147232e-01   5.4989411e-03   5.6009255e-05
   1.7020000e+03   1.6139542e-08   3.4374283e-01   3.0616824e+00   9.9636582e-02   3.7096870e-03   5.5988934e-05
   1.7030000e+03   1.3125085e-08   1.8720408e-01   1.6658441e+00   1.0196844e-01   6.5577528e-03   5.5952687e-05
   1.7040000e+03   1.1461394e-08   4.4497030e-02   5.6957639e-01   1.1023769e-01   3.5087083e-03   5.5931386e-05
   1.7050000e+03   1.2722890e-08   3.5347418e-02   7.6889632e-01   1.2036465e-01   8.0666685e-03   5.5878875e-05
   1.7060000e+03   1.6221776e-08   2.8649487e-02   8.9573184e-01   1.1894972e-01   1.1796764e-02   5.5840628e-05
   1.7070000e+03   9.4472713e-09   1.2102580e-01   1.1923592e+00   1.2462948e-01   1.7727571e-03   5.5828378e-05
   1.7080000e+03   5.2256357e-09   1.8625804e-01   1.6374763e+00   1.3258169e-01   8.6094369e-04   5.5822025e-05
   1.7090000e+03   3.2148865e-09   1.7108065e-01   1.4974604e+00   1.4546950e-01   1.1753248e-03   5.5812519e-05
   1.7100000e+03   3.8207247e-09   1.2773106e-01   1.1229233e+00   1.7826533e-01   1.2034941e-03   5.5800584e-05
   1.7110000e+03   9.5565482e-09   9.6715840e-02   1.0153583e+00   1.9509589e-01   4.0368889e-03   5.5757074e-05
   1.7120000e+03   1.1413563e-08   1.4405351e-01   1.4017812e+00   1.9902010e-01   7.2671222e-03   5.5677849e-05
   1.7130000e+03   1.9922214e-08   7.7992507e-02   8.2754450e-01   2.0042505e-01   1.3032065e-02   5.5536971e-05
   1.7140000e+03   1.0571649e-08   1.3022641e-01   1.1366600e+00   1.9310621e-01   1.1730910e-02   5.5414849e-05
   1.7150000e+03   5.3590931e-09   1.0926201e-01   9.3771877e-01   1.9262511e-01   8.6646012e-03   5.5324367e-05
   1.7160000e+03   4.2760092e-09   5.8276140e-02   6.4456660e-01   2.1080833e-01   2.9708733e-03   5.5289951e-05
   1.7170000e+03   5.5102125e-09   3.6109075e-02   7.8464942e-01   2.3073934e-01   4.5893171e-03   5.5231955e-05
   1.7180000e+03   9.2486121e-09   3.3498011e-02   8.7780005e-01   2.4804890e-01   4.8835613e-03   5.5198656e-05
   1.7190000e+03   5.6239514e-09   1.6803760e-01   1.4979281e+00   2.6086952e-01   1.3734305e-03   5.5178928e-05
   1.7200000e+03   5.0038072e-09   2.9122478e-01   2.5807707e+00   2.3979462e-01   2.5800397e-04   5.5175516e-05
   1.7210000e+03   4.8356317e-09   7.2449601e-02   6.2829837e-01   2.8992425e-01   3.4847261e-03   5.5120079e-05
   1.7220000e+03   7.0789099e-09   4.2358117e-02   4.3593403e-01   2.9561857e-01   3.6445978e-03   5.5061026e-05
   1.7230000e+03   1.6872654e-08   4.3289551e-02   8.8519906e-01   2.9918139e-01   5.4287077e-03   5.5016497e-05
   1.7240000e+03   4.9139067e-09   2.8822611e-01   2.5405144e+00   2.6038575e-01   6.5838869e-04   5.5007076e-05
   1.7250000e+03   3.0436770e-09   3.3995662e-01   3.0505917e+00   3.0892124e-01   3.7873850e-04   5.5000644e-05
   1.7260000e+03   3.1606413e-09   2.1007787e-01   1.9078616e+00   3.3866472e-01   5.5330269e-04   5.4990345e-05
   1.7270000e+03   4.2701794e-09   1.1537669e-01   1.2110704e+00   3.6175374e-01   8.8321383e-04   5.4972794e-05
   1.7280000e+03   6.1821547e-09   7.8156467e-02   9.7330710e-01   3.6983123e-01   2.6765617e-03   5.4918548e-05
   1.7290000e+03   5.8020407e-09   3.4690403e-02   8.9205320e-01   3.8067890e-01   4.0585357e-03   5.4834086e-05
   1.7300000e+03   1.6592752e-08   1.2449484e-02   9.2284225e-01   3.9814107e-01   8.0005504e-03   5.4747123e-05
   1.7310000e+03   3.5557465e-09   2.3757406e-01   2.0707660e+00   3.7688336e-01   2.3471547e-03   5.4698823e-05
   1.7320000e+03   3.0340431e-09   3.1586645e-01   2.8028605e+00   2.6336585e-03   1.3887810e-04   5.4698804e-05
   1.7330000e+03   2.5217874e-09   9.4175188e-02   8.0888422e-01   4.3971240e-01   1.4476867e-03   5.4664031e-05
   1.7340000e+03   4.2388118e-09   3.8864284e-02   4.3655246e-01   4.6850652e-01   1.1322535e-03   5.4635061e-05
   1.7350000e+03   3.1144944e-09   9.5770999e-02   1.0245373e+00   4.9352850e-01   1.0277534e-03   5.4607370e-05
   1.7360000e+03   7.3895402e-09   8.1133781e-02   9.3224652e-01   5.0752884e-01   3.1913139e-03   5.4519130e-05
   1.7370000e+03   5.2047521e-09   1.2799772e-01   1.1456209e+00   5.1821161e-01   1.4405216e-03   5.4478473e-05
   1.7380000e+03   4.2894729e-09   3.3131762e-01   2.9667012e+00   9.7365422e-02   2.2915578e-04   5.4477259e-05
   1.7390000e+03   2.1986163e-09   5.8644935e-02   5.0152367e-01   5.2848804e-01   3.6043433e-03   5.4373744e-05
   1.7400000e+03   2.8631376e-09   4.1345651e-02   4.2255995e-01   5.5488062e-01   2.7523988e-03   5.4290844e-05
   1.7410000e+03   3.5535878e-09   5.9488347e-02   8.3737607e-01   5.6816091e-01   3.2684798e-03   5.4190221e-05
   1.7420000e+03   6.0465332e-09   1.1136965e-01   1.0629558e+00   5.7971717e-01   2.8991741e-03   5.4099295e-05
   1.7430000e+03   4.4416888e-09   2.3220077e-01   2.0300133e+00   5.8323606e-01   1.2892426e-03   5.4058646e-05
   1.7440000e+03   3.7133229e-09   1.3057940e-01   1.1248290e+00   5.8700026e-01   4.2765636e-03   5.3923265e-05
   1.7450000e+03   3.2836346e-09   6.9845417e-02   6.5031477e-01   5.9607148e-01   2.1836185e-03   5.3853162e-05
   1.7460000e+03   1.1585775e-08   5.3258904e-02   7.5278681e-01   5.9990058e-01   4.4993327e-03   5.3708154e-05
   1.7470000e+03   5.1900455e-09   1.6850065e-01   1.4666202e+00   5.9800407e-01   1.6550106e-03   5.3655046e-05
   1.7480000e+03   5.8729458e-09   3.3341451e-01   2.9650531e+00   5.3568344e-01   9.6533872e-04   5.3627318e-05
   1.7490000e+03   7.4907598e-09   1.9676989e-01   1.8171315e+00   5.5441142e-01   2.8236909e-03   5.3543513e-05
   1.7500000e+03   4.8914531e-09   4.3194616e-02   5.5023119e-01   5.9906804e-01   4.0459901e-03   5.3414015e-05
   1.7510000e+03   4.7775544e-09   7.2955580e-02   7.6172053e-01   6.0453730e-01   5.2888313e-03   5.3243710e-05
   1.7520000e+03   5.9932599e-09   1.2100430e-01   1.1089933e+00   6.0991982e-01   4.9782860e-03   5.3082459e-05
   1.7530000e+03   6.6781669e-09   1.2667106e-01   1.1160800e+00   6.0995237e-01   5.5850666e-03   5.2902149e-05
   1.7540000e+03   5.0790578e-09   1.0584213e-01   9.1450024e-01   6.0935093e-01   6.6862167e-03   5.2687358e-05
   1.7550000e+03   3.9259730e-09   6.7182616e-02   6.3051767e-01   6.1078442e-01   3.3082992e-03   5.2581076e-05
   1.7560000e+03   9.3214601e-09   6.9285204e-02   7.9072986e-01   5.8111169e-01   1.6087949e-03   5.2531964e-05
   1.7570000e+03   3.3796609e-09   1.9573815e-01   1.7043827e+00  -5.1290987e-01   6.8737392e-04   5.2550494e-05
   1.7580000e+03   3.1811810e-09   3.2463163e-01   2.8900194e+00  -4.8945057e-01   4.5429751e-04   5.2562183e-05
   1.7590000e+03   2.0061849e-09   1.2563052e-01   1.3698417e+00  -3.2042320e-01   8.7338667e-04   5.2576911e-05
   1.7600000e+03   1.6552373e-09   2.5509570e-02   4.4501005e-01   5.9826655e-01   7.7400847e-04   5.2552574e-05
   1.7610000e+03   2.4025418e-09   5.4094210e-02   8.0716103e-01   6.6733360e-01   6.8478102e-04   5.2528566e-05
   1.7620000e+03   5.9455028e-09   1.2416228e-01   1.1634953e+00   6.8379205e-01   3.8317905e-03   5.2391139e-05
   1.7630000e+03   4.7864882e-09   1.2752018e-01   1.1222950e+00   6.8595403e-01   4.0165638e-03   5.2247017e-05
   1.7640000e+03   2.2739997e-09   1.6765026e-01   1.4592452e+00   6.9734878e-01   1.1910391e-03   5.2203641e-05
   1.7650000e+03   2.0156278e-09   1.4457882e-01   1.2586029e+00   7.1500710e-01   1.0778112e-03   5.2163425e-05
   1.7660000e+03   2.7016518e-09   1.1802109e-01   1.0720683e+00   7.3089548e-01   9.7309135e-04   5.2126337e-05
   1.7670000e+03   5.9827999e-09   6.2123776e-02   8.9804083e-01   7.3745032e-01   2.9925974e-03   5.2011406e-05
   1.7680000e+03   6.0486733e-09   1.2699018e-01   1.1980674e+00   7.3836335e-01   5.3674522e-03   5.1805620e-05
   1.7690000e+03   3.5824699e-09   1.4499862e-01   1.2712226e+00   7.1789362e-01   1.0716993e-03   5.1765777e-05
   1.7700000e+03   2.3282273e-09   1.7724312e-01   1.5642928e+00   7.1501316e-01   1.1800595e-03   5.1722117e-05
   1.7710000e+03   1.7843641e-09   6.3026057e-02   6.4416333e-01   7.7204546e-01   1.1308067e-03   5.1676975e-05
   1.7720000e+03   3.0770608e-09   6.7491184e-02   8.3539459e-01   7.9580909e-01   1.7428065e-03   5.1605331e-05
   1.7730000e+03   3.8152647e-09   1.7482260e-01   1.5586226e+00   7.9849880e-01   4.5926605e-03   5.1416280e-05
   1.7740000e+03   1.2223556e-08   4.8697977e-02   6.5084300e-01   7.9944691e-01   7.2640266e-03   5.1118188e-05
   1.7750000e+03   6.3749178e-09   2.0293110e-01   1.8226960e+00   7.9596970e-01   2.0485508e-03   5.1034875e-05
   1.7760000e+03   4.1418178e-09   3.0318782e-01   2.6710325e+00   7.9218167e-01   4.2555297e-03   5.0863001e-05
   1.7770000e+03   4.2645204e-09   1.5889585e-01   1.4624575e+00   7.9853220e-01   2.1821099e-03   5.0774417e-05
   1.7780000e+03   7.4972749e-09   4.1099534e-02   5.1131092e-01   8.0230382e-01   8.8132441e-03   5.0416104e-05
   1.7790000e+03   1.0557731e-08   5.2727356e-02   7.1353526e-01   8.0413004e-01   6.5304650e-03   5.0151734e-05
   1.7800000e+03   2.4168348e-09   2.4119810e-01   2.1010700e+00  -7.9212116e-01   2.8686537e-03   5.0265771e-05
   1.7810000e+03   2.0560073e-09   2.5699912e-01   2.2699123e+00  -6.1613349e-01   2.6100370e-04   5.0273856e-05
   1.7820000e+03   2.4792649e-09   1.5363960e-01   1.5091526e+00   6.6361176e-01   6.7441716e-04   5.0251362e-05
   1.7830000e+03   3.6261337e-09   5.5876055e-02   6.4352346e-01   8.3774458e-01   2.1820023e-03   5.0159540e-05
   1.7840000e+03   7.6504559e-09   5.6418571e-02   7.3064179e-01   8.4063905e-01   9.5149290e-03   4.9759004e-05
   1.7850000e+03   7.4539234e-09   1.1628365e-01   1.0275737e+00   8.4161460e-01   7.6602830e-03   4.9438636e-05
   1.7860000e+03   4.1706463e-09   2.6211478e-01   2.3230087e+00  -4.7171875e-01   4.3512400e-04   4.9448788e-05
   1.7870000e+03   2.3374805e-09   1.5180539e-01   1.3170343e+00   8.4415125e-01   3.0208629e-03   4.9322755e-05
   1.7880000e+03   2.8843445e-09   1.3082814e-01   1.1702203e+00   8.5351226e-01   2.5706954e-03   4.9214579e-05
   1.7890000e+03   5.0810971e-09   7.5965437e-02   7.8835996e-01   8.5702560e-01   1.1179875e-02   4.8743857e-05
   1.7900000e+03   4.5366866e-09   5.4310953e-02   7.5072317e-01   8.5718241e-01   1.6847432e-02   4.8041793e-05
   1.7910000e+03   1.6358295e-08   7.2034716e-02   7.9359497e-01   8.5595132e-01   3.1460419e-02   4.6754627e-05
   1.7920000e+03   5.3447800e-09   1.9968304e-01   1.7252410e+00  -2.3670675e-01   5.6398354e-04   4.6760876e-05
   1.7930000e+03   5.0273142e-09   3.4166201e-01   3.0135424e+00   8.1111497e-01   1.9088582e-03   4.6688505e-05
   1.7940000e+03   5.8497155e-09   1.7441891e-01   1.7107174e+00   8.5565365e-01   6.0404117e-03   4.6447425e-05
   1.7950000e+03   3.5002381e-09   3.2390690e-02   4.2905260e-01   8.5907395e-01   9.4404533e-03   4.6071281e-05
   1.7960000e+03   3.5243336e-09   2.9827187e-02   6.2078633e-01  -1.5957703e-01   7.0977696e-04   4.6073893e-05
   1.7970000e+03   1.3381995e-09   3.0044285e-01   2.6238946e+00  -1.5654126e-01   1.3156603e-04   4.6074842e-05
   1.7980000e+03   1.2912029e-09   2.9650058e-01   2.6391857e+00   9.1155345e-01   1.0718279e-04   4.6070340e-05
   1.7990000e+03   3.7663906e-09   2.8276139e-01   2.6588863e+00   9.3245885e-01   1.2286597e-03   4.6017563e-05
   1.8000000e+03   7.0919024e-09   2.6630333e-01   2.8327247e+00   9.3630614e-01   2.6699760e-03   4.5902544e-05
   1.8010000e+03   1.0648263e-08   2.0953396e-01   2.3209226e+00   9.3630290e-01   7.3778625e-03   4.5585608e-05
   1.8020000e+03   8.9609433e-09   7.7824886e-02   9.5991249e-01   9.3636421e-01   1.3102101e-02   4.5026836e-05
   1.8030000e+03   3.5477822e-09   2.6983196e-02   7.2272192e-01   9.3877006e-01   1.8404916e-02   4.4249785e-05
   1.8040000e+03   4.3150706e-09   8.7333108e-02   8.9998712e-01   9.3955666e-01   1.2782591e-02   4.3718775e-05
   1.8050000e+03   1.3793001e-08   4.4370797e-02   7.7750020e-01   9.4048173e-01   1.8106036e-02   4.3346753e-05
   1.8060000e+03   6.4654601e-09   2.8886795e-01   2.5799610e+00   9.3988396e-01   5.0056347e-03   4.3142883e-05
   1.8070000e+03   4.0972281e-09   3.1297778e-01   2.7583981e+00   9.3806208e-01   5.3269548e-03   4.2927371e-05
   1.8080000e+03   4.3928101e-09   1.8817001e-01   1.6608252e+00   9.3967404e-01   4.8373662e-03   4.2732302e-05
   1.8090000e+03   4.5040098e-09   4.2245470e-02   4.4263437e-01   9.4488310e-01   6.5201799e-03   4.2469134e-05
   1.8100000e+03   8.7172424e-09   3.4484260e-02   7.5876000e-01   9.4709146e-01   1.4067957e-02   4.1903729e-05
   1.8110000e+03   7.3946770e-09   1.0574475e-01   1.0576161e+00   9.2243753e-01   3.5600651e-03   4.1766160e-05
   1.8120000e+03   2.7323429e-09   2.2299591e-01   1.9438484e+00  -6.7005466e-01   8.7985990e-04   4.1790792e-05
   1.8130000e+03   2.5337190e-09   1.9399011e-01   1.7179197e+00   9.4645918e-01   2.1599273e-03   4.1705370e-05
   1.8140000e+03   2.5353643e-09   8.4532850e-02   7.1886618e-01   9.5736891e-01   2.9822856e-03   4.1586311e-05
   1.8150000e+03   5.7220515e-09   4.5726178e-02   6.3764101e-01   9.6774740e-01   6.5326059e-03   4.1323462e-05
   1.8160000e+03   6.4277088e-09   1.5122024e-01   1.3050434e+00   9.6835709e-01   2.1373891e-02   4.0468768e-05
   1.8170000e+03   1.6021757e-08   4.8208176e-02   7.1565290e-01   9.6859668e-01   3.3267975e-02   3.9166163e-05
   1.8180000e+03   7.4940307e-09   1.6805022e-01   1.4893689e+00   9.6723314e-01   1.6075008e-02   3.8557528e-05
   1.8190000e+03   3.3171528e-09   2.1847592e-01   1.9024763e+00   9.6647820e-01   1.4608402e-02   3.8013421e-05
   1.8200000e+03   3.2738229e-09   1.1135543e-01   9.9841378e-01   9.7081175e-01   3.3020735e-03   3.7891574e-05
   1.8210000e+03   5.1658994e-09   5.9528781e-02   6.3404176e-01   9.6923452e-01   8.9975973e-03   3.7561223e-05
   1.8220000e+03   8.1446390e-09   3.8860077e-02   8.1151668e-01   9.5233317e-01   1.2598956e-02   3.7110829e-05
   1.8230000e+03   1.1061002e-08   5.0710552e-02   9.0642899e-01   9.5139942e-01   1.6913833e-02   3.6812366e-05
   1.8240000e+03   6.5315354e-09   2.6554922e-01   2.3165914e+00   9.1014908e-01   5.5872188e-03   3.6625267e-05
   1.8250000e+03   3.4214207e-09   1.2919888e-01   1.1185316e+00   8.4886951e-01   4.9361040e-03   3.6471928e-05
   1.8260000e+03   3.4066566e-09   8.7938762e-02   8.2658155e-01   8.1993218e-01   1.9048621e-03   3.6414986e-05
   1.8270000e+03   1.8090138e-08   3.5506212e-02   7.1144354e-01   3.0259708e-01   3.9539246e-03   3.6371676e-05
   1.8280000e+03   4.9712123e-09   2.0144066e-01   1.7737413e+00   7.4519928e-01   1.7236783e-03   3.6324981e-05
   1.8290000e+03   3.4802618e-09   3.4508805e-01   3.0466270e+00  -7.7007520e-01   8.8878919e-04   3.6349849e-05
   1.8300000e+03   1.9021262e-09   1.3968701e-01   1.1978532e+00  -6.5193563e-01   1.3841112e-03   3.6382670e-05
   1.8310000e+03   1.3107597e-09   4.7488339e-02   5.3128328e-01   7.0455617e-01   8.1948374e-04   3.6361669e-05
   1.8320000e+03   7.0129628e-09   4.7759262e-02   8.0384330e-01   8.1019114e-01   4.8947810e-03   3.6217620e-05
   1.8330000e+03   6.1087893e-09   1.2048031e-01   1.0994636e+00   8.5378275e-01   3.2730514e-03   3.6116463e-05
   1.8340000e+03   2.5337392e-09   3.0780128e-01   2.7167716e+00  -7.7291913e-01   1.0840605e-03   3.6146734e-05
   1.8350000e+03   2.1717186e-09   2.5091040e-01   2.1935283e+00   8.4534572e-01   4.5581195e-04   3.6132807e-05
   1.8360000e+03   4.1256515e-09   2.2210815e-01   2.1441726e+00   8.7771167e-01   2.6717422e-03   3.6048104e-05
   1.8370000e+03   5.6561996e-09   1.2886947e-01   1.3200110e+00   8.7737944e-01   4.8244494e-03   3.5895614e-05
   1.8380000e+03   5.8700876e-09   4.7914250e-02   7.3569345e-01   8.7729442e-01   1.1924077e-02   3.5520707e-05
   1.8390000e+03   1.6775513e-08   2.0980377e-02   8.2879967e-01   8.7547674e-01   2.7726186e-02   3.5090406e-05
   1.8400000e+03   4.8694884e-09   2.2696420e-01   1.9678715e+00   8.7092300e-01   9.6496096e-03   3.4795901e-05
   1.8410000e+03   4.1103770e-09   2.9714782e-01   2.6217581e+00   8.5692180e-01   1.9210672e-03   3.4738637e-05
   1.8420000e+03   4.7969540e-09   1.7972921e-01   1.6062271e+00   8.5817284e-01   5.0421166e-03   3.4588440e-05
   1.8430000e+03   6.2452604e-09   6.6206295e-02   6.9069518e-01   8.5360327e-01   5.1314022e-03   3.4437060e-05
   1.8440000e+03   7.1579223e-09   8.0260094e-02   8.7072402e-01   8.5197891e-01   1.8319688e-02   3.3901176e-05
   1.8450000e+03   1.0806006e-08   6.7692911e-02   8.3096182e-01   8.3839347e-01   1.8113159e-02   3.3644182e-05
   1.8460000e+03   5.5877499e-09   2.2569496e-01   1.9927489e+00   8.2523894e-01   3.7842253e-03   3.3539192e-05
   1.8470000e+03   2.4297958e-09   1.6891908e-01   1.4657678e+00   7.8762658e-01   2.8174040e-03   3.3464817e-05
   1.8480000e+03   2.0761719e-09   1.0416476e-01   9.3015842e-01   2.2541380e-01   3.3646995e-04   3.3462280e-05
   1.8490000e+03   7.3410891e-09   4.0454774e-02   7.1137970e-01  -3.5200281e-01   2.1197557e-03   3.3487314e-05
   1.8500000e+03   2.4801033e-09   1.2563405e-01   1.0931643e+00   5.1489688e-01   5.3979050e-04   3.3478011e-05
   1.8510000e+03   1.3708059e-09   3.5218968e-01   3.1390864e+00  -2.9832819e-01   2.5762067e-04   3.3480585e-05
   1.8520000e+03   1.0066485e-09   1.2803215e-01   1.2539189e+00  -2.2607473e-01   2.3697040e-04   3.3482379e-05
   1.8530000e+03   1.0346472e-09   5.3077901e-02   5.0995414e-01   1.5429879e-01   8.2714018e-04   3.3478117e-05
   1.8540000e+03   3.4785855e-09   3.2244086e-02   7.8638620e-01   2.7360028e-01   2.0292779e-03   3.3459593e-05
   1.8550000e+03   1.9143803e-09   9.8291015e-02   9.8423131e-01   2.8298692e-01   2.1943103e-03   3.3449223e-05
   1.8560000e+03   1.3593073e-09   2.5052294e-01   2.1870038e+00   4.4203036e-01   3.6804931e-04   3.3443783e-05
   1.8570000e+03   1.1906236e-09   7.7349498e-02   6.7058470e-01   5.0118107e-01   1.0702337e-03   3.3425859e-05
   1.8580000e+03   1.6797721e-09   6.2624366e-02   5.9341884e-01   5.1555574e-01   1.1445244e-03   3.3406152e-05
   1.8590000e+03   3.1399706e-09   5.3770352e-02   8.8996690e-01   5.2130683e-01   4.2863160e-03   3.3331730e-05
   1.8600000e+03   5.2417637e-09   6.6791615e-02   8.2802185e-01   5.2190221e-01   6.8338021e-03   3.3272432e-05
   1.8610000e+03   1.9919866e-09   2.5578218e-01   2.2558261e+00   4.7643329e-01   3.4733964e-04   3.3266927e-05
   1.8620000e+03   1.2986247e-09   3.1841505e-01   2.8133980e+00   5.0210214e-01   5.9440925e-04   3.3257003e-05
   1.8630000e+03   1.3707407e-09   1.6129584e-01   1.5372340e+00   5.5709373e-01   6.4969457e-04   3.3244971e-05
   1.8640000e+03   1.4421432e-09   4.0177690e-02   5.5829287e-01   6.0242479e-01   1.4162218e-03   3.3216629e-05
   1.8650000e+03   2.0657646e-09   1.9672759e-02   8.0242658e-01   6.3131050e-01   4.0912940e-03   3.3131002e-05
   1.8660000e+03   3.2911234e-09   2.7678674e-02   9.1594999e-01   6.3890244e-01   8.1349383e-03   3.3087993e-05
   1.8670000e+03   1.8231048e-09   2.5366734e-01   2.1932127e+00   6.4170726e-01   3.3374699e-03   3.3017238e-05
   1.8680000e+03   1.4068466e-09   7.5082191e-02   6.8387978e-01   6.4778456e-01   3.1360299e-03   3.2950259e-05
   1.8690000e+03   2.9725956e-09   4.2908266e-02   5.3309755e-01   6.6289964e-01   3.0556658e-03   3.2883601e-05
   1.8700000e+03   1.7949277e-09   1.1305900e-01   9.9192910e-01   6.6584773e-01   2.9390714e-03   3.2819328e-05
   1.8710000e+03   1.0344321e-09   1.7299593e-01   1.4847851e+00   3.1275629e-01   4.2217488e-04   3.2814998e-05
   1.8720000e+03   1.2151882e-09   9.4287110e-02   8.1042981e-01  -2.2350125e-01   1.1149952e-03   3.2823195e-05
   1.8730000e+03   4.2492003e-09   2.5435002e-02   5.0997881e-01   6.8661374e-01   2.1618024e-03   3.2774515e-05
   1.8740000e+03   1.6349471e-09   1.5502686e-01   1.3485983e+00  -3.7481743e-01   3.1202697e-04   3.2778349e-05
   1.8750000e+03   1.6299218e-09   3.1917954e-01   2.8248294e+00   6.8631003e-01   4.5161144e-04   3.2768192e-05
   1.8760000e+03   2.1763964e-09   2.3025984e-01   2.1543553e+00   7.1959220e-01   9.5116173e-04   3.2745771e-05
   1.8770000e+03   2.4858901e-09   9.0935125e-02   1.0752515e+00   7.1962433e-01   1.4017005e-03   3.2712756e-05
   1.8780000e+03   1.9657888e-09   3.0436433e-02   7.2604363e-01   7.2300489e-01   3.2097531e-03   3.2636921e-05
   1.8790000e+03   4.5748547e-09   9.7646165e-02   9.5432225e-01   7.1958941e-01   4.9410195e-03   3.2521073e-05
   1.8800000e+03   2.2761656e-09   1.3380450e-01   1.1517676e+00   5.2012720e-01   7.4264162e-04   3.2508517e-05
   1.8810000e+03   3.0666811e-09   3.1477279e-01   2.8023342e+00   1.1190383e-01   6.3720268e-04   3.2506206e-05
   1.8820000e+03   2.6316946e-09   9.4122948e-02   9.3733804e-01   5.6635445e-01   2.1432050e-03   3.2466800e-05
   1.8830000e+03   2.2731522e-09   2.1977464e-02   4.3550932e-01   6.6235388e-01   2.9571051e-03   3.2435025e-05
   1.8840000e+03   6.9156360e-10   1.4178745e-01   1.2143979e+00   7.1991043e-01   1.0453492e-03   3.2410624e-05
   1.8850000e+03   8.5796835e-10   1.2034770e-01   1.1389917e+00   7.8871724e-01   5.3877522e-04   3.2396853e-05
   1.8860000e+03   1.8157634e-09   1.3045115e-01   1.2413970e+00   8.0270515e-01   1.4798252e-03   3.2358383e-05
   1.8870000e+03   2.2833967e-09   1.3365964e-01   1.2830222e+00   8.1551623e-01   2.2016000e-03   3.2300312e-05
   1.8880000e+03   2.3026577e-09   1.4433975e-01   1.2865722e+00   8.2265463e-01   3.5133817e-03   3.2207019e-05
   1.8890000e+03   3.6881279e-09   1.3916587e-02   7.2990749e-01   8.3352188e-01   1.2242547e-02   3.1879109e-05
   1.8900000e+03   5.2598479e-09   3.6801564e-02   7.5997578e-01   8.3577461e-01   1.3398920e-02   3.1700827e-05
   1.8910000e+03   3.3655199e-09   1.6369748e-01   1.4615442e+00  -6.0479906e-02   3.8268397e-04   3.1701563e-05
   1.8920000e+03   2.0632822e-09   3.5188097e-01   3.1425174e+00  -7.3927863e-01   2.5812462e-04   3.1707613e-05
   1.8930000e+03   1.5213608e-09   2.4715846e-01   2.2438911e+00   8.4902417e-01   1.1567440e-03   3.1676478e-05
   1.8940000e+03   2.6051078e-09   1.9546406e-01   1.7643724e+00   8.5364356e-01   3.0328049e-03   3.1594510e-05
   1.8950000e+03   4.0238364e-09   7.6734824e-02   9.0278523e-01   8.5933214e-01   4.3367015e-03   3.1476846e-05
   1.8960000e+03   3.9214147e-09   9.4644577e-02   9.2426991e-01   8.6073552e-01   8.4538944e-03   3.1248096e-05
   1.8970000e+03   2.5134793e-09   1.8234966e-01   1.6042834e+00   8.6075816e-01   1.4900798e-03   3.1208026e-05
   1.8980000e+03   3.5153120e-09   2.1430425e-01   1.8856521e+00   8.6571658e-01   5.4729504e-03   3.1060279e-05
   1.8990000e+03   4.7853914e-09   1.1435045e-01   1.0937614e+00   8.6652065e-01   1.0635013e-02   3.0774486e-05
   1.9000000e+03   7.8560250e-09   4.8160852e-02   7.5114330e-01   8.6643657e-01   1.7341366e-02   3.0313265e-05
   1.9010000e+03   2.9837894e-09   2.1271403e-01   1.8653278e+00   8.5986227e-01   3.6600229e-03   3.0217919e-05
   1.9020000e+03   2.4471653e-09   2.6141649e-01   2.2962688e+00   8.6477651e-01   2.3879553e-03   3.0155539e-05
   1.9030000e+03   3.7286624e-09   1.3027400e-01   1.1623115e+00   8.6753520e-01   9.8757897e-03   2.9897545e-05
   1.9040000e+03   4.0698330e-09   7.9118817e-02   8.8196807e-01   8.6744973e-01   1.4288154e-02   2.9527752e-05
   1.9050000e+03   1.5249018e-08   4.8488118e-02   8.4300945e-01   8.6538696e-01   4.1952666e-02   2.8462509e-05
   1.9060000e+03   5.7168271e-09   2.3334200e-01   2.0640479e+00   8.5511370e-01   1.2277362e-02   2.8164277e-05
   1.9070000e+03   5.0206378e-09   3.4850503e-01   3.0894304e+00   8.5295636e-01   1.3614747e-02   2.7837930e-05
   1.9080000e+03   6.9967244e-09   2.2939750e-01   2.1593965e+00   8.4958160e-01   2.7466835e-02   2.7191315e-05
   1.9090000e+03   5.3403300e-09   6.8889342e-02   7.8452661e-01   8.4317311e-01   2.6534707e-02   2.6585784e-05
   1.9100000e+03   2.7193634e-09   6.5099507e-02   7.2682905e-01   8.3732063e-01   1.8187892e-02   2.6383676e-05
   1.9110000e+03   2.2562110e-09   2.7895406e-01   2.4624178e+00   8.4069182e-01   1.8233479e-03   2.6343246e-05
   1.9120000e+03   2.2808693e-09   1.1517671e-01   1.0019921e+00   8.4396559e-01   7.9700651e-03   2.6166292e-05
   1.9130000e+03   2.6404534e-09   7.6612105e-02   7.5201853e-01   8.4705170e-01   7.1367728e-03   2.6008300e-05
   1.9140000e+03   5.4851581e-09   2.5688882e-02   8.4558454e-01   8.5106595e-01   1.3491215e-02   2.5710335e-05
   1.9150000e+03   6.0814535e-09   1.0990784e-01   9.6737778e-01   8.4833236e-01   2.4094967e-02   2.5186938e-05
   1.9160000e+03   1.4575458e-09   1.7507078e-01   1.5061482e+00  -8.2675277e-01   6.6366265e-03   2.5325310e-05
   1.9170000e+03   1.5876156e-09   2.3602951e-01   2.1003187e+00  -8.1156891e-01   2.4362046e-03   2.5375407e-05
   1.9180000e+03   1.7833273e-09   5.4882621e-02   5.5516009e-01   8.1469939e-01   1.4952983e-03   2.5344504e-05
   1.9190000e+03   1.5247944e-09   3.5645173e-02   6.4672861e-01   7.6398710e-01   1.4256654e-03   2.5330704e-05
   1.9200000e+03   9.0642247e-10   2.2442335e-01   1.9287360e+00   8.7266331e-01   2.1124969e-03   2.5284020e-05
   1.9210000e+03   8.9145219e-10   1.2539107e-01   1.1484430e+00   8.9210308e-01   2.7063146e-03   2.5222996e-05
   1.9220000e+03   1.4007342e-09   7.2340335e-02   8.3595334e-01   9.0901220e-01   7.5220607e-03   2.5050655e-05
   1.9230000e+03   3.0818315e-09   3.5149465e-02   7.6610873e-01   9.3210185e-01   9.9677365e-03   2.4818075e-05
   1.9240000e+03   4.5721344e-09   8.3046588e-02   8.8696679e-01   9.2883237e-01   1.9567529e-02   2.4367672e-05
   1.9250000e+03   1.6029557e-09   1.8739975e-01   1.6024442e+00  -7.6163310e-01   2.6349452e-03   2.4416610e-05
   1.9260000e+03   2.0073155e-09   2.8028439e-01   2.5682750e+00  -7.7577745e-01   2.2180890e-03   2.4458649e-05
   1.9270000e+03   2.6534617e-09   1.4337974e-01   1.4695361e+00  -3.0401928e-01   1.4791924e-03   2.4469672e-05
   1.9280000e+03   3.5908413e-09   7.4742949e-02   7.7680492e-01  -8.2646952e-02   4.3083345e-03   2.4478611e-05
   1.9290000e+03   6.4889828e-09   1.8509841e-02   7.9379888e-01  -1.7667154e-01   7.0571669e-03   2.4494018e-05
   1.9300000e+03   2.7524939e-09   2.7670208e-01   2.3990739e+00   9.2572309e-02   3.3700757e-03   2.4486515e-05
   1.9310000e+03   1.3842925e-09   2.0225588e-01   1.8253433e+00   1.3311346e-01   2.0067030e-03   2.4480022e-05
   1.9320000e+03   1.3778941e-09   1.1215175e-01   1.1090088e+00   1.3379502e-02   1.9911236e-03   2.4479419e-05
   1.9330000e+03   4.7213258e-09   3.1783116e-02   6.8940428e-01  -6.4635838e-02   1.5888268e-03   2.4481963e-05
   1.9340000e+03   2.3595891e-09   1.4816505e-01   1.2917644e+00  -2.9058550e-03   1.0648041e-03   2.4482053e-05
   1.9350000e+03   1.3622187e-09   2.9655887e-01   2.6027184e+00   1.4993729e-02   5.7226435e-04   2.4481847e-05
   1.9360000e+03   9.0881051e-10   1.5895139e-01   1.5165295e+00   5.9288980e-02   5.0368372e-04   2.4481119e-05
   1.9370000e+03   9.6293757e-10   1.0182371e-01   1.0029589e+00   1.2952365e-01   6.1492697e-04   2.4479173e-05
   1.9380000e+03   1.0982948e-09   4.0645024e-02   8.2705925e-01   2.0226923e-01   1.3515108e-03   2.4472503e-05
   1.9390000e+03   3.5023929e-09   2.9716525e-02   8.2046863e-01   2.2358535e-01   4.4236610e-03   2.4466466e-05
   1.9400000e+03   1.3344881e-09   3.1218602e-01   2.7416202e+00   2.1794137e-01   1.1950539e-03   2.4460110e-05
   1.9410000e+03   1.5359616e-09   2.4614616e-01   2.1406176e+00   2.1733107e-01   1.5214600e-03   2.4452049e-05
   1.9420000e+03   3.2453404e-09   2.2440301e-01   2.1022919e+00   2.2080736e-01   3.5031999e-03   2.4433278e-05
   1.9430000e+03   5.3024943e-09   1.4097303e-01   1.5359010e+00   2.2002037e-01   6.8793851e-03   2.4396846e-05
   1.9440000e+03   4.5827587e-09   1.0977545e-01   1.0772355e+00   2.1518982e-01   1.6661501e-02   2.4312615e-05
   1.9450000e+03   1.1131976e-08   2.8613212e-02   6.2803821e-01   2.0454958e-01   3.0792106e-02   2.4238818e-05
   1.9460000e+03   4.0298714e-09   2.0599295e-01   1.8121764e+00   1.9154110e-01   6.0140044e-03   2.4211319e-05
   1.9470000e+03   3.2257879e-09   3.3685821e-01   2.9688320e+00   1.9685773e-01   3.1780592e-03   2.4196290e-05
   1.9480000e+03   3.3775108e-09   2.1599286e-01   1.9531036e+00   1.9582202e-01   4.0990222e-03   2.4177064e-05
   1.9490000e+03   2.2749803e-09   6.2775347e-02   6.5165875e-01   2.0225076e-01   4.7165927e-03   2.4154258e-05
   1.9500000e+03   2.5685851e-09   5.9849908e-02   6.9306714e-01   2.0926787e-01   4.1743707e-03   2.4133360e-05
   1.9510000e+03   1.0035739e-09   1.8636846e-01   1.6285232e+00  -1.2820084e-01   6.0736402e-04   2.4135243e-05
   1.9520000e+03   1.0357957e-09   2.2312072e-01   1.9606799e+00  -8.9037736e-02   5.3932471e-04   2.4136406e-05
   1.9530000e+03   2.1102918e-09   8.8403500e-02   8.7535275e-01   3.3674484e-01   1.0018311e-03   2.4128274e-05
   1.9540000e+03   2.5835972e-09   1.2677287e-01   1.2220625e+00   3.3602640e-01   2.9320890e-03   2.4104593e-05
   1.9550000e+03   1.0587715e-08   3.8245936e-02   6.7862722e-01   3.2268387e-01   9.3116522e-03   2.4033105e-05
   1.9560000e+03   3.8695791e-09   2.3759976e-01   2.1113245e+00   3.0544967e-01   8.3587400e-04   2.4026976e-05
   1.9570000e+03   1.7673261e-09   3.6422672e-01   3.2157447e+00   3.0791968e-01   2.9098263e-03   2.4005540e-05
   1.9580000e+03   2.0315841e-09   2.3937929e-01   2.1284224e+00   3.1038521e-01   3.9941493e-03   2.3975953e-05
   1.9590000e+03   1.9778242e-09   5.8046207e-02   8.6311724e-01   3.2311335e-01   3.3172762e-03   2.3950373e-05
   1.9600000e+03   2.0808057e-09   6.4343641e-02   7.0102876e-01   3.2791587e-01   8.2236440e-03   2.3886511e-05
   1.9610000e+03   4.5891105e-09   5.3181209e-02   8.2450681e-01   3.3793807e-01   6.5409588e-03   2.3860225e-05
   1.9620000e+03   1.9384769e-09   2.3633151e-01   2.0622904e+00   3.4233578e-01   1.0761631e-03   2.3851447e-05
   1.9630000e+03   1.3682908e-09   2.6071787e-01   2.2831673e+00   2.0121284e-01   7.2450370e-04   2.3847976e-05
   1.9640000e+03   1.2633063e-09   1.2259338e-01   1.1759680e+00   2.1866419e-01   3.5903155e-04   2.3846105e-05
   1.9650000e+03   2.5247708e-09   3.8766546e-02   4.8198891e-01   1.8282072e-01   1.4841584e-03   2.3839660e-05
   1.9660000e+03   2.1163740e-09   5.7110743e-02   7.5702797e-01   2.4997959e-01   5.6613016e-04   2.3836290e-05
   1.9670000e+03   6.7941284e-10   2.7993820e-01   2.4458920e+00  -1.8966549e-01   2.7283612e-04   2.3837524e-05
   1.9680000e+03   5.0697971e-10   2.6202373e-01   2.3393750e+00   2.4308875e-01   9.2389541e-05   2.3836989e-05
   1.9690000e+03   7.1977515e-10   2.1402697e-01   2.0817553e+00   3.7443011e-01   2.2809699e-04   2.3834954e-05
   1.9700000e+03   9.1305044e-10   8.9570874e-02   8.9279571e-01   4.5080420e-01   4.2501718e-04   2.3830389e-05
   1.9710000e+03   1.5839349e-09   4.4162584e-02   6.9692398e-01   4.8684937e-01   1.5186783e-03   2.3812790e-05
   1.9720000e+03   2.5903933e-09   4.4575558e-02   8.4181956e-01   5.0455941e-01   2.6191474e-03   2.3781382e-05
   1.9730000e+03   9.8845208e-10   1.6735606e-01   1.4645113e+00   5.0864457e-01   5.0076739e-04   2.3775327e-05
   1.9740000e+03   8.5972365e-10   2.7582073e-01   2.4258402e+00   3.6016345e-01   2.2752658e-04   2.3773379e-05
   1.9750000e+03   5.1070278e-10   6.9819909e-02   6.6841351e-01   6.1847120e-01   5.5621656e-04   2.3765203e-05
   1.9760000e+03   5.8423206e-10   8.9845820e-02   7.8958071e-01   6.7595036e-01   6.3442785e-04   2.3755014e-05
   1.9770000e+03   1.3478879e-09   4.8339647e-02   8.3151427e-01   7.0918880e-01   1.8257527e-03   2.3724276e-05
   1.9780000e+03   1.2730476e-09   1.1519113e-01   1.1104646e+00   7.2201812e-01   2.8814256e-03   2.3674966e-05
   1.9790000e+03   5.6995003e-09   3.1195978e-02   7.1221999e-01   7.3563000e-01   1.1418812e-02   2.3575709e-05
   1.9800000e+03   1.8752211e-09   2.5574460e-01   2.2639998e+00   7.2533233e-01   1.5570447e-03   2.3549097e-05
   1.9810000e+03   1.3090593e-09   3.5353891e-01   3.1120380e+00   7.4615888e-01   1.2556017e-03   2.3527042e-05
   1.9820000e+03   2.0301305e-09   2.6065630e-01   2.3400226e+00   7.4822436e-01   3.2442470e-03   2.3469987e-05
   1.9830000e+03   2.1902066e-09   9.9268226e-02   1.2326885e+00   7.5391215e-01   3.3460897e-03   2.3410837e-05
   1.9840000e+03   1.6287644e-09   4.9987417e-02   6.1394568e-01   7.5879356e-01   6.9561608e-03   2.3287509e-05
   1.9850000e+03   1.7689534e-09   7.4672235e-02   8.2627782e-01   7.6040157e-01   1.4675216e-03   2.3261533e-05
   1.9860000e+03   1.8708485e-09   1.2575020e-01   1.1638030e+00  -7.0563944e-01   1.5422247e-03   2.3286862e-05
   1.9870000e+03   8.9555819e-10   2.8508804e-01   2.5228186e+00   7.4986907e-01   6.3045426e-04   2.3275855e-05
   1.9880000e+03   7.3859069e-10   2.6956289e-01   2.5165535e+00   8.0155495e-01   2.4804195e-04   2.3271227e-05
   1.9890000e+03   1.3823344e-09   2.4835205e-01   2.6125875e+00   2.4213156e-01   3.9052115e-04   2.3269028e-05
   1.9900000e+03   1.6605524e-09   1.4306010e-01   1.5942244e+00   3.8988158e-01   5.2338392e-04   2.3264283e-05
   1.9910000e+03   1.3246790e-09   4.0283652e-02   6.7324233e-01   7.4752471e-01   1.6230700e-03   2.3236070e-05
   1.9920000e+03   1.3381013e-09   3.0206948e-02   8.3110913e-01   7.8184508e-01   2.2763070e-03   2.3225733e-05
   1.9930000e+03   1.0484439e-09   3.2648570e-01   2.8733287e+00   8.3557091e-01   1.0591524e-03   2.3205182e-05
   1.9940000e+03   8.4473552e-10   8.5014125e-02   7.3930761e-01   8.4582812e-01   1.9393780e-03   2.3167129e-05
   1.9950000e+03   9.4266611e-10   4.8728385e-02   4.5452073e-01   8.6387413e-01   2.8949254e-03   2.3109217e-05
   1.9960000e+03   1.9876139e-09   2.2049182e-02   8.1585973e-01   8.1573041e-01   1.7463547e-03   2.3100987e-05
   1.9970000e+03   1.2171680e-09   2.9585386e-01   2.5941972e+00   8.7617355e-01   1.5325571e-03   2.3069974e-05
   1.9980000e+03   7.3619476e-10   7.6126823e-02   6.5022105e-01   8.1033682e-01   6.6766757e-04   2.3057494e-05
   1.9990000e+03   9.8424443e-10   1.2591425e-01   1.0921503e+00   6.7200310e-01   7.1691377e-04   2.3046389e-05
   2.0000000e+03   1.3473691e-09   7.6266622e-02   7.7846872e-01   5.6729883e-01   1.2725143e-03   2.3029764e-05
   2.0010000e+03   1.8480208e-09   2.5452972e-02   6.9030800e-01   6.2811501e-01   2.5346860e-03   2.2993144e-05
   2.0020000e+03   3.1818181e-09   8.7366966e-02   8.3274618e-01   5.8201475e-01   3.3525560e-03   2.2948365e-05
   2.0030000e+03   8.7946305e-10   1.4610041e-01   1.2466923e+00  -3.3466856e-01   4.7613003e-04   2.2952024e-05
   2.0040000e+03   8.3260861e-10   3.0966470e-01   2.7525925e+00  -5.3089876e-01   2.9068639e-04   2.2955567e-05
   2.0050000e+03   1.5317020e-09   7.4712155e-03   3.8404409e-01   6.2095656e-01   5.4034252e-03   2.2936324e-05
   2.0060000e+03   7.2293313e-10   8.6429799e-02   7.1774727e-01   3.0828061e-01   6.8276337e-04   2.2931501e-05
   2.0070000e+03   8.2620396e-10   1.0679641e-01   1.0143983e+00   6.4761052e-01   6.0179476e-04   2.2922566e-05
   2.0080000e+03   2.5577607e-09   8.2911055e-02   8.1518056e-01   6.8720541e-01   3.1681082e-03   2.2872721e-05
   2.0090000e+03   8.4480558e-10   1.4695105e-01   1.2659328e+00   7.0678290e-01   1.0952672e-03   2.2855022e-05
   2.0100000e+03   6.8950798e-10   2.7701954e-01   2.4420171e+00   7.0343377e-01   8.3666258e-04   2.2841575e-05
   2.0110000e+03   6.9639526e-10   1.1121245e-01   1.0726363e+00   7.4028173e-01   5.2071497e-04   2.2832772e-05
   2.0120000e+03   1.0236072e-09   3.4178789e-02   4.8985738e-01   7.7396485e-01   1.4710943e-03   2.2806785e-05
   2.0130000e+03   3.6416785e-09   2.7047765e-02   8.3307409e-01   7.8095084e-01   4.3267950e-03   2.2768273e-05
   2.0140000e+03   1.1748426e-09   2.6721670e-01   2.3270745e+00   7.3948981e-01   1.2519522e-03   2.2747203e-05
   2.0150000e+03   1.0556068e-09   2.7017106e-01   2.3718006e+00   7.0127086e-01   9.3131168e-04   2.2732351e-05
   2.0160000e+03   1.2406652e-09   1.5633812e-01   1.5096394e+00   7.3934612e-01   1.7064683e-03   2.2703686e-05
   2.0170000e+03   2.7745663e-09   2.4432375e-02   5.2768759e-01   6.6544558e-01   1.5116006e-03   2.2680863e-05
   2.0180000e+03   1.9517385e-09   9.7715431e-02   8.6742910e-01   6.6626383e-01   1.4245753e-03   2.2659348e-05
   2.0190000e+03   7.0627637e-10   2.5530787e-01   2.2160608e+00  -7.1601254e-01   8.2625613e-04   2.2672757e-05
   2.0200000e+03   6.5856707e-10   2.1748557e-01   1.9741712e+00  -4.1058722e-01   1.3468449e-04   2.2674011e-05
   2.0210000e+03   7.7038275e-10   1.0191391e-01   1.1042163e+00   2.1926666e-01   7.3928485e-04   2.2670342e-05
   2.0220000e+03   8.7637603e-10   2.9619873e-02   5.6705707e-01   7.9649520e-01   1.5118226e-03   2.2643053e-05
   2.0230000e+03   8.0162876e-10   7.2545313e-03   8.8056484e-01   6.1602872e-01   2.9177122e-03   2.2640509e-05
   2.0240000e+03   5.5111770e-10   3.3038662e-01   2.8790264e+00   8.1808740e-01   2.1773672e-03   2.2600198e-05
   2.0250000e+03   9.0684626e-10   1.8754960e-02   3.5168089e-01   9.0441807e-01   1.7658759e-03   2.2564110e-05
   2.0260000e+03   8.1046413e-10   6.3578988e-02   5.7076242e-01   9.2531171e-01   1.0075594e-03   2.2543075e-05
   2.0270000e+03   1.8363945e-09   4.5323407e-02   7.9922128e-01   9.4393882e-01   1.4770496e-02   2.2229041e-05
   2.0280000e+03   4.1869231e-09   3.5034130e-02   7.9299913e-01   9.5009554e-01   1.9199693e-02   2.1823955e-05
   2.0290000e+03   2.8594275e-09   1.0425053e-01   1.0647376e+00   5.3073105e-01   8.6823082e-04   2.1813905e-05
   2.0300000e+03   1.6741315e-09   2.4395548e-01   2.1349312e+00   9.2929849e-01   2.4037203e-03   2.1765186e-05
   2.0310000e+03   2.4866327e-09   1.3114439e-01   1.2431425e+00   9.5970275e-01   9.8987633e-03   2.1558504e-05
   2.0320000e+03   2.8653752e-09   4.6685186e-02   6.0445028e-01   9.6154802e-01   2.1472732e-02   2.1113767e-05
   2.0330000e+03   9.1216351e-09   5.0341616e-02   8.1527179e-01   9.6151421e-01   5.5987253e-02   1.9979800e-05
   2.0340000e+03   2.6212252e-09   1.6140439e-01   1.3792378e+00   9.5815677e-01   1.8826335e-02   1.9619688e-05
   2.0350000e+03   2.3211556e-09   3.0369655e-01   2.6580307e+00  -9.0834596e-01   4.1432736e-03   1.9693557e-05
   2.0360000e+03   2.9013903e-09   7.7926235e-02   6.8907603e-01   8.5911643e-01   6.4188470e-03   1.9585063e-05
   2.0370000e+03   3.4746722e-09   1.7800068e-02   4.1996131e-01   9.5043140e-01   1.2676097e-02   1.9349260e-05
   2.0380000e+03   5.7066872e-09   4.8296227e-02   8.7081392e-01   1.8864553e-01   1.4600851e-03   1.9343951e-05
   2.0390000e+03   1.2995902e-09   2.2751226e-01   1.9585497e+00   5.4054651e-02   4.2620683e-04   1.9343507e-05
   2.0400000e+03   1.3525548e-09   3.5921265e-01   3.2585094e+00   9.5542673e-01   1.2675975e-03   1.9320081e-05
   2.0410000e+03   2.1522260e-09   2.3308627e-01   2.2566724e+00   9.5310572e-01   4.1957856e-03   1.9242835e-05
   2.0420000e+03   2.6424395e-09   9.8332672e-02   1.2581894e+00   9.5943898e-01   5.2019954e-03   1.9146815e-05
   2.0430000e+03   2.1830595e-09   4.3459034e-02   5.7867960e-01   9.6175053e-01   1.9999756e-02   1.8778824e-05
   2.0440000e+03   1.1449261e-08   2.8448056e-02   7.4315032e-01   9.5908366e-01   5.1321150e-02   1.8317173e-05
   2.0450000e+03   4.8660152e-09   2.5132470e-01   2.1832172e+00   9.5527234e-01   9.4524216e-03   1.8151848e-05
   2.0460000e+03   4.5039060e-09   3.3429353e-01   2.9346995e+00   9.4381919e-01   1.8440284e-02   1.7836270e-05
   2.0470000e+03   6.0493028e-09   2.2785668e-01   2.1396456e+00   9.4603609e-01   2.3409073e-02   1.7441796e-05
   2.0480000e+03   3.9987265e-09   3.9971635e-02   5.5236038e-01   9.4700925e-01   3.0131909e-02   1.6944932e-05
   2.0490000e+03   4.2744351e-09   6.4160813e-02   6.4827455e-01   9.4151506e-01   2.0346873e-02   1.6620726e-05
   2.0500000e+03   1.5138451e-09   1.8163930e-01   1.5696922e+00  -9.2683532e-01   5.6152887e-03   1.6707264e-05
   2.0510000e+03   1.4579073e-09   2.1019402e-01   1.8532838e+00  -9.0237965e-01   2.0819900e-03   1.6738660e-05
   2.0520000e+03   2.3647483e-09   1.4852688e-01   1.4531611e+00  -6.0614332e-01   2.1661613e-03   1.6760663e-05
   2.0530000e+03   1.7726079e-09   7.0453858e-02   8.2904181e-01  -2.8381558e-01   1.8155813e-03   1.6769325e-05
   2.0540000e+03   2.5510167e-09   9.0560191e-02   8.1706025e-01   7.5802234e-01   2.6090244e-03   1.6736184e-05
   2.0550000e+03   1.3864266e-09   1.1353152e-01   9.9452642e-01   9.4224052e-01   1.2591951e-03   1.6716329e-05
   2.0560000e+03   1.8636506e-09   3.2281215e-01   2.8751822e+00   9.5077115e-01   1.4194011e-03   1.6693771e-05
   2.0570000e+03   2.3617398e-09   1.4892710e-01   1.4672586e+00   9.5480516e-01   5.4316622e-03   1.6607216e-05
   2.0580000e+03   2.4340937e-09   2.9471019e-02   4.8912625e-01   9.5644893e-01   6.2930556e-03   1.6507286e-05
   2.0590000e+03   3.5163532e-09   8.5154251e-02   8.8646338e-01   9.5944021e-01   6.8574626e-03   1.6398710e-05
   2.0600000e+03   2.2139034e-09   2.6861945e-01   2.3584544e+00   7.7635376e-01   7.2720875e-04   1.6389454e-05
   2.0610000e+03   3.3332808e-09   2.8594225e-01   2.6048296e+00   9.2712640e-01   7.4635141e-03   1.6276109e-05
   2.0620000e+03   5.9312915e-09   2.5964456e-01   2.7283460e+00   9.4267649e-01   1.5533096e-02   1.6038005e-05
   2.0630000e+03   5.4214974e-09   1.2299233e-01   1.3886593e+00   9.3824059e-01   2.7360319e-02   1.5627038e-05
   2.0640000e+03   5.7123886e-09   1.0400096e-02   5.9513542e-01   9.1419995e-01   3.4661180e-02   1.5503341e-05
   2.0650000e+03   2.6799787e-09   1.1715546e-01   1.0628098e+00   9.3627077e-01   8.9566085e-03   1.5373410e-05
   2.0660000e+03   1.1365464e-09   2.5657274e-01   2.2620871e+00   9.3573810e-01   2.2725817e-03   1.5340723e-05
   2.0670000e+03   1.1740246e-09   3.3229272e-01   2.9865947e+00   9.3703378e-01   2.8052538e-03   1.5300405e-05
   2.0680000e+03   1.3182158e-09   1.4227350e-01   1.3425143e+00   9.3971963e-01   6.4708425e-03   1.5207405e-05
   2.0690000e+03   1.3287722e-09   3.1058227e-02   4.5566645e-01   9.4612452e-01   8.4818503e-03   1.5085425e-05
   2.0700000e+03   2.9278841e-09   1.3908365e-02   8.8060008e-01   9.4896819e-01   2.0461636e-02   1.4939044e-05
   2.0710000e+03   9.1043705e-10   9.8529538e-02   1.0478507e+00   9.1876232e-01   4.9339864e-03   1.4871351e-05
   2.0720000e+03   1.5100867e-09   9.1853673e-02   1.0220270e+00  -6.7350589e-01   1.0256990e-03   1.4881629e-05
   2.0730000e+03   9.1440038e-10   2.5052787e-01   2.1973920e+00   7.9656678e-01   7.7366680e-04   1.4872459e-05
   2.0740000e+03   6.3954019e-10   1.5104526e-01   1.3170066e+00  -1.8659784e-01   1.0585285e-03   1.4875405e-05
   2.0750000e+03   8.5888205e-10   9.1957120e-02   8.3025704e-01  -3.6525853e-01   9.1209405e-04   1.4880366e-05
   2.0760000e+03   8.5616705e-10   5.4118900e-02   5.6699621e-01  -2.1617029e-01   2.2663376e-03   1.4887693e-05
   2.0770000e+03   2.4425231e-09   1.8196019e-02   7.6680500e-01  -1.8964972e-01   8.7769753e-03   1.4890799e-05
   2.0780000e+03   1.5791814e-09   3.0494348e-01   2.6642310e+00  -1.1185027e-01   2.6516016e-03   1.4895267e-05
   2.0790000e+03   5.9211954e-10   7.1394593e-02   6.1720966e-01  -5.2430033e-02   3.2182126e-03   1.4897857e-05
   2.0800000e+03   4.7523456e-10   6.1551545e-02   5.5544610e-01   6.1243579e-02   1.0899279e-03   1.4896872e-05
   2.0810000e+03   9.8011508e-10   3.0442794e-02   6.8889035e-01   1.1476831e-01   1.1786039e-03   1.4894867e-05
   2.0820000e+03   6.0890394e-10   1.5566802e-01   1.3209082e+00   4.5421232e-01   4.2322258e-04   1.4892005e-05
   2.0830000e+03   5.9330173e-10   2.1312054e-01   1.8533516e+00   4.1802216e-01   7.4669315e-04   1.4887360e-05
   2.0840000e+03   8.9723892e-10   3.4267445e-02   4.8296225e-01   4.1645954e-01   1.7530237e-03   1.4876510e-05
   2.0850000e+03   1.4273426e-09   3.1596471e-02   5.5934115e-01   3.7485153e-01   3.0768847e-03   1.4859412e-05
   2.0860000e+03   9.4528191e-10   1.3256489e-01   1.1839194e+00   2.6874626e-01   1.5545688e-03   1.4853221e-05
   2.0870000e+03   4.3984947e-10   1.8437566e-01   1.5927494e+00   2.4045948e-01   2.2310934e-03   1.4845287e-05
   2.0880000e+03   6.2039653e-10   8.0213100e-02   8.0216136e-01   3.3503958e-01   1.7143249e-03   1.4836780e-05
   2.0890000e+03   3.1666094e-10   8.3059972e-02   7.2308278e-01   5.7040573e-01   3.5288800e-04   1.4833794e-05
   2.0900000e+03   5.0014765e-10   2.4313773e-01   2.1171953e+00   3.8476152e-01   3.3890451e-04   1.4831861e-05
   2.0910000e+03   6.4865091e-10   8.4269987e-02   7.8408964e-01   4.1283272e-01   8.8763376e-04   1.4826430e-05
   2.0920000e+03   2.0946937e-09   2.9589874e-02   5.5981553e-01   4.0453438e-01   3.0912586e-03   1.4807949e-05
   2.0930000e+03   8.1483208e-10   1.4294848e-01   1.2584935e+00   4.1089222e-01   2.2969318e-03   1.4794006e-05
   2.0940000e+03   5.1887449e-10   2.6056952e-01   2.2841042e+00  -1.5424465e-01   1.9387144e-04   1.4794448e-05
   2.0950000e+03   3.3644505e-10   6.5927684e-02   5.7823870e-01   4.6930526e-01   6.2605075e-04   1.4790104e-05
   2.0960000e+03   3.0470070e-10   8.8066546e-02   7.6064393e-01   5.6033406e-01   2.9878411e-04   1.4787628e-05
   2.0970000e+03   3.5805535e-10   4.8234157e-02   8.6659864e-01   6.6627261e-01   7.4247284e-04   1.4780315e-05
   2.0980000e+03   1.0581862e-09   2.2477476e-02   8.6685377e-01   7.4249127e-01   1.4485663e-03   1.4772369e-05
   2.0990000e+03   6.1452526e-10   3.0454377e-01   2.6791667e+00   7.4323528e-01   5.7290494e-04   1.4766079e-05
   2.1000000e+03   4.4474082e-10   1.7072916e-01   1.4725743e+00   7.9015952e-01   1.0645375e-03   1.4753662e-05
   2.1010000e+03   7.6232635e-10   1.2235252e-01   1.0992279e+00   8.0053016e-01   2.6816534e-03   1.4722009e-05
   2.1020000e+03   1.9255704e-09   5.7740586e-02   6.8799468e-01   8.1527985e-01   3.4040588e-03   1.4681180e-05
   2.1030000e+03   6.2591356e-10   1.6085430e-01   1.4198860e+00   8.1398681e-01   4.8895557e-03   1.4622808e-05
   2.1040000e+03   4.4242824e-10   1.3707628e-01   1.1690413e+00  -3.2587176e-01   3.4591969e-04   1.4624457e-05
   2.1050000e+03   5.0068056e-10   4.7411688e-02   4.5280883e-01   6.0940530e-01   6.9080741e-04   1.4618303e-05
   2.1060000e+03   1.5089390e-09   3.9489715e-02   6.3007505e-01   6.9086276e-01   1.9766206e-03   1.4598355e-05
   2.1070000e+03   1.2940411e-09   1.2420466e-01   1.1866083e+00   7.8381365e-01   2.3707766e-03   1.4571244e-05
   2.1080000e+03   1.4850563e-09   2.0028764e-01   1.7324221e+00   8.0285605e-01   6.5818363e-03   1.4494358e-05
   2.1090000e+03   2.3988191e-09   3.8561261e-02   5.5055619e-01   8.1443203e-01   1.2494110e-02   1.4347254e-05
   2.1100000e+03   1.4091809e-09   3.5204397e-02   5.7941436e-01   8.0873043e-01   1.1039096e-02   1.4283286e-05
   2.1110000e+03   6.4532276e-10   2.6147207e-01   2.2626621e+00  -5.2755912e-01   5.6416171e-04   1.4287539e-05
   2.1120000e+03   7.0878366e-10   1.5899020e-01   1.4015113e+00   5.0653869e-01   4.6260728e-04   1.4284192e-05
   2.1130000e+03   9.8221057e-10   1.0974092e-01   1.0730986e+00   8.2934821e-01   1.9314371e-03   1.4261320e-05
   2.1140000e+03   8.5862447e-10   3.4751200e-02   6.5436698e-01   8.4328775e-01   2.8313016e-03   1.4227286e-05
   2.1150000e+03   3.8476793e-09   3.0687493e-02   7.0895659e-01   8.5338343e-01   1.1983866e-02   1.4154606e-05
   2.1160000e+03   1.1275196e-09   2.4135109e-01   2.0707436e+00   8.3884942e-01   3.3117693e-03   1.4115306e-05
   2.1170000e+03   1.0748095e-09   2.9940703e-01   2.6841070e+00   8.3989203e-01   1.8952095e-03   1.4092845e-05
   2.1180000e+03   1.4324636e-09   1.9641109e-01   1.8922359e+00   8.4613981e-01   3.8668904e-03   1.4046765e-05
   2.1190000e+03   1.2815890e-09   4.5516722e-02   5.1912523e-01   8.5130718e-01   3.4089667e-03   1.4006022e-05
   2.1200000e+03   2.2617126e-09   4.3096496e-02   7.0592350e-01   8.5676190e-01   5.5776119e-03   1.3939150e-05
   2.1210000e+03   9.5462846e-10   1.9607278e-01   1.6924644e+00  -7.5197532e-01   1.0456487e-03   1.3950114e-05
   2.1220000e+03   8.8512637e-10   2.2861302e-01   2.0341293e+00  -3.7630819e-01   5.5595667e-04   1.3953034e-05
   2.1230000e+03   1.4664633e-09   1.2212486e-01   1.2521682e+00   7.9161741e-01   2.8166695e-03   1.3921943e-05
   2.1240000e+03   1.2007411e-09   6.0307858e-02   6.9012853e-01   8.3349047e-01   4.0620775e-03   1.3874843e-05
   2.1250000e+03   9.9988538e-10   1.2102672e-01   1.0231707e+00   8.7006439e-01   3.9508845e-03   1.3827174e-05
   2.1260000e+03   7.1629163e-10   1.5412379e-01   1.3293521e+00   8.7418343e-01   1.8444625e-03   1.3804885e-05
   2.1270000e+03   1.0768355e-09   1.6704302e-01   1.4678298e+00   8.8244672e-01   3.6910843e-03   1.3759941e-05
   2.1280000e+03   1.5787198e-09   9.2748811e-02   9.0482876e-01   8.8350813e-01   1.0891460e-02   1.3627714e-05
   2.1290000e+03   3.5259703e-09   2.2177496e-02   8.0391832e-01   8.8518043e-01   2.2196276e-02   1.3560821e-05
   2.1300000e+03   1.5749295e-09   3.0314562e-01   2.6963070e+00   8.8123073e-01   9.8552987e-03   1.3443197e-05
   2.1310000e+03   8.3335638e-10   2.0077204e-01   1.7575730e+00   8.8464278e-01   4.8874119e-03   1.3385109e-05
   2.1320000e+03   9.7639067e-10   1.7296623e-01   1.5253942e+00   8.8993056e-01   3.4116065e-03   1.3344486e-05
   2.1330000e+03   1.7033667e-09   1.0820803e-01   1.0153196e+00   8.9377195e-01   5.8919704e-03   1.3274260e-05
   2.1340000e+03   2.1034036e-09   1.1369498e-01   1.1306340e+00   8.9385215e-01   1.2399627e-02   1.3127343e-05
   2.1350000e+03   5.6738745e-09   7.1589025e-02   8.1353069e-01   8.9210455e-01   2.5910450e-02   1.2824828e-05
   2.1360000e+03   3.5501665e-09   2.1780121e-01   1.9627710e+00   8.8680995e-01   1.4681086e-02   1.2658156e-05
   2.1370000e+03   2.7677491e-09   2.4857296e-01   2.1937191e+00   8.8313658e-01   3.6191380e-02   1.2255462e-05
   2.1380000e+03   2.0508735e-09   1.2672013e-01   1.1609078e+00   8.7572549e-01   1.9700662e-02   1.2044590e-05
   2.1390000e+03   1.6815946e-09   4.4999794e-02   5.6700941e-01   8.7412292e-01   2.2273636e-02   1.1810802e-05
   2.1400000e+03   1.4475074e-09   1.2366498e-01   1.0831298e+00   8.6978105e-01   1.0285791e-02   1.1705291e-05
   2.1410000e+03   1.4507112e-09   1.0976043e-01   1.0092737e+00  -8.4061624e-01   5.1321598e-03   1.1755835e-05
   2.1420000e+03   7.2896423e-10   2.0846407e-01   1.8139771e+00   8.1153025e-01   4.0552672e-04   1.1751966e-05
   2.1430000e+03   5.5357040e-10   2.0796813e-01   1.8588652e+00   8.4165534e-01   7.2698106e-04   1.1744777e-05
   2.1440000e+03   7.1555007e-10   1.7043652e-01   1.6922069e+00   9.0028139e-01   1.1329823e-03   1.1732798e-05
   2.1450000e+03   1.2467509e-09   1.3390172e-01   1.3966685e+00   9.0158444e-01   6.1697078e-03   1.1667577e-05
   2.1460000e+03   1.5552656e-09   7.0688833e-02   9.2317357e-01   9.0462219e-01   8.6468641e-03   1.1576391e-05
   2.1470000e+03   2.5757505e-09   4.3652745e-02   8.5932469e-01   9.0504316e-01   2.9509567e-02   1.1268152e-05
   2.1480000e+03   2.2426258e-09   1.6357666e-01   1.4555265e+00   9.0070894e-01   3.6174768e-02   1.0902441e-05
   2.1490000e+03   1.4095387e-09   1.4435076e-01   1.2570676e+00   8.9549441e-01   3.0700970e-02   1.0603752e-05
   2.1500000e+03   1.1282237e-09   7.0931380e-02   6.2828228e-01   8.9156715e-01   2.5551395e-02   1.0362916e-05
   2.1510000e+03   6.7150459e-10   6.5649465e-02   7.1751365e-01  -8.5590765e-01   4.8527882e-03   1.0405991e-05
   2.1520000e+03   7.0529889e-10   1.0962570e-01   1.1044963e+00  -8.4757914e-01   4.6544600e-03   1.0447075e-05
   2.1530000e+03   2.0160581e-09   5.1664540e-02   8.0136187e-01  -7.8674085e-01   4.7058550e-03   1.0485797e-05
   2.1540000e+03   5.4496984e-10   2.1359706e-01   1.8932422e+00  -5.2727199e-02   3.1270066e-04   1.0485970e-05
   2.1550000e+03   5.0814388e-10   3.1087572e-01   2.7305884e+00   9.0855602e-01   1.6126042e-03   1.0470609e-05
   2.1560000e+03   9.7955880e-10   1.5438747e-01   1.4028600e+00   9.2918645e-01   3.8328405e-03   1.0433330e-05
   2.1570000e+03   1.3472949e-09   9.7088493e-02   1.0676839e+00   9.3333978e-01   5.7310650e-03   1.0377544e-05
   2.1580000e+03   1.4867763e-09   4.7543171e-02   7.6430064e-01   9.3394762e-01   1.7791654e-02   1.0205319e-05
   2.1590000e+03   4.5237531e-09   2.7019490e-02   8.3760698e-01   9.3400453e-01   4.0357526e-02   1.0013249e-05
   2.1600000e+03   1.3433794e-09   2.2910315e-01   1.9994458e+00   9.2976515e-01   9.0462057e-03   9.9290850e-06
   2.1610000e+03   1.0888718e-09   3.3210328e-01   2.9477962e+00   9.3318538e-01   2.8238266e-03   9.9029254e-06
   2.1620000e+03   1.0443602e-09   1.9527591e-01   1.7444658e+00   9.3594283e-01   5.7454582e-03   9.8496936e-06
   2.1630000e+03   1.0210561e-09   6.2125112e-02   6.2993115e-01   9.4310884e-01   4.6894875e-03   9.8061434e-06
   2.1640000e+03   1.0537085e-09   5.5574182e-02   7.8705895e-01   9.4643395e-01   1.2164780e-02   9.6933202e-06
   2.1650000e+03   2.2955566e-09   5.3996774e-02   8.7648770e-01   9.4948940e-01   7.1935862e-03   9.6271375e-06
   2.1660000e+03   8.6521758e-10   1.7612608e-01   1.5502432e+00  -7.8151136e-01   8.8147174e-04   9.6337709e-06
   2.1670000e+03   7.9004006e-10   3.2342375e-01   2.8605584e+00  -1.6274077e-01   2.0968705e-04   9.6340998e-06
   2.1680000e+03   8.1000159e-10   1.1567995e-01   1.1201510e+00   9.1092158e-01   1.7713613e-03   9.6185571e-06
   2.1690000e+03   1.0512220e-09   6.5981972e-02   6.3299437e-01   9.3604001e-01   3.1249627e-03   9.5904278e-06
   2.1700000e+03   2.9378861e-09   3.8117420e-02   8.8106904e-01   9.2477404e-01   5.6091992e-03   9.5407019e-06
   2.1710000e+03   9.1249867e-10   2.2969776e-01   2.0154753e+00   9.2785262e-01   1.7623788e-03   9.5251027e-06
   2.1720000e+03   7.1217755e-10   3.3395151e-01   2.9817365e+00   3.4443035e-01   2.0424634e-04   9.5244328e-06
   2.1730000e+03   7.0500555e-10   1.3970682e-01   1.2312630e+00   8.8226768e-01   1.2710684e-03   9.5137536e-06
   2.1740000e+03   9.2937436e-10   8.3177590e-02   7.7614311e-01   8.7403348e-01   2.0068619e-03   9.4970704e-06
   2.1750000e+03   1.8645840e-09   4.8456549e-02   9.0178274e-01   8.6071381e-01   4.5391722e-03   9.4599915e-06
   2.1760000e+03   1.6150699e-09   1.3741555e-01   1.2755485e+00   8.5176291e-01   3.5876529e-03   9.4311001e-06
   2.1770000e+03   8.0829808e-10   2.2885281e-01   2.0142231e+00  -5.9575586e-01   3.6081188e-04   9.4331278e-06
   2.1780000e+03   5.7836689e-10   1.9953798e-01   1.7673692e+00   7.6610007e-01   7.3860777e-04   9.4277911e-06
   2.1790000e+03   5.8084614e-10   1.2552709e-01   1.1187201e+00   8.0052342e-01   6.8854794e-04   9.4225954e-06
   2.1800000e+03   2.1550713e-09   5.4547038e-02   7.6309152e-01   8.4184517e-01   3.3347719e-03   9.3961580e-06
   2.1810000e+03   1.1158513e-09   2.1502720e-01   1.9149998e+00   8.3328621e-01   2.3448851e-03   9.3778062e-06
   2.1820000e+03   9.1809515e-10   2.2122021e-01   1.9583859e+00   8.4112006e-01   2.7713394e-03   9.3559568e-06
   2.1830000e+03   1.0329408e-09   1.2808919e-01   1.1611451e+00   8.4492482e-01   4.7313191e-03   9.3185855e-06
   2.1840000e+03   1.7679248e-09   3.9344398e-02   5.4559451e-01   8.4571257e-01   5.1315906e-03   9.2781793e-06
   2.1850000e+03   1.8279098e-09   1.2079371e-01   1.0922201e+00   8.4651262e-01   1.3234158e-02   9.1744698e-06
   2.1860000e+03   2.2233653e-09   1.3055294e-01   1.1673712e+00   8.3632333e-01   9.3935229e-03   9.1025176e-06
   2.1870000e+03   2.6774759e-09   1.3571755e-01   1.2113668e+00   8.3103057e-01   2.3615189e-02   8.9246821e-06
   2.1880000e+03   3.1691057e-09   2.2519295e-02   6.9435632e-01   8.3015893e-01   7.0258856e-02   8.4114089e-06
   2.1890000e+03   3.7099883e-09   7.6261286e-02   8.3572412e-01   8.0661486e-01   9.3333719e-02   7.7919909e-06
   2.1900000e+03   5.1172919e-09   9.7231155e-02   9.9316064e-01   7.3769810e-01   5.1033673e-03   7.7627025e-06
   2.1910000e+03   1.6184096e-09   3.4145076e-01   3.0467850e+00  -7.6867300e-01   1.1756013e-02   7.8330679e-06
   2.1920000e+03   1.1117465e-09   3.1090323e-01   2.7767144e+00   7.5263796e-01   1.1783100e-03   7.8261236e-06
   2.1930000e+03   1.2453372e-09   2.2421475e-01   2.0347765e+00   7.7393324e-01   1.3714818e-02   7.7433527e-06
   2.1940000e+03   9.0176962e-10   7.5147604e-02   7.8895100e-01   7.7457445e-01   1.0612878e-02   7.6798746e-06
   2.1950000e+03   7.2863877e-10   4.7041107e-02   5.9758819e-01   7.7409535e-01   1.9174447e-02   7.5664577e-06
   2.1960000e+03   2.0516700e-09   3.3924633e-02   8.0327605e-01   7.6907598e-01   3.3230269e-02   7.3748360e-06
   2.1970000e+03   3.4309267e-09   9.2390132e-02   9.5945495e-01   7.5583661e-01   1.2204650e-02   7.3070428e-06
   2.1980000e+03   9.5004908e-10   2.9943666e-01   2.6200095e+00  -7.4875524e-01   8.5786754e-03   7.3540957e-06
   2.1990000e+03   4.1691602e-10   3.3083234e-01   2.9388447e+00   7.5954560e-01   2.4992306e-03   7.3401453e-06
   2.2000000e+03   5.1607377e-10   2.4652461e-01   2.1964649e+00   7.6045931e-01   5.0574213e-03   7.3119551e-06
   2.2010000e+03   6.5320168e-10   9.3102109e-02   9.4235802e-01   7.6802387e-01   3.9505546e-03   7.2897933e-06
   2.2020000e+03   8.1936969e-10   7.1952419e-02   7.6335642e-01   7.7112207e-01   1.6287296e-02   7.1986341e-06
   2.2030000e+03   1.8300924e-09   6.0621143e-02   7.0093522e-01   7.6860051e-01   1.9429991e-02   7.1450223e-06
   2.2040000e+03   1.2202554e-09   2.4900972e-01   2.1782883e+00   7.5238755e-01   4.7795694e-03   7.1193637e-06
   2.2050000e+03   5.5483628e-10   1.2515060e-01   1.0596181e+00   6.5435985e-01   7.6501849e-03   7.0838441e-06
   2.2060000e+03   3.9562550e-10   5.9003955e-02   5.4819054e-01   1.9825406e-01   1.0664670e-03   7.0823502e-06
   2.2070000e+03   1.2078780e-09   3.3957820e-02   6.2208361e-01  -6.0813289e-01   4.1282645e-03   7.1001686e-06
   2.2080000e+03   7.7216565e-10   9.7157895e-02   8.9054531e-01   1.8858486e-01   6.2252312e-04   7.0993364e-06
   2.2090000e+03   3.7211723e-10   3.5957858e-01   3.1879486e+00   8.5651372e-02   4.6811031e-04   7.0990525e-06
   2.2100000e+03   2.6055840e-10   2.2113361e-01   2.1806341e+00  -4.3116833e-01   2.8251135e-04   7.0999175e-06
   2.2110000e+03   3.4730622e-10   1.4848495e-01   1.5811450e+00  -3.8256455e-01   1.1225884e-03   7.1029705e-06
   2.2120000e+03   8.4962434e-10   6.6953837e-02   6.9607249e-01  -3.1453268e-01   2.4352055e-03   7.1084300e-06
   2.2130000e+03   4.5938981e-10   1.1840838e-01   1.0261781e+00  -3.1326887e-01   3.2929285e-03   7.1157975e-06
   2.2140000e+03   2.3273443e-10   1.6294707e-01   1.3957757e+00   3.5253545e-01   3.9267061e-04   7.1148130e-06
   2.2150000e+03   3.3766340e-10   1.6714672e-01   1.4856462e+00   2.1774115e-01   5.1141130e-04   7.1140216e-06
   2.2160000e+03   6.1208743e-10   9.2303142e-02   9.0696925e-01   2.9748698e-02   1.7195121e-03   7.1136682e-06
   2.2170000e+03   7.4306930e-10   8.8560160e-02   9.3891148e-01   1.8422528e-02   4.3926137e-03   7.1131611e-06
   2.2180000e+03   8.7987988e-10   1.0278421e-01   9.0891414e-01  -2.8711198e-02   4.5761800e-03   7.1141701e-06
   2.2190000e+03   4.6236646e-10   1.8457145e-01   1.6038688e+00  -7.0386844e-02   1.2903713e-03   7.1148222e-06
   2.2200000e+03   3.7785806e-10   1.6802066e-01   1.4580687e+00  -6.7192497e-02   2.0864989e-03   7.1158351e-06
   2.2210000e+03   2.4466916e-10   9.3632569e-02   8.0834340e-01  -4.0334834e-02   1.5292493e-03   7.1162823e-06
   2.2220000e+03   2.1826543e-10   3.5002160e-02   7.3373076e-01   8.0267115e-02   1.0342324e-03   7.1156953e-06
   2.2230000e+03   6.7914872e-10   7.0531839e-02   8.8106104e-01   1.1248706e-01   3.4467173e-03   7.1129782e-06
   2.2240000e+03   6.0548992e-10   1.6716112e-01   1.4811402e+00   1.6734800e-01   3.9042855e-03   7.1083835e-06
   2.2250000e+03   7.2220423e-10   1.7722302e-01   1.5568209e+00   2.0906697e-01   4.5634268e-03   7.1016725e-06
   2.2260000e+03   8.1032125e-10   3.7556341e-02   4.0065318e-01   2.2270567e-01   2.1972619e-02   7.0685581e-06
   2.2270000e+03   1.2805632e-09   3.7523200e-03   8.1365656e-01   3.2573618e-01   1.9947212e-02   7.0671241e-06
   2.2280000e+03   3.9821721e-10   2.2924812e-01   1.9789264e+00   2.1530200e-01   7.8250344e-03   7.0554245e-06
   2.2290000e+03   3.4734806e-10   1.8546039e-01   1.6046896e+00   2.5042501e-01   1.2195769e-03   7.0532746e-06
   2.2300000e+03   4.3971035e-10   7.8677861e-02   6.9796517e-01   3.5275066e-01   1.8115803e-03   7.0487774e-06
   2.2310000e+03   6.5685397e-10   4.5498365e-02   6.0249680e-01   4.0263155e-01   1.4804456e-03   7.0445823e-06
   2.2320000e+03   1.5673346e-09   6.2347472e-02   8.1422572e-01   3.7591017e-01   5.2827189e-03   7.0306776e-06
   2.2330000e+03   5.0171236e-10   2.0224513e-01   1.7143443e+00  -6.2217699e-02   1.1214906e-03   7.0311725e-06
   2.2340000e+03   5.1166375e-10   2.9202713e-01   2.6582745e+00   1.9169542e-01   4.6089305e-04   7.0305521e-06
   2.2350000e+03   6.1540263e-10   1.3712696e-01   1.3224478e+00   3.9852242e-01   1.8004620e-03   7.0255171e-06
   2.2360000e+03   5.4822664e-10   4.1028896e-02   4.9040642e-01   4.0902358e-01   2.7584282e-03   7.0176127e-06
   2.2370000e+03   5.0084277e-10   2.2991640e-02   7.4768163e-01   4.2681138e-01   2.2518251e-03   7.0159275e-06
   2.2380000e+03   2.0871683e-10   2.6415564e-01   2.2983201e+00   4.0532399e-01   5.6489397e-04   7.0143220e-06
   2.2390000e+03   1.9416207e-10   1.5850057e-01   1.3829017e+00   4.8431961e-01   2.6040321e-04   7.0134375e-06
   2.2400000e+03   2.6490003e-10   1.2547872e-01   1.1458116e+00   5.1622991e-01   6.4838697e-04   7.0110911e-06
   2.2410000e+03   8.4842890e-10   4.6277899e-02   7.4153727e-01   5.0681758e-01   8.2794634e-04   7.0081509e-06
   2.2420000e+03   3.0111422e-10   2.0723195e-01   1.8313757e+00   5.3939021e-01   4.8015789e-04   7.0063364e-06
   2.2430000e+03   1.5489635e-10   2.9903852e-01   2.6371107e+00   4.6307103e-01   1.9235416e-04   7.0057124e-06
   2.2440000e+03   1.3332288e-10   2.0078901e-01   1.7592182e+00   4.8102726e-01   1.4324871e-04   7.0052298e-06
   2.2450000e+03   1.1360383e-10   6.4269763e-02   6.4102262e-01   7.8557612e-01   2.1994642e-04   7.0040194e-06
   2.2460000e+03   2.1608008e-10   6.3383034e-02   7.4657680e-01   8.3273024e-01   9.2291261e-04   6.9986375e-06
   2.2470000e+03   4.8828376e-10   5.0981066e-02   9.1146181e-01   8.4401905e-01   1.7951822e-03   6.9880366e-06
   2.2480000e+03   5.6754398e-10   1.7068997e-01   1.5487220e+00   8.4573100e-01   3.1224392e-03   6.9695927e-06
   2.2490000e+03   7.5201775e-10   9.0335335e-02   8.5118481e-01   8.4708698e-01   6.7522509e-03   6.9297736e-06
   2.2500000e+03   9.5608636e-10   4.4506404e-02   5.5609477e-01   8.4804120e-01   1.5746192e-02   6.8374819e-06
   2.2510000e+03   2.4018916e-09   4.8910092e-02   7.8593206e-01   8.4539056e-01   1.6340848e-02   6.7432903e-06
   2.2520000e+03   7.0078947e-10   1.8228023e-01   1.5887766e+00   7.9434241e-01   1.5769966e-03   6.7348463e-06
   2.2530000e+03   6.4227953e-10   3.1450407e-01   2.7851303e+00  -8.1500528e-01   1.4174518e-03   6.7426288e-06
   2.2540000e+03   9.1301469e-10   5.7773520e-02   5.7970162e-01   7.9907778e-01   3.4519366e-03   6.7240448e-06
   2.2550000e+03   1.4978857e-09   4.1338085e-02   4.4738067e-01   8.5092200e-01   1.1772911e-02   6.6568143e-06
   2.2560000e+03   4.5886095e-10   1.8009217e-01   1.5516462e+00   8.2786624e-01   3.0416909e-03   6.6400614e-06
   2.2570000e+03   3.8669846e-10   2.1600543e-01   1.8583233e+00   8.4443821e-01   5.2469142e-03   6.6106677e-06
   2.2580000e+03   7.2753512e-10   1.1790630e-01   1.1945371e+00   8.4785557e-01   1.2933783e-02   6.5383324e-06
   2.2590000e+03   9.3686647e-10   7.7950102e-02   9.3349729e-01   8.4664967e-01   2.0035916e-02   6.4277981e-06
   2.2600000e+03   5.5099308e-10   1.7879209e-01   1.5613581e+00   8.4421505e-01   1.1103225e-02   6.3676620e-06
   2.2610000e+03   4.1881897e-10   1.8240619e-01   1.5729771e+00   8.4692739e-01   9.9991623e-03   6.3138278e-06
   2.2620000e+03   6.2236200e-10   9.1548334e-02   8.6693091e-01   8.4827640e-01   1.0995953e-02   6.2550429e-06
   2.2630000e+03   7.7667213e-10   5.6158687e-02   7.0706839e-01   8.5069829e-01   1.4004769e-02   6.1806929e-06
   2.2640000e+03   3.7489568e-10   1.8446772e-01   1.6124326e+00   8.5478519e-01   5.7698964e-03   6.1502375e-06
   2.2650000e+03   3.7180190e-10   1.6454150e-01   1.4129267e+00   8.2272112e-01   2.1710087e-03   6.1392570e-06
   2.2660000e+03   6.0923312e-10   8.2131648e-02   8.0404292e-01   7.9808528e-01   2.6966053e-03   6.1260527e-06
   2.2670000e+03   8.4037449e-10   6.3204479e-02   6.9930343e-01   8.3360497e-01   5.0809785e-03   6.1001298e-06
   2.2680000e+03   4.6109112e-10   1.7163014e-01   1.4586482e+00   8.0721790e-01   2.0576995e-03   6.0900020e-06
   2.2690000e+03   5.4984887e-10   2.0074832e-01   1.7647144e+00   8.1537479e-01   3.6016184e-03   6.0721309e-06
   2.2700000e+03   6.5920503e-10   8.3563330e-02   8.2679346e-01   8.1768835e-01   3.6015087e-03   6.0542621e-06
   2.2710000e+03   8.8859333e-10   3.2199721e-02   6.6734767e-01   8.2485160e-01   7.1911711e-03   6.0363188e-06
   2.2720000e+03   3.5237274e-10   2.5618169e-01   2.2442305e+00   7.4828845e-01   6.4872539e-04   6.0333891e-06
   2.2730000e+03   3.3278013e-10   2.1983588e-01   1.9429477e+00   8.0772027e-01   7.3563953e-04   6.0298047e-06
   2.2740000e+03   6.2053753e-10   1.7325966e-01   1.6451011e+00   8.2978948e-01   2.5096940e-03   6.0172534e-06
   2.2750000e+03   7.8520080e-10   1.0882466e-01   1.2343791e+00   8.3291481e-01   3.9244894e-03   5.9975987e-06
   2.2760000e+03   1.4867441e-09   2.9762428e-02   7.8431717e-01   8.3203903e-01   9.6774442e-03   5.9493931e-06
   2.2770000e+03   1.3870017e-09   1.0961562e-01   9.9404674e-01   8.2979904e-01   1.2904144e-02   5.8858438e-06
   2.2780000e+03   5.3083491e-10   2.3913823e-01   2.0898735e+00  -8.1955818e-01   4.0839358e-03   5.9055599e-06
   2.2790000e+03   5.5870145e-10   2.3475372e-01   2.0791656e+00  -6.6273390e-01   8.9438950e-04   5.9090617e-06
   2.2800000e+03   1.0281909e-09   1.8591215e-01   1.8505660e+00   6.5861099e-01   2.2894930e-03   5.9001603e-06
   2.2810000e+03   1.1661045e-09   1.1764409e-01   1.1553086e+00   7.0892142e-01   4.4494820e-03   5.8815784e-06
   2.2820000e+03   3.4389058e-09   2.0542656e-02   5.4577914e-01   7.4777333e-01   1.3301983e-02   5.8233068e-06
   2.2830000e+03   7.1229920e-10   1.3522074e-01   1.1702414e+00   6.9012047e-01   3.4342636e-03   5.8095233e-06
   2.2840000e+03   3.3267725e-10   3.4896167e-01   3.0837111e+00  -6.9855733e-01   2.3106396e-03   5.8189084e-06
   2.2850000e+03   2.0495699e-10   1.3001727e-01   1.1799463e+00   7.6455492e-01   4.6365211e-04   5.8168460e-06
   2.2860000e+03   2.3765713e-10   1.1999002e-01   1.1155434e+00   8.0093683e-01   6.2718379e-04   5.8139244e-06
   2.2870000e+03   3.0218833e-10   7.8801355e-02   8.9619578e-01   8.0742524e-01   1.5737017e-03   5.8065394e-06
   2.2880000e+03   5.7680834e-10   2.8708434e-02   9.0748059e-01   8.3506771e-01   1.8352124e-03   5.7976437e-06
   2.2890000e+03   3.0471409e-10   1.8042824e-01   1.5511449e+00   8.3797338e-01   2.8275030e-03   5.7839139e-06
   2.2900000e+03   3.3733044e-10   1.3017828e-01   1.1225006e+00   8.3078363e-01   1.6484797e-03   5.7759951e-06
   2.2910000e+03   3.9400041e-10   5.3740096e-02   4.7371230e-01   8.3493151e-01   1.0226479e-02   5.7267695e-06
   2.2920000e+03   7.4009116e-10   1.1852566e-02   7.7551927e-01   3.2797184e-01   5.1808724e-03   5.7255542e-06
   2.2930000e+03   3.2956551e-10   1.8967482e-01   1.6408991e+00   7.5767784e-01   1.3705929e-03   5.7196107e-06
   2.2940000e+03   2.9710913e-10   2.1456723e-01   1.8611465e+00   6.8875310e-01   3.6360395e-04   5.7181786e-06
   2.2950000e+03   3.8849678e-10   9.7026008e-02   8.6521503e-01   6.5886243e-01   1.0209840e-03   5.7143337e-06
   2.2960000e+03   3.8958260e-10   6.8729727e-02   6.7734397e-01   6.5662050e-01   1.8734323e-03   5.7073100e-06
   2.2970000e+03   9.2470576e-10   1.2669462e-02   8.9197377e-01   5.5820743e-01   3.0456499e-03   5.7024631e-06
   2.2980000e+03   6.9161695e-10   1.2007185e-01   1.1117891e+00   6.1502595e-01   1.4917676e-03   5.6972351e-06
   2.2990000e+03   2.6641470e-10   2.8577262e-01   2.4966911e+00  -5.3660503e-01   3.5591520e-04   5.6983235e-06
   2.3000000e+03   1.5345451e-10   2.6750197e-01   2.4022225e+00   5.8936848e-01   1.7388665e-04   5.6977396e-06
   2.3010000e+03   1.6923007e-10   1.8090824e-01   1.6477156e+00   6.9586929e-01   2.3430867e-04   5.6968106e-06
   2.3020000e+03   2.5984201e-10   9.9491481e-02   9.7576240e-01   7.2560019e-01   6.5205860e-04   5.6941158e-06
   2.3030000e+03   4.5877921e-10   6.8543994e-02   9.6830323e-01   7.4046666e-01   1.3161737e-03   5.6885687e-06
   2.3040000e+03   3.5437016e-10   1.8452177e-01   1.6672836e+00   7.4470789e-01   1.2010625e-03   5.6834824e-06
   2.3050000e+03   3.7517343e-10   1.5974574e-01   1.3973628e+00   7.4372285e-01   2.0486904e-03   5.6748281e-06
   2.3060000e+03   5.6441440e-10   8.6436456e-02   8.2195498e-01   7.4683186e-01   4.2861562e-03   5.6566859e-06
   2.3070000e+03   5.9235320e-10   4.8867530e-02   7.1807559e-01   7.4955927e-01   7.8394733e-03   5.6235230e-06
   2.3080000e+03   1.8266588e-09   4.3687565e-02   7.8781522e-01   7.4779216e-01   1.8504626e-02   5.5847217e-06
   2.3090000e+03   5.8260606e-10   2.4399461e-01   2.1356927e+00   7.4368558e-01   4.4791929e-03   5.5661435e-06
   2.3100000e+03   4.2480813e-10   3.0900828e-01   2.7219192e+00   7.3430897e-01   2.2075662e-03   5.5571269e-06
   2.3110000e+03   4.9501405e-10   1.8474205e-01   1.6934498e+00   7.4007727e-01   2.3259406e-03   5.5475678e-06
   2.3120000e+03   4.9400466e-10   4.1993851e-02   4.5866831e-01   7.4623804e-01   2.9376432e-03   5.5354171e-06
   2.3130000e+03   1.3706934e-09   4.6400028e-02   7.5074697e-01   7.4755913e-01   5.0760909e-03   5.5144436e-06
   2.3140000e+03   4.5337500e-10   2.1738312e-01   1.8834073e+00  -6.1172511e-01   1.0166207e-03   5.5178747e-06
   2.3150000e+03   4.2160945e-10   2.7416637e-01   2.4355090e+00  -2.3404229e-01   6.5045244e-04   5.5187159e-06
   2.3160000e+03   6.1669003e-10   1.9255665e-01   1.9727398e+00   4.8378824e-01   1.7579133e-03   5.5140290e-06
   2.3170000e+03   3.1704535e-10   5.1614866e-02   6.4243481e-01   5.9050546e-01   1.9968736e-03   5.5075342e-06
   2.3180000e+03   3.4318271e-10   9.4079287e-02   7.9470176e-01   7.3594006e-01   1.9543743e-03   5.4996175e-06
   2.3190000e+03   3.4380117e-10   1.0430801e-01   9.5270001e-01   7.7541606e-01   1.4657982e-03   5.4933690e-06
   2.3200000e+03   7.0353544e-10   2.5661849e-01   2.2885057e+00   7.7708552e-01   3.9996925e-03   5.4763125e-06
   2.3210000e+03   8.8829912e-10   1.4102215e-01   1.3476100e+00   7.7637565e-01   9.8173775e-03   5.4346778e-06
   2.3220000e+03   1.4510601e-09   1.7259579e-02   6.6212296e-01   7.7599310e-01   2.1571021e-02   5.4119667e-06
   2.3230000e+03   3.0910985e-10   1.9416781e-01   1.7070978e+00   7.7257436e-01   8.1498207e-03   5.3779640e-06
   2.3240000e+03   2.7930393e-10   2.5197459e-01   2.2376013e+00   7.8591875e-01   3.9762498e-04   5.3762835e-06
   2.3250000e+03   5.0262570e-10   2.5086564e-01   2.3094977e+00   7.7087668e-01   1.3489461e-03   5.3706949e-06
   2.3260000e+03   5.6766787e-10   1.4073680e-01   1.4801215e+00   7.9479558e-01   3.2351953e-03   5.3568955e-06
   2.3270000e+03   7.8055943e-10   3.4747101e-02   6.2847620e-01   8.0034895e-01   8.2214361e-03   5.3217125e-06
   2.3280000e+03   3.5909415e-10   1.8291526e-01   1.5574508e+00   7.9138819e-01   3.1336841e-03   5.3085247e-06
   2.3290000e+03   3.5240450e-10   2.0489259e-01   1.8064046e+00   7.9837781e-01   4.1393652e-03   5.2909977e-06
   2.3300000e+03   6.3039402e-10   1.1766591e-01   1.1401393e+00   8.0109656e-01   9.8791674e-03   5.2492171e-06
   2.3310000e+03   7.3560458e-10   9.9820865e-02   1.0575044e+00   7.9941367e-01   1.8570955e-02   5.1716195e-06
   2.3320000e+03   1.2450905e-09   9.5218778e-02   9.3846670e-01   7.9461999e-01   3.0315103e-02   5.0479379e-06
   2.3330000e+03   4.3708219e-10   1.5958459e-01   1.3857957e+00   7.8697383e-01   9.0873962e-03   5.0119172e-06
   2.3340000e+03   3.6150303e-10   2.3608972e-01   2.0762000e+00   7.8798207e-01   3.1540137e-03   4.9994706e-06
   2.3350000e+03   3.1503495e-10   1.0449806e-01   9.3433974e-01   7.9628677e-01   2.6577808e-03   4.9888964e-06
   2.3360000e+03   3.4489247e-10   5.9929423e-02   6.7070572e-01   8.0439040e-01   5.1636405e-03   4.9681982e-06
   2.3370000e+03   7.1721789e-10   1.0481296e-01   9.9265683e-01   8.0688932e-01   1.2338348e-02   4.9188696e-06
   2.3380000e+03   5.8607018e-10   1.1245452e-01   1.0228651e+00   8.0832739e-01   6.4819535e-03   4.8931330e-06
   2.3390000e+03   4.7911588e-10   2.3495873e-01   2.0710533e+00   8.0705138e-01   2.4785892e-03   4.8833503e-06
   2.3400000e+03   3.2697417e-10   4.7177748e-02   4.4777098e-01   8.1630432e-01   8.2145750e-03   4.8506599e-06
   2.3410000e+03   3.8744436e-10   5.1050614e-02   5.5779700e-01   8.2060384e-01   8.1138257e-03   4.8184155e-06
   2.3420000e+03   3.2842690e-10   8.9431394e-02   9.6123987e-01   8.3071699e-01   2.2808988e-03   4.8092896e-06
   2.3430000e+03   1.8200702e-10   2.1884121e-01   1.8985027e+00  -7.6146735e-01   1.3046095e-03   4.8140689e-06
   2.3440000e+03   1.9814277e-10   1.4482939e-01   1.2466228e+00  -2.0542996e-01   4.6239333e-04   4.8145267e-06
   2.3450000e+03   3.1181509e-10   1.0370820e-01   9.2753913e-01   4.1269600e-01   8.4624170e-04   4.8128467e-06
   2.3460000e+03   5.5325575e-10   6.4089076e-02   7.0854219e-01   7.4337684e-01   2.7857993e-03   4.8028882e-06
   2.3470000e+03   1.0711678e-09   5.9185358e-02   7.2570075e-01   7.0722455e-01   5.3544972e-03   4.7847350e-06
   2.3480000e+03   3.3230381e-10   1.9669259e-01   1.6852395e+00   7.3328930e-01   1.1207320e-03   4.7808042e-06
   2.3490000e+03   3.8042406e-10   2.9369078e-01   2.7169640e+00   7.1440349e-01   6.1263125e-04   4.7787122e-06
   2.3500000e+03   4.6179319e-10   1.1127656e-01   1.1662834e+00   8.6677152e-01   2.0274352e-03   4.7703169e-06
   2.3510000e+03   5.0726510e-10   5.2801012e-02   6.2654061e-01   8.6484794e-01   4.2437403e-03   4.7528198e-06
   2.3520000e+03   6.7597184e-10   2.7715588e-02   8.3313092e-01   8.6392124e-01   9.2477930e-03   4.7148998e-06
   2.3530000e+03   8.4323182e-10   3.4641901e-02   9.1000736e-01   8.6496258e-01   1.5926683e-02   4.6824615e-06
   2.3540000e+03   4.9185416e-10   1.6669999e-01   1.4763537e+00   8.5897255e-01   5.7839685e-03   4.6592184e-06
   2.3550000e+03   3.9820111e-10   1.9543423e-01   1.6978038e+00   8.4697245e-01   2.5643057e-03   4.6491034e-06
   2.3560000e+03   5.6597197e-10   4.9804547e-02   5.4375570e-01   8.6093089e-01   5.5480173e-03   4.6269158e-06
   2.3570000e+03   5.4933602e-10   4.8328584e-02   5.9284443e-01   8.7027734e-01   7.8323271e-03   4.5954120e-06
   2.3580000e+03   2.8006621e-10   1.3143853e-01   1.2152233e+00   5.9076618e-01   4.9788595e-04   4.5940607e-06
   2.3590000e+03   2.5139926e-10   1.8156295e-01   1.5996448e+00   6.1024395e-01   6.2891976e-04   4.5922981e-06
   2.3600000e+03   4.8515385e-10   8.2381987e-02   8.3933837e-01   8.8599338e-01   2.8723100e-03   4.5806155e-06
   2.3610000e+03   4.2424812e-10   1.5415325e-01   1.3569031e+00   8.9113592e-01   4.9107656e-03   4.5605814e-06
   2.3620000e+03   1.3764912e-09   3.3383307e-02   6.0051333e-01   8.9529839e-01   1.7125119e-02   4.4907929e-06
   2.3630000e+03   2.5099238e-10   1.0831554e-01   9.3726947e-01   8.1788389e-01   9.7027669e-04   4.4872298e-06
   2.3640000e+03   2.3288285e-10   2.9998562e-01   2.6157093e+00  -7.2526811e-01   6.5586934e-04   4.4893648e-06
   2.3650000e+03   2.3424349e-10   9.3908880e-02   8.5651415e-01   8.3248371e-01   1.0179908e-03   4.4855609e-06
   2.3660000e+03   4.1103521e-10   2.3714747e-02   5.0047014e-01   8.6777603e-01   2.1403054e-03   4.4772324e-06
   2.3670000e+03   3.7155845e-10   6.4133745e-02   7.8295232e-01   7.7944164e-01   1.8619118e-03   4.4739844e-06
   2.3680000e+03   2.4611188e-10   2.8803288e-01   2.5232252e+00   3.1980733e-01   2.0435744e-04   4.4736921e-06
   2.3690000e+03   2.7089339e-10   2.2781468e-01   2.0283782e+00   4.5175501e-01   7.8212146e-04   4.4721125e-06
   2.3700000e+03   3.2896718e-10   1.1915438e-01   1.2235416e+00   5.9616858e-01   1.2500429e-03   4.4687820e-06
   2.3710000e+03   5.7015516e-10   2.7282111e-02   5.7421087e-01   6.3004141e-01   2.4674579e-03   4.4618430e-06
   2.3720000e+03   3.4060444e-10   6.7688175e-02   7.5123687e-01   5.7837997e-01   2.9975452e-03   4.4579786e-06
   2.3730000e+03   2.2705341e-10   2.7913484e-01   2.4404485e+00  -4.2079497e-01   3.4568590e-04   4.4586272e-06
   2.3740000e+03   2.6067391e-10   1.8754768e-01   1.6798472e+00   2.5681615e-01   4.2110319e-04   4.4581454e-06
   2.3750000e+03   5.1419584e-10   1.4720215e-01   1.4582462e+00   5.2506824e-01   1.9212907e-03   4.4536540e-06
   2.3760000e+03   7.2527277e-10   1.0302417e-01   9.6877422e-01   5.6314805e-01   4.8010683e-03   4.4416477e-06
   2.3770000e+03   3.4703517e-10   2.7458135e-02   5.5932005e-01   5.6155149e-01   6.8435260e-03   4.4246500e-06
   2.3780000e+03   5.2682721e-10   1.1037752e-01   9.6488817e-01   5.8602746e-01   2.9203672e-03   4.4170900e-06
   2.3790000e+03   3.5906269e-10   2.0147885e-01   1.7465040e+00   2.6726450e-01   4.6857080e-04   4.4165373e-06
   2.3800000e+03   3.3395688e-10   1.2744133e-01   1.0971931e+00   5.6929749e-01   1.6114227e-03   4.4124895e-06
   2.3810000e+03   3.8255158e-10   8.9106786e-02   7.7519658e-01   5.9407650e-01   2.8890952e-03   4.4049281e-06
   2.3820000e+03   7.3270947e-10   1.6934279e-02   6.9600536e-01   5.9868568e-01   8.0365407e-03   4.4022803e-06
   2.3830000e+03   4.3586420e-10   2.8601629e-01   2.5378495e+00   5.9960974e-01   4.8851015e-03   4.3894191e-06
   2.3840000e+03   2.3283949e-10   4.5265741e-02   4.6726377e-01   6.1115307e-01   2.1576768e-03   4.3836373e-06
   2.3850000e+03   2.0732229e-10   1.1647480e-01   1.0131589e+00   6.3071257e-01   1.0539789e-03   4.3807247e-06
   2.3860000e+03   3.7508068e-10   7.1572885e-02   7.7540783e-01   6.4400785e-01   6.4982093e-03   4.3624462e-06
   2.3870000e+03   7.9606835e-10   5.0046735e-02   6.8424879e-01   6.4226820e-01   1.3091768e-02   4.3441607e-06
   2.3880000e+03   2.4319743e-10   2.4362251e-01   2.1064489e+00  -6.0740490e-01   1.5313144e-03   4.3482045e-06
   2.3890000e+03   2.3937603e-10   3.1357543e-01   2.8144030e+00   5.0499244e-01   2.1744228e-04   4.3477271e-06
   2.3900000e+03   5.3286208e-10   3.1759560e-01   3.1503857e+00   6.6275749e-01   1.8021416e-03   4.3425383e-06
   2.3910000e+03   7.9505355e-10   2.4931315e-01   2.7297773e+00   6.6505525e-01   3.4678193e-03   4.3325377e-06
   2.3920000e+03   6.9370506e-10   1.0875608e-01   1.3484180e+00   6.6247338e-01   6.7427101e-03   4.3132403e-06
   2.3930000e+03   7.3432098e-10   1.3959185e-02   7.5629123e-01   6.7496606e-01   7.5053618e-03   4.2914565e-06
   2.3940000e+03   3.1370298e-10   1.3236289e-01   1.1547144e+00   2.0712158e-01   4.5721620e-04   4.2910505e-06
   2.3950000e+03   3.3143418e-10   1.3209797e-01   1.2169753e+00   6.8293168e-01   1.8891144e-03   4.2855186e-06
   2.3960000e+03   2.5793618e-10   2.9201470e-01   2.5990057e+00   6.8536010e-01   1.5295648e-03   4.2810287e-06
   2.3970000e+03   2.3794563e-10   1.2511135e-01   1.1069115e+00   6.9071411e-01   4.6664854e-03   4.2672546e-06
   2.3980000e+03   2.8373936e-10   7.2990976e-02   6.5582074e-01   6.9807205e-01   4.6522282e-03   4.2534200e-06
   2.3990000e+03   4.7786083e-10   4.1792340e-02   6.9639409e-01   7.0288613e-01   1.3636546e-02   4.2128533e-06
   2.4000000e+03   1.1302439e-09   3.4381594e-02   7.4959414e-01   6.9909776e-01   2.3206575e-02   4.1450948e-06
   2.4010000e+03   3.9497317e-10   1.6459037e-01   1.4170287e+00  -4.5877770e-01   1.3591991e-03   4.1476826e-06
   2.4020000e+03   3.3453786e-10   2.7360172e-01   2.4014465e+00  -6.4675427e-01   2.7708172e-03   4.1551247e-06
   2.4030000e+03   3.9913532e-10   7.4194534e-02   7.7302272e-01   7.0186342e-01   3.2709036e-03   4.1455969e-06
   2.4040000e+03   3.2096249e-10   2.2704791e-02   5.4968909e-01   7.1778849e-01   7.2135942e-03   4.1348774e-06
   2.4050000e+03   1.8087200e-10   2.9015138e-01   2.5325260e+00   7.0819718e-01   1.7736541e-03   4.1296869e-06
   2.4060000e+03   1.3338987e-10   1.6403974e-01   1.4013080e+00   7.1915037e-01   2.3512406e-03   4.1227095e-06
   2.4070000e+03   1.6714658e-10   1.0450863e-01   9.1332887e-01   7.2666799e-01   4.9727739e-03   4.1078360e-06
   2.4080000e+03   2.5214704e-10   6.1022747e-02   8.4771132e-01   7.3584544e-01   8.8036631e-03   4.0812984e-06
   2.4090000e+03   3.0417536e-10   3.4374298e-02   8.4976873e-01   7.4238836e-01   1.4433026e-02   4.0377605e-06
   2.4100000e+03   6.8316934e-10   2.0410638e-02   8.5319324e-01   7.4227644e-01   3.0339364e-02   4.0150802e-06
   2.4110000e+03   2.0011067e-10   3.2614976e-01   2.8557219e+00   7.4601895e-01   7.1436973e-03   3.9937281e-06
   2.4120000e+03   2.2063078e-10   2.1972991e-01   1.9181614e+00   7.6077594e-01   3.4047023e-03   3.9833933e-06
   2.4130000e+03   4.4050173e-10   1.8643990e-01   1.7932719e+00   7.6251884e-01   8.0951988e-03   3.9588598e-06
   2.4140000e+03   6.5131374e-10   1.0143609e-01   1.0879593e+00   7.6730107e-01   1.0832719e-02   3.9260503e-06
   2.4150000e+03   8.0100263e-10   6.1946716e-02   7.1272153e-01   7.6424401e-01   2.5814839e-02   3.8491489e-06
   2.4160000e+03   3.8371810e-10   1.7151087e-01   1.4661752e+00   7.3569427e-01   2.7830627e-03   3.8412747e-06
   2.4170000e+03   5.0332152e-10   2.4821521e-01   2.2064197e+00  -3.0358255e-02   1.4418876e-03   3.8414468e-06
   2.4180000e+03   8.2262535e-10   1.1555202e-01   1.1954780e+00   7.4034354e-01   6.8923540e-03   3.8218865e-06
   2.4190000e+03   8.4175900e-10   8.2971011e-02   9.6298211e-01   7.5090929e-01   1.8016288e-02   3.7704559e-06
   2.4200000e+03   1.3833564e-09   5.0926658e-02   7.6335705e-01   7.4760987e-01   3.2067726e-02   3.7254755e-06
   2.4210000e+03   3.8072572e-10   1.8890404e-01   1.6160829e+00   7.4328700e-01   1.2436653e-02   3.6911674e-06
   2.4220000e+03   2.3817501e-10   2.2684380e-01   1.9905042e+00   7.3563562e-01   1.2374679e-03   3.6878085e-06
   2.4230000e+03   1.4928912e-10   1.2027606e-01   1.0689715e+00   7.4791367e-01   1.0641558e-03   3.6848743e-06
   2.4240000e+03   9.1458247e-11   4.8757174e-02   6.1738602e-01   6.0239323e-01   3.7016713e-04   3.6840528e-06
   2.4250000e+03   2.8668443e-10   7.0650040e-02   8.6144372e-01   1.6096344e-01   7.6105982e-04   3.6836025e-06
   2.4260000e+03   1.9821055e-10   1.3094334e-01   1.1733856e+00  -2.0383877e-01   6.2909756e-04   3.6840756e-06
   2.4270000e+03   1.4673978e-10   3.0018033e-01   2.6553106e+00  -4.8003692e-01   2.5193571e-04   3.6845212e-06
   2.4280000e+03   1.3668257e-10   1.1930793e-01   1.0349828e+00  -3.3937386e-01   1.2687206e-03   3.6861103e-06
   2.4290000e+03   1.9377954e-10   1.0334857e-01   9.4239357e-01  -2.9012434e-01   1.4128335e-03   3.6876246e-06
   2.4300000e+03   3.5717461e-10   5.6550008e-02   8.8379742e-01  -2.4769963e-01   3.9276461e-03   3.6912389e-06
   2.4310000e+03   3.1898377e-10   7.3310138e-02   8.4645079e-01  -2.5220802e-01   6.8767529e-03   3.6944603e-06
   2.4320000e+03   1.9365405e-10   2.2681112e-01   1.9849542e+00  -1.8767278e-01   1.7663597e-03   3.6956905e-06
   2.4330000e+03   1.9718378e-10   1.4753787e-01   1.2928804e+00  -1.2762399e-01   1.6334833e-03   3.6964658e-06
   2.4340000e+03   2.6888937e-10   8.4134412e-02   7.8613418e-01  -1.3586262e-01   2.8163563e-03   3.6978946e-06
   2.4350000e+03   4.3755739e-10   5.3191912e-02   8.2310385e-01  -1.2772228e-01   8.9735645e-03   3.7022792e-06
   2.4360000e+03   1.3440564e-09   5.6007733e-02   9.1478061e-01  -1.2947382e-01   1.5466179e-02   3.7101273e-06
   2.4370000e+03   3.8830636e-10   2.2462286e-01   1.9705954e+00  -1.3303609e-01   3.3671350e-03   3.7118099e-06
   2.4380000e+03   2.6055551e-10   3.4582194e-01   3.0770315e+00  -9.0946019e-02   1.1487847e-03   3.7122001e-06
   2.4390000e+03   2.1236395e-10   1.7862551e-01   1.6260735e+00  -1.1042031e-01   2.0224306e-03   3.7130366e-06
   2.4400000e+03   1.4643519e-10   5.0023441e-02   4.8905617e-01  -6.3232033e-02   1.5211913e-03   3.7133981e-06
   2.4410000e+03   2.2374771e-10   8.2479976e-02   9.1426463e-01  -2.6341748e-03   1.0491856e-03   3.7134104e-06
   2.4420000e+03   2.2305474e-10   2.3693797e-01   2.0965486e+00   5.7727365e-02   1.1831698e-03   3.7131593e-06
   2.4430000e+03   6.7461141e-10   3.6827438e-02   5.0487155e-01   1.3863228e-01   3.9573485e-03   3.7111508e-06
   2.4440000e+03   2.2721493e-10   1.1372399e-01   9.8533741e-01   1.1468312e-01   1.2602297e-03   3.7106173e-06
   2.4450000e+03   2.1333686e-10   2.7334884e-01   2.3896800e+00   3.0068334e-01   4.8729524e-04   3.7100740e-06
   2.4460000e+03   2.6695022e-10   1.6937220e-01   1.5188031e+00   3.0817526e-01   8.5115745e-04   3.7091021e-06
   2.4470000e+03   3.4654884e-10   5.8806480e-02   7.2315275e-01   2.7876053e-01   2.1235700e-03   3.7069141e-06
   2.4480000e+03   3.6866180e-10   4.0183922e-02   7.5492620e-01   2.8849416e-01   4.5474828e-03   3.7044913e-06
   2.4490000e+03   1.7195482e-10   2.2766006e-01   1.9957447e+00   2.6046713e-01   2.0989614e-03   3.7024737e-06
   2.4500000e+03   1.3514093e-10   1.2302471e-01   1.0753531e+00   2.7628943e-01   6.2032841e-04   3.7018397e-06
   2.4510000e+03   1.5920357e-10   5.6184752e-02   5.2670159e-01   3.3030930e-01   1.6268504e-03   3.6998549e-06
   2.4520000e+03   2.5626320e-10   5.2521909e-02   7.7493305e-01   3.6137314e-01   3.5879383e-03   3.6950784e-06
   2.4530000e+03   2.7074333e-10   5.2169676e-02   9.2650288e-01   3.8717057e-01   3.0925067e-03   3.6906693e-06
   2.4540000e+03   2.9520985e-10   9.1815366e-02   9.7874931e-01   4.0184512e-01   3.8042741e-03   3.6878538e-06
   2.4550000e+03   1.6838231e-10   2.3410694e-01   2.0572460e+00   4.3824136e-01   7.2088252e-04   3.6866895e-06
   2.4560000e+03   1.1329943e-10   1.5723468e-01   1.3678363e+00   4.9778617e-01   4.2917527e-04   3.6859022e-06
   2.4570000e+03   1.0878223e-10   8.7975914e-02   7.9171552e-01   5.6428202e-01   2.8591518e-04   3.6853076e-06
   2.4580000e+03   2.5917223e-10   5.7909019e-02   7.5671796e-01   5.7804255e-01   1.0664975e-03   3.6830371e-06
   2.4590000e+03   3.6890732e-10   9.3462065e-02   9.5817273e-01   5.9041947e-01   1.2762322e-03   3.6802638e-06
   2.4600000e+03   1.4742895e-10   2.3721549e-01   2.1015071e+00  -4.0732273e-01   2.1759016e-04   3.6805901e-06
   2.4610000e+03   1.2120622e-10   2.8409764e-01   2.5404907e+00   4.3774737e-01   1.8447909e-04   3.6802929e-06
   2.4620000e+03   1.2383569e-10   1.3615087e-01   1.2595407e+00   6.2595870e-01   5.4596987e-04   3.6790355e-06
   2.4630000e+03   1.8976539e-10   4.2051381e-02   5.7423160e-01   6.7583161e-01   1.2343646e-03   3.6759679e-06
   2.4640000e+03   2.5728385e-10   5.3635677e-02   7.8329408e-01   6.8648528e-01   3.2985558e-03   3.6718086e-06
   2.4650000e+03   1.4307018e-10   1.9460856e-01   1.6903355e+00   6.9140321e-01   1.6065840e-03   3.6677324e-06
   2.4660000e+03   1.0923955e-10   1.3857164e-01   1.1976407e+00   7.1325822e-01   5.6235865e-04   3.6662615e-06
   2.4670000e+03   1.1690647e-10   5.9847768e-02   5.4998883e-01   7.6340968e-01   9.1843598e-04   3.6636916e-06
   2.4680000e+03   1.3481824e-10   5.7848179e-02   7.3705703e-01   8.0451902e-01   9.2945460e-04   3.6609526e-06
   2.4690000e+03   2.1910002e-10   8.1407596e-02   1.0213800e+00   8.0909869e-01   1.7625560e-03   3.6557337e-06
   2.4700000e+03   5.8272091e-10   4.8736814e-02   8.6168412e-01   8.1503052e-01   5.1660900e-03   3.6480416e-06
   2.4710000e+03   2.7056863e-10   2.7372227e-01   2.4268658e+00   7.9840761e-01   1.1954471e-03   3.6445606e-06
   2.4720000e+03   2.1208394e-10   2.9049367e-01   2.6108531e+00   8.0778897e-01   1.2804938e-03   3.6407919e-06
   2.4730000e+03   2.0054954e-10   1.5957550e-01   1.5053875e+00   8.1986049e-01   1.9289117e-03   3.6350364e-06
   2.4740000e+03   3.2074323e-10   4.0159926e-02   5.0449004e-01   8.1574592e-01   1.5541243e-03   3.6304295e-06
   2.4750000e+03   3.7495885e-10   7.9965198e-02   8.4180040e-01   8.3640174e-01   2.4559785e-03   3.6229752e-06
   2.4760000e+03   2.1285265e-10   2.2538659e-01   1.9713444e+00  -6.7588092e-01   4.4176957e-04   3.6240571e-06
   2.4770000e+03   1.5642912e-10   2.3207837e-01   2.1365178e+00   4.3864661e-01   4.3740355e-04   3.6233621e-06
   2.4780000e+03   1.3407816e-10   7.6576931e-02   7.9655886e-01   8.4905822e-01   2.0213244e-03   3.6171457e-06
   2.4790000e+03   8.8136113e-10   2.2504272e-02   6.4877767e-01   8.6372034e-01   9.6059939e-03   3.5871773e-06
   2.4800000e+03   2.2846530e-10   2.0054681e-01   1.7061132e+00   8.6074513e-01   3.4843984e-03   3.5764244e-06
   2.4810000e+03   1.5080226e-10   3.2712471e-01   2.8732410e+00   8.5281311e-01   2.2412687e-03   3.5695910e-06
   2.4820000e+03   1.3958815e-10   1.4202360e-01   1.2593168e+00   8.6701093e-01   2.0301298e-03   3.5633098e-06
   2.4830000e+03   1.5229018e-10   2.3418554e-02   3.5414017e-01   9.0282262e-01   3.0949357e-03   3.5533564e-06
   2.4840000e+03   2.7314411e-10   5.1397151e-02   8.0493330e-01   9.1129035e-01   6.5556854e-03   3.5321412e-06
   2.4850000e+03   5.3208962e-10   8.3308404e-02   1.0052501e+00   9.1587318e-01   1.1560524e-02   3.4947815e-06
   2.4860000e+03   6.6345050e-10   1.3999025e-01   1.2682599e+00   9.1570441e-01   2.7574449e-02   3.4067582e-06
   2.4870000e+03   5.1454121e-10   1.2103718e-01   1.0545343e+00   9.1286557e-01   2.7237208e-02   3.3222688e-06
   2.4880000e+03   3.0382811e-10   5.7064469e-02   5.3545649e-01   9.1043215e-01   2.7944781e-02   3.2379720e-06
   2.4890000e+03   4.6479684e-10   3.7058530e-02   7.1350665e-01   9.1048112e-01   1.4757888e-02   3.1945252e-06
   2.4900000e+03   4.9654982e-10   1.0424297e-01   1.0541906e+00   9.0509969e-01   4.7746982e-03   3.1807264e-06
   2.4910000e+03   7.4953891e-10   1.3866261e-01   1.2494893e+00   8.7798006e-01   1.0350200e-02   3.1518617e-06
   2.4920000e+03   4.1421085e-10   1.1348803e-01   1.0025335e+00   8.8757377e-01   3.3260155e-03   3.1425609e-06
   2.4930000e+03   3.5979062e-10   2.7228863e-01   2.4296937e+00   5.5836212e-01   9.3696888e-04   3.1409177e-06
   2.4940000e+03   1.4607973e-10   5.3872094e-02   5.1577524e-01   6.6069776e-01   9.1415042e-04   3.1390214e-06
   2.4950000e+03   2.0008172e-10   1.3912198e-01   1.2059914e+00   8.9144034e-01   1.1850936e-03   3.1357057e-06
   2.4960000e+03   3.4987060e-10   8.8511416e-02   8.8816152e-01   9.0072773e-01   5.1483632e-03   3.1211724e-06
   2.4970000e+03   1.5918467e-09   3.7851306e-02   7.5478951e-01   9.0650163e-01   1.1649895e-02   3.0882490e-06
   2.4980000e+03   6.9537012e-10   2.7504078e-01   2.4784832e+00   8.9780558e-01   5.0100968e-03   3.0743653e-06
   2.4990000e+03   3.1400690e-10   3.0969498e-01   2.7312368e+00   9.0351394e-01   6.8946979e-03   3.0552272e-06
   2.5000000e+03   2.8282928e-10   2.0759096e-01   1.8244123e+00   9.0437058e-01   8.3617770e-03   3.0321427e-06
   2.5010000e+03   2.8596319e-10   4.4782132e-02   5.3850544e-01   8.8674271e-01   2.5526072e-03   3.0252816e-06
   2.5020000e+03   4.0294220e-10   4.4316341e-02   7.1049668e-01   9.1423988e-01   8.3144964e-03   3.0023024e-06
   2.5030000e+03   2.3843604e-10   1.3174100e-01   1.1742983e+00  -7.7304525e-01   1.3110945e-03   3.0053463e-06
   2.5040000e+03   1.3606745e-10   2.4717824e-01   2.1948278e+00  -8.4567529e-01   8.1417814e-04   3.0074159e-06
   2.5050000e+03   1.3588163e-10   1.1321109e-01   1.0118816e+00   9.3633184e-01   1.7743876e-03   3.0024199e-06
   2.5060000e+03   2.3250625e-10   1.0964736e-01   9.5346734e-01   9.4062489e-01   4.5561669e-03   2.9895562e-06
   2.5070000e+03   4.0787802e-10   6.4834648e-02   8.2846980e-01   9.4199178e-01   1.1169130e-02   2.9581236e-06
   2.5080000e+03   7.9668433e-10   5.9020391e-02   8.1869046e-01   9.4302140e-01   2.4531193e-02   2.8897929e-06
   2.5090000e+03   3.2791015e-10   1.9699641e-01   1.7112465e+00   9.3870683e-01   5.3904491e-03   2.8751755e-06
   2.5100000e+03   3.1062228e-10   2.9281820e-01   2.6054786e+00   9.4166195e-01   3.5792433e-03   2.8654869e-06
   2.5110000e+03   2.2519710e-10   1.0216891e-01   9.0084181e-01   9.4619742e-01   1.0257083e-02   2.8376927e-06
   2.5120000e+03   2.3993872e-10   4.1398326e-02   5.6219199e-01   9.5598096e-01   7.8039991e-03   2.8165296e-06
   2.5130000e+03   7.9649897e-10   3.1977536e-02   8.3258471e-01   9.6145965e-01   2.0960783e-02   2.7598160e-06
   2.5140000e+03   3.9046095e-10   1.8392476e-01   1.6078227e+00   9.5984238e-01   1.3613320e-02   2.7237749e-06
   2.5150000e+03   3.6126992e-10   2.2580505e-01   1.9575075e+00   8.8992495e-01   4.4219201e-03   2.7130619e-06
   2.5160000e+03   2.9453631e-10   7.3150103e-02   6.8801015e-01   8.8999019e-01   9.2204664e-03   2.6908224e-06
   2.5170000e+03   6.6699023e-10   2.7610666e-02   4.5799382e-01  -1.0629590e-01   4.0491977e-03   2.6920023e-06
   2.5180000e+03   8.2331994e-10   9.6892231e-02   9.2181904e-01  -2.3634245e-01   4.6980428e-03   2.6950194e-06
   2.5190000e+03   2.2246985e-10   2.6078453e-01   2.2795244e+00  -5.9028955e-01   2.3327179e-03   2.6987352e-06
   2.5200000e+03   1.8301014e-10   2.8095052e-01   2.5209954e+00  -8.4549095e-01   4.5542854e-04   2.6997744e-06
   2.5210000e+03   1.6097203e-10   1.2578067e-01   1.4071469e+00  -6.3410001e-01   1.9995446e-03   2.7032007e-06
   2.5220000e+03   2.5904551e-10   4.8620780e-02   6.4072716e-01  -9.6171504e-02   2.3548962e-03   2.7038203e-06
   2.5230000e+03   7.8210580e-10   6.9333448e-02   8.0012298e-01  -7.2038159e-02   8.3861884e-03   2.7055483e-06
   2.5240000e+03   1.5300656e-10   1.6837828e-01   1.4388997e+00   8.6087942e-01   1.3648977e-03   2.7023699e-06
   2.5250000e+03   1.3180780e-10   2.9547471e-01   2.6632696e+00   5.3934135e-01   7.2371058e-04   2.7013156e-06
   2.5260000e+03   2.7493168e-10   4.0016544e-02   5.2387603e-01   3.5464579e-01   2.7194226e-03   2.6987191e-06
   2.5270000e+03   1.5103265e-10   5.9202399e-02   5.8851172e-01   3.6825062e-01   8.1099946e-04   2.6979139e-06
   2.5280000e+03   2.1317828e-10   1.9709282e-01   1.6682453e+00   2.2781309e-01   1.6619214e-03   2.6968960e-06
   2.5290000e+03   1.7328380e-10   8.3074466e-02   7.6353225e-01   1.7617192e-01   2.0756880e-03   2.6959154e-06
   2.5300000e+03   2.2017108e-10   1.8841114e-02   6.4978745e-01   1.9708759e-01   2.6828175e-03   2.6944993e-06
   2.5310000e+03   1.5293655e-10   2.2271239e-02   8.2383664e-01   3.2388547e-01   1.4148918e-03   2.6938825e-06
   2.5320000e+03   2.0786089e-10   1.1960185e-01   1.1939935e+00  -8.4704698e-02   3.8915395e-04   2.6939715e-06
   2.5330000e+03   8.8496324e-11   3.1626437e-01   2.7887151e+00   1.4632249e-01   6.2162375e-05   2.6939470e-06
   2.5340000e+03   6.8591519e-11   3.6011262e-01   3.2680185e+00   3.3493179e-01   1.4288952e-04   2.6938181e-06
   2.5350000e+03   1.5295674e-10   3.1336767e-01   2.9359143e+00   2.8955530e-01   5.1344114e-04   2.6934179e-06
   2.5360000e+03   1.7680662e-10   1.6465349e-01   1.8546695e+00   3.1177427e-01   6.0611510e-04   2.6929094e-06
   2.5370000e+03   1.9032582e-10   1.8625809e-02   5.6688526e-01   4.5584627e-01   1.4987678e-03   2.6910720e-06
   2.5380000e+03   1.2811296e-10   2.0215765e-01   1.8060446e+00   5.1174008e-01   3.2968393e-04   2.6906181e-06
   2.5390000e+03   1.2961580e-10   2.3160759e-01   2.0055944e+00   5.5311690e-01   1.5936164e-03   2.6882488e-06
   2.5400000e+03   1.5368111e-10   1.2707161e-01   1.2260223e+00   5.7010401e-01   1.2250944e-03   2.6863726e-06
   2.5410000e+03   2.8572576e-10   4.6748466e-02   5.2471661e-01   5.8832234e-01   2.6884860e-03   2.6821299e-06
   2.5420000e+03   2.1035368e-10   8.8612678e-02   8.4559877e-01   5.9275936e-01   5.3133481e-03   2.6737071e-06
   2.5430000e+03   2.2460472e-10   1.3131505e-01   1.1338422e+00   5.9393357e-01   6.3840400e-03   2.6636046e-06
   2.5440000e+03   4.8399069e-10   3.6412852e-02   5.1020415e-01   5.9319645e-01   1.0745406e-02   2.6467267e-06
   2.5450000e+03   1.4914484e-10   8.3267325e-02   7.3674161e-01   5.8290735e-01   2.5814606e-03   2.6427499e-06
   2.5460000e+03   1.3934136e-10   1.5369124e-01   1.3432640e+00  -5.4178652e-01   1.4660430e-03   2.6448510e-06
   2.5470000e+03   1.1029933e-10   1.3358599e-01   1.1406833e+00  -5.3634790e-01   2.4984179e-03   2.6484010e-06
   2.5480000e+03   9.0821238e-11   8.4289531e-02   7.3131622e-01  -2.9595345e-01   3.8115742e-04   2.6486999e-06
   2.5490000e+03   1.7028843e-10   1.9811588e-01   1.7285499e+00   1.4566595e-01   1.2628859e-03   2.6482148e-06
   2.5500000e+03   1.5339082e-10   4.6846492e-02   5.4628923e-01   6.3146791e-01   2.1611112e-03   2.6446045e-06
   2.5510000e+03   1.1039936e-10   1.4899542e-01   1.2769074e+00   6.7186486e-01   3.6629985e-04   2.6439538e-06
   2.5520000e+03   3.1063329e-10   3.2659605e-01   2.9345806e+00   6.6732333e-01   4.0294512e-03   2.6368563e-06
   2.5530000e+03   5.1467353e-10   2.7923850e-01   2.7579993e+00   6.6581066e-01   6.1595643e-03   2.6260702e-06
   2.5540000e+03   5.8893178e-10   1.4963281e-01   1.7759631e+00   6.6469502e-01   1.3484049e-02   2.6026678e-06
   2.5550000e+03   4.2513463e-10   1.8439584e-02   6.9963294e-01   6.6024563e-01   2.8226864e-02   2.5547586e-06
   2.5560000e+03   1.5769729e-10   1.6769559e-01   1.4323958e+00   6.4917017e-01   3.3293904e-03   2.5492451e-06
   2.5570000e+03   1.5601683e-10   2.4887333e-01   2.1639245e+00   6.4170344e-01   7.3300573e-04   2.5480464e-06
   2.5580000e+03   2.1271396e-10   1.2631487e-01   1.1589838e+00   6.6588733e-01   1.8576588e-03   2.5448970e-06
   2.5590000e+03   3.0282559e-10   8.5861895e-02   9.1968214e-01   6.6828166e-01   7.3058133e-03   2.5325097e-06
   2.5600000e+03   9.2513650e-10   2.7918734e-02   8.4183360e-01   6.7083503e-01   9.6913785e-03   2.5161109e-06
   2.5610000e+03   1.7974607e-10   2.1263429e-01   1.8696231e+00   6.5905406e-01   3.3444778e-03   2.5105729e-06
   2.5620000e+03   1.2836742e-10   3.4610201e-01   3.0671328e+00  -5.8899161e-01   6.5876059e-04   2.5115473e-06
   2.5630000e+03   1.4453804e-10   1.6804930e-01   1.4758748e+00   1.4467404e-01   4.3914549e-04   2.5113880e-06
   2.5640000e+03   1.7298163e-10   7.1254021e-02   6.9898695e-01   4.9477271e-01   8.1647583e-04   2.5103741e-06
   2.5650000e+03   3.3145069e-10   5.5577116e-02   7.4013369e-01   4.4536534e-01   2.0480226e-03   2.5080886e-06
   2.5660000e+03   2.3872874e-10   1.3910634e-01   1.2112504e+00   5.5410185e-01   1.5589090e-03   2.5059242e-06
   2.5670000e+03   1.9764780e-10   2.3230683e-01   2.0512937e+00   5.3126667e-01   8.0393324e-04   2.5048545e-06
   2.5680000e+03   2.1730718e-10   5.7056654e-02   5.6028762e-01   5.3365446e-01   2.2484557e-03   2.5018535e-06
   2.5690000e+03   4.5179858e-10   3.8283008e-02   5.4816109e-01   5.4463373e-01   4.6161052e-03   2.4955824e-06
   2.5700000e+03   1.7925376e-10   1.4143605e-01   1.3012870e+00   4.3899022e-01   6.6230507e-04   2.4948573e-06
   2.5710000e+03   1.2181911e-10   2.4971641e-01   2.1795378e+00   4.1580745e-01   5.6011516e-04   2.4942765e-06
   2.5720000e+03   1.6024587e-10   9.1083869e-02   8.8099962e-01   5.5286504e-01   1.5654081e-03   2.4921200e-06
   2.5730000e+03   3.6867948e-10   3.7167913e-02   6.6872019e-01   5.7877054e-01   2.9313218e-03   2.4878991e-06
   2.5740000e+03   1.5373411e-10   2.2642556e-01   1.9600903e+00   5.8528725e-01   7.3414986e-04   2.4868305e-06
   2.5750000e+03   1.1917644e-10   2.9298570e-01   2.5742676e+00   6.0735001e-01   1.0703496e-03   2.4852147e-06
   2.5760000e+03   1.4797679e-10   1.5676488e-01   1.4112649e+00   6.1068927e-01   1.8922941e-03   2.4823456e-06
   2.5770000e+03   2.3710819e-10   4.2346979e-02   6.4887069e-01   6.2495492e-01   2.9720407e-03   2.4777416e-06
   2.5780000e+03   2.4267643e-10   5.8414199e-02   7.3482157e-01   6.3260281e-01   4.9524269e-03   2.4738649e-06
   2.5790000e+03   6.1275485e-11   2.4280812e-01   2.1120608e+00  -5.3912797e-02   3.2671945e-04   2.4739086e-06
   2.5800000e+03   5.9644449e-11   2.2921631e-01   2.0028420e+00  -3.7439021e-01   2.3069921e-04   2.4741223e-06
   2.5810000e+03   8.8897690e-11   1.0942893e-01   1.1086960e+00   5.7023954e-02   4.0070122e-04   2.4740660e-06
   2.5820000e+03   1.5083440e-10   7.7107111e-02   8.9943781e-01   2.0232607e-01   1.1113171e-03   2.4735112e-06
   2.5830000e+03   2.6547827e-10   5.0233544e-02   8.6411563e-01   2.1021207e-01   2.2854272e-03   2.4723290e-06
   2.5840000e+03   1.3267100e-10   1.7047713e-01   1.4706799e+00   2.9169756e-01   1.5674692e-03   2.4712014e-06
   2.5850000e+03   9.2627480e-11   2.2081595e-01   1.9383529e+00   4.4221631e-01   3.7563411e-04   2.4707910e-06
   2.5860000e+03   8.5224313e-11   9.4959394e-02   8.3924208e-01   4.6647070e-01   6.7617315e-04   2.4700122e-06
   2.5870000e+03   7.5380856e-11   4.1301461e-02   5.5956780e-01   5.3654643e-01   7.6799465e-04   2.4689949e-06
   2.5880000e+03   1.2178781e-10   2.1562687e-02   8.9026203e-01   6.2110325e-01   1.3958452e-03   2.4668558e-06
   2.5890000e+03   2.0647417e-10   1.0986486e-01   1.0153967e+00   6.3018777e-01   2.1476817e-03   2.4635205e-06
   2.5900000e+03   6.1264186e-11   1.7465542e-01   1.5003052e+00  -3.6136053e-01   4.5808799e-04   2.4639285e-06
   2.5910000e+03   7.3651051e-11   2.6956212e-01   2.4070867e+00  -9.5561203e-02   2.4293074e-04   2.4639858e-06
   2.5920000e+03   8.1374426e-11   9.5577694e-02   9.2401271e-01   6.8220461e-01   4.3409190e-04   2.4632562e-06
   2.5930000e+03   7.5835751e-11   3.2569647e-02   5.4139248e-01   7.5467410e-01   1.0237135e-03   2.4613538e-06
   2.5940000e+03   2.7907483e-10   3.5841466e-02   7.5945388e-01   8.0783965e-01   3.6918240e-03   2.4540189e-06
   2.5950000e+03   2.6900986e-10   1.0577930e-01   1.0454015e+00   8.1646704e-01   1.6839762e-03   2.4506460e-06
   2.5960000e+03   1.8517202e-10   3.3286944e-01   2.9434497e+00   5.7802317e-01   2.7154700e-04   2.4502614e-06
   2.5970000e+03   6.5700499e-11   1.5170014e-01   1.3320047e+00   8.2235453e-01   3.7019533e-03   2.4428074e-06
   2.5980000e+03   6.3376399e-11   8.8697210e-02   7.9490939e-01   8.4658712e-01   1.5049570e-03   2.4396959e-06
   2.5990000e+03   4.2833531e-10   1.3450541e-02   6.8973244e-01   8.8531158e-01   5.4545156e-03   2.4279226e-06
   2.6000000e+03   1.3632721e-10   2.3061564e-01   2.0104952e+00   8.5655169e-01   6.9657028e-04   2.4264742e-06
   2.6010000e+03   9.0513845e-11   3.5901012e-01   3.1569552e+00   9.0817683e-01   1.0103986e-03   2.4242478e-06
   2.6020000e+03   1.3385341e-10   2.4992739e-01   2.2389027e+00   9.1133198e-01   1.9968510e-03   2.4198370e-06
   2.6030000e+03   1.6665094e-10   8.8392527e-02   1.1647320e+00   9.2084510e-01   2.9421829e-03   2.4132825e-06
   2.6040000e+03   2.0025090e-10   4.5884454e-02   6.0334274e-01   9.2637341e-01   1.0473483e-02   2.3898870e-06
   2.6050000e+03   7.1361026e-10   1.8992251e-02   8.3687483e-01   9.2993348e-01   2.9978578e-02   2.3566111e-06
   2.6060000e+03   3.5487171e-10   1.9295774e-01   1.6997431e+00   9.2745507e-01   1.5310308e-02   2.3231872e-06
   2.6070000e+03   3.3315850e-10   2.5736599e-01   2.2411272e+00   9.2804676e-01   1.3535874e-02   2.2940334e-06
   2.6080000e+03   2.4929736e-10   1.4102334e-01   1.2376801e+00   9.2716298e-01   2.5239839e-02   2.2404548e-06
   2.6090000e+03   3.5282183e-10   3.6548083e-02   4.5079876e-01   9.3062879e-01   6.4151603e-03   2.2270852e-06
   2.6100000e+03   1.9506221e-10   6.1136036e-02   7.8978354e-01   9.3572596e-01   3.1472415e-03   2.2238062e-06
   2.6110000e+03   1.2901732e-10   3.5363721e-01   3.1300282e+00  -9.1955930e-01   1.9850304e-03   2.2278661e-06
   2.6120000e+03   9.5710230e-11   1.8714222e-01   1.7297517e+00  -8.8759053e-01   3.0752772e-03   2.2339495e-06
   2.6130000e+03   1.8630078e-10   1.6754301e-01   1.7161743e+00  -8.4429296e-01   6.3642476e-03   2.2459660e-06
   2.6140000e+03   4.0491132e-10   7.3655171e-02   7.8388906e-01  -5.3004544e-01   4.2750238e-03   2.2510700e-06
   2.6150000e+03   1.4695257e-10   1.1786980e-01   1.0258121e+00  -5.7320576e-01   8.5759996e-03   2.2621912e-06
   2.6160000e+03   2.0382090e-10   9.5511068e-02   8.0771110e-01   9.5295712e-01   5.3719729e-03   2.2506135e-06
   2.6170000e+03   2.0586232e-10   1.1699261e-01   1.0172132e+00   9.5801448e-01   1.2645149e-02   2.2233640e-06
   2.6180000e+03   3.8624817e-10   4.3876949e-02   6.0152546e-01   9.6280455e-01   1.8374929e-02   2.1840573e-06
   2.6190000e+03   3.4119966e-10   8.9348642e-02   8.2208402e-01   9.6290415e-01   2.4733538e-02   2.1320916e-06
   2.6200000e+03   1.7213234e-10   1.9166401e-01   1.6473936e+00   9.4649350e-01   4.3763981e-03   2.1232621e-06
   2.6210000e+03   1.5801037e-10   1.4525269e-01   1.2515993e+00   7.7720320e-01   2.1807864e-03   2.1196653e-06
   2.6220000e+03   1.8559870e-10   6.1154033e-02   5.7884333e-01   9.4807740e-01   4.4294351e-03   2.1107660e-06
   2.6230000e+03   2.9975442e-10   4.1268159e-02   6.8569873e-01   9.6103742e-01   1.9295443e-02   2.0716553e-06
   2.6240000e+03   6.0919307e-10   6.4668214e-02   7.7834258e-01   9.6886021e-01   3.5726433e-02   2.0358219e-06
   2.6250000e+03   3.1894171e-10   2.4920764e-01   2.1696630e+00   9.7267469e-01   6.7764395e-03   2.0224058e-06
   2.6260000e+03   4.3761449e-10   2.9771142e-01   2.6438393e+00   9.7348863e-01   1.9569701e-02   1.9838978e-06
   2.6270000e+03   5.3286250e-10   1.6912247e-01   1.7340109e+00   9.7319832e-01   1.5624345e-02   1.9537445e-06
   2.6280000e+03   3.5360703e-10   3.8979915e-02   5.0128283e-01   9.7317621e-01   5.0352837e-02   1.8581446e-06
   2.6290000e+03   3.1601328e-10   2.1028377e-02   7.6697848e-01   9.7384349e-01   3.7252723e-02   1.7908033e-06
   2.6300000e+03   2.8679153e-10   1.0458571e-01   1.0210675e+00   9.7279409e-01   4.6345774e-02   1.7101732e-06
   2.6310000e+03   8.0671109e-10   2.8867398e-02   7.9210890e-01   9.6915113e-01   4.7329498e-02   1.6905694e-06
   2.6320000e+03   3.4596190e-10   3.0767764e-01   2.7414720e+00   9.7024072e-01   1.7236775e-02   1.6623116e-06
   2.6330000e+03   2.5965233e-10   2.9016936e-01   2.5478186e+00   9.6922710e-01   6.7242522e-03   1.6514800e-06
   2.6340000e+03   3.3727512e-10   2.1179099e-01   1.9007863e+00   9.6037230e-01   1.1414019e-02   1.6333854e-06
   2.6350000e+03   3.7133405e-10   7.8085558e-02   8.7623350e-01   8.9620870e-01   4.9868367e-03   1.6260895e-06
   2.6360000e+03   3.9679036e-10   7.4603414e-02   6.8908869e-01   9.5486734e-01   1.6454757e-02   1.6005599e-06
   2.6370000e+03   3.0172683e-10   1.6403208e-01   1.3898393e+00   6.0940182e-01   2.7178791e-03   1.5979126e-06
   2.6380000e+03   4.5824154e-10   1.7245426e-01   1.5248563e+00   5.8732753e-01   1.0726826e-02   1.5879061e-06
   2.6390000e+03   6.6568306e-10   4.9363986e-02   5.5744732e-01   7.9644876e-01   1.6389516e-02   1.5672576e-06
   2.6400000e+03   1.9724137e-10   8.2754473e-02   7.9379571e-01   7.3156828e-01   8.9495844e-03   1.5621343e-06
   2.6410000e+03   1.8157735e-10   2.9665244e-01   2.5938477e+00  -6.0616671e-01   1.5386520e-03   1.5635924e-06
   2.6420000e+03   7.0941880e-10   1.9789340e-02   4.0437147e-01   8.2840605e-01   7.3422813e-03   1.5540953e-06
   2.6430000e+03   2.4094939e-10   1.4200351e-01   1.2336237e+00  -6.9941781e-01   4.0307092e-03   1.5584830e-06
   2.6440000e+03   1.2611481e-10   1.6823118e-01   1.4735717e+00   7.9367479e-01   1.8217851e-03   1.5562305e-06
   2.6450000e+03   1.2123165e-10   1.3279367e-01   1.2187291e+00   8.1970018e-01   5.0537351e-03   1.5497903e-06
   2.6460000e+03   2.7409088e-10   4.1115914e-02   7.6745350e-01   8.1771649e-01   5.4442841e-03   1.5463425e-06
   2.6470000e+03   9.2373662e-11   2.1884518e-01   1.9240701e+00   8.2348388e-01   1.8085488e-03   1.5440403e-06
   2.6480000e+03   6.4267817e-11   2.6496891e-01   2.3325894e+00   8.0686709e-01   6.0079476e-04   1.5432919e-06
   2.6490000e+03   8.3431172e-11   2.0954233e-01   1.8803036e+00   7.8335904e-01   4.8029191e-04   1.5427114e-06
   2.6500000e+03   1.0237646e-10   1.0749871e-01   1.0682777e+00   7.7370140e-01   1.0543351e-03   1.5414532e-06
   2.6510000e+03   1.1457652e-10   2.9615618e-02   6.4578296e-01   7.8347298e-01   1.8287262e-03   1.5392457e-06
   2.6520000e+03   1.6509286e-10   9.7774142e-02   9.2470891e-01   7.5347894e-01   2.7436687e-03   1.5360661e-06
   2.6530000e+03   1.9285722e-10   1.0089842e-01   9.4964166e-01   6.7932111e-01   1.9002960e-03   1.5340847e-06
   2.6540000e+03   1.3466897e-10   2.3650360e-01   2.0934911e+00   3.0034144e-01   2.9130864e-04   1.5339506e-06
   2.6550000e+03   1.2069054e-10   2.3813086e-01   2.0920658e+00   4.7279932e-01   2.0805059e-03   1.5324442e-06
   2.6560000e+03   6.6055780e-11   8.6165943e-02   8.6963864e-01   4.9680915e-01   8.6111900e-04   1.5317891e-06
   2.6570000e+03   4.3682114e-11   1.3981339e-01   1.2288314e+00   5.9586202e-01   1.9022446e-04   1.5316155e-06
   2.6580000e+03   6.0913594e-11   1.2764968e-01   1.1494487e+00   6.4255324e-01   5.2046865e-04   1.5311034e-06
   2.6590000e+03   9.7388633e-11   1.1725315e-01   1.1912043e+00   6.5243055e-01   8.9367784e-04   1.5302110e-06
   2.6600000e+03   1.8156261e-10   1.2087848e-01   1.2480091e+00   6.5230185e-01   1.9452990e-03   1.5282709e-06
   2.6610000e+03   1.3058970e-10   1.4923111e-01   1.3673396e+00   6.5193101e-01   1.8358698e-03   1.5264433e-06
   2.6620000e+03   7.7270361e-11   1.1788743e-01   1.0257001e+00   6.5408897e-01   2.3850238e-03   1.5240645e-06
   2.6630000e+03   6.3252941e-11   6.5101273e-02   6.6321545e-01   6.7575312e-01   1.3178443e-03   1.5227080e-06
   2.6640000e+03   1.3986085e-10   5.4943174e-02   8.0326963e-01   6.8679182e-01   2.1979408e-03   1.5204114e-06
   2.6650000e+03   2.3198658e-10   1.2172900e-01   1.1516953e+00   6.8672030e-01   4.3423874e-03   1.5158851e-06
   2.6660000e+03   1.9203104e-10   1.8194636e-01   1.6271029e+00   6.6339965e-01   2.2725406e-03   1.5136019e-06
   2.6670000e+03   1.9849684e-10   1.5893377e-01   1.4079318e+00   6.5444906e-01   8.1200395e-03   1.5055871e-06
   2.6680000e+03   1.6851528e-10   4.0345453e-02   4.9815166e-01   6.6627033e-01   6.2912651e-03   1.4992928e-06
   2.6690000e+03   9.5793017e-11   1.1854750e-01   1.0313798e+00   6.5746489e-01   1.5386241e-03   1.4977771e-06
   2.6700000e+03   7.9449201e-11   1.8898871e-01   1.6485712e+00  -2.6379348e-01   2.2048108e-04   1.4978643e-06
   2.6710000e+03   1.0648871e-10   1.7583451e-01   1.5465181e+00   1.5402307e-01   8.8383868e-04   1.4976609e-06
   2.6720000e+03   4.7875628e-11   7.0245231e-02   6.5730785e-01  -1.7007945e-01   9.6562487e-04   1.4979076e-06
   2.6730000e+03   9.4511944e-11   8.1271581e-02   7.4106308e-01   6.3265907e-01   3.4066257e-04   1.4975848e-06
   2.6740000e+03   8.1519514e-11   2.8074560e-01   2.4836323e+00   6.8452029e-01   2.4392333e-04   1.4973348e-06
   2.6750000e+03   8.3390573e-11   1.2539947e-01   1.0793754e+00   7.0120440e-01   3.9406866e-03   1.4932032e-06
   2.6760000e+03   8.1968481e-11   6.9580128e-02   6.1981126e-01   7.1208501e-01   2.5525074e-03   1.4904916e-06
   2.6770000e+03   3.6496140e-10   4.3291067e-02   7.0757491e-01   7.1846144e-01   8.1972017e-03   1.4817379e-06
   2.6780000e+03   2.3971158e-10   2.3741846e-01   2.0848351e+00   7.1646134e-01   6.3018644e-03   1.4750622e-06
   2.6790000e+03   2.1833990e-10   2.0669596e-01   1.8023346e+00   7.1402715e-01   2.0780190e-02   1.4533342e-06
   2.6800000e+03   2.3415651e-10   1.2310234e-01   1.1430782e+00   7.0472636e-01   1.7130906e-02   1.4358973e-06
   2.6810000e+03   2.4394050e-10   3.6541073e-02   5.2058085e-01   6.9914566e-01   2.3619614e-02   1.4123937e-06
   2.6820000e+03   1.3494293e-10   1.3218797e-01   1.1319825e+00   6.8959156e-01   6.2805177e-03   1.4062913e-06
   2.6830000e+03   1.7132420e-10   1.2450542e-01   1.1142880e+00   4.6968060e-01   2.3816059e-03   1.4047214e-06
   2.6840000e+03   4.7194666e-10   6.2668612e-02   6.8181114e-01   6.8963096e-01   1.7212056e-02   1.3881578e-06
   2.6850000e+03   1.3467855e-10   1.8196138e-01   1.5518106e+00  -6.7328250e-01   5.7392355e-03   1.3935343e-06
   2.6860000e+03   1.1623037e-10   3.1558762e-01   2.8606125e+00   3.4323548e-01   3.5473182e-04   1.3933647e-06
   2.6870000e+03   1.4901250e-10   2.2295924e-01   2.1011973e+00   6.8968874e-01   2.7808419e-03   1.3906952e-06
   2.6880000e+03   1.0039138e-10   7.1619274e-02   7.0422760e-01   6.9559658e-01   3.3222066e-03   1.3874854e-06
   2.6890000e+03   7.3524867e-11   5.8177955e-02   6.1575054e-01   7.0796985e-01   2.9818505e-03   1.3845594e-06
   2.6900000e+03   5.6951553e-11   8.4972194e-02   8.9691680e-01   7.2799717e-01   1.0609771e-03   1.3834903e-06
   2.6910000e+03   6.0002520e-11   9.3206971e-02   9.7213055e-01  -5.0045701e-01   7.2612421e-04   1.3837418e-06
   2.6920000e+03   4.6448507e-11   2.6073049e-01   2.3036489e+00   7.5025591e-01   1.6223867e-04   1.3835733e-06
   2.6930000e+03   5.9438437e-11   1.6630735e-01   1.4915546e+00   6.7088767e-01   5.3815819e-04   1.3830739e-06
   2.6940000e+03   8.8599558e-11   1.4148843e-01   1.3618094e+00   7.5369826e-01   6.9806502e-04   1.3823464e-06
   2.6950000e+03   1.1408895e-10   1.0618434e-01   1.0696823e+00   7.7229221e-01   2.6926774e-03   1.3794738e-06
   2.6960000e+03   2.4112500e-10   1.9419281e-02   7.4625663e-01   7.8265746e-01   6.0906250e-03   1.3778305e-06
   2.6970000e+03   1.2252308e-10   2.5948982e-01   2.3115030e+00   7.8166426e-01   2.7897437e-03   1.3748280e-06
   2.6980000e+03   5.2361406e-11   1.5269384e-01   1.3243703e+00   7.9367014e-01   1.6773803e-03   1.3729984e-06
   2.6990000e+03   5.6919822e-11   1.5435770e-01   1.3561843e+00   8.1386513e-01   6.3659458e-04   1.3722872e-06
   2.7000000e+03   7.4245716e-11   1.0081946e-01   9.1011025e-01   8.2580676e-01   1.9695200e-03   1.3700561e-06
   2.7010000e+03   1.8092533e-10   3.4602061e-02   7.0558748e-01   8.3694948e-01   2.3732125e-03   1.3673359e-06
   2.7020000e+03   8.0418922e-11   1.3685162e-01   1.2190577e+00   8.4102567e-01   2.6845597e-03   1.3642502e-06
   2.7030000e+03   4.5136559e-11   2.4150742e-01   2.1105108e+00  -8.0734795e-01   1.0320763e-03   1.3653872e-06
   2.7040000e+03   3.9919015e-11   1.2570163e-01   1.1451866e+00  -3.4226225e-01   2.6434989e-04   1.3655108e-06
   2.7050000e+03   5.7359555e-11   5.2056908e-02   5.5940968e-01   8.4983568e-01   1.3363487e-03   1.3639604e-06
   2.7060000e+03   8.3026260e-11   4.0834468e-02   7.4698215e-01   8.9926613e-01   3.2954810e-03   1.3599197e-06
   2.7070000e+03   2.1689079e-10   7.2281580e-02   8.4699239e-01   9.1312095e-01   4.5078460e-03   1.3543243e-06
   2.7080000e+03   5.7225887e-11   2.2625684e-01   1.9606262e+00  -8.4574618e-01   7.0183445e-04   1.3551283e-06
   2.7090000e+03   4.4967476e-11   3.3643119e-01   2.9730637e+00   8.9765925e-01   4.0571102e-04   1.3546348e-06
   2.7100000e+03   7.0533389e-11   2.4854038e-01   2.4377990e+00   9.3397017e-01   1.0374092e-03   1.3533223e-06
   2.7110000e+03   1.1270873e-10   1.5196000e-01   1.6412894e+00   9.4087184e-01   2.8494996e-03   1.3496947e-06
   2.7120000e+03   1.2584246e-10   8.3564447e-02   1.0095593e+00   9.4521377e-01   6.0708912e-03   1.3419524e-06
   2.7130000e+03   3.5903738e-10   1.7852956e-02   8.0431516e-01   9.5190789e-01   1.6107919e-02   1.3316683e-06
   2.7140000e+03   9.5290269e-11   2.1392779e-01   1.8694577e+00   9.4687289e-01   4.6930585e-03   1.3257522e-06
   2.7150000e+03   7.0049486e-11   3.2096930e-01   2.8319814e+00   9.6018630e-01   9.1764808e-04   1.3245841e-06
   2.7160000e+03   7.6485407e-11   2.2097342e-01   1.9649600e+00   9.6526570e-01   1.5472516e-03   1.3226060e-06
   2.7170000e+03   8.1968358e-11   8.3398070e-02   8.8746869e-01   9.8044036e-01   1.7778695e-03   1.3203006e-06
   2.7180000e+03   9.7506656e-11   7.9142642e-02   8.2197564e-01   9.8504106e-01   5.8571230e-03   1.3126838e-06
   2.7190000e+03   4.2784875e-10   3.7691544e-02   8.6936906e-01   9.8948826e-01   1.1613688e-02   1.2976008e-06
   2.7200000e+03   1.5294168e-10   2.2544262e-01   1.9994937e+00   9.8509946e-01   2.6662499e-03   1.2941928e-06
   2.7210000e+03   1.2828356e-10   3.4502474e-01   3.0465692e+00   9.8863254e-01   2.6065863e-03   1.2908578e-06
   2.7220000e+03   1.7185983e-10   2.0937551e-01   1.8889635e+00   9.9275072e-01   6.8875414e-03   1.2820319e-06
   2.7230000e+03   2.4025411e-10   8.3189700e-02   9.7594944e-01   9.9452418e-01   1.1425566e-02   1.2674651e-06
   2.7240000e+03   4.0606000e-10   8.5433455e-02   9.9990906e-01   9.9458640e-01   4.6758588e-02   1.2085367e-06
   2.7250000e+03   4.6995669e-10   5.3018313e-02   9.5046665e-01   9.9427726e-01   8.0438093e-02   1.1119292e-06
   2.7260000e+03   1.7730323e-09   4.2966271e-02   8.7161443e-01   9.9337148e-01   2.4595888e-01   8.4084102e-07
   2.7270000e+03   3.9060828e-10   2.3058698e-01   2.0361624e+00   9.8543914e-01   2.6231903e-02   8.1911391e-07
   2.7280000e+03   2.5725636e-10   3.5799464e-01   3.1782715e+00  -7.2985060e-01   2.1277511e-03   8.2038681e-07
   2.7290000e+03   1.8334369e-10   1.3420428e-01   1.1797009e+00   9.8840314e-01   5.4497211e-02   7.7622619e-07
   2.7300000e+03   1.2980046e-10   4.5362089e-02   4.6415156e-01   9.8919245e-01   3.1148281e-02   7.5231774e-07
   2.7310000e+03   2.2243121e-10   4.0697744e-02   7.5082752e-01   9.8983001e-01   7.4653509e-02   6.9677156e-07
   2.7320000e+03   2.5855629e-10   4.4522671e-02   8.9744226e-01   9.9109788e-01   3.1999092e-02   6.8572438e-07
   2.7330000e+03   1.2815883e-10   2.8291868e-01   2.4906536e+00  -9.3659754e-01   2.1751683e-03   6.8712158e-07
   2.7340000e+03   1.2258441e-10   2.7213605e-01   2.4211051e+00   9.9436932e-01   1.1172681e-02   6.7948830e-07
   2.7350000e+03   1.7341878e-10   2.1311178e-01   1.9883510e+00   9.9551296e-01   1.3473710e-02   6.7037471e-07
   2.7360000e+03   2.7431859e-10   1.2403787e-01   1.3162912e+00   9.9615871e-01   4.5673764e-02   6.3987941e-07
   2.7370000e+03   2.9079522e-10   7.3130180e-02   8.8375646e-01   9.9636027e-01   8.8087288e-02   5.8373909e-07
   2.7380000e+03   6.5057043e-10   3.9639015e-02   7.7663929e-01   9.9614819e-01   2.6970605e-01   5.0537046e-07
   2.7390000e+03   2.6645394e-10   1.9995499e-01   1.7598449e+00   9.9506011e-01   1.3722111e-01   4.3641984e-07
   2.7400000e+03   2.2338825e-10   2.5045540e-01   2.2048421e+00   9.9437473e-01   6.0600394e-02   4.1013096e-07
   2.7410000e+03   1.9470249e-10   1.2514580e-01   1.1078597e+00   9.9446549e-01   8.3575607e-02   3.7606097e-07
   2.7420000e+03   2.3288808e-10   6.4391845e-02   6.2550138e-01   9.9471738e-01   9.9704332e-02   3.3878600e-07
   2.7430000e+03   3.8379553e-10   4.1143587e-02   8.4957793e-01   9.9403224e-01   3.7259563e-01   2.1375312e-07
   2.7440000e+03   8.3981479e-10   8.3778384e-02   9.7003057e-01   9.8544335e-01   5.5355009e-01   9.9213044e-08
   2.7450000e+03   2.4186611e-10   2.4237651e-01   2.1241038e+00  -9.2568116e-01   1.9263669e-01   1.1712810e-07
   2.7460000e+03   1.5129934e-10   3.3652416e-01   2.9891913e+00   8.3057406e-01   1.1123712e-02   1.1604821e-07
   2.7470000e+03   1.3293359e-10   1.8280997e-01   1.7297238e+00   9.5494442e-01   1.0176861e-01   1.0482887e-07
   2.7480000e+03   1.0105735e-10   5.8201635e-02   5.7696564e-01   9.4890159e-01   1.4269839e-01   9.0757187e-08
   2.7490000e+03   1.4793465e-10   4.6329670e-02   7.3306586e-01   9.3517067e-01   2.4905575e-01   7.0077802e-08
   2.7500000e+03   2.5382283e-10   7.9875415e-02   9.4377771e-01   8.9470842e-01   2.0031458e-01   5.7858962e-08
   2.7510000e+03   8.1547523e-11   2.3625855e-01   2.0669748e+00  -8.1507456e-01   6.0263743e-02   6.0734566e-08
   2.7520000e+03   7.1402612e-11   3.0659421e-01   2.7279672e+00   4.4788818e-01   5.5746645e-03   6.0583679e-08
   2.7530000e+03   8.8611509e-11   1.9792768e-01   1.9800589e+00   8.9858116e-01   2.2919084e-02   5.9339107e-08
   2.7540000e+03   1.2887096e-10   7.5706250e-02   7.8512011e-01   9.0024988e-01   9.7249011e-02   5.4202321e-08
   2.7550000e+03   1.5824341e-10   5.1543857e-02   7.1457254e-01   8.8528887e-01   2.1488957e-01   4.4223874e-08
   2.7560000e+03   1.7683556e-10   1.0842053e-01   1.0003153e+00   8.2391697e-01   1.9250433e-01   3.7521103e-08
   2.7570000e+03   6.5587628e-11   1.9598175e-01   1.7076445e+00  -3.9062585e-01   1.3299985e-02   3.7718835e-08
   2.7580000e+03   5.1497889e-11   2.1576060e-01   1.9024502e+00   7.9029717e-01   2.3117596e-02   3.7033575e-08
   2.7590000e+03   5.4526255e-11   1.4482142e-01   1.2994174e+00   8.0840199e-01   3.3058746e-02   3.6051065e-08
   2.7600000e+03   8.1523925e-11   6.6374759e-02   7.2484246e-01   8.2113608e-01   6.9580634e-02   3.4021418e-08
   2.7610000e+03   1.1582378e-10   7.0153116e-02   8.5212213e-01   8.0528962e-01   1.8945206e-01   2.9083129e-08
   2.7620000e+03   1.2921478e-10   1.1872066e-01   1.1008610e+00   7.3712240e-01   1.5705436e-01   2.5900800e-08
   2.7630000e+03   7.7735474e-11   2.0950643e-01   1.8494889e+00   6.8024000e-01   2.3928029e-02   2.5483267e-08
   2.7640000e+03   5.0571229e-11   1.2093948e-01   1.0466797e+00   6.9415568e-01   8.0384275e-02   2.4106460e-08
   2.7650000e+03   5.2447038e-11   1.1007196e-01   9.6047777e-01   6.9221493e-01   4.1157423e-02   2.3430616e-08
   2.7660000e+03   1.7912371e-10   3.6438003e-02   7.7404039e-01   6.7889723e-01   1.1325008e-01   2.2550933e-08
   2.7670000e+03   7.4163431e-11   2.5435426e-01   2.2532437e+00   6.5648988e-01   5.3058819e-02   2.1784132e-08
   2.7680000e+03   4.2654642e-11   2.3376548e-01   2.0514995e+00   6.2744058e-01   2.4465382e-02   2.1453747e-08
   2.7690000e+03   3.5070532e-11   1.5122003e-01   1.3186818e+00   6.1301459e-01   1.9913364e-02   2.1194545e-08
   2.7700000e+03   3.8991099e-11   7.1687948e-02   6.5886259e-01   7.0140975e-01   2.5812747e-02   2.0814464e-08
   2.7710000e+03   4.8974085e-11   5.4900857e-02   7.4616153e-01   7.0706265e-01   1.0933024e-01   1.9272738e-08
   2.7720000e+03   1.2603411e-10   3.1206918e-02   8.5441308e-01   6.5291298e-01   2.1971641e-01   1.8598835e-08
   2.7730000e+03   6.7650865e-11   2.9521540e-01   2.6336696e+00   6.2387389e-01   9.4476048e-02   1.7556388e-08
   2.7740000e+03   3.4444559e-11   1.5770945e-01   1.3726559e+00   5.7127391e-01   8.7111923e-02   1.6729856e-08
   2.7750000e+03   2.4972637e-11   9.9028553e-02   8.6503806e-01   5.3806950e-01   3.6591233e-02   1.6408583e-08
   2.7760000e+03   2.2004252e-11   4.7896472e-02   6.3213787e-01   5.6553128e-01   4.3962081e-02   1.6011690e-08
   2.7770000e+03   9.2147996e-11   5.5514271e-02   8.1508535e-01   5.6103076e-01   1.1753696e-01   1.5036769e-08
   2.7780000e+03   5.4746164e-11   1.3739434e-01   1.2380300e+00   4.7977032e-01   5.6443444e-02   1.4648515e-08
   2.7790000e+03   3.5080367e-11   3.1558217e-01   2.7943672e+00  -3.5466737e-01   2.0305436e-02   1.4756630e-08
   2.7800000e+03   1.7856109e-11   1.3865704e-01   1.2194183e+00   4.1519623e-01   2.3991990e-02   1.4613183e-08
   2.7810000e+03   1.6459951e-11   7.7310041e-02   7.2526407e-01   4.9122482e-01   3.4084753e-02   1.4375059e-08
   2.7820000e+03   9.0812545e-11   3.2546852e-02   7.0630705e-01   4.5578535e-01   2.5321755e-01   1.3642052e-08
   2.7830000e+03   2.3353497e-11   2.5107552e-01   2.1945471e+00   3.6235076e-01   4.7938053e-02   1.3418935e-08
   2.7840000e+03   1.6084084e-11   3.1095491e-01   2.7513314e+00   3.1055100e-01   3.6084513e-02   1.3276542e-08
   2.7850000e+03   2.1651981e-11   2.2012891e-01   2.0181875e+00   2.8359160e-01   4.7185274e-02   1.3112652e-08
   2.7860000e+03   1.8600405e-11   6.2679468e-02   7.8642508e-01   2.6728637e-01   5.9344283e-02   1.2926428e-08
   2.7870000e+03   8.6593691e-11   1.6549657e-02   7.7238805e-01   2.6566163e-01   1.4760739e-01   1.2555020e-08
   2.7880000e+03   9.5765852e-12   1.6640948e-01   1.4018183e+00   1.4304284e-01   4.5133304e-02   1.2486566e-08
   2.7890000e+03   6.6850285e-12   3.3152199e-01   2.9032724e+00   2.5463016e-02   3.6010764e-02   1.2483212e-08
   2.7900000e+03   5.3295794e-12   2.5819410e-02   3.5407073e-01   3.3231836e-01   1.6917965e-02   1.2414627e-08
   2.7910000e+03   9.7272933e-12   2.2926453e-02   3.3895603e-01   3.2728849e-01   2.1614894e-02   1.2329410e-08
   2.7920000e+03   1.3310503e-11   5.3236346e-02   8.5676766e-01   4.5231593e-01   2.6428732e-02   1.2185488e-08
   2.7930000e+03   2.5791419e-11   9.3770626e-02   9.8415126e-01   4.0143794e-01   1.3799034e-02   1.2118966e-08
   2.7940000e+03   9.0630594e-12   3.0253798e-01   2.6697337e+00  -3.7793278e-01   5.5087971e-03   1.2144354e-08
   2.7950000e+03   5.4631800e-12   3.2667184e-01   3.0339509e+00   3.9409845e-01   3.5103994e-03   1.2127617e-08
   2.7960000e+03   7.3492918e-12   2.6216802e-01   2.6031524e+00   4.4683730e-01   9.3352897e-03   1.2077453e-08
   2.7970000e+03   6.3229542e-12   9.3050978e-02   1.1063733e+00   4.9368349e-01   5.4746999e-03   1.2044948e-08
   2.7980000e+03   3.2292771e-12   2.2199433e-02   6.4761876e-01   6.5485353e-01   1.0453439e-02   1.1962873e-08
   2.7990000e+03   5.9123683e-12   6.2357416e-02   7.9098432e-01   7.0377205e-01   1.3726834e-02   1.1847879e-08
   2.8000000e+03   1.1197528e-11   3.8506109e-02   7.9232423e-01   7.0523650e-01   3.0998507e-02   1.1783306e-08
   2.8010000e+03   7.2917862e-12   3.0361826e-01   2.6824202e+00   7.1149046e-01   7.1402606e-03   1.1723593e-08
   2.8020000e+03   5.0871372e-12   1.5893830e-01   1.3628582e+00   6.8621881e-01   1.5234565e-02   1.1601759e-08
   2.8030000e+03   4.7526438e-12   7.8622929e-02   7.0443275e-01   7.3031593e-01   7.3893347e-03   1.1539299e-08
   2.8040000e+03   1.1036887e-11   1.5421329e-02   7.0657226e-01   7.9911980e-01   1.6828987e-02   1.1384712e-08
   2.8050000e+03   2.1065402e-11   8.0321880e-02   7.9806282e-01   8.4028370e-01   3.4442318e-02   1.1057267e-08
   2.8060000e+03   6.2068356e-12   2.2961211e-01   1.9698656e+00  -6.4694373e-01   1.1302076e-02   1.1138524e-08
   2.8070000e+03   4.8520252e-12   2.5892168e-01   2.3968371e+00   2.7445360e-01   3.4484327e-03   1.1128043e-08
   2.8080000e+03   8.8157281e-12   1.3727555e-01   1.3699532e+00   8.2639162e-01   2.1570071e-02   1.0930518e-08
   2.8090000e+03   1.1978140e-11   8.0227793e-02   7.4139997e-01   8.7042148e-01   4.6061130e-02   1.0495212e-08
   2.8100000e+03   2.5349410e-11   2.1274563e-02   5.7821626e-01   8.7204514e-01   1.0009909e-01   9.5928650e-09
   2.8110000e+03   8.5519451e-12   1.7099079e-01   1.4245228e+00   8.4536813e-01   4.2908786e-02   9.2475105e-09
   2.8120000e+03   1.1298053e-11   2.8321931e-01   2.5096739e+00   7.8145804e-01   1.9125576e-02   9.1099672e-09
   2.8130000e+03   1.5187295e-11   1.1430284e-01   1.1504430e+00   8.3769356e-01   5.5912166e-02   8.6877361e-09
   2.8140000e+03   9.0268300e-12   3.6037626e-02   5.9828609e-01   8.3396599e-01   1.1653859e-01   7.8632547e-09
   2.8150000e+03   1.0212952e-11   1.2277236e-01   1.0758110e+00   8.0034504e-01   1.0935027e-01   7.1935742e-09
   2.8160000e+03   4.7196474e-12   1.2765789e-01   1.0857063e+00  -6.7205396e-01   1.8563938e-02   7.2839922e-09
   2.8170000e+03   5.5689605e-12   2.8699617e-01   2.5525387e+00  -6.3017046e-01   1.0406541e-02   7.3319961e-09
   2.8180000e+03   8.5826516e-12   6.7838550e-02   5.9456317e-01   7.8745077e-01   2.3407539e-02   7.1976281e-09
   2.8190000e+03   7.3344731e-12   5.5452260e-02   5.2894513e-01   8.4119395e-01   5.5794172e-02   6.8632529e-09
   2.8200000e+03   3.1298822e-11   4.6091898e-02   6.7217395e-01   8.3472961e-01   2.1702882e-01   5.6794433e-09
   2.8210000e+03   1.0417299e-11   1.9113996e-01   1.6396518e+00   7.4454585e-01   5.3304057e-02   5.4577845e-09
   2.8220000e+03   1.1776731e-11   3.5284803e-01   3.1205610e+00   7.0814135e-01   1.0899929e-01   5.0539998e-09
   2.8230000e+03   1.3674112e-11   2.1105913e-01   2.0076043e+00   6.5441158e-01   1.7348869e-01   4.5289938e-09
   2.8240000e+03   4.5521059e-12   4.0081687e-02   5.7016757e-01   5.5875227e-01   1.6389454e-01   4.1600442e-09
   2.8250000e+03   4.7091565e-12   1.2266478e-01   1.0605851e+00   4.6157635e-01   6.5164909e-02   4.0420760e-09
   2.8260000e+03   5.3068836e-12   1.1457188e-01   1.0193819e+00   4.6535224e-01   7.5255256e-02   3.9098034e-09
   2.8270000e+03   1.7262690e-11   2.6999141e-02   6.2201124e-01   1.5998964e-01   1.4991381e-01   3.8890505e-09
   2.8280000e+03   1.2372285e-11   2.8944711e-01   2.5664926e+00   2.4660724e-01   4.1208070e-02   3.8526609e-09
   2.8290000e+03   7.3713981e-12   1.1720944e-01   9.9127309e-01  -6.8504147e-02   1.7060040e-01   3.9524587e-09
   2.8300000e+03   5.2781443e-12   7.0973578e-02   6.0548950e-01  -2.5813250e-01   1.2067226e-01   4.1015414e-09
   2.8310000e+03   1.5493454e-11   2.5595179e-02   5.5102829e-01  -4.1367946e-01   7.5616212e-02   4.2392551e-09
   2.8320000e+03   8.1772477e-12   9.2948114e-02   9.0514974e-01  -2.4003550e-01   1.7783832e-02   4.2579804e-09
   2.8330000e+03   1.8229842e-12   3.0716976e-01   2.6887184e+00   4.5346394e-01   2.4515815e-02   4.2116720e-09
   2.8340000e+03   1.2604859e-12   2.7122628e-01   2.6156377e+00  -1.5003814e-01   1.1961195e-03   4.2124308e-09
   2.8350000e+03   1.3390663e-12   1.7310432e-01   1.7806247e+00  -1.5876522e-01   2.9423169e-03   4.2144164e-09
   2.8360000e+03   1.3266278e-12   8.3280531e-02   8.2425293e-01   4.8844728e-01   7.8787856e-03   4.1982977e-09
   2.8370000e+03   2.4727735e-12   3.6841084e-02   7.7161576e-01   5.1306584e-01   2.5160350e-02   4.1450939e-09
   2.8380000e+03   2.5401698e-12   6.1332648e-02   7.8353771e-01   5.1803346e-01   2.8380408e-02   4.1149309e-09
   2.8390000e+03   1.1728759e-12   2.9659421e-01   2.6135384e+00  -2.5151472e-01   1.6448334e-03   4.1166386e-09
   2.8400000e+03   1.2034611e-12   3.0216334e-01   2.6720672e+00   5.7343832e-01   1.9130213e-03   4.1121277e-09
   2.8410000e+03   2.0144772e-12   2.2066107e-01   2.2671592e+00   6.1399635e-01   6.6636637e-03   4.0953601e-09
   2.8420000e+03   2.8736553e-12   1.2492545e-01   1.3338141e+00   6.1872442e-01   1.4351650e-02   4.0592571e-09
   2.8430000e+03   3.7178641e-12   6.1056706e-02   7.7353382e-01   6.1881742e-01   3.8536617e-02   3.9643603e-09
   2.8440000e+03   3.6716992e-12   2.4691326e-02   8.3757277e-01   6.0102662e-01   8.7146929e-02   3.7668503e-09
   2.8450000e+03   6.0455595e-12   1.2069308e-01   1.0858903e+00   5.4383789e-01   1.6725237e-01   3.4648000e-09
   2.8460000e+03   3.8165395e-12   1.0643585e-01   9.2787627e-01   4.1951287e-01   4.8344568e-02   3.3979337e-09
   2.8470000e+03   4.0765324e-12   2.4778209e-01   2.1889570e+00   3.2530799e-01   1.0012284e-02   3.3870191e-09
   2.8480000e+03   3.7053395e-12   3.5770844e-02   4.2997492e-01   3.7790248e-01   1.0312393e-01   3.2710485e-09
   2.8490000e+03   6.0135958e-12   1.2469354e-02   6.3203071e-01   2.8335135e-01   2.9138354e-01   3.1691416e-09
   2.8500000e+03   2.3375758e-12   1.8688613e-01   1.6048965e+00   1.4238113e-01   9.1080231e-02   3.1410643e-09
   2.8510000e+03   1.1751572e-12   1.6699673e-01   1.4311239e+00   3.6520530e-02   2.4126580e-03   3.1407967e-09
   2.8520000e+03   1.0916275e-12   1.8007630e-01   1.5772914e+00   5.7267913e-02   1.3022525e-02   3.1387201e-09
   2.8530000e+03   2.4870515e-12   2.2072390e-02   4.1439015e-01  -1.4012566e-02   4.1037967e-02   3.1402829e-09
   2.8540000e+03   9.4519594e-13   1.3123694e-01   1.1217550e+00   6.1860429e-02   3.0483261e-02   3.1358171e-09
   2.8550000e+03   5.7782641e-13   2.3290886e-01   2.0160811e+00   1.3672977e-02   1.3451690e-03   3.1357624e-09
   2.8560000e+03   5.8749724e-13   2.0444704e-01   1.8616446e+00   8.3039933e-02   1.8242242e-03   3.1352925e-09
   2.8570000e+03   8.4953750e-13   1.4870041e-01   1.3831348e+00   8.3353037e-02   7.1886256e-03   3.1334944e-09
   2.8580000e+03   7.9465881e-13   5.3940863e-02   6.2351199e-01   1.0458927e-01   7.9776177e-03   3.1309785e-09
   2.8590000e+03   9.7175671e-13   1.9592061e-02   7.6824559e-01   1.4455498e-01   1.2358625e-02   3.1295948e-09
   2.8600000e+03   3.3585389e-13   2.5874501e-01   2.2481706e+00   1.3389595e-01   3.0702751e-03   3.1283227e-09
   2.8610000e+03   2.9946464e-13   1.4344627e-01   1.2408112e+00   2.3396537e-01   1.2893334e-03   3.1273815e-09
   2.8620000e+03   4.1599394e-13   1.4054919e-01   1.2475655e+00   2.9476394e-01   2.0634186e-03   3.1254854e-09
   2.8630000e+03   1.5143121e-12   4.2762656e-02   6.9834875e-01   3.3962418e-01   3.7092952e-03   3.1215670e-09
   2.8640000e+03   9.1174145e-13   2.5148277e-01   2.2799498e+00   3.4401405e-01   2.5716158e-03   3.1188146e-09
   2.8650000e+03   4.9793664e-13   2.1106952e-01   1.8352315e+00   3.3030402e-01   5.0363214e-03   3.1136617e-09
   2.8660000e+03   6.0740979e-13   1.5906320e-01   1.3912493e+00   3.2954843e-01   3.7705415e-03   3.1098124e-09
   2.8670000e+03   9.3450732e-13   5.7500064e-02   5.9234930e-01   3.3668615e-01   6.8620362e-03   3.1026926e-09
   2.8680000e+03   9.3126336e-13   7.1920969e-02   7.3194930e-01   3.3792418e-01   1.6213677e-02   3.0860561e-09
   2.8690000e+03   1.0511456e-12   1.1269452e-01   9.8962967e-01   3.2950212e-01   7.4438591e-03   3.0785633e-09
   2.8700000e+03   5.7646897e-13   1.8649088e-01   1.6175746e+00   2.2563551e-02   1.3631270e-03   3.0784714e-09
   2.8710000e+03   4.0243714e-13   1.0230091e-01   8.7141450e-01   3.4603241e-01   2.4026711e-03   3.0759197e-09
   2.8720000e+03   5.3068248e-13   1.2241137e-01   1.0509857e+00   3.5198856e-01   1.9710584e-03   3.0737910e-09
   2.8730000e+03   1.7423115e-12   5.7036655e-02   7.4534582e-01   3.6290037e-01   6.2461699e-03   3.0668757e-09
   2.8740000e+03   1.2236065e-12   2.2045887e-01   1.9577276e+00   3.5903512e-01   7.4974578e-03   3.0586953e-09
   2.8750000e+03   7.3987920e-13   8.5572430e-02   7.6164776e-01   3.5595699e-01   9.4426428e-03   3.0485340e-09
   2.8760000e+03   4.7671286e-13   5.2424078e-02   4.9809765e-01   3.5900228e-01   6.6692533e-03   3.0412941e-09
   2.8770000e+03   4.3776901e-13   7.0738068e-02   7.6652909e-01   3.7471372e-01   3.3470412e-03   3.0374944e-09
   2.8780000e+03   6.5889846e-13   9.5466662e-02   9.9156585e-01   3.4567063e-01   1.9716950e-03   3.0354293e-09
   2.8790000e+03   1.1402463e-12   1.1993767e-01   1.1150286e+00   3.5448294e-01   8.0453396e-03   3.0268585e-09
   2.8800000e+03   6.6003609e-13   1.0828179e-01   9.6213163e-01   1.9663574e-01   1.5517068e-03   3.0259385e-09
   2.8810000e+03   5.3600664e-13   2.5667813e-01   2.3149804e+00   2.0005882e-01   1.4203523e-03   3.0250814e-09
   2.8820000e+03   2.8563598e-13   5.1541746e-02   5.3692111e-01   3.6938680e-01   1.9864893e-03   3.0228669e-09
   2.8830000e+03   2.7724810e-13   1.6506200e-01   1.4667681e+00   4.3960178e-01   6.5151642e-04   3.0220017e-09
   2.8840000e+03   4.0474748e-13   6.7006393e-02   7.6189668e-01   4.5351790e-01   5.1185689e-03   3.0150181e-09
   2.8850000e+03   1.8250539e-12   5.3224010e-02   7.4314773e-01   4.5162034e-01   1.1015739e-02   3.0001649e-09
   2.8860000e+03   9.5744405e-13   2.1563671e-01   1.9310056e+00   4.4179883e-01   5.2407239e-03   2.9932517e-09
   2.8870000e+03   9.6419831e-13   3.2969548e-01   2.9280190e+00   4.3605457e-01   7.0326326e-03   2.9841328e-09
   2.8880000e+03   9.2321165e-13   1.8666632e-01   1.7089517e+00   4.3309956e-01   1.4335532e-02   2.9658559e-09
   2.8890000e+03   6.1757744e-13   4.4522466e-02   4.7372311e-01   4.3019194e-01   1.2252068e-02   2.9504060e-09
   2.8900000e+03   7.7732400e-13   7.3469468e-02   7.6934904e-01   4.2365154e-01   2.5546245e-02   2.9192730e-09
   2.8910000e+03   1.5209419e-12   2.4742852e-02   8.9639225e-01   4.0657812e-01   3.0259371e-02   2.9103642e-09
   2.8920000e+03   9.9989594e-13   3.4599491e-01   3.0913085e+00   3.9879714e-01   1.2026250e-02   2.8965838e-09
   2.8930000e+03   6.3577670e-13   1.3884594e-01   1.1974552e+00   3.9207672e-01   1.8815986e-02   2.8756519e-09
   2.8940000e+03   6.4801214e-13   8.4548970e-02   7.4061758e-01   3.7917773e-01   2.0222560e-02   2.8541089e-09
   2.8950000e+03   1.6916210e-12   4.0670686e-02   6.7801717e-01   3.6521283e-01   2.2560713e-02   2.8312272e-09
   2.8960000e+03   8.5475741e-13   1.5147919e-01   1.3149672e+00   3.4582909e-01   3.0296039e-02   2.8027194e-09
   2.8970000e+03   4.5910245e-13   1.8315217e-01   1.5818330e+00  -2.7943516e-01   3.8763770e-03   2.8057749e-09
   2.8980000e+03   2.0057478e-13   8.2676388e-02   7.1425819e-01   6.0611479e-02   1.2803745e-03   2.8055594e-09


==> data/quadratic_n16__l3_4_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.1285088e-02   2.3477449e-01   2.1385398e+00   6.8598460e-02   4.2198226e-01   1.8953010e+00
   3.0000000e+00   5.2724441e-03   1.1007916e-01   1.0340671e+00  -6.8964602e-02   2.5270494e-02   1.8992053e+00
   4.0000000e+00   5.4867854e-03   7.8644009e-02   8.2481440e-01   2.0678025e-01   1.8567265e-02   1.8922281e+00
   5.0000000e+00   3.7993264e-03   1.7709917e-01   1.5784180e+00   4.0455719e-01   1.0489303e-02   1.8842858e+00
   6.0000000e+00   4.2085564e-03   2.7126047e-01   2.4041763e+00   5.6880802e-01   1.1558928e-02   1.8719827e+00
   7.0000000e+00   7.0719352e-03   1.7667184e-01   1.5863791e+00   5.7398253e-01   1.3148972e-01   1.7423966e+00
   8.0000000e+00   4.7631004e-03   5.1961360e-02   5.7379959e-01   5.0776137e-01   6.7858264e-02   1.6854417e+00
   9.0000000e+00   3.5414530e-03   1.8049448e-01   1.5589649e+00   4.8983541e-01   2.8448644e-02   1.6624804e+00
   1.0000000e+01   2.4051125e-03   1.6263369e-01   1.3909783e+00   4.8700606e-01   6.4765649e-02   1.6127877e+00
   1.1000000e+01   8.9426703e-03   4.2755571e-02   6.4085941e-01   1.3031721e-01   2.8144333e-02   1.6075026e+00
   1.2000000e+01   2.7968207e-03   2.1579644e-01   1.8838058e+00   3.6607146e-01   9.1285264e-03   1.6021890e+00
   1.3000000e+01   1.9999662e-03   3.6273214e-01   3.1771819e+00   3.9455505e-02   5.9274594e-03   1.6018424e+00
   1.4000000e+01   2.0776760e-03   2.6322397e-01   2.3256847e+00   3.6915721e-02   1.0891963e-02   1.6012933e+00
   1.5000000e+01   2.0805973e-03   1.0995414e-01   1.1441688e+00   2.3980759e-01   9.6549975e-03   1.5976562e+00
   1.6000000e+01   2.2202267e-03   7.0371164e-02   7.3742347e-01   3.2704771e-01   3.1536671e-02   1.5818947e+00
   1.7000000e+01   2.8989353e-03   1.5698610e-02   8.9153555e-01   5.3741025e-01   3.4996931e-02   1.5745001e+00
   1.8000000e+01   2.0223995e-03   3.0733592e-01   2.6901050e+00   4.1304380e-01   2.0098201e-02   1.5616954e+00
   1.9000000e+01   1.2459816e-03   4.8997729e-02   5.0565722e-01   6.1390315e-01   2.1709308e-02   1.5411144e+00
   2.0000000e+01   1.7035122e-03   7.6337282e-02   6.8747100e-01   6.7208799e-01   3.0677340e-02   1.5097458e+00
   2.1000000e+01   2.6196662e-03   7.4774533e-02   9.1835138e-01   6.8448467e-01   5.4878191e-02   1.4542897e+00
   2.2000000e+01   2.1959681e-03   6.3423627e-02   8.9776228e-01   6.7013185e-01   8.0095725e-02   1.3789442e+00
   2.3000000e+01   4.0308518e-03   6.1072061e-02   8.6696894e-01   6.4596223e-01   7.6879289e-02   1.3453129e+00
   2.4000000e+01   1.6601925e-03   2.6054947e-01   2.2640786e+00   6.3374541e-01   3.1414529e-02   1.3189346e+00
   2.5000000e+01   1.4471295e-03   2.1492715e-01   1.8552094e+00   4.5647593e-01   8.3977533e-03   1.3139155e+00
   2.6000000e+01   1.7141679e-03   1.2596063e-01   1.1154498e+00   3.7585451e-01   1.1475725e-02   1.3083230e+00
   2.7000000e+01   1.9560108e-03   5.5201266e-02   6.2764440e-01   5.5588027e-01   2.6352780e-02   1.2894759e+00
   2.8000000e+01   4.7917948e-03   2.3629616e-02   7.9770203e-01   6.2643400e-01   4.7865365e-02   1.2517365e+00
   2.9000000e+01   1.4581440e-03   2.0440471e-01   1.7447129e+00   4.0742462e-01   8.7484967e-03   1.2473150e+00
   3.0000000e+01   1.0027781e-03   2.6303913e-01   2.2717230e+00   3.6516605e-01   5.2485212e-03   1.2449393e+00
   3.1000000e+01   1.5491007e-03   8.6233775e-02   8.0391886e-01   7.1613687e-01   2.4189566e-02   1.2235537e+00
   3.2000000e+01   1.4498114e-03   5.2690493e-02   6.2242058e-01   7.6513400e-01   2.0817715e-02   1.2041762e+00
   3.3000000e+01   1.0099632e-03   2.1737658e-01   1.8655032e+00   7.6750866e-01   9.0369255e-03   1.1958445e+00
   3.4000000e+01   8.5919413e-04   1.7306224e-01   1.4887363e+00   8.0321268e-01   1.6775481e-02   1.1797919e+00
   3.5000000e+01   1.1501479e-03   9.6877320e-02   9.0374912e-01   8.4536738e-01   1.9733937e-02   1.1601768e+00
   3.6000000e+01   1.5743741e-03   1.4157000e-01   1.2480772e+00   8.5652778e-01   8.0530142e-02   1.0812278e+00
   3.7000000e+01   5.9319939e-03   3.5754400e-02   8.1770650e-01   8.6051477e-01   1.0369522e-01   9.8640344e-01
   3.8000000e+01   2.0865370e-03   2.8693899e-01   2.5247841e+00   8.1340789e-01   3.3641214e-02   9.5960563e-01
   3.9000000e+01   8.8579576e-04   3.6054121e-01   3.1472972e+00   8.3160946e-01   2.1692088e-02   9.4236588e-01
   4.0000000e+01   1.1761564e-03   2.3754875e-01   2.0763182e+00   8.4653804e-01   2.5824166e-02   9.2185572e-01
   4.1000000e+01   1.5081711e-03   8.5650434e-02   9.4539770e-01   8.6592625e-01   3.1000746e-02   8.9722296e-01
   4.2000000e+01   1.4959080e-03   6.3937453e-02   7.3623720e-01   8.6441806e-01   1.0434316e-01   8.1765286e-01
   4.3000000e+01   4.5436187e-03   3.7524601e-02   7.9516824e-01   8.1647391e-01   1.1612078e-01   7.7937435e-01
   4.4000000e+01   1.5948074e-03   2.9777352e-01   2.5838798e+00   7.9820366e-01   3.2647726e-02   7.5921896e-01
   4.5000000e+01   1.1231805e-03   3.4140299e-01   2.9751676e+00   4.9819630e-01   1.5330670e-02   7.5348787e-01
   4.6000000e+01   1.5093621e-03   2.3963505e-01   2.1366914e+00   5.0222476e-01   1.9160955e-02   7.4634141e-01
   4.7000000e+01   1.6160010e-03   8.8699853e-02   9.5251700e-01   4.1096064e-01   2.9950145e-02   7.3743681e-01
   4.8000000e+01   2.8012307e-03   3.6387672e-02   6.4854397e-01   4.2877009e-01   4.5515136e-02   7.2368089e-01
   4.9000000e+01   6.2706000e-04   2.0579077e-01   1.7537540e+00  -4.3407864e-01   1.3846573e-02   7.2808654e-01
   5.0000000e+01   5.2255372e-04   2.3531132e-01   2.0409453e+00  -2.5227808e-01   5.4451174e-03   7.2909679e-01
   5.1000000e+01   1.1175468e-03   8.4187490e-02   8.5319210e-01   2.9253546e-01   1.4021530e-02   7.2617199e-01
   5.2000000e+01   7.3579471e-04   1.3210987e-01   1.2122182e+00   4.2989005e-01   1.4276062e-02   7.2177606e-01
   5.3000000e+01   6.3748302e-04   1.8892097e-01   1.6204535e+00   5.6463988e-01   1.4719771e-02   7.1583083e-01
   5.4000000e+01   4.8595892e-04   2.9578766e-02   5.5869009e-01   6.8493488e-01   2.1435487e-02   7.0540966e-01
   5.5000000e+01   1.2960842e-03   5.5789408e-02   6.9845103e-01   7.5413742e-01   2.5530638e-02   6.9192907e-01
   5.6000000e+01   9.2988874e-04   1.6331292e-01   1.4376106e+00   7.4974853e-01   1.2592911e-02   6.8542046e-01
   5.7000000e+01   9.0693977e-04   3.0725365e-01   2.6983361e+00   6.6772896e-01   7.6458667e-03   6.8193229e-01
   5.8000000e+01   5.8953758e-04   7.9659040e-02   7.2174961e-01   7.4515852e-01   3.0423094e-02   6.6661646e-01
   5.9000000e+01   4.9692955e-04   3.5275973e-02   4.1946332e-01   8.3953587e-01   2.1441753e-02   6.5466268e-01
   6.0000000e+01   8.2272487e-04   5.1143242e-02   8.8269492e-01   8.6658562e-01   4.2444909e-02   6.3073523e-01
   6.1000000e+01   1.2631922e-03   1.2021093e-01   1.1204444e+00   8.6831892e-01   5.8829607e-02   5.9879838e-01
   6.2000000e+01   7.7628818e-04   1.9462144e-01   1.6943671e+00   8.7296502e-01   2.3317859e-02   5.8664897e-01
   6.3000000e+01   9.1821767e-04   2.5720970e-01   2.2534549e+00   8.6982531e-01   4.1633594e-02   5.6553248e-01
   6.4000000e+01   8.0921416e-04   8.7810495e-02   8.0280374e-01   8.7968013e-01   3.5958320e-02   5.4772904e-01
   6.5000000e+01   9.3714055e-04   6.1424699e-02   6.8397564e-01   8.8388199e-01   8.4634413e-02   5.0721878e-01
   6.6000000e+01   2.7789937e-03   2.3236047e-02   8.9114262e-01   8.8361585e-01   1.2092938e-01   4.5392926e-01
   6.7000000e+01   7.3137927e-04   2.4677235e-01   2.1353038e+00   7.8361885e-01   2.0338470e-02   4.4673153e-01
   6.8000000e+01   4.9824705e-04   3.3090648e-01   2.9157353e+00   5.0849992e-01   5.4115798e-03   4.4550709e-01
   6.9000000e+01   4.5074917e-04   1.6879216e-01   1.5127624e+00   8.7676016e-01   1.8271689e-02   4.3838759e-01
   7.0000000e+01   5.5837121e-04   5.7756301e-02   5.8798500e-01   8.9347705e-01   1.8336839e-02   4.3122036e-01
   7.1000000e+01   7.9532485e-04   6.3902564e-02   8.0801697e-01   8.5820417e-01   7.7174627e-02   4.0302215e-01
   7.2000000e+01   1.4040938e-03   4.2880763e-02   8.9540808e-01   8.3738764e-01   7.1941980e-02   3.9096276e-01
   7.3000000e+01   7.5007122e-04   3.0492161e-01   2.6479558e+00   7.9804397e-01   3.4470668e-02   3.8029445e-01
   7.4000000e+01   3.6631662e-04   2.1163460e-01   1.8343273e+00   7.4117438e-01   1.9958736e-02   3.7470344e-01
   7.5000000e+01   2.9608372e-04   1.2076997e-01   1.0541356e+00   7.2283330e-01   7.8875853e-03   3.7257270e-01
   7.6000000e+01   5.7621808e-04   5.2557127e-02   6.9017086e-01   1.1757920e-01   1.3309614e-02   3.7202224e-01
   7.7000000e+01   5.1351976e-04   1.2830357e-01   1.1569579e+00   2.4205556e-01   1.5958949e-02   3.7062990e-01
   7.8000000e+01   3.3668285e-04   1.9183853e-01   1.6509603e+00  -2.4631705e-01   7.1486863e-03   3.7129140e-01
   7.9000000e+01   1.8120231e-04   1.3298168e-01   1.1518710e+00  -9.3335937e-02   9.6842741e-03   3.7164425e-01
   8.0000000e+01   2.2157850e-04   4.2716060e-02   5.4176863e-01   5.7658788e-01   1.0391979e-02   3.6943088e-01
   8.1000000e+01   2.8049890e-04   1.0152681e-01   9.3118616e-01   7.1490013e-01   4.0214758e-02   3.5896026e-01
   8.2000000e+01   1.7300878e-03   5.7564666e-02   7.8530541e-01   7.9235590e-01   8.8998173e-02   3.3421575e-01
   8.3000000e+01   6.1598840e-04   3.1783134e-01   2.7711271e+00   6.8467318e-01   7.7997752e-03   3.3243637e-01
   8.4000000e+01   4.3923430e-04   3.6220383e-01   3.1516528e+00   8.2127652e-01   3.0096058e-02   3.2426973e-01
   8.5000000e+01   8.8626911e-04   2.9510318e-01   2.7729101e+00   8.1317081e-01   8.3360830e-02   3.0269773e-01
   8.6000000e+01   7.7989337e-04   1.6576206e-01   1.7839805e+00   7.8613355e-01   8.4279585e-02   2.8308194e-01
   8.7000000e+01   1.1399043e-03   2.8012898e-02   4.2765735e-01   7.2835671e-01   4.0314136e-02   2.7488103e-01
   8.8000000e+01   2.3861625e-04   2.9701924e-01   2.6278241e+00   4.8482518e-01   1.7661414e-02   2.7256038e-01
   8.9000000e+01   1.9114809e-04   3.1868800e-01   2.8030019e+00   2.4271869e-01   1.7708272e-03   2.7244364e-01
   9.0000000e+01   3.2424937e-04   2.4935041e-01   2.2962572e+00   5.9167849e-02   1.7141169e-02   2.7220725e-01
   9.1000000e+01   3.7660287e-04   1.5766841e-01   1.6140305e+00   8.5022483e-02   1.2529540e-02   2.7193850e-01
   9.2000000e+01   2.7158955e-04   6.4546428e-02   7.7051924e-01   1.6704093e-01   3.7154827e-02   2.7043429e-01
   9.3000000e+01   1.9727431e-04   1.8353022e-01   1.6091481e+00   2.1198838e-01   2.9577232e-02   2.6885232e-01
   9.4000000e+01   4.2943844e-04   8.5177564e-02   9.5811441e-01   4.0471950e-01   1.5771579e-02   2.6716436e-01
   9.5000000e+01   2.5302535e-04   2.5584551e-01   2.2159772e+00   5.1230936e-01   8.4680822e-03   2.6601242e-01
   9.6000000e+01   2.2027066e-04   1.9159803e-01   1.6475350e+00   5.5736758e-01   1.2235771e-02   2.6421208e-01
   9.7000000e+01   2.2057331e-04   1.1909956e-01   1.0776878e+00   5.9076187e-01   1.2167605e-02   2.6232571e-01
   9.8000000e+01   2.5856291e-04   3.1248156e-02   5.4048724e-01   7.3622784e-01   1.7647271e-02   2.5893642e-01
   9.9000000e+01   2.9027820e-04   5.9706482e-02   7.9814721e-01   7.6145499e-01   2.6144616e-02   2.5636836e-01
   1.0000000e+02   2.0138303e-04   3.1020994e-01   2.6930026e+00   6.8881271e-01   4.7259322e-03   2.5553532e-01
   1.0100000e+02   2.1837180e-04   1.6220565e-01   1.4150329e+00   8.2185413e-01   1.4102467e-02   2.5258197e-01
   1.0200000e+02   3.3406088e-04   1.2761870e-01   1.2150214e+00   8.6419704e-01   3.3446668e-02   2.4531804e-01
   1.0300000e+02   4.6781046e-04   7.7366042e-02   8.1725752e-01   8.7665258e-01   5.3864474e-02   2.3382046e-01
   1.0400000e+02   5.2970655e-04   9.0492078e-02   8.8773037e-01   8.6939038e-01   7.3978075e-02   2.1894900e-01
   1.0500000e+02   2.3296851e-04   2.8524386e-01   2.4782776e+00  -4.4330444e-01   6.9731048e-03   2.1963008e-01
   1.0600000e+02   2.4040860e-04   2.6437646e-01   2.3317808e+00   1.8534429e-01   5.6371950e-03   2.1940398e-01
   1.0700000e+02   2.8111661e-04   1.0433849e-01   9.4353772e-01   9.0706981e-01   2.4630811e-02   2.1451415e-01
   1.0800000e+02   4.7371534e-04   3.4959101e-02   6.0641037e-01   9.2806500e-01   6.3010072e-02   2.0203263e-01
   1.0900000e+02   4.2258672e-04   6.2142642e-02   7.6709127e-01   9.1827204e-01   7.0834836e-02   1.9548249e-01
   1.1000000e+02   2.3170535e-04   2.9272271e-01   2.5497951e+00   8.6090185e-01   9.6084125e-03   1.9386783e-01
   1.1100000e+02   2.5393850e-04   2.3487184e-01   2.0767974e+00   9.0839572e-01   1.2461146e-02   1.9167598e-01
   1.1200000e+02   3.7717042e-04   1.4104419e-01   1.3074563e+00   9.3733655e-01   4.0003909e-02   1.8450802e-01
   1.1300000e+02   6.2212491e-04   9.0201278e-02   9.2476528e-01   9.3520563e-01   9.0304845e-02   1.6902866e-01
   1.1400000e+02   4.2143683e-04   1.1920229e-01   1.1362768e+00   9.2244519e-01   1.3451400e-01   1.4831535e-01
   1.1500000e+02   2.8404113e-04   2.0396283e-01   1.7835123e+00   8.6180137e-01   2.9030575e-02   1.4462120e-01
   1.1600000e+02   1.4527860e-04   1.4442119e-01   1.2380549e+00  -7.4370882e-02   1.0684112e-02   1.4474432e-01
   1.1700000e+02   1.4367647e-04   6.9709004e-02   6.4535046e-01   9.5283594e-01   2.3951396e-02   1.4144491e-01
   1.1800000e+02   2.2826199e-04   6.9465805e-02   7.6589339e-01   9.6171983e-01   1.5187727e-01   1.2092836e-01
   1.1900000e+02   4.5913755e-04   4.9897791e-02   8.6335593e-01   9.6035324e-01   1.5575352e-01   1.0297406e-01
   1.2000000e+02   2.3927895e-04   2.5846165e-01   2.2440690e+00   9.5251707e-01   1.0246971e-01   9.2978889e-02
   1.2100000e+02   1.9441962e-04   2.0575833e-01   1.7728361e+00   9.5808657e-01   9.1770960e-02   8.4838988e-02
   1.2200000e+02   2.3113063e-04   9.0920292e-02   8.1350416e-01   9.6831267e-01   9.2281070e-02   7.7282774e-02
   1.2300000e+02   3.9697243e-04   6.4397651e-02   7.1354479e-01   9.6991954e-01   3.1725490e-01   5.3833830e-02
   1.2400000e+02   6.1221538e-04   7.8402455e-02   9.0913550e-01   9.4093215e-01   4.7067889e-01   3.1195059e-02
   1.2500000e+02   2.1965206e-04   2.9069721e-01   2.5354431e+00  -5.8220857e-01   6.6498240e-02   3.2446666e-02
   1.2600000e+02   1.8872587e-04   3.0347605e-01   2.6918152e+00  -3.6229822e-01   3.9953460e-02   3.2938503e-02
   1.2700000e+02   1.4688691e-04   1.1978551e-01   1.1643454e+00   8.7177707e-01   1.1056242e-01   2.9817123e-02
   1.2800000e+02   1.4901000e-04   5.0862643e-02   5.6682436e-01   8.7825172e-01   1.8853715e-01   2.5024723e-02
   1.2900000e+02   2.4738770e-04   2.8898843e-02   8.1800562e-01   8.2769020e-01   2.2356205e-01   2.2763626e-02
   1.3000000e+02   1.0125765e-04   2.9018151e-01   2.4886344e+00   8.0220222e-01   2.0875586e-01   1.9162731e-02
   1.3100000e+02   6.9548316e-05   1.6536456e-01   1.4145292e+00   7.1793070e-01   4.3346387e-02   1.8575394e-02
   1.3200000e+02   5.0065055e-05   8.1777095e-02   6.9870434e-01   4.9157679e-01   3.8651600e-02   1.8233180e-02
   1.3300000e+02   8.3506285e-05   4.7949482e-02   6.8637025e-01   3.6955171e-01   4.3628894e-02   1.7954426e-02
   1.3400000e+02   1.0101330e-04   1.2209803e-01   1.0923482e+00   4.9392629e-01   8.1203667e-02   1.7280861e-02
   1.3500000e+02   5.2754569e-05   1.7662659e-01   1.5025425e+00   2.2906112e-01   2.4019114e-02   1.7190533e-02
   1.3600000e+02   4.1498330e-05   2.0671496e-01   1.8064130e+00   3.9185647e-01   2.2158976e-02   1.7044868e-02
   1.3700000e+02   4.4550402e-05   5.3594723e-02   5.3958339e-01   5.7775376e-01   4.8204199e-02   1.6583731e-02
   1.3800000e+02   8.1497440e-05   3.8760312e-02   7.3139724e-01   6.0288142e-01   1.7568689e-01   1.5008315e-02
   1.3900000e+02   1.0357693e-04   6.2877540e-02   9.2663283e-01   5.0059752e-01   1.1138815e-01   1.4245145e-02
   1.4000000e+02   3.6545617e-05   1.9830051e-01   1.7121732e+00   6.8236278e-02   1.5669504e-02   1.4231656e-02
   1.4100000e+02   3.4761548e-05   3.1860574e-01   2.8115773e+00  -2.9782324e-03   9.1110069e-03   1.4232633e-02
   1.4200000e+02   3.3227101e-05   9.1255901e-02   8.6741281e-01   5.4279799e-01   2.7368635e-02   1.4025014e-02
   1.4300000e+02   4.1226422e-05   4.6133741e-02   5.0586916e-01   5.9735082e-01   4.8550616e-02   1.3629208e-02
   1.4400000e+02   5.4914284e-05   8.7840640e-02   9.8301661e-01   5.8024760e-01   1.1775689e-01   1.2765050e-02
   1.4500000e+02   8.2482393e-05   3.6767679e-02   8.7432910e-01   5.0016340e-01   1.8597164e-01   1.2478798e-02
   1.4600000e+02   3.6283663e-05   3.4689910e-01   3.0692673e+00   4.6647416e-01   5.7120808e-02   1.2162648e-02
   1.4700000e+02   2.5958925e-05   2.7253962e-01   2.3964315e+00   4.4115789e-01   2.6609202e-02   1.2023381e-02
   1.4800000e+02   1.7223081e-05   1.4661172e-01   1.2814320e+00   4.4737619e-01   2.5771254e-02   1.1887989e-02
   1.4900000e+02   1.4482849e-05   5.2807242e-02   6.2633091e-01   4.6486172e-01   1.0772133e-02   1.1829002e-02
   1.5000000e+02   2.6039864e-05   6.7470238e-02   8.6135281e-01   5.3853753e-01   2.9461566e-02   1.1645024e-02
   1.5100000e+02   2.5151528e-05   1.6786461e-01   1.4642509e+00   4.3775363e-01   3.7478827e-02   1.1460690e-02
   1.5200000e+02   1.8309964e-05   1.8597326e-01   1.5896477e+00   4.1237848e-01   2.6301204e-02   1.1339712e-02
   1.5300000e+02   9.0821398e-06   1.0284452e-01   8.6031335e-01   4.3250258e-01   2.5762847e-02   1.1216453e-02
   1.5400000e+02   1.0603449e-05   4.9282739e-02   7.0101371e-01   5.0950309e-01   7.8269004e-03   1.1171979e-02
   1.5500000e+02   1.2277555e-05   1.0476428e-01   1.0503470e+00   4.6926588e-01   8.4007118e-03   1.1128246e-02
   1.5600000e+02   1.2917323e-05   1.6993273e-01   1.4846191e+00   3.7844678e-01   1.7814360e-02   1.1054745e-02
   1.5700000e+02   1.0788746e-05   1.2431226e-01   1.0903814e+00   4.1383355e-01   1.1888391e-02   1.1001008e-02
   1.5800000e+02   7.0023111e-06   1.4409511e-01   1.2144482e+00   4.6367466e-01   1.3904624e-02   1.0930922e-02
   1.5900000e+02   6.4543477e-06   4.5275583e-02   7.3588033e-01   7.1764978e-01   7.2077865e-03   1.0874519e-02
   1.6000000e+02   1.1934783e-05   9.3488102e-02   9.3548119e-01   7.4500840e-01   2.1629423e-02   1.0700436e-02
   1.6100000e+02   2.7273997e-05   5.2903709e-02   8.5078927e-01   7.4878932e-01   4.2109975e-02   1.0532794e-02
   1.6200000e+02   2.0795654e-05   3.0547593e-01   2.7229265e+00   7.3734204e-01   2.0895518e-02   1.0371579e-02
   1.6300000e+02   1.4300759e-05   1.6402467e-01   1.4193843e+00   7.3195192e-01   5.5580244e-02   9.9573917e-03
   1.6400000e+02   1.1160403e-05   9.9796476e-02   8.7332442e-01   7.3139291e-01   3.3371809e-02   9.7169954e-03
   1.6500000e+02   1.6398525e-05   4.6929389e-02   7.0715242e-01   7.5801308e-01   3.3863770e-02   9.4700004e-03
   1.6600000e+02   2.9459086e-05   7.8430510e-02   8.7365216e-01   7.5920598e-01   6.6853243e-02   8.9987858e-03
   1.6700000e+02   1.7143657e-05   2.3370010e-01   2.0198050e+00   6.0606023e-01   1.5951810e-02   8.9125192e-03
   1.6800000e+02   1.3795628e-05   2.2742866e-01   2.0245088e+00   6.4613834e-01   3.5333380e-02   8.7123599e-03
   1.6900000e+02   9.5595515e-06   6.9060946e-02   6.6110466e-01   7.4123050e-01   4.9965721e-02   8.3947751e-03
   1.7000000e+02   3.1207955e-05   4.4810506e-02   6.2454800e-01   7.3843602e-01   9.7910464e-02   7.8075255e-03
   1.7100000e+02   1.3965330e-05   1.2906611e-01   1.1075029e+00   6.9534826e-01   2.4165547e-02   7.6775295e-03
   1.7200000e+02   1.0893901e-05   3.5509346e-01   3.1188919e+00  -5.3862775e-01   8.0484247e-03   7.7109881e-03
   1.7300000e+02   6.3185011e-06   8.1562882e-02   7.1604004e-01   6.8442225e-01   2.4956238e-02   7.5805783e-03
   1.7400000e+02   7.1794529e-06   3.7992031e-02   4.0588146e-01   7.5025023e-01   5.3668548e-02   7.2803182e-03
   1.7500000e+02   2.3733080e-05   5.3436121e-02   8.4052953e-01   7.2512208e-01   1.7090244e-01   6.8426346e-03
   1.7600000e+02   1.0319569e-05   2.8351079e-01   2.4678079e+00   6.8343276e-01   7.6106632e-02   6.4978542e-03
   1.7700000e+02   7.7469406e-06   2.3574275e-01   2.0486202e+00   6.4908820e-01   4.1132171e-02   6.3276391e-03
   1.7800000e+02   6.1691077e-06   1.5533215e-01   1.3767826e+00   6.4433636e-01   4.6603843e-02   6.1417710e-03
   1.7900000e+02   5.4238974e-06   4.6996834e-02   5.2986605e-01   7.5776189e-01   1.5714113e-02   6.0689643e-03
   1.8000000e+02   1.0549918e-05   5.2762395e-02   8.0876728e-01   7.9169747e-01   4.1212824e-02   5.8729337e-03
   1.8100000e+02   1.2769528e-05   1.4437065e-01   1.2869106e+00   6.7717850e-01   3.4406278e-02   5.7380258e-03
   1.8200000e+02   9.3136805e-06   1.8685466e-01   1.5982202e+00   5.1578223e-01   2.8644453e-02   5.6550039e-03
   1.8300000e+02   5.8662800e-06   1.0528917e-01   8.7793925e-01   4.5233981e-01   4.3845940e-02   5.5472560e-03
   1.8400000e+02   1.0058078e-05   3.7909616e-02   6.1446043e-01   3.9197797e-01   1.4935562e-02   5.5153068e-03
   1.8500000e+02   8.2213523e-06   1.3847571e-01   1.2395816e+00   3.3597884e-01   8.6364822e-03   5.4994862e-03
   1.8600000e+02   7.3482757e-06   2.5741329e-01   2.2334342e+00   2.4935915e-01   1.1732772e-02   5.4837525e-03
   1.8700000e+02   6.6492325e-06   7.2449304e-02   6.9312695e-01   3.4894187e-01   2.1444841e-02   5.4438332e-03
   1.8800000e+02   2.0656565e-05   1.3038847e-02   7.0226695e-01   5.8613997e-01   3.5654775e-02   5.3323836e-03
   1.8900000e+02   6.0102619e-06   1.8903952e-01   1.6488874e+00  -8.9409957e-02   8.3786150e-03   5.3365638e-03
   1.9000000e+02   3.8705541e-06   2.9159318e-01   2.5193942e+00   2.7832782e-01   2.1039612e-03   5.3334497e-03
   1.9100000e+02   4.4294555e-06   1.4119575e-01   1.2014400e+00   6.9510641e-01   1.4095106e-02   5.2814712e-03
   1.9200000e+02   7.3566079e-06   1.1319666e-01   9.9758299e-01   7.0556753e-01   3.1347687e-02   5.1659885e-03
   1.9300000e+02   9.5922687e-06   7.8951436e-02   1.0535550e+00   7.0126272e-01   6.3524132e-02   4.9414000e-03
   1.9400000e+02   1.3875537e-05   5.6510473e-02   8.9070355e-01   6.8053652e-01   9.1594737e-02   4.7902631e-03
   1.9500000e+02   5.1649572e-06   3.1798158e-01   2.8108155e+00   6.5639276e-01   2.7565872e-02   4.7046428e-03
   1.9600000e+02   3.8997979e-06   2.7026629e-01   2.3848005e+00   6.8567418e-01   9.5734104e-03   4.6738753e-03
   1.9700000e+02   5.0163775e-06   1.6674873e-01   1.4980612e+00   7.2595341e-01   1.2240219e-02   4.6325112e-03
   1.9800000e+02   9.0105826e-06   1.2361168e-01   1.1989750e+00   7.4101287e-01   3.6737384e-02   4.5078497e-03
   1.9900000e+02   9.9444078e-06   1.0961820e-01   1.2393086e+00   7.3409874e-01   5.8225706e-02   4.3188479e-03
   2.0000000e+02   8.5568550e-06   1.4375524e-01   1.3021447e+00   7.1798133e-01   4.8768637e-02   4.1702015e-03
   2.0100000e+02   3.2124727e-06   1.6518159e-01   1.4245234e+00   6.6818192e-01   7.6653668e-03   4.1489105e-03
   2.0200000e+02   3.0499457e-06   1.9627835e-01   1.7211361e+00   3.3041779e-01   3.0363994e-03   4.1447650e-03
   2.0300000e+02   3.5527503e-06   1.0663610e-01   9.6204036e-01   7.6694647e-01   8.7452164e-03   4.1170313e-03
   2.0400000e+02   6.4603558e-06   5.0480408e-02   8.0318789e-01   8.0329223e-01   1.7878793e-02   4.0581397e-03
   2.0500000e+02   7.4387279e-06   1.3054588e-01   1.1709759e+00   8.0220202e-01   3.5785331e-02   3.9425960e-03
   2.0600000e+02   4.3275293e-06   1.8317590e-01   1.6007752e+00   6.6822628e-01   7.8180133e-03   3.9220661e-03
   2.0700000e+02   4.4375594e-06   2.2915585e-01   2.0155148e+00   7.0657730e-01   1.3207775e-02   3.8856370e-03
   2.0800000e+02   4.0117174e-06   7.2919705e-02   6.7010526e-01   8.0456242e-01   1.9977599e-02   3.8234602e-03
   2.0900000e+02   4.6023109e-06   5.0910616e-02   7.3304304e-01   8.2483451e-01   5.6390521e-02   3.6476576e-03
   2.1000000e+02   8.9234460e-06   3.4243002e-02   8.7144393e-01   8.3498496e-01   5.7802597e-02   3.5601045e-03
   2.1100000e+02   3.9863369e-06   2.1038968e-01   1.8222987e+00   8.2720944e-01   2.5243811e-02   3.4861284e-03
   2.1200000e+02   3.7728271e-06   2.4739959e-01   2.1527256e+00   7.7290073e-01   6.9949212e-03   3.4673156e-03
   2.1300000e+02   3.8172395e-06   7.5730459e-02   6.7752647e-01   8.3681208e-01   2.5085706e-02   3.3948636e-03
   2.1400000e+02   7.7179682e-06   4.2390807e-02   5.6992075e-01   8.2086726e-01   4.0277630e-02   3.2835494e-03
   2.1500000e+02   1.1823245e-05   9.7338469e-02   9.9025873e-01   8.0667713e-01   4.9003249e-02   3.1551847e-03
   2.1600000e+02   3.0229250e-06   2.5908926e-01   2.2640662e+00  -7.7284971e-01   1.8103943e-02   3.1995362e-03
   2.1700000e+02   2.3592696e-06   3.0616026e-01   2.7295378e+00   5.8927460e-02   1.9312279e-03   3.1991781e-03
   2.1800000e+02   2.1166825e-06   1.4626647e-01   1.3490716e+00   8.1974356e-01   7.4452641e-03   3.1796821e-03
   2.1900000e+02   2.8350263e-06   7.7917995e-02   7.2295254e-01   9.3050580e-01   1.5131638e-02   3.1349614e-03
   2.2000000e+02   7.1998993e-06   5.7913030e-02   8.7057322e-01   9.4542693e-01   6.9050858e-02   2.9311520e-03
   2.2100000e+02   8.2343810e-06   1.5764999e-01   1.4133808e+00   9.4320529e-01   1.1671278e-01   2.6109534e-03
   2.2200000e+02   7.3685919e-06   1.9509020e-01   1.7015695e+00   9.3209160e-01   1.5980808e-01   2.2271709e-03
   2.2300000e+02   8.7036936e-06   2.8103067e-02   4.9668776e-01   9.1163538e-01   4.0027072e-01   1.4611578e-03
   2.2400000e+02   4.9184295e-06   4.6020937e-02   7.1053180e-01  -3.4866642e-01   4.8810302e-02   1.4739701e-03
   2.2500000e+02   2.4399806e-06   1.3177601e-01   1.2656652e+00  -7.5380655e-01   7.2413827e-02   1.5146052e-03
   2.2600000e+02   1.7758036e-06   3.5629590e-01   3.1797515e+00  -7.8298923e-01   3.1601161e-02   1.5523672e-03
   2.2700000e+02   1.4832125e-06   1.1625908e-01   1.0100903e+00  -7.3557436e-01   3.4864465e-02   1.5926004e-03
   2.2800000e+02   1.4937771e-06   6.2113844e-02   5.4181164e-01  -5.6708196e-01   5.0002064e-02   1.6390719e-03
   2.2900000e+02   5.4043557e-06   6.3320307e-02   8.2283491e-01   5.2980204e-01   3.9839042e-02   1.6054318e-03
   2.3000000e+02   2.1349869e-06   2.1082396e-01   1.8001593e+00   8.2493114e-01   4.6676857e-02   1.5441954e-03
   2.3100000e+02   2.6342003e-06   2.2110128e-01   1.8983299e+00   9.6347487e-01   8.6369647e-02   1.4161457e-03
   2.3200000e+02   3.8440175e-06   1.3941390e-01   1.2070897e+00   9.5116077e-01   2.4609745e-01   1.0899792e-03
   2.3300000e+02   4.6550905e-06   5.3546715e-02   5.5709986e-01   9.1583518e-01   3.3517821e-01   7.6950400e-04
   2.3400000e+02   5.7411439e-06   5.0348609e-02   7.4647645e-01   8.4067328e-01   7.2218331e-01   5.5663761e-04
   2.3500000e+02   1.6577210e-06   3.3314523e-01   2.8857416e+00   5.6310038e-01   8.5864510e-02   5.3119447e-04
   2.3600000e+02   1.5042021e-06   2.3162875e-01   2.0795504e+00  -2.7231043e-01   2.3044887e-02   5.3465767e-04
   2.3700000e+02   1.7568801e-06   1.1469539e-01   1.1227375e+00   6.6397776e-01   4.1757191e-02   5.2010183e-04
   2.3800000e+02   5.6060264e-06   4.2776530e-02   5.3526963e-01   1.8513868e-01   1.0951770e-01   5.1262155e-04
   2.3900000e+02   2.4488281e-06   2.2118763e-01   1.8628703e+00   2.5220193e-01   8.4692144e-02   5.0342822e-04
   2.4000000e+02   1.7082693e-06   2.2698679e-01   1.9519947e+00  -1.3402812e-01   7.7384445e-02   5.1011260e-04
   2.4100000e+02   2.0126085e-06   1.7471513e-01   1.5150541e+00  -2.3510325e-01   8.4079331e-02   5.2186388e-04
   2.4200000e+02   1.4509337e-06   8.3491872e-02   7.5836293e-01  -2.2326382e-01   1.0023034e-01   5.3597269e-04
   2.4300000e+02   2.5551220e-06   2.2649152e-02   7.6661593e-01   1.8595069e-01   4.7076276e-02   5.3185897e-04
   2.4400000e+02   3.4470481e-06   7.3759829e-02   8.8897713e-01  -7.8363700e-02   3.2458705e-02   5.3348948e-04
   2.4500000e+02   1.2922916e-06   3.4148903e-01   2.9821520e+00   2.8275312e-01   1.7746886e-02   5.3089011e-04
   2.4600000e+02   8.1427086e-07   3.3780460e-01   3.1721832e+00   4.7418837e-01   7.8338609e-03   5.2893067e-04
   2.4700000e+02   1.5327635e-06   2.8603149e-01   2.9217081e+00   2.8526677e-01   3.0986195e-02   5.2449057e-04
   2.4800000e+02   2.1027211e-06   1.7549769e-01   1.8954849e+00   2.1926187e-01   4.5743732e-02   5.1975739e-04
   2.4900000e+02   1.4251283e-06   7.4707546e-02   8.5365514e-01   2.3307843e-01   8.9162436e-02   5.1094723e-04
   2.5000000e+02   2.2888913e-06   5.5140104e-02   7.2610896e-01   2.0295152e-01   6.4961468e-02   5.0525730e-04
   2.5100000e+02   1.1447974e-06   1.4634016e-01   1.2739382e+00   2.8385347e-01   9.1698852e-03   5.0396175e-04
   2.5200000e+02   8.5808684e-07   3.5940563e-01   3.1758437e+00   3.2359391e-02   8.2482320e-03   5.0384437e-04
   2.5300000e+02   4.9897810e-07   1.5370365e-01   1.3339863e+00   3.6115323e-01   1.9776515e-02   5.0033202e-04
   2.5400000e+02   5.2112769e-07   7.4588272e-02   6.7112681e-01   4.3415627e-01   1.9708912e-02   4.9613034e-04
   2.5500000e+02   2.1280068e-06   6.2428498e-02   7.1218650e-01   3.5980761e-01   6.2576705e-02   4.8582401e-04
   2.5600000e+02   7.7825123e-07   2.4140884e-01   2.0886156e+00   2.9145014e-01   1.9651521e-02   4.8312781e-04
   2.5700000e+02   6.3525990e-07   3.4962520e-01   3.0703605e+00   2.2986339e-01   2.5294077e-02   4.8046604e-04
   2.5800000e+02   7.9805975e-07   2.5257669e-01   2.3211384e+00   2.2627901e-01   2.7299257e-02   4.7766897e-04
   2.5900000e+02   6.7054987e-07   1.0459108e-01   1.1038614e+00   2.3298464e-01   4.2789211e-02   4.7332451e-04
   2.6000000e+02   9.5249888e-07   1.8701951e-02   7.7326734e-01   4.1319791e-01   2.8434878e-02   4.6792385e-04
   2.6100000e+02   5.1587257e-07   1.3497909e-01   1.2035514e+00   3.8217745e-01   1.0042821e-02   4.6614812e-04
   2.6200000e+02   3.7668039e-07   2.0979811e-01   1.7938880e+00   6.6113074e-02   1.1238020e-02   4.6583111e-04
   2.6300000e+02   4.2453088e-07   1.7607008e-01   1.5049624e+00   3.1446539e-01   1.3021242e-02   4.6395939e-04
   2.6400000e+02   3.2550449e-07   3.6463613e-02   5.2360980e-01   4.3490169e-01   3.0248210e-02   4.5803037e-04
   2.6500000e+02   8.3953308e-07   4.4226272e-02   7.7790932e-01   6.4233666e-01   1.9814356e-02   4.5512887e-04
   2.6600000e+02   2.8110735e-07   3.1151288e-01   2.7030501e+00  -6.3924003e-02   1.9848983e-03   4.5518751e-04
   2.6700000e+02   2.1881975e-07   3.5301091e-01   3.1221866e+00   7.4903908e-01   1.8914357e-03   4.5454298e-04
   2.6800000e+02   4.9152810e-07   3.3520537e-01   3.1573085e+00   7.9902396e-01   9.7512001e-03   4.5100931e-04
   2.6900000e+02   7.3049730e-07   2.5422295e-01   2.7188898e+00   8.1112867e-01   1.5170669e-02   4.4547745e-04
   2.7000000e+02   7.1825175e-07   1.2422824e-01   1.4076168e+00   8.1952539e-01   3.0364674e-02   4.3446106e-04
   2.7100000e+02   4.0482667e-07   3.3555315e-02   6.5563119e-01   8.3999223e-01   5.7520485e-02   4.1369160e-04
   2.7200000e+02   4.0638137e-07   1.7510489e-01   1.4998752e+00   8.3561680e-01   7.1367105e-02   3.8935878e-04
   2.7300000e+02   7.9140181e-07   4.8602182e-02   7.8801841e-01   8.5413743e-01   5.1253564e-02   3.7245821e-04
   2.7400000e+02   6.1025172e-07   2.1741417e-01   1.8584172e+00   8.4775966e-01   8.8679662e-02   3.4490233e-04
   2.7500000e+02   4.9565422e-07   4.5985781e-02   6.6666870e-01   8.6093051e-01   6.4213894e-02   3.2602959e-04
   2.7600000e+02   1.0802424e-06   2.7232942e-02   7.7173616e-01   8.8845165e-01   8.2622654e-02   3.0234987e-04
   2.7700000e+02   6.6759349e-07   2.8790750e-01   2.4634479e+00   8.7343527e-01   4.9924568e-02   2.8925904e-04
   2.7800000e+02   3.6457851e-07   1.4102975e-01   1.1962058e+00   8.2082755e-01   4.9448096e-02   2.7763872e-04
   2.7900000e+02   2.9211320e-07   9.1053185e-02   8.0454392e-01   8.1602990e-01   3.3080110e-02   2.7019620e-04
   2.8000000e+02   3.6575484e-07   4.7018042e-02   6.0953326e-01   7.9134742e-01   2.4191534e-02   2.6505371e-04
   2.8100000e+02   9.1272978e-07   5.9575334e-02   7.7861312e-01   8.3910909e-01   5.4908959e-02   2.5296538e-04
   2.8200000e+02   3.7953328e-07   2.3123465e-01   1.9676076e+00  -3.2206571e-01   1.6296521e-02   2.5432303e-04
   2.8300000e+02   4.4349043e-07   2.9209344e-01   2.6340562e+00  -4.6676220e-02   2.0398836e-02   2.5461792e-04
   2.8400000e+02   5.6872507e-07   1.7320265e-01   1.7351416e+00   4.3575977e-01   4.2032846e-02   2.5013983e-04
   2.8500000e+02   4.8568836e-07   3.3009943e-02   4.2286938e-01   6.6002769e-01   5.3963888e-02   2.4144348e-04
   2.8600000e+02   3.8107174e-07   3.3138838e-02   6.5834073e-01   7.0750858e-01   6.9752842e-02   2.2983644e-04
   2.8700000e+02   2.2613932e-07   1.0466243e-01   1.0381645e+00   8.0123153e-01   2.4337831e-02   2.2537943e-04
   2.8800000e+02   2.5047389e-07   8.9936175e-02   9.7513736e-01   8.2688549e-01   2.4907455e-02   2.2076017e-04
   2.8900000e+02   5.6954590e-07   5.2840996e-02   7.9906008e-01   7.8533851e-01   4.8675087e-02   2.1656628e-04
   2.9000000e+02   2.7397066e-07   2.4426618e-01   2.1379528e+00   7.7775182e-01   2.4169867e-02   2.1252070e-04
   2.9100000e+02   1.9492929e-07   1.8298268e-01   1.5666248e+00   5.8560768e-01   1.1311351e-02   2.1112195e-04
   2.9200000e+02   1.5328091e-07   9.5873497e-02   8.2816287e-01   4.8255239e-01   9.5287942e-03   2.1015857e-04
   2.9300000e+02   1.2724834e-07   3.3853085e-02   5.9933589e-01   7.3018011e-01   1.2453387e-02   2.0825523e-04
   2.9400000e+02   4.1027383e-07   2.6304811e-02   8.5994451e-01   7.5980718e-01   3.5268613e-02   2.0273079e-04
   2.9500000e+02   5.0481139e-07   9.9317474e-02   1.0287944e+00   7.3061386e-01   2.5910553e-02   1.9892531e-04
   2.9600000e+02   1.8469007e-07   2.6068152e-01   2.2480946e+00  -4.2313198e-01   5.0715624e-03   1.9935429e-04
   2.9700000e+02   1.5246544e-07   2.8766292e-01   2.5434012e+00   6.8164643e-01   7.8445704e-03   1.9829160e-04
   2.9800000e+02   1.7930834e-07   2.1774572e-01   2.0499972e+00   7.5520557e-01   7.4105490e-03   1.9718421e-04
   2.9900000e+02   1.6903550e-07   5.7272090e-02   6.9116154e-01   8.2657918e-01   1.8614774e-02   1.9416121e-04
   3.0000000e+02   2.8353716e-07   2.6103055e-02   7.3014834e-01   8.7859773e-01   3.6857762e-02   1.8790474e-04
   3.0100000e+02   3.1004632e-07   8.9505559e-02   9.7413341e-01   8.8009428e-01   3.4860273e-02   1.8216632e-04
   3.0200000e+02   3.7189392e-07   1.3978132e-01   1.2511161e+00   8.4905902e-01   3.6101918e-02   1.7661661e-04
   3.0300000e+02   2.3762959e-07   2.1645699e-01   1.8836072e+00   8.4381293e-01   8.4352470e-03   1.7536132e-04
   3.0400000e+02   2.4406880e-07   2.8456260e-01   2.5273104e+00   8.0112489e-01   2.9369043e-02   1.7126311e-04
   3.0500000e+02   1.8351450e-07   1.2519318e-01   1.1607739e+00   8.0228627e-01   1.1726841e-02   1.6965605e-04
   3.0600000e+02   1.1745447e-07   8.6451850e-02   7.3312079e-01   8.3921662e-01   1.9630865e-02   1.6687088e-04
   3.0700000e+02   1.4490466e-07   4.7681578e-02   7.3689532e-01   7.1885539e-01   1.3509603e-02   1.6525775e-04
   3.0800000e+02   3.3300048e-07   4.4000238e-02   8.2819760e-01   4.2393730e-01   2.1446471e-02   1.6451432e-04
   3.0900000e+02   1.5246654e-07   2.6705316e-01   2.3078126e+00   5.6219131e-01   1.2830086e-02   1.6333701e-04
   3.1000000e+02   1.0043796e-07   1.8978330e-01   1.6307366e+00   3.5378037e-01   5.7538758e-03   1.6300689e-04
   3.1100000e+02   9.2430160e-08   1.6020485e-01   1.3815969e+00   2.8848544e-01   5.6287340e-03   1.6274457e-04
   3.1200000e+02   6.5737015e-08   5.8458072e-02   5.5784674e-01   6.7039399e-01   6.2317342e-03   1.6206642e-04
   3.1300000e+02   1.9659460e-07   7.2868566e-02   7.3798798e-01   7.6757018e-01   1.5125898e-02   1.6019250e-04
   3.1400000e+02   1.2299238e-07   1.1016730e-01   9.5102531e-01   8.0163598e-01   1.0188812e-02   1.5888709e-04
   3.1500000e+02   1.2210600e-07   2.7326393e-01   2.3861925e+00   5.7303326e-01   5.8643990e-03   1.5835499e-04
   3.1600000e+02   1.0252503e-07   3.1475362e-02   3.7945438e-01   8.2610545e-01   1.9843691e-02   1.5576915e-04
   3.1700000e+02   4.2672131e-07   2.5105496e-02   4.4239494e-01   9.4861757e-01   5.4606950e-02   1.4772465e-04
   3.1800000e+02   2.0485009e-07   1.7059195e-01   1.4894314e+00   9.4415489e-01   2.2049767e-02   1.4465325e-04
   3.1900000e+02   2.1138261e-07   2.5807678e-01   2.2196190e+00   9.5207979e-01   3.3954602e-02   1.3998503e-04
   3.2000000e+02   3.5922172e-07   1.3236474e-01   1.2199296e+00   9.6918276e-01   1.2391348e-01   1.2324765e-04
   3.2100000e+02   3.2903274e-07   7.1573361e-02   8.2480488e-01   9.6553888e-01   1.7893270e-01   1.0211601e-04
   3.2200000e+02   4.7357591e-07   8.2259755e-02   8.9257196e-01   9.5561816e-01   2.5006509e-01   7.8076962e-05
   3.2300000e+02   3.6855769e-07   1.3916638e-01   1.2325120e+00   9.3134639e-01   1.5188686e-01   6.7171197e-05
   3.2400000e+02   1.8645523e-07   3.1871875e-01   2.8140010e+00  -8.7025953e-01   5.9227535e-02   7.0660605e-05
   3.2500000e+02   1.7231757e-07   3.1922288e-01   2.8040701e+00  -7.1420057e-01   2.6644331e-02   7.2017292e-05
   3.2600000e+02   1.8234179e-07   1.9081185e-01   2.0358648e+00   6.2600374e-01   2.5433081e-02   7.0885082e-05
   3.2700000e+02   1.3908722e-07   4.1293158e-02   4.3104005e-01   9.6545257e-01   5.8042769e-02   6.6921444e-05
   3.2800000e+02   1.3786044e-07   8.8875837e-02   8.1602307e-01   9.7839100e-01   8.8342394e-02   6.1149415e-05
   3.2900000e+02   2.2973844e-07   1.1854779e-01   1.0827293e+00   9.8705984e-01   2.2087220e-01   4.7867002e-05
   3.3000000e+02   4.2328887e-07   9.8702884e-02   9.0711186e-01   9.8601229e-01   4.7897219e-01   2.5548132e-05
   3.3100000e+02   2.0508551e-07   2.5910173e-01   2.2366887e+00   9.5712971e-01   2.9892288e-01   1.8372268e-05
   3.3200000e+02   8.0115139e-08   2.0036353e-01   1.7199548e+00   9.1584688e-01   3.5114775e-01   1.2730134e-05
   3.3300000e+02   7.0908904e-08   9.2042432e-02   7.8410594e-01   8.9699860e-01   6.3640093e-02   1.2008774e-05
   3.3400000e+02   2.5972895e-07   4.3877326e-02   6.7287268e-01   3.6366347e-01   2.5513805e-01   1.1262198e-05
   3.3500000e+02   1.1698603e-07   1.2265750e-01   1.0826108e+00   7.5612754e-01   7.1413593e-02   1.0667058e-05
   3.3600000e+02   5.2452164e-08   3.6141929e-01   3.1678229e+00  -7.4877651e-01   5.5412829e-02   1.1116560e-05
   3.3700000e+02   3.3905413e-08   2.4692285e-01   2.3940760e+00  -5.9142866e-01   2.1338509e-02   1.1258478e-05
   3.3800000e+02   2.1983456e-08   1.1799720e-01   1.3262366e+00   1.2269723e-01   3.1867471e-02   1.1220108e-05
   3.3900000e+02   4.9491720e-08   5.4665919e-02   6.3106190e-01   7.1812015e-01   6.8706250e-02   1.0679998e-05
   3.4000000e+02   2.8206563e-08   1.5900046e-01   1.3638961e+00   7.6364534e-01   5.7998331e-02   1.0214811e-05
   3.4100000e+02   2.9825682e-08   2.7413528e-01   2.3799541e+00   8.7788042e-01   2.9892297e-02   9.9478299e-06
   3.4200000e+02   3.4202733e-08   5.7909823e-02   5.2262136e-01   9.0694218e-01   1.3210245e-01   8.7734699e-06
   3.4300000e+02   6.1253297e-08   4.5224112e-02   5.2434025e-01   8.9813257e-01   2.9593732e-01   6.5419560e-06
   3.4400000e+02   4.4657769e-08   7.3215204e-02   9.5713087e-01   8.0244456e-01   1.9817125e-01   5.5557692e-06
   3.4500000e+02   2.7898127e-08   1.7226668e-01   1.4980613e+00   5.7753478e-01   7.2660810e-02   5.3328188e-06
   3.4600000e+02   1.3014962e-08   2.0723606e-01   1.7837493e+00  -5.2481122e-01   2.8338529e-02   5.4136590e-06
   3.4700000e+02   8.4079433e-09   1.5521153e-01   1.3381679e+00  -5.3863163e-01   3.1430073e-02   5.5071744e-06
   3.4800000e+02   8.4597977e-09   1.1062152e-01   1.0022412e+00  -3.6748590e-01   1.6447057e-02   5.5411004e-06
   3.4900000e+02   2.7826309e-08   5.2140927e-02   8.1589697e-01  -1.4909039e-01   6.1519054e-02   5.6020728e-06
   3.5000000e+02   7.4038398e-09   1.8642497e-01   1.6305855e+00  -9.1855231e-02   2.9322000e-02   5.6195423e-06
   3.5100000e+02   6.3913291e-09   3.1297455e-01   2.7344462e+00   7.6959189e-01   9.5399616e-03   5.5783894e-06
   3.5200000e+02   7.7771759e-09   7.9561643e-02   6.7378142e-01   8.4705871e-01   3.7742894e-02   5.4012052e-06
   3.5300000e+02   1.2873748e-08   3.5414215e-02   3.9153762e-01   8.3539057e-01   7.1858541e-02   5.0814513e-06
   3.5400000e+02   1.1592256e-08   5.3829990e-02   9.1290982e-01   8.2767555e-01   9.7163492e-02   4.6810098e-06
   3.5500000e+02   1.7584803e-08   6.8052695e-02   8.9899492e-01   7.7530858e-01   9.8228710e-02   4.5051033e-06
   3.5600000e+02   1.2578218e-08   3.0216259e-01   2.6493943e+00   7.7140306e-01   2.9170102e-02   4.4045238e-06
   3.5700000e+02   1.2063543e-08   2.0102436e-01   1.7527040e+00   7.2716993e-01   6.1457698e-02   4.2117858e-06
   3.5800000e+02   1.2301411e-08   1.2923941e-01   1.1740020e+00   7.0999679e-01   6.4573155e-02   4.0232503e-06
   3.5900000e+02   1.0568397e-08   6.0660071e-02   6.8919304e-01   7.0750355e-01   1.1625822e-01   3.7070923e-06
   3.6000000e+02   1.6255398e-08   1.0551594e-01   9.6701395e-01   6.6954124e-01   8.3530953e-02   3.5073141e-06
   3.6100000e+02   6.7285666e-09   1.7241896e-01   1.4899295e+00  -4.5601743e-01   2.1591103e-02   3.5424879e-06
   3.6200000e+02   7.4545159e-09   3.2242066e-01   2.8278716e+00  -2.5190224e-01   1.1062607e-02   3.5525622e-06
   3.6300000e+02   8.6510557e-09   1.7595382e-01   1.7399195e+00   9.0615385e-02   2.2136973e-02   3.5463009e-06
   3.6400000e+02   9.6879877e-09   5.6436157e-02   5.7315251e-01   3.3474074e-01   3.6272999e-02   3.5053379e-06
   3.6500000e+02   1.2729917e-08   2.9797194e-02   7.5335802e-01   2.4530139e-01   5.0748799e-02   3.4845864e-06
   3.6600000e+02   4.0413050e-09   3.2312882e-01   2.8158496e+00   5.0227507e-01   1.5962342e-02   3.4569834e-06
   3.6700000e+02   3.7165225e-09   2.3574976e-01   2.1199823e+00   5.5836360e-01   6.2448103e-03   3.4449759e-06
   3.6800000e+02   4.7843324e-09   1.3966154e-01   1.3623222e+00   5.4016448e-01   1.8263426e-02   3.4114013e-06
   3.6900000e+02   6.5096951e-09   6.6309142e-02   7.6843619e-01   5.3856493e-01   2.1401600e-02   3.3726420e-06
   3.7000000e+02   6.6854419e-09   6.2324762e-02   7.8782183e-01   5.8652127e-01   3.4729052e-02   3.3386298e-06
   3.7100000e+02   2.4833644e-09   3.0085902e-01   2.6351908e+00  -2.0420844e-01   4.2361005e-03   3.3415465e-06
   3.7200000e+02   2.1007507e-09   2.5661836e-01   2.3119545e+00   4.4201038e-01   2.1108466e-03   3.3384348e-06
   3.7300000e+02   2.7604522e-09   1.1969976e-01   1.1017261e+00   7.5192268e-01   9.5180660e-03   3.3146083e-06
   3.7400000e+02   5.8954989e-09   8.4532755e-02   8.9732560e-01   7.8780069e-01   2.9844966e-02   3.2372491e-06
   3.7500000e+02   7.6977896e-09   1.4093489e-01   1.3421270e+00   7.8288279e-01   7.1820302e-02   3.0586512e-06
   3.7600000e+02   8.0631068e-09   1.4256474e-01   1.2960300e+00   7.6191911e-01   6.8767174e-02   2.9015928e-06
   3.7700000e+02   4.9970502e-09   2.1294504e-01   1.8697195e+00   7.3906133e-01   5.1937934e-02   2.7920604e-06
   3.7800000e+02   3.1420467e-09   9.9732100e-02   8.7473582e-01   7.3816367e-01   3.9010329e-02   2.7126556e-06
   3.7900000e+02   3.0065521e-09   7.6371405e-02   7.9716964e-01   7.5936006e-01   2.4310744e-02   2.6629241e-06
   3.8000000e+02   1.0958442e-08   4.1104793e-02   8.5524802e-01   7.7372118e-01   3.8906448e-02   2.5835966e-06
   3.8100000e+02   3.7946404e-09   2.4220560e-01   2.1013109e+00   7.3406322e-01   1.6261996e-02   2.5529148e-06
   3.8200000e+02   2.5859773e-09   3.1271519e-01   2.7505439e+00   5.1473264e-01   6.1348242e-03   2.5448887e-06
   3.8300000e+02   2.4908637e-09   1.7399393e-01   1.5478288e+00   6.2430461e-01   1.1835854e-02   2.5261936e-06
   3.8400000e+02   3.0028908e-09   5.5402334e-02   5.6846884e-01   6.8957636e-01   1.3079671e-02   2.5035231e-06
   3.8500000e+02   4.0564254e-09   8.1107394e-02   8.6951746e-01   6.8221014e-01   4.5620642e-02   2.4270434e-06
   3.8600000e+02   9.5203209e-09   8.2172472e-02   9.2937498e-01   6.4585326e-01   3.9549775e-02   2.3661837e-06
   3.8700000e+02   3.8962369e-09   2.6727652e-01   2.3547858e+00  -6.6945380e-02   3.7374270e-03   2.3667921e-06
   3.8800000e+02   2.4693995e-09   3.4430990e-01   3.0296528e+00   5.4567169e-01   8.7882542e-03   2.3555067e-06
   3.8900000e+02   2.2088455e-09   1.9116029e-01   1.7448707e+00   6.4317031e-01   9.0482222e-03   2.3418556e-06
   3.9000000e+02   1.7348693e-09   4.9109124e-02   5.5042512e-01   7.1532025e-01   1.5159046e-02   2.3165943e-06
   3.9100000e+02   3.7459288e-09   4.9436618e-02   7.6020537e-01   7.4647955e-01   2.9013745e-02   2.2668624e-06
   3.9200000e+02   3.4114905e-09   8.7669129e-02   9.5083105e-01   7.5166610e-01   3.5331539e-02   2.2369172e-06
   3.9300000e+02   1.9748285e-09   3.0350042e-01   2.6779904e+00   7.0477368e-01   4.2814871e-03   2.2301777e-06
   3.9400000e+02   1.5142892e-09   2.3079347e-01   2.0216721e+00   7.5726526e-01   9.3120504e-03   2.2144927e-06
   3.9500000e+02   1.4497905e-09   8.8062465e-02   8.0884027e-01   8.7185458e-01   7.9772487e-03   2.1991079e-06
   3.9600000e+02   4.8186077e-09   5.2178064e-02   7.1781118e-01   8.9266709e-01   4.5553008e-02   2.1101672e-06
   3.9700000e+02   3.1889884e-09   1.3542349e-01   1.2371503e+00   8.9060542e-01   3.4414761e-02   2.0457572e-06
   3.9800000e+02   2.3844651e-09   2.6583049e-01   2.3416804e+00   8.1026056e-01   6.6539507e-03   2.0347433e-06
   3.9900000e+02   1.7358168e-09   9.0809240e-02   7.8789674e-01   9.1174478e-01   2.6186647e-02   1.9862833e-06
   4.0000000e+02   1.7929398e-09   5.0971200e-02   5.2265689e-01   9.5296354e-01   3.0056273e-02   1.9294760e-06
   4.0100000e+02   1.3172594e-08   5.1673702e-02   8.8545580e-01   9.5728006e-01   1.3420356e-01   1.6832616e-06
   4.0200000e+02   3.8017441e-09   2.6716462e-01   2.3687602e+00   8.6794170e-01   1.9152820e-02   1.6553573e-06
   4.0300000e+02   3.0041964e-09   3.6071797e-01   3.1878458e+00   9.2875528e-01   1.8129038e-02   1.6275233e-06
   4.0400000e+02   2.9836275e-09   1.9907137e-01   1.7957134e+00   9.4680765e-01   8.2185147e-02   1.5014971e-06
   4.0500000e+02   2.4006089e-09   4.9975210e-02   6.6226768e-01   9.5495991e-01   5.9845110e-02   1.4159381e-06
   4.0600000e+02   5.2474279e-09   5.0735918e-02   7.1697714e-01   9.6265919e-01   1.0958727e-01   1.2672598e-06
   4.0700000e+02   6.1057788e-09   1.3127339e-01   1.1730688e+00   9.5639435e-01   2.6503124e-01   9.5111444e-07
   4.0800000e+02   3.6864888e-09   2.3038544e-01   2.0057412e+00   9.2658472e-01   1.0473249e-01   8.5963165e-07
   4.0900000e+02   1.9432211e-09   1.9037374e-01   1.6578980e+00   9.1209582e-01   2.9711193e-01   6.3536398e-07
   4.1000000e+02   1.2786582e-09   5.4495887e-02   5.3768959e-01   8.5487972e-01   1.3941379e-01   5.6152380e-07
   4.1100000e+02   1.2365663e-09   1.2674831e-01   1.1005028e+00   8.1953636e-01   2.9632672e-01   4.3571804e-07
   4.1200000e+02   3.7671320e-09   2.8786614e-02   8.4300616e-01   7.2602217e-01   1.9245064e-01   3.7924754e-07
   4.1300000e+02   1.7797976e-09   3.0310996e-01   2.6527918e+00   6.3046848e-01   1.5401053e-02   3.7559245e-07
   4.1400000e+02   8.0989687e-10   3.4266795e-01   3.0410537e+00   7.1555487e-01   5.7042021e-02   3.6057275e-07
   4.1500000e+02   1.0466423e-09   2.0343264e-01   1.9596447e+00   6.5327909e-01   9.3902122e-02   3.3942309e-07
   4.1600000e+02   1.6890725e-09   5.9852572e-02   6.5286899e-01   6.1889771e-01   2.1611548e-01   2.9961642e-07
   4.1700000e+02   1.3161882e-09   1.8151552e-01   1.5431260e+00   4.6873794e-01   4.4080440e-01   2.6479465e-07
   4.1800000e+02   9.5456637e-10   2.8599806e-02   7.9106751e-01   1.1749576e-01   2.0155640e-01   2.6390091e-07
   4.1900000e+02   1.0612234e-09   9.2732713e-02   9.5536384e-01   4.6610435e-01   1.9115284e-02   2.6158770e-07
   4.2000000e+02   4.4709839e-10   2.5207479e-01   2.1694449e+00   4.9855019e-01   1.4206926e-02   2.5975489e-07
   4.2100000e+02   5.1371239e-10   3.3560292e-01   3.0040539e+00   6.7631721e-01   1.6437849e-02   2.5688640e-07
   4.2200000e+02   8.0169038e-10   2.7186783e-01   2.7754072e+00   7.4270824e-01   2.2070963e-02   2.5270396e-07
   4.2300000e+02   1.4410478e-09   2.3850120e-01   2.4992771e+00   7.6416749e-01   8.1019632e-02   2.3742597e-07
   4.2400000e+02   1.6375243e-09   1.7950464e-01   1.8428091e+00   7.4358920e-01   1.4927908e-01   2.1239735e-07
   4.2500000e+02   6.0979724e-10   1.9432904e-02   7.2186174e-01   6.8661829e-01   3.0699876e-01   1.7420032e-07
   4.2600000e+02   5.4828291e-10   1.8814506e-01   1.6136931e+00   4.9102542e-01   1.3388769e-01   1.6401137e-07
   4.2700000e+02   9.0630902e-10   6.0615551e-02   7.6501334e-01   4.5172799e-01   1.3704465e-01   1.5515921e-07
   4.2800000e+02   6.6656905e-10   1.5309207e-01   1.2909015e+00   3.7926801e-01   2.0511344e-01   1.4608762e-07
   4.2900000e+02   7.8757743e-10   6.0360327e-02   7.2773162e-01   2.7806828e-01   1.6435450e-01   1.4130599e-07
   4.3000000e+02   1.0906676e-09   5.8467290e-02   7.2270302e-01   2.3071021e-01   1.0683965e-01   1.3860358e-07
   4.3100000e+02   4.2702528e-10   2.3567319e-01   2.0163954e+00   1.6208115e-01   4.4597851e-02   1.3773682e-07
   4.3200000e+02   3.4438270e-10   3.0028538e-01   2.6489942e+00   2.1771805e-01   4.0684578e-02   1.3662629e-07
   4.3300000e+02   3.1742304e-10   1.5491271e-01   1.6459750e+00   3.6457328e-01   2.8554993e-02   1.3525276e-07
   4.3400000e+02   1.0699515e-09   2.3050081e-02   5.0178168e-01   4.6913506e-01   7.4279250e-02   1.3084077e-07
   4.3500000e+02   2.8262127e-10   1.4060915e-01   1.1890345e+00   3.2499942e-01   1.6275129e-02   1.3016428e-07
   4.3600000e+02   2.7818764e-10   3.2206914e-01   2.7876240e+00   3.4847161e-02   1.3218384e-02   1.3011568e-07
   4.3700000e+02   3.9838515e-10   1.2369093e-01   1.0729313e+00   1.6840041e-01   7.9517514e-02   1.2877782e-07
   4.3800000e+02   3.6552798e-10   6.1112590e-02   6.7199882e-01   2.0073335e-01   1.0199371e-01   1.2679585e-07
   4.3900000e+02   8.7417039e-10   5.4112495e-02   7.8137995e-01   1.7711977e-01   1.2279886e-01   1.2498105e-07
   4.4000000e+02   2.5295005e-10   1.9920253e-01   1.7062681e+00   1.3785605e-01   2.4889509e-02   1.2459032e-07
   4.4100000e+02   2.3618511e-10   3.6171226e-01   3.1937015e+00   2.6276341e-01   9.1438325e-03   1.2429583e-07
   4.4200000e+02   2.4222823e-10   4.3388971e-02   4.0135862e-01   3.4851089e-01   7.8393477e-02   1.2124442e-07
   4.4300000e+02   1.6390484e-10   5.9089530e-02   5.0092784e-01   2.4497738e-01   4.5114743e-02   1.2002164e-07
   4.4400000e+02   1.4733919e-10   1.2505579e-01   1.2128382e+00   7.0442646e-02   2.9608001e-02   1.1982376e-07
   4.4500000e+02   2.6571791e-10   3.7664720e-02   8.6492069e-01   7.4417920e-02   1.0648121e-01   1.1955325e-07
   4.4600000e+02   2.8780445e-10   1.4071572e-01   1.2433565e+00   2.4571885e-03   6.9586617e-02   1.1982197e-07
   4.4700000e+02   1.0313414e-10   3.2430304e-01   2.8262771e+00   1.4386387e-01   2.3365793e-02   1.1945132e-07
   4.4800000e+02   1.1450044e-10   3.2319688e-01   2.8675174e+00   2.3722147e-01   1.2356691e-02   1.1910981e-07
   4.4900000e+02   1.9750858e-10   2.5139883e-01   2.5348033e+00   4.5633124e-01   1.3143302e-02   1.1840362e-07
   4.5000000e+02   2.3065186e-10   1.5381362e-01   1.5199237e+00   4.9189265e-01   2.0941867e-02   1.1720381e-07
   4.5100000e+02   7.5713238e-11   2.2977730e-02   5.1373674e-01   4.5838695e-01   4.6625886e-02   1.1480163e-07
   4.5200000e+02   8.8927156e-11   1.3608937e-01   1.1468838e+00   6.0272339e-01   7.0477104e-03   1.1431580e-07
   4.5300000e+02   9.4749139e-11   2.1951454e-01   1.8349472e+00   6.5597861e-01   6.0892839e-03   1.1386038e-07
   4.5400000e+02   1.2261848e-10   4.7793599e-02   5.3463710e-01   6.8565287e-01   2.8345207e-02   1.1167222e-07
   4.5500000e+02   2.8549236e-10   3.9416256e-02   6.7857524e-01   6.6901921e-01   5.7016130e-02   1.0751669e-07
   4.5600000e+02   3.5451531e-10   1.0876131e-01   1.1025390e+00   6.4647435e-01   3.5048533e-02   1.0511990e-07
   4.5700000e+02   1.4083366e-10   3.1969049e-01   2.7965197e+00  -5.8390018e-01   1.2102677e-02   1.0586780e-07
   4.5800000e+02   7.8769385e-11   3.2326292e-01   2.8660878e+00   6.2687186e-01   6.4135560e-03   1.0544349e-07
   4.5900000e+02   9.5290139e-11   2.2040041e-01   2.0937668e+00   6.9135244e-01   1.2133310e-02   1.0456307e-07
   4.6000000e+02   1.1921938e-10   8.8779536e-02   8.5827802e-01   7.3590938e-01   1.8982879e-02   1.0311112e-07
   4.6100000e+02   1.7764879e-10   5.6144626e-02   7.9294897e-01   7.5085896e-01   6.6640924e-02   9.8056730e-08
   4.6200000e+02   4.4661545e-10   7.0986090e-02   9.4494880e-01   7.3089692e-01   1.2535138e-01   8.9467032e-08
   4.6300000e+02   1.8652689e-10   2.4284467e-01   2.1171230e+00   6.7078380e-01   7.5614433e-02   8.5077252e-08
   4.6400000e+02   1.3819584e-10   3.1140680e-01   2.7314583e+00   6.3509448e-01   3.7232393e-02   8.3101536e-08
   4.6500000e+02   6.9238612e-11   1.1999632e-01   1.0659906e+00   6.3490540e-01   2.4382574e-02   8.1830048e-08
   4.6600000e+02   4.8433450e-11   5.5181323e-02   5.5170228e-01   7.1457703e-01   6.7945136e-03   8.1433675e-08
   4.6700000e+02   7.4641096e-11   1.1866941e-01   1.0591963e+00   5.0220682e-01   1.5123680e-02   8.0822186e-08
   4.6800000e+02   1.2457644e-10   5.2884891e-02   7.6101690e-01   8.4289425e-02   1.9878542e-02   8.0758442e-08
   4.6900000e+02   7.4417939e-11   2.9537673e-01   2.6016023e+00   8.0288864e-02   3.4115196e-03   8.0736789e-08
   4.7000000e+02   4.4244730e-11   2.9916041e-01   2.6161880e+00   3.0626567e-02   1.0334876e-02   8.0715543e-08
   4.7100000e+02   4.2279119e-11   1.4932893e-01   1.3431233e+00   2.6081469e-01   3.2864059e-03   8.0646765e-08
   4.7200000e+02   6.3687317e-11   5.2645081e-02   5.7403363e-01   4.3569086e-01   1.7429131e-02   8.0044356e-08
   4.7300000e+02   9.5441063e-11   4.1709281e-02   7.6369185e-01   5.7764666e-01   2.0673720e-02   7.9099992e-08
   4.7400000e+02   7.5689524e-11   1.5670067e-01   1.4013265e+00   6.8108727e-01   1.2007177e-02   7.8456200e-08
   4.7500000e+02   6.4908131e-11   1.8563212e-01   1.5957521e+00   7.4745641e-01   2.3514799e-02   7.7086974e-08
   4.7600000e+02   9.4173708e-11   6.3021695e-02   6.6471102e-01   7.6773397e-01   2.5421819e-02   7.5592883e-08
   4.7700000e+02   8.8666554e-11   1.3257665e-01   1.1115968e+00   7.6742479e-01   7.6603564e-02   7.1245767e-08
   4.7800000e+02   2.6901171e-10   1.2569986e-02   8.7226212e-01   7.7857248e-01   8.9336613e-02   6.8797011e-08
   4.7900000e+02   8.6720681e-11   1.7607749e-01   1.5102482e+00   7.2547227e-01   3.0016234e-02   6.7313897e-08
   4.8000000e+02   6.8059484e-11   2.9672834e-01   2.5624586e+00   7.6540401e-01   8.0080476e-03   6.6902203e-08
   4.8100000e+02   7.5352283e-11   1.8216377e-01   1.5787817e+00   7.7685421e-01   1.7932675e-02   6.5974509e-08
   4.8200000e+02   9.2332163e-11   7.1693612e-02   8.0283296e-01   7.7561071e-01   1.8011455e-02   6.5057177e-08
   4.8300000e+02   2.3346520e-10   4.0582149e-02   7.9644796e-01   7.8744442e-01   4.5304870e-02   6.2762557e-08
   4.8400000e+02   6.4253356e-11   2.4727140e-01   2.1451662e+00   4.7470412e-01   8.4397862e-03   6.2512844e-08
   4.8500000e+02   4.4590459e-11   3.2427452e-01   2.8589909e+00  -1.1875052e-01   3.2931467e-03   6.2537624e-08
   4.8600000e+02   3.9914498e-11   1.1821032e-01   1.0901260e+00   7.3569649e-01   1.0276310e-02   6.2066351e-08
   4.8700000e+02   5.0199686e-11   5.5320935e-02   5.5042884e-01   7.8261166e-01   1.3554602e-02   6.1410185e-08
   4.8800000e+02   1.2364095e-10   4.2195329e-02   8.1941986e-01   8.0377852e-01   3.0123220e-02   6.0669236e-08
   4.8900000e+02   5.7517383e-11   2.8684034e-01   2.5028100e+00   6.7866556e-01   9.5991589e-03   6.0275517e-08
   4.9000000e+02   4.6799265e-11   2.3235401e-01   2.0174434e+00   6.6488063e-01   7.6561241e-03   5.9969681e-08
   4.9100000e+02   4.7313411e-11   1.2366446e-01   1.1341486e+00   7.3652493e-01   1.8204737e-02   5.9170201e-08
   4.9200000e+02   1.7846008e-10   2.9650613e-02   5.9152343e-01   5.4790965e-01   1.8187687e-02   5.8587475e-08
   4.9300000e+02   4.3962735e-11   1.5750799e-01   1.3551348e+00   6.9263356e-01   1.2183036e-02   5.8095373e-08
   4.9400000e+02   3.4175980e-11   3.3541194e-01   2.9245319e+00  -6.1731842e-01   3.7590445e-03   5.8230438e-08
   4.9500000e+02   2.8328820e-11   7.6664653e-02   7.1730702e-01   9.1144717e-02   5.2311869e-03   5.8203464e-08
   4.9600000e+02   3.4115606e-11   6.0577876e-02   5.1078873e-01   8.0003374e-01   1.5148768e-02   5.7500499e-08
   4.9700000e+02   1.0329659e-10   3.6732834e-02   8.6882123e-01   9.1998444e-01   5.2121588e-02   5.4755892e-08
   4.9800000e+02   1.3927761e-10   1.5294900e-01   1.3500820e+00   9.2634079e-01   1.1700186e-01   4.8880859e-08
   4.9900000e+02   9.2471262e-11   1.9454217e-01   1.6651901e+00   9.1803972e-01   1.3728761e-01   4.2802916e-08
   5.0000000e+02   5.6830377e-11   1.7820531e-01   1.5172050e+00   8.9746689e-01   1.7136051e-01   3.6364438e-08
   5.0100000e+02   5.6907264e-11   9.7652194e-02   8.8747039e-01   8.6741886e-01   7.7122541e-02   3.3960429e-08
   5.0200000e+02   8.5417346e-11   2.7362628e-02   8.5161070e-01   8.7493878e-01   1.4148497e-01   2.9847268e-08
   5.0300000e+02   7.8623227e-11   8.4219955e-02   9.1603742e-01   8.4811632e-01   7.6430103e-02   2.8886216e-08
   5.0400000e+02   4.6326898e-11   2.9603997e-01   2.5691093e+00  -5.1938904e-01   1.2121379e-02   2.9069615e-08
   5.0500000e+02   4.6622471e-11   2.4586530e-01   2.1564188e+00  -5.2008454e-01   2.8392263e-02   2.9507290e-08
   5.0600000e+02   6.0636078e-11   1.7397930e-01   1.7652982e+00  -4.0717546e-01   2.5902483e-02   2.9826669e-08
   5.0700000e+02   7.6700383e-11   1.4713176e-01   1.4378485e+00  -3.5277946e-01   7.3107066e-02   3.0663876e-08
   5.0800000e+02   6.0912529e-11   5.9398515e-02   7.8162162e-01  -3.5658400e-01   5.5599562e-02   3.1312354e-08
   5.0900000e+02   2.2999364e-11   2.7779382e-01   2.4023836e+00  -7.3809786e-02   9.5480302e-03   3.1335840e-08
   5.1000000e+02   2.2713882e-11   1.9627225e-01   1.6935975e+00   7.8184798e-01   8.1291812e-03   3.1137081e-08
   5.1100000e+02   3.1147707e-11   1.0957001e-01   1.0041085e+00   7.0126674e-01   8.7089341e-03   3.0947521e-08
   5.1200000e+02   3.4708342e-11   8.7103194e-02   9.0989197e-01   6.7252944e-01   2.0764153e-02   3.0519060e-08
   5.1300000e+02   1.1076650e-10   5.7254065e-02   7.5668213e-01   6.2174151e-01   3.2838197e-02   2.9906259e-08
   5.1400000e+02   3.4819243e-11   2.6269168e-01   2.3043952e+00  -4.9538640e-01   5.4241731e-03   2.9986950e-08
   5.1500000e+02   2.5304084e-11   3.5753540e-01   3.1353505e+00   3.7988810e-01   3.9588249e-03   2.9942054e-08
   5.1600000e+02   3.8223387e-11   2.5455885e-01   2.3400366e+00   5.5554802e-01   1.2503908e-02   2.9735691e-08
   5.1700000e+02   4.5279201e-11   1.3206418e-01   1.3480468e+00   5.8795156e-01   2.0913368e-02   2.9374367e-08
   5.1800000e+02   3.3813818e-11   4.4719535e-02   6.3704699e-01   6.0994853e-01   3.6301740e-02   2.8736380e-08
   5.1900000e+02   5.9123333e-11   6.6204978e-02   8.0949583e-01   6.3677514e-01   2.8431226e-02   2.8223160e-08
   5.2000000e+02   3.7836922e-11   1.3953621e-01   1.2599240e+00  -1.6757737e-01   5.1146953e-03   2.8247709e-08
   5.2100000e+02   2.4198293e-11   3.5325868e-01   3.1218475e+00  -3.6756161e-01   2.1930353e-03   2.8270537e-08
   5.2200000e+02   1.9385738e-11   2.5532885e-01   2.2634616e+00   5.9177510e-01   5.0506030e-03   2.8186276e-08
   5.2300000e+02   2.9246460e-11   1.8999112e-01   1.6929605e+00   6.7556322e-01   9.8633173e-03   2.7999213e-08
   5.2400000e+02   4.3479576e-11   6.8040008e-02   8.0334935e-01   7.6296395e-01   1.8025458e-02   2.7616074e-08
   5.2500000e+02   5.7977981e-11   7.9178744e-02   7.9412352e-01   7.7412556e-01   3.6030974e-02   2.6853181e-08
   5.2600000e+02   1.8815454e-11   2.1364115e-01   1.8515344e+00  -3.1766179e-01   5.4547464e-03   2.6900070e-08
   5.2700000e+02   2.0220254e-11   2.5660186e-01   2.2532792e+00   5.4599711e-01   3.0348627e-03   2.6855583e-08
   5.2800000e+02   3.4089011e-11   1.3679744e-01   1.2448153e+00   8.5436307e-01   1.6489184e-02   2.6478248e-08
   5.2900000e+02   4.0319820e-11   1.0423745e-01   1.0383875e+00   8.7123525e-01   3.6845523e-02   2.5632741e-08
   5.3000000e+02   1.2732662e-10   3.2423215e-02   7.3290073e-01   8.8252219e-01   8.4961082e-02   2.3732904e-08
   5.3100000e+02   4.2280158e-11   2.4426512e-01   2.1638923e+00   8.5403081e-01   2.9270613e-02   2.3142451e-08
   5.3200000e+02   2.8266228e-11   3.4977592e-01   3.0739426e+00   8.7079609e-01   2.0183715e-02   2.2736861e-08
   5.3300000e+02   3.5919038e-11   2.3632745e-01   2.1000816e+00   8.7696172e-01   3.3473734e-02   2.2072447e-08
   5.3400000e+02   4.1529967e-11   9.6744560e-02   1.0583877e+00   8.8452436e-01   4.7544548e-02   2.1149872e-08
   5.3500000e+02   3.5988124e-11   6.6641590e-02   7.6074169e-01   8.8423291e-01   1.0176390e-01   1.9272976e-08
   5.3600000e+02   6.8367199e-11   8.1253855e-02   8.9046891e-01   8.7352248e-01   7.3817205e-02   1.8043531e-08
   5.3700000e+02   2.2478135e-11   1.7422107e-01   1.5144679e+00  -6.0181151e-01   1.1845027e-02   1.8172955e-08
   5.3800000e+02   1.9405961e-11   3.2714391e-01   2.8751440e+00  -7.2020768e-01   7.1232123e-03   1.8266407e-08
   5.3900000e+02   1.6718906e-11   6.2452523e-02   5.6230290e-01   4.4013664e-01   1.3107957e-02   1.8162295e-08
   5.4000000e+02   2.5756978e-11   6.2586748e-02   5.6200714e-01   8.6291862e-01   3.0051427e-02   1.7693461e-08
   5.4100000e+02   3.7627564e-11   7.9423667e-02   9.9038054e-01   9.4406098e-01   7.6012240e-02   1.6429763e-08
   5.4200000e+02   9.3708916e-11   7.7726760e-02   9.1012313e-01   9.4864160e-01   1.5096125e-01   1.4098738e-08
   5.4300000e+02   2.8327497e-11   2.6381799e-01   2.2976010e+00   5.3851408e-01   1.1647751e-02   1.4010987e-08
   5.4400000e+02   2.7744750e-11   3.3560114e-01   2.9565780e+00   8.8534452e-01   1.3619382e-02   1.3842329e-08
   5.4500000e+02   4.0487033e-11   1.8870209e-01   1.8182946e+00   9.6641168e-01   7.0891147e-02   1.2896457e-08
   5.4600000e+02   4.1259137e-11   8.9844056e-02   9.8270813e-01   9.6837974e-01   1.0097631e-01   1.1639932e-08
   5.4700000e+02   5.5098330e-11   3.7067152e-02   6.7979813e-01   9.6679524e-01   1.5594672e-01   9.8958748e-09
   5.4800000e+02   2.4897387e-11   1.8359720e-01   1.5964847e+00   9.3806629e-01   3.7147467e-02   9.5518844e-09
   5.4900000e+02   1.9015287e-11   2.3213743e-01   2.0081494e+00   2.8676745e-01   1.0119317e-02   9.5246160e-09
   5.5000000e+02   2.5379655e-11   9.2445831e-02   8.4342168e-01   9.7161723e-01   6.2663269e-02   8.9458268e-09
   5.5100000e+02   2.7695704e-11   8.3774229e-02   7.9704980e-01   9.8282279e-01   1.2863730e-01   7.8177120e-09
   5.5200000e+02   2.8469079e-11   1.8591938e-01   1.5990641e+00   9.8214996e-01   2.7899712e-01   5.6903353e-09
   5.5300000e+02   3.2007576e-11   3.7818578e-02   6.4873877e-01   9.7187940e-01   5.2539290e-01   2.8723549e-09
   5.5400000e+02   2.4493545e-11   7.6962891e-02   7.6190244e-01   8.9682874e-01   4.4577880e-01   1.8146925e-09
   5.5500000e+02   7.7980729e-12   2.2483789e-01   1.9305848e+00  -6.6673366e-01   2.5581985e-01   2.1522064e-09
   5.5600000e+02   7.5238805e-12   2.6701900e-01   2.3214078e+00  -7.4121519e-01   1.1130737e-01   2.3353123e-09
   5.5700000e+02   7.9643520e-12   1.0752767e-01   1.0870130e+00  -6.1425837e-01   8.0259796e-02   2.4549033e-09
   5.5800000e+02   2.2620462e-11   3.4898502e-02   6.5908563e-01   1.7651679e-01   1.2105287e-01   2.4201886e-09
   5.5900000e+02   5.5760873e-12   1.8485264e-01   1.5540412e+00   6.2452287e-01   1.5540046e-01   2.2049592e-09
   5.6000000e+02   3.6302506e-12   1.7973192e-01   1.5303692e+00   9.7077461e-01   1.8666110e-01   1.8081078e-09
   5.6100000e+02   5.2628018e-12   4.6338092e-02   4.9409100e-01   9.7608989e-01   3.4678612e-01   1.2038140e-09
   5.6200000e+02   4.8973107e-12   7.2629766e-02   7.4702581e-01   9.5090002e-01   7.7552559e-01   4.2823540e-10
   5.6300000e+02   9.3581329e-12   5.2580320e-02   8.8183395e-01   5.1920432e-01   1.2376135e+00   3.6846840e-10
   5.6400000e+02   3.2796229e-12   2.9790184e-01   2.5772457e+00  -1.1354187e-01   6.4986089e-01   4.6167358e-10
   5.6500000e+02   1.7667720e-12   2.3654385e-01   2.0362694e+00   1.0204815e-01   5.1562926e-02   4.5985450e-10
   5.6600000e+02   1.9053902e-12   1.2784317e-01   1.1188381e+00   6.7567933e-01   6.7848588e-02   4.3937543e-10
   5.6700000e+02   2.3614763e-12   5.3458823e-02   6.1269600e-01   7.2004727e-01   1.4762208e-01   3.9524320e-10
   5.6800000e+02   2.9162049e-12   4.9254960e-02   7.1463464e-01   6.4784940e-01   1.5620971e-01   3.7597989e-10
   5.6900000e+02   1.1315812e-12   3.0217845e-01   2.6238731e+00   6.6687073e-01   3.5619492e-02   3.6718461e-10
   5.7000000e+02   1.1123976e-12   2.2852198e-01   2.0373021e+00   8.1758640e-01   1.9423626e-02   3.6137685e-10
   5.7100000e+02   1.7455249e-12   1.3380689e-01   1.2664696e+00   8.5864444e-01   7.0550150e-02   3.3973698e-10
   5.7200000e+02   3.0989189e-12   8.9005910e-02   8.8601001e-01   8.4056686e-01   1.3945579e-01   3.0100854e-10
   5.7300000e+02   2.0154613e-12   1.4611711e-01   1.3104664e+00   7.9682483e-01   2.3735429e-01   2.4786683e-10
   5.7400000e+02   1.6103904e-12   1.8214261e-01   1.5765822e+00   6.1993853e-01   9.1736332e-02   2.3445038e-10
   5.7500000e+02   9.9555165e-13   9.7986463e-02   8.5318336e-01   2.8690753e-01   5.3060588e-02   2.3118859e-10
   5.7600000e+02   8.8413543e-13   1.0026292e-01   8.7282351e-01   7.0363525e-01   5.1666440e-02   2.2294533e-10
   5.7700000e+02   1.1873819e-12   1.9164366e-01   1.6134731e+00   7.2536055e-01   1.7139207e-01   1.9699241e-10
   5.7800000e+02   1.0881405e-12   4.7625802e-02   6.6123984e-01   6.7042614e-01   2.2871406e-01   1.7010360e-10
   5.7900000e+02   7.8227044e-13   1.3893713e-01   1.1956541e+00   6.1815536e-01   6.0632299e-02   1.6392860e-10
   5.8000000e+02   6.4412996e-13   2.1136798e-01   1.8193754e+00   4.4208651e-01   2.0576747e-02   1.6246555e-10
   5.8100000e+02   7.1301347e-13   9.5343512e-02   8.1000710e-01   6.3647418e-01   5.4707203e-02   1.5695833e-10
   5.8200000e+02   9.4995317e-13   5.1301631e-02   5.7476267e-01   6.0680668e-01   1.3572786e-01   1.4502318e-10
   5.8300000e+02   2.4199564e-12   4.6416916e-02   8.4635477e-01   5.3231959e-01   1.9548676e-01   1.3800024e-10
   5.8400000e+02   6.9101952e-13   2.9922778e-01   2.6134118e+00   3.6877848e-01   3.4156818e-02   1.3633241e-10
   5.8500000e+02   4.1890953e-13   3.4703913e-01   3.0720617e+00   4.1560101e-01   1.6977484e-02   1.3538687e-10
   5.8600000e+02   4.4680736e-13   2.3094725e-01   2.0626788e+00   4.7026240e-01   2.2316654e-02   1.3399258e-10
   5.8700000e+02   4.7470061e-13   9.8951725e-02   9.8531807e-01   5.0302639e-01   3.4377407e-02   1.3173557e-10
   5.8800000e+02   4.8487926e-13   3.7219351e-02   7.3404753e-01   5.1815979e-01   7.1073942e-02   1.2713656e-10
   5.8900000e+02   9.4554765e-13   5.3343182e-02   8.4682107e-01   5.0381221e-01   6.0665988e-02   1.2343073e-10
   5.9000000e+02   3.4062738e-13   1.8098338e-01   1.5820450e+00  -1.5623525e-01   1.3231550e-02   1.2369647e-10
   5.9100000e+02   2.6052258e-13   3.5471861e-01   3.1434442e+00  -1.8361753e-01   4.8144350e-03   1.2380725e-10
   5.9200000e+02   2.3778412e-13   1.6240256e-01   1.4197644e+00   4.3100325e-01   1.9678194e-02   1.2277692e-10


==> data/quadratic_n16__l3_4_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   1.0503709e-01   2.3895294e-01   7.5773050e-01   8.3205011e-01   1.0297032e+00   1.4477919e+00
   3.0000000e+00   6.5817597e-02   2.0467667e-01   6.4656836e-01   4.9194018e-01   1.2705450e-01   1.3667159e+00
   4.0000000e+00   3.1806634e-02   8.5218210e-02   2.8920700e-01   7.7957435e-01   3.1518332e-01   1.0656203e+00
   5.0000000e+00   2.7062389e-02   9.5636031e-02   3.4190850e-01   8.5948388e-01   1.9846769e-01   8.9043389e-01
   6.0000000e+00   1.9462457e-02   3.1174158e-01   9.3142423e-01   8.6642275e-01   3.5861700e-01   6.3413542e-01
   7.0000000e+00   1.2916492e-02   4.6433124e-02   3.1848778e-01   8.8141213e-01   2.9075338e-01   4.7959692e-01
   8.0000000e+00   8.4092123e-03   1.6183806e-01   4.9768431e-01   8.3579710e-01   3.9684338e-01   3.3712749e-01
   9.0000000e+00   6.7859869e-03   1.1574888e-01   4.0762973e-01   8.3030334e-01   1.3979389e-01   2.9915191e-01
   1.0000000e+01   6.4309575e-03   3.3723672e-01   1.0063340e+00   8.2838797e-01   1.8905281e-01   2.5428314e-01
   1.1000000e+01   5.0004313e-03   7.5029945e-02   2.8722269e-01   9.1607381e-01   1.9856833e-01   2.0901129e-01
   1.2000000e+01   4.2032408e-03   1.7922721e-01   5.2227360e-01   9.2014834e-01   4.3665925e-01   1.3003942e-01
   1.3000000e+01   2.9741351e-03   4.1043372e-02   2.9505374e-01   9.0202991e-01   3.8486052e-01   8.7601236e-02
   1.4000000e+01   2.4654864e-03   3.3076607e-02   2.8970123e-01   9.2729439e-01   5.0460342e-01   4.9461179e-02
   1.5000000e+01   1.3565363e-03   2.1744599e-01   6.3873627e-01   8.1171850e-01   2.3692136e-01   4.0531160e-02
   1.6000000e+01   1.1554853e-03   3.3525921e-01   1.0135487e+00   5.4619038e-01   1.6978320e-01   3.7221608e-02
   1.7000000e+01   8.4087241e-04   9.1244934e-02   2.7506848e-01   7.2794088e-01   2.6044398e-01   3.0888450e-02
   1.8000000e+01   4.7055985e-04   1.0464420e-01   3.0469532e-01   7.7433793e-01   3.1873786e-01   2.4084519e-02
   1.9000000e+01   4.5719679e-04   1.0690550e-01   3.8087783e-01   8.2046378e-01   2.0736366e-01   2.0189823e-02
   2.0000000e+01   3.6954761e-04   2.8988863e-01   8.6885251e-01   8.1365570e-01   1.5988877e-01   1.7663218e-02
   2.1000000e+01   3.4446697e-04   2.1194998e-01   6.4441489e-01   8.1133348e-01   1.3983427e-01   1.5725712e-02
   2.2000000e+01   2.7996182e-04   6.0489867e-02   2.6969280e-01   9.2664524e-01   2.6890063e-01   1.1913787e-02
   2.3000000e+01   1.9982003e-04   6.2354639e-02   2.9119270e-01   9.5420212e-01   5.0983304e-01   6.3820791e-03
   2.4000000e+01   3.6866493e-04   2.4493989e-02   3.0827343e-01   9.4202643e-01   6.5057957e-01   2.8364552e-03
   2.5000000e+01   1.2070908e-04   1.7968714e-01   5.3667939e-01   7.8737897e-01   3.5549099e-01   2.1350079e-03
   2.6000000e+01   8.1557070e-05   3.3830866e-01   1.0264968e+00   1.4089703e-01   2.0237325e-01   2.1177808e-03
   2.7000000e+01   5.1456115e-05   1.0464037e-01   3.1295152e-01   6.0777491e-01   2.4703822e-01   1.8471379e-03
   2.8000000e+01   4.7003838e-05   1.4331925e-01   4.3661109e-01   8.3042289e-01   3.1365407e-01   1.4036399e-03
   2.9000000e+01   2.7352111e-05   6.5244335e-02   3.1398481e-01   9.1971424e-01   4.8464316e-01   8.2255280e-04
   3.0000000e+01   2.0819230e-05   5.5075346e-02   3.0169061e-01   9.2172013e-01   4.3539795e-01   5.1166571e-04
   3.1000000e+01   1.3948352e-05   1.7606832e-01   5.4438437e-01   8.9974455e-01   2.2167094e-01   4.1259536e-04
   3.2000000e+01   1.2152175e-05   3.5342995e-01   1.0927296e+00   8.6621546e-01   1.1354114e-01   3.7275186e-04
   3.3000000e+01   9.0306516e-06   1.1121376e-01   3.4321813e-01   8.7192738e-01   3.9121984e-01   2.5576927e-04
   3.4000000e+01   5.5601247e-06   7.2662275e-02   2.3570504e-01   8.5038670e-01   3.2166378e-01   1.9078234e-04
   3.5000000e+01   1.0011115e-05   1.8730015e-02   2.8811964e-01   9.1908452e-01   4.6646283e-01   1.1449326e-04
   3.6000000e+01   3.2103205e-06   2.3380645e-01   6.9584547e-01   6.2703171e-01   1.2278918e-01   1.0624405e-04
   3.7000000e+01   2.7135313e-06   3.4020516e-01   1.0416952e+00   4.8775474e-01   1.0670786e-01   1.0119946e-04
   3.8000000e+01   2.1040046e-06   2.2278818e-01   6.8771769e-01   6.1626133e-01   2.4089934e-01   8.8288542e-05
   3.9000000e+01   1.3300989e-06   7.5210091e-02   2.6284899e-01   7.8709188e-01   1.7080008e-01   7.6983455e-05
   4.0000000e+01   1.0717117e-06   7.9398573e-02   3.0046227e-01   8.7629800e-01   3.0436134e-01   5.7568666e-05
   4.1000000e+01   1.6383482e-06   3.0968348e-02   3.0665648e-01   9.7005026e-01   3.3237128e-01   3.9283475e-05
   4.2000000e+01   1.0739469e-06   2.5173016e-01   7.3577523e-01   9.7205464e-01   5.1624125e-01   2.0141187e-05
   4.3000000e+01   5.8230543e-07   8.6412950e-02   2.7534589e-01   9.7678387e-01   6.4485445e-01   7.9569265e-06
   4.4000000e+01   2.7386548e-07   6.0124789e-02   2.1165782e-01   9.7221776e-01   7.4727028e-01   2.5831718e-06
   4.5000000e+01   1.1123500e-07   1.0926150e-01   3.4895819e-01   8.5367844e-01   7.0520098e-01   1.3989221e-06
   4.6000000e+01   6.6192898e-08   9.7820222e-02   3.4609715e-01   2.8520646e-01   5.0686227e-01   1.3762071e-06
   4.7000000e+01   3.3235753e-08   1.8021051e-01   5.3964395e-01   8.4410995e-03   1.8737325e-01   1.3980161e-06
   4.8000000e+01   3.0913721e-08   3.1806785e-01   9.5844482e-01   9.1341671e-02   9.7085833e-02   1.3921950e-06
   4.9000000e+01   1.6665900e-08   3.1789117e-02   1.5286869e-01   6.8059579e-01   2.8347732e-01   1.1602026e-06
   5.0000000e+01   1.7603516e-08   1.2348072e-01   3.6629213e-01   8.5537901e-01   2.7416871e-01   9.0326979e-07
   5.1000000e+01   2.0266380e-08   2.9359518e-01   8.8248127e-01   9.4197852e-01   3.1902678e-01   6.3918407e-07
   5.2000000e+01   1.3951859e-08   4.6585771e-02   2.9579844e-01   9.6847913e-01   5.7854082e-01   2.9575653e-07
   5.3000000e+01   5.4366377e-09   7.3504427e-02   3.0911283e-01   9.5748018e-01   7.3775812e-01   1.0725385e-07
   5.4000000e+01   4.6600806e-09   3.8819520e-02   3.0927132e-01   9.7369756e-01   6.0905466e-01   4.6116348e-08
   5.5000000e+01   2.7853873e-09   2.1507636e-01   6.4351134e-01   9.3838399e-01   6.6779818e-01   2.0241461e-08
   5.6000000e+01   1.8223390e-09   3.3312961e-01   1.0099718e+00   2.6356523e-01   6.7310062e-01   2.1212555e-08
   5.7000000e+01   6.8442088e-10   1.0414212e-01   3.1842708e-01  -2.9958085e-01   3.7680962e-01   2.4808311e-08
   5.8000000e+01   3.2042107e-10   8.2298534e-02   2.6624129e-01   8.7950169e-01   1.4053908e-01   2.1805116e-08
   5.9000000e+01   3.3336639e-10   6.0214792e-02   3.1492284e-01   9.6797785e-01   4.1058431e-01   1.3329802e-08
   6.0000000e+01   4.0832402e-10   7.1586341e-02   3.3270473e-01   9.6413288e-01   5.5169973e-01   6.5377058e-09
   6.1000000e+01   1.9813573e-10   2.5517031e-01   7.5348600e-01   8.9089401e-01   6.6155307e-01   3.3265626e-09
   6.2000000e+01   1.2232597e-10   2.6534180e-01   7.9052270e-01   7.0887967e-01   4.1985202e-01   2.5356757e-09
   6.3000000e+01   1.0866750e-10   1.5186410e-01   4.4581521e-01   8.7738969e-01   2.6135300e-01   1.9799203e-09
   6.4000000e+01   8.5183611e-11   1.3248807e-01   4.0307658e-01   8.8616850e-01   5.0339035e-01   1.1899708e-09
   6.5000000e+01   4.2413927e-11   5.7078837e-02   3.1693845e-01   8.0081409e-01   6.1698166e-01   7.4550619e-10
   6.6000000e+01   1.6799412e-11   5.0989013e-02   3.1356508e-01   6.2203482e-01   4.4805799e-01   5.9795943e-10
   6.7000000e+01   1.5721038e-11   9.8056997e-02   3.6005436e-01   6.3069502e-01   1.6426702e-01   5.4140226e-10
   6.8000000e+01   8.5197898e-12   2.4813570e-01   7.4749397e-01   7.0978591e-01   8.3257655e-02   5.1039663e-10
   6.9000000e+01   7.9622439e-12   2.9637732e-01   9.0283346e-01   7.4083916e-01   1.2185430e-01   4.6619635e-10
   7.0000000e+01   7.6648668e-12   2.4034361e-01   7.7126726e-01   8.3151910e-01   1.1608158e-01   4.2226858e-10
   7.1000000e+01   8.1788960e-12   3.9818975e-02   1.8502350e-01   9.7008403e-01   3.0582957e-01   2.9864001e-10
   7.2000000e+01   7.0489544e-12   1.0167265e-01   3.5091329e-01   9.8289180e-01   6.2066739e-01   1.2135604e-10
   7.3000000e+01   5.3458337e-12   1.9024787e-01   5.8318595e-01   9.6481611e-01   5.6882374e-01   5.7684275e-11
   7.4000000e+01   3.1670154e-12   2.4991962e-01   7.4997923e-01   8.4700608e-01   5.2967162e-01   3.5712236e-11
   7.5000000e+01   1.8422830e-12   1.7250404e-01   5.0771820e-01   3.9159902e-01   3.1431980e-01   3.2975797e-11
   7.6000000e+01   7.4338320e-13   4.0922697e-02   2.7151739e-01   6.5146887e-01   3.4370295e-01   2.6998097e-11
   7.7000000e+01   7.1054143e-13   8.5538065e-02   3.3374063e-01   7.2641266e-01   2.1891071e-01   2.3065369e-11
   7.8000000e+01   3.4070005e-13   2.7303022e-01   8.1025874e-01   6.8500754e-01   1.0239220e-01   2.1516515e-11
   7.9000000e+01   3.5136281e-13   3.5569908e-01   1.0824858e+00   7.6143274e-01   9.2493399e-02   2.0042714e-11
   8.0000000e+01   3.6807230e-13   2.5387894e-01   7.8047756e-01   8.3467744e-01   1.4307821e-01   1.7719656e-11
   8.1000000e+01   4.2064563e-13   3.9842114e-02   1.9001730e-01   9.4955492e-01   3.1145724e-01   1.2598605e-11
   8.2000000e+01   2.9635813e-13   2.5189114e-01   7.5575288e-01   9.4442725e-01   4.9082735e-01   7.0576038e-12
   8.3000000e+01   2.3494323e-13   2.5362637e-01   7.7099721e-01   9.0661410e-01   3.0797405e-01   5.1690337e-12
   8.4000000e+01   1.6549302e-13   1.1827888e-01   3.8721682e-01   9.2330243e-01   3.6531413e-01   3.5014274e-12


==> data/quadratic_n16__l3_5_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.2647482e-02   1.3947595e-01   1.2783053e+00  -9.9703409e-02   9.6469105e-02   2.9473923e+00
   3.0000000e+00   1.4607963e-02   1.4222691e-01   1.2960324e+00   2.7603007e-01   2.7510439e-02   2.9260487e+00
   4.0000000e+00   1.3406560e-02   5.6546573e-02   5.0592778e-01   2.8724045e-01   9.0243903e-02   2.8614012e+00
   5.0000000e+00   2.4744020e-02   1.9296571e-02   2.4507217e-01   2.5490336e-01   1.2309172e-01   2.7924675e+00
   6.0000000e+00   2.3523448e-02   1.8391458e-02   5.2105479e-01   1.1898976e-01   4.9598994e-02   2.7793912e+00
   7.0000000e+00   1.8098752e-02   6.0266745e-02   6.1139527e-01  -3.2647517e-03   5.5414905e-02   2.7841574e+00
   8.0000000e+00   2.0291532e-02   5.8331855e-02   5.6405679e-01   1.7002963e-01   6.4420594e-02   2.7593278e+00
   9.0000000e+00   8.0323566e-03   3.4023554e-02   3.9023494e-01   1.9335002e-01   6.2637273e-02   2.7439291e+00
   1.0000000e+01   1.1444459e-02   5.8170910e-02   5.7160375e-01   2.8206709e-02   3.9548325e-02   2.7430139e+00
   1.1000000e+01   6.6221679e-03   2.7571321e-02   6.6208075e-01   2.1892117e-01   5.0873588e-02   2.7355882e+00
   1.2000000e+01   2.7706361e-03   1.0419104e-01   9.0936236e-01   1.5023729e-01   2.1342076e-02   2.7274277e+00
   1.3000000e+01   3.5693349e-03   2.2014555e-02   4.1004191e-01   2.8835775e-01   2.1323117e-02   2.7112296e+00
   1.4000000e+01   6.8420814e-03   5.9761652e-03   2.3295014e-01   2.7504945e-01   7.4027097e-01   2.6532117e+00
   1.5000000e+01   6.9272756e-03   3.5726408e-03   7.7406166e-01   1.6725566e-01   2.5512251e-01   2.6497559e+00
   1.6000000e+01   1.6516311e-03   6.4429649e-02   5.4065008e-01   1.9523460e-01   2.1218342e-02   2.6393552e+00
   1.7000000e+01   2.1316699e-03   1.9973543e-02   2.8465978e-01   1.2290106e-01   2.2267001e-02   2.6359050e+00
   1.8000000e+01   2.3434984e-03   1.9220176e-02   2.6711760e-01   1.6594056e-01   1.1980511e-02   2.6308490e+00
   1.9000000e+01   3.9792514e-03   1.7478068e-02   5.9760174e-01   2.4374700e-01   2.4334523e-02   2.6232303e+00
   2.0000000e+01   2.0294639e-03   1.4963797e-02   2.9889818e-01   2.7693644e-01   1.3001467e-01   2.6009082e+00
   2.1000000e+01   2.8276885e-03   6.0076060e-03   3.0935044e-01   2.3885293e-01   1.3739920e-01   2.5906017e+00
   2.2000000e+01   1.9379875e-03   6.8790627e-03   2.9619153e-01   2.5120157e-01   2.2190998e-01   2.5734905e+00
   2.3000000e+01   2.3765539e-03   4.0348019e-03   5.3274398e-01   2.7999303e-01   1.1162917e-01   2.5636679e+00
   2.4000000e+01   2.6986409e-03   5.8915959e-03   2.8532306e-01   2.8031954e-01   3.0997063e-01   2.5376150e+00
   2.5000000e+01   2.4982392e-03   2.4444090e-03   3.1255123e-01   2.6134242e-01   3.4198517e-01   2.5114487e+00
   2.6000000e+01   1.9685776e-03   3.2881881e-03   4.4605997e-01   2.3315595e-01   5.0562471e-01   2.5024940e+00
   2.7000000e+01   2.9141677e-03   8.6682780e-03   5.1820461e-01   2.5419249e-01   2.8410413e-02   2.4936948e+00
   2.8000000e+01   1.7610634e-03   1.0617335e-02   3.3392463e-01   2.4345602e-01   1.3595427e-01   2.4837177e+00
   2.9000000e+01   3.7045925e-03   6.9693891e-03   1.7354663e-01   2.3389662e-01   6.8054569e-02   2.4653198e+00
   3.0000000e+01   2.1197368e-03   6.2830482e-03   4.1967906e-01   2.2235887e-01   1.8544324e-01   2.4591241e+00
   3.1000000e+01   2.8807690e-03   8.3372770e-03   4.6038045e-01   2.0913077e-01   3.7851977e-02   2.4413551e+00
   3.2000000e+01   1.7427839e-03   8.6375235e-03   6.8716814e-01  -1.9986893e-03   3.8080748e-02   2.4413736e+00
   3.3000000e+01   5.3553415e-04   1.2856862e-01   1.1132302e+00  -1.6564592e-01   1.6793364e-02   2.4484988e+00
   3.4000000e+01   1.4951009e-03   8.5288095e-03   5.1285078e-01   2.1866457e-01   1.0293905e-02   2.4471286e+00
   3.5000000e+01   6.5358544e-04   5.8918355e-02   5.0044013e-01   1.8020339e-01   3.7652348e-03   2.4454850e+00
   3.6000000e+01   1.7029357e-03   9.8683808e-03   6.9221516e-01   2.9913191e-01   2.4175161e-02   2.4411046e+00
   3.7000000e+01   1.4639278e-03   1.0875493e-02   2.2279991e-01   2.8990853e-01   1.0573762e-01   2.4231842e+00
   3.8000000e+01   6.4638355e-04   2.7726421e-03   2.9022251e-01   2.0237138e-01   1.9796002e-01   2.4172952e+00
   3.9000000e+01   2.3548838e-03   4.7415351e-03   3.8463613e-01   3.2318293e-01   2.4060620e-02   2.4080541e+00
   4.0000000e+01   3.0545480e-03   9.2292100e-03   7.3366378e-01   3.1108271e-01   7.5532488e-02   2.3942987e+00
   4.1000000e+01   1.1529116e-03   4.8438925e-03   2.7294051e-01   2.9338087e-01   2.8424457e-01   2.3821667e+00
   4.2000000e+01   6.3195702e-04   5.2141898e-03   1.8431762e-01   2.1911268e-01   2.7883371e-02   2.3803612e+00
   4.3000000e+01   8.9062878e-04   3.6674472e-02   3.6519747e-01  -2.5547350e-01   2.4903868e-02   2.3881054e+00
   4.4000000e+01   9.7715381e-04   2.5394471e-03   7.9100894e-01  -2.5901368e-01   2.3159476e-01   2.3903583e+00
   4.5000000e+01   5.1583113e-04   1.6828486e-02   3.2927796e-01  -1.8508482e-01   1.3813784e-02   2.3919000e+00
   4.6000000e+01   9.1776945e-04   1.5049729e-02   2.0270151e-01   3.6450539e-01   9.5416888e-03   2.3836757e+00
   4.7000000e+01   1.0315008e-03   4.3536311e-03   1.8317966e-01   3.6492670e-01   8.9234817e-02   2.3647884e+00
   4.8000000e+01   1.7585321e-03   1.1397554e-03   6.8103941e-01   3.7953213e-01   9.9701938e-01   2.3510536e+00
   4.9000000e+01   2.7814032e-03   2.7874161e-03   3.7875223e-01   3.7598969e-01   2.9178710e-01   2.2920865e+00
   5.0000000e+01   6.7954999e-04   8.7857405e-04   3.4685447e-01   3.1330543e-01   1.8541001e+00   2.2721575e+00
   5.1000000e+01   1.2519492e-03   2.3000678e-03   2.5774737e-01  -1.8701460e-01   6.5972704e-02   2.2873595e+00
   5.2000000e+01   1.0747121e-03   1.8635589e-03   8.1751244e-01  -2.7489919e-01   7.2874640e-01   2.2909737e+00
   5.3000000e+01   1.3799531e-03   6.7049875e-03   2.5238654e-01  -3.0663857e-01   2.2579247e-01   2.3116206e+00
   5.4000000e+01   5.1221894e-04   1.8040274e-03   2.8534328e-01  -3.0518723e-01   3.5856786e-01   2.3196568e+00
   5.5000000e+01   3.3050826e-04   4.3850017e-03   1.4212174e-01   3.4320682e-01   6.9855629e-02   2.3060673e+00
   5.6000000e+01   7.1030423e-04   1.3000326e-03   8.1354075e-01   3.6091335e-01   2.5861066e-01   2.3027206e+00
   5.7000000e+01   6.3553154e-04   2.5713108e-03   2.8858835e-01   3.5843503e-01   4.6793888e-01   2.2908667e+00
   5.8000000e+01   4.4434105e-04   1.0811844e-03   3.2111195e-01   3.5929661e-01   4.7133908e-01   2.2848591e+00
   5.9000000e+01   9.5011425e-04   3.5149660e-03   1.2029957e-01   3.8494979e-01   5.8556132e-02   2.2599509e+00
   6.0000000e+01   1.7081154e-03   1.0663231e-03   7.4680782e-01   3.8240604e-01   2.8330185e-01   2.1579025e+00
   6.1000000e+01   7.6553746e-04   3.2201640e-04   8.9236391e-01   2.5762942e-01   2.7884183e+00   2.1549047e+00
   6.2000000e+01   1.3882171e-03   8.2630107e-03   3.4131020e-01  -2.1317251e-01   4.2343490e-02   2.1761826e+00
   6.3000000e+01   1.5871114e-04   1.3459193e-03   2.8974637e-01  -2.4775422e-01   9.4086651e-01   2.1843287e+00
   6.4000000e+01   5.1439246e-04   3.1500357e-03   1.4170351e-01   3.5350693e-01   3.8916979e-02   2.1696677e+00
   6.5000000e+01   8.4645449e-04   6.8377658e-04   9.0180409e-01   3.5297347e-01   5.5775556e-01   2.1566096e+00
   6.6000000e+01   4.2738542e-04   4.6790036e-04   4.7456103e-01   3.3408547e-01   5.7072966e+00   2.1410265e+00
   6.7000000e+01   6.6040717e-04   5.4057866e-04   3.5485907e-01   4.2499294e-01   5.6497394e-02   2.1378244e+00
   6.8000000e+01   4.8329762e-04   9.0139090e-03   1.2634877e-01   1.5741146e-01   2.8168726e-02   2.1332920e+00
   6.9000000e+01   1.0615571e-03   2.9187058e-03   5.1985920e-01  -1.6709705e-01   1.2078755e-01   2.1389099e+00
   7.0000000e+01   3.9089925e-04   1.2146594e-03   5.6418040e-01  -2.2732502e-01   9.7501230e-01   2.1426724e+00
   7.1000000e+01   5.4920956e-04   2.2193275e-03   2.9953000e-01  -1.9019876e-01   3.7210034e-02   2.1436257e+00
   7.2000000e+01   2.8194490e-04   1.7658408e-02   2.4647862e-01   1.3602948e-01   1.2350102e-02   2.1427354e+00
   7.3000000e+01   2.9645236e-04   1.3782672e-02   4.1592077e-01   2.4082621e-01   4.4842474e-02   2.1398747e+00
   7.4000000e+01   5.2726928e-04   1.4666498e-03   5.8206756e-01   2.4902798e-01   2.6733554e-01   2.1354930e+00
   7.5000000e+01   2.6334910e-04   1.1401577e-03   2.1799864e-01   2.7044267e-01   2.2311837e-01   2.1315144e+00
   7.6000000e+01   2.6969155e-04   1.9826438e-03   3.3165170e-01   1.4245902e-01   1.8873351e-02   2.1313357e+00
   7.7000000e+01   1.6172779e-04   4.0180435e-02   4.4089451e-01  -1.8269774e-01   7.2817809e-03   2.1342257e+00
   7.8000000e+01   3.6915031e-04   6.7025724e-04   8.9812447e-01   4.0100763e-01   6.9659601e-02   2.1332952e+00
   7.9000000e+01   3.4068115e-04   1.9839258e-02   2.6221139e-01   2.5076548e-01   8.0860538e-03   2.1311487e+00
   8.0000000e+01   5.9275975e-04   5.2882652e-03   3.2408305e-01   2.5147134e-01   2.7284252e-02   2.1275397e+00
   8.1000000e+01   5.0778210e-04   2.8624348e-03   1.1583916e-01   2.6098968e-01   1.8161952e-01   2.1154477e+00
   8.2000000e+01   2.9605925e-04   6.9286713e-04   7.4010920e-01   2.4312120e-01   1.0621098e+00   2.1133311e+00
   8.3000000e+01   3.8605913e-04   2.5384511e-03   2.6765406e-01   2.6229726e-01   9.4751744e-02   2.1069041e+00
   8.4000000e+01   2.5262052e-04   7.9297846e-04   3.0470220e-01   2.8133310e-01   2.5461160e-01   2.1022495e+00
   8.5000000e+01   5.5064911e-04   4.0607183e-03   3.3885870e-01   3.1318488e-01   1.2742887e-02   2.1001617e+00
   8.6000000e+01   4.1171384e-04   1.3743424e-02   7.3622941e-01   2.5468051e-02   1.1046190e-02   2.1000220e+00
   8.7000000e+01   2.5981847e-04   1.0455015e-02   6.5609340e-01  -1.0717015e-01   2.4654240e-02   2.1003712e+00
   8.8000000e+01   1.0367522e-04   1.8560049e-02   1.9262086e-01  -8.4396738e-02   2.0046150e-03   2.1007307e+00
   8.9000000e+01   1.7987339e-04   8.3267014e-03   2.6589650e-01   3.2624492e-01   2.9617579e-03   2.0997179e+00
   9.0000000e+01   2.5550154e-04   1.6027764e-02   3.6146342e-01   3.2234922e-01   2.0935955e-03   2.0983050e+00
   9.1000000e+01   2.3064859e-04   6.3442943e-03   7.0999380e-01   4.0782870e-01   2.9898430e-02   2.0919576e+00
   9.2000000e+01   4.1749109e-04   1.9435056e-03   8.6790980e-01   4.7127060e-01   2.3996821e-02   2.0912187e+00
   9.3000000e+01   1.3400886e-04   3.1217377e-02   2.5309096e-01   4.4502377e-01   8.4581648e-03   2.0834074e+00
   9.4000000e+01   2.8095865e-04   1.0302310e-03   4.3558490e-01   4.3556103e-01   3.7902007e-02   2.0823338e+00
   9.5000000e+01   1.6723848e-04   2.6641005e-02   2.7047219e-01   4.7973519e-01   4.5443761e-03   2.0778107e+00
   9.6000000e+01   3.1075988e-04   2.1143969e-03   7.5262386e-01   4.7276749e-01   1.1683177e-01   2.0706810e+00
   9.7000000e+01   1.0201354e-04   6.4185089e-04   6.0644607e-01   4.7187977e-01   9.1247435e-01   2.0672084e+00
   9.8000000e+01   2.6519183e-04   1.3713931e-03   2.5518840e-01   5.3558818e-01   3.6468829e-02   2.0621766e+00
   9.9000000e+01   2.5016540e-04   2.5467182e-03   3.0477545e-01   5.5727357e-01   6.3916559e-02   2.0575972e+00
   1.0000000e+02   5.1180699e-04   2.7516836e-03   3.9370818e-01   1.4174553e-01   3.4976964e-02   2.0563413e+00
   1.0100000e+02   3.4486995e-04   4.3806821e-03   6.2000629e-01   9.3832926e-02   9.3238780e-02   2.0557878e+00
   1.0200000e+02   2.8009899e-04   6.9950716e-03   1.4437473e-01   4.4810086e-01   2.4021472e-02   2.0448426e+00
   1.0300000e+02   4.1124700e-04   2.0023178e-03   3.5991247e-01   4.7432449e-01   2.5763112e-02   2.0386286e+00
   1.0400000e+02   4.3552966e-04   5.4235156e-03   4.5152768e-01   2.7282385e-01   2.2876781e-02   2.0370458e+00
   1.0500000e+02   9.9211614e-04   1.4699855e-02   8.4090932e-01   4.4859398e-01   3.7953134e-03   2.0353147e+00
   1.0600000e+02   2.7183056e-04   4.6409423e-02   3.9437989e-01   1.3720899e-01   4.0023841e-03   2.0342130e+00
   1.0700000e+02   1.6222296e-04   2.5175558e-02   2.3926092e-01   2.3184153e-01   3.0915924e-03   2.0327641e+00
   1.0800000e+02   1.6935683e-04   8.2176195e-03   3.9915840e-01   4.7555216e-01   7.6548177e-03   2.0318399e+00
   1.0900000e+02   5.2820662e-04   2.0301971e-02   6.8342581e-01   5.0202088e-01   4.1014568e-03   2.0297513e+00
   1.1000000e+02   2.6423492e-04   1.0194727e-02   2.7509344e-01   4.9083121e-01   3.0694322e-02   2.0259402e+00
   1.1100000e+02   2.5207539e-04   3.0861245e-03   9.2324318e-02   5.2205219e-01   3.1240569e-02   2.0177249e+00
   1.1200000e+02   4.1043216e-04   1.9336477e-03   3.3871091e-01   5.7039000e-01   2.3715866e-02   2.0109253e+00
   1.1300000e+02   4.7034973e-04   3.5580073e-03   6.7768240e-01   1.3014581e-01   2.8008469e-02   2.0100212e+00
   1.1400000e+02   5.4674159e-04   1.1882212e-02   7.9676059e-01   3.2311937e-01   5.6729659e-03   2.0091019e+00
   1.1500000e+02   1.6294157e-04   4.0474777e-02   3.4708601e-01  -4.5476449e-01   5.6011949e-03   2.0142445e+00
   1.1600000e+02   2.7700425e-04   6.9388236e-03   2.9625667e-01   4.0730584e-01   8.8942309e-03   2.0124244e+00
   1.1700000e+02   1.8276198e-04   4.3727347e-03   2.2294162e-01   3.7606354e-01   4.5596815e-02   2.0081390e+00
   1.1800000e+02   3.3289100e-04   3.0041757e-03   8.3552283e-01   5.0725590e-01   1.0301601e-02   2.0068286e+00
   1.1900000e+02   3.1010710e-04   1.2514477e-02   1.9514546e-01   4.4503024e-01   9.0891465e-03   2.0027865e+00
   1.2000000e+02   1.8029860e-04   7.1863000e-03   2.1181728e-01   1.8822245e-01   5.9717831e-03   2.0016695e+00
   1.2100000e+02   4.0057072e-04   1.3151209e-02   2.9993408e-01   2.0070811e-01   3.4124332e-03   2.0003097e+00
   1.2200000e+02   3.1379464e-04   1.2076653e-02   8.1785275e-01   3.1717646e-01   7.0022264e-03   1.9992019e+00
   1.2300000e+02   2.8105668e-04   2.7307511e-02   7.6696774e-01   1.3884528e-01   1.6782603e-03   1.9990856e+00
   1.2400000e+02   7.6484389e-05   1.8034257e-01   1.5926232e+00  -2.3789975e-01   1.5979219e-03   1.9998479e+00
   1.2500000e+02   1.6716300e-04   1.0568119e-02   2.4595739e-01   4.8206920e-01   1.9316973e-03   1.9979885e+00
   1.2600000e+02   1.8364066e-04   7.6287215e-03   4.0027561e-01   5.1167410e-01   7.3416889e-03   1.9961146e+00
   1.2700000e+02   2.4148819e-04   8.1283399e-03   7.5151177e-01   5.1739721e-01   8.4615633e-03   1.9950231e+00
   1.2800000e+02   2.5663628e-04   1.7029470e-02   4.8035046e-01   4.9512977e-01   4.2045504e-03   1.9939856e+00
   1.2900000e+02   9.0631137e-05   3.0368299e-02   2.5748781e-01   1.2209495e-03   9.5318803e-04   1.9939842e+00
   1.3000000e+02   1.4534322e-04   2.2851494e-02   2.9635274e-01   5.6633390e-01   1.8093143e-03   1.9919432e+00
   1.3100000e+02   2.6428273e-04   5.2701186e-03   6.7041853e-01   6.0316602e-01   2.8162740e-02   1.9877215e+00
   1.3200000e+02   3.7096624e-04   2.9922130e-03   6.2784076e-01   6.1542772e-01   7.1629098e-02   1.9849863e+00
   1.3300000e+02   2.3915872e-04   4.8959538e-03   1.1111190e-01   6.2168788e-01   7.7193587e-02   1.9614008e+00
   1.3400000e+02   4.1675934e-04   6.8590246e-04   2.4230567e-01   6.6149006e-01   8.3937343e-02   1.9478489e+00
   1.3500000e+02   4.6541446e-04   7.7856664e-04   4.3338212e-01   6.5668091e-01   1.0319761e+00   1.9273692e+00
   1.3600000e+02   1.6126212e-03   4.5957856e-04   6.6952008e-01   6.5478197e-01   1.7411886e+00   1.8603901e+00
   1.3700000e+02   5.9183035e-04   2.5358956e-04   2.6899440e-01   6.2287866e-01   1.5669828e+01   1.7916760e+00
   1.3800000e+02   6.7504551e-04   1.7860148e-04   2.0957050e-01   4.9754814e-01   7.8821097e-01   1.7701322e+00
   1.3900000e+02   1.0701241e-03   1.2817031e-03   4.9602882e-01   1.3886836e-02   3.0450643e-01   1.7700353e+00
   1.4000000e+02   6.9996055e-04   1.6670833e-02   4.8281488e-01  -5.6710518e-01   2.6322957e-01   1.8037019e+00
   1.4100000e+02   4.5750892e-04   4.3661206e-04   3.2535626e-01  -5.8582409e-01   3.2980362e+00   1.8313149e+00
   1.4200000e+02   5.8319867e-04   5.4741665e-04   1.1431770e-01   4.4011107e-01   1.2584277e-01   1.8250215e+00
   1.4300000e+02   7.4279312e-04   5.2959034e-03   4.9353933e-01   6.0472073e-01   2.8363740e-01   1.8056410e+00
   1.4400000e+02   6.7760732e-04   1.1135268e-03   5.1308070e-01   5.9392218e-01   1.5052172e+00   1.7931113e+00
   1.4500000e+02   6.7470132e-04   3.4346346e-04   3.3225384e-01   5.8740051e-01   5.6225890e+00   1.7702650e+00
   1.4600000e+02   6.8961892e-04   3.6162181e-04   1.1640270e-01   5.7550475e-01   1.1579852e+00   1.7520272e+00
   1.4700000e+02   6.0708842e-04   7.5548304e-04   5.0845449e-01  -5.4698703e-01   1.4940215e+00   1.7632960e+00
   1.4800000e+02   4.5899504e-04   2.7528325e-03   4.7974014e-01  -1.6573052e-01   1.4840707e-02   1.7655116e+00
   1.4900000e+02   4.6116114e-04   7.0972892e-03   6.2291478e-01   5.8450765e-01   5.6323659e-02   1.7618861e+00
   1.5000000e+02   2.7159602e-04   1.0385438e-02   1.6496054e-01   5.5899929e-01   1.7185787e-02   1.7451406e+00
   1.5100000e+02   3.1807851e-04   1.3345716e-03   4.9292089e-01   5.9150425e-01   9.0028158e-02   1.7393503e+00
   1.5200000e+02   1.9146473e-04   2.8958699e-03   5.6894154e-01   5.9137256e-01   6.1939460e-02   1.7373615e+00
   1.5300000e+02   3.0594862e-04   6.5524123e-03   6.1429432e-01   3.6128213e-02   8.7489389e-03   1.7373274e+00
   1.5400000e+02   9.4365476e-05   5.4874694e-02   4.7082774e-01  -3.2862506e-01   3.1831715e-03   1.7391526e+00
   1.5500000e+02   1.9429817e-04   8.2247561e-03   1.5724724e-01   6.3376707e-01   8.9898961e-03   1.7292861e+00
   1.5600000e+02   7.3759179e-04   7.1954980e-04   5.9714458e-01   6.3644578e-01   4.7038620e-01   1.7132200e+00
   1.5700000e+02   7.3266883e-04   7.5945852e-04   5.8725097e-01   6.2546510e-01   1.9620802e+00   1.6808683e+00
   1.5800000e+02   3.8683997e-04   2.7034124e-04   2.9087558e-01   6.0748569e-01   7.7362260e+00   1.6505042e+00
   1.5900000e+02   2.9740732e-04   2.2447809e-04   1.2939716e-01   5.9687992e-01   1.7926884e+00   1.5970385e+00
   1.6000000e+02   6.9373261e-04   1.5909891e-04   5.5010438e-01  -5.4585376e-01   5.8218130e+00   1.6070229e+00
   1.6100000e+02   4.6172527e-04   1.1727209e-03   4.8859785e-01  -5.5013028e-01   1.5749630e+00   1.6179852e+00
   1.6200000e+02   5.1369634e-04   4.5348309e-04   3.0897130e-01  -5.5145005e-01   1.5761779e+00   1.6290569e+00
   1.6300000e+02   3.2477601e-04   5.1267626e-04   1.0911745e-01  -5.0269714e-01   3.5468749e-01   1.6382081e+00
   1.6400000e+02   2.7360594e-04   1.9214168e-03   5.3581219e-01   5.7440570e-01   3.9256547e-01   1.6324570e+00
   1.6500000e+02   2.4839715e-04   2.1613731e-03   4.9427554e-01   5.9231770e-01   7.9295916e-02   1.6300642e+00
   1.6600000e+02   2.8033971e-04   1.2515967e-03   3.7134307e-01   5.9753947e-01   2.8590580e-01   1.6257234e+00
   1.6700000e+02   1.8738869e-04   2.3135439e-03   7.3454675e-02   6.1930366e-01   3.9217355e-02   1.6061761e+00
   1.6800000e+02   3.0344835e-04   4.7026330e-04   4.7994391e-01  -3.2163627e-01   8.3277677e-02   1.6065125e+00
   1.6900000e+02   4.8350552e-04   3.5724574e-02   5.0352258e-01  -5.2578933e-01   6.1206007e-03   1.6117042e+00
   1.7000000e+02   2.8322730e-04   4.0592821e-03   4.7070387e-01  -5.7167704e-01   1.1187911e-01   1.6149321e+00
   1.7100000e+02   2.9928470e-04   2.9951318e-03   1.2381108e-01  -4.7059506e-01   3.2505391e-02   1.6180304e+00
   1.7200000e+02   2.2380516e-04   6.3788044e-03   4.3818648e-01   6.3453264e-01   8.7915276e-03   1.6090418e+00
   1.7300000e+02   2.8441943e-04   9.3026443e-04   7.4645714e-01   6.0408151e-01   1.9030238e-01   1.6075978e+00
   1.7400000e+02   3.0079298e-04   2.1918590e-02   4.4824692e-01   6.5489687e-01   6.5801701e-03   1.6006901e+00
   1.7500000e+02   3.2823652e-04   1.4089397e-03   4.5377328e-01   6.6308989e-01   1.4050511e-01   1.5960384e+00
   1.7600000e+02   6.0981001e-04   3.5829045e-03   2.2588371e-01   6.6409611e-01   2.6527800e-02   1.5890287e+00
   1.7700000e+02   3.5677000e-04   1.9633825e-03   2.6626288e-01   6.6679138e-01   9.6044691e-01   1.5270815e+00
   1.7800000e+02   4.9204374e-04   1.1931577e-04   6.2789489e-01   6.3422740e-01   1.9901594e+00   1.5233238e+00
   1.7900000e+02   1.7002438e-04   2.9285570e-03   3.0129792e-01   6.3029623e-01   5.5669131e-01   1.4904854e+00
   1.8000000e+02   2.3936412e-04   1.2115922e-04   4.0251837e-01  -5.4636067e-01   1.0579209e+00   1.4921702e+00
   1.8100000e+02   2.1278657e-04   3.1121904e-03   4.0659516e-01  -5.9788155e-01   5.2829848e-01   1.5070282e+00
   1.8200000e+02   2.9113590e-04   3.0341924e-04   5.3120201e-01  -6.0574312e-01   2.2620121e+00   1.5151314e+00
   1.8300000e+02   1.3885661e-04   2.4945788e-04   3.4508764e-01  -6.1177084e-01   6.2774511e+00   1.5381413e+00
   1.8400000e+02   1.1269144e-04   1.4136576e-04   2.7323124e-01   6.9046334e-01   2.9465099e-01   1.5332604e+00
   1.8500000e+02   1.7912679e-04   1.5127239e-03   4.3232140e-01   6.5525679e-01   4.2688183e-01   1.5265787e+00
   1.8600000e+02   2.6897298e-04   3.6561759e-04   4.5958380e-01   6.5677667e-01   8.6584288e-01   1.5198165e+00
   1.8700000e+02   1.1208086e-04   2.2579001e-04   3.8302444e-01   6.4412287e-01   8.5094711e+00   1.5036705e+00
   1.8800000e+02   1.2665174e-04   1.2877829e-04   1.8066233e-01   6.2619971e-01   1.4358324e+00   1.4984037e+00
   1.8900000e+02   1.0475167e-04   1.1506343e-03   4.3092138e-01  -5.4988606e-01   1.1034089e-01   1.4998258e+00
   1.9000000e+02   1.5306225e-04   3.5820401e-03   4.4726777e-01  -5.8386354e-01   4.4679600e-02   1.5022750e+00
   1.9100000e+02   1.5136651e-04   1.4329707e-03   4.0204090e-01  -5.8071604e-01   2.6761709e-01   1.5096056e+00
   1.9200000e+02   7.3186946e-05   3.0697987e-04   1.6592065e-01  -5.7278448e-01   1.0152348e+00   1.5164955e+00
   1.9300000e+02   9.9345645e-05   3.7609742e-04   4.2999571e-01   6.2625631e-01   1.5841106e-01   1.5159080e+00
   1.9400000e+02   1.7926916e-04   1.2340436e-02   4.2801269e-01   6.2809699e-01   9.4402884e-03   1.5136635e+00
   1.9500000e+02   8.8989541e-05   2.2529678e-03   4.7787835e-01   6.1782052e-01   2.3772053e-01   1.5101964e+00
   1.9600000e+02   9.7806554e-05   7.6094780e-04   1.6886334e-01   6.4073758e-01   1.4666554e-01   1.5057708e+00
   1.9700000e+02   9.9605425e-05   7.7012776e-04   4.2068872e-01  -5.2023227e-02   2.9069687e-02   1.5058065e+00
   1.9800000e+02   1.5156357e-04   2.3067788e-02   3.6258105e-01  -4.9830523e-01   4.8254485e-03   1.5076202e+00
   1.9900000e+02   1.2357167e-04   2.9664643e-03   5.0556888e-01  -4.6360476e-01   8.1466456e-02   1.5094034e+00
   2.0000000e+02   5.8357162e-05   1.9134159e-03   2.1245194e-01  -4.6459527e-01   5.9315014e-02   1.5107053e+00
   2.0100000e+02   1.1987217e-04   3.1239096e-03   4.0716568e-01   3.8532174e-01   5.9593940e-03   1.5104886e+00
   2.0200000e+02   6.9109949e-05   4.4882946e-02   4.2945417e-01   5.4269462e-01   5.6333010e-04   1.5100269e+00
   2.0300000e+02   6.7927803e-05   1.7660247e-02   6.5297306e-01   5.0045168e-01   2.0756769e-03   1.5098309e+00
   2.0400000e+02   5.3185644e-05   5.2769370e-02   4.6661616e-01   5.9443722e-01   7.7734496e-04   1.5091335e+00
   2.0500000e+02   1.2471828e-04   1.0789534e-02   3.7879603e-01   6.5721304e-01   2.3930782e-03   1.5067625e+00
   2.0600000e+02   3.0915274e-04   2.5941541e-03   4.2807345e-01   6.6243039e-01   7.2736491e-02   1.5022337e+00
   2.0700000e+02   3.0315657e-04   2.5051784e-03   6.4026033e-01   6.6996950e-01   1.5479720e-01   1.4973748e+00
   2.0800000e+02   2.4720946e-04   2.1207283e-03   1.4681791e-01   6.7359590e-01   1.5008399e-01   1.4785983e+00
   2.0900000e+02   2.4265993e-04   4.8189555e-04   2.2050206e-01   6.6671773e-01   6.5116708e-01   1.4587105e+00
   2.1000000e+02   3.1548389e-04   6.1864949e-04   4.7020707e-01  -3.7305244e-01   1.1617912e-01   1.4606945e+00
   2.1100000e+02   1.8275485e-04   1.0493078e-02   8.3384489e-01  -6.1817106e-01   3.2349233e-02   1.4625219e+00
   2.1200000e+02   2.3319812e-04   5.9558811e-03   2.8975999e-01  -6.3797481e-01   7.4118363e-02   1.4799581e+00
   2.1300000e+02   2.3989941e-04   4.9077991e-04   3.3679006e-01  -5.0345988e-01   1.7177916e-01   1.4819620e+00
   2.1400000e+02   8.8666613e-05   1.2030319e-02   2.5937923e-01   4.8213783e-01   4.8557986e-03   1.4810955e+00
   2.1500000e+02   2.6275743e-04   3.7661356e-02   8.3487523e-01   6.5594031e-01   1.1696521e-02   1.4697903e+00
   2.1600000e+02   6.0211561e-05   4.4420306e-04   7.3330268e-01   6.4825079e-01   1.3586542e+00   1.4672650e+00
   2.1700000e+02   1.2149273e-04   2.0065475e-03   1.7846270e-01   7.3885456e-01   1.3059026e-02   1.4637292e+00
   2.1800000e+02   2.6808860e-04   2.2569907e-03   3.3540010e-01   7.5703210e-01   5.1458981e-02   1.4354296e+00
   2.1900000e+02   2.3157650e-04   2.6675585e-04   3.9471060e-01   7.3597783e-01   3.3826928e+00   1.4077449e+00
   2.2000000e+02   2.6965398e-04   1.4351323e-04   8.7557622e-01   7.2544865e-01   4.9894494e+00   1.3879692e+00
   2.2100000e+02   1.2903951e-04   1.6930688e-04   6.9865325e-01   7.2577191e-01   6.3325761e+00   1.3817522e+00
   2.2200000e+02   2.0463059e-04   6.5886178e-04   1.5632293e-01  -6.8405848e-01   5.1895746e-01   1.3971766e+00
   2.2300000e+02   1.8842988e-04   4.7570746e-04   2.6085423e-01  -6.9177887e-01   1.1775389e+00   1.4150817e+00
   2.2400000e+02   2.7984047e-04   1.9071216e-04   3.4735923e-01  -6.1365543e-01   1.0644537e+00   1.4223335e+00
   2.2500000e+02   2.5856112e-04   9.5082656e-04   7.7182781e-01  -4.7979293e-01   2.7010291e-01   1.4237759e+00
   2.2600000e+02   1.1595297e-04   1.2756834e-02   1.3914180e-01   7.4900182e-01   2.5891892e-02   1.3963782e+00
   2.2700000e+02   2.4614361e-04   1.3953072e-04   3.8673591e-01   7.6878282e-01   1.2315249e+00   1.3860762e+00
   2.2800000e+02   2.1071479e-04   7.5382777e-04   3.8512239e-01   7.6461761e-01   4.5373519e-01   1.3785771e+00
   2.2900000e+02   5.5745976e-04   1.3615518e-03   7.4346505e-01   7.6233192e-01   5.8187044e-01   1.3037547e+00
   2.3000000e+02   9.4636719e-05   5.5079678e-05   6.0377573e-01   7.3051980e-01   4.4297553e+01   1.2832987e+00
   2.3100000e+02   1.9483773e-04   2.2959907e-04   2.7216835e-01  -6.7253010e-01   5.0610709e-01   1.2867167e+00
   2.3200000e+02   2.5033173e-04   1.4278230e-03   3.0427488e-01  -6.8656122e-01   2.7622005e-01   1.2943673e+00
   2.3300000e+02   4.3088447e-04   7.8655025e-04   2.5391138e-01  -7.1926637e-01   3.1137310e+00   1.3403763e+00
   2.3400000e+02   2.0508950e-04   9.1918891e-05   6.1861211e-01  -7.3900945e-01   1.5641085e+01   1.3479591e+00
   2.3500000e+02   2.9937135e-04   3.5440271e-04   2.6253003e-01   7.4677341e-01   3.7294262e-01   1.3450287e+00
   2.3600000e+02   2.6520156e-04   1.8927276e-03   2.9807633e-01   7.5172003e-01   3.2313107e-01   1.3348490e+00
   2.3700000e+02   1.3685480e-04   7.1066852e-04   2.4836538e-01   7.4190950e-01   2.1394224e+00   1.3183811e+00
   2.3800000e+02   1.4176557e-04   1.6530377e-04   6.2465997e-01   7.5683294e-01   9.4541417e-01   1.3147001e+00
   2.3900000e+02   2.5786152e-04   4.4533589e-04   2.5179126e-01  -2.4847772e-01   1.5122063e-01   1.3154754e+00
   2.4000000e+02   1.7276697e-04   8.0629136e-03   2.9169233e-01  -6.2994145e-01   5.0655114e-02   1.3207383e+00
   2.4100000e+02   1.2597903e-04   2.0643379e-03   2.4818703e-01   8.0842374e-01   9.2401564e-02   1.2241889e+00
   2.4200000e+02   2.4484840e-04   2.3575153e-05   8.2446481e-01   7.8464959e-01   2.9118394e+01   1.2173723e+00
   2.4300000e+02   1.8523677e-04   6.6152497e-04   2.3973343e-01   7.9608688e-01   9.0822116e-01   1.2036647e+00
   2.4400000e+02   4.0814242e-04   2.6437593e-04   3.3991384e-01   7.7220203e-01   1.1221299e+00   1.1874438e+00
   2.4500000e+02   1.2252697e-04   4.7787353e-04   1.0033236e-01   7.8313684e-01   2.2802015e+00   1.1224143e+00
   2.4600000e+02   1.6714341e-04   1.3806225e-04   7.8616611e-01  -7.2834977e-01   1.4214804e+00   1.1235496e+00
   2.4700000e+02   3.5815803e-04   2.3144102e-03   2.6002442e-01  -6.7856585e-01   7.5723112e-02   1.1380897e+00
   2.4800000e+02   3.1300123e-04   5.8276869e-04   3.6495207e-01  -7.2726396e-01   1.8332553e+00   1.1499986e+00
   2.4900000e+02   1.7198255e-04   6.3651026e-04   1.2329570e-01  -7.3342439e-01   1.3116668e+00   1.1673946e+00
   2.5000000e+02   3.9676791e-04   3.4742514e-04   7.7392519e-01  -6.7872908e-01   3.1705241e-01   1.1752758e+00
   2.5100000e+02   1.0149222e-04   5.0615003e-04   3.8591193e-01  -6.5625347e-01   3.2533287e+00   1.1851310e+00
   2.5200000e+02   6.2036752e-05   7.6415683e-04   3.4459908e-01   7.8036714e-01   3.0339076e-01   1.1829402e+00
   2.5300000e+02   1.0651881e-04   2.2238868e-03   1.4766714e-01   8.1226938e-01   2.9674845e-02   1.1546082e+00
   2.5400000e+02   1.0030347e-04   1.1249798e-04   6.3856353e-01   7.3534160e-01   2.1077724e+00   1.1528617e+00
   2.5500000e+02   6.2935143e-05   1.6064358e-03   4.1408591e-01   7.5049120e-01   1.1361722e-01   1.1513266e+00
   2.5600000e+02   1.8433690e-04   2.3403541e-03   3.7814452e-01  -2.6831915e-01   1.0729352e-02   1.1521590e+00
   2.5700000e+02   6.5224654e-05   4.0281433e-03   1.2979415e-01  -4.1152269e-01   8.8623747e-02   1.1574700e+00
   2.5800000e+02   1.3128028e-04   8.6149048e-04   5.7288450e-01  -4.1595483e-01   6.7057249e-02   1.1594962e+00
   2.5900000e+02   1.3495053e-04   2.8241563e-03   8.3239951e-01  -3.3506997e-01   3.9282972e-02   1.1599739e+00
   2.6000000e+02   1.2252348e-04   7.8609526e-03   3.0447681e-01  -2.2064606e-01   1.0122342e-02   1.1626211e+00
   2.6100000e+02   1.5536515e-04   1.1394760e-03   3.9296279e-01  -1.6640210e-01   9.7795115e-02   1.1632176e+00
   2.6200000e+02   6.9667793e-05   3.3419287e-03   1.7463142e-01  -1.4945564e-01   6.3148131e-02   1.1646252e+00
   2.6300000e+02   2.6810107e-04   1.3251844e-03   8.6889424e-01  -1.1929682e-01   3.6135196e-02   1.1652645e+00
   2.6400000e+02   1.3402462e-04   1.8485227e-03   4.2607549e-01  -1.2436663e-01   2.7844771e-01   1.1659059e+00
   2.6500000e+02   1.7715083e-04   1.1667703e-03   3.3417821e-01  -5.3630869e-02   6.6055604e-02   1.1661739e+00
   2.6600000e+02   1.0829704e-04   2.2339774e-03   1.7212599e-01  -4.4895589e-02   1.1628535e-01   1.1665852e+00
   2.6700000e+02   1.7213465e-04   1.4668530e-03   5.2954583e-01   1.4732546e-01   2.2944523e-01   1.1659763e+00
   2.6800000e+02   1.1260786e-04   1.8663864e-03   4.4183831e-01   2.2236916e-01   5.8966157e-02   1.1655005e+00
   2.6900000e+02   1.4784934e-04   4.6639258e-03   2.7139193e-01   1.8165885e-01   1.6591726e-02   1.1650638e+00
   2.7000000e+02   6.4567942e-05   8.8508193e-03   2.6658861e-01   8.1105245e-02   8.7180262e-03   1.1649615e+00
   2.7100000e+02   8.2132281e-05   2.9120227e-02   5.1126867e-01  -1.7773843e-01   5.5118441e-03   1.1652479e+00
   2.7200000e+02   8.1521660e-05   3.2192105e-03   5.1643241e-01  -1.5778704e-01   4.2184076e-02   1.1654912e+00
   2.7300000e+02   8.8450044e-05   5.2619502e-03   2.1774379e-01   7.9802591e-02   3.5981737e-03   1.1654495e+00
   2.7400000e+02   3.5068996e-05   4.3195085e-02   4.2502235e-01   2.8794819e-01   1.0040090e-03   1.1652812e+00
   2.7500000e+02   2.5538340e-05   2.2560370e-02   3.9130521e-01   3.7818634e-01   9.6012822e-04   1.1648585e+00
   2.7600000e+02   6.0724733e-05   3.8728441e-03   7.9532004e-01   4.8981979e-01   3.0100480e-03   1.1647512e+00
   2.7700000e+02   3.9158335e-05   5.7531282e-02   4.8872334e-01   6.3368726e-01   8.8854018e-04   1.1640957e+00
   2.7800000e+02   9.5207499e-05   8.7248871e-04   5.1017424e-01   6.1543647e-01   1.5150746e-01   1.1607118e+00
   2.7900000e+02   9.3207478e-05   9.5153697e-04   3.6715917e-01   6.3793215e-01   1.3017961e-01   1.1592071e+00
   2.8000000e+02   2.9392649e-04   3.2184863e-03   5.5560024e-01   6.3092509e-01   2.3007261e-01   1.1539668e+00
   2.8100000e+02   1.3081523e-04   8.8734391e-04   3.5082218e-01   6.3625882e-01   8.1218931e-01   1.1493219e+00
   2.8200000e+02   1.0812316e-04   7.5063292e-04   1.9661158e-01   6.7845703e-01   8.4347432e-02   1.1452198e+00
   2.8300000e+02   1.1772250e-04   1.3238610e-03   4.0014437e-01  -4.1668836e-01   3.1626377e-02   1.1461649e+00
   2.8400000e+02   1.5665476e-04   3.1758982e-03   6.8008444e-01  -5.9792050e-01   1.3827088e-01   1.1491330e+00
   2.8500000e+02   7.1559914e-05   1.4488119e-03   4.8425188e-01  -4.5434449e-01   1.0756204e-01   1.1500118e+00
   2.8600000e+02   9.6660218e-05   2.7172226e-03   2.6845710e-01   6.8314773e-01   1.8197823e-02   1.1491186e+00
   2.8700000e+02   3.2045160e-05   5.0434265e-03   1.6637283e-01   3.7711572e-01   4.2397941e-03   1.1486599e+00
   2.8800000e+02   5.8490964e-05   1.3939321e-02   5.0804845e-01   4.6533939e-01   7.5094143e-03   1.1481585e+00
   2.8900000e+02   4.5573607e-05   2.5629943e-03   5.0173814e-01   5.9962332e-01   3.8558326e-02   1.1473295e+00
   2.9000000e+02   7.0964020e-05   2.5884072e-03   2.6001204e-01   8.2471976e-01   9.7560234e-03   1.1450227e+00
   2.9100000e+02   6.5374561e-05   3.4411312e-03   3.1972588e-01   6.2628900e-01   7.3021874e-03   1.1398049e+00
   2.9200000e+02   1.7418821e-04   5.0000188e-04   6.4487213e-01   8.9651328e-01   9.9972373e-01   1.1358161e+00
   2.9300000e+02   3.3835245e-04   1.4330188e-03   5.3401950e-01   8.9747035e-01   4.5987320e-01   1.1211899e+00
   2.9400000e+02   3.3013849e-04   6.2950402e-04   2.3974347e-01   8.7458979e-01   1.2973888e+00   1.0816584e+00
   2.9500000e+02   2.3235143e-04   2.1722446e-04   1.2208472e-01   8.5064205e-01   2.2200226e+00   1.0499273e+00
   2.9600000e+02   4.3633054e-04   1.5040343e-04   6.4730333e-01   7.9649583e-01   2.3136948e+00   1.0199534e+00
   2.9700000e+02   2.8114735e-04   2.1849737e-04   8.6297860e-01   7.1017485e-01   4.5137717e+00   1.0167654e+00
   2.9800000e+02   3.4081467e-04   6.0567199e-03   3.2523283e-01  -8.1374253e-01   7.7889366e-02   1.0248371e+00
   2.9900000e+02   2.0323731e-04   3.6739246e-03   1.3214641e-01  -7.6470714e-01   5.1395081e-02   1.0298807e+00
   3.0000000e+02   1.5613012e-04   2.9036903e-03   1.5977817e-01  -6.9578763e-01   3.8483050e-02   1.0437658e+00
   3.0100000e+02   1.0074940e-04   4.5441787e-04   9.1328425e-01  -5.5083447e-01   3.1009651e-01   1.0441141e+00
   3.0200000e+02   1.1089907e-04   3.1128624e-02   3.1885437e-01   7.4576361e-01   1.3066090e-02   1.0390370e+00
   3.0300000e+02   1.0008545e-04   1.0973393e-03   2.1425539e-01   6.6084933e-01   4.0766893e-02   1.0372894e+00
   3.0400000e+02   9.7285705e-05   1.1467981e-02   1.4403734e-01  -2.5720793e-01   2.3552866e-03   1.0379205e+00
   3.0500000e+02   1.3694932e-04   1.1369666e-02   8.9114831e-01  -4.8215386e-01   6.9877952e-03   1.0414368e+00
   3.0600000e+02   1.2246687e-04   2.4011703e-03   9.1730497e-01  -1.8065432e-01   4.6730525e-02   1.0415744e+00
   3.0700000e+02   8.8145675e-05   3.1266250e-02   3.6325472e-01   6.4817688e-01   1.2526429e-03   1.0407292e+00
   3.0800000e+02   8.3296130e-05   2.1168999e-02   2.5138533e-01   6.9131173e-01   3.6865768e-03   1.0394040e+00
   3.0900000e+02   1.1080609e-04   1.2975376e-02   2.1229161e-01  -8.0657789e-02   3.2301192e-03   1.0396801e+00
   3.1000000e+02   1.0085283e-04   3.6459836e-03   8.4503644e-01   2.2248106e-01   2.5765421e-02   1.0394942e+00
   3.1100000e+02   7.2120695e-05   1.4737983e-02   2.7118814e-01   4.2606009e-02   3.7578314e-03   1.0394128e+00
   3.1200000e+02   3.2049144e-05   7.5557448e-03   2.7601104e-01   1.5242273e-01   8.9781827e-03   1.0392357e+00
   3.1300000e+02   1.7880047e-05   5.9245162e-03   1.3825692e-01   4.7155695e-01   2.6592003e-03   1.0385848e+00
   3.1400000e+02   4.8955522e-05   2.9154264e-03   8.6207083e-01   8.2693130e-01   2.6768396e-03   1.0362870e+00
   3.1500000e+02   9.7722432e-05   1.9798962e-03   8.7922721e-01   8.8328857e-01   3.1721534e-02   1.0353798e+00
   3.1600000e+02   6.8744068e-05   5.7766993e-03   3.6881904e-01   8.4355702e-01   3.1429728e-02   1.0319507e+00
   3.1700000e+02   1.5805575e-04   1.8475287e-03   3.3246108e-01   8.9902517e-01   2.2154450e-02   1.0268153e+00
   3.1800000e+02   6.2697452e-05   1.1586632e-03   1.1064262e-01   8.8179670e-01   2.9984467e-01   1.0098878e+00
   3.1900000e+02   1.7565968e-04   3.4545335e-04   7.8374907e-01   9.0404955e-01   2.4465772e-01   1.0063990e+00
   3.2000000e+02   1.0528970e-04   2.0244414e-03   5.4777788e-01   9.0971075e-01   1.5222901e-01   1.0042219e+00
   3.2100000e+02   7.9121230e-05   2.3210386e-03   3.1764964e-01   2.0778784e-01   2.2505440e-02   1.0040754e+00
   3.2200000e+02   3.1173034e-05   3.1592248e-02   2.6188289e-01  -1.2923382e-01   1.4306104e-03   1.0042620e+00
   3.2300000e+02   1.6223750e-04   1.0023352e-02   4.7539200e-01   9.3831267e-01   5.1667191e-03   9.9939496e-01
   3.2400000e+02   1.4706022e-04   8.1208669e-04   5.5227053e-01   9.5307401e-01   9.2782299e-01   9.9249309e-01
   3.2500000e+02   2.8287649e-04   6.4995479e-04   2.7275519e-01   9.5376034e-01   7.9909707e-01   9.6888343e-01
   3.2600000e+02   2.9158113e-04   3.4321643e-04   1.6382997e-01   9.5957405e-01   1.6047491e+00   9.2236106e-01
   3.2700000e+02   1.7414864e-04   1.5296545e-04   4.8535708e-01   9.5720350e-01   6.7133088e+00   8.3022255e-01
   3.2800000e+02   3.3329139e-04   4.6207424e-05   9.0431945e-01   9.4529742e-01   8.5841929e+00   8.2364664e-01
   3.2900000e+02   3.2849182e-04   1.2736144e-03   3.5414907e-01  -6.6299385e-02   2.0910952e-01   8.2402098e-01
   3.3000000e+02   2.2052516e-04   1.7253543e-02   2.8962072e-01  -9.2858826e-01   4.0527216e-02   8.3954908e-01
   3.3100000e+02   1.6845572e-04   1.0450072e-03   1.9104002e-01  -9.3633972e-01   6.8665355e-01   8.5644058e-01
   3.3200000e+02   2.0385750e-04   3.1117003e-04   8.4538886e-01  -9.0809086e-01   1.2535619e+00   8.5834519e-01
   3.3300000e+02   1.6540552e-04   4.4315721e-03   2.3579046e-01   5.7273826e-01   3.3876903e-02   8.5730560e-01
   3.3400000e+02   9.8010505e-05   1.9827198e-02   3.0910256e-01   9.3532405e-01   2.0579116e-02   8.5318164e-01
   3.3500000e+02   1.7441418e-04   3.9074593e-03   1.5597920e-01   9.5847681e-01   3.3022005e-02   8.2621680e-01
   3.3600000e+02   1.5232248e-04   1.6282579e-04   7.6359849e-01   9.5726735e-01   3.7098880e+00   8.2048779e-01
   3.3700000e+02   1.0618164e-04   7.2728629e-04   3.3166654e-01   9.5611638e-01   8.9172547e-01   8.1502433e-01
   3.3800000e+02   4.2815096e-04   9.6993122e-04   2.9003936e-01   9.6289200e-01   2.4487202e-01   7.6709984e-01
   3.3900000e+02   2.1172393e-04   1.9389666e-04   2.5904976e-01   9.5636988e-01   7.6111500e+00   7.4531800e-01
   3.4000000e+02   2.2799935e-04   4.8263876e-04   7.0940599e-01   9.3330761e-01   5.2132639e-01   7.4248567e-01
   3.4100000e+02   3.1664283e-04   4.5954941e-03   3.4154981e-01   7.9322439e-01   4.9579511e-02   7.3884095e-01
   3.4200000e+02   2.3152035e-04   9.3827560e-03   1.5196973e-01  -9.3749642e-01   1.2249993e-01   7.6009446e-01
   3.4300000e+02   1.1508346e-04   7.4834031e-04   3.0242033e-01  -9.1202033e-01   4.8546191e-01   7.6272454e-01
   3.4400000e+02   1.8446943e-04   4.1361499e-03   6.5294967e-01  -8.0980225e-01   3.2589789e-02   7.6335372e-01
   3.4500000e+02   2.1381866e-04   1.8477721e-02   3.4383764e-01   8.5869630e-01   2.5059410e-02   7.5925113e-01
   3.4600000e+02   1.3193540e-04   6.9227793e-03   1.5611298e-01   9.3115977e-01   3.5332876e-02   7.5301016e-01
   3.4700000e+02   1.0861155e-04   2.3757599e-03   3.1450491e-01   9.4650878e-01   2.4627837e-02   7.5081640e-01
   3.4800000e+02   3.6612855e-04   5.4913588e-03   6.1375915e-01   5.1142946e-01   1.7631057e-02   7.4912926e-01
   3.4900000e+02   1.6273636e-04   1.2139622e-02   5.0507484e-01  -5.5926542e-01   4.0354901e-02   7.5018760e-01
   3.5000000e+02   1.9951297e-04   1.3942503e-02   2.0202996e-01  -2.5450162e-01   4.8321659e-03   7.5065093e-01
   3.5100000e+02   2.0641424e-04   3.4354611e-02   3.7837511e-01   5.1176311e-01   2.1543041e-03   7.4982463e-01
   3.5200000e+02   1.2044496e-04   5.0637300e-02   5.4487324e-01   5.1379441e-01   3.3474373e-03   7.4918060e-01
   3.5300000e+02   7.3984144e-05   2.7308235e-02   6.6128006e-01   5.1378334e-01   2.2434660e-03   7.4896480e-01
   3.5400000e+02   2.7666911e-05   8.9305485e-02   7.8092940e-01  -5.0687781e-01   1.2001209e-03   7.4942080e-01
   3.5500000e+02   2.9652482e-05   9.8719625e-03   2.9191116e-01   4.8737763e-02   1.4777751e-03   7.4936764e-01
   3.5600000e+02   7.6651486e-05   3.5123995e-03   6.4123793e-01  -4.8291614e-03   2.8254716e-02   7.4938510e-01
   3.5700000e+02   9.3602029e-05   2.7845444e-03   8.1630221e-01   2.4805543e-01   9.2256548e-02   7.4911787e-01
   3.5800000e+02   8.8412725e-05   9.2378403e-03   3.3936612e-01   3.2005810e-01   1.6978970e-02   7.4810621e-01
   3.5900000e+02   5.1895255e-05   3.5385053e-03   2.6259494e-01   3.4048392e-01   2.3136400e-02   7.4773857e-01
   3.6000000e+02   1.0819479e-04   7.7134946e-03   1.9813781e-01   2.1374145e-01   3.5869700e-03   7.4745308e-01
   3.6100000e+02   1.3106359e-04   1.8741269e-02   7.3032230e-01  -7.9366431e-02   4.0900060e-03   7.4751413e-01
   3.6200000e+02   5.5312103e-05   2.4804550e-02   3.4917049e-01  -9.3804370e-02   4.4873386e-03   7.4759326e-01
   3.6300000e+02   3.2528689e-05   3.0280065e-02   3.2170240e-01   1.2543329e-01   8.3299799e-04   7.4755426e-01
   3.6400000e+02   1.8183331e-05   7.9912572e-02   6.9172024e-01   1.5791141e-01   6.5766746e-04   7.4747678e-01
   3.6500000e+02   7.5179694e-05   8.0793694e-03   7.7106794e-01   4.1833489e-01   1.4222845e-03   7.4736564e-01
   3.6600000e+02   7.0702789e-05   4.4869451e-02   4.5794779e-01   4.5462916e-01   1.3399189e-03   7.4691090e-01
   3.6700000e+02   1.1189448e-04   9.7767574e-03   2.5575273e-01   4.4858831e-01   8.6571291e-03   7.4546619e-01
   3.6800000e+02   1.3129613e-04   3.3081417e-03   2.8612468e-01   4.8120706e-01   1.9878500e-02   7.4369056e-01
   3.6900000e+02   1.2604368e-04   2.3959950e-03   5.8251360e-01   4.8157654e-01   1.9486424e-01   7.4152026e-01
   3.7000000e+02   2.0277850e-04   1.1598313e-03   4.7109370e-01   4.8509500e-01   5.6369985e-01   7.3527252e-01
   3.7100000e+02   6.4677977e-05   5.6417432e-04   3.1753863e-01   4.7281989e-01   8.0953070e-01   7.3308526e-01
   3.7200000e+02   8.5000663e-05   2.2493561e-03   2.3181913e-01  -3.4508576e-01   2.3598135e-02   7.3458892e-01
   3.7300000e+02   8.9621490e-05   1.9382450e-03   6.1817928e-01  -4.0216463e-01   1.3951275e-01   7.3523438e-01
   3.7400000e+02   8.7704895e-05   2.4719270e-03   3.5003336e-01  -4.4049487e-01   1.8908181e-01   7.3715837e-01
   3.7500000e+02   4.5843912e-05   1.5321653e-03   3.5399822e-01  -3.7316767e-01   4.9882457e-02   7.3737296e-01
   3.7600000e+02   3.1246330e-05   1.4060977e-02   1.6147469e-01   4.3008790e-01   1.0482308e-02   7.3571908e-01
   3.7700000e+02   3.9825159e-05   9.0006996e-04   6.2463648e-01   4.6104269e-01   2.0339940e-01   7.3518081e-01
   3.7800000e+02   5.1002527e-05   1.5230441e-03   3.2283852e-01   4.9025734e-01   7.9773724e-02   7.3428402e-01
   3.7900000e+02   4.7001818e-05   2.1590446e-03   3.5621265e-01   5.3286679e-01   3.0631575e-02   7.3353590e-01
   3.8000000e+02   7.1283044e-05   2.6902352e-03   1.7316391e-01   5.7900048e-01   2.2599893e-02   7.3114407e-01
   3.8100000e+02   2.1243480e-04   1.5688590e-03   6.7276906e-01   5.3851546e-01   5.6559464e-02   7.2975549e-01
   3.8200000e+02   9.9287851e-05   6.0208119e-03   3.9971284e-01   4.3312067e-01   4.2205368e-02   7.2892381e-01
   3.8300000e+02   1.3021307e-04   6.9424164e-03   3.6710083e-01   4.6955244e-01   9.8447420e-03   7.2850304e-01
   3.8400000e+02   4.0783695e-05   3.3128141e-02   2.8390979e-01  -4.2117314e-01   2.6229868e-03   7.2930990e-01
   3.8500000e+02   6.3790543e-05   9.0868423e-03   4.7854270e-01  -2.4438586e-01   4.3511813e-03   7.2940694e-01
   3.8600000e+02   3.2534838e-05   3.2292016e-02   4.7563496e-01  -1.6340515e-01   8.6371401e-04   7.2945848e-01
   3.8700000e+02   2.4327671e-05   4.4526422e-02   4.3047861e-01   4.5652736e-01   1.6909981e-03   7.2917712e-01
   3.8800000e+02   3.8375288e-05   7.7381167e-03   2.7795340e-01   5.3100830e-01   3.7494643e-03   7.2881441e-01
   3.8900000e+02   8.5804273e-05   8.0314194e-03   3.2466470e-01   6.0594503e-01   2.6461299e-03   7.2764744e-01
   3.9000000e+02   2.4008206e-05   4.3114234e-03   5.8617107e-01   6.4832940e-01   3.4675501e-02   7.2713649e-01
   3.9100000e+02   8.6338064e-05   9.0266660e-03   2.5399465e-01   6.0295689e-01   2.4050318e-03   7.2608338e-01
   3.9200000e+02   5.3228465e-05   5.4199321e-03   3.0636141e-01   7.3821784e-01   1.6899583e-02   7.2495183e-01
   3.9300000e+02   1.3145393e-04   3.1531189e-03   3.2132432e-01   7.9021150e-01   6.5125602e-02   7.2029739e-01
   3.9400000e+02   3.4785748e-05   6.6740207e-04   5.4478906e-01   7.9002623e-01   9.7835609e-01   7.1812462e-01
   3.9500000e+02   9.0896933e-05   1.1544642e-03   1.6987978e-01  -1.9024915e-01   1.4957076e-02   7.1864032e-01
   3.9600000e+02   7.2365490e-05   3.8966201e-03   3.5193400e-01   6.4036296e-01   2.6928438e-02   7.1786641e-01
   3.9700000e+02   1.1178018e-04   6.4937586e-03   3.6137719e-01  -4.3924911e-01   2.0433161e-02   7.1867367e-01
   3.9800000e+02   2.9294220e-05   7.4574709e-03   5.8595583e-01  -2.7326585e-01   1.2497564e-02   7.1882728e-01
   3.9900000e+02   2.0120595e-05   2.4472689e-02   2.0616612e-01   6.3027205e-01   2.0210023e-03   7.1791253e-01
   4.0000000e+02   5.8047937e-05   2.6149323e-03   4.1433058e-01   6.2403234e-01   7.8646414e-03   7.1747233e-01
   4.0100000e+02   8.9158691e-05   9.2263767e-03   4.3903665e-01   7.2914622e-01   8.4978167e-03   7.1525258e-01
   4.0200000e+02   4.2237880e-05   1.9796703e-03   7.6251508e-01   7.3480769e-01   7.7065765e-02   7.1461995e-01
   4.0300000e+02   5.3500893e-05   8.0718272e-03   1.2472370e-01   6.4045724e-01   1.3250817e-03   7.1401386e-01
   4.0400000e+02   8.9505429e-05   1.9369915e-02   3.5379102e-01   4.3669367e-01   9.3393903e-04   7.1372290e-01
   4.0500000e+02   5.3278628e-05   3.5980920e-02   3.3735969e-01  -1.2997177e-01   7.9345784e-04   7.1379673e-01
   4.0600000e+02   8.4597486e-05   4.5551472e-02   8.1773488e-01   5.8884306e-01   7.2920406e-04   7.1364351e-01
   4.0700000e+02   1.9219978e-05   1.0075756e-01   8.9806546e-01   7.3985685e-02   3.2287020e-04   7.1362650e-01
   4.0800000e+02   1.4909785e-05   6.7241744e-02   5.9566009e-01   5.0318721e-01   3.2178120e-04   7.1351098e-01
   4.0900000e+02   2.8794958e-05   3.7145314e-03   5.0178163e-01   6.0181441e-01   7.7752879e-03   7.1330236e-01
   4.1000000e+02   3.6259421e-05   1.4783627e-02   3.5735946e-01   5.9700543e-01   3.4706428e-03   7.1182718e-01
   4.1100000e+02   5.5534450e-05   1.8203180e-03   9.0976615e-01   6.5045011e-01   2.9251271e-02   7.1140411e-01
   4.1200000e+02   2.6085982e-05   7.2183081e-03   4.7182950e-01   6.6267672e-01   1.6426173e-02   7.1092033e-01
   4.1300000e+02   3.5210458e-05   8.2726356e-03   2.6245647e-01   5.2918590e-01   1.0098056e-03   7.1054070e-01
   4.1400000e+02   2.2512995e-05   8.0610715e-03   2.2454217e-01   4.7619364e-01   5.8228998e-03   7.1029457e-01
   4.1500000e+02   3.2899841e-05   1.3172474e-02   5.3671289e-01   8.9502516e-01   2.1652987e-03   7.0891835e-01
   4.1600000e+02   1.2196518e-04   5.9470328e-04   7.9247923e-01   8.9541984e-01   7.7228817e-01   7.0700402e-01
   4.1700000e+02   1.4427363e-04   2.5553331e-03   2.2271744e-01   9.2421636e-01   2.7062639e-02   6.8935934e-01
   4.1800000e+02   1.0215454e-04   2.8169793e-04   4.7870766e-01   9.2828744e-01   1.4185967e+00   6.7519898e-01
   4.1900000e+02   9.8413146e-05   2.2669548e-04   3.8285573e-01   9.4094464e-01   5.1404285e-01   6.7392342e-01
   4.2000000e+02   3.0130147e-04   2.8881109e-03   8.0356490e-01   9.7385683e-01   2.3751392e-02   6.6613182e-01
   4.2100000e+02   2.1497567e-04   1.0281926e-03   1.0983640e-01   5.8526769e-01   4.1273494e-01   6.5622281e-01
   4.2200000e+02   2.6719378e-04   1.3108179e-03   2.0080949e-01   9.7666613e-01   4.8302675e-01   5.0258821e-01
   4.2300000e+02   1.9185003e-04   1.8396770e-05   3.7269861e-01   9.6007161e-01   1.7018720e+02   4.6263868e-01
   4.2400000e+02   3.6914538e-04   6.8169245e-05   9.0757917e-01   9.4178771e-01   2.0629080e+01   4.5387192e-01
   4.2500000e+02   2.6867608e-04   9.5794923e-04   2.1012397e-01   9.4911231e-01   7.3798743e+00   3.5605535e-01
   4.2600000e+02   1.3359833e-04   4.8624981e-05   1.0923585e-01   9.1857601e-01   5.1065347e+01   2.9216632e-01
   4.2700000e+02   1.7847810e-04   4.6805713e-05   3.3505690e-01  -7.4722744e-01   3.2556896e+00   2.9355713e-01
   4.2800000e+02   3.1293928e-04   5.3525735e-03   8.0746706e-01  -8.6674397e-01   1.0516738e+00   3.0195755e-01
   4.2900000e+02   1.7960939e-04   2.4965458e-04   2.3252524e-01  -8.7305795e-01   4.5776524e+01   3.5008922e-01
   4.3000000e+02   8.7738683e-05   7.8727755e-05   1.0881874e-01  -8.9157834e-01   2.2293706e+01   3.7752372e-01
   4.3100000e+02   1.2238384e-04   1.6933359e-04   3.2489483e-01   9.0972727e-01   9.9576891e-01   3.7618832e-01
   4.3200000e+02   2.2155607e-04   6.2992558e-03   7.5838794e-01   9.3936590e-01   5.3509339e-02   3.7146506e-01
   4.3300000e+02   1.3073784e-04   9.2476980e-04   5.1631419e-01   9.3500715e-01   2.4956048e+00   3.6470239e-01
   4.3400000e+02   1.3117173e-04   1.4858406e-03   1.3861725e-01   9.1458273e-01   1.6415058e-01   3.6128353e-01
   4.3500000e+02   1.3811142e-04   3.8419367e-03   2.8810874e-01   9.0923966e-01   2.1293615e-02   3.5430319e-01
   4.3600000e+02   9.2613758e-05   1.6981934e-03   6.1322027e-01   9.3289976e-01   3.1921815e-01   3.5100828e-01
   4.3700000e+02   9.9272063e-05   3.0880077e-03   8.3080518e-01  -1.4062526e-02   3.0701330e-02   3.5101069e-01
   4.3800000e+02   4.0192253e-05   1.7314076e-01   1.5350185e+00  -9.1428925e-01   1.0915556e-02   3.5451716e-01
   4.3900000e+02   2.6665385e-04   1.2782263e-03   3.5521254e-01   9.2868455e-01   1.0402607e-01   3.3746197e-01
   4.4000000e+02   2.3952318e-04   5.0741323e-04   3.2605683e-01   9.3323037e-01   4.1466648e+00   3.1715446e-01
   4.4100000e+02   2.6038439e-04   2.9723754e-04   8.0539565e-01   9.2786110e-01   8.8007855e+00   3.0706477e-01
   4.4200000e+02   1.2021709e-04   4.7333805e-04   2.2406265e-01   9.2271674e-01   8.0221643e+00   2.8940244e-01
   4.4300000e+02   1.6402913e-04   1.8359147e-04   2.0168715e-01  -8.9437121e-01   8.2910078e+00   2.9781472e-01
   4.4400000e+02   1.8752807e-04   1.0041869e-03   3.0863014e-01  -9.0856400e-01   2.5877127e+00   3.0879621e-01
   4.4500000e+02   1.1224350e-04   5.9092947e-04   7.0574963e-01  -9.1876997e-01   4.9914868e+00   3.1433702e-01
   4.4600000e+02   4.9536977e-05   7.2204141e-04   2.1875533e-01  -9.0752640e-01   8.9171421e-01   3.1831700e-01
   4.4700000e+02   1.4897870e-04   7.8967142e-04   1.9597010e-01   9.2716666e-01   8.5449015e-01   3.1045246e-01
   4.4800000e+02   1.3286215e-04   5.1691064e-04   3.1623485e-01   9.2438085e-01   5.0838851e+00   2.9909136e-01
   4.4900000e+02   8.8428242e-05   3.6834522e-04   7.0727960e-01   9.1676365e-01   4.6218709e+00   2.9661813e-01
   4.5000000e+02   8.1155445e-05   7.6288351e-04   2.2698730e-01   9.2015708e-01   1.1344378e+00   2.9178745e-01
   4.5100000e+02   1.1437073e-04   3.3443915e-04   1.8756387e-01  -8.7915596e-01   1.5463799e+00   2.9489136e-01
   4.5200000e+02   1.1740586e-04   1.8354087e-03   3.1631271e-01  -8.9476834e-01   7.6501919e-01   3.0121586e-01
   4.5300000e+02   1.0447022e-04   1.1863390e-03   7.0520820e-01  -5.7565432e-01   6.1753558e-02   3.0155085e-01
   4.5400000e+02   7.8062631e-05   2.2235620e-02   2.7152377e-01   9.1328974e-01   2.0845795e-02   2.9868310e-01
   4.5500000e+02   6.0792518e-05   3.6335746e-03   2.5159645e-01   9.2515223e-01   1.2394857e-01   2.9014177e-01
   4.5600000e+02   1.0457351e-04   3.5482156e-04   4.7264148e-01   9.3163457e-01   7.8893246e-01   2.8681264e-01
   4.5700000e+02   1.4076944e-04   1.2651198e-03   7.9060747e-01   9.3611893e-01   9.3354506e-01   2.8290008e-01
   4.5800000e+02   7.4835107e-05   7.5568230e-04   3.3704393e-01   9.3191259e-01   2.2161500e+00   2.7834121e-01
   4.5900000e+02   9.9848825e-05   8.4927364e-04   7.5812929e-02   9.3426887e-01   7.3170552e-01   2.5471842e-01
   4.6000000e+02   1.6132609e-04   1.4992997e-04   2.8535400e-01   9.2764239e-01   4.7499598e+00   2.3728666e-01
   4.6100000e+02   1.2290694e-04   1.5823198e-04   8.1946177e-01   9.1718679e-01   1.0585859e+01   2.3503882e-01
   4.6200000e+02   1.2939049e-04   1.4972060e-03   3.9640285e-01   9.1832662e-01   1.0439417e+00   2.2801756e-01
   4.6300000e+02   5.5057842e-05   4.3767297e-04   1.0889994e-01   9.1167217e-01   2.1896058e+00   2.2092879e-01
   4.6400000e+02   7.4737088e-05   6.9429684e-04   1.5085037e-01  -8.9647062e-01   1.5567560e+00   2.2575893e-01
   4.6500000e+02   1.1185075e-04   3.7718493e-04   7.9440005e-01  -8.7710371e-01   1.2819995e+00   2.2675120e-01
   4.6600000e+02   8.7647455e-05   2.6829186e-03   3.8763593e-01  -8.9146871e-01   8.3697422e-01   2.3205386e-01
   4.6700000e+02   6.2036775e-05   7.7239493e-04   1.1037089e-01  -8.7515249e-01   7.3472121e-01   2.3673068e-01
   4.6800000e+02   4.2177136e-05   4.5790280e-04   1.5192432e-01  -8.5383964e-01   8.2568822e-01   2.4724350e-01
   4.6900000e+02   1.4198911e-04   1.5156330e-04   7.9495934e-01   8.9497276e-01   1.4784388e+00   2.4596642e-01
   4.7000000e+02   5.4245682e-05   6.1243620e-03   5.2690183e-01   8.7578242e-01   1.2512317e-01   2.4428361e-01
   4.7100000e+02   5.4318285e-05   6.0457510e-03   2.9015460e-01   6.9313616e-01   6.4156807e-03   2.4374111e-01
   4.7200000e+02   6.0208596e-05   1.3618534e-02   2.0079339e-01   2.3854405e-01   1.2406072e-02   2.4338487e-01
   4.7300000e+02   2.1774955e-04   1.0381425e-02   5.8403640e-01   8.2353373e-01   2.4302526e-02   2.4095517e-01
   4.7400000e+02   8.4394057e-05   2.9107194e-03   3.9984267e-01   7.8805039e-01   6.7919562e-01   2.3694581e-01
   4.7500000e+02   8.8229750e-05   1.3983513e-03   2.9546074e-01   8.4458061e-01   1.8567837e-01   2.3462806e-01
   4.7600000e+02   7.9790086e-05   1.6140413e-03   1.7537543e-01   8.3400504e-01   5.0025998e-01   2.2854569e-01
   4.7700000e+02   1.6565138e-04   5.3445737e-04   6.0104656e-01  -7.1307522e-01   7.2828302e-01   2.2947476e-01
   4.7800000e+02   8.6689870e-05   1.2630268e-02   5.1854527e-01   6.5957745e-01   3.5366729e-02   2.2880690e-01
   4.7900000e+02   3.1189022e-05   3.0907335e-02   2.9723730e-01   5.7992980e-01   3.3431523e-03   2.2836414e-01
   4.8000000e+02   4.0906557e-05   2.2699318e-02   3.0949381e-01   7.5037539e-01   5.9128225e-03   2.2785797e-01
   4.8100000e+02   9.0551146e-05   1.2212403e-02   7.3535524e-01   7.7412587e-01   1.8866905e-02   2.2702701e-01
   4.8200000e+02   2.9266437e-05   5.4936268e-03   4.0343713e-01   7.7750757e-01   1.2129094e-01   2.2569150e-01
   4.8300000e+02   7.1016404e-05   3.5547226e-03   2.0470270e-01   7.6874813e-01   9.3549991e-03   2.2407247e-01
   4.8400000e+02   3.8241096e-05   3.8462881e-03   2.7553459e-01   8.0808075e-01   6.7614445e-02   2.2254491e-01
   4.8500000e+02   6.4096692e-05   1.9507167e-03   7.0083923e-01   8.2424306e-01   1.2300338e-01   2.2184036e-01
   4.8600000e+02   6.9448598e-05   2.6172971e-03   5.9591726e-01   8.2707277e-01   2.7984114e-01   2.2023854e-01
   4.8700000e+02   6.6983649e-05   2.0041418e-03   1.2774659e-01   4.7841401e-01   5.5066112e-02   2.1987691e-01
   4.8800000e+02   6.1987994e-05   1.5604643e-02   2.1027402e-01   7.7219773e-01   7.8983951e-03   2.1853864e-01
   4.8900000e+02   5.4784538e-05   4.5259097e-03   5.9220620e-01   8.2789581e-01   1.0686026e-01   2.1373025e-01
   4.9000000e+02   1.1493067e-04   5.7065051e-04   8.5523324e-01   8.2466384e-01   8.8195225e-01   2.1130792e-01
   4.9100000e+02   5.4810817e-05   8.7339407e-04   3.6493387e-01   8.2194485e-01   2.5842934e+00   2.0781550e-01
   4.9200000e+02   4.8602372e-05   2.5095826e-04   2.8645007e-01  -6.1762329e-01   3.7384864e-01   2.0800307e-01
   4.9300000e+02   4.4620291e-05   1.6991044e-02   2.0457539e-01  -7.8556750e-01   3.0946731e-02   2.1054085e-01
   4.9400000e+02   4.6683398e-05   1.0122012e-03   5.7827647e-01  -8.0981478e-01   5.1634691e-01   2.1122922e-01
   4.9500000e+02   2.1155808e-05   1.7944780e-03   3.7484327e-01  -7.8868781e-01   2.2806725e-01   2.1241857e-01
   4.9600000e+02   8.7753342e-05   9.3539481e-04   2.7821447e-01   8.5121762e-01   1.0166906e-01   2.0330595e-01
   4.9700000e+02   7.6817500e-05   1.3646368e-04   2.7525069e-01   8.3669051e-01   1.6340837e+01   1.9257916e-01
   4.9800000e+02   9.4074239e-05   1.4985410e-04   6.0745415e-01   8.1424635e-01   6.7541873e+00   1.8846512e-01
   4.9900000e+02   7.0328004e-05   2.9624749e-04   4.6171175e-01   8.0878956e-01   9.6433023e+00   1.8277096e-01
   5.0000000e+02   6.9931963e-05   2.1895909e-04   2.3765987e-01   6.6459664e-01   8.4363047e-01   1.8197260e-01
   5.0100000e+02   1.0558955e-04   1.1163560e-02   3.2999506e-01  -7.0033520e-01   2.7227506e-02   1.8284222e-01
   5.0200000e+02   1.0068415e-04   1.5133299e-02   4.5510804e-01  -7.7268754e-01   5.1349034e-02   1.8649332e-01
   5.0300000e+02   3.2484374e-05   7.1293099e-04   7.4325068e-01  -7.8714642e-01   2.2730248e+00   1.8779952e-01
   5.0400000e+02   3.2316917e-05   2.9732553e-03   1.6656742e-01   7.8057611e-01   5.3278612e-02   1.8682487e-01
   5.0500000e+02   6.5338300e-05   1.2931500e-03   2.6930748e-01   7.9404511e-01   5.7273083e-01   1.8418099e-01
   5.0600000e+02   6.3868707e-05   1.0070763e-03   3.2014167e-01   7.9141370e-01   7.8086062e-01   1.8240771e-01
   5.0700000e+02   3.3216748e-05   6.6214320e-04   7.2771591e-01   7.8430426e-01   7.8537476e-01   1.8196915e-01
   5.0800000e+02   6.2619634e-05   6.2492098e-03   1.5996462e-01  -5.9627548e-01   1.2707616e-02   1.8335737e-01
   5.0900000e+02   5.7723292e-05   2.8195789e-03   2.6841032e-01   4.2064211e-01   5.4445181e-02   1.8309579e-01
   5.1000000e+02   4.8264302e-05   2.2879639e-02   3.3067600e-01   3.7002040e-01   5.1761846e-03   1.8292098e-01
   5.1100000e+02   6.9789982e-05   3.8795209e-02   7.3464406e-01   6.8077789e-01   8.4154503e-03   1.8239787e-01
   5.1200000e+02   3.1700255e-05   9.1240815e-03   1.7641912e-01   5.7693850e-01   3.6573184e-02   1.8191806e-01
   5.1300000e+02   4.7258961e-05   4.8603590e-03   2.1508249e-01   1.3433544e-01   1.0272593e-02   1.8185589e-01
   5.1400000e+02   5.4742591e-05   1.4680250e-02   3.4207222e-01   1.1502348e-01   8.3885914e-03   1.8176973e-01
   5.1500000e+02   5.0374562e-05   9.6536922e-03   7.7061477e-01  -2.1802795e-01   3.0559416e-02   1.8184574e-01
   5.1600000e+02   1.5964608e-05   2.4104083e-02   2.6031241e-01  -4.9956237e-02   6.4597873e-03   1.8187603e-01
   5.1700000e+02   3.7656800e-05   8.8683953e-03   1.7802242e-01   3.9638389e-01   6.0562118e-03   1.8144224e-01
   5.1800000e+02   3.5074387e-05   8.3937346e-03   2.8545528e-01   2.5655011e-01   6.1867379e-03   1.8137044e-01
   5.1900000e+02   5.1056867e-05   3.6520302e-02   7.0309152e-01  -5.2834321e-02   6.0692118e-03   1.8143193e-01
   5.2000000e+02   3.3011769e-05   4.1585885e-03   6.4706748e-01  -4.1902908e-02   1.1245923e-01   1.8145977e-01
   5.2100000e+02   2.6437790e-05   1.0144415e-02   2.3134648e-01   2.8416729e-01   5.7687276e-03   1.8138557e-01
   5.2200000e+02   1.4802055e-05   2.1388841e-02   2.6528435e-01   2.6093650e-01   2.3188764e-03   1.8127628e-01
   5.2300000e+02   4.2052973e-05   7.2260436e-03   3.7738442e-01   8.7852604e-02   1.2646849e-02   1.8122682e-01
   5.2400000e+02   2.8235793e-05   5.0215416e-03   5.8397442e-01   2.3067506e-01   1.2830696e-01   1.8106059e-01
   5.2500000e+02   4.6440544e-05   3.3755983e-03   2.2200474e-01   2.3230420e-01   6.5775499e-02   1.8039218e-01
   5.2600000e+02   4.0009664e-05   8.7317055e-04   3.5060903e-01   1.4356458e-01   3.2819767e-01   1.8013588e-01
   5.2700000e+02   2.5789799e-05   1.4892423e-03   4.1928590e-01  -3.7689752e-02   5.0919736e-02   1.8014133e-01
   5.2800000e+02   1.5300133e-05   4.4328914e-02   5.6184974e-01  -1.7984276e-01   1.0462807e-02   1.8048982e-01
   5.2900000e+02   8.1170881e-06   6.8357302e-04   7.0754058e-01   3.7738150e-02   8.5396520e-02   1.8048756e-01
   5.3000000e+02   4.8441617e-06   7.3174269e-02   6.2658325e-01   2.6582861e-01   6.7971781e-04   1.8045499e-01
   5.3100000e+02   2.0048801e-05   1.6809103e-03   4.5545702e-01   4.6808965e-01   7.3671523e-03   1.8029965e-01
   5.3200000e+02   1.4402359e-05   5.3838214e-03   3.8600748e-01   4.4390763e-01   3.3402776e-02   1.7963636e-01
   5.3300000e+02   1.4392987e-05   7.8925341e-04   5.6520344e-01   5.0546339e-01   1.3209445e-01   1.7944924e-01
   5.3400000e+02   1.4519987e-05   5.4188487e-03   6.2409042e-01   4.9506375e-01   6.8243070e-03   1.7941136e-01
   5.3500000e+02   1.3458612e-05   2.9564328e-02   3.4214419e-01  -3.4166229e-01   4.7099599e-03   1.7955615e-01
   5.3600000e+02   9.9699922e-06   3.3503229e-03   1.3780533e-01  -2.3389981e-01   1.4316308e-02   1.7970755e-01
   5.3700000e+02   2.1081343e-05   3.0284325e-03   3.6335731e-01   5.5882565e-01   1.4215431e-02   1.7952930e-01
   5.3800000e+02   2.4152654e-05   4.4386271e-03   6.3426235e-01   5.8816274e-01   3.2057000e-02   1.7931797e-01
   5.3900000e+02   1.6545240e-05   4.6926202e-03   3.3802211e-01   5.4114480e-01   5.5969715e-02   1.7897931e-01
   5.4000000e+02   1.2662981e-05   2.3304452e-03   1.7165628e-01   5.0229577e-01   3.7546651e-02   1.7876871e-01
   5.4100000e+02   2.1586189e-05   7.2554320e-03   3.0391426e-01  -4.0621213e-01   5.3796417e-03   1.7886651e-01
   5.4200000e+02   2.1449367e-05   7.2976064e-03   6.2865324e-01  -4.4618273e-01   2.2892630e-02   1.7898084e-01
   5.4300000e+02   9.4749897e-06   1.0380168e-02   3.7382945e-01  -4.3451180e-01   1.1373497e-02   1.7909155e-01
   5.4400000e+02   1.2601571e-05   8.4551206e-03   1.8442951e-01   4.2101390e-01   3.2359445e-03   1.7903060e-01
   5.4500000e+02   5.3819823e-06   3.3036861e-02   3.2038962e-01   4.7317361e-01   1.6455867e-03   1.7889139e-01
   5.4600000e+02   1.0544382e-05   4.8809633e-03   7.0693275e-01   4.9618368e-01   2.6978631e-03   1.7887642e-01
   5.4700000e+02   4.0602680e-06   1.2623003e-01   1.1173179e+00  -3.1539088e-01   1.8177229e-04   1.7888668e-01
   5.4800000e+02   4.6992843e-06   5.3004716e-02   4.9584262e-01  -1.7938588e-02   2.8806235e-04   1.7888761e-01
   5.4900000e+02   3.3680601e-06   2.6041976e-02   3.1952033e-01   6.4907691e-01   6.6695566e-04   1.7881019e-01
   5.5000000e+02   2.7394088e-05   4.7035135e-03   2.0760928e-01   8.2421753e-01   8.5216191e-03   1.7755639e-01
   5.5100000e+02   2.1731944e-05   6.8939856e-04   8.3838164e-01   8.2502227e-01   3.7812783e-01   1.7734008e-01
   5.5200000e+02   1.5395867e-05   5.5541655e-03   2.2055277e-01   8.0360448e-01   5.4181156e-02   1.7637635e-01
   5.5300000e+02   9.9689007e-06   9.1294902e-04   1.9237695e-01   8.3100970e-01   9.0665734e-02   1.7596129e-01
   5.5400000e+02   2.9677838e-05   2.0587754e-03   2.5182053e-01  -6.9524190e-01   3.7530878e-02   1.7653621e-01
   5.5500000e+02   2.1045283e-05   1.7322746e-03   8.4656680e-01  -4.1519057e-01   6.0683261e-02   1.7657097e-01
   5.5600000e+02   2.4328287e-05   3.0973124e-02   2.9283443e-01  -2.8896548e-01   2.0524186e-03   1.7667603e-01
   5.5700000e+02   1.7516328e-05   1.9134585e-02   1.9717912e-01   7.7593631e-01   4.7390526e-03   1.7602715e-01
   5.5800000e+02   1.7325947e-05   3.2167018e-03   1.9368223e-01   8.3761876e-01   1.5095060e-02   1.7547111e-01
   5.5900000e+02   2.6844477e-05   3.0950828e-03   9.1406034e-01   5.3560175e-01   1.4992686e-02   1.7542709e-01
   5.6000000e+02   9.4960027e-06   4.6650748e-02   3.9847541e-01   6.7748060e-01   1.3654318e-03   1.7526490e-01
   5.6100000e+02   2.2503083e-05   8.1530209e-03   3.4116349e-01   6.0435591e-01   1.3952174e-02   1.7489612e-01
   5.6200000e+02   1.3408055e-05   3.1195916e-03   3.1285834e-01   6.5128385e-01   3.8268069e-03   1.7478719e-01
   5.6300000e+02   1.3691611e-05   1.5537307e-02   4.4686732e-01   6.2434415e-01   1.3952906e-02   1.7459702e-01
   5.6400000e+02   1.1482366e-05   4.4014412e-03   4.1401356e-01   7.0148396e-01   1.1803124e-02   1.7450669e-01
   5.6500000e+02   1.1928656e-05   1.9115749e-02   2.9096745e-01  -4.6232029e-01   2.0461260e-03   1.7467206e-01
   5.6600000e+02   5.4402808e-06   3.8199519e-03   4.6718893e-01   7.1306201e-01   1.4087849e-02   1.7461723e-01
   5.6700000e+02   3.7859050e-06   2.2672733e-02   4.3149717e-01   7.6985680e-01   9.7578166e-04   1.7448609e-01
   5.6800000e+02   1.1477499e-05   2.7554120e-03   6.5385741e-01   7.6305545e-01   2.6439385e-02   1.7426618e-01
   5.6900000e+02   8.6062773e-06   2.2457225e-03   4.4972049e-01   8.4017243e-01   1.7057084e-02   1.7411012e-01
   5.7000000e+02   2.5345971e-05   3.1921254e-03   4.7316174e-01   8.8883997e-01   2.3710650e-02   1.7045125e-01
   5.7100000e+02   2.5197856e-05   2.9414360e-04   5.2646084e-01   8.7692349e-01   1.0955597e+00   1.6981194e-01
   5.7200000e+02   1.9137705e-05   1.0285109e-03   3.8785160e-01   8.7924260e-01   5.1451465e-01   1.6861288e-01
   5.7300000e+02   1.8004856e-05   3.9567445e-04   4.3840063e-01   8.9072016e-01   6.5183282e-01   1.6784851e-01
   5.7400000e+02   1.7809137e-05   7.0365242e-04   1.0999120e-01  -7.2227667e-01   1.7364026e-01   1.6916889e-01
   5.7500000e+02   3.1089900e-05   1.6728801e-03   5.1658239e-01  -5.6580671e-01   5.1356684e-02   1.6932265e-01
   5.7600000e+02   2.8479490e-05   1.3240227e-02   3.8528424e-01  -7.5480942e-01   1.6539352e-02   1.6985173e-01
   5.7700000e+02   1.4750724e-05   3.5869740e-03   4.5778783e-01  -7.1280157e-01   3.7707619e-02   1.6999446e-01
   5.7800000e+02   6.0525341e-06   1.7963873e-02   1.5803879e-01   6.6643693e-01   1.9963224e-03   1.6976848e-01
   5.7900000e+02   9.9208633e-06   1.3262953e-02   5.0225001e-01   7.8967894e-01   3.7463999e-03   1.6964294e-01
   5.8000000e+02   1.3622091e-05   3.9463929e-03   4.9039321e-01   8.0723754e-01   3.3444588e-02   1.6935683e-01
   5.8100000e+02   1.1664562e-05   2.5771723e-03   4.5373606e-01   8.6137910e-01   2.6052514e-02   1.6911935e-01
   5.8200000e+02   1.0496820e-05   3.3954384e-03   1.4276765e-01   8.8912660e-01   1.6168038e-02   1.6881553e-01
   5.8300000e+02   3.2187479e-05   4.5654566e-03   3.9227179e-01   9.0827765e-01   7.6715858e-03   1.6764011e-01
   5.8400000e+02   3.2217569e-05   1.3498050e-03   6.6561020e-01   8.9390266e-01   2.2082108e-01   1.6712326e-01
   5.8500000e+02   2.3057389e-05   5.3221118e-03   4.9185375e-01   8.6258354e-01   1.9315317e-02   1.6694927e-01
   5.8600000e+02   2.5617413e-05   1.3804498e-02   1.5921608e-01   7.8266609e-01   4.8834061e-03   1.6631195e-01
   5.8700000e+02   1.0659594e-05   6.4254558e-03   2.5804674e-01   7.5780850e-01   1.3052430e-02   1.6590107e-01
   5.8800000e+02   1.1979850e-05   9.1418112e-03   6.8272003e-01   8.9679849e-01   5.1937904e-03   1.6512878e-01
   5.8900000e+02   1.2898187e-05   9.3750064e-04   8.7949778e-01   8.6098436e-01   2.0607955e-01   1.6501434e-01
   5.9000000e+02   1.7297593e-05   1.3028401e-02   3.3682332e-01   9.1110967e-01   1.6960216e-02   1.6437712e-01
   5.9100000e+02   1.8636997e-05   1.4274749e-03   1.7498133e-01   9.1973188e-01   1.7861144e-01   1.5765270e-01
   5.9200000e+02   1.3702533e-05   1.1686377e-04   2.1943152e-01   9.3160260e-01   8.2484908e-01   1.5576156e-01
   5.9300000e+02   4.4807732e-05   3.6704012e-04   8.3228714e-01   8.6833482e-01   2.9709797e-01   1.5544773e-01
   5.9400000e+02   5.6270148e-05   7.3644069e-03   3.5342351e-01   5.7932045e-01   2.4622058e-02   1.5489536e-01
   5.9500000e+02   2.2291514e-05   5.1102504e-03   1.8923166e-01   2.2137816e-01   6.8969873e-02   1.5460522e-01
   5.9600000e+02   1.9327009e-05   4.2118099e-03   1.4273993e-01  -4.6436061e-01   1.7863224e-02   1.5492704e-01
   5.9700000e+02   4.2913284e-05   1.2029818e-02   7.9767159e-01  -2.9720052e-01   8.8559298e-03   1.5502933e-01
   5.9800000e+02   1.7069900e-05   8.1252407e-03   4.2206720e-01  -2.5719904e-01   5.0557495e-02   1.5515604e-01
   5.9900000e+02   1.3355871e-05   6.2233531e-03   2.6696802e-01  -1.0654057e-01   1.3573617e-02   1.5518431e-01
   6.0000000e+02   8.9819139e-06   1.5785675e-02   1.4527374e-01   3.5050051e-01   3.8714982e-03   1.5497475e-01
   6.0100000e+02   1.9657974e-05   3.5925676e-03   6.7646429e-01   3.9586841e-01   9.3064211e-03   1.5490347e-01
   6.0200000e+02   9.0487587e-06   1.2477713e-02   5.7843304e-01   4.7601419e-01   6.0762900e-03   1.5484750e-01
   6.0300000e+02   1.6645411e-05   2.3986343e-02   3.0912721e-01  -2.2646624e-01   2.5432013e-03   1.5493716e-01
   6.0400000e+02   5.1222213e-06   5.6128549e-03   1.9210488e-01  -1.1371079e-01   1.1726252e-02   1.5496315e-01
   6.0500000e+02   2.5606351e-05   9.1816810e-03   4.0249041e-01   5.7314070e-01   4.1794641e-03   1.5459286e-01
   6.0600000e+02   1.5955575e-05   2.2813315e-03   6.7670388e-01   5.7170248e-01   1.5932725e-01   1.5437316e-01
   6.0700000e+02   1.1258399e-05   3.5876705e-03   1.7708544e-01   5.9252625e-01   4.0110500e-02   1.5391581e-01
   6.0800000e+02   9.6953237e-06   2.3616798e-03   2.8693290e-01   6.2406668e-01   1.6265212e-02   1.5381821e-01
   6.0900000e+02   1.1533520e-05   8.9258696e-03   3.1638770e-01  -4.0791845e-01   1.0675882e-02   1.5390206e-01
   6.1000000e+02   1.1750272e-05   5.3615884e-03   7.0375247e-01  -4.0010564e-01   2.1968892e-02   1.5394436e-01
   6.1100000e+02   5.5894773e-06   1.4469068e-02   1.8570948e-01  -2.0221163e-01   2.2687768e-03   1.5396204e-01
   6.1200000e+02   3.9474574e-06   3.0352665e-02   3.3141062e-01   5.4423415e-01   5.5200823e-04   1.5393892e-01
   6.1300000e+02   2.2221579e-06   3.0647583e-02   2.9766809e-01   7.1677754e-01   4.3358206e-04   1.5389108e-01
   6.1400000e+02   1.4103360e-05   8.1115002e-03   8.2450652e-01   8.2619339e-01   1.7284238e-03   1.5378122e-01
   6.1500000e+02   1.0177952e-05   6.3989284e-03   2.8905823e-01   7.9973663e-01   2.4164745e-02   1.5340999e-01
   6.1600000e+02   9.5593898e-06   3.0257374e-03   3.1074004e-01   8.8853286e-01   1.0805595e-02   1.5331794e-01
   6.1700000e+02   3.5806549e-06   8.6599604e-03   1.5661310e-01   8.1683263e-01   1.8269544e-03   1.5308923e-01
   6.1800000e+02   1.9892630e-05   2.5560528e-03   7.1094759e-01   9.4361951e-01   5.1670228e-02   1.5285599e-01
   6.1900000e+02   7.0815023e-05   2.9835021e-03   1.6842690e-01   9.7469642e-01   2.4194069e-01   1.3489618e-01
   6.2000000e+02   2.9600679e-05   4.6171497e-05   2.8641319e-01   9.6810478e-01   7.0093019e+01   1.2597826e-01
   6.2100000e+02   2.3152969e-05   7.1247498e-05   2.0294044e-01   9.6088134e-01   1.4624684e+01   1.1907963e-01
   6.2200000e+02   5.1663431e-05   1.0214762e-04   8.7280898e-01   9.7088595e-01   2.8578664e+00   1.1650008e-01
   6.2300000e+02   3.1870308e-05   2.3521019e-04   1.9724857e-01   2.7054567e-01   1.7253650e+00   1.1608507e-01
   6.2400000e+02   5.8943431e-05   4.1556078e-03   3.0290011e-01   4.1942734e-01   4.4037182e-02   1.1555486e-01
   6.2500000e+02   4.0632026e-05   4.6822194e-03   1.9342891e-01  -4.6395479e-01   9.7155809e-02   1.1621260e-01
   6.2600000e+02   5.5241792e-05   3.9269870e-03   8.4173199e-01  -6.0065875e-01   6.5134772e-02   1.1635484e-01
   6.2700000e+02   8.5265898e-06   5.5132021e-02   4.6282695e-01  -2.4682635e-01   5.6726905e-03   1.1651951e-01
   6.2800000e+02   1.5583380e-05   7.7461759e-03   3.5523198e-01   5.1745153e-01   5.1016484e-03   1.1644268e-01
   6.2900000e+02   1.6125025e-05   2.4404603e-02   3.5465106e-01   3.6433087e-01   2.0874802e-03   1.1635434e-01
   6.3000000e+02   1.9061420e-05   1.1492969e-02   5.3723420e-01   3.7883506e-01   1.9000114e-02   1.1624994e-01
   6.3100000e+02   2.8612865e-05   7.1820500e-03   4.1369850e-01   2.9108668e-01   1.8592914e-02   1.1609380e-01
   6.3200000e+02   1.2945804e-05   4.9615717e-03   2.3376661e-01   3.0144326e-01   5.5592555e-02   1.1561766e-01
   6.3300000e+02   2.0293613e-05   1.4631765e-03   3.6659857e-01   3.8895370e-01   1.1317437e-01   1.1545923e-01
   6.3400000e+02   2.4212578e-05   7.2569556e-03   6.1534775e-01   3.2781198e-01   4.8133394e-03   1.1541376e-01
   6.3500000e+02   1.2020247e-05   1.9815653e-02   6.7660858e-01   6.6960301e-03   9.1106417e-03   1.1541295e-01
   6.3600000e+02   5.5763354e-06   3.1441888e-02   2.8536591e-01  -2.9862074e-01   3.2360967e-03   1.1552503e-01
   6.3700000e+02   1.2074355e-05   3.0726206e-03   3.3392596e-01  -7.1212870e-02   1.7924009e-02   1.1554375e-01
   6.3800000e+02   1.8809304e-05   5.3023789e-03   3.1267414e-01   4.3827762e-01   5.2366565e-03   1.1527985e-01
   6.3900000e+02   1.0572236e-05   2.7761630e-03   5.9135268e-01   4.1191400e-01   7.4191911e-02   1.1517001e-01
   6.4000000e+02   1.8664609e-05   1.8919640e-03   2.4200060e-01   4.9215895e-01   7.6519199e-02   1.1463187e-01
   6.4100000e+02   2.0237643e-05   1.1360491e-03   3.6851291e-01   1.9481025e-01   5.4193557e-02   1.1455686e-01
   6.4200000e+02   1.0350228e-05   4.3402317e-03   4.6088468e-01  -2.0509466e-01   6.0581129e-02   1.1460154e-01
   6.4300000e+02   1.6952058e-05   5.5994324e-03   5.6635407e-01  -2.4900599e-01   2.1862107e-02   1.1467992e-01
   6.4400000e+02   8.3261567e-06   2.3707605e-03   2.7197622e-01  -3.3202032e-01   8.7249666e-02   1.1478412e-01
   6.4500000e+02   1.2864948e-05   6.0262702e-03   1.8888223e-01   1.8965182e-01   1.2890180e-02   1.1471454e-01
   6.4600000e+02   1.4278328e-05   4.6542260e-03   4.5366816e-01  -9.1113144e-03   7.3012419e-03   1.1471664e-01
   6.4700000e+02   6.0729217e-06   1.1166725e-02   6.7538088e-01   3.8834458e-01   7.1623758e-03   1.1469671e-01
   6.4800000e+02   5.0611565e-06   6.4833019e-02   5.6499152e-01  -9.1245680e-02   1.8324255e-03   1.1471607e-01
   6.4900000e+02   4.4998407e-06   4.9696175e-03   2.9961821e-01  -9.7263958e-02   7.0963118e-03   1.1472602e-01
   6.5000000e+02   8.1716746e-06   1.0061746e-02   3.3258207e-01   3.6226006e-01   2.4775893e-03   1.1467461e-01
   6.5100000e+02   9.7708926e-06   8.9214239e-03   7.5568362e-01   4.0225301e-01   5.8046136e-03   1.1464116e-01
   6.5200000e+02   3.1195292e-06   1.2562691e-02   2.6551454e-01   4.6277845e-01   7.4014866e-03   1.1459212e-01
   6.5300000e+02   9.0270130e-06   7.1195798e-03   2.2812366e-01   4.1802950e-01   1.3809521e-03   1.1452606e-01
   6.5400000e+02   5.9191582e-06   9.1769532e-03   2.5117734e-01   4.6533806e-01   3.8778409e-03   1.1447443e-01
   6.5500000e+02   1.3952993e-05   1.3635952e-02   6.9464657e-01   7.1318883e-01   2.6627354e-03   1.1436579e-01
   6.5600000e+02   7.9005148e-06   7.8279156e-03   4.9199091e-01   7.1017988e-01   2.3102148e-02   1.1424857e-01
   6.5700000e+02   8.3928011e-06   6.5577628e-03   1.2079589e-01   6.7656115e-01   9.8025326e-03   1.1387047e-01
   6.5800000e+02   6.0314333e-06   2.5271903e-03   2.9587790e-01   7.4013891e-01   1.3239006e-02   1.1380075e-01
   6.5900000e+02   2.2612695e-05   9.2127112e-03   5.2767065e-01   6.2850190e-01   3.9491794e-03   1.1365966e-01
   6.6000000e+02   1.1585708e-05   1.2243430e-02   6.0658018e-01   6.7259984e-01   1.4494981e-02   1.1359043e-01
   6.6100000e+02   9.8048281e-06   1.6305990e-02   1.9690725e-01   1.0945303e-01   2.3064839e-03   1.1357616e-01
   6.6200000e+02   7.5094771e-06   3.2497690e-02   3.6061976e-01  -2.9290334e-01   7.4040995e-04   1.1360082e-01
   6.6300000e+02   6.5043645e-06   3.4254375e-02   3.5590706e-01   6.7914848e-01   1.1905976e-03   1.1350901e-01
   6.6400000e+02   1.7024289e-05   1.6256032e-02   7.4946252e-01   5.5785706e-01   1.0819570e-03   1.1344054e-01
   6.6500000e+02   1.2129162e-05   1.4404892e-02   3.4901399e-01   6.5394879e-01   1.2859995e-02   1.1320238e-01
   6.6600000e+02   1.8071299e-05   5.8553771e-03   4.3229135e-01   7.2063074e-01   7.8531015e-03   1.1312232e-01
   6.6700000e+02   1.2064681e-05   1.4917827e-02   1.4381002e-01   7.7968156e-01   4.9063566e-03   1.1269012e-01
   6.6800000e+02   2.4597472e-05   4.1998425e-03   6.1702813e-01   8.1013222e-01   4.9051525e-03   1.1257820e-01
   6.6900000e+02   1.0362150e-05   1.3263209e-02   2.5558619e-01   8.5332295e-01   1.5104545e-02   1.1221566e-01
   6.7000000e+02   6.2173862e-06   2.9158204e-03   4.6264247e-01   8.6392116e-01   5.1917147e-02   1.1205841e-01
   6.7100000e+02   6.1742582e-06   3.8455217e-03   8.7512417e-02   8.8679786e-01   3.3817682e-02   1.1121913e-01
   6.7200000e+02   2.9042774e-05   3.8246827e-04   5.3177563e-01   8.3121056e-01   1.2379784e-01   1.1086174e-01
   6.7300000e+02   2.1399674e-05   3.8414381e-03   3.7619914e-01   8.8952711e-01   1.6826024e-01   1.0982598e-01
   6.7400000e+02   2.3327454e-05   9.2802161e-04   4.7171106e-01   9.0413280e-01   7.4757102e-01   1.0064257e-01
   6.7500000e+02   1.0856077e-05   4.5044811e-05   4.8653811e-01   8.8496828e-01   2.3620717e+01   9.9616799e-02
   6.7600000e+02   1.6779114e-05   5.5660178e-04   4.6550889e-01  -7.3621853e-01   2.4326509e-01   9.9756264e-02
   6.7700000e+02   1.5385768e-05   5.4153774e-03   3.9931725e-01  -8.1893664e-01   8.7323795e-02   1.0020262e-01
   6.7800000e+02   1.6393205e-05   2.1111934e-03   1.1442191e-01  -8.4028568e-01   9.8892184e-02   1.0124567e-01
   6.7900000e+02   1.3946901e-05   6.5809340e-04   4.8963650e-01  -7.9053421e-01   2.5045243e-01   1.0140235e-01
   6.8000000e+02   1.7674013e-05   1.0270680e-02   4.1534739e-01   7.4108302e-01   8.1456556e-03   1.0124941e-01
   6.8100000e+02   1.8315029e-05   6.7689978e-03   4.9693255e-01   8.1030491e-01   4.4796083e-02   1.0101985e-01
   6.8200000e+02   1.2063019e-05   9.3092677e-03   1.3985777e-01   4.4438021e-01   3.8857375e-03   1.0097628e-01
   6.8300000e+02   7.9156653e-06   3.9729901e-02   5.0292157e-01  -6.4357746e-01   1.7199451e-03   1.0103219e-01
   6.8400000e+02   5.0430895e-06   1.9946782e-02   3.1110184e-01  -6.7706072e-01   4.4479940e-03   1.0110829e-01
   6.8500000e+02   7.3968819e-06   6.6109233e-03   5.6463966e-01   4.7172717e-01   4.8747415e-03   1.0109376e-01
   6.8600000e+02   3.0050559e-06   8.3485891e-02   7.2353807e-01   6.3044578e-01   2.1050978e-04   1.0108034e-01
   6.8700000e+02   5.9058016e-06   4.3357648e-02   4.7048641e-01  -5.4290117e-02   7.8098746e-04   1.0108466e-01
   6.8800000e+02   1.9730311e-05   8.7417501e-03   5.6613893e-01  -1.0792841e-02   1.2011575e-02   1.0108641e-01
   6.8900000e+02   1.8474589e-05   7.6869284e-03   3.6137749e-01   4.5806114e-01   1.2323101e-02   1.0094414e-01
   6.9000000e+02   9.6301742e-06   3.1890116e-03   2.2547837e-01   5.5866339e-03   1.4394305e-01   1.0094315e-01
   6.9100000e+02   8.6263510e-06   1.0792332e-03   3.4386133e-01   2.2948348e-01   1.2592304e-01   1.0085274e-01
   6.9200000e+02   1.5147492e-05   3.1176382e-03   7.9939132e-01   3.5671139e-01   2.3464454e-02   1.0080007e-01
   6.9300000e+02   1.3799982e-05   1.3922877e-02   5.5698429e-01   2.4535422e-01   5.6238893e-03   1.0076539e-01
   6.9400000e+02   4.8400297e-06   1.3587240e-02   1.4740055e-01   2.8888983e-01   2.9536879e-03   1.0067981e-01
   6.9500000e+02   1.7007076e-05   5.8834179e-03   2.9628066e-01   4.6245100e-01   1.7951034e-02   1.0057554e-01
   6.9600000e+02   1.8601041e-05   7.0464101e-03   4.2592179e-01   5.4600808e-01   4.3594995e-02   1.0027734e-01
   6.9700000e+02   6.9508923e-06   2.6083132e-03   4.6402783e-01   4.8738055e-01   1.3446032e-01   1.0017483e-01
   6.9800000e+02   9.2408495e-06   3.2261935e-03   1.5220567e-01   3.3284600e-01   1.2687415e-02   1.0006952e-01
   6.9900000e+02   1.4542145e-05   2.2815314e-03   3.3042243e-01  -3.0665738e-01   3.0505115e-02   1.0012819e-01
   7.0000000e+02   1.2699996e-05   6.0693966e-03   5.2856728e-01  -4.5109338e-01   4.5055018e-02   1.0025569e-01
   7.0100000e+02   6.7608363e-06   5.1395665e-03   4.7131132e-01  -1.1221535e-01   8.2829271e-03   1.0026739e-01
   7.0200000e+02   7.7239563e-06   1.4360490e-02   1.7729933e-01   5.3732554e-01   6.8760237e-03   1.0008259e-01
   7.0300000e+02   7.8609156e-06   4.2862180e-03   2.9832333e-01   5.3922917e-01   2.0869616e-02   9.9942047e-02
   7.0400000e+02   7.3836309e-06   2.3267462e-03   5.8374677e-01   5.1706710e-01   3.5257058e-02   9.9913589e-02
   7.0500000e+02   8.9952539e-06   1.2745867e-02   5.5521368e-01   4.6942928e-01   4.3774180e-03   9.9887937e-02
   7.0600000e+02   1.5293470e-06   5.1287006e-02   4.3253892e-01  -4.9319043e-01   1.9563956e-03   9.9984461e-02
   7.0700000e+02   7.9527615e-06   2.6264940e-03   3.0035692e-01   6.6499156e-01   2.2503336e-03   9.9834981e-02
   7.0800000e+02   1.9695629e-05   2.6522064e-03   5.5872487e-01   7.5970110e-01   6.0087932e-02   9.9550444e-02
   7.0900000e+02   1.7631134e-05   2.1468355e-03   2.7273070e-01   8.3332415e-01   3.4865876e-01   9.7750053e-02
   7.1000000e+02   8.3637680e-06   3.0899178e-04   2.9997507e-01   8.1642727e-01   1.3029575e+00   9.6939384e-02
   7.1100000e+02   1.0494797e-05   5.0653334e-04   2.5952457e-01   7.2989555e-01   1.9122649e-01   9.6728175e-02
   7.1200000e+02   1.5797586e-05   3.8699162e-03   6.6058292e-01  -7.4314510e-01   3.1236166e-02   9.6798363e-02
   7.1300000e+02   9.1312939e-06   1.2210911e-02   3.3634298e-01  -7.6276580e-01   5.6795012e-02   9.7323556e-02
   7.1400000e+02   3.5348909e-06   1.0132065e-03   2.5894486e-01  -7.8167404e-01   2.1853325e-01   9.7583542e-02
   7.1500000e+02   9.8547193e-06   1.3207799e-03   1.8560713e-01   5.7630293e-01   3.7375917e-02   9.7452349e-02
   7.1600000e+02   1.6287046e-05   5.1530862e-03   6.1102632e-01   7.2431555e-01   6.2478625e-03   9.7397236e-02
   7.1700000e+02   1.0478078e-05   1.8901196e-02   4.1660587e-01   7.9452554e-01   1.9121451e-02   9.7027722e-02
   7.1800000e+02   5.5867242e-06   2.0106146e-03   2.8963539e-01   8.4141617e-01   3.9252532e-02   9.6927599e-02
   7.1900000e+02   9.4779254e-06   7.0727910e-03   1.3501249e-01  -6.5284732e-01   1.2311574e-02   9.7122628e-02
   7.2000000e+02   1.9256242e-05   2.0679763e-03   5.8681614e-01  -3.8357357e-01   1.6944363e-02   9.7162127e-02
   7.2100000e+02   8.2098456e-06   2.1136186e-02   5.8214798e-01  -6.3902497e-01   1.2968847e-02   9.7262855e-02
   7.2200000e+02   5.7181350e-06   8.5840218e-03   2.8394517e-01   2.4458362e-02   2.6707847e-03   9.7262066e-02
   7.2300000e+02   2.5426908e-06   5.8285218e-02   5.0410881e-01   6.9443415e-01   1.0813795e-03   9.7189057e-02
   7.2400000e+02   1.4066122e-05   4.5106246e-03   6.2972792e-01   6.7360279e-01   3.1413452e-03   9.7086296e-02
   7.2500000e+02   1.0153016e-05   5.6517358e-03   4.5885526e-01   5.6740945e-01   4.5506538e-02   9.6929884e-02
   7.2600000e+02   6.5822215e-06   3.5961083e-03   2.8917426e-01   4.4110936e-01   3.5646625e-02   9.6834820e-02
   7.2700000e+02   4.7477770e-06   3.4105150e-03   1.5585804e-01   4.4296978e-01   2.3296124e-02   9.6586322e-02
   7.2800000e+02   8.3199048e-06   1.7671168e-03   5.3579903e-01  -1.9361931e-01   1.0761173e-02   9.6598921e-02
   7.2900000e+02   2.8110628e-06   2.3309598e-02   7.3280403e-01  -3.4644995e-01   3.6804959e-03   9.6614327e-02
   7.3000000e+02   1.8508370e-06   2.2707221e-02   3.4946272e-01  -3.2486550e-01   1.8111654e-03   9.6671315e-02
   7.3100000e+02   1.8723126e-06   2.0671808e-03   3.6520275e-01   5.3740923e-01   3.7547430e-03   9.6665220e-02
   7.3200000e+02   1.4120927e-06   7.3428278e-02   6.1847398e-01   6.8765880e-01   1.7787702e-04   9.6653396e-02
   7.3300000e+02   6.0524365e-06   4.5938584e-03   8.5389168e-01   8.0192326e-01   5.6689515e-03   9.6625936e-02
   7.3400000e+02   9.7932671e-06   1.5045203e-02   1.9611194e-01   8.5621087e-01   4.8051611e-03   9.6228694e-02
   7.3500000e+02   1.0107015e-05   9.3688441e-04   2.2370876e-01   8.4183237e-01   2.8621081e-01   9.5505277e-02
   7.3600000e+02   1.3788325e-05   6.9345599e-04   2.2315143e-01   8.7906624e-01   1.4263012e-01   9.4757735e-02
   7.3700000e+02   1.0794441e-05   6.2050817e-04   7.6085782e-01   8.7399804e-01   5.6369543e-01   9.4393233e-02
   7.3800000e+02   5.5257256e-06   7.4780670e-04   5.3379859e-01   8.8695017e-01   5.0820983e-01   9.4060983e-02
   7.3900000e+02   7.6593409e-06   8.1989776e-04   2.3587020e-01  -7.8431793e-01   1.3209839e-01   9.4671296e-02
   7.4000000e+02   6.6441980e-06   7.2249197e-04   2.2853435e-01  -2.8091327e-01   4.9123684e-02   9.4712224e-02
   7.4100000e+02   1.5039330e-05   9.4743119e-03   5.7308497e-01  -8.0858243e-01   2.0032640e-02   9.5096171e-02
   7.4200000e+02   5.1408805e-06   1.1737330e-03   5.7074733e-01  -7.7164623e-01   2.2243086e-01   9.5223746e-02
   7.4300000e+02   1.4179906e-05   3.4602464e-03   2.9459005e-01   9.3200522e-01   1.6404072e-02   9.4496247e-02
   7.4400000e+02   8.9386269e-06   6.7460588e-04   2.2483514e-01   9.2093076e-01   6.8533271e-01   9.2635832e-02
   7.4500000e+02   1.4181025e-05   1.3419591e-04   5.0497093e-01   9.2984949e-01   1.8460891e+00   9.1394832e-02
   7.4600000e+02   3.0438917e-05   5.0991239e-04   9.1805753e-01   9.6041857e-01   1.6037363e-01   9.0515369e-02
   7.4700000e+02   1.3941195e-05   6.0973173e-04   4.3090733e-01   9.6028283e-01   3.1191389e+00   8.8399412e-02
   7.4800000e+02   2.2452612e-05   2.9635716e-04   3.4357322e-01   9.6400391e-01   7.9374300e-01   8.7343013e-02
   7.4900000e+02   1.4950260e-05   6.8353558e-04   1.5546863e-01   9.6644595e-01   1.2266363e+00   8.0889853e-02
   7.5000000e+02   2.1759864e-05   6.2618257e-05   6.3317953e-01   5.1819239e-01   1.0773192e+00   8.0845786e-02
   7.5100000e+02   9.7179467e-06   3.2737993e-02   4.6926585e-01  -7.5286243e-01   9.9938363e-03   8.0997966e-02
   7.5200000e+02   1.3669237e-05   1.2001641e-02   3.2635576e-01  -9.3627228e-01   2.9665567e-02   8.1560670e-02
   7.5300000e+02   1.2913081e-05   9.6845015e-04   1.4083525e-01  -9.0669013e-01   4.7999931e-01   8.3785531e-02
   7.5400000e+02   1.6544231e-05   4.2504557e-04   5.3753043e-01   6.5163338e-01   6.8069755e-02   8.3669501e-02
   7.5500000e+02   1.5498660e-05   8.0103904e-03   4.9485959e-01   8.6399027e-01   3.6996213e-02   8.3335424e-02
   7.5600000e+02   1.2048675e-05   3.0565882e-03   2.8773129e-01   9.6767014e-01   1.9654078e-01   7.9379821e-02
   7.5700000e+02   1.8918427e-05   1.9663182e-04   3.8062491e-01   9.5914323e-01   1.2374556e+00   7.7908911e-02
   7.5800000e+02   2.4798827e-05   5.4423832e-04   6.1449978e-01   9.6018884e-01   1.6312108e+00   7.6956080e-02
   7.5900000e+02   1.7497137e-05   9.4196827e-04   6.8156941e-01   9.5133477e-01   5.8535626e-01   7.6621356e-02
   7.6000000e+02   2.1764478e-05   4.8816108e-03   1.2202444e-01   9.2053243e-01   2.2564221e-02   7.5032886e-02
   7.6100000e+02   1.1517701e-05   1.2228404e-03   1.9797748e-01   9.2123370e-01   2.3549016e-01   7.4016774e-02
   7.6200000e+02   1.6673013e-05   1.3613649e-03   6.0859928e-01  -3.1696178e-01   2.7371908e-02   7.4036866e-02
   7.6300000e+02   2.2859884e-05   4.8126126e-02   6.6688387e-01  -8.8776067e-01   1.2258150e-02   7.4843723e-02
   7.6400000e+02   5.8229418e-06   1.4144869e-03   5.2691489e-01  -8.5391186e-01   2.6085814e-01   7.4974011e-02
   7.6500000e+02   7.0782360e-06   1.2300338e-02   1.4296673e-01   9.2811508e-01   6.2545215e-03   7.4538997e-02
   7.6600000e+02   1.4892995e-05   1.1819351e-03   5.5319051e-01   9.3383135e-01   3.3971355e-01   7.3800590e-02
   7.6700000e+02   2.2541788e-05   7.3930889e-04   4.1218075e-01   9.3821656e-01   6.5419521e-01   7.2386939e-02
   7.6800000e+02   2.2337623e-05   5.5739211e-04   5.7883950e-01   9.2772214e-01   1.4974489e+00   7.1602003e-02
   7.6900000e+02   1.4484104e-05   8.7907059e-04   2.0321744e-01   9.2047428e-01   9.9311062e-01   6.7533483e-02
   7.7000000e+02   1.0162115e-05   1.1541333e-04   3.7946864e-01   9.0796562e-01   1.9949876e+00   6.7055998e-02
   7.7100000e+02   2.5138663e-05   2.1379949e-03   5.4229199e-01  -9.0448690e-01   2.0876420e-01   6.7451938e-02
   7.7200000e+02   1.8308785e-05   2.0165457e-03   5.6597762e-01  -8.9675204e-01   4.1374134e-01   6.7843248e-02
   7.7300000e+02   1.4909210e-05   8.2761034e-04   1.0593486e-01  -8.8314994e-01   5.6403065e-01   6.8901604e-02
   7.7400000e+02   8.3633015e-06   2.9060250e-04   2.5282395e-01   7.3645362e-01   3.0171293e-01   6.8841822e-02
   7.7500000e+02   4.3733797e-06   1.9926824e-02   4.8894049e-01   8.9869527e-01   2.8489859e-02   6.8621580e-02
   7.7600000e+02   9.1412413e-06   1.7257276e-03   5.6127811e-01   9.4191370e-01   3.8120161e-02   6.8313679e-02
   7.7700000e+02   5.3355551e-06   9.2733830e-04   2.8720092e-01   9.4875142e-01   3.2022544e-01   6.7989473e-02
   7.7800000e+02   8.4583929e-06   1.7881043e-03   2.4711481e-01   9.7952021e-01   3.0652289e-02   6.5949455e-02
   7.7900000e+02   1.1927775e-05   1.5345057e-04   6.2150001e-01   9.8030885e-01   5.0376745e+00   6.5313468e-02
   7.8000000e+02   1.6723244e-05   4.7086926e-04   4.6466629e-01   9.8238592e-01   1.6130509e+00   6.3697051e-02
   7.8100000e+02   1.3041458e-05   2.3586195e-04   4.5495716e-01   9.8590164e-01   3.7402042e+00   6.2779739e-02
   7.8200000e+02   1.1394992e-05   3.5417325e-04   8.7584454e-02   9.8889627e-01   1.9926916e+00   5.5060027e-02
   7.8300000e+02   3.0095945e-05   2.5347161e-05   5.7620904e-01   9.8916442e-01   1.1498743e+01   5.0172620e-02
   7.8400000e+02   1.3566729e-05   9.3803376e-05   5.6751008e-01   9.8135694e-01   2.2940024e+01   4.9070064e-02
   7.8500000e+02   2.1091087e-05   4.1626110e-04   5.3602334e-01   1.9853916e-01   4.0544397e-01   4.9009293e-02
   7.8600000e+02   1.7471507e-05   8.8600629e-03   4.0881713e-01  -2.9875043e-01   3.9713157e-02   4.9082525e-02
   7.8700000e+02   2.9395594e-05   1.2260282e-02   2.4599413e-01  -9.3603376e-01   7.0832656e-02   5.2351081e-02
   7.8800000e+02   1.5827682e-05   5.8230580e-04   6.8920879e-01  -8.8942655e-01   9.4784624e-01   5.2523554e-02
   7.8900000e+02   2.9969896e-05   7.7203259e-03   2.1878368e-01   9.4291041e-01   3.1777666e-02   5.0952798e-02
   7.9000000e+02   1.7301243e-05   1.7334225e-03   4.8348807e-01   9.3682064e-01   4.1220730e-01   5.0645488e-02
   7.9100000e+02   2.1203630e-05   3.6502390e-03   1.6581032e-01   7.9973716e-01   5.5182493e-02   5.0366542e-02
   7.9200000e+02   3.6492172e-05   1.3826749e-02   6.9077614e-01  -8.5778889e-01   9.9401244e-03   5.0796645e-02
   7.9300000e+02   1.1468087e-05   8.6636174e-03   5.2643124e-01  -9.1424055e-01   1.5155075e-01   5.1236896e-02
   7.9400000e+02   1.0315703e-05   4.8092226e-03   4.4916679e-01  -2.3499794e-01   4.9859398e-03   5.1251942e-02
   7.9500000e+02   4.3418382e-06   5.0478473e-02   4.4176895e-01   9.2356072e-01   1.0369233e-02   5.0761531e-02
   7.9600000e+02   2.3537803e-05   2.4697628e-03   5.6600143e-01   3.1137682e-01   1.2181958e-02   5.0666109e-02
   7.9700000e+02   1.2818963e-05   5.8763618e-03   4.4641741e-01   1.3381298e-01   1.0385476e-01   5.0623151e-02
   7.9800000e+02   8.9284813e-06   3.6953749e-03   4.8739284e-01   4.2776065e-01   8.6482827e-02   5.0164720e-02
   7.9900000e+02   2.1773770e-05   1.2401129e-03   5.0681909e-01   6.1053375e-01   4.4638044e-02   4.9994318e-02
   8.0000000e+02   1.3846857e-05   5.9867190e-03   4.0963605e-01   3.7132548e-01   8.3836590e-02   4.9897639e-02
   8.0100000e+02   1.6052336e-05   7.2772890e-03   4.7486875e-01   2.3378019e-01   2.8593841e-02   4.9856247e-02
   8.0200000e+02   5.6194770e-06   1.0674077e-02   1.6461972e-01   3.4417936e-01   1.0106564e-02   4.9813031e-02
   8.0300000e+02   1.0200932e-05   3.0178479e-02   4.0803005e-01  -3.9326812e-01   5.9242952e-03   4.9871244e-02
   8.0400000e+02   7.3810120e-06   1.0207244e-02   4.2684945e-01  -2.5431865e-01   1.9777925e-02   4.9902742e-02
   8.0500000e+02   3.1205095e-06   8.2926378e-03   5.1039255e-01  -1.5996018e-01   8.8633994e-03   4.9907172e-02
   8.0600000e+02   1.4280442e-06   8.9507363e-02   7.7221663e-01   3.2711122e-01   2.5048647e-03   4.9866419e-02
   8.0700000e+02   1.0523692e-05   4.0505594e-03   4.8813552e-01   4.6850095e-01   3.4278754e-03   4.9786565e-02
   8.0800000e+02   1.2827956e-05   4.1727529e-03   4.8377287e-01   4.6023831e-01   8.8257840e-02   4.9660769e-02
   8.0900000e+02   5.0235007e-06   2.8557963e-03   3.9396976e-01   4.7553303e-01   1.6253777e-01   4.9541316e-02
   8.1000000e+02   2.4229597e-06   2.3538325e-03   1.2687552e-01   4.9111520e-01   3.4444100e-02   4.9489026e-02
   8.1100000e+02   5.4077956e-06   5.2469119e-03   3.4567889e-01  -4.2676948e-01   2.6737462e-02   4.9524376e-02
   8.1200000e+02   3.4396577e-06   3.0896763e-03   5.7540809e-01  -4.4208032e-01   1.4446498e-01   4.9573898e-02
   8.1300000e+02   2.0997515e-06   2.6652070e-03   3.8695217e-01  -4.2505108e-01   5.9316051e-02   4.9613026e-02
   8.1400000e+02   1.8612575e-06   3.0564385e-03   1.2738312e-01   3.3912369e-01   2.8785287e-03   4.9600930e-02
   8.1500000e+02   2.4042069e-06   1.5667816e-02   3.0290100e-01   5.9070739e-01   3.1258021e-03   4.9509503e-02
   8.1600000e+02   3.0871405e-06   7.5564245e-04   7.3483189e-01   6.6543507e-01   1.6695114e-01   4.9466556e-02
   8.1700000e+02   9.5800730e-06   4.0196629e-03   5.6916057e-01   6.7794916e-01   7.0583306e-03   4.9348369e-02
   8.1800000e+02   4.8680125e-06   3.4805148e-03   2.3983325e-01   7.6010611e-01   8.1261074e-02   4.9158132e-02
   8.1900000e+02   4.4206621e-06   1.5858322e-03   1.3232101e-01   8.0618821e-01   6.2377571e-02   4.8849650e-02
   8.2000000e+02   3.1579517e-06   9.4220696e-04   6.4140025e-01   8.5630916e-01   4.8866343e-02   4.8785787e-02
   8.2100000e+02   1.2027536e-05   2.8655750e-03   4.4966470e-01  -5.2379010e-01   3.6242910e-02   4.8901917e-02
   8.2200000e+02   5.0525811e-06   4.0945427e-03   3.4784375e-01   6.6468785e-01   5.3781803e-02   4.8792812e-02
   8.2300000e+02   8.4098350e-06   5.7582808e-03   1.3800037e-01   8.5599980e-01   1.3331553e-02   4.8514696e-02
   8.2400000e+02   1.5632789e-05   3.7875260e-03   6.2810136e-01   8.6163395e-01   2.1737168e-02   4.8061114e-02
   8.2500000e+02   5.5579783e-06   2.0861144e-03   6.1290520e-01   8.6903017e-01   3.7010604e-01   4.7819779e-02
   8.2600000e+02   6.7563605e-06   1.5843810e-03   4.6792287e-01   8.7610909e-01   1.0100780e-01   4.7291705e-02
   8.2700000e+02   9.1281076e-06   4.6003921e-04   4.7798521e-01  -3.0469454e-02   7.1457235e-02   4.7295041e-02
   8.2800000e+02   1.2150686e-05   1.0078205e-02   4.7261475e-01  -7.4863812e-01   4.8191353e-02   4.7508705e-02
   8.2900000e+02   6.3370117e-06   4.0918126e-03   6.1866861e-01  -6.0903959e-01   2.7546438e-02   4.7558564e-02
   8.3000000e+02   8.4387447e-06   1.4985995e-02   3.7223168e-01   8.0478082e-01   7.3285718e-03   4.7488469e-02
   8.3100000e+02   3.3174697e-06   2.0536297e-02   1.9501904e-01   7.8937368e-01   5.7200349e-03   4.7274341e-02
   8.3200000e+02   6.4233089e-06   3.2653933e-03   5.0693684e-01  -5.7985875e-02   7.5576751e-03   4.7275641e-02
   8.3300000e+02   3.7864056e-06   8.7166719e-02   8.1815102e-01  -7.8158381e-01   2.1482689e-03   4.7355061e-02
   8.3400000e+02   1.9300247e-06   5.9954760e-03   4.3625268e-01  -7.5007541e-01   2.0917671e-02   4.7401516e-02
   8.3500000e+02   4.3023332e-06   6.3593497e-03   2.8002916e-01   4.9734125e-01   1.7671831e-03   4.7380700e-02
   8.3600000e+02   2.7077883e-06   2.3644397e-02   2.8098097e-01   8.8776661e-01   2.8750709e-03   4.7259807e-02
   8.3700000e+02   4.2024783e-06   2.8012938e-03   7.5321471e-01   8.3918398e-01   1.2946556e-02   4.7195643e-02
   8.3800000e+02   8.8861019e-06   7.8198542e-03   7.3915147e-01   7.6090582e-01   1.1225731e-02   4.7094939e-02
   8.3900000e+02   5.6965698e-06   4.5892754e-03   3.5084973e-01   8.0225459e-01   6.1667476e-02   4.6949443e-02
   8.4000000e+02   2.6865329e-06   2.2980112e-03   2.2489332e-01   8.0397599e-01   7.6286717e-02   4.6859505e-02
   8.4100000e+02   4.7621657e-06   2.9772217e-03   2.8800195e-01   1.6636137e-01   7.5846380e-03   4.6855815e-02
   8.4200000e+02   4.6941004e-06   3.1447806e-02   6.1898075e-01  -6.8166153e-01   6.6996225e-03   4.6909346e-02
   8.4300000e+02   2.9723425e-06   7.6909506e-03   2.9762402e-01  -1.7950817e-01   2.8860876e-03   4.6915434e-02
   8.4400000e+02   2.7772631e-06   2.0727176e-02   2.8337856e-01   8.6834111e-01   2.7668755e-03   4.6859085e-02
   8.4500000e+02   3.0370139e-06   7.4157614e-03   2.5549821e-01   8.2940454e-01   1.6444253e-02   4.6699432e-02
   8.4600000e+02   1.6295134e-05   1.5420171e-03   6.4825619e-01   8.9841139e-01   4.7534596e-02   4.6201493e-02
   8.4700000e+02   5.2721538e-06   7.7301015e-04   4.7014250e-01   9.0261386e-01   1.3132692e+00   4.5774088e-02
   8.4800000e+02   6.7007281e-06   6.7606918e-04   3.6513810e-01   9.1900299e-01   1.3104833e-01   4.5429781e-02
   8.4900000e+02   1.1969708e-05   6.9506868e-04   2.3358045e-01   9.1857683e-01   6.2265226e-01   4.4619157e-02
   8.5000000e+02   1.0321910e-05   4.5280562e-04   4.8421623e-01  -8.1781004e-01   1.5384249e+00   4.4838708e-02
   8.5100000e+02   7.6571520e-06   2.6643768e-03   4.8113983e-01  -7.8512835e-01   1.2651339e-01   4.4978024e-02
   8.5200000e+02   1.0534714e-05   5.1080367e-03   2.3790968e-01   9.0404118e-01   2.2144987e-02   4.4528303e-02
   8.5300000e+02   7.0059675e-06   1.1560760e-03   3.4527596e-01   8.8036120e-01   3.5900987e-01   4.4308562e-02
   8.5400000e+02   6.9356350e-06   4.3148443e-03   4.6355998e-01   8.5632293e-01   4.0958576e-02   4.4211472e-02
   8.5500000e+02   6.7036699e-06   3.3864919e-03   5.3141708e-01   7.6054457e-01   4.8743373e-02   4.4160275e-02
   8.5600000e+02   3.6503667e-06   1.8484073e-02   1.6449359e-01  -8.3478086e-01   8.4832423e-03   4.4473481e-02
   8.5700000e+02   3.1252216e-06   1.4776785e-03   3.7618664e-01  -2.2189550e-01   2.1359317e-02   4.4476777e-02
   8.5800000e+02   2.1769718e-06   9.1226855e-02   8.1200088e-01   8.3775992e-01   1.9753436e-03   4.4403200e-02
   8.5900000e+02   3.1587832e-06   3.3748002e-03   7.4879317e-01   8.6321644e-01   2.7779615e-02   4.4369929e-02
   8.6000000e+02   5.4915112e-06   7.1603563e-03   1.3666771e-01   8.1801070e-01   4.6897926e-03   4.4199875e-02
   8.6100000e+02   8.2020839e-06   2.7193600e-03   3.4127850e-01   5.2045774e-01   3.2775353e-02   4.4105900e-02
   8.6200000e+02   3.7857464e-06   3.2438386e-03   2.3743611e-01   2.9319517e-01   8.9219379e-02   4.4034418e-02
   8.6300000e+02   6.6567120e-06   2.7658798e-03   7.9616397e-01   8.0809782e-01   3.1984322e-02   4.3963315e-02
   8.6400000e+02   2.6725008e-06   4.8472603e-03   2.8804410e-01   8.0558858e-01   3.4058531e-02   4.3887961e-02
   8.6500000e+02   4.4550903e-06   4.1315708e-03   2.9102049e-01  -4.8732218e-01   9.3491951e-03   4.3938042e-02
   8.6600000e+02   9.5677849e-06   5.1917884e-03   3.7610060e-01   7.4936059e-01   6.7616992e-03   4.3826836e-02
   8.6700000e+02   4.0752375e-06   7.2258471e-03   5.9927353e-01   6.7327877e-01   2.0432535e-02   4.3676421e-02
   8.6800000e+02   9.9488514e-06   4.2577292e-03   7.8900924e-01   3.2988750e-01   4.9655753e-03   4.3667485e-02
   8.6900000e+02   7.9428656e-07   6.7251730e-02   5.6128865e-01  -4.5872390e-01   2.4471024e-03   4.3716607e-02
   8.7000000e+02   2.7051874e-06   1.1202146e-02   3.1525925e-01   8.1575138e-01   2.5887390e-03   4.3624336e-02
   8.7100000e+02   1.4690113e-06   1.2233041e-03   4.2989784e-01   8.3661061e-01   1.5368124e-01   4.3536736e-02
   8.7200000e+02   4.5155976e-06   1.4864421e-03   5.8836000e-01   8.6144064e-01   4.0974548e-02   4.3488723e-02
   8.7300000e+02   2.4112384e-06   5.6066465e-03   2.8178228e-01   8.7130610e-01   1.8572661e-02   4.3400782e-02
   8.7400000e+02   6.1053463e-06   2.1637066e-03   2.0841157e-01   8.9519669e-01   2.8341182e-02   4.2851099e-02
   8.7500000e+02   4.7096178e-06   7.9596707e-04   4.6926920e-01   8.9290091e-01   1.5934001e-01   4.2660688e-02
   8.7600000e+02   7.6803714e-06   1.4669545e-03   7.4631512e-01   9.0585914e-01   1.1158874e-01   4.2525975e-02
   8.7700000e+02   8.1902388e-06   2.7187574e-03   7.7094128e-01   9.1160139e-01   1.0307285e-01   4.2401144e-02
   8.7800000e+02   4.9115341e-06   3.2310093e-03   8.0079495e-02   9.0372153e-01   7.5917673e-02   4.1675299e-02
   8.7900000e+02   3.8157261e-06   6.6290988e-04   1.6239179e-01   9.1667405e-01   2.1838583e-01   4.1414738e-02
   8.8000000e+02   6.5987067e-06   9.7459555e-04   4.5076607e-01   5.9500689e-01   5.0007759e-02   4.1395492e-02
   8.8100000e+02   4.6966390e-06   4.6197426e-02   7.8145111e-01  -8.5695013e-01   5.8687969e-03   4.1447551e-02
   8.8200000e+02   4.0116133e-06   7.1236077e-03   1.7396001e-01  -7.4887537e-01   1.7355719e-02   4.1582398e-02
   8.8300000e+02   4.1184630e-06   4.6108647e-03   1.4610008e-01   8.1416731e-01   4.2902018e-03   4.1509808e-02
   8.8400000e+02   5.6086887e-06   7.9760382e-03   3.3246722e-01   9.2694281e-01   1.5835151e-02   4.1357531e-02
   8.8500000e+02   7.8287898e-06   2.7471567e-03   8.0091107e-01   9.2320686e-01   5.1436104e-02   4.1234818e-02
   8.8600000e+02   4.4382544e-06   5.0006079e-03   5.0902206e-01   7.7808668e-01   2.7012553e-02   4.1207740e-02
   8.8700000e+02   2.7605371e-06   2.2389150e-02   2.0286565e-01  -2.4602915e-01   1.8624269e-03   4.1226689e-02
   8.8800000e+02   1.8603375e-06   1.2272822e-02   2.8397155e-01   3.2687723e-01   2.5707041e-03   4.1218036e-02
   8.8900000e+02   2.0794914e-06   2.9723915e-02   5.5949752e-01   4.1614851e-01   1.1555557e-03   4.1213082e-02
   8.9000000e+02   1.2659088e-06   5.4680005e-02   6.1683886e-01   5.1384218e-01   3.5190783e-04   4.1209356e-02
   8.9100000e+02   8.2286025e-07   8.6001900e-02   7.5246540e-01   4.1730985e-01   1.1120561e-04   4.1207444e-02
   8.9200000e+02   9.2150881e-07   3.4003360e-02   3.4685509e-01   6.5305687e-01   5.5691756e-04   4.1192461e-02
   8.9300000e+02   6.5339019e-06   7.4050740e-03   7.9992523e-01   7.3024916e-01   4.7932163e-03   4.1120424e-02
   8.9400000e+02   6.4309845e-06   3.9334467e-03   7.5849305e-01   7.1647237e-01   4.2541396e-02   4.1081275e-02
   8.9500000e+02   3.2757436e-06   6.4933082e-03   1.0640179e-01   7.2922676e-01   4.1811372e-02   4.0769192e-02
   8.9600000e+02   3.2454176e-06   6.1478877e-04   1.7926817e-01   7.3618572e-01   1.7379444e-01   4.0444289e-02
   8.9700000e+02   2.8683148e-06   6.8279582e-04   4.4050329e-01   7.5039170e-01   1.7758739e-01   4.0276137e-02
   8.9800000e+02   2.7346279e-06   1.2990886e-03   8.8350226e-01  -6.3555591e-01   6.2941565e-02   4.0326533e-02
   8.9900000e+02   4.6196721e-06   2.1554926e-03   8.5878452e-01  -6.0513938e-01   4.0979646e-02   4.0451871e-02
   9.0000000e+02   3.2710030e-06   9.3651206e-04   8.1419326e-01   1.0644399e-01   4.3329187e-02   4.0450416e-02
   9.0100000e+02   2.8795625e-06   3.2785111e-02   3.0667341e-01   7.4452385e-01   2.2045760e-03   4.0384066e-02
   9.0200000e+02   3.1436579e-06   5.7752416e-03   2.5387250e-01   8.3313186e-01   2.2884844e-02   4.0191777e-02
   9.0300000e+02   4.2460129e-06   1.7197870e-03   3.0286468e-01   6.4264462e-01   2.2523689e-02   4.0119151e-02
   9.0400000e+02   8.8065774e-06   3.4808271e-03   8.4144801e-01   7.2791224e-01   3.3606684e-02   3.9996640e-02
   9.0500000e+02   4.3245297e-06   2.8971163e-03   5.9226500e-01   8.1701589e-01   1.2492070e-01   3.9932881e-02
   9.0600000e+02   3.6142461e-06   2.6222483e-03   2.1439699e-01  -5.0255123e-01   1.3878583e-02   3.9967741e-02
   9.0700000e+02   3.2810977e-06   7.8815744e-03   2.4159451e-01  -4.6464830e-01   1.1899877e-02   3.9995400e-02
   9.0800000e+02   2.3795565e-06   6.9213041e-03   3.9306872e-01  -7.2011057e-01   2.0671114e-02   4.0032625e-02
   9.0900000e+02   1.1007727e-06   7.3332954e-03   6.1586323e-01  -5.5092031e-01   8.5446483e-03   4.0044408e-02
   9.1000000e+02   1.2164061e-06   1.2109596e-02   1.5463540e-01   8.2161958e-01   1.5171769e-03   3.9994505e-02
   9.1100000e+02   3.6029902e-06   1.6665592e-03   2.9041807e-01   8.8243060e-01   5.2511538e-02   3.9878725e-02
   9.1200000e+02   9.9602148e-06   1.8497024e-03   5.0629465e-01   8.5882994e-01   7.1350972e-02   3.9726098e-02
   9.1300000e+02   5.2270057e-06   1.6695557e-03   4.3825393e-01   8.8009564e-01   5.7607180e-01   3.9411759e-02
   9.1400000e+02   5.4329783e-06   5.7140618e-04   2.4193229e-01   8.9741367e-01   6.5932890e-01   3.9047802e-02
   9.1500000e+02   8.3630256e-06   8.4443010e-04   2.3102473e-01   5.7277224e-01   3.0157884e-02   3.9005693e-02
   9.1600000e+02   6.4803722e-06   2.0026383e-02   5.5202133e-01  -4.0871389e-01   2.4492720e-03   3.9044837e-02
   9.1700000e+02   5.4855076e-06   1.6979637e-02   8.1137332e-01   3.6182993e-01   4.8002933e-03   3.9036366e-02
   9.1800000e+02   1.3929813e-06   1.0176357e-01   8.9300473e-01   2.5952661e-01   9.4597101e-04   3.9026798e-02
   9.1900000e+02   1.1043566e-06   1.7955753e-02   2.6011118e-01   4.8767801e-01   8.4731613e-04   3.9010682e-02
   9.2000000e+02   3.9857160e-06   8.1742293e-03   4.7238240e-01   5.1916674e-01   4.5858834e-03   3.8987482e-02
   9.2100000e+02   5.1789758e-06   1.1068301e-02   5.9264321e-01   3.2908906e-01   1.0963715e-02   3.8969931e-02
   9.2200000e+02   2.2024533e-06   9.3172810e-03   3.6611694e-01   3.7130238e-01   1.1965020e-02   3.8948327e-02
   9.2300000e+02   2.8309154e-06   6.1740398e-03   1.1983556e-01   5.7149288e-01   5.7032201e-03   3.8884961e-02
   9.2400000e+02   4.8117476e-06   4.8768251e-03   3.1936275e-01   4.4106553e-01   6.5315821e-03   3.8829117e-02
   9.2500000e+02   4.0100675e-06   6.2367993e-03   6.7521904e-01   6.0336497e-01   2.3552101e-02   3.8760252e-02
   9.2600000e+02   1.9898190e-06   3.1239764e-03   8.1485602e-01   6.0034981e-01   6.1146330e-02   3.8738031e-02
   9.2700000e+02   2.1670431e-06   9.2305659e-03   1.2591839e-01   5.1086130e-01   6.7706887e-03   3.8671200e-02
   9.2800000e+02   1.0847332e-06   3.1078070e-03   1.3200589e-01  -1.0424771e-01   6.4919934e-03   3.8674484e-02
   9.2900000e+02   1.9585588e-06   1.1628400e-02   3.6759224e-01  -4.1213845e-01   3.0813478e-03   3.8686772e-02
   9.3000000e+02   2.7601734e-06   6.6185385e-03   8.3309824e-01  -3.7859959e-01   1.0090430e-02   3.8696016e-02
   9.3100000e+02   1.6027878e-06   9.2101722e-03   1.8440813e-01  -3.2166296e-01   9.1420683e-03   3.8724554e-02
   9.3200000e+02   1.4186880e-06   3.8808303e-03   1.2626963e-01   7.9535445e-01   1.4490420e-03   3.8702243e-02
   9.3300000e+02   2.8818753e-06   1.6106827e-02   3.2307601e-01   5.7661498e-01   3.1410331e-03   3.8632274e-02
   9.3400000e+02   1.9488270e-06   2.0332108e-03   8.5665201e-01   6.6901542e-01   3.1894196e-02   3.8606525e-02
   9.3500000e+02   3.3172845e-06   7.9746549e-03   5.8464067e-01   7.4351397e-01   3.4254540e-03   3.8594236e-02
   9.3600000e+02   8.2800364e-07   5.0456564e-02   4.2691205e-01  -4.6155461e-01   1.7364191e-03   3.8625213e-02
   9.3700000e+02   2.2999732e-06   3.5702782e-03   2.5950583e-01   8.5786498e-01   3.5901665e-03   3.8565749e-02
   9.3800000e+02   7.4503279e-06   3.9650285e-03   6.1682167e-01   9.8497580e-01   1.9939383e-02   3.8376407e-02
   9.3900000e+02   1.1623580e-05   1.0226525e-03   3.5842775e-01   9.8524640e-01   9.7100750e-01   3.7229628e-02
   9.4000000e+02   5.0216143e-06   1.9421222e-04   2.3455915e-01   9.8679127e-01   7.4796248e+00   3.6156677e-02
   9.4100000e+02   7.1492720e-06   1.3592004e-04   1.6449238e-01   9.8821862e-01   3.5067702e+00   3.4200218e-02
   9.4200000e+02   1.3932645e-05   9.1232079e-05   7.3537762e-01   9.8195009e-01   3.3159100e+00   3.3982748e-02
   9.4300000e+02   7.0357844e-06   1.7397237e-03   4.0825214e-01   7.5568900e-01   3.9644026e-01   3.3823955e-02
   9.4400000e+02   8.6540205e-06   4.2164465e-03   2.5990890e-01   5.5492785e-01   3.9991173e-02   3.3730420e-02
   9.4500000e+02   4.7893196e-06   7.1307226e-03   1.1589917e-01   9.4334577e-01   3.1934119e-02   3.3222837e-02
   9.4600000e+02   1.0107087e-05   1.2634064e-03   6.5238568e-01   6.6694405e-01   7.1053658e-02   3.3173683e-02
   9.4700000e+02   1.3486641e-05   1.5310389e-02   4.2693977e-01   7.9520908e-01   3.8388378e-02   3.2921078e-02
   9.4800000e+02   8.2403088e-06   3.5639194e-03   3.2802501e-01   6.0664100e-01   7.2506342e-02   3.2830789e-02
   9.4900000e+02   5.8154512e-06   1.1992200e-02   1.4336131e-01  -1.9152991e-01   5.7896838e-03   3.2849125e-02
   9.5000000e+02   1.6516778e-06   3.6028363e-02   5.7440455e-01  -5.7153229e-01   3.7609388e-03   3.2919890e-02
   9.5100000e+02   3.0721445e-06   6.7207705e-03   8.0015358e-01  -3.4636031e-01   5.4170991e-03   3.2923752e-02
   9.5200000e+02   2.7014803e-06   5.5918172e-02   5.3315164e-01  -1.9560374e-01   7.2680656e-04   3.2928441e-02
   9.5300000e+02   2.9985923e-06   2.8140078e-02   2.7083453e-01  -1.3586246e-01   1.7086857e-03   3.2936132e-02
   9.5400000e+02   2.3618038e-06   1.3640906e-02   1.7269463e-01   3.6779267e-01   8.1917277e-04   3.2926219e-02
   9.5500000e+02   1.8252873e-06   3.7235882e-02   6.5401478e-01  -9.1400957e-02   1.2077949e-03   3.2927129e-02
   9.5600000e+02   1.4381789e-06   4.8119519e-02   5.4081777e-01   6.3243570e-02   4.7332172e-04   3.2926637e-02
   9.5700000e+02   5.9845284e-07   7.1550788e-02   6.0596126e-01   3.9984933e-01   2.8618688e-04   3.2922870e-02
   9.5800000e+02   6.4189046e-07   3.4153347e-02   2.8463174e-01   5.4030887e-01   5.5512796e-04   3.2912999e-02
   9.5900000e+02   1.2871674e-06   3.8967228e-03   6.5853745e-01   6.2007570e-01   6.0863815e-03   3.2909118e-02
   9.6000000e+02   2.3950222e-06   2.6637467e-02   4.0794948e-01   6.7686631e-01   1.4992731e-03   3.2875741e-02
   9.6100000e+02   1.7313835e-06   4.3647147e-03   3.6597508e-01   6.5539637e-01   2.0959012e-02   3.2847533e-02
   9.6200000e+02   1.1267609e-06   6.3401814e-03   1.4932633e-01   7.3197536e-01   4.9255160e-03   3.2817937e-02
   9.6300000e+02   6.0297194e-06   4.5939984e-03   6.2497394e-01   7.7732230e-01   7.4023976e-03   3.2723609e-02
   9.6400000e+02   4.6269006e-06   2.4199228e-03   4.9209460e-01   7.8738598e-01   2.0422071e-01   3.2559427e-02
   9.6500000e+02   1.9456123e-06   1.3089222e-03   2.7517354e-01   7.9434160e-01   1.9597857e-01   3.2480285e-02
   9.6600000e+02   3.1033307e-06   1.5925753e-03   1.9082812e-01   8.4224750e-01   1.7989321e-02   3.2418794e-02
   9.6700000e+02   6.1002793e-06   3.6578904e-03   4.5577418e-01  -6.7325548e-01   4.7223464e-02   3.2483290e-02
   9.6800000e+02   2.1300861e-06   2.8085683e-03   5.7201199e-01  -6.8282387e-01   1.7531165e-01   3.2544112e-02
   9.6900000e+02   3.3390679e-06   2.6892426e-03   2.7519257e-01   3.0711723e-01   1.1722450e-02   3.2529498e-02
   9.7000000e+02   3.2211234e-06   9.2457416e-03   1.8763595e-01   8.5657890e-01   1.8209167e-02   3.2402743e-02
   9.7100000e+02   4.3287627e-06   2.6747625e-03   3.7396338e-01   8.1622049e-01   7.2428838e-02   3.2283130e-02
   9.7200000e+02   3.7554579e-06   1.1141915e-03   6.1761192e-01   8.4756780e-01   2.7188006e-01   3.2166975e-02
   9.7300000e+02   2.9510469e-06   1.0591001e-03   2.9506183e-01   8.5681146e-01   2.0580522e-01   3.2078391e-02
   9.7400000e+02   2.4770001e-06   2.8670412e-03   1.8633365e-01  -4.7947674e-01   2.3096474e-02   3.2100619e-02
   9.7500000e+02   4.0174670e-06   1.5862738e-02   3.2734132e-01  -7.5981847e-01   6.0171050e-03   3.2174061e-02
   9.7600000e+02   2.5660679e-06   2.3267877e-03   7.0240734e-01  -7.6009302e-01   1.0606738e-01   3.2214610e-02
   9.7700000e+02   1.2175014e-06   6.2307337e-03   3.0374530e-01  -1.1087948e-01   3.8026825e-03   3.2215460e-02
   9.7800000e+02   5.8254269e-07   7.8901373e-02   6.7990341e-01   7.8861314e-01   2.0307877e-03   3.2163891e-02
   9.7900000e+02   3.9263563e-06   1.3304777e-03   7.5684721e-01   8.9522536e-01   7.1915088e-03   3.2112134e-02
   9.8000000e+02   4.5941621e-06   3.8224162e-03   4.7022486e-01   9.3848243e-01   1.0837555e-01   3.1908092e-02
   9.8100000e+02   3.2706586e-06   8.5128898e-04   3.7516707e-01   9.4476861e-01   3.5870693e-01   3.1739186e-02
   9.8200000e+02   2.8920144e-06   9.4280598e-04   1.6430639e-01   9.4502909e-01   2.2081043e-01   3.1532295e-02
   9.8300000e+02   5.2073720e-06   7.2027962e-04   5.0522729e-01   9.6313154e-01   2.4500359e-01   3.1067523e-02
   9.8400000e+02   8.1901881e-06   2.2697075e-04   5.6766212e-01   9.6589662e-01   2.9559485e+00   3.0375106e-02
   9.8500000e+02   6.8881127e-06   2.3523679e-04   4.9760354e-01   9.6504527e-01   3.1519014e+00   3.0014357e-02
   9.8600000e+02   4.5842332e-06   6.2858911e-04   2.1176645e-01   9.6671914e-01   1.1835378e+00   2.9478122e-02
   9.8700000e+02   1.3181312e-05   4.0331945e-04   3.8695596e-01   7.6308868e-01   1.6028826e-01   2.9365603e-02
   9.8800000e+02   5.2893295e-06   8.2854421e-03   4.7701243e-01  -6.9952959e-01   5.8654387e-02   2.9441008e-02
   9.8900000e+02   5.5645877e-06   1.1760258e-02   4.2301323e-01  -9.3958582e-01   3.3454655e-02   2.9556718e-02
   9.9000000e+02   2.9155398e-06   2.5621059e-03   2.4795273e-01  -8.8432507e-01   8.1000032e-02   2.9622900e-02
   9.9100000e+02   6.3384904e-06   6.3370541e-03   2.6457308e-01   5.2194695e-01   2.3562875e-02   2.9577453e-02
   9.9200000e+02   2.2261421e-06   1.4026388e-02   4.8838986e-01   8.8343430e-01   1.3676975e-02   2.9532791e-02
   9.9300000e+02   5.4652734e-06   8.8178291e-03   4.0364004e-01   9.3577097e-01   9.8702264e-03   2.9464609e-02
   9.9400000e+02   4.9834123e-06   7.7808618e-03   2.9278995e-01   8.5541045e-01   1.3900863e-02   2.9377066e-02
   9.9500000e+02   4.5955723e-06   7.5230033e-03   1.7464228e-01   8.3308661e-01   1.0534113e-02   2.9248287e-02
   9.9600000e+02   3.0043791e-06   3.9496876e-03   6.6402550e-01   8.2206787e-01   3.7850841e-02   2.9219854e-02
   9.9700000e+02   4.6771901e-06   1.6809180e-02   3.3465008e-01  -2.3259038e-01   2.8100286e-03   2.9229430e-02
   9.9800000e+02   2.7567189e-06   2.5486044e-02   4.0140356e-01  -3.5527964e-01   3.3502082e-03   2.9238136e-02
   9.9900000e+02   1.2944226e-06   4.3050261e-02   3.6244095e-01   7.9883298e-01   1.6920107e-03   2.9198632e-02
   1.0000000e+03   4.9233573e-06   5.5737598e-03   6.9353920e-01   7.9709059e-01   6.5910455e-03   2.9160297e-02
   1.0010000e+03   3.2956014e-06   1.0066911e-02   2.6889841e-01   8.2826481e-01   1.6860051e-02   2.8957019e-02
   1.0020000e+03   5.2630119e-06   1.2337078e-03   5.6795248e-01   8.3202281e-01   9.2772060e-02   2.8887208e-02
   1.0030000e+03   3.5079619e-06   4.3052601e-03   1.5451805e-01   8.3571348e-01   6.4811469e-02   2.8497207e-02
   1.0040000e+03   1.9275029e-06   6.3074570e-04   5.4869038e-01   8.4565842e-01   4.4828325e-01   2.8412857e-02
   1.0050000e+03   6.0126016e-06   1.1325767e-03   2.6218363e-01   6.6773598e-01   2.4416656e-02   2.8182420e-02
   1.0060000e+03   1.0095914e-05   1.6088489e-03   5.6600316e-01   8.5603874e-01   4.2750387e-01   2.7860799e-02
   1.0070000e+03   5.1655818e-06   9.5141264e-04   2.5369678e-01   8.5005923e-01   8.2319286e-01   2.7254165e-02
   1.0080000e+03   5.8226153e-06   5.8216806e-04   5.9175452e-01   6.1050058e-01   1.5739436e-01   2.7233718e-02
   1.0090000e+03   6.2157726e-06   1.4629360e-02   3.1333069e-01   1.9807909e-01   3.7105058e-03   2.7223755e-02
   1.0100000e+03   4.4853853e-06   5.1526154e-02   5.7453490e-01  -8.3795314e-01   1.8844683e-02   2.7655062e-02
   1.0110000e+03   2.2818401e-06   5.1564584e-04   6.3477960e-01  -7.9238919e-01   5.6567288e-01   2.7703508e-02
   1.0120000e+03   4.1300343e-06   6.5835862e-03   3.7554618e-01   8.7389442e-01   6.2884777e-03   2.7551395e-02
   1.0130000e+03   2.9715768e-06   2.0899751e-03   6.1085343e-01   6.2111651e-01   4.4190689e-02   2.7527779e-02
   1.0140000e+03   2.0004250e-06   1.6427345e-02   2.1560983e-01   4.4242353e-01   1.2962782e-03   2.7519890e-02
   1.0150000e+03   3.0129776e-06   5.0047539e-02   6.2816548e-01  -6.8769763e-01   1.1296424e-03   2.7541278e-02
   1.0160000e+03   5.9484512e-07   1.6348103e-02   2.5970934e-01  -6.2478716e-01   6.0732047e-03   2.7567424e-02
   1.0170000e+03   2.6162683e-06   7.2670796e-03   4.8033366e-01   8.7588232e-01   2.0383842e-03   2.7518219e-02
   1.0180000e+03   2.9821056e-06   3.1717348e-03   3.5308645e-01   9.1684151e-01   6.3094903e-02   2.7418761e-02
   1.0190000e+03   6.8461820e-06   2.5081480e-03   5.8912688e-01   9.2651903e-01   4.8814747e-02   2.7341273e-02
   1.0200000e+03   4.4839601e-06   3.3708034e-03   1.9250986e-01   9.4175332e-01   1.0860874e-01   2.6991995e-02
   1.0210000e+03   4.4857516e-06   7.3141799e-04   3.1589419e-01   9.2869636e-01   2.5118730e-01   2.6206804e-02
   1.0220000e+03   5.1897823e-06   3.1560420e-04   5.3654880e-01   9.1364477e-01   7.5977350e-01   2.6135761e-02
   1.0230000e+03   7.2623864e-06   5.4659091e-03   5.9986309e-01  -8.0436695e-01   1.7135616e-02   2.6158281e-02
   1.0240000e+03   3.5111240e-06   2.0107297e-02   3.1878266e-01  -7.0934841e-01   1.2104597e-02   2.6214492e-02
   1.0250000e+03   3.0600248e-06   1.3683605e-02   1.2174238e-01  -8.3386936e-01   1.1180530e-02   2.6459387e-02
   1.0260000e+03   6.1931747e-06   2.1709222e-03   5.1192736e-01   5.4268364e-02   9.8244055e-03   2.6457643e-02
   1.0270000e+03   7.9773469e-06   3.3558735e-02   5.4361087e-01   4.5627153e-01   3.1942437e-03   2.6419190e-02
   1.0280000e+03   3.5257764e-06   2.1785653e-02   4.7620286e-01   6.9076495e-01   5.1063711e-03   2.6395904e-02
   1.0290000e+03   1.1372689e-06   5.5193137e-02   4.8268652e-01  -4.4088212e-01   1.4377379e-03   2.6412658e-02
   1.0300000e+03   1.5466582e-06   3.0403631e-02   5.0744443e-01   3.8417871e-01   5.7600830e-04   2.6409736e-02
   1.0310000e+03   1.2055441e-06   6.5860371e-02   6.1547566e-01   6.9381606e-01   5.2898994e-04   2.6400045e-02
   1.0320000e+03   1.9599389e-06   1.8935429e-02   4.5416549e-01   6.9742307e-01   2.4365089e-03   2.6388832e-02
   1.0330000e+03   8.9081844e-07   2.5350604e-02   2.2787151e-01   6.8166131e-01   9.6147457e-04   2.6371544e-02
   1.0340000e+03   9.3196027e-07   9.4895887e-03   3.3674999e-01   7.6916216e-01   5.2599863e-03   2.6358209e-02
   1.0350000e+03   1.0823569e-06   8.6749449e-03   5.2434758e-01   8.5282530e-01   2.7359786e-03   2.6296734e-02
   1.0360000e+03   1.5026443e-06   1.3145781e-03   6.7544119e-01   8.3252434e-01   5.7310038e-02   2.6277133e-02
   1.0370000e+03   1.1277651e-06   6.4362234e-03   3.3296598e-01   8.8871575e-01   8.8503323e-03   2.6225477e-02
   1.0380000e+03   1.5741374e-06   1.5593810e-03   4.5895047e-01   9.2185456e-01   5.1329669e-02   2.6186702e-02
   1.0390000e+03   2.3465094e-06   2.0303405e-03   3.1298288e-01   9.4393011e-01   4.8110839e-02   2.6038101e-02
   1.0400000e+03   1.8702509e-06   6.4351234e-04   5.4502210e-01   9.6268139e-01   2.4850181e-01   2.5940787e-02
   1.0410000e+03   3.6022638e-06   7.8661056e-04   3.3662925e-01   9.7776156e-01   2.4203054e-01   2.5748981e-02
   1.0420000e+03   2.4354352e-06   6.2889101e-04   3.1910223e-01   9.8511795e-01   5.2364117e-01   2.5541466e-02
   1.0430000e+03   1.2178908e-05   3.5158994e-04   2.8194020e-01   9.9177677e-01   9.6541656e-01   2.2488003e-02
   1.0440000e+03   6.8666212e-06   5.3774095e-05   6.2794542e-01   9.9057561e-01   3.4135075e+01   2.2116776e-02
   1.0450000e+03   1.4626604e-05   2.4528626e-04   3.4094585e-01   9.9366633e-01   2.5208812e+00   1.8658345e-02
   1.0460000e+03   1.2626202e-05   4.9095607e-05   5.2529769e-01   9.9150735e-01   7.3107517e+01   1.7338429e-02
   1.0470000e+03   8.0266573e-06   1.7899526e-04   1.7249271e-01   9.4280509e-01   4.2648955e+00   1.6253661e-02
   1.0480000e+03   5.5407208e-06   8.1617369e-04   6.9610803e-01   9.6738252e-01   2.7743558e-01   1.6185511e-02
   1.0490000e+03   1.0875343e-05   6.0196176e-03   1.4810784e-01  -9.7572621e-01   5.5240592e-01   1.8373018e-02
   1.0500000e+03   7.5762524e-06   1.1450602e-04   5.3719796e-01  -9.8237047e-01   2.0258434e+01   1.8730218e-02
   1.0510000e+03   4.5200163e-06   1.0872301e-03   1.3075270e-01  -9.7096198e-01   7.0977234e-01   1.9537989e-02
   1.0520000e+03   4.3175922e-06   3.9389997e-04   6.9704197e-01   7.4574802e-01   3.4233475e-01   1.9518512e-02
   1.0530000e+03   2.1027752e-06   4.1411859e-02   3.4622069e-01   9.8695366e-01   4.8255258e-02   1.8589548e-02
   1.0540000e+03   5.8590057e-06   1.5291998e-04   6.0360852e-01   9.8888548e-01   2.6191401e+00   1.8213484e-02
   1.0550000e+03   2.9947609e-06   3.2630338e-04   3.0363535e-01   9.8739329e-01   3.5978530e+00   1.7960782e-02
   1.0560000e+03   7.8441412e-06   3.2088794e-04   6.6019321e-01   9.9490800e-01   5.8521641e-01   1.6654131e-02
   1.0570000e+03   8.3792771e-06   1.2204988e-04   6.4030847e-01   9.9369252e-01   1.4305340e+01   1.6191831e-02
   1.0580000e+03   8.2803892e-06   2.6632859e-04   3.6993157e-01   9.1180149e-01   5.5544595e+00   1.5872157e-02
   1.0590000e+03   1.0126503e-05   1.0854774e-03   2.9981766e-01   9.6501140e-01   2.3317829e+00   1.4759164e-02
   1.0600000e+03   6.1397869e-06   2.5490518e-04   2.0434206e-01   9.9065638e-01   9.3334063e+00   1.3693809e-02
   1.0610000e+03   9.2645543e-06   2.3509752e-04   7.1398690e-01   9.8109030e-01   1.9326716e+00   1.3491015e-02
   1.0620000e+03   1.1587638e-05   1.6493405e-03   4.1166325e-01   9.6849581e-01   1.2729146e+00   1.2971957e-02
   1.0630000e+03   5.2730584e-06   9.0330153e-04   3.8467974e-01   3.0492337e-01   5.2981059e-01   1.2955685e-02
   1.0640000e+03   2.7167890e-06   3.6465041e-02   3.1404742e-01  -9.5744694e-01   2.4207776e-02   1.3256277e-02
   1.0650000e+03   1.5122912e-06   1.5827989e-03   7.3973459e-01  -1.7029918e-01   3.1354906e-02   1.3265224e-02
   1.0660000e+03   3.3263913e-06   1.8767825e-02   7.9227543e-01   9.5535023e-01   1.2056395e-02   1.3227032e-02
   1.0670000e+03   4.7650579e-06   4.9820003e-03   4.5218781e-01   9.6427934e-01   1.1246261e-01   1.3047823e-02
   1.0680000e+03   2.9714728e-06   1.3078398e-03   2.1709613e-01   9.5968127e-01   4.3679200e-01   1.2877002e-02
   1.0690000e+03   3.0324187e-06   1.1673019e-03   1.4734710e-01   9.3948632e-01   1.2179204e-01   1.2784958e-02
   1.0700000e+03   5.7463696e-06   1.6847881e-03   7.0655815e-01   9.4968535e-01   1.8699270e-01   1.2218790e-02
   1.0710000e+03   1.9464414e-06   2.7102400e-04   8.9638991e-01   9.4130523e-01   4.7177318e+00   1.2165815e-02
   1.0720000e+03   2.6219077e-06   4.5805423e-03   2.9959377e-01   9.2851829e-01   4.0061701e-02   1.2109268e-02
   1.0730000e+03   1.4344936e-06   5.3905665e-03   1.3267002e-01   2.7572101e-01   8.7132644e-03   1.2094829e-02
   1.0740000e+03   1.1935948e-06   9.0585193e-03   1.5348057e-01  -8.1309526e-01   1.3317124e-02   1.2127592e-02
   1.0750000e+03   2.4432541e-06   5.6931566e-03   9.0064560e-01  -3.2689029e-01   5.5801041e-03   1.2130360e-02
   1.0760000e+03   1.8746744e-06   4.7216259e-02   4.3736994e-01   3.1617061e-02   1.8182816e-03   1.2129683e-02
   1.0770000e+03   1.6884494e-06   2.8570691e-02   2.8429194e-01   1.6621429e-01   1.7420503e-03   1.2126189e-02
   1.0780000e+03   4.9092602e-07   3.2666910e-02   2.9441582e-01  -1.4212892e-01   9.8710745e-04   1.2127896e-02
   1.0790000e+03   9.9668223e-07   3.0730644e-02   7.1625642e-01   1.9287358e-01   5.4534097e-04   1.2126622e-02
   1.0800000e+03   7.2415411e-07   2.7721952e-02   3.6380875e-01   2.8823681e-01   2.8059348e-03   1.2121729e-02
   1.0810000e+03   1.3192712e-06   8.6371653e-03   2.7629624e-01   4.1520476e-01   2.5837001e-03   1.2115235e-02
   1.0820000e+03   3.7244799e-07   1.0436914e-02   2.1798042e-01   4.2178391e-01   8.6337439e-03   1.2104229e-02
   1.0830000e+03   1.1191989e-06   5.6648936e-03   5.6404737e-01   4.4187893e-01   2.9500692e-03   1.2100287e-02
   1.0840000e+03   4.1869249e-07   1.3276993e-02   4.5563171e-01   5.1607814e-01   4.4120333e-03   1.2096844e-02
   1.0850000e+03   6.7598904e-07   1.0563567e-02   2.1699927e-01  -2.9521652e-01   4.3109507e-03   1.2104567e-02
   1.0860000e+03   2.9809844e-07   3.3959852e-03   3.0796646e-01  -1.8370587e-01   1.1071577e-02   1.2106109e-02
   1.0870000e+03   6.1884073e-07   1.2326867e-02   3.8669172e-01   5.6808015e-01   1.7138740e-03   1.2094334e-02
   1.0880000e+03   8.1737989e-07   2.3713892e-03   8.4429541e-01   6.8435869e-01   3.4910400e-02   1.2089820e-02
   1.0890000e+03   2.7582513e-07   2.0864991e-02   1.9085473e-01   8.4510951e-01   7.3501725e-04   1.2082312e-02
   1.0900000e+03   1.0879528e-06   4.1975326e-03   4.2441602e-01   8.4887557e-01   1.1382144e-02   1.2067723e-02
   1.0910000e+03   2.0270707e-06   4.2776922e-03   3.0644730e-01   8.5332913e-01   1.2788279e-02   1.2034817e-02
   1.0920000e+03   8.3554095e-07   3.2364307e-03   1.2644379e-01   8.6683613e-01   2.1759506e-01   1.1893222e-02
   1.0930000e+03   8.5782652e-07   3.2346123e-04   6.0709648e-01   9.0777133e-01   1.3103339e-01   1.1871122e-02
   1.0940000e+03   1.0747293e-06   2.1200365e-03   5.5131145e-01   9.0643262e-01   1.2928162e-01   1.1827667e-02
   1.0950000e+03   8.4948892e-07   8.1093756e-04   4.1742941e-01  -6.9918822e-01   1.8231540e-01   1.1851249e-02
   1.0960000e+03   1.0711298e-06   4.5943565e-03   3.5154652e-01  -6.5081054e-01   1.0323940e-02   1.1891154e-02
   1.0970000e+03   8.5808573e-07   1.3496578e-03   4.9263665e-01   9.5276075e-01   8.1986177e-02   1.1862131e-02
   1.0980000e+03   2.6509428e-06   2.6107068e-03   6.9306210e-01   9.6283156e-01   5.4602696e-02   1.1706305e-02
   1.0990000e+03   1.6016018e-06   4.5666858e-04   6.0845792e-01   9.4288266e-01   2.6974543e+00   1.1590074e-02
   1.1000000e+03   1.8530885e-06   5.1946924e-04   2.2005993e-01   9.5295590e-01   5.8322163e-01   1.1388955e-02
   1.1010000e+03   1.8601569e-06   2.1211587e-04   3.6149348e-01   9.6863084e-01   3.0410214e+00   1.1257960e-02
   1.1020000e+03   4.1381721e-06   4.7362507e-04   2.7885723e-01   6.2971821e-01   2.9484062e-01   1.1225372e-02
   1.1030000e+03   1.8007391e-06   1.1330104e-02   6.3507217e-01  -5.8311829e-01   2.4146134e-02   1.1235259e-02
   1.1040000e+03   1.8509898e-06   1.9453720e-02   2.0596233e-01   6.7986010e-01   4.0353827e-03   1.1204484e-02
   1.1050000e+03   1.3934861e-06   1.0786406e-02   3.9785319e-01   9.1801145e-01   1.3731369e-02   1.1186832e-02
   1.1060000e+03   3.4586325e-06   1.3529540e-02   2.5125338e-01   7.2340246e-01   7.0732936e-03   1.1129725e-02
   1.1070000e+03   3.4405396e-06   5.8067535e-03   7.7707512e-01   8.0336034e-01   3.2786152e-02   1.1111412e-02
   1.1080000e+03   5.6024935e-07   1.8111962e-02   1.4747047e-01   3.9572448e-01   4.0852300e-03   1.1093527e-02
   1.1090000e+03   1.2215770e-06   1.1074666e-02   3.5907738e-01   7.4104487e-01   6.2811424e-03   1.1041990e-02
   1.1100000e+03   7.7590542e-07   1.1208213e-03   6.2908366e-01   7.7682199e-01   3.9714184e-01   1.0988848e-02
   1.1110000e+03   1.3228314e-06   9.5399681e-04   7.7903878e-01   7.5605670e-01   8.6986799e-02   1.0966281e-02
   1.1120000e+03   4.3078761e-07   2.2700856e-03   3.7121257e-01   7.3963787e-01   7.4023094e-02   1.0947531e-02
   1.1130000e+03   1.1702286e-06   4.0146701e-03   2.3895303e-01   8.4153691e-01   5.2081126e-03   1.0923551e-02
   1.1140000e+03   6.9386841e-07   4.3765793e-03   3.3632823e-01   8.8105201e-01   2.2941690e-02   1.0895962e-02
   1.1150000e+03   1.1671222e-06   1.8780626e-03   5.5338837e-01   8.8854732e-01   6.0606534e-02   1.0859306e-02
   1.1160000e+03   6.3097153e-07   1.5736821e-03   5.5114453e-01   9.0960638e-01   7.6409093e-02   1.0847514e-02
   1.1170000e+03   6.0732939e-07   4.3978365e-03   1.6412210e-01  -7.2923212e-01   1.4086390e-02   1.0861450e-02
   1.1180000e+03   9.6158860e-07   3.7252835e-03   3.3198749e-01  -6.9558406e-01   2.6932000e-02   1.0874175e-02
   1.1190000e+03   8.2539479e-07   4.8201690e-03   3.5574400e-01  -7.8209682e-01   2.2299772e-02   1.0886033e-02
   1.1200000e+03   9.0704123e-07   5.8002839e-03   5.6294371e-01  -6.9113449e-01   1.1794601e-02   1.0891581e-02
   1.1210000e+03   3.5051172e-07   2.0285099e-02   1.9538783e-01   3.8596606e-02   8.2620976e-04   1.0891237e-02
   1.1220000e+03   8.7212746e-07   1.6574050e-02   3.0655914e-01  -1.0041923e-01   2.0761318e-03   1.0892378e-02
   1.1230000e+03   1.4699613e-06   1.1013094e-02   4.2656892e-01  -3.3556602e-01   5.8062693e-03   1.0897694e-02
   1.1240000e+03   5.5868717e-07   6.9397083e-03   2.8503121e-01  -2.1299882e-01   2.6599825e-02   1.0905469e-02
   1.1250000e+03   3.1575616e-07   2.9552942e-03   3.0895792e-01   2.8961856e-01   4.7560457e-03   1.0897987e-02
   1.1260000e+03   5.4657793e-07   4.8774464e-03   4.2990993e-01   5.4620179e-01   3.6960395e-03   1.0876038e-02
   1.1270000e+03   3.8756960e-07   2.0351253e-03   8.3579811e-01   5.8825434e-01   1.9927694e-02   1.0874047e-02
   1.1280000e+03   4.7314051e-07   2.0873585e-02   3.8054564e-01   4.4688332e-02   2.0453584e-03   1.0873075e-02
   1.1290000e+03   6.2247921e-07   2.7146769e-03   3.6229401e-01  -2.2325014e-02   9.2747405e-03   1.0873364e-02
   1.1300000e+03   4.3194899e-07   7.6317916e-03   2.1004544e-01   3.7296943e-01   3.8927293e-03   1.0869422e-02
   1.1310000e+03   1.0463266e-06   1.5488056e-02   7.9566288e-01   1.4265702e-01   1.9364801e-03   1.0866439e-02
   1.1320000e+03   2.0955531e-07   2.8799851e-03   5.5409326e-01   1.5122394e-01   7.1315192e-02   1.0864615e-02
   1.1330000e+03   9.2113049e-07   4.2495667e-03   2.6918269e-01   8.2409405e-01   2.8748742e-03   1.0838889e-02
   1.1340000e+03   8.4422036e-07   3.6523212e-03   3.1685075e-01   7.7228439e-01   1.6938805e-02   1.0821175e-02
   1.1350000e+03   6.8535202e-07   3.4162091e-03   4.0766554e-01   8.9522410e-01   1.5449902e-02   1.0802470e-02
   1.1360000e+03   7.9570151e-07   3.5716424e-03   8.3541185e-01   9.1888750e-01   1.8089447e-02   1.0796860e-02
   1.1370000e+03   3.2024162e-07   1.5184729e-02   1.3702514e-01   6.2606716e-01   1.3818646e-03   1.0787525e-02
   1.1380000e+03   1.4253116e-06   5.6242502e-03   3.0955881e-01   9.5821340e-01   1.5005826e-02   1.0748753e-02
   1.1390000e+03   7.1249470e-06   1.7898640e-03   2.5288336e-01   9.8070941e-01   1.6448711e-01   9.8833016e-03
   1.1400000e+03   4.6070610e-06   9.2537235e-05   6.7379731e-01   9.7406561e-01   2.6014870e+01   9.7610554e-03
   1.1410000e+03   3.6079135e-06   3.7046464e-04   1.7195103e-01   9.7785476e-01   2.2272922e+00   9.0978144e-03
   1.1420000e+03   6.1751502e-06   8.7920102e-05   3.1846260e-01   9.7710616e-01   8.4921595e+00   7.9224268e-03
   1.1430000e+03   2.9504838e-06   5.8536380e-05   4.3295911e-01  -8.2794596e-01   1.8056279e+01   7.9803537e-03
   1.1440000e+03   2.5603542e-06   6.0482528e-03   7.2418118e-01   9.3679897e-01   6.0460677e-02   7.9521105e-03
   1.1450000e+03   1.1137925e-06   8.9896307e-03   1.4450205e-01  -9.5465646e-01   8.8621279e-02   8.6274333e-03
   1.1460000e+03   2.0233642e-06   1.1035470e-04   2.7276880e-01   9.5477865e-01   1.0200884e+00   8.5618111e-03
   1.1470000e+03   2.9207495e-06   2.3214491e-03   4.0516295e-01   1.2380737e-01   3.6011264e-02   8.5571250e-03
   1.1480000e+03   4.0709120e-06   1.0683001e-02   7.5130666e-01   9.8325999e-01   1.0715683e-01   8.4444503e-03
   1.1490000e+03   2.7643626e-06   1.3005750e-03   1.6110643e-01   9.8356019e-01   9.1326867e-01   7.9708463e-03
   1.1500000e+03   2.2564950e-06   2.5284004e-04   1.6835798e-01   9.8207622e-01   2.1601312e+00   7.4431166e-03
   1.1510000e+03   3.1669456e-06   1.6222465e-04   4.6628318e-01   8.0171419e-01   1.3539829e+00   7.4273456e-03
   1.1520000e+03   4.0578657e-06   3.2229610e-02   6.9558579e-01  -9.7615461e-01   8.3429120e-02   7.5786404e-03
   1.1530000e+03   2.1336808e-06   7.5370210e-04   2.7364438e-01  -9.7470591e-01   2.8954956e+00   7.9132125e-03
   1.1540000e+03   1.2709252e-06   4.0898225e-04   1.0975932e-01  -9.1466149e-01   4.0438706e-01   8.0047807e-03
   1.1550000e+03   1.7264825e-06   1.5041428e-03   4.3469366e-01   9.8392070e-01   4.1290882e-01   7.9539721e-03
   1.1560000e+03   3.7980648e-06   1.0143139e-03   6.6003596e-01   9.8368063e-01   1.9301684e+00   7.8360177e-03
   1.1570000e+03   1.7430547e-06   4.9192348e-04   2.7349009e-01   9.8303966e-01   4.9557005e+00   7.5379860e-03
   1.1580000e+03   1.3592701e-06   3.0334401e-04   1.1784461e-01   9.8616699e-01   1.6503393e+00   7.3463669e-03
   1.1590000e+03   4.9321198e-06   2.1896122e-04   4.2279397e-01   9.8825062e-01   1.7947020e+00   6.9394767e-03
   1.1600000e+03   4.9826390e-06   1.9884434e-04   7.1547236e-01   9.8365242e-01   1.4281646e+01   6.7491624e-03
   1.1610000e+03   2.2946436e-06   7.5970005e-04   3.9282448e-01   9.8418537e-01   2.8768715e+00   6.5999249e-03
   1.1620000e+03   2.5810161e-06   7.3186993e-04   1.2649784e-01   9.8686804e-01   7.2050440e-01   6.0140877e-03
   1.1630000e+03   3.7701544e-06   1.0081878e-04   3.1376590e-01  -1.8504271e-01   2.5840944e+00   6.0197783e-03
   1.1640000e+03   2.0222294e-06   2.5595979e-02   6.6473216e-01  -9.1150582e-01   4.6537138e-02   6.0517145e-03
   1.1650000e+03   1.4972914e-06   1.0089914e-02   4.2043632e-01   9.6374668e-01   5.4463796e-02   6.0120183e-03
   1.1660000e+03   1.3052428e-06   5.3672463e-03   1.1243454e-01   9.6186594e-01   3.8282799e-02   5.9566940e-03
   1.1670000e+03   1.4647072e-06   1.7806669e-03   2.2466663e-01   9.7808037e-01   2.0354108e-01   5.8825992e-03
   1.1680000e+03   2.6324735e-06   6.6220981e-04   7.4178610e-01   9.7909163e-01   1.0046657e+00   5.8373999e-03
   1.1690000e+03   1.5503712e-06   2.2246720e-03   4.7175431e-01   9.5806217e-01   2.4077290e-01   5.8163636e-03
   1.1700000e+03   1.8662307e-06   7.3411689e-03   1.1046255e-01   9.6502289e-01   3.0618712e-02   5.6446962e-03
   1.1710000e+03   1.6154863e-06   8.4767919e-04   2.9631360e-01   9.7043122e-01   4.2536776e-01   5.4991858e-03
   1.1720000e+03   2.1946173e-06   8.6190246e-04   7.3661402e-01   1.7756311e-01   1.0223765e-01   5.4984075e-03
   1.1730000e+03   8.1542245e-07   1.1196093e-01   9.8867464e-01  -9.6611197e-01   2.3717974e-02   5.6245000e-03
   1.1740000e+03   1.8447504e-06   5.8240459e-04   4.7168541e-01   9.3443674e-01   2.7325839e-01   5.6020663e-03
   1.1750000e+03   1.7155986e-06   7.1452519e-03   1.6856684e-01   9.7072094e-01   1.1030577e-01   5.0044206e-03
   1.1760000e+03   3.2944830e-06   4.6352716e-05   8.1899832e-01   9.6846039e-01   6.5362374e+01   4.8499041e-03
   1.1770000e+03   2.6357575e-06   4.9261726e-04   1.9366821e-01   9.6687432e-01   1.3352045e+00   4.7521445e-03
   1.1780000e+03   2.3771146e-06   6.2932687e-04   4.6865331e-01   9.6699548e-01   1.2685391e+00   4.7066183e-03
   1.1790000e+03   1.3906172e-06   3.5099048e-04   1.2529635e-01   9.6846153e-01   4.1837567e+00   4.1135295e-03
   1.1800000e+03   1.4033531e-06   3.3750501e-05   7.3373980e-01  -9.5671998e-01   1.0167033e+02   4.2113206e-03
   1.1810000e+03   1.0827558e-06   3.4921754e-04   1.6038010e-01  -9.2917793e-01   1.0061721e+00   4.2729097e-03
   1.1820000e+03   1.0350591e-06   8.1099776e-04   4.6032212e-01  -8.9944394e-01   2.7703364e-01   4.3062122e-03
   1.1830000e+03   9.2626319e-07   9.9805848e-04   2.4403261e-01  -3.2339446e-01   2.4138886e-01   4.3114921e-03
   1.1840000e+03   9.9394339e-07   1.0003371e-02   7.4288078e-01   9.5460548e-01   6.1743524e-02   4.2956123e-03
   1.1850000e+03   1.1192473e-06   4.2627459e-03   1.3966746e-01   9.2579784e-01   4.6947617e-02   4.2489789e-03
   1.1860000e+03   2.2200426e-06   2.9131480e-03   2.9203528e-01   5.1099694e-01   4.2233145e-02   4.2038378e-03
   1.1870000e+03   1.2507318e-06   2.5314188e-03   4.0079269e-01  -3.4197350e-01   1.5801220e-01   4.2109817e-03
   1.1880000e+03   2.9680143e-06   9.2435661e-03   7.2486887e-01  -8.5859249e-01   1.8666913e-02   4.2447748e-03
   1.1890000e+03   1.5547281e-06   5.3638325e-03   4.6402259e-01  -8.0371028e-01   1.3653575e-01   4.2739417e-03
   1.1900000e+03   1.3646797e-06   1.1739631e-02   1.6404388e-01   6.6290518e-01   1.7273052e-02   4.2495624e-03
   1.1910000e+03   1.4146281e-06   4.6832219e-03   4.4783426e-01   7.4487979e-01   4.1486323e-02   4.2331728e-03
   1.1920000e+03   1.3936706e-06   7.8794211e-03   3.9928017e-01   8.1686581e-01   4.1986589e-02   4.2150439e-03
   1.1930000e+03   7.6491115e-07   9.2901502e-03   5.4558473e-01  -3.1083272e-01   2.3629498e-02   4.2169830e-03
   1.1940000e+03   1.6391477e-07   5.5737049e-02   4.7994291e-01  -7.8394443e-01   5.1869006e-03   4.2341520e-03
   1.1950000e+03   3.6386528e-07   4.1033635e-03   4.9994314e-01   5.5795536e-01   3.8213557e-03   4.2251455e-03
   1.1960000e+03   6.1079537e-07   2.2328451e-03   5.9626694e-01   5.8721374e-01   1.3287884e-01   4.2200002e-03
   1.1970000e+03   5.4396670e-07   7.7844642e-03   5.5719335e-01   8.0364944e-01   1.4577599e-02   4.2138229e-03
   1.1980000e+03   3.1726415e-07   7.4377380e-03   1.8954234e-01   8.1170773e-01   1.5831536e-02   4.2002967e-03
   1.1990000e+03   5.6198769e-07   2.2369617e-03   1.4880718e-01   7.6524582e-01   3.9223831e-02   4.1688621e-03
   1.2000000e+03   9.5264594e-07   1.2110782e-03   6.2598567e-01   7.9635807e-01   1.9723422e-01   4.1484287e-03
   1.2010000e+03   5.2017637e-07   1.4118738e-03   5.0855812e-01   7.9601871e-01   3.9675910e-01   4.1279864e-03
   1.2020000e+03   5.3249264e-07   1.2050636e-03   2.8075613e-01   7.9948358e-01   1.6377034e-01   4.1111158e-03
   1.2030000e+03   6.7258847e-07   2.5248591e-03   9.9460517e-02  -5.2862510e-01   2.8536730e-02   4.1266952e-03
   1.2040000e+03   1.1180399e-06   2.3835441e-03   5.7116659e-01  -6.8629958e-01   1.2315886e-01   4.1376115e-03
   1.2050000e+03   8.2915963e-07   5.0304801e-03   4.8905803e-01  -6.3193871e-01   5.4537880e-02   4.1465385e-03
   1.2060000e+03   4.9730014e-07   7.5460217e-03   2.9493103e-01   9.0017899e-02   7.8803790e-03   4.1461728e-03
   1.2070000e+03   1.4839366e-07   9.6062013e-02   8.4498509e-01   6.6515660e-01   3.3930526e-03   4.1368286e-03
   1.2080000e+03   3.3008439e-07   3.7456291e-03   6.8873203e-01   5.5703197e-01   5.0329537e-03   4.1361039e-03
   1.2090000e+03   4.8676341e-07   5.4471991e-02   5.6889368e-01   7.3433262e-01   1.5131333e-03   4.1315102e-03
   1.2100000e+03   3.6692259e-07   7.8103144e-03   1.4865264e-01   7.5814657e-01   1.9374036e-02   4.1163596e-03
   1.2110000e+03   8.7709995e-07   1.5981693e-03   2.4010147e-01   7.7860989e-01   3.0024083e-02   4.0684303e-03
   1.2120000e+03   8.4218894e-07   6.2744454e-04   5.8163814e-01   7.7908266e-01   1.1947689e+00   4.0389146e-03
   1.2130000e+03   6.6781221e-07   8.9587565e-04   5.7508423e-01   7.8080547e-01   5.3043504e-01   4.0128318e-03
   1.2140000e+03   3.9729241e-07   7.5331241e-04   2.2890695e-01   7.8092343e-01   5.2957016e-01   3.9869558e-03
   1.2150000e+03   1.2459895e-06   7.2620202e-04   1.5205479e-01  -5.3923826e-01   1.4691354e-01   4.0068151e-03
   1.2160000e+03   9.3726894e-07   3.8569020e-03   5.5116958e-01  -6.8032404e-01   1.1065568e-01   4.0162542e-03
   1.2170000e+03   7.1716763e-07   5.9208309e-03   5.2831340e-01  -7.1939257e-01   5.8541870e-02   4.0268386e-03
   1.2180000e+03   4.0701844e-07   6.7030886e-03   2.1296562e-01  -1.3131713e-01   6.4270216e-03   4.0272647e-03
   1.2190000e+03   1.2716448e-07   4.9652919e-02   4.2011532e-01   7.0543852e-01   6.8299520e-03   4.0079083e-03
   1.2200000e+03   2.7442800e-07   1.2133474e-03   7.5150635e-01   3.6481934e-01   7.9583706e-03   4.0075448e-03
   1.2210000e+03   2.2094095e-07   5.9278949e-02   6.3537366e-01   7.7400661e-01   2.7258375e-03   4.0033187e-03
   1.2220000e+03   2.6001732e-07   3.4405208e-03   2.5009218e-01   8.2412442e-01   2.4104729e-02   3.9933836e-03
   1.2230000e+03   6.1073513e-07   1.6175445e-03   1.1254439e-01   8.4540717e-01   4.9739252e-02   3.9514923e-03
   1.2240000e+03   3.8920237e-07   7.1235125e-04   5.1526759e-01   8.6332819e-01   5.1435418e-01   3.9377919e-03
   1.2250000e+03   1.2393659e-06   1.0539454e-03   5.2486242e-01   8.7004144e-01   2.4317471e-01   3.8858335e-03
   1.2260000e+03   6.1569371e-07   4.7252262e-04   3.5070996e-01   8.6997778e-01   1.6500335e+00   3.8423341e-03
   1.2270000e+03   5.8681722e-07   4.4306947e-04   1.6673550e-01  -6.2500575e-01   1.9651670e-01   3.8571259e-03
   1.2280000e+03   7.5563676e-07   5.6038319e-03   5.3713127e-01  -7.7513189e-01   1.8237889e-02   3.8639459e-03
   1.2290000e+03   6.1883293e-07   4.5885249e-03   4.6204805e-01  -8.4712871e-01   3.0003604e-01   3.8946839e-03
   1.2300000e+03   2.8563717e-07   8.8763457e-04   3.7568617e-01  -8.3258004e-01   3.9553157e-01   3.9047097e-03
   1.2310000e+03   4.0303975e-07   2.2285947e-03   1.2921828e-01   7.6170111e-01   2.4889015e-02   3.8954644e-03
   1.2320000e+03   7.7242546e-07   9.1508644e-03   4.9522803e-01   8.7123502e-01   1.8591345e-02   3.8639571e-03
   1.2330000e+03   4.0570351e-07   5.4089442e-04   5.4303740e-01   8.6805482e-01   1.6757540e+00   3.8420218e-03
   1.2340000e+03   5.6823465e-07   5.0735237e-04   4.3971837e-01   8.7430785e-01   6.4027406e-01   3.8252304e-03
   1.2350000e+03   5.4229202e-07   1.2590250e-03   1.2357161e-01  -3.7368211e-01   2.9638060e-02   3.8278839e-03
   1.2360000e+03   6.8290205e-07   1.2511365e-02   3.7180166e-01  -8.2357837e-01   2.4004792e-02   3.8468251e-03
   1.2370000e+03   5.2435941e-07   1.7485839e-03   4.8050183e-01  -7.7496835e-01   1.0269147e-01   3.8563999e-03
   1.2380000e+03   3.1634080e-07   2.0398654e-03   4.4845019e-01  -5.4202610e-01   5.8362002e-02   3.8583071e-03
   1.2390000e+03   1.3979605e-07   3.0385503e-02   2.5683092e-01   8.4426858e-01   6.2505400e-03   3.8379681e-03
   1.2400000e+03   7.9740197e-07   7.2894410e-04   4.4820608e-01   8.8021247e-01   7.1476758e-02   3.8228852e-03
   1.2410000e+03   8.3613448e-07   2.6647419e-03   4.5626635e-01   5.3511690e-01   6.6207336e-02   3.8144436e-03
   1.2420000e+03   4.1456747e-07   3.9821982e-03   3.6609663e-01   8.7078915e-01   9.7491890e-02   3.7942216e-03
   1.2430000e+03   6.0888068e-07   1.8245220e-03   1.7107456e-01   9.1261122e-01   6.4967259e-02   3.7380668e-03
   1.2440000e+03   1.4816531e-06   4.7447145e-04   4.5965381e-01   8.4764171e-01   7.2770126e-01   3.7021082e-03
   1.2450000e+03   1.0089787e-06   1.7697034e-03   5.9670213e-01   8.3504855e-01   3.4669772e-01   3.6853779e-03
   1.2460000e+03   6.7464767e-07   2.9789062e-03   4.2035103e-01   8.7928356e-01   1.6000414e-01   3.6691855e-03
   1.2470000e+03   7.5376208e-07   3.8421532e-03   1.0510912e-01  -3.7105378e-01   1.1239383e-02   3.6730235e-03
   1.2480000e+03   1.0728763e-06   1.4623497e-02   3.1315300e-01  -7.8706560e-01   2.7613592e-02   3.6930137e-03
   1.2490000e+03   7.3479327e-07   4.8895390e-03   5.9040610e-01  -7.8463940e-01   4.1770887e-02   3.6967974e-03
   1.2500000e+03   6.3189605e-07   8.6721670e-03   4.3957343e-01  -4.3966070e-01   8.5566430e-03   3.6976670e-03
   1.2510000e+03   1.4761292e-07   8.6066881e-02   7.5522462e-01   8.0176387e-01   3.9499427e-03   3.6859671e-03
   1.2520000e+03   1.2505204e-07   3.0734602e-03   9.7575356e-02   8.2063761e-01   1.5791329e-02   3.6799987e-03
   1.2530000e+03   7.5222648e-07   3.4311623e-03   6.2505645e-01   8.5393446e-01   7.1483845e-03   3.6575607e-03
   1.2540000e+03   2.8255681e-07   1.2611508e-03   6.1132417e-01   8.8165223e-01   5.2474876e-01   3.6443476e-03
   1.2550000e+03   1.8409958e-07   1.2441434e-03   3.8935719e-01   8.9839179e-01   5.6617568e-02   3.6414515e-03
   1.2560000e+03   2.8810051e-07   6.0522603e-03   2.4175220e-01   9.0424083e-01   5.9949064e-03   3.6217237e-03
   1.2570000e+03   3.9709469e-07   9.5686197e-04   4.8916999e-01  -4.5214296e-01   9.6653954e-02   3.6242001e-03
   1.2580000e+03   2.9766231e-07   1.1181235e-02   6.0136974e-01   6.7183786e-01   7.1200412e-03   3.6220338e-03
   1.2590000e+03   5.5537954e-07   1.9277538e-02   3.2508077e-01   9.5476598e-01   5.8310743e-03   3.6018743e-03
   1.2600000e+03   6.2397218e-07   1.1843155e-03   1.7473288e-01   9.5402265e-01   3.6088730e-01   3.5244518e-03
   1.2610000e+03   2.7785264e-06   2.4832587e-04   6.5534050e-01   9.5885826e-01   6.4326105e+00   3.3549951e-03
   1.2620000e+03   1.4004477e-06   1.5147239e-04   2.9717821e-01   9.5491320e-01   4.1884950e+01   3.0939823e-03
   1.2630000e+03   1.6047365e-06   4.7093465e-05   3.2292634e-01   9.4853835e-01   1.9649257e+01   2.6477428e-03
   1.2640000e+03   1.1979777e-06   3.0139968e-05   3.2103057e-01   9.2992956e-01   7.3329597e+01   2.5598195e-03
   1.2650000e+03   8.0268030e-07   1.6543034e-04   6.9191774e-01  -9.2111515e-01   4.7318019e+01   2.6691724e-03
   1.2660000e+03   4.1344985e-07   1.3954758e-04   3.2127406e-01  -9.2043121e-01   8.1131918e+00   2.7472323e-03
   1.2670000e+03   1.0832201e-06   9.8692272e-05   1.7209486e-01   9.3526509e-01   5.0994117e+00   2.6451537e-03
   1.2680000e+03   8.2119618e-07   4.8581537e-04   3.4647089e-01   9.3873980e-01   1.1159929e+00   2.5587532e-03
   1.2690000e+03   4.7075968e-07   2.8644799e-04   7.6138640e-01   9.2466573e-01   7.0865618e+00   2.5260417e-03
   1.2700000e+03   7.0836261e-07   2.2106300e-04   4.1918880e-01   9.3715939e-01   1.6736561e+00   2.4642424e-03
   1.2710000e+03   5.7960300e-07   6.6200541e-05   2.8543982e-01   9.4598716e-01   1.6993320e+01   2.3870189e-03
   1.2720000e+03   3.7165761e-07   4.3856267e-04   2.6106273e-01   9.3828705e-01   2.9864257e+00   2.2828327e-03
   1.2730000e+03   5.7595316e-07   1.3345357e-04   7.4045378e-01  -8.6808645e-01   2.2534140e+00   2.3178059e-03
   1.2740000e+03   6.3557848e-07   5.2000438e-04   7.7396421e-01  -8.8023912e-01   1.6681643e+00   2.3444390e-03
   1.2750000e+03   6.0712095e-07   3.9599177e-04   2.5899463e-01  -8.7139017e-01   2.4914787e+00   2.4243821e-03
   1.2760000e+03   8.4137241e-07   1.3925721e-04   2.1392004e-01  -8.6533654e-01   5.4952568e+00   2.5149898e-03
   1.2770000e+03   6.0333776e-07   2.4930836e-04   3.0524514e-01   3.2995563e-01   7.7272291e-01   2.5124952e-03
   1.2780000e+03   9.5786874e-07   2.2488516e-02   6.6419460e-01   9.0108828e-01   4.9945102e-02   2.4842638e-03
   1.2790000e+03   4.6967584e-07   7.2788138e-04   4.0999045e-01   8.9602117e-01   1.5009982e+00   2.4581951e-03
   1.2800000e+03   3.8661404e-07   1.4424745e-03   1.9471644e-01   8.2776899e-01   1.8546645e-01   2.4464147e-03
   1.2810000e+03   3.9368545e-07   2.7853832e-03   2.5508659e-01  -8.4124831e-01   6.0485444e-02   2.4541999e-03
   1.2820000e+03   4.8451485e-07   2.7360437e-03   5.8402135e-01  -8.7412790e-01   2.6661590e-01   2.4631419e-03
   1.2830000e+03   3.2702974e-07   1.5082498e-03   4.2066529e-01  -8.5379882e-01   3.1043317e-01   2.4733505e-03
   1.2840000e+03   3.8429917e-07   3.6986278e-03   1.8342720e-01  -3.8484420e-01   1.1759573e-02   2.4747519e-03
   1.2850000e+03   3.5302650e-07   1.7859234e-02   2.7090677e-01   8.9876213e-01   9.4036009e-03   2.4642994e-03
   1.2860000e+03   2.6794888e-07   3.3508386e-03   5.9056606e-01   9.0755764e-01   4.6327859e-02   2.4610620e-03
   1.2870000e+03   2.3991941e-07   4.6694962e-03   4.4412546e-01   7.0844113e-01   1.8869139e-02   2.4600341e-03
   1.2880000e+03   1.0832598e-07   4.2084000e-02   3.6224700e-01  -7.7101127e-01   2.4623422e-03   2.4647075e-03
   1.2890000e+03   1.8911540e-07   4.8056693e-03   3.7395123e-01  -6.4414246e-02   3.9019436e-03   2.4647852e-03
   1.2900000e+03   2.0831926e-07   3.9452930e-02   5.5967358e-01  -3.5621674e-01   1.4457652e-03   2.4654205e-03
   1.2910000e+03   4.5149871e-07   1.7807141e-02   4.2341271e-01   4.1454087e-02   3.5110829e-03   2.4652448e-03
   1.2920000e+03   3.2668110e-07   1.4805758e-02   1.4457213e-01   1.3358959e-01   6.3093983e-03   2.4632152e-03
   1.2930000e+03   8.0760017e-07   2.2708427e-03   3.0852762e-01  -6.0532935e-02   1.7584357e-01   2.4650020e-03
   1.2940000e+03   7.8344959e-07   1.9047098e-03   6.3258529e-01  -7.8465757e-02   1.6892960e-01   2.4660572e-03
   1.2950000e+03   5.3240646e-07   2.0425016e-03   2.7437878e-01  -1.0916249e-02   6.9674701e-01   2.4672276e-03
   1.2960000e+03   4.1278951e-07   5.1801309e-04   2.5964252e-01   2.0464060e-02   5.2228579e-01   2.4668977e-03
   1.2970000e+03   6.5998401e-07   2.2090343e-03   3.2748155e-01   9.6887116e-02   1.4335709e-01   2.4648544e-03
   1.2980000e+03   5.0424578e-07   2.0816124e-03   6.7562073e-01   1.0720144e-01   1.5977357e-01   2.4642023e-03
   1.2990000e+03   5.0232170e-07   3.7256595e-03   2.6397202e-01   8.0818084e-02   1.3011411e-01   2.4626638e-03
   1.3000000e+03   2.8993931e-07   1.6477510e-03   2.3224878e-01   1.9278530e-02   3.9505498e-02   2.4626071e-03
   1.3010000e+03   1.9254750e-07   6.0332366e-02   5.2364729e-01  -7.3844328e-02   7.2674565e-03   2.4639933e-03
   1.3020000e+03   1.5484244e-07   1.3450868e-03   7.0770297e-01  -4.4128323e-02   8.7215928e-02   2.4641437e-03
   1.3030000e+03   1.1979778e-07   2.5852298e-03   3.8618674e-01   4.2927035e-02   3.2186940e-02   2.4640386e-03
   1.3040000e+03   2.2742604e-07   6.1881477e-03   1.8961129e-01   3.5231864e-01   6.1995087e-03   2.4626957e-03
   1.3050000e+03   2.5025654e-07   9.8718845e-03   1.7331559e-01   2.6858113e-01   7.7986209e-03   2.4601339e-03
   1.3060000e+03   2.8748699e-07   3.6127788e-03   7.3887126e-01   3.0424569e-01   2.6141255e-02   2.4595232e-03
   1.3070000e+03   2.3671176e-07   2.6099936e-02   3.8966962e-01   1.0524896e-01   1.8675807e-03   2.4592826e-03
   1.3080000e+03   9.5341876e-08   2.7209867e-02   2.4213993e-01  -1.1541660e-02   9.1502388e-04   2.4593096e-03
   1.3090000e+03   1.8317889e-07   1.8759483e-02   2.1134367e-01   4.1850522e-01   2.0754526e-03   2.4571778e-03
   1.3100000e+03   5.3169780e-07   6.2355423e-03   7.9709081e-01   3.4012595e-01   1.9722243e-02   2.4551241e-03
   1.3110000e+03   2.4365098e-07   3.7639230e-03   2.1981867e-01   3.5660981e-01   1.5483542e-01   2.4385830e-03
   1.3120000e+03   5.6123910e-07   3.8944521e-04   3.3399844e-01   3.9137766e-01   4.4865509e-01   2.4254058e-03
   1.3130000e+03   2.5724508e-07   4.8949532e-04   1.8050642e-01   3.8064872e-01   2.0819241e+00   2.3964840e-03
   1.3140000e+03   7.6064329e-07   2.0321857e-04   8.0977140e-01   3.9977982e-01   4.1267460e-01   2.3934057e-03
   1.3150000e+03   3.2148815e-07   5.4565330e-03   3.6955023e-01   3.9965261e-01   1.3529964e-01   2.3853892e-03
   1.3160000e+03   3.3519896e-07   2.7076164e-03   2.7861561e-01  -2.8243011e-01   3.5378029e-02   2.3868842e-03
   1.3170000e+03   3.4583214e-07   4.0017832e-03   2.0112639e-01  -2.8231349e-01   4.0012003e-02   2.3902819e-03
   1.3180000e+03   5.7592586e-07   3.2861421e-03   6.0810458e-01  -3.4562990e-01   4.1390754e-02   2.3924261e-03
   1.3190000e+03   1.5734024e-07   2.6926075e-03   5.1870505e-01  -3.3671004e-01   1.8830830e-01   2.3948055e-03
   1.3200000e+03   2.6325406e-07   4.3596412e-03   2.4781299e-01   4.1669653e-01   7.9654724e-03   2.3928222e-03
   1.3210000e+03   2.7005812e-07   2.9969281e-03   2.5220265e-01   4.1304660e-01   6.9184002e-02   2.3885672e-03
   1.3220000e+03   2.7666857e-07   3.8099794e-03   4.3977399e-01   4.0921934e-01   2.3102646e-02   2.3871579e-03
   1.3230000e+03   2.0375730e-07   2.6287439e-03   5.9761883e-01   4.2745530e-01   6.5515379e-02   2.3861144e-03
   1.3240000e+03   3.0662271e-07   4.2258974e-03   1.8584939e-01   7.1892970e-02   4.3573848e-03   2.3857463e-03
   1.3250000e+03   1.8394716e-07   9.1390879e-03   2.9836775e-01  -1.4436341e-01   9.5415438e-03   2.3861587e-03
   1.3260000e+03   1.1374021e-07   2.7201627e-02   4.0090725e-01   4.3973851e-01   1.1624214e-03   2.3849403e-03
   1.3270000e+03   1.0964800e-07   7.4757051e-03   8.6354405e-01   4.2980561e-01   7.2203822e-03   2.3847090e-03
   1.3280000e+03   6.7215313e-08   6.0915771e-02   5.6109546e-01   5.3896394e-01   8.2738818e-04   2.3836462e-03
   1.3290000e+03   2.8778745e-07   4.3975019e-03   3.0815279e-01   5.9480350e-01   4.6989515e-03   2.3770011e-03
   1.3300000e+03   2.2384057e-07   1.8890246e-03   3.0920136e-01   6.0083783e-01   8.3088141e-02   2.3732979e-03
   1.3310000e+03   4.1587442e-07   2.2889810e-03   8.0431543e-01   6.1135040e-01   6.9217187e-02   2.3670351e-03
   1.3320000e+03   2.8822716e-07   1.3800213e-03   4.3143722e-01   6.1276320e-01   4.3399239e-01   2.3572336e-03
   1.3330000e+03   3.1467470e-07   1.0059535e-03   1.3106356e-01   5.9071675e-01   9.2762829e-02   2.3491865e-03
   1.3340000e+03   3.5592784e-07   3.5075884e-03   2.8092572e-01   6.2438085e-01   5.1827671e-02   2.3397142e-03
   1.3350000e+03   4.2030460e-07   1.4419028e-03   6.0878105e-01   6.1055045e-01   9.8389280e-02   2.3375198e-03
   1.3360000e+03   1.8004140e-07   1.1298359e-02   5.4361569e-01   5.8616260e-01   1.6568488e-02   2.3361018e-03
   1.3370000e+03   9.8211513e-08   2.1965772e-02   1.8507030e-01  -4.6010252e-01   2.4890189e-03   2.3387828e-03
   1.3380000e+03   1.4557380e-07   5.2524135e-03   2.8457639e-01   3.6073367e-01   3.3119100e-03   2.3384337e-03
   1.3390000e+03   9.1575049e-08   6.7434039e-02   6.8834841e-01   5.6569180e-01   2.6476333e-04   2.3380835e-03
   1.3400000e+03   7.1825752e-08   5.1870536e-02   8.0977039e-01   6.1936810e-01   6.9377456e-04   2.3378324e-03
   1.3410000e+03   5.6614831e-08   6.1654855e-02   5.5337174e-01   7.2022950e-01   3.4165009e-04   2.3372572e-03
   1.3420000e+03   2.6786435e-07   3.1570603e-03   1.5873928e-01   7.3790123e-01   6.4395614e-03   2.3317097e-03
   1.3430000e+03   2.7271470e-07   3.3657101e-03   2.6481513e-01   7.4392280e-01   6.9130010e-02   2.3242248e-03
   1.3440000e+03   2.2200183e-07   2.3261202e-03   6.7309132e-01   7.4893908e-01   9.3010787e-02   2.3216961e-03
   1.3450000e+03   1.1306859e-07   4.3716335e-03   4.3656712e-01   7.4577206e-01   3.2260926e-02   2.3199511e-03
   1.3460000e+03   1.6926047e-07   5.8294933e-03   1.7436672e-01  -6.5345649e-01   1.6249378e-02   2.3230330e-03
   1.3470000e+03   1.6817535e-07   4.6639904e-03   2.0895468e-01  -6.7281544e-01   2.0722745e-02   2.3270859e-03
   1.3480000e+03   1.2952206e-07   3.6545263e-03   5.8584188e-01  -6.1717644e-01   1.4030607e-02   2.3277158e-03
   1.3490000e+03   8.1265792e-08   1.0016701e-02   4.4276407e-01  -1.1002171e-01   2.0297538e-03   2.3277809e-03
   1.3500000e+03   5.6953654e-08   4.8831810e-02   4.1991016e-01   7.2475549e-01   2.6504807e-03   2.3233132e-03
   1.3510000e+03   2.3227323e-07   1.4068763e-03   2.6048852e-01   9.0433481e-01   9.5246950e-03   2.3183114e-03
   1.3520000e+03   4.3891574e-07   3.6707479e-03   5.8695422e-01   9.2727705e-01   3.3683792e-02   2.3002204e-03
   1.3530000e+03   1.9467258e-07   5.6506467e-04   5.4059749e-01   9.2973266e-01   2.3598278e+00   2.2805201e-03
   1.3540000e+03   3.2356464e-07   4.2613985e-04   3.0126004e-01   9.3265678e-01   4.9851550e-01   2.2639617e-03
   1.3550000e+03   3.0571201e-07   8.0771961e-04   2.1231679e-01   9.3710804e-01   4.6927711e-01   2.1400129e-03
   1.3560000e+03   4.6543152e-07   8.9747717e-05   5.3867259e-01  -3.0326285e-01   5.6637430e-01   2.1429035e-03
   1.3570000e+03   3.1663306e-07   8.1264000e-03   7.7218092e-01  -8.6869235e-01   4.5557267e-02   2.1482060e-03
   1.3580000e+03   4.2358612e-07   3.2843560e-03   3.1720641e-01  -8.9905510e-01   1.4439796e-01   2.1656529e-03
   1.3590000e+03   2.8324911e-07   9.7073626e-04   1.6142434e-01  -8.9625354e-01   6.2652365e-01   2.2037352e-03
   1.3600000e+03   3.1091605e-07   7.7278324e-04   2.0796500e-01   8.4428234e-01   1.8610521e-01   2.1929252e-03
   1.3610000e+03   2.5620420e-07   1.9536170e-03   7.9895115e-01   8.9684062e-01   9.9474055e-02   2.1898689e-03
   1.3620000e+03   4.9673164e-07   3.7986528e-03   2.8270260e-01   9.2424492e-01   6.5578987e-02   2.1732885e-03
   1.3630000e+03   3.3418060e-07   1.4464263e-03   2.3091939e-01   8.9296461e-01   1.5076412e-01   2.1641502e-03
   1.3640000e+03   2.6600963e-07   6.1348329e-03   1.7684260e-01  -7.9414345e-01   2.1470967e-02   2.1733869e-03
   1.3650000e+03   3.8142205e-07   1.7745588e-03   7.8349135e-01  -7.7643457e-01   8.6334932e-02   2.1756640e-03
   1.3660000e+03   2.6497776e-07   9.2452808e-03   2.6711261e-01  -7.1337686e-01   1.3112826e-02   2.1782095e-03
   1.3670000e+03   2.5127109e-07   2.0933113e-02   2.6040694e-01   7.1002039e-01   4.1688887e-03   2.1749881e-03
   1.3680000e+03   1.1613530e-07   1.5798263e-02   1.6600483e-01   8.1713886e-01   2.2050952e-03   2.1710708e-03
   1.3690000e+03   1.0813768e-07   8.9702308e-03   8.3224197e-01   2.2802139e-02   2.4425025e-03   2.1710633e-03
   1.3700000e+03   7.5218048e-08   9.5566445e-02   8.1357790e-01  -6.0099008e-01   6.8148458e-04   2.1719528e-03
   1.3710000e+03   3.5610795e-07   5.6795694e-03   3.3364239e-01   6.2673876e-01   2.9116801e-03   2.1679949e-03
   1.3720000e+03   3.1112450e-07   6.0842810e-03   2.2996374e-01   7.2643839e-01   2.5625974e-02   2.1479003e-03
   1.3730000e+03   4.1789450e-07   1.2803592e-03   8.9365467e-01   7.5596611e-01   4.4347125e-02   2.1467754e-03
   1.3740000e+03   1.5494648e-07   2.8054661e-02   3.0805461e-01   3.4073939e-02   2.3684855e-03   2.1466903e-03
   1.3750000e+03   1.0577751e-07   4.3382621e-02   3.6927452e-01  -7.0623824e-01   6.8052240e-03   2.1570323e-03
   1.3760000e+03   5.6991657e-08   1.0548569e-03   3.8327613e-01   4.2201740e-01   1.9604606e-02   2.1567536e-03
   1.3770000e+03   1.1230599e-07   6.0423960e-02   7.9383533e-01   7.4096414e-01   2.5816283e-03   2.1526312e-03
   1.3780000e+03   7.2057422e-08   9.1968715e-04   7.7034087e-01   7.5117853e-01   2.1501391e-01   2.1512734e-03
   1.3790000e+03   2.1535126e-07   3.4405925e-03   2.0040930e-01   8.2207572e-01   6.3817951e-03   2.1456338e-03
   1.3800000e+03   2.8538049e-07   2.4231228e-03   2.7777134e-01   8.4080201e-01   6.7623426e-02   2.1304069e-03
   1.3810000e+03   1.4253341e-07   7.3388781e-04   2.0820995e-01   8.2400063e-01   3.3288809e-01   2.1121827e-03
   1.3820000e+03   1.5545612e-07   9.7070176e-04   9.0137102e-01   8.5770221e-01   3.8991475e-02   2.0945499e-03
   1.3830000e+03   3.4635970e-07   1.0455682e-03   9.1628908e-01   7.9188267e-01   3.3263161e-02   2.0928262e-03
   1.3840000e+03   2.7290270e-07   1.5148938e-02   3.8878393e-01   4.0344089e-01   8.6299928e-03   2.0891993e-03
   1.3850000e+03   1.7373947e-07   7.0394628e-03   3.7720139e-01  -1.8680389e-01   5.1543933e-03   2.0894512e-03
   1.3860000e+03   1.3304825e-07   4.2095149e-02   3.7389314e-01  -3.6769107e-01   1.7297371e-03   2.0907828e-03
   1.3870000e+03   2.3121721e-07   1.2780074e-02   7.9738427e-01  -1.0494500e-02   1.9570625e-03   2.0908052e-03
   1.3880000e+03   1.1943119e-07   1.9751227e-02   6.0519768e-01  -7.4856316e-02   5.5299170e-03   2.0909139e-03
   1.3890000e+03   2.0049152e-07   2.5293980e-02   3.3125088e-01   4.2012787e-01   1.1626994e-03   2.0898937e-03
   1.3900000e+03   2.1258452e-07   1.4146953e-02   1.5280875e-01   3.4291451e-01   4.6996727e-03   2.0865461e-03
   1.3910000e+03   3.8375755e-07   3.5429242e-03   3.7534742e-01   2.1653146e-01   1.4213764e-02   2.0857465e-03
   1.3920000e+03   1.2619108e-07   5.1480266e-03   5.9618797e-01   2.7074203e-01   6.4808658e-02   2.0846068e-03
   1.3930000e+03   1.7980610e-07   4.9155422e-03   3.2028398e-01   3.5323044e-01   4.2303207e-03   2.0838291e-03
   1.3940000e+03   8.6562798e-08   2.2665327e-02   2.7754753e-01  -1.6856124e-01   2.7346776e-03   2.0847972e-03
   1.3950000e+03   6.7365135e-08   4.7872109e-03   4.9760254e-01   4.1903367e-01   8.2756652e-03   2.0843456e-03
   1.3960000e+03   1.1083712e-07   7.7761042e-03   6.6059135e-01   4.8396434e-01   4.1704426e-03   2.0838199e-03
   1.3970000e+03   7.6364973e-08   6.4520359e-03   1.7437608e-01   6.2658416e-01   7.6994007e-03   2.0788028e-03
   1.3980000e+03   7.1347019e-08   1.7092217e-03   2.0340870e-01   6.7824078e-01   2.5575188e-02   2.0743012e-03
   1.3990000e+03   1.3914263e-07   1.0397480e-03   5.0098864e-01   7.3964230e-01   4.5353424e-02   2.0721276e-03
   1.4000000e+03   1.2874254e-07   2.6046489e-03   6.8323763e-01   7.5184715e-01   5.5174436e-02   2.0694428e-03
   1.4010000e+03   8.5795363e-08   2.7379088e-03   3.2034008e-01   8.0947787e-01   1.9708439e-02   2.0673799e-03
   1.4020000e+03   2.0319278e-07   3.7392404e-03   1.0626958e-01   9.0682269e-01   5.8010285e-03   2.0565107e-03
   1.4030000e+03   3.9362493e-07   1.5372624e-03   4.7130399e-01   9.1773158e-01   8.5605255e-02   2.0464175e-03
   1.4040000e+03   2.6776247e-07   1.2549463e-03   5.0056802e-01   9.1981266e-01   3.6859664e-01   2.0355819e-03
   1.4050000e+03   2.8500683e-07   6.0702408e-04   2.9448423e-01   9.2587812e-01   6.5894200e-01   2.0161926e-03
   1.4060000e+03   3.9142376e-07   4.8261196e-04   1.1008742e-01   8.1904895e-01   1.0959094e-01   2.0048974e-03
   1.4070000e+03   3.1319209e-07   4.3743813e-03   5.1153590e-01  -8.5972829e-01   6.6690334e-02   2.0084908e-03
   1.4080000e+03   3.9852874e-07   4.7997633e-03   5.1264771e-01  -8.2901362e-01   4.0462384e-02   2.0127036e-03
   1.4090000e+03   3.6033256e-07   4.0349777e-03   3.3662891e-01  -7.6545967e-01   5.2995334e-02   2.0178110e-03
   1.4100000e+03   2.3126678e-07   1.0622128e-02   9.4658799e-02   8.0550568e-01   7.9361470e-03   2.0049344e-03
   1.4110000e+03   1.4651556e-07   5.1118306e-03   5.0806584e-01  -3.6498211e-01   3.4234234e-03   2.0074497e-03
   1.4120000e+03   1.2635332e-07   8.1237895e-03   8.4366316e-01  -2.2058660e-01   6.5036148e-03   2.0075398e-03
   1.4130000e+03   6.8418002e-08   1.0101507e-01   8.6370552e-01   5.4787539e-01   7.3614158e-04   2.0067305e-03
   1.4140000e+03   1.2045136e-07   1.1241745e-02   1.5751337e-01   5.6139790e-01   6.5458747e-03   2.0030507e-03
   1.4150000e+03   2.1079694e-07   2.0340027e-03   1.2664777e-01   7.1982181e-01   2.2730261e-02   1.9948730e-03
   1.4160000e+03   1.2647735e-07   1.4197740e-03   7.7335982e-01   6.5969585e-01   1.3370422e-01   1.9934989e-03
   1.4170000e+03   1.7033567e-07   6.9598962e-03   4.3399015e-01   7.5596581e-01   4.8738184e-03   1.9916633e-03
   1.4180000e+03   1.2105315e-07   1.1317291e-02   2.6431424e-01   5.4251662e-01   3.3300386e-03   1.9907643e-03
   1.4190000e+03   5.4410066e-08   2.5670020e-02   2.0751614e-01  -4.5734089e-01   1.3370794e-03   1.9919830e-03
   1.4200000e+03   4.1714982e-07   3.9674143e-03   8.0170968e-01   8.2378397e-01   4.6464113e-03   1.9881725e-03
   1.4210000e+03   2.2925791e-07   4.5041764e-03   3.4305344e-01   7.7452725e-01   8.5960680e-02   1.9799108e-03
   1.4220000e+03   2.0028360e-07   1.5108765e-03   3.0339127e-01   7.7886158e-01   9.4127774e-02   1.9753782e-03
   1.4230000e+03   1.8666109e-07   3.8143177e-03   1.5180567e-01   7.6245710e-01   5.3931697e-03   1.9733482e-03
   1.4240000e+03   2.5087771e-07   1.7097191e-02   6.5020053e-01  -7.6224840e-01   1.5475391e-02   1.9762595e-03
   1.4250000e+03   1.5181683e-07   4.4112034e-03   3.1959673e-01  -7.0510723e-01   4.2161687e-02   1.9799349e-03
   1.4260000e+03   1.6194052e-07   1.8792746e-03   2.9584781e-01  -5.9561748e-01   3.4550799e-02   1.9812089e-03
   1.4270000e+03   1.1937577e-07   1.6016636e-02   1.8008427e-01   7.4534541e-01   5.0223668e-03   1.9775035e-03
   1.4280000e+03   1.6168344e-07   5.6158502e-03   6.1433499e-01   7.5179088e-01   1.1401578e-02   1.9764443e-03
   1.4290000e+03   9.7623426e-08   4.5625115e-03   3.9381151e-01   7.7126502e-01   3.4011922e-02   1.9732057e-03
   1.4300000e+03   1.0496461e-07   1.9429131e-03   3.0243502e-01   5.8754271e-01   1.1704652e-02   1.9727818e-03
   1.4310000e+03   3.6424279e-08   5.4119233e-02   4.5728866e-01  -7.1570327e-01   2.1654953e-03   1.9758415e-03
   1.4320000e+03   3.7148312e-07   1.8128518e-03   6.9897791e-01   9.5769624e-01   8.2567074e-03   1.9680310e-03
   1.4330000e+03   5.4325765e-07   1.2657766e-03   4.1853033e-01   9.6330663e-01   6.0619006e-01   1.9321436e-03
   1.4340000e+03   5.3666410e-07   3.0693428e-04   1.4791120e-01   9.6313256e-01   3.2084725e+00   1.7463378e-03
   1.4350000e+03   2.7910427e-07   6.6703154e-05   1.7544821e-01   9.5615688e-01   1.4586986e+01   1.6988281e-03
   1.4360000e+03   6.8080129e-07   1.9974142e-04   6.7667561e-01   8.0128701e-01   4.1555839e-01   1.6966192e-03
   1.4370000e+03   4.7917583e-07   3.1087849e-02   5.2550635e-01  -9.3580185e-01   6.3452685e-02   1.7218313e-03
   1.4380000e+03   1.6937370e-07   7.7247740e-04   2.1983086e-01  -9.4564912e-01   2.2698226e+00   1.7796895e-03
   1.4390000e+03   2.7561999e-07   1.3728318e-04   3.2596810e-01  -8.9380557e-01   9.4364141e-01   1.7914261e-03
   1.4400000e+03   4.3755115e-07   1.4683959e-03   5.7570228e-01   9.5658322e-01   3.4632220e-01   1.7821553e-03
   1.4410000e+03   2.5564310e-07   1.3857893e-03   5.3119998e-01   9.5922965e-01   7.8229091e-01   1.7717101e-03
   1.4420000e+03   4.2279699e-07   4.9472563e-04   1.4953304e-01   9.7408012e-01   4.5558583e-01   1.7226076e-03
   1.4430000e+03   3.4674545e-07   1.4613100e-04   2.0379599e-01   9.7467633e-01   2.6522686e+00   1.7052173e-03
   1.4440000e+03   3.4159113e-07   1.6374919e-03   5.6393467e-01  -9.0853790e-01   2.2567779e-01   1.7106822e-03
   1.4450000e+03   5.1538747e-07   3.0291728e-03   5.3547185e-01   8.2891262e-01   2.8776586e-02   1.7055850e-03
   1.4460000e+03   2.9626603e-07   5.7318226e-03   1.4823137e-01   9.3740080e-01   1.1142231e-01   1.6833373e-03
   1.4470000e+03   2.2887616e-07   1.6918130e-03   2.1204492e-01   9.8086196e-01   2.2581256e-01   1.6716875e-03
   1.4480000e+03   1.8175155e-06   1.4113916e-03   5.5550510e-01   9.8319662e-01   2.0227499e-01   1.3406507e-03
   1.4490000e+03   6.6736087e-07   5.0446050e-05   7.3035507e-01   9.7602520e-01   1.9294408e+02   1.2176851e-03
   1.4500000e+03   3.2005361e-07   1.0850046e-04   2.9052115e-01   9.7899482e-01   1.9344978e+01   1.1726811e-03
   1.4510000e+03   4.5266275e-07   2.3985397e-04   2.1598477e-01   9.1598198e-01   4.2131603e-01   1.1585552e-03
   1.4520000e+03   8.9796834e-07   2.1198588e-03   2.5996504e-01  -9.6384029e-01   5.1457516e+00   1.3390404e-03
   1.4530000e+03   5.6101528e-07   5.8427976e-05   6.9513845e-01  -9.6690484e-01   1.0414762e+02   1.4049889e-03
   1.4540000e+03   3.9203530e-07   2.0989029e-04   3.6111073e-01   6.7022056e-01   1.0364215e+00   1.4011829e-03
   1.4550000e+03   1.8005990e-07   1.4183901e-02   1.6090199e-01   9.8161231e-01   7.0231245e-02   1.3047208e-03
   1.4560000e+03   4.2552874e-07   4.6870063e-05   5.4337992e-01   9.4637254e-01   5.8223107e+00   1.2906885e-03
   1.4570000e+03   1.0251436e-06   1.3723858e-03   7.4920733e-01   9.9449621e-01   3.5990162e+00   1.2185303e-03
   1.4580000e+03   8.8535895e-07   1.5107535e-04   2.1961468e-01   9.9466504e-01   2.8971245e+01   9.4463069e-04
   1.4590000e+03   7.5457889e-07   2.3628970e-05   1.1746149e-01   9.9153404e-01   1.8187106e+02   2.9249642e-04
   1.4600000e+03   1.0545425e-06   1.3298559e-05   3.7014374e-01   9.1307591e-01   3.5615495e+02   2.0387245e-04
   1.4610000e+03   1.0512504e-06   1.4528231e-04   8.0496195e-01   5.3537258e-01   2.7974638e+01   2.0094572e-04
   1.4620000e+03   9.5203851e-07   4.0943516e-02   3.8257057e-01  -7.9931577e-01   1.7089169e+00   5.1828127e-04
   1.4630000e+03   6.2077847e-07   3.8893808e-05   3.0560201e-01  -9.7205028e-01   1.9214686e+02   6.1324035e-04
   1.4640000e+03   6.1904545e-07   6.7104478e-05   5.3738322e-01  -9.6216935e-01   9.4328893e+00   6.2411863e-04
   1.4650000e+03   8.2524140e-07   5.8295775e-04   7.1394554e-01   9.7690311e-01   3.4418307e+00   6.1592399e-04
   1.4660000e+03   4.1913236e-07   1.1661546e-03   2.9741469e-01   9.8190452e-01   1.0532595e+01   5.1675116e-04
   1.4670000e+03   4.6393801e-07   1.8457210e-04   2.0309840e-01   9.7856576e-01   6.5213915e+00   1.3584359e-04
   1.4680000e+03   3.3631241e-07   6.1735284e-06   2.9135059e-01   6.2593517e-01   1.0685537e+03   1.0688213e-04
   1.4690000e+03   4.4530164e-07   6.1718334e-05   7.7274805e-01   1.6074196e-01   1.1108995e+02   1.0610462e-04
   1.4700000e+03   2.1139522e-07   2.9304173e-03   3.0676637e-01  -5.9714268e-02   1.0748323e+01   1.1392954e-04
   1.4710000e+03   1.8556130e-07   2.9094340e-04   1.2015399e-01  -3.7794758e-01   1.1224556e+02   1.7766596e-04
   1.4720000e+03   1.7449435e-07   2.6146150e-05   2.5605268e-01  -8.0403464e-01   3.1690083e+02   2.0043767e-04
   1.4730000e+03   1.8399017e-07   8.2229533e-05   7.5592677e-01  -8.4110322e-01   4.8528206e+01   2.0444859e-04
   1.4740000e+03   7.9218614e-08   1.3635015e-03   3.1181553e-01  -5.4420388e-01   4.1286254e-01   2.0516932e-04
   1.4750000e+03   5.6084138e-08   2.9817536e-02   2.5422013e-01   8.8886864e-01   3.1680417e-02   1.9941404e-04
   1.4760000e+03   1.7824241e-07   3.5870530e-04   3.4343584e-01   9.0474079e-01   2.4235043e+00   1.9260897e-04
   1.4770000e+03   8.5428470e-07   1.2148208e-03   7.8474785e-01   9.3635895e-01   6.2188264e-01   1.6490505e-04
   1.4780000e+03   2.9062348e-07   3.7300224e-04   2.3961827e-01   9.1275947e-01   8.8228326e+01   7.6784778e-05
   1.4790000e+03   3.0199862e-07   6.0423357e-05   2.5239133e-01   4.9602747e-01   3.3161247e+01   7.4443285e-05
   1.4800000e+03   3.3624639e-07   1.8622343e-03   2.3991058e-01   4.6571562e-01   1.7922478e+00   6.8290117e-05
   1.4810000e+03   2.5399757e-07   3.8896093e-04   7.8081559e-01  -2.1842596e-01   1.3502373e+02   7.4331310e-05
   1.4820000e+03   1.5170080e-07   3.7057360e-04   1.7886390e-01  -3.9993027e-01   1.9935082e+01   8.6242529e-05
   1.4830000e+03   2.2799828e-07   2.1227038e-04   2.4100921e-01   6.7582400e-01   3.8920009e+01   6.3833750e-05
   1.4840000e+03   1.8460375e-07   8.9628969e-05   3.5637612e-01   1.0068913e-01   6.0537374e+01   6.3564756e-05
   1.4850000e+03   1.3771686e-07   2.2986942e-03   7.6335337e-01   1.0924984e-02   8.2100111e+00   6.3997215e-05
   1.4860000e+03   8.9202674e-08   4.6935158e-04   1.6558123e-01  -1.1096936e-01   9.2643763e+00   6.5673779e-05
   1.4870000e+03   6.2153074e-08   3.5555036e-04   1.5010540e-01   2.6175040e-01   1.9479393e+01   6.3791244e-05
   1.4880000e+03   1.0848335e-07   4.6881565e-04   3.5107716e-01   1.2808606e-01   7.5117199e+00   6.3269492e-05
   1.4890000e+03   1.6809399e-07   2.3231621e-04   7.7945882e-01   5.5657679e-03   7.8880404e+01   6.3962312e-05
   1.4900000e+03   8.6810829e-08   3.0055332e-04   2.4880857e-01  -1.3882420e-01   4.0716447e+01   6.6146311e-05
   1.4910000e+03   1.1522566e-07   1.2515849e-04   1.6699560e-01   5.7987950e-01   1.4208766e+00   6.4487582e-05
   1.4920000e+03   1.1669198e-07   1.7660871e-03   3.1377669e-01   5.4810053e-01   3.8176796e-01   6.3657228e-05
   1.4930000e+03   4.2403878e-08   4.0550352e-03   7.9664958e-01   2.9402415e-01   2.9140297e+00   6.2866090e-05
   1.4940000e+03   5.1762282e-08   9.2050474e-04   3.2967094e-01   3.9617301e-01   1.0502367e+00   6.1348387e-05
   1.4950000e+03   6.2833251e-08   3.8275169e-04   1.1742308e-01   7.2667756e-01   2.6993012e+00   5.7697509e-05
   1.4960000e+03   7.6149326e-08   1.6408101e-03   2.1501909e-01  -4.4738779e-03   1.6843200e+00   5.8043342e-05
   1.4970000e+03   1.0164333e-07   6.1490720e-04   8.1984710e-01   6.1931680e-01   1.2126372e+00   5.5426629e-05
   1.4980000e+03   7.1139178e-08   1.3714652e-03   8.3393882e-01   4.8164229e-01   2.5675421e+00   5.4899786e-05
   1.4990000e+03   1.0568180e-07   8.8145356e-03   2.1841721e-01   4.3876023e-01   1.8348205e-01   5.1285229e-05
   1.5000000e+03   1.0047944e-07   6.5646528e-04   3.1324292e-01   2.8843260e-01   4.1328852e+00   5.0429792e-05
   1.5010000e+03   6.1024504e-08   3.4268845e-03   1.8922121e-01   2.1251467e-01   2.5936099e-01   5.0107818e-05
   1.5020000e+03   1.2048606e-07   6.7139217e-03   8.3268700e-01  -1.2266768e-01   2.3863056e-01   5.0204970e-05
   1.5030000e+03   3.9817835e-08   1.6662867e-02   1.6288042e-01  -1.5575431e-01   1.8815805e-01   5.1153846e-05
   1.5040000e+03   2.9515302e-08   1.3919574e-03   3.6051645e-01  -1.7594924e-02   3.0057973e-01   5.1158637e-05
   1.5050000e+03   1.3834585e-08   4.8937502e-02   4.1840302e-01   3.0263252e-01   2.6909785e-02   5.0758974e-05
   1.5060000e+03   7.4573140e-08   1.9635708e-03   9.2816026e-01   5.0888821e-01   6.5835149e-02   5.0338970e-05
   1.5070000e+03   4.2106554e-08   1.0106937e-02   7.0073646e-01   5.5862070e-01   1.0475068e-01   5.0155613e-05
   1.5080000e+03   3.4699495e-08   1.8614843e-02   3.1502233e-01   7.8469901e-01   2.4696437e-02   4.9189627e-05
   1.5090000e+03   3.1767996e-08   5.0358370e-03   2.9904669e-01   7.8780155e-01   1.5413708e-01   4.8817183e-05
   1.5100000e+03   5.2672522e-08   1.3776857e-02   2.0845966e-01   7.7290766e-01   1.1203605e-01   4.6735780e-05
   1.5110000e+03   5.1612927e-08   1.2525267e-03   7.4205777e-01   7.7983774e-01   1.2263089e+00   4.6040842e-05
   1.5120000e+03   4.4274940e-08   5.2575311e-03   1.6845803e-01   8.3797998e-01   1.0151127e-01   4.4101064e-05
   1.5130000e+03   6.6062540e-08   3.6602878e-03   3.3921007e-01   7.5857082e-01   1.2407515e-01   4.3072592e-05
   1.5140000e+03   5.2994536e-08   7.0683063e-03   3.0765508e-01   1.7016938e-01   1.5493482e-01   4.2820260e-05
   1.5150000e+03   2.4429349e-08   8.1147891e-03   8.8688897e-01   1.9498995e-01   5.0605766e-02   4.2717931e-05
   1.5160000e+03   7.1545571e-08   2.2598331e-02   8.6715963e-01   8.1394866e-02   1.9485582e-02   4.2686071e-05
   1.5170000e+03   2.6445659e-08   2.0659418e-02   3.3352930e-01   5.4974019e-02   1.1439359e-01   4.2636388e-05
   1.5180000e+03   3.7213473e-08   7.9045026e-03   2.9387966e-01   4.5689057e-01   2.6232178e-02   4.2137127e-05
   1.5190000e+03   2.4951082e-08   6.0832857e-03   2.8631077e-01   4.7911481e-01   8.7391476e-02   4.1918536e-05
   1.5200000e+03   7.2465382e-08   1.3081231e-02   6.4190790e-01   6.2795311e-01   1.6690101e-02   4.1482778e-05
   1.5210000e+03   4.9104067e-08   1.4042157e-02   6.3062219e-01   7.1346001e-01   1.3852474e-01   4.0973392e-05
   1.5220000e+03   1.6513405e-08   1.5396517e-02   1.7248749e-01   6.0245704e-01   1.7035936e-02   4.0556692e-05
   1.5230000e+03   2.7163340e-08   8.7340281e-03   3.4630527e-01   8.6641198e-01   3.1828899e-02   4.0277407e-05
   1.5240000e+03   5.3124060e-08   1.5326286e-02   3.2518020e-01   9.3932579e-01   4.2145187e-02   3.9481228e-05
   1.5250000e+03   3.9200449e-08   3.5410937e-03   5.1823043e-01   9.1583170e-01   1.0903535e+00   3.8253006e-05
   1.5260000e+03   6.0949673e-08   2.0442264e-03   2.2160584e-01   9.4355031e-01   8.7469658e-01   3.4334594e-05
   1.5270000e+03   4.6099803e-08   6.7452122e-04   2.9225098e-01   9.6446432e-01   5.7937561e+00   2.2583697e-05
   1.5280000e+03   1.8600318e-07   2.4482461e-04   4.8084658e-01   9.6365656e-01   6.7234530e+00   1.3675615e-05
   1.5290000e+03   1.6894057e-07   7.7760634e-04   7.8730571e-01   8.9766079e-01   2.9428311e+01   8.4955403e-06
   1.5300000e+03   1.1824330e-07   9.8142717e-04   6.3239521e-01   5.9766478e-01   3.5728789e+01   7.3291478e-06
   1.5310000e+03   8.1960703e-08   6.3793593e-03   1.4987187e-01  -4.7143926e-01   1.4085679e+00   8.8437978e-06
   1.5320000e+03   7.3713046e-08   7.0960954e-03   2.1189133e-01  -6.3195637e-01   4.5391834e+00   1.2628627e-05
   1.5330000e+03   7.0032491e-08   1.0997829e-03   4.5750490e-01  -7.9374174e-01   1.3286859e+01   1.3692377e-05
   1.5340000e+03   9.3051019e-08   2.0551173e-03   6.3056716e-01  -7.0684045e-01   4.8138978e+00   1.4438744e-05
   1.5350000e+03   4.8358693e-08   1.2202036e-02   1.7143248e-01   8.8631970e-01   3.8320743e-01   1.3228252e-05
   1.5360000e+03   4.1978415e-08   4.3617374e-03   2.1949772e-01   8.5990263e-01   9.4530574e-01   1.1910900e-05
   1.5370000e+03   5.5325214e-08   1.1866756e-03   4.0578574e-01   8.4665398e-01   3.3605648e+00   1.0872254e-05
   1.5380000e+03   3.7631099e-08   1.2907522e-03   6.9588801e-01   1.3232640e-01   2.1787240e+00   1.0849316e-05
   1.5390000e+03   1.2134932e-08   1.2434102e-01   1.0750168e+00  -7.8752597e-01   7.3831131e-02   1.1490747e-05
   1.5400000e+03   3.4692627e-08   1.5525624e-03   2.8531566e-01   8.6363066e-01   1.2546486e+00   9.9758463e-06
   1.5410000e+03   5.4248552e-08   1.0156291e-03   6.6222404e-01   8.2442751e-01   4.6104059e+00   8.8284750e-06
   1.5420000e+03   1.5436289e-08   1.5841182e-03   3.4349852e-01   3.1826850e-01   3.2990647e+00   8.6943450e-06
   1.5430000e+03   4.2729747e-08   1.0753782e-02   3.7515117e-01  -7.0963701e-01   3.5458915e-01   9.8482905e-06
   1.5440000e+03   2.3051926e-08   8.4923195e-04   4.0301677e-01  -7.6478644e-01   8.1927446e+00   1.0842919e-05
   1.5450000e+03   1.6095840e-08   1.9357779e-03   5.4230489e-01  -6.2890145e-01   1.0460340e+00   1.0955239e-05
   1.5460000e+03   1.0367924e-08   2.2435376e-02   3.4756537e-01   8.3321804e-01   1.3471078e-01   1.0348459e-05
   1.5470000e+03   2.0474937e-08   1.2563024e-03   4.4330580e-01   8.2632640e-01   7.1475164e+00   9.4159846e-06
   1.5480000e+03   1.1582023e-08   9.0168453e-04   2.9804056e-01   7.6376447e-01   1.5205842e+00   9.2462463e-06
   1.5490000e+03   1.3732640e-08   6.8734643e-03   4.8782667e-01   1.4072224e-01   4.5958702e-02   9.2318957e-06
   1.5500000e+03   1.8405146e-08   2.7983220e-02   3.4787019e-01  -6.4516710e-01   1.8730966e-01   9.8119776e-06
   1.5510000e+03   7.0163479e-09   1.3227338e-03   3.8107502e-01  -7.4757742e-01   2.3510976e+00   1.0084285e-05
   1.5520000e+03   1.3953922e-08   3.4909518e-03   2.9035464e-01   7.9926214e-01   1.4736398e-01   9.9364435e-06
   1.5530000e+03   3.4557239e-08   1.4121280e-02   5.1441632e-01   8.6949253e-01   1.5589801e-01   9.2708876e-06
   1.5540000e+03   1.5944735e-08   1.9241185e-03   3.6890322e-01   8.4773715e-01   6.0004651e+00   8.5464681e-06
   1.5550000e+03   2.7065715e-08   8.1231691e-04   4.0010080e-01   8.6502436e-01   2.5246037e+00   7.9703961e-06
   1.5560000e+03   1.8989035e-08   1.2846867e-03   3.1316485e-01   8.1154593e-01   1.8536274e+00   7.7842226e-06
   1.5570000e+03   1.5854532e-08   1.1152656e-02   3.8248822e-01  -7.0172416e-01   4.5076357e-01   8.0980339e-06
   1.5580000e+03   1.8303394e-08   4.1777031e-03   3.6168514e-01  -4.9752190e-01   3.8712826e-01   8.2999629e-06
   1.5590000e+03   1.1838361e-08   4.5741216e-03   3.4839080e-01  -2.5037989e-01   2.8614699e-01   8.3383673e-06
   1.5600000e+03   1.6105442e-08   3.5855651e-02   3.7354564e-01   6.9660805e-01   5.5315525e-02   8.0238897e-06
   1.5610000e+03   1.1575457e-08   4.2163109e-03   4.1811734e-01   7.8987120e-01   1.6100497e-01   7.7713083e-06
   1.5620000e+03   2.2477105e-08   1.0451055e-02   6.3051161e-01  -6.2759748e-02   7.7273412e-02   7.7821729e-06
   1.5630000e+03   9.5476546e-09   1.4079976e-02   3.0800245e-01   2.1675981e-01   1.4778172e-01   7.7249519e-06
   1.5640000e+03   7.6344846e-09   8.8778429e-03   3.4558989e-01   6.2692149e-01   1.1854095e-01   7.6537106e-06
   1.5650000e+03   1.5695701e-08   1.3131576e-02   1.8459940e-01   6.7697505e-01   4.5669872e-02   7.4215385e-06
   1.5660000e+03   8.8474432e-09   7.1487527e-03   5.3569366e-01   6.1428585e-01   1.3913369e-01   7.3429570e-06
   1.5670000e+03   8.8088853e-09   1.1854046e-02   2.6752527e-01   5.2803413e-01   6.2819360e-02   7.2827226e-06
   1.5680000e+03   1.7487228e-08   1.8734754e-02   3.7399723e-01  -1.3967257e-01   2.0814587e-02   7.3054373e-06
   1.5690000e+03   8.4157271e-09   2.9542679e-02   2.6427927e-01  -2.8644525e-01   2.3757205e-02   7.3570312e-06
   1.5700000e+03   1.7340835e-08   2.5935261e-02   6.8302878e-01   5.0492979e-01   2.1989543e-02   7.2766848e-06
   1.5710000e+03   6.1898025e-09   1.6296243e-02   5.4605417e-01   5.7101461e-01   7.1534130e-02   7.2397280e-06
   1.5720000e+03   6.1560483e-09   4.0903477e-02   3.8089090e-01  -1.1639264e-01   1.4269584e-02   7.2524781e-06
   1.5730000e+03   4.3083103e-09   1.9359417e-02   3.7723515e-01   3.2188834e-01   1.9521533e-02   7.2411625e-06
   1.5740000e+03   3.1278138e-09   4.6696775e-02   4.0888193e-01   7.9717001e-01   1.2697537e-02   7.1680817e-06
   1.5750000e+03   8.7964514e-09   4.1566048e-03   5.0133459e-01   8.0470446e-01   4.9798868e-01   7.0786261e-06
   1.5760000e+03   8.6854314e-09   7.2713580e-03   1.5314128e-01   8.0358478e-01   1.3820836e-01   6.6918789e-06
   1.5770000e+03   1.4140985e-08   1.2155533e-03   4.4501117e-01   7.9119519e-01   2.0461920e+00   6.3587119e-06
   1.5780000e+03   1.1045468e-08   2.3182743e-03   4.4526538e-01   8.0169163e-01   1.0547762e+00   6.1919494e-06
   1.5790000e+03   1.3286308e-08   4.4692672e-03   5.0635071e-01   8.1855033e-01   3.5570889e-01   5.9686847e-06
   1.5800000e+03   5.9548352e-09   2.8299772e-03   2.3406326e-01   8.0590091e-01   9.0213896e-01   5.7009525e-06
   1.5810000e+03   1.0331093e-08   1.8663028e-03   2.9030123e-01   8.2109485e-01   2.5383112e-01   4.5877311e-06
   1.5820000e+03   1.2945979e-08   1.1138196e-03   5.5290747e-01   7.7016540e-01   2.8349918e+00   4.2825568e-06
   1.5830000e+03   1.2485985e-08   1.7062316e-03   7.2900731e-01   6.4944102e-01   8.9282196e-01   4.2440003e-06
   1.5840000e+03   5.8656816e-09   3.2302002e-02   3.0848620e-01  -5.2555975e-01   1.0438217e-01   4.4926582e-06
   1.5850000e+03   1.3698876e-08   3.2223189e-03   2.7342825e-01   7.7572707e-01   8.6405151e-01   4.1276219e-06
   1.5860000e+03   9.4712631e-09   2.1015097e-03   3.9121780e-01   7.5071615e-01   2.1547963e+00   3.9232646e-06
   1.5870000e+03   1.0220463e-08   1.3638742e-03   7.0381258e-01   7.2949031e-01   3.5429664e+00   2.9095567e-06
   1.5880000e+03   7.5019429e-09   3.0532169e-04   7.2811304e-01   4.1223485e-01   6.1859779e+00   2.8952424e-06
   1.5890000e+03   8.6564203e-09   1.7916509e-02   2.3438969e-01  -3.6470796e-01   3.8370528e-01   3.1407013e-06
   1.5900000e+03   6.7703689e-09   1.3366922e-03   4.2505013e-01  -4.3620055e-01   1.3015346e+00   3.1690830e-06
   1.5910000e+03   6.9004358e-09   3.4187803e-03   8.2194829e-02  -2.2511523e-01   3.6738132e-01   3.2470145e-06
   1.5920000e+03   8.6977970e-09   4.5071090e-03   6.9876082e-01   6.4463900e-01   1.1812852e-01   3.1860428e-06
   1.5930000e+03   4.0144871e-09   6.9722235e-03   2.4680087e-01   6.4796905e-01   4.7483055e-01   3.0668935e-06
   1.5940000e+03   5.7289714e-09   5.9379574e-03   4.7195305e-01   6.5692123e-01   1.5590751e-01   2.9897252e-06
   1.5950000e+03   3.4063750e-09   4.0137390e-03   2.7752184e-01   5.9520895e-01   2.3859810e-01   2.9634050e-06
   1.5960000e+03   6.0859983e-09   2.3569132e-02   5.8822570e-01  -4.1445965e-01   2.7625025e-02   2.9982602e-06
   1.5970000e+03   2.4937862e-09   8.4351537e-03   5.6064651e-01   3.4721337e-01   1.1301150e-01   2.9909731e-06
   1.5980000e+03   1.5839799e-09   7.9237919e-02   7.0506784e-01   5.3148529e-01   1.0297293e-02   2.9747183e-06
   1.5990000e+03   1.7548133e-09   1.1024025e-02   3.9449758e-01   6.1107347e-01   9.0139193e-02   2.9543559e-06
   1.6000000e+03   5.2131915e-09   6.5719395e-03   5.1429658e-01   7.1395960e-01   6.1722640e-02   2.8899656e-06
   1.6010000e+03   5.9047279e-09   4.0410505e-03   5.3157931e-01   7.1041847e-01   9.5284153e-01   2.7703482e-06
   1.6020000e+03   4.2929773e-09   1.8118436e-03   2.2074385e-01   6.9530562e-01   1.6768399e+00   2.1329502e-06
   1.6030000e+03   3.1399641e-09   2.2084109e-04   4.9512685e-01   3.6237684e-01   1.2669056e+01   2.0970081e-06
   1.6040000e+03   5.2719716e-09   1.8928011e-03   3.2448974e-01   3.5548902e-01   4.6244873e-01   2.0235514e-06
   1.6050000e+03   4.5526077e-09   2.6966291e-03   7.2715382e-01  -1.4947553e-01   8.8628052e-01   2.0279293e-06
   1.6060000e+03   1.4775962e-09   1.8231751e-02   1.7965815e-01  -1.5229714e-01   8.6636897e-02   2.0620113e-06
   1.6070000e+03   3.1474568e-09   3.8410990e-03   5.1172514e-01   4.6651715e-02   8.8104007e-02   2.0610767e-06
   1.6080000e+03   1.5224255e-09   3.0463716e-02   3.2269226e-01  -4.7941519e-02   2.6622961e-02   2.0625741e-06
   1.6090000e+03   3.4517410e-09   1.3051352e-02   6.7536035e-01   7.4101443e-02   3.1345566e-02   2.0614394e-06
   1.6100000e+03   1.2832144e-09   3.8887792e-02   3.4133046e-01   1.6370579e-01   1.6442730e-02   2.0561624e-06
   1.6110000e+03   9.4493556e-10   1.3732513e-02   2.1264922e-01   6.4719419e-02   6.6403417e-02   2.0542357e-06
   1.6120000e+03   1.1313064e-09   5.9366673e-03   4.2878198e-01   1.8026554e-01   3.1248759e-02   2.0528044e-06
   1.6130000e+03   7.3064135e-10   1.3618889e-02   4.2907483e-01   2.1042047e-01   6.6128951e-02   2.0493010e-06
   1.6140000e+03   2.0381970e-09   7.5767439e-03   3.9555082e-01   4.3858066e-01   2.8030804e-02   2.0368677e-06
   1.6150000e+03   3.6203392e-09   6.5972660e-03   1.6453547e-01   4.5921281e-01   1.6162264e-01   1.9082347e-06
   1.6160000e+03   3.2394034e-09   7.1131415e-04   4.1191361e-01   3.2584318e-01   2.0676638e+00   1.8890460e-06
   1.6170000e+03   2.5826708e-09   3.0351943e-03   5.3946400e-01   3.0487083e-01   1.3455505e+00   1.8663634e-06
   1.6180000e+03   2.4307831e-09   2.5889735e-03   4.3366900e-01   2.8523157e-01   4.8940370e-01   1.8370593e-06
   1.6190000e+03   2.9465782e-09   2.5338178e-03   3.2752010e-01  -1.5478927e-01   5.8227383e-01   1.8624465e-06
   1.6200000e+03   2.0388101e-09   2.5115375e-03   4.8037892e-01  -1.1818174e-01   2.5204396e-01   1.8642371e-06
   1.6210000e+03   2.8163907e-09   2.9520554e-02   5.0784496e-01  -2.6804173e-01   6.4247447e-02   1.8811740e-06
   1.6220000e+03   9.7444737e-10   4.2033913e-03   4.0331317e-01  -1.2748071e-01   3.6665700e-01   1.8840431e-06
   1.6230000e+03   1.3898816e-09   2.5718606e-02   2.4288336e-01   3.2301651e-01   2.8142646e-02   1.8675904e-06
   1.6240000e+03   1.9614207e-09   3.6150563e-03   5.2385047e-01   3.3914648e-01   7.0470293e-02   1.8620753e-06
   1.6250000e+03   2.7169431e-09   1.2913990e-02   3.4025758e-01   3.7068974e-01   4.2587321e-02   1.8341587e-06
   1.6260000e+03   2.3439496e-09   2.8825531e-03   5.3454076e-01   3.2484093e-01   9.9792061e-01   1.8163841e-06
   1.6270000e+03   2.7353874e-09   3.3776204e-03   1.7224738e-01   3.0620082e-01   4.5475725e-01   1.7641398e-06
   1.6280000e+03   1.2799234e-09   2.9132689e-04   3.5123246e-01   2.0303920e-01   2.9825630e+01   1.7341261e-06
   1.6290000e+03   2.4564186e-09   3.5269131e-04   3.7722030e-01  -7.3304421e-02   3.5605642e+00   1.7383280e-06
   1.6300000e+03   1.8366817e-09   1.1568564e-03   5.3031478e-01  -9.4999661e-02   2.3487109e+00   1.7416477e-06
   1.6310000e+03   1.9824935e-09   1.5027715e-03   2.2018325e-01   3.0569164e-02   1.5648254e-01   1.7408975e-06
   1.6320000e+03   5.4949594e-10   2.1873512e-03   4.8775975e-01  -8.5447813e-02   5.3678147e-01   1.7422058e-06
   1.6330000e+03   1.1570881e-09   1.7755249e-02   2.9758750e-01   1.4683363e-01   5.5861769e-02   1.7357283e-06
   1.6340000e+03   9.3773537e-10   9.1933581e-04   5.9311020e-01   1.5044122e-01   8.8733709e-01   1.7322712e-06
   1.6350000e+03   4.5763319e-10   1.4843117e-03   1.9158756e-01   1.5217733e-01   8.3818292e-01   1.7259491e-06
   1.6360000e+03   1.4859342e-09   1.7308133e-03   4.7467723e-01   1.1550830e-01   7.2232343e-02   1.7226272e-06
   1.6370000e+03   6.8560501e-10   2.3083423e-03   2.8206714e-01  -1.7377724e-02   1.6437125e+00   1.7264332e-06
   1.6380000e+03   9.0695109e-10   4.5748751e-04   5.7266783e-01  -5.3079063e-02   1.7305991e+00   1.7278294e-06
   1.6390000e+03   5.5070155e-10   1.8473347e-03   2.8488286e-01   1.3959812e-01   2.4417664e-01   1.7260383e-06
   1.6400000e+03   6.2607017e-10   1.1706690e-02   3.6738815e-01   9.4456309e-02   9.0331804e-02   1.7243065e-06
   1.6410000e+03   3.8303622e-10   1.5150142e-03   2.9871902e-01   1.0098336e-01   8.0915923e-01   1.7222416e-06
   1.6420000e+03   5.0783195e-10   5.7234370e-04   4.9151162e-01   7.9524833e-02   8.2685313e-01   1.7218082e-06
   1.6430000e+03   3.7038860e-10   4.0109259e-03   2.7601831e-01  -3.5799197e-02   5.1489143e-02   1.7220154e-06
   1.6440000e+03   4.8059660e-10   2.9623778e-02   3.7282526e-01  -4.9963887e-02   7.7581376e-03   1.7227346e-06
   1.6450000e+03   2.8430609e-10   2.9161050e-03   5.4376666e-01  -4.5130569e-02   1.4410748e-01   1.7231022e-06
   1.6460000e+03   3.4272216e-10   1.8672057e-03   4.6228491e-01   5.3759297e-02   5.8140500e-02   1.7229367e-06
   1.6470000e+03   4.8212494e-10   1.1654669e-02   1.5867594e-01   1.7217290e-01   1.4353406e-02   1.7188515e-06
   1.6480000e+03   7.5251887e-10   1.6791512e-03   3.0334172e-01   3.0142860e-01   4.7284286e-02   1.7173272e-06
   1.6490000e+03   9.0224205e-10   3.4069803e-02   5.4177555e-01   1.9186726e-01   2.1739109e-03   1.7166148e-06
   1.6500000e+03   6.3807325e-10   9.5554026e-02   8.5320006e-01  -1.5295830e-01   8.3074066e-03   1.7188538e-06
   1.6510000e+03   3.0187925e-10   6.0804508e-03   3.0987652e-01  -8.6702393e-02   2.2031790e-02   1.7192707e-06
   1.6520000e+03   6.2663225e-10   1.5381560e-02   3.0235848e-01   2.7785890e-01   1.1348974e-02   1.7139517e-06
   1.6530000e+03   2.7227899e-10   2.2896866e-03   4.7335136e-01   2.3014986e-01   2.8755946e-01   1.7104726e-06
   1.6540000e+03   9.2415187e-10   2.4437941e-03   6.4580049e-01   3.5224407e-01   3.2189756e-02   1.7056726e-06
   1.6550000e+03   5.8098429e-10   4.3432600e-03   4.6701582e-01   3.4086883e-01   2.2348663e-01   1.6976993e-06
   1.6560000e+03   8.4530408e-10   2.0821011e-03   3.1871113e-01   7.3461941e-02   8.9747438e-02   1.6970263e-06
   1.6570000e+03   4.1614428e-10   1.2796012e-02   2.9786941e-01   3.4869433e-01   1.1764061e-02   1.6952924e-06
   1.6580000e+03   7.4679943e-10   2.8040427e-02   3.7484532e-01  -3.3517443e-01   1.8405392e-02   1.7005851e-06
   1.6590000e+03   3.8124545e-10   4.4089761e-03   6.3220960e-01  -3.1315460e-01   9.4177044e-02   1.7021590e-06
   1.6600000e+03   3.4776546e-10   1.9937229e-02   2.5521448e-01   2.8863756e-01   3.7651780e-03   1.7012368e-06
   1.6610000e+03   4.4642048e-10   3.6252543e-02   4.6965370e-01   3.7630077e-01   6.8304015e-03   1.6990590e-06
   1.6620000e+03   3.4192744e-10   1.4996096e-02   2.1669273e-01   3.9097103e-01   9.6174034e-03   1.6927372e-06
   1.6630000e+03   8.0959848e-10   2.8189540e-03   7.0279533e-01   4.1535132e-01   3.6630620e-02   1.6895326e-06
   1.6640000e+03   1.0992140e-09   9.8462836e-03   2.6906662e-01   4.2898634e-01   6.7417232e-02   1.6658956e-06
   1.6650000e+03   1.7055573e-09   1.0142605e-03   3.8095935e-01   4.0058799e-01   2.4372855e+00   1.6192466e-06
   1.6660000e+03   9.0664787e-10   3.3331219e-04   2.6796127e-01   3.3499963e-01   9.7469143e+00   1.5541023e-06
   1.6670000e+03   4.6304126e-10   1.0792377e-04   5.4424439e-01   2.0063290e-01   1.1259544e+01   1.5507641e-06
   1.6680000e+03   7.1000062e-10   1.0979832e-03   3.2024566e-01  -1.7864208e-01   1.0061794e+00   1.5553045e-06
   1.6690000e+03   1.1646970e-09   7.2985568e-04   3.9323000e-01  -1.8906613e-01   7.0657088e+00   1.5737963e-06
   1.6700000e+03   6.8429619e-10   3.7966960e-04   1.8473421e-01  -2.3983194e-01   6.8293583e+00   1.6222864e-06
   1.6710000e+03   4.5004993e-10   1.7279325e-04   5.5464821e-01  -3.3151520e-01   5.3022869e+00   1.6279331e-06
   1.6720000e+03   4.5740103e-10   1.2736071e-03   3.3262223e-01  -3.0826923e-01   1.8420595e-01   1.6338081e-06
   1.6730000e+03   1.1338398e-09   1.8692158e-03   3.8738931e-01   3.5653083e-01   8.7866746e-01   1.6183563e-06
   1.6740000e+03   6.4888043e-10   3.2122663e-04   2.1182308e-01   3.3902632e-01   1.2261098e+01   1.5725770e-06
   1.6750000e+03   6.1104356e-10   1.5151490e-04   5.3939753e-01   2.5183500e-01   5.6590419e+00   1.5682900e-06
   1.6760000e+03   5.8527088e-10   6.7238976e-04   3.5668240e-01   2.3987970e-01   2.4722854e+00   1.5613007e-06
   1.6770000e+03   8.8480724e-10   8.2465658e-04   3.3805766e-01  -2.1202721e-01   8.4392946e-01   1.5657952e-06
   1.6780000e+03   5.3685979e-10   3.4439127e-04   2.2148874e-01  -2.2359752e-01   8.8107850e+00   1.5933615e-06
   1.6790000e+03   4.8219518e-10   2.4217644e-04   5.2068333e-01  -2.7961945e-01   2.0233600e+00   1.5969286e-06
   1.6800000e+03   6.3582710e-10   1.0217812e-03   3.5873715e-01  -2.7573695e-01   7.4321651e-01   1.6021413e-06
   1.6810000e+03   1.1195997e-09   1.5938495e-03   3.1825443e-01   3.2921544e-01   1.4411184e-01   1.5840763e-06
   1.6820000e+03   3.3491427e-10   2.2060111e-04   3.9056610e-01   2.9921898e-01   1.3228679e+01   1.5723149e-06
   1.6830000e+03   5.0236328e-10   5.9663085e-04   5.3457810e-01   2.6795644e-01   1.0404612e+00   1.5689385e-06
   1.6840000e+03   4.2277466e-10   9.4272500e-04   3.7674048e-01   2.6223476e-01   9.1907102e-01   1.5631814e-06
   1.6850000e+03   6.9384103e-10   1.2685809e-03   1.5313680e-01  -2.4043204e-01   3.7814965e-01   1.5724731e-06
   1.6860000e+03   3.4029449e-10   6.8240675e-04   4.1256938e-01  -2.1226769e-01   3.8545123e-01   1.5734850e-06
   1.6870000e+03   5.6513949e-10   9.5251669e-03   4.9158411e-01  -2.3121676e-01   2.4244705e-02   1.5745944e-06
   1.6880000e+03   2.1997114e-10   7.9310912e-03   4.3142661e-01  -1.8763868e-01   4.2372598e-02   1.5753822e-06
   1.6890000e+03   2.0557377e-10   2.2001776e-02   1.9378004e-01   2.5885962e-01   6.6878202e-03   1.5726878e-06
   1.6900000e+03   1.9698248e-10   4.2284310e-03   4.8411226e-01   2.8713416e-01   1.0590948e-02   1.5723892e-06
   1.6910000e+03   1.6677030e-10   5.8131587e-02   5.8970121e-01  -1.5887586e-01   2.3132218e-03   1.5729712e-06
   1.6920000e+03   2.3928372e-10   9.8343849e-03   6.1359574e-01  -4.3869305e-02   7.1327604e-03   1.5730334e-06
   1.6930000e+03   1.0281520e-10   4.3776007e-02   3.8048352e-01   3.6565086e-01   1.4774986e-03   1.5721850e-06
   1.6940000e+03   4.4538467e-10   1.0582305e-02   4.6727721e-01   3.8769422e-01   6.4554053e-03   1.5682782e-06
   1.6950000e+03   5.9995389e-10   3.6908073e-03   5.5008836e-01   2.1905555e-01   3.2970738e-02   1.5679250e-06
   1.6960000e+03   4.8616682e-10   1.8307538e-02   2.2909972e-01   3.8279256e-01   5.2343097e-02   1.5526800e-06
   1.6970000e+03   5.7874077e-10   1.0818924e-03   3.6633611e-01   2.9603493e-01   2.8169474e-01   1.5486887e-06
   1.6980000e+03   2.3422017e-10   2.8894053e-03   3.8697119e-01   3.7059325e-01   8.8718126e-02   1.5455269e-06
   1.6990000e+03   7.9656250e-10   3.0155450e-03   6.2633558e-01  -2.2241074e-01   5.4502586e-02   1.5479028e-06
   1.7000000e+03   3.8203893e-10   4.2932675e-03   3.8373745e-01  -2.7240616e-01   2.0158258e-01   1.5533286e-06
   1.7010000e+03   4.1370296e-10   3.1073460e-03   3.0341470e-01   1.8652228e-01   2.0598106e-02   1.5525876e-06
   1.7020000e+03   3.9865594e-10   2.2372731e-02   4.4596720e-01   3.2430396e-01   7.3773396e-03   1.5507398e-06
   1.7030000e+03   2.6699154e-10   2.1746786e-02   5.4356830e-01   3.1998155e-01   2.6418925e-02   1.5491087e-06
   1.7040000e+03   2.9701825e-10   4.8345904e-03   3.8537244e-01   2.9589938e-01   5.7582576e-02   1.5474682e-06
   1.7050000e+03   3.0381708e-10   5.2559908e-03   2.0585394e-01   2.5128433e-01   6.4114520e-03   1.5468468e-06
   1.7060000e+03   2.4506116e-10   3.1383646e-02   3.5764830e-01  -2.2012862e-01   4.7776612e-03   1.5476644e-06
   1.7070000e+03   2.1276595e-10   1.7634110e-02   4.7601909e-01  -2.0360729e-01   7.2114547e-03   1.5482349e-06
   1.7080000e+03   1.2996522e-10   1.1912983e-02   4.3935226e-01  -1.3798454e-01   6.3805507e-03   1.5484058e-06
   1.7090000e+03   6.7832072e-11   5.1399625e-02   4.4057496e-01   2.5045472e-01   2.4921380e-03   1.5474438e-06
   1.7100000e+03   1.4232520e-10   5.5379586e-03   3.5109875e-01   4.1888408e-01   3.6912427e-03   1.5462497e-06
   1.7110000e+03   5.8808778e-10   8.4041637e-03   6.6225740e-01   4.3647592e-01   9.9251743e-03   1.5429158e-06
   1.7120000e+03   2.5633585e-10   3.2372275e-03   3.4466050e-01   4.5355070e-01   3.8938431e-01   1.5262523e-06
   1.7130000e+03   3.5681834e-10   4.9988792e-04   3.0626635e-01   4.4207469e-01   7.8884768e-01   1.5180297e-06
   1.7140000e+03   3.2109768e-10   1.4110731e-03   2.0494178e-01   4.3145157e-01   2.4057111e-01   1.5083225e-06
   1.7150000e+03   3.2729059e-10   8.1071760e-04   7.1388717e-01   2.1887353e-01   1.9396989e-01   1.5078239e-06
   1.7160000e+03   3.5137141e-10   1.8909719e-02   3.7197471e-01  -1.7626593e-01   1.1553087e-02   1.5085976e-06
   1.7170000e+03   3.4125082e-10   1.2085474e-02   2.4936096e-01  -3.3899196e-01   1.9139197e-02   1.5110599e-06
   1.7180000e+03   1.5129066e-10   8.8640528e-03   1.7308463e-01  -3.1033144e-01   1.5294521e-02   1.5128628e-06
   1.7190000e+03   1.3824119e-10   1.0098620e-02   6.2664047e-01   3.1818268e-01   5.2095860e-03   1.5125497e-06
   1.7200000e+03   1.8832161e-10   3.7589750e-02   4.2648535e-01   3.7338606e-01   6.2199432e-03   1.5107996e-06
   1.7210000e+03   1.1831530e-10   5.2627008e-03   2.9990578e-01   3.6788386e-01   1.7738138e-02   1.5101842e-06
   1.7220000e+03   8.8878464e-11   1.2546701e-02   2.4927978e-01   3.4260032e-01   2.7712649e-03   1.5098260e-06
   1.7230000e+03   1.5728553e-10   3.0475356e-02   6.1287391e-01  -1.9868031e-01   1.5680529e-03   1.5100617e-06
   1.7240000e+03   6.9253832e-11   1.6184778e-02   4.5886431e-01  -2.5767621e-01   7.6906168e-03   1.5104364e-06
   1.7250000e+03   8.9862891e-11   1.3401642e-02   2.5909993e-01   3.6118816e-01   1.0615645e-03   1.5101470e-06
   1.7260000e+03   8.3427199e-11   3.8657111e-02   3.7284853e-01   4.4728884e-01   1.1243804e-03   1.5093883e-06
   1.7270000e+03   6.6903114e-11   8.5614526e-03   5.0424256e-01   4.5317199e-01   6.6850980e-03   1.5088171e-06
   1.7280000e+03   2.9146272e-10   6.2465458e-03   5.8913513e-01   5.6474456e-01   8.3282002e-03   1.5052778e-06
   1.7290000e+03   2.2070413e-10   2.1880127e-03   3.7516615e-01   5.9085689e-01   1.3595225e-01   1.5015081e-06
   1.7300000e+03   3.4017688e-10   2.0247230e-03   2.0961502e-01   5.9448529e-01   1.5098971e-01   1.4848358e-06
   1.7310000e+03   3.3511023e-10   4.8569883e-04   4.0701242e-01   5.8730094e-01   1.2251026e+00   1.4765341e-06
   1.7320000e+03   3.5594346e-10   7.8562576e-04   5.3499612e-01   5.5922194e-01   4.0556498e-01   1.4739230e-06
   1.7330000e+03   4.9722209e-10   1.3135900e-02   3.5330026e-01  -1.6426233e-01   2.7706765e-03   1.4745993e-06
   1.7340000e+03   3.1477468e-10   2.7310393e-02   3.0742128e-01   4.5359505e-01   4.3666865e-03   1.4731417e-06
   1.7350000e+03   9.2320586e-11   3.4029689e-02   4.1988521e-01   2.3835346e-01   1.2381123e-03   1.4729246e-06
   1.7360000e+03   7.0320887e-11   8.5320662e-02   7.5839970e-01  -5.5025705e-03   8.3652115e-04   1.4729319e-06
   1.7370000e+03   1.0110350e-10   2.0311155e-02   5.6983582e-01   3.4259154e-02   1.1016624e-03   1.4729181e-06
   1.7380000e+03   4.3258984e-11   9.3496138e-02   8.1124207e-01   3.2564884e-01   2.2154231e-04   1.4728119e-06
   1.7390000e+03   1.3078429e-10   4.1392205e-02   5.8074301e-01   3.8791628e-01   5.8778514e-04   1.4724763e-06
   1.7400000e+03   1.4690845e-10   1.8504869e-02   3.4540217e-01   4.4770149e-01   3.0510698e-03   1.4714719e-06
   1.7410000e+03   1.2874038e-10   8.4760291e-03   2.4813252e-01   4.6256453e-01   2.1649031e-03   1.4707359e-06
   1.7420000e+03   8.8789676e-11   1.3659114e-02   4.1541805e-01   4.6709424e-01   5.8042623e-03   1.4702377e-06
   1.7430000e+03   1.1368811e-10   1.5027893e-02   6.5533049e-01   5.5774599e-01   2.9815723e-03   1.4696268e-06
   1.7440000e+03   9.1561812e-11   1.3753683e-02   1.5727747e-01   4.9411441e-01   2.2033766e-03   1.4680295e-06
   1.7450000e+03   8.2197070e-11   1.0981600e-02   1.6581438e-01   1.6808013e-01   1.1400039e-03   1.4677491e-06
   1.7460000e+03   1.0845940e-10   2.0209986e-02   4.3496172e-01   4.5540853e-01   1.2031112e-03   1.4673472e-06
   1.7470000e+03   1.3609688e-10   3.2709118e-02   7.1966315e-01   4.4092259e-01   1.0385095e-03   1.4670114e-06
   1.7480000e+03   1.0783660e-10   5.1074964e-02   4.9973152e-01   1.8281656e-01   3.6299853e-04   1.4669142e-06
   1.7490000e+03   2.6162024e-11   1.2437264e-01   1.0981625e+00  -2.3654764e-01   2.6830250e-04   1.4670073e-06
   1.7500000e+03   2.1799411e-11   6.9193938e-02   6.4094516e-01   7.1180001e-01   1.0686092e-04   1.4668957e-06
   1.7510000e+03   1.4320491e-10   8.9108954e-03   5.4139777e-01   7.5838902e-01   9.0212154e-03   1.4656416e-06
   1.7520000e+03   2.0315807e-10   7.3727700e-03   3.1860538e-01   8.0530941e-01   8.7170001e-03   1.4630707e-06
   1.7530000e+03   1.6463376e-10   4.0595684e-03   1.7366962e-01   8.0941872e-01   6.7516228e-02   1.4530944e-06
   1.7540000e+03   2.9704039e-10   9.4106428e-04   3.9454492e-01   8.2296899e-01   1.4275230e-01   1.4107244e-06
   1.7550000e+03   4.1971137e-10   3.0296070e-04   6.6796842e-01   8.1453059e-01   7.7747237e-01   1.4037537e-06
   1.7560000e+03   3.6423983e-10   2.5706401e-03   5.5801624e-01   8.1280010e-01   1.7130216e-01   1.3976527e-06
   1.7570000e+03   3.8088343e-10   2.3969446e-03   3.1980922e-01   8.2063074e-01   2.1437396e-01   1.3823268e-06
   1.7580000e+03   4.1046092e-10   9.6014394e-04   9.7685690e-02   8.0037291e-01   3.7184321e-01   1.3567511e-06
   1.7590000e+03   3.3053276e-10   1.0440025e-03   5.4459341e-01   9.1126489e-03   1.1650640e-01   1.3567404e-06
   1.7600000e+03   2.6339751e-10   7.8867450e-02   7.3899542e-01  -7.9358903e-01   1.1588779e-02   1.3692514e-06
   1.7610000e+03   1.3558142e-10   1.0684240e-03   5.2858830e-01  -5.9250646e-01   1.1557377e-01   1.3699842e-06
   1.7620000e+03   1.1809639e-10   4.6459895e-02   4.1019196e-01   7.3868726e-01   1.9075958e-03   1.3680549e-06
   1.7630000e+03   2.7286364e-10   3.0819252e-03   5.5608169e-01   8.0869433e-01   2.0676272e-01   1.3609164e-06
   1.7640000e+03   2.5105832e-10   1.2549885e-03   2.5210227e-01   8.0386989e-01   3.0841402e-01   1.3399195e-06
   1.7650000e+03   3.6176719e-10   5.8929556e-04   5.8180640e-01   3.0910073e-01   1.0814402e-01   1.3392214e-06
   1.7660000e+03   1.5598711e-10   1.5099776e-02   3.6113977e-01   7.9292650e-01   5.1299150e-02   1.3256440e-06
   1.7670000e+03   4.1583890e-10   1.1685907e-03   5.5840110e-01   2.1551773e-01   2.9022381e-02   1.3251278e-06
   1.7680000e+03   5.0805531e-10   2.9903908e-02   4.5514087e-01   7.7845291e-01   8.3711406e-03   1.3165110e-06
   1.7690000e+03   2.4343564e-10   4.0439829e-03   4.6053282e-01   4.8885064e-01   5.3441008e-02   1.3154376e-06
   1.7700000e+03   3.6558667e-10   2.1316311e-02   2.9007106e-01  -6.6804685e-01   7.5490842e-03   1.3187597e-06
   1.7710000e+03   3.8313619e-10   1.0244430e-02   3.7769838e-01   6.2528362e-01   3.8082075e-03   1.3156253e-06
   1.7720000e+03   1.6223804e-10   1.8047907e-02   3.2589647e-01   7.4984611e-01   4.4233619e-03   1.3134449e-06
   1.7730000e+03   1.9994732e-10   1.6341775e-02   5.4519318e-01  -2.1408353e-01   5.6844770e-03   1.3138458e-06
   1.7740000e+03   1.9583159e-10   1.9849564e-02   4.6043105e-01   3.2356699e-01   4.0268073e-03   1.3134184e-06
   1.7750000e+03   5.7219734e-11   5.2857439e-02   4.6124757e-01   8.0323426e-01   1.2199531e-03   1.3121317e-06
   1.7760000e+03   1.5251397e-10   8.3993313e-03   3.1283545e-01   8.0523288e-01   9.1401398e-03   1.3097186e-06
   1.7770000e+03   1.8732329e-10   5.5223980e-03   2.5567245e-01   6.0579945e-01   6.6819682e-03   1.3090562e-06
   1.7780000e+03   9.1729111e-11   2.2032498e-02   2.1512441e-01   8.2675427e-01   1.2837531e-02   1.3021179e-06
   1.7790000e+03   4.7669640e-10   1.1304691e-03   7.6669110e-01   8.3279348e-01   7.0233588e-02   1.2831401e-06
   1.7800000e+03   2.7216056e-10   7.4881884e-04   6.0458405e-01   8.3707265e-01   1.1984434e+00   1.2781161e-06
   1.7810000e+03   3.4398365e-10   1.2490743e-03   3.2032607e-01   8.4541818e-01   2.0215351e-01   1.2509306e-06
   1.7820000e+03   2.8768900e-10   2.3950036e-04   3.5736161e-01   8.4126716e-01   3.1756524e+00   1.2249365e-06
   1.7830000e+03   2.2752512e-10   1.9842692e-04   4.6254359e-01  -7.8470689e-01   3.0473488e+00   1.2306659e-06
   1.7840000e+03   5.7759365e-10   2.6452462e-03   5.5946910e-01  -4.1182784e-01   4.4372601e-02   1.2334927e-06
   1.7850000e+03   3.2190460e-10   9.4185524e-03   2.6410343e-01   7.2453251e-01   3.4953128e-02   1.2257057e-06
   1.7860000e+03   5.6482424e-10   6.5517801e-03   3.3110143e-01   7.7940493e-01   2.2133640e-02   1.2151631e-06
   1.7870000e+03   3.8347028e-10   5.3104482e-03   4.6939561e-01   7.5968319e-01   5.8269651e-02   1.2084529e-06
   1.7880000e+03   3.9879107e-10   7.7544430e-03   6.8057957e-01  -5.9754349e-01   3.3797923e-02   1.2099800e-06
   1.7890000e+03   5.0518690e-10   3.2775417e-02   3.2137526e-01  -7.6983062e-01   1.4954084e-02   1.2239639e-06
   1.7900000e+03   3.7514457e-10   3.8117296e-03   2.9109629e-01  -4.5150534e-01   3.0037440e-02   1.2250031e-06
   1.7910000e+03   2.6059044e-10   2.9131167e-02   4.0696853e-01   7.5124979e-01   8.2435608e-03   1.2212144e-06
   1.7920000e+03   4.3645112e-10   1.0212924e-02   6.5507055e-01   7.8268342e-01   4.5518401e-02   1.2157837e-06
   1.7930000e+03   1.6111087e-10   4.5246704e-03   4.0683553e-01   7.3747728e-01   7.5048102e-02   1.2136824e-06
   1.7940000e+03   8.7112479e-11   1.3030127e-02   1.9230349e-01  -2.4707630e-01   1.6948531e-03   1.2141923e-06
   1.7950000e+03   1.2020679e-10   1.7000180e-02   4.6559840e-01   1.2650339e-01   2.9793010e-03   1.2139648e-06
   1.7960000e+03   2.0425657e-10   1.8653063e-02   5.8835870e-01   6.6848103e-01   6.6345752e-03   1.2126197e-06
   1.7970000e+03   1.0839002e-10   1.2919420e-02   4.1576154e-01   7.6744170e-01   6.5261819e-03   1.2065570e-06
   1.7980000e+03   9.1465454e-11   1.9035582e-03   5.1867786e-01   7.7864782e-01   3.4284539e-02   1.2055508e-06
   1.7990000e+03   9.1230480e-11   8.5427568e-03   2.2779154e-01   7.6124038e-01   3.8944537e-03   1.2037647e-06
   1.8000000e+03   2.6253787e-10   6.4808333e-03   6.0802856e-01   8.4413177e-01   1.1767769e-02   1.1977919e-06
   1.8010000e+03   1.5116211e-10   1.3682396e-03   3.2699134e-01   8.2803697e-01   3.4846446e-01   1.1923973e-06
   1.8020000e+03   8.2141601e-11   1.4265422e-03   4.6940541e-01   8.4744419e-01   1.4222842e-01   1.1901525e-06
   1.8030000e+03   2.1000491e-10   3.6764436e-03   2.0986875e-01   7.4347325e-01   1.2352778e-02   1.1874225e-06
   1.8040000e+03   1.5058273e-10   6.5855335e-03   5.4469916e-01  -7.4816767e-01   3.9105589e-02   1.1895954e-06
   1.8050000e+03   2.1659890e-10   4.7795881e-03   2.1671140e-01   4.9626680e-01   9.8832774e-03   1.1866890e-06
   1.8060000e+03   2.9258956e-10   6.8317017e-03   4.3830036e-01   8.7108347e-01   3.4857074e-02   1.1776920e-06
   1.8070000e+03   3.5940782e-10   1.1728397e-03   4.1322149e-01   8.6686800e-01   6.3081191e-01   1.1576249e-06
   1.8080000e+03   4.2877602e-10   4.2317980e-04   6.1451590e-01   8.6166324e-01   2.7708403e+00   1.1361034e-06
   1.8090000e+03   2.1686881e-10   3.8586439e-04   2.4814753e-01   8.5390502e-01   2.8739590e+00   1.1144004e-06
   1.8100000e+03   2.8330002e-10   8.3918385e-04   3.2242713e-01  -7.1980241e-01   1.1803599e-01   1.1158808e-06
   1.8110000e+03   3.8982604e-10   1.3609867e-02   3.3183537e-01  -8.3701015e-01   7.9283096e-02   1.1344580e-06
   1.8120000e+03   2.1481332e-10   6.4527802e-04   5.9578877e-01  -8.4561243e-01   2.5862689e+00   1.1441659e-06
   1.8130000e+03   3.0124163e-10   7.6961085e-04   2.5213049e-01  -7.7241692e-01   3.5510097e-01   1.1490765e-06
   1.8140000e+03   3.2276572e-10   8.0331511e-03   2.9446294e-01   8.5885248e-01   3.7077496e-02   1.1399418e-06
   1.8150000e+03   2.1740302e-10   6.1013298e-04   4.1078566e-01   8.5507804e-01   2.2330231e+00   1.1229843e-06
   1.8160000e+03   1.5393049e-10   5.2418865e-04   6.2388497e-01   8.5383307e-01   1.3107951e+00   1.1180788e-06
   1.8170000e+03   2.2255455e-10   5.7752587e-04   2.8172024e-01   6.3953693e-01   2.0855845e-01   1.1169146e-06
   1.8180000e+03   1.1017059e-10   2.7025507e-02   2.8602242e-01  -8.2389201e-01   8.1146465e-03   1.1243935e-06
   1.8190000e+03   1.8845868e-10   7.3742543e-04   4.2183073e-01   8.6614663e-01   2.4369930e-01   1.1206872e-06
   1.8200000e+03   1.5546503e-10   3.3448745e-03   4.9016527e-01  -4.9617070e-01   3.4251053e-02   1.1212828e-06
   1.8210000e+03   1.2396959e-10   1.6035982e-02   2.4386951e-01   8.7454353e-01   1.6079007e-02   1.1055502e-06
   1.8220000e+03   4.4388898e-10   1.0156508e-04   4.7109887e-01   8.6803882e-01   2.3375186e+01   1.0620329e-06
   1.8230000e+03   4.0683018e-10   9.9067306e-05   2.7716171e-01   8.6112686e-01   3.2385155e+01   9.4880056e-07
   1.8240000e+03   4.7114618e-10   2.4907074e-05   4.6723254e-01   8.2575250e-01   5.5430896e+01   7.8772654e-07
   1.8250000e+03   2.8395817e-10   3.8436116e-05   5.8148987e-01   7.2916248e-01   6.7336045e+01   7.7833449e-07
   1.8260000e+03   1.5866684e-10   2.7944250e-04   4.4188663e-01  -7.1506932e-01   7.2047423e+00   7.9414578e-07
   1.8270000e+03   3.0086810e-10   1.4702510e-04   3.6660906e-01  -7.3229204e-01   1.6944538e+01   8.1358884e-07
   1.8280000e+03   2.3992343e-10   1.2283926e-04   1.0505247e-01  -7.4287793e-01   1.2436001e+01   8.7391327e-07
   1.8290000e+03   4.2688798e-10   1.5533864e-04   5.6799887e-01  -7.7752137e-01   4.3969994e+00   9.2137004e-07
   1.8300000e+03   1.0616442e-10   5.4605419e-05   6.4067565e-01  -7.9860624e-01   4.4028165e+01   9.3726443e-07
   1.8310000e+03   2.2504837e-10   2.7811728e-04   4.2536925e-01   8.0405560e-01   6.6043222e-01   9.3532136e-07
   1.8320000e+03   2.1272760e-10   7.5749366e-03   1.0053541e-01   8.1777471e-01   1.6119164e-01   8.7475164e-07
   1.8330000e+03   2.8167810e-10   1.0870584e-04   4.4391336e-01   7.7893898e-01   7.5785462e+00   8.6470411e-07
   1.8340000e+03   1.5619788e-10   3.4738829e-04   6.5805341e-01   7.7703522e-01   3.3200729e+00   8.6035436e-07
   1.8350000e+03   2.6563292e-10   6.0815423e-04   4.0650780e-01  -6.9028057e-01   2.4053916e-01   8.6147120e-07
   1.8360000e+03   1.9200558e-10   1.0638087e-02   1.1683740e-01  -7.5929084e-01   9.3499479e-02   8.9243544e-07
   1.8370000e+03   2.5955131e-10   4.0033341e-04   2.7727482e-01  -7.7410538e-01   6.8688993e-01   8.9987041e-07
   1.8380000e+03   1.7365053e-10   4.8720563e-04   6.5664019e-01  -7.7025268e-01   9.0976067e-01   9.0480601e-07
   1.8390000e+03   2.4943874e-10   5.8814740e-04   4.0789066e-01  -6.9430147e-01   3.9425367e-01   9.0674318e-07
   1.8400000e+03   9.5637976e-11   3.3412214e-03   1.8508642e-01   5.9660837e-01   6.4766524e-02   9.0455818e-07
   1.8410000e+03   1.8492476e-10   1.6535879e-02   2.4984580e-01   7.8027463e-01   3.7966986e-02   8.9122427e-07
   1.8420000e+03   1.1227360e-10   2.7846511e-04   6.9387359e-01   7.7754729e-01   2.3261869e+00   8.8807953e-07
   1.8430000e+03   1.6019325e-10   7.2061454e-04   3.6688670e-01   7.8012684e-01   4.6918860e-01   8.8300985e-07
   1.8440000e+03   9.6175470e-11   9.1325057e-04   2.5990236e-01   4.2662562e-01   6.1469303e-02   8.8264836e-07
   1.8450000e+03   4.1092554e-11   5.0292867e-02   4.3044814e-01  -7.6824856e-01   1.2993377e-02   8.9148932e-07
   1.8460000e+03   9.5462678e-11   2.8288494e-04   7.2378097e-01  -7.1048619e-01   3.1197163e-01   8.9303438e-07
   1.8470000e+03   9.3416563e-11   1.6547266e-03   3.9512881e-01   4.0985927e-01   3.4347810e-02   8.9264193e-07
   1.8480000e+03   1.3455447e-10   1.4973192e-02   2.4443670e-01   8.3860644e-01   1.1058338e-02   8.8850700e-07
   1.8490000e+03   2.6263717e-10   1.8325737e-03   1.6174568e-01   4.9614605e-01   8.6001065e-02   8.7018361e-07
   1.8500000e+03   1.6481252e-10   4.9571383e-04   7.1235893e-01   3.3247186e-01   8.6452247e-01   8.6921102e-07
   1.8510000e+03   2.2050570e-10   3.7721868e-03   3.7833284e-01   3.8147994e-01   4.3390582e-02   8.6742350e-07
   1.8520000e+03   2.0379651e-10   4.0409013e-03   3.1952351e-01   4.3293553e-01   2.9781253e-02   8.6603039e-07
   1.8530000e+03   5.4655833e-11   1.7096129e-02   1.4943242e-01  -2.9549058e-01   2.1391545e-02   8.7168426e-07
   1.8540000e+03   1.0888315e-10   6.0755640e-04   7.4973875e-01  -3.8623481e-02   4.6661151e-02   8.7170903e-07
   1.8550000e+03   6.2918269e-11   2.8644257e-02   4.8724346e-01   3.4699185e-02   3.9958141e-03   8.7167925e-07
   1.8560000e+03   1.3732537e-10   1.9676103e-02   3.2821041e-01   4.3716753e-01   1.8586446e-03   8.7097220e-07
   1.8570000e+03   7.9404439e-11   1.6311074e-02   2.1118514e-01   4.3728448e-01   3.3577569e-03   8.7033377e-07
   1.8580000e+03   1.4055259e-10   1.6200041e-02   4.4572215e-01   2.4833373e-01   2.7004162e-03   8.7004269e-07
   1.8590000e+03   8.3270217e-11   1.6871158e-02   5.6153930e-01   3.1512782e-01   8.6897945e-03   8.6974534e-07
   1.8600000e+03   9.4762615e-11   1.7056205e-02   1.9347832e-01   4.3542512e-01   5.6164858e-03   8.6762947e-07
   1.8610000e+03   1.1751341e-10   1.7331128e-03   2.4247147e-01   4.4150062e-01   1.7216794e-01   8.6557865e-07
   1.8620000e+03   9.1721152e-11   2.7116780e-03   3.5953363e-01   4.1428374e-01   7.4526927e-02   8.6474544e-07
   1.8630000e+03   9.6060634e-11   3.2799200e-03   5.9744421e-01   4.5124598e-01   2.3133532e-02   8.6446353e-07
   1.8640000e+03   5.4466505e-11   7.2454289e-03   2.1589203e-01   4.9130770e-01   1.5945102e-02   8.6277571e-07
   1.8650000e+03   1.3581515e-10   2.0909445e-03   1.9918264e-01  -3.3058453e-01   3.4702414e-02   8.6402015e-07
   1.8660000e+03   1.2601888e-10   2.8070174e-03   3.6577531e-01   2.7495769e-01   1.6328081e-02   8.6353694e-07
   1.8670000e+03   1.1332049e-10   1.0887048e-02   6.5485739e-01   5.7652575e-01   8.3844248e-03   8.6301548e-07
   1.8680000e+03   7.8351237e-11   1.8016221e-02   3.2141297e-01   2.0522097e-01   2.5810793e-03   8.6290137e-07
   1.8690000e+03   3.3522056e-11   7.2408620e-02   6.2415981e-01   1.4900540e-02   8.0133965e-04   8.6289134e-07
   1.8700000e+03   5.1165527e-11   1.4782148e-02   3.3946072e-01   5.6919012e-01   4.7211657e-03   8.6231205e-07
   1.8710000e+03   7.7161009e-11   5.1892161e-03   6.2097039e-01   6.1356945e-01   2.1399251e-02   8.6160490e-07
   1.8720000e+03   1.2901651e-10   5.1066470e-03   2.6351807e-01   6.6613089e-01   1.5238163e-02   8.5724597e-07
   1.8730000e+03   1.4971770e-10   1.1906671e-03   3.2554593e-01   6.6917987e-01   1.8822585e-01   8.5387994e-07
   1.8740000e+03   3.1520684e-10   1.9108275e-03   3.2468195e-01   6.7779934e-01   1.1393046e-01   8.2168945e-07
   1.8750000e+03   9.5288499e-11   1.3228134e-04   7.5603742e-01   6.4529776e-01   1.4659418e+01   8.1414829e-07
   1.8760000e+03   2.0104250e-10   5.7714312e-04   2.1154215e-01  -5.6254281e-01   1.3865615e-01   8.1813806e-07
   1.8770000e+03   1.8106652e-10   9.2862209e-04   3.3810224e-01  -5.4029089e-01   2.6162621e-01   8.1994988e-07
   1.8780000e+03   2.0838914e-10   2.6835010e-03   1.7698266e-01  -6.2781329e-01   2.9276687e-01   8.2945142e-07
   1.8790000e+03   5.3964677e-11   2.3823527e-04   8.1610596e-01  -6.2082201e-01   3.7507836e+00   8.3134100e-07
   1.8800000e+03   1.2300957e-10   2.3225739e-03   1.4854577e-01   5.6887724e-01   4.9039500e-02   8.2845256e-07
   1.8810000e+03   6.4821193e-11   2.2774649e-03   3.2438566e-01   6.4092979e-01   8.1552394e-02   8.2710094e-07
   1.8820000e+03   8.4141831e-11   3.1628792e-03   1.5921257e-01   7.2658965e-01   9.2778188e-03   8.2570809e-07
   1.8830000e+03   1.0928298e-10   4.8732093e-03   8.4925310e-01   7.2137751e-01   9.5234012e-03   8.2535362e-07
   1.8840000e+03   3.7723237e-11   3.7065077e-02   3.0850212e-01   3.1175329e-01   1.6769931e-03   8.2492317e-07
   1.8850000e+03   1.6106863e-10   7.7100711e-03   3.5402992e-01   7.5822768e-01   8.8164712e-03   8.2216933e-07
   1.8860000e+03   8.5817862e-11   2.7973644e-03   1.8814209e-01   7.6583512e-01   1.0940191e-01   8.1359089e-07
   1.8870000e+03   8.1736347e-11   4.2255520e-04   7.6417264e-01   7.4380789e-01   2.8311576e-01   8.1292186e-07
   1.8880000e+03   7.1821065e-11   6.5494384e-03   2.8112187e-01   1.2941037e-01   2.9999828e-03   8.1284318e-07
   1.8890000e+03   7.2742716e-11   2.7755604e-02   3.1987839e-01  -6.9575365e-01   6.4585148e-03   8.1467163e-07
   1.8900000e+03   3.8801966e-11   3.3639425e-03   2.1639725e-01  -6.1986731e-01   3.0163131e-02   8.1562453e-07
   1.8910000e+03   4.7161505e-11   2.5810368e-03   6.7545414e-01  -2.4970041e-01   7.2869005e-03   8.1567092e-07
   1.8920000e+03   2.8134136e-11   5.8234723e-02   5.1060833e-01   7.2117245e-01   2.2951090e-03   8.1432188e-07
   1.8930000e+03   4.5714253e-11   1.9390688e-03   3.4021371e-01   8.4626986e-01   1.0384830e-02   8.1342751e-07
   1.8940000e+03   7.9704574e-11   6.8205952e-03   3.0310333e-01   8.6107298e-01   5.9117901e-03   8.1135806e-07
   1.8950000e+03   1.0896684e-10   2.3223697e-03   6.7108160e-01   9.0610281e-01   1.1040175e-01   8.0882254e-07
   1.8960000e+03   5.6178979e-11   1.8660109e-03   4.4937943e-01   9.1504112e-01   2.1619553e-01   8.0632317e-07
   1.8970000e+03   7.3332452e-11   1.3692447e-03   1.4900868e-01   9.2209249e-01   1.0216322e-01   7.8737380e-07
   1.8980000e+03   1.8912939e-10   2.0677436e-04   3.5613768e-01   9.2672711e-01   1.3443256e+00   7.7207180e-07
   1.8990000e+03   2.6660814e-10   1.9512642e-04   5.4122764e-01   9.2485237e-01   9.6178202e+00   7.4532678e-07
   1.9000000e+03   1.5160069e-10   9.8070883e-05   5.1861081e-01   9.1979905e-01   3.5886485e+01   7.2137419e-07
   1.9010000e+03   1.6397726e-10   1.2357805e-04   1.3405453e-01   9.1597599e-01   7.9815227e+00   6.8041139e-07
   1.9020000e+03   2.3136815e-10   9.2536080e-05   3.2888852e-01   9.0371309e-01   7.0375996e+00   6.4680195e-07
   1.9030000e+03   2.0662479e-10   2.0347918e-04   6.1966608e-01   8.4441652e-01   2.7629210e+00   6.4385735e-07
   1.9040000e+03   1.5447386e-10   6.6123644e-03   6.0425247e-01  -6.5570847e-01   2.7802401e-02   6.4459150e-07
   1.9050000e+03   6.1728708e-11   3.5832388e-02   3.0127967e-01  -8.7505498e-01   1.5417612e-02   6.5330556e-07
   1.9060000e+03   1.4721348e-10   5.9187620e-04   2.9703923e-01  -4.4026820e-01   9.4382644e-02   6.5501141e-07
   1.9070000e+03   3.0444178e-10   8.3239927e-03   6.0715996e-01  -6.6906297e-01   2.2149572e-02   6.5744366e-07
   1.9080000e+03   1.8605465e-10   5.5713770e-03   5.7125580e-01  -5.9288297e-01   8.6353655e-02   6.5955357e-07
   1.9090000e+03   9.4914570e-11   4.5597540e-03   2.9742455e-01  -5.3431026e-01   6.0613882e-02   6.6089199e-07
   1.9100000e+03   7.2752292e-11   9.7598870e-03   9.7391575e-02   6.8059980e-01   1.0585196e-02   6.5615076e-07
   1.9110000e+03   9.7584172e-11   1.9633729e-03   5.6217845e-01   4.7668323e-01   4.3682769e-02   6.5593739e-07
   1.9120000e+03   6.8971453e-11   3.4721770e-02   5.2306162e-01  -5.3467281e-01   2.1471293e-03   6.5631417e-07
   1.9130000e+03   3.7622649e-11   3.1079839e-02   4.0134480e-01  -6.4622234e-01   9.4336961e-03   6.5731550e-07
   1.9140000e+03   2.5688571e-11   4.3730637e-03   1.6253999e-01  -5.4975309e-01   1.4862870e-02   6.5798765e-07
   1.9150000e+03   2.6569876e-11   4.8680462e-03   4.6920977e-01   6.1033988e-01   2.1794132e-03   6.5711339e-07
   1.9160000e+03   7.6111697e-11   2.3066301e-03   7.9437600e-01   3.5059688e-01   5.2387364e-02   6.5692500e-07
   1.9170000e+03   1.0084950e-10   1.6015978e-02   3.4453720e-01   2.4489386e-01   6.2332577e-03   6.5642661e-07
   1.9180000e+03   6.4147033e-11   4.0794184e-03   1.9887324e-01   3.8974222e-01   4.6842999e-02   6.5493815e-07
   1.9190000e+03   9.6463394e-11   1.5004205e-03   1.9070953e-01   4.6341592e-01   4.1477692e-02   6.5337148e-07
   1.9200000e+03   8.8134554e-11   1.9163323e-03   7.0237862e-01   4.2107841e-01   1.3005820e-01   6.5225775e-07
   1.9210000e+03   8.3345571e-11   1.6474144e-03   3.7425441e-01   4.4458185e-01   1.1539215e-01   6.4411289e-07
   1.9220000e+03   6.0755633e-11   5.8786341e-04   4.3359242e-01  -2.6272139e-01   1.4450575e-01   6.4430432e-07
   1.9230000e+03   1.0454102e-10   7.8290064e-03   1.6051780e-01  -3.7105099e-01   2.5626547e-02   6.5061154e-07
   1.9240000e+03   5.7486078e-11   3.9496945e-04   7.8342843e-01  -3.8992652e-01   7.8456444e-01   6.5100093e-07
   1.9250000e+03   6.8069847e-11   4.8710697e-03   1.4803082e-01   2.8033330e-01   2.0622797e-02   6.5006801e-07
   1.9260000e+03   3.8333384e-11   4.0015948e-03   4.3199666e-01   4.1779881e-01   1.8189682e-02   6.4883850e-07
   1.9270000e+03   5.6508825e-11   1.3931811e-03   4.3775699e-01   4.2134789e-01   9.9932167e-02   6.4714143e-07
   1.9280000e+03   7.3123630e-11   5.9112293e-04   7.8948842e-01   4.3217324e-01   4.9900232e-01   6.4605513e-07
   1.9290000e+03   4.3861723e-11   1.4648899e-03   4.7930788e-01   6.2202553e-02   4.7945328e-02   6.4602520e-07
   1.9300000e+03   1.4026419e-11   2.7439118e-02   2.2710151e-01  -3.6821623e-01   4.8691128e-03   6.4719006e-07
   1.9310000e+03   3.7818954e-11   5.9359052e-04   4.1787622e-01   4.3660706e-01   1.5423243e-02   6.4664627e-07
   1.9320000e+03   9.1004849e-11   5.8149252e-03   7.1187115e-01   6.6067277e-01   7.8921259e-03   6.4496327e-07
   1.9330000e+03   9.6066330e-11   1.8822255e-03   8.0829879e-01   6.4198029e-01   2.3600601e-01   6.4343900e-07
   1.9340000e+03   9.7918319e-11   2.3338994e-03   3.1967991e-01   6.4786581e-01   7.8628644e-02   6.4139494e-07
   1.9350000e+03   4.6064864e-11   1.5132309e-03   9.4020392e-02   6.5007953e-01   1.4637520e-01   6.3382864e-07
   1.9360000e+03   8.7893775e-11   2.9439377e-04   3.3093225e-01   6.9477404e-01   5.2758996e-02   6.2804908e-07
   1.9370000e+03   6.0494657e-11   9.2451067e-04   9.1494541e-01  -1.8486367e-02   9.8371531e-02   6.2805359e-07
   1.9380000e+03   3.4804712e-11   7.1938782e-02   6.1332015e-01  -7.0551230e-01   9.0938488e-03   6.3209603e-07
   1.9390000e+03   2.3346314e-11   5.0224796e-04   3.1825512e-01  -5.9376693e-01   1.3248325e-01   6.3248471e-07
   1.9400000e+03   2.5147159e-11   7.7446182e-03   1.2431477e-01   7.7984134e-01   8.4371920e-03   6.2833205e-07
   1.9410000e+03   4.6898718e-11   3.5514149e-04   9.1998332e-01   8.4150808e-01   1.1804835e-01   6.2638275e-07
   1.9420000e+03   5.3241421e-11   1.4892238e-03   8.7714258e-01   8.7073128e-01   4.9625263e-02   6.2595989e-07
   1.9430000e+03   5.0209406e-11   8.5546046e-03   3.0505957e-01   8.8569379e-01   1.1905916e-02   6.1936881e-07
   1.9440000e+03   5.6688439e-11   4.4028836e-04   3.1519560e-01   8.9033390e-01   4.9937431e-01   6.1721840e-07
   1.9450000e+03   2.0124836e-10   1.7076943e-03   1.7769747e-01   9.0247063e-01   9.8895329e-02   5.8982152e-07
   1.9460000e+03   1.2282257e-10   1.5108102e-04   8.4927967e-01   8.9456216e-01   7.2184311e+00   5.8610506e-07
   1.9470000e+03   9.5680298e-11   6.4320084e-04   1.6548103e-01   8.9614120e-01   1.1075491e+00   5.7703322e-07
   1.9480000e+03   1.3734943e-10   2.6354305e-04   3.2001420e-01   9.0706216e-01   5.7582883e-01   5.6763156e-07
   1.9490000e+03   9.0480784e-11   4.0443187e-04   2.0345765e-01  -8.4510399e-01   1.8823004e+00   5.8180867e-07
   1.9500000e+03   1.0092720e-10   4.6870430e-04   8.5161904e-01  -8.6671636e-01   5.2394255e-01   5.8594169e-07
   1.9510000e+03   7.9139299e-11   5.1854423e-04   3.6680526e-01  -8.6371189e-01   1.4486648e+00   5.9167884e-07
   1.9520000e+03   7.2658572e-11   4.4062255e-04   2.5138205e-01  -7.5390421e-01   4.1684585e-01   5.9313287e-07
   1.9530000e+03   9.8218583e-11   6.5651891e-03   1.6199941e-01   8.7572825e-01   9.0453088e-02   5.8142307e-07
   1.9540000e+03   9.4910234e-11   4.0879609e-04   6.8587650e-01   8.7282348e-01   1.7655617e+00   5.7792644e-07
   1.9550000e+03   6.6786991e-11   4.9767955e-04   3.6602309e-01   8.7394991e-01   1.3258591e+00   5.7270208e-07
   1.9560000e+03   7.1472513e-11   3.7584591e-04   2.6226146e-01   8.6826541e-01   3.1267502e-01   5.7148782e-07
   1.9570000e+03   7.0041557e-11   4.9943718e-03   1.6810954e-01  -8.4849123e-01   1.1535343e-01   5.7849615e-07
   1.9580000e+03   7.6295546e-11   5.5736848e-04   6.5484497e-01  -8.6122801e-01   1.1935407e+00   5.8082059e-07
   1.9590000e+03   7.1527030e-11   5.2399124e-04   3.6063250e-01  -8.5786181e-01   1.3267961e+00   5.8599356e-07
   1.9600000e+03   5.8964295e-11   4.1121956e-04   2.6720502e-01  -7.5106094e-01   1.9665431e-01   5.8667004e-07
   1.9610000e+03   4.1002254e-11   1.0379609e-02   1.6663038e-01   8.7601996e-01   3.7003507e-02   5.8192158e-07
   1.9620000e+03   6.0358833e-11   3.9774577e-04   7.3024706e-01   8.8022249e-01   7.1648956e-01   5.8048850e-07
   1.9630000e+03   3.7231606e-11   4.2506411e-04   3.9718406e-01   8.8134870e-01   1.5406890e+00   5.7741181e-07
   1.9640000e+03   2.9053596e-11   4.6546032e-04   2.6388068e-01   8.8990184e-01   1.4056672e-01   5.7684759e-07
   1.9650000e+03   2.8016062e-11   8.4978423e-03   1.6345684e-01  -8.2900694e-01   1.6684625e-02   5.7884385e-07
   1.9660000e+03   5.2393692e-11   5.5642496e-04   6.3495441e-01  -8.3181699e-01   3.8851372e-01   5.8030612e-07
   1.9670000e+03   2.5992272e-11   7.3301648e-04   4.1152197e-01  -8.1586232e-01   3.4355324e-01   5.8157756e-07
   1.9680000e+03   3.4265259e-11   1.1130535e-03   2.5871760e-01   6.0902872e-01   1.6918912e-02   5.8139035e-07
   1.9690000e+03   1.4170653e-11   4.3832100e-02   3.7213838e-01   8.5397898e-01   3.2352478e-03   5.7978489e-07
   1.9700000e+03   1.2091005e-10   5.3271425e-04   7.2037338e-01  -1.6038251e-01   3.0387205e-02   5.8014216e-07
   1.9710000e+03   6.6458395e-11   2.7252016e-03   6.0426610e-01  -2.1041976e-01   1.5788902e-01   5.8044501e-07
   1.9720000e+03   9.7825445e-11   2.6935463e-03   2.4562795e-01   9.8039804e-01   9.4530987e-02   5.7372229e-07
   1.9730000e+03   1.3698011e-10   4.3941196e-04   1.5793668e-01   9.8144571e-01   1.6575321e+00   5.1551585e-07
   1.9740000e+03   2.9486939e-10   4.2331284e-05   4.4370627e-01   9.5204749e-01   3.4117900e+01   4.5059659e-07
   1.9750000e+03   2.3171129e-10   4.5384713e-05   7.8167340e-01   9.3535240e-01   1.0753459e+02   4.2854831e-07
   1.9760000e+03   2.8432198e-10   2.2486014e-04   3.4280543e-01   9.6534792e-01   4.9289866e+00   3.9678066e-07
   1.9770000e+03   1.8536211e-10   9.3317850e-05   1.6423632e-01   9.6386997e-01   4.2041595e+01   3.3442439e-07
   1.9780000e+03   2.8690426e-10   7.4729451e-05   2.2416338e-01  -4.7903957e-01   1.5537482e+01   3.3940293e-07
   1.9790000e+03   1.0967902e-10   9.4784249e-04   8.0228401e-01  -8.0251682e-01   3.6354192e+00   3.4328295e-07
   1.9800000e+03   1.5961927e-10   2.6660017e-03   2.9702234e-01  -9.2965478e-01   2.2180380e-01   3.4771145e-07
   1.9810000e+03   5.8845283e-11   1.7455684e-03   1.5489058e-01  -7.9403641e-01   3.1797097e-01   3.5322333e-07
   1.9820000e+03   5.9921777e-11   1.9943136e-03   1.8260100e-01   7.9067438e-01   1.2724314e-01   3.5100647e-07
   1.9830000e+03   5.5674691e-11   9.1801269e-04   8.3086629e-01   9.0512211e-01   7.7910352e-01   3.5003988e-07
   1.9840000e+03   1.0198089e-10   3.5276810e-03   2.7179415e-01   8.9845837e-01   1.1518923e-01   3.4777748e-07
   1.9850000e+03   3.9810023e-11   2.8819510e-03   1.4845313e-01   8.5086160e-01   1.3300650e-01   3.4532094e-07
   1.9860000e+03   7.0025765e-11   2.2435905e-03   1.8678189e-01   6.5613988e-01   2.1308867e-02   3.4411671e-07
   1.9870000e+03   8.3974153e-11   3.4792764e-03   8.3092346e-01   3.8827900e-01   4.4628521e-02   3.4393065e-07
   1.9880000e+03   5.6133980e-11   2.6281292e-02   2.8948722e-01  -6.0581604e-01   5.0513912e-03   3.4445759e-07
   1.9890000e+03   5.5763307e-11   1.6881005e-02   2.4338184e-01  -4.7502815e-03   4.3196111e-03   3.4446193e-07
   1.9900000e+03   3.1240144e-11   2.7049587e-02   2.6796409e-01   1.8241542e-01   2.0051401e-03   3.4433661e-07
   1.9910000e+03   2.6903315e-11   1.7854742e-02   7.7019420e-01   5.0036594e-01   2.7707234e-03   3.4427695e-07
   1.9920000e+03   1.7273352e-11   7.3817813e-02   6.4831750e-01   3.1622302e-01   6.2707703e-04   3.4420874e-07
   1.9930000e+03   3.5068148e-11   1.3624436e-02   2.7872969e-01   1.5968713e-01   4.8521886e-03   3.4407638e-07
   1.9940000e+03   9.4579848e-11   7.5817957e-03   2.6775891e-01   4.5045727e-01   8.5929742e-03   3.4275470e-07
   1.9950000e+03   6.1273612e-11   1.2489596e-03   6.2490299e-01   4.3173391e-01   5.3856690e-01   3.4213454e-07
   1.9960000e+03   6.6333602e-11   4.3600765e-03   2.4904726e-01   4.7002510e-01   9.5782844e-02   3.4117665e-07
   1.9970000e+03   5.8330542e-11   2.5990477e-03   2.6241260e-01   4.5548865e-01   4.2107486e-02   3.4076861e-07
   1.9980000e+03   2.6640210e-11   2.7389832e-03   4.1218814e-01   4.6679071e-01   1.0974931e-01   3.4022463e-07
   1.9990000e+03   5.2098900e-11   1.0919478e-03   5.4080308e-01  -4.3382535e-01   1.8424877e-01   3.4065069e-07
   2.0000000e+03   3.8113791e-11   3.5059720e-03   1.9535467e-01   5.0904305e-01   2.9457869e-02   3.3938052e-07
   2.0010000e+03   3.6635567e-11   9.5201370e-04   2.8365878e-01  -2.3022347e-01   7.3569892e-02   3.3956100e-07
   2.0020000e+03   4.0706047e-11   4.9410877e-03   4.2430374e-01   5.4190258e-01   2.0274541e-02   3.3863142e-07
   2.0030000e+03   5.5740479e-11   2.4665372e-03   7.9992984e-01   5.5304685e-01   6.4118636e-02   3.3565987e-07
   2.0040000e+03   6.8455602e-11   4.5126180e-04   9.0751417e-01   5.5864330e-01   9.1791978e-01   3.3498900e-07
   2.0050000e+03   4.3357621e-11   2.8097407e-03   2.4928214e-01   5.6256600e-01   1.9436655e-01   3.3271669e-07
   2.0060000e+03   3.3157110e-11   7.0705789e-04   2.4656002e-01   4.7317684e-01   1.7179705e-01   3.3229502e-07
   2.0070000e+03   3.5379959e-11   5.9219051e-03   1.2143122e-01   3.6048319e-01   8.3736064e-03   3.3130214e-07
   2.0080000e+03   6.6492833e-11   2.0638336e-03   8.6815635e-01   5.7822146e-01   5.5844294e-02   3.3063487e-07
   2.0090000e+03   4.9203145e-11   2.4670007e-03   2.7679614e-01   5.9594596e-01   2.0610237e-01   3.2811454e-07
   2.0100000e+03   5.2197901e-11   9.9794708e-04   3.3932668e-01   5.7499177e-01   1.4299565e-01   3.2643723e-07
   2.0110000e+03   5.9993514e-11   9.8497474e-04   2.7354265e-01   5.9028067e-01   2.2366967e-01   3.2509561e-07
   2.0120000e+03   4.2442310e-11   1.8834140e-03   7.9174985e-01   5.8581900e-01   7.5369767e-02   3.2154544e-07
   2.0130000e+03   5.0839367e-11   9.7292978e-04   8.9351098e-01  -4.0983811e-01   9.7050185e-02   3.2194634e-07
   2.0140000e+03   2.3167016e-11   3.0698978e-03   3.0297766e-01  -4.8566910e-01   2.5224637e-01   3.2318649e-07
   2.0150000e+03   4.0415499e-11   7.4517448e-04   3.4220844e-01  -5.1351354e-01   1.3556310e-01   3.2353856e-07
   2.0160000e+03   3.4101590e-11   4.5602719e-03   1.4722161e-01  -5.0627712e-01   4.5696940e-02   3.2542546e-07
   2.0170000e+03   2.2133277e-11   1.4216041e-03   6.9369904e-01   4.8658598e-01   5.6065226e-02   3.2528684e-07
   2.0180000e+03   4.6075211e-11   5.7630342e-03   3.1295018e-01   5.7003105e-01   2.1089739e-02   3.2431227e-07
   2.0190000e+03   3.7773166e-11   1.1367610e-03   3.4409232e-01   6.3013818e-01   7.5123107e-02   3.2335491e-07
   2.0200000e+03   1.7170473e-11   2.6443747e-03   3.3485705e-01   5.2090941e-01   2.5614502e-02   3.2322016e-07
   2.0210000e+03   1.0658084e-11   2.8386231e-02   6.7531377e-01  -5.4260314e-01   4.0806283e-03   3.2393771e-07
   2.0220000e+03   1.0189567e-11   8.6513277e-04   8.6883672e-01  -3.6205073e-01   8.8467626e-02   3.2397826e-07
   2.0230000e+03   9.7717947e-12   1.0734157e-02   1.4976309e-01   5.6589837e-01   1.6447385e-03   3.2367702e-07
   2.0240000e+03   4.4724557e-11   1.8622112e-03   3.4938619e-01   7.4739470e-01   3.6327678e-02   3.2257997e-07
   2.0250000e+03   5.8845262e-11   2.0377643e-03   2.2791432e-01   8.1800578e-01   9.6234924e-02   3.1941355e-07
   2.0260000e+03   9.2186023e-11   7.0951401e-04   8.6620436e-01   8.2029491e-01   4.2555005e-01   3.1767369e-07
   2.0270000e+03   4.3229725e-11   9.3620024e-04   1.9448669e-01   8.2051800e-01   1.3302235e+00   3.1227881e-07
   2.0280000e+03   7.7141077e-11   2.0974628e-04   2.3877018e-01   8.2897750e-01   4.6363120e-01   2.8299848e-07
   2.0290000e+03   1.0968307e-10   8.2347052e-05   3.6462605e-01   7.8261677e-01   2.4483096e+00   2.8088536e-07
   2.0300000e+03   1.8779919e-10   1.7297415e-03   7.9668263e-01   7.5669491e-01   4.0071967e-01   2.7560057e-07
   2.0310000e+03   7.6716759e-11   8.3091229e-04   5.8352430e-01   7.5022048e-01   2.9204829e+00   2.7091495e-07
   2.0320000e+03   7.3681391e-11   1.0571184e-03   1.3327989e-01  -4.2638591e-01   9.6206965e-02   2.7375673e-07
   2.0330000e+03   1.1094858e-10   3.2444368e-03   3.1971749e-01  -6.7452787e-01   3.4878097e-02   2.7456320e-07
   2.0340000e+03   1.9109755e-10   6.6504935e-03   4.4752410e-01  -7.3161553e-01   1.3420184e-01   2.7795066e-07
   2.0350000e+03   6.3090811e-11   1.9352741e-03   7.5109923e-01  -7.2336350e-01   5.6129800e-01   2.7883360e-07
   2.0360000e+03   2.0281200e-11   8.2706793e-03   1.2255991e-01   7.4338774e-01   1.7832056e-02   2.7515744e-07
   2.0370000e+03   1.8859939e-11   8.4775629e-04   3.1319329e-01   7.4897991e-01   1.3013862e-01   2.7432032e-07
   2.0380000e+03   2.8571051e-11   2.9466152e-03   3.6098876e-01   6.3900007e-01   2.9599228e-02   2.7399632e-07
   2.0390000e+03   3.8106153e-11   4.9156605e-03   7.7998583e-01  -3.2437682e-02   9.1511004e-03   2.7400667e-07
   2.0400000e+03   2.4507906e-11   1.7591411e-02   4.3854918e-01   1.1776312e-01   2.6670492e-03   2.7398521e-07
   2.0410000e+03   1.2403342e-11   4.2263946e-02   3.6123707e-01   2.1444138e-01   8.4426318e-04   2.7393570e-07
   2.0420000e+03   3.8105489e-11   2.6812605e-02   3.7548074e-01   2.1812063e-01   1.6747779e-03   2.7383600e-07
   2.0430000e+03   8.8926400e-11   6.0982795e-03   4.5992126e-01   2.3529732e-01   6.5965745e-02   2.7331351e-07
   2.0440000e+03   5.3107377e-11   2.1482488e-03   4.0115245e-01   2.4481423e-01   1.7054931e-01   2.7296055e-07
   2.0450000e+03   2.7804552e-11   2.6977685e-03   9.8392121e-02   2.4881869e-01   6.6195777e-02   2.7240736e-07
   2.0460000e+03   2.5317844e-11   2.0339907e-03   4.5571785e-01   4.0934823e-01   6.7292733e-03   2.7222008e-07
   2.0470000e+03   5.4857916e-11   1.4441726e-02   5.6464507e-01  -2.1371078e-01   2.2931972e-02   2.7255787e-07
   2.0480000e+03   1.9264294e-11   1.3426755e-03   6.2055964e-01  -1.2352752e-01   3.3885915e-01   2.7264794e-07
   2.0490000e+03   2.1981636e-11   3.0920829e-03   2.2476873e-01   3.5742658e-01   1.1174698e-02   2.7251205e-07
   2.0500000e+03   3.0436163e-11   1.6077883e-02   3.0928075e-01   2.0212432e-01   3.0539860e-03   2.7234505e-07
   2.0510000e+03   2.1912401e-11   4.5685344e-03   4.1216717e-01   3.0307415e-01   1.5526535e-02   2.7218532e-07
   2.0520000e+03   3.2247900e-11   9.8438477e-03   7.2899898e-01   2.2428301e-01   4.6370149e-03   2.7211473e-07
   2.0530000e+03   1.2554222e-11   7.3871176e-03   2.7376147e-01   4.5254598e-01   1.4455176e-02   2.7189257e-07
   2.0540000e+03   9.8848525e-12   7.3548177e-03   2.1593367e-01   9.4033048e-02   3.1082298e-03   2.7187279e-07
   2.0550000e+03   1.4412478e-11   1.8225045e-02   3.5275148e-01   6.5726796e-02   2.6971897e-03   2.7184893e-07
   2.0560000e+03   3.1338451e-11   2.7827539e-03   6.5955759e-01   2.3575839e-01   3.2727459e-02   2.7171838e-07
   2.0570000e+03   1.8068562e-11   3.9810649e-03   5.2698282e-01   3.6865700e-01   2.1831329e-02   2.7165009e-07
   2.0580000e+03   7.8819229e-12   1.5075983e-02   1.7654204e-01   5.2863497e-01   1.1747749e-03   2.7148152e-07
   2.0590000e+03   1.8812543e-11   4.1715425e-03   3.6962199e-01   5.8047603e-01   1.6504331e-02   2.7131906e-07
   2.0600000e+03   8.4627520e-11   5.8636209e-03   2.6235657e-01   6.8524815e-01   6.6080808e-02   2.6826748e-07
   2.0610000e+03   4.4628649e-11   3.8560494e-04   2.9031350e-01   6.8089290e-01   3.9140931e+00   2.6275060e-07
   2.0620000e+03   3.7714171e-11   2.5854660e-04   1.9141428e-01   6.7128365e-01   6.9634852e-01   2.6084011e-07
   2.0630000e+03   5.0912304e-11   6.6444930e-04   5.2333662e-01   6.7462251e-01   3.4464765e-01   2.5989457e-07
   2.0640000e+03   9.0247754e-11   1.4385357e-03   5.1719233e-01  -6.3840927e-01   2.9148038e-01   2.6141223e-07
   2.0650000e+03   2.0329508e-11   4.9869399e-04   5.1097874e-01  -6.2483696e-01   2.2850632e+00   2.6287652e-07
   2.0660000e+03   2.7847098e-11   1.3109067e-03   1.5177228e-01  -6.5354630e-01   2.0000889e-01   2.6503582e-07
   2.0670000e+03   1.8530371e-11   2.3666083e-04   4.5522841e-01  -6.4807677e-01   1.2302290e+00   2.6544897e-07
   2.0680000e+03   4.4695678e-11   2.9632489e-03   3.2427987e-01   6.6151338e-01   9.5971671e-02   2.6439839e-07
   2.0690000e+03   1.3713443e-11   4.7122026e-04   5.4130393e-01   6.6215095e-01   1.1787934e+00   2.6359382e-07
   2.0700000e+03   1.1991117e-11   1.0743311e-03   1.3593082e-01   6.8224986e-01   1.3595861e-01   2.6207079e-07
   2.0710000e+03   9.7970992e-12   2.0780014e-04   4.5900059e-01   7.0375040e-01   5.2053678e-01   2.6188335e-07
   2.0720000e+03   2.9432387e-11   3.0774687e-03   2.9333002e-01  -6.4933735e-01   8.9213616e-02   2.6283387e-07
   2.0730000e+03   1.5629419e-11   4.0297545e-04   5.6010391e-01  -6.2056785e-01   8.8496937e-01   2.6339868e-07
   2.0740000e+03   1.0001385e-11   1.2286409e-03   1.3325042e-01  -6.0076961e-01   6.4318822e-02   2.6403616e-07
   2.0750000e+03   1.9085677e-11   4.9398521e-04   4.6919916e-01  -2.3106817e-01   5.9218288e-02   2.6406441e-07
   2.0760000e+03   1.4609811e-11   1.9508545e-02   2.7162885e-01   6.9429937e-01   4.6391003e-03   2.6321536e-07
   2.0770000e+03   1.0679440e-11   7.9669199e-04   7.8991245e-01   7.1940246e-01   4.6941353e-02   2.6318064e-07
   2.0780000e+03   6.2631784e-12   6.5254189e-02   5.6356024e-01  -6.1963342e-01   1.0598765e-03   2.6335357e-07
   2.0790000e+03   3.2940438e-11   1.7955288e-03   4.8704152e-01   8.1492848e-01   2.0741041e-02   2.6224193e-07
   2.0800000e+03   2.6889198e-11   5.2721682e-04   2.3507631e-01   8.3195271e-01   1.2161035e+00   2.5401085e-07
   2.0810000e+03   3.8951398e-11   1.0523934e-04   7.6016902e-01   8.4522594e-01   1.8783732e+00   2.5322369e-07
   2.0820000e+03   3.2769759e-11   1.4871361e-03   1.9686250e-01   8.5594862e-01   2.2121657e-01   2.5023349e-07
   2.0830000e+03   1.1436387e-10   3.4977382e-04   4.8547666e-01   8.3832602e-01   6.8539027e-01   2.4799124e-07
   2.0840000e+03   3.8274955e-11   1.8412758e-03   1.5322848e-01   8.5199147e-01   5.3424771e-01   2.4097529e-07
   2.0850000e+03   3.3595553e-11   4.2973943e-04   6.9586151e-01  -7.0825115e-01   1.9148868e-01   2.4110298e-07
   2.0860000e+03   3.8680665e-11   1.8294488e-02   1.9581821e-01  -8.1534168e-01   2.3691240e-02   2.4578249e-07
   2.0870000e+03   5.0266243e-11   4.9823859e-04   5.5452567e-01  -7.3564815e-01   2.9613933e-01   2.4620111e-07
   2.0880000e+03   1.8866137e-11   1.5008641e-02   2.7112703e-01   2.2105894e-01   3.7334324e-03   2.4615041e-07
   2.0890000e+03   9.0568994e-12   7.4074959e-02   8.0503304e-01   8.3034643e-01   5.9905044e-03   2.4492739e-07
   2.0900000e+03   3.1634172e-11   7.9170085e-04   7.8937007e-01   8.0258342e-01   2.8722534e-02   2.4351812e-07
   2.0910000e+03   3.7994056e-11   1.6426420e-03   8.7051184e-01   8.7660500e-01   2.0557238e-01   2.4078012e-07
   2.0920000e+03   2.9174925e-11   4.2849907e-04   9.2691540e-01   8.7661588e-01   1.8331887e+00   2.3475773e-07
   2.0930000e+03   6.4008804e-11   1.8221817e-04   9.2658384e-01   8.8025823e-01   1.0473737e+00   2.3306860e-07
   2.0940000e+03   2.0665583e-11   7.6906686e-04   3.2793224e-01   8.7999803e-01   1.5033819e+00   2.3066333e-07
   2.0950000e+03   3.1356506e-11   4.6414792e-04   2.7236326e-01  -6.5812525e-01   1.4502275e-01   2.3135264e-07
   2.0960000e+03   3.4362935e-11   3.1000081e-03   3.3350180e-01  -7.5332383e-01   5.2677864e-02   2.3192699e-07
   2.0970000e+03   4.0175888e-11   3.2500336e-03   6.6843582e-01  -8.4234074e-01   1.9833016e-01   2.3313909e-07
   2.0980000e+03   1.3617612e-11   9.8252159e-04   3.9658536e-01  -8.2362849e-01   5.6588294e-01   2.3398873e-07
   2.0990000e+03   1.8810731e-11   8.6317146e-04   1.3910833e-01   8.8438495e-01   9.4886095e-02   2.3337535e-07
   2.1000000e+03   3.5677207e-11   2.5537938e-03   2.9936834e-01   8.9361654e-01   4.2825861e-02   2.3225962e-07
   2.1010000e+03   4.9333692e-11   1.0318532e-03   6.1469101e-01   8.8389935e-01   5.2624956e-01   2.3057329e-07
   2.1020000e+03   2.1026945e-11   6.6551816e-04   4.0819562e-01   8.8966579e-01   1.0112635e+00   2.2895415e-07
   2.1030000e+03   3.3099159e-11   3.9591602e-04   1.3414164e-01   9.0680760e-01   2.3709969e-01   2.2741696e-07
   2.1040000e+03   4.7858592e-11   1.1210333e-03   2.8565319e-01   5.1351255e-01   5.1153376e-02   2.2723049e-07
   2.1050000e+03   5.0679988e-11   2.6943523e-02   5.8998925e-01  -8.2279657e-01   1.7421642e-02   2.2804550e-07
   2.1060000e+03   1.9555536e-11   3.4604573e-03   5.0014274e-01  -7.4535246e-01   6.6715532e-02   2.2840009e-07
   2.1070000e+03   2.7178466e-11   6.5814396e-03   1.1549336e-01   8.4037102e-01   8.8159503e-03   2.2755467e-07
   2.1080000e+03   3.0420629e-11   4.3699271e-03   2.3405295e-01   8.3106223e-01   1.9614562e-02   2.2709122e-07
   2.1090000e+03   4.3782543e-11   9.4096591e-03   6.0393812e-01   7.8578937e-01   7.6680639e-03   2.2692021e-07
   2.1100000e+03   3.3039103e-11   3.8943621e-02   6.0594372e-01   3.5643303e-03   1.0487927e-03   2.2691982e-07
   2.1110000e+03   9.8264581e-12   1.7614407e-01   1.5889040e+00  -8.0460101e-01   1.2121593e-03   2.2714119e-07
   2.1120000e+03   1.8703452e-11   1.3896315e-02   3.0062060e-01   1.7221096e-01   1.2946055e-03   2.2709074e-07
   2.1130000e+03   2.6363409e-11   1.8946962e-02   5.3023516e-01  -7.8830758e-03   1.3143730e-03   2.2709197e-07
   2.1140000e+03   3.4584170e-11   5.3847454e-02   6.7429869e-01  -1.8837827e-01   5.3774802e-04   2.2711500e-07
   2.1150000e+03   9.6245890e-12   1.1081586e-01   9.6070950e-01   6.5748416e-02   4.3205070e-04   2.2710857e-07
   2.1160000e+03   6.5980229e-12   9.9030429e-02   8.7702567e-01   2.3662856e-01   2.3638803e-04   2.2709587e-07
   2.1170000e+03   1.1058779e-11   3.5602484e-02   4.3682111e-01   2.8165945e-01   6.1083604e-04   2.2705684e-07
   2.1180000e+03   3.2375106e-11   4.7572903e-03   4.6569266e-01   2.5529460e-01   1.9846874e-02   2.2691369e-07
   2.1190000e+03   5.3524940e-11   3.7683737e-03   3.6957032e-01   2.9641187e-01   4.0999519e-02   2.2674202e-07
   2.1200000e+03   3.2496878e-11   5.7015186e-03   1.2037843e-01   2.7458809e-01   6.4100581e-02   2.2577132e-07
   2.1210000e+03   2.4119889e-11   9.5758257e-04   6.6858342e-01   2.9607604e-01   1.2678525e-01   2.2570521e-07
   2.1220000e+03   3.6200813e-11   8.2944732e-03   3.0482794e-01  -1.8129109e-01   9.0322668e-03   2.2608368e-07
   2.1230000e+03   3.8856647e-11   1.5209710e-03   5.4063370e-01   3.7558448e-01   1.0663225e-01   2.2580181e-07
   2.1240000e+03   2.8731203e-11   7.8427820e-03   2.4026981e-01   3.7197894e-01   7.5882475e-03   2.2564282e-07
   2.1250000e+03   4.5232686e-11   1.0312624e-02   6.4521158e-01   3.7992983e-01   7.5709354e-03   2.2548090e-07
   2.1260000e+03   2.1088380e-11   8.6762002e-03   2.2993448e-01   3.9528617e-01   2.9179584e-02   2.2483579e-07
   2.1270000e+03   3.5833306e-11   1.1578982e-03   3.2014461e-01   4.0347867e-01   2.6345707e-01   2.2409532e-07
   2.1280000e+03   2.1371797e-11   7.6840594e-04   2.5088817e-01   4.1765893e-01   2.0443684e-01   2.2350115e-07
   2.1290000e+03   1.7047886e-11   6.8572494e-04   5.4700826e-01   4.5416533e-01   1.0215064e-01   2.2285672e-07
   2.1300000e+03   4.7989570e-11   1.4369479e-03   7.0728042e-01  -2.1293626e-01   2.3111527e-02   2.2313445e-07
   2.1310000e+03   3.0457795e-11   1.2244443e-03   5.3874930e-01  -9.2095002e-02   2.5209196e-01   2.2330320e-07
   2.1320000e+03   1.4258813e-11   1.2760901e-03   6.2371968e-01  -1.9618400e-01   1.7731609e-01   2.2336409e-07
   2.1330000e+03   9.8891465e-12   2.1644028e-03   1.5010975e-01   4.3747389e-01   7.6559400e-03   2.2299137e-07
   2.1340000e+03   2.0653567e-11   4.3586177e-03   4.7884022e-01   1.7273840e-01   4.2424795e-02   2.2288999e-07
   2.1350000e+03   1.1444179e-11   1.2341474e-03   2.3577584e-01   2.3077932e-01   1.2073706e-01   2.2269741e-07
   2.1360000e+03   6.3159628e-12   1.0941939e-03   6.5077741e-01   4.3159192e-01   2.2506790e-02   2.2262986e-07
   2.1370000e+03   2.4802955e-11   4.4732667e-03   1.5342689e-01   3.7273793e-01   1.2198218e-02   2.2212731e-07
   2.1380000e+03   3.2727637e-11   1.3062101e-03   4.7422258e-01   8.5472846e-02   1.4310935e-01   2.2204461e-07
   2.1390000e+03   1.8046498e-11   1.5334015e-03   2.6433338e-01   5.2083153e-01   1.0798090e-01   2.2165529e-07
   2.1400000e+03   1.4706248e-11   2.6932470e-03   6.3295381e-01   6.1316654e-01   2.0491146e-02   2.2156829e-07
   2.1410000e+03   1.6296165e-11   2.3716812e-02   2.0029729e-01   1.8266205e-01   1.2368490e-02   2.2108413e-07
   2.1420000e+03   2.6034855e-11   5.4478274e-04   4.4417205e-01   6.1529511e-01   1.4108176e-01   2.1989002e-07
   2.1430000e+03   3.2909043e-11   6.2704597e-04   4.8319679e-01   7.9087752e-01   7.6173671e-01   2.1885656e-07
   2.1440000e+03   2.5826487e-11   1.5259762e-03   6.5502312e-01   8.4317282e-01   1.1574545e-01   2.1619339e-07
   2.1450000e+03   5.0341184e-11   3.4576372e-04   6.7239553e-01   8.4428460e-01   5.1941811e-01   2.1471407e-07
   2.1460000e+03   2.6671941e-11   7.8731031e-04   2.2587800e-01   8.0399112e-01   1.1103992e+00   2.1173056e-07
   2.1470000e+03   3.4136685e-11   3.9873762e-04   5.1879691e-01  -4.7999943e-01   3.2980211e-01   2.1186162e-07
   2.1480000e+03   2.4095681e-11   2.1457256e-02   1.9660573e-01  -6.1355599e-01   2.9794830e-03   2.1224951e-07
   2.1490000e+03   3.8135797e-11   1.0662542e-02   5.3702746e-01  -7.5573674e-01   1.1890585e-02   2.1272673e-07
   2.1500000e+03   1.0406129e-11   2.9083264e-03   4.0160695e-01  -6.9862949e-01   1.1640449e-01   2.1326807e-07
   2.1510000e+03   1.6858134e-11   2.6781730e-03   4.7753545e-01   1.4524892e-01   4.4992674e-03   2.1323336e-07
   2.1520000e+03   7.5428029e-12   1.3834585e-02   3.5913946e-01   8.2704259e-01   4.8184470e-03   2.1302097e-07
   2.1530000e+03   1.5061734e-11   6.3619317e-03   4.4722924e-01   7.3673441e-01   2.1161052e-02   2.1260618e-07
   2.1540000e+03   7.0548452e-12   1.1548992e-03   5.5291059e-01   7.6372149e-01   1.2162832e-01   2.1245194e-07
   2.1550000e+03   1.4152957e-11   4.3550175e-03   2.4680190e-01   7.8996669e-01   5.4463764e-03   2.1222349e-07
   2.1560000e+03   1.3671628e-11   4.7699673e-03   3.9999482e-01   5.3916869e-01   1.1817022e-02   2.1213902e-07
   2.1570000e+03   5.0848813e-12   2.8007401e-02   2.7193200e-01  -5.7162390e-01   8.1441863e-04   2.1223783e-07
   2.1580000e+03   7.8520853e-12   6.8129500e-03   6.2537179e-01   6.9049881e-01   2.2771682e-03   2.1221697e-07
   2.1590000e+03   5.5178049e-12   7.7697653e-02   6.8713363e-01   1.3105779e-01   4.6182630e-04   2.1220415e-07
   2.1600000e+03   1.4860210e-11   4.3206183e-03   2.7572916e-01   1.0138771e-01   5.5487213e-03   2.1217451e-07
   2.1610000e+03   1.5345747e-11   8.1366806e-03   2.3664033e-01   3.9961495e-01   2.2991719e-03   2.1198004e-07
   2.1620000e+03   2.3295643e-11   4.5187224e-03   6.8234725e-01   4.7040081e-01   9.0561121e-03   2.1175470e-07
   2.1630000e+03   3.3230000e-11   5.8870981e-03   8.6438912e-01   4.8136830e-01   7.6721783e-03   2.1170584e-07
   2.1640000e+03   8.9441472e-12   4.1740855e-02   3.5190169e-01   5.1344002e-01   1.8796783e-03   2.1150180e-07
   2.1650000e+03   1.4413428e-11   7.8814448e-03   1.7371758e-01   5.6092823e-01   4.6427558e-03   2.1122679e-07
   2.1660000e+03   1.8183303e-11   4.0280093e-03   3.9642995e-01   5.8890203e-01   1.7463934e-02   2.1095557e-07
   2.1670000e+03   9.3283158e-12   1.9935056e-03   6.1083605e-01   5.8667220e-01   1.0876222e-01   2.1074545e-07
   2.1680000e+03   1.4189379e-11   2.4501898e-03   4.0428979e-01   6.5964520e-01   1.6733766e-02   2.1045493e-07
   2.1690000e+03   1.1460132e-11   2.1020988e-03   1.6821483e-01   3.6923275e-01   2.1586803e-02   2.1035025e-07
   2.1700000e+03   1.4134308e-11   1.3459836e-02   2.6823629e-01  -2.9523799e-01   2.0785449e-03   2.1041490e-07
   2.1710000e+03   1.2297978e-11   8.7501149e-03   6.7135628e-01  -3.3327160e-01   8.3837791e-03   2.1045167e-07
   2.1720000e+03   7.7982963e-12   1.5117743e-02   3.9467842e-01  -4.0995720e-01   4.2164345e-03   2.1049717e-07
   2.1730000e+03   4.7482380e-12   1.8661815e-02   1.8369983e-01  -3.2453560e-02   9.7528836e-04   2.1050052e-07
   2.1740000e+03   6.3368491e-12   2.3833520e-02   2.5468488e-01   5.3797863e-01   4.3682428e-04   2.1045107e-07
   2.1750000e+03   1.1409577e-11   1.5572254e-02   6.9527769e-01   6.7250461e-01   1.4735061e-03   2.1039894e-07
   2.1760000e+03   1.9885864e-11   1.8060449e-02   4.0036052e-01   6.9090584e-01   3.5297604e-03   2.1014256e-07
   2.1770000e+03   1.1898919e-11   5.4549004e-03   2.1833818e-01   7.2394728e-01   8.9389317e-03   2.0997263e-07
   2.1780000e+03   1.2467168e-11   6.5202623e-03   1.6867819e-01   7.5633261e-01   5.7150450e-03   2.0906651e-07
   2.1790000e+03   1.8289723e-11   1.6476920e-03   7.2601196e-01   7.7853348e-01   5.5230020e-02   2.0850515e-07
   2.1800000e+03   2.6303540e-11   2.5186970e-03   8.5060470e-01   7.9819813e-01   4.8939305e-02   2.0799645e-07
   2.1810000e+03   8.4097294e-12   1.3733070e-03   4.2534995e-01   8.0650914e-01   2.0385907e-01   2.0746248e-07
   2.1820000e+03   1.9054240e-11   1.0864598e-03   2.4370763e-01  -2.7333818e-01   1.6381851e-02   2.0769634e-07
   2.1830000e+03   2.7688601e-11   3.1490464e-03   3.1099052e-01  -5.6525928e-01   2.0020455e-02   2.0799058e-07
   2.1840000e+03   2.0472874e-11   5.7996343e-03   6.6596424e-01  -6.9790279e-01   3.8609362e-02   2.0816580e-07
   2.1850000e+03   1.9488763e-11   4.5538478e-03   4.4463178e-01  -6.7399641e-01   3.0393931e-02   2.0843253e-07
   2.1860000e+03   1.8947142e-11   5.3649338e-03   1.2665627e-01   6.9850391e-01   9.1765608e-03   2.0776564e-07
   2.1870000e+03   1.5147488e-11   2.9236463e-03   2.1294102e-01   7.2035839e-01   5.0603640e-02   2.0729279e-07
   2.1880000e+03   7.9031143e-12   1.5806741e-03   6.7168376e-01   8.0036718e-01   2.5019418e-02   2.0677428e-07
   2.1890000e+03   1.8286737e-11   1.7738018e-03   9.1069407e-01  -3.7730975e-01   1.5828517e-02   2.0679358e-07
   2.1900000e+03   1.0796413e-11   4.4521709e-02   3.9309601e-01  -5.7971074e-01   2.6991538e-03   2.0711766e-07
   2.1910000e+03   9.4318746e-12   3.4283581e-03   3.2497074e-01   2.7667126e-01   6.0767787e-03   2.0709591e-07
   2.1920000e+03   5.1254079e-12   4.2060089e-02   3.6351666e-01   8.1254633e-01   5.3444755e-04   2.0700599e-07
   2.1930000e+03   2.2514085e-11   6.8153588e-03   7.6643187e-01   7.4364510e-01   3.0194730e-03   2.0677368e-07
   2.1940000e+03   1.5365635e-11   5.0765226e-03   5.9271020e-01   8.3182603e-01   5.3739069e-02   2.0648493e-07
   2.1950000e+03   1.5563763e-11   4.6076977e-03   2.6390065e-01   8.4815785e-01   2.3255109e-02   2.0597608e-07
   2.1960000e+03   1.8442649e-11   2.6931876e-03   2.1009891e-01   8.6096388e-01   2.6964329e-02   2.0537866e-07
   2.1970000e+03   3.3712098e-11   2.4347629e-03   4.4151385e-01   6.8645569e-01   2.5790239e-02   2.0515155e-07
   2.1980000e+03   2.0005301e-11   1.4966416e-02   5.8264750e-01   5.8061329e-01   5.1584984e-03   2.0507478e-07
   2.1990000e+03   1.2148537e-11   3.4259553e-02   3.4215841e-01   1.5560333e-01   1.1599331e-03   2.0505630e-07
   2.2000000e+03   3.7349628e-12   7.4270484e-02   6.3951737e-01  -5.4385102e-01   6.7313093e-04   2.0513140e-07
   2.2010000e+03   7.5394122e-12   1.8965659e-02   3.9647936e-01   6.3188956e-01   3.6285840e-04   2.0508438e-07
   2.2020000e+03   1.5561653e-11   1.3854118e-02   7.0067650e-01   7.0826173e-01   4.7083152e-03   2.0499891e-07
   2.2030000e+03   1.4125572e-11   1.5798469e-02   2.2280344e-01   8.3256775e-01   3.2123785e-03   2.0445096e-07
   2.2040000e+03   1.5310205e-11   2.2771378e-03   2.4120553e-01   8.3510533e-01   3.3048560e-02   2.0374616e-07
   2.2050000e+03   1.4453247e-11   1.5741266e-03   3.9336408e-01   8.2572048e-01   3.3355646e-02   2.0357083e-07
   2.2060000e+03   1.8860251e-11   1.5458213e-02   7.3636022e-01   8.2758628e-01   8.9632631e-04   2.0341985e-07
   2.2070000e+03   9.3055650e-12   1.8676132e-02   6.0647395e-01   3.1303678e-01   3.6706052e-03   2.0339065e-07
   2.2080000e+03   7.5591170e-12   3.9627103e-02   3.5089913e-01   8.7499596e-01   5.4166605e-04   2.0329426e-07
   2.2090000e+03   2.3805649e-11   8.7694616e-03   3.2235395e-01   8.2631883e-01   7.6436910e-03   2.0297337e-07
   2.2100000e+03   4.3840684e-11   6.2743514e-03   4.2734240e-01   8.2764831e-01   1.0293438e-02   2.0254128e-07
   2.2110000e+03   1.1980341e-11   3.6234408e-03   4.6688110e-01   8.4916444e-01   1.5550059e-01   2.0170618e-07
   2.2120000e+03   7.9822845e-12   1.6961172e-03   1.5110502e-01   8.0674560e-01   2.1850232e-02   2.0126199e-07
   2.2130000e+03   1.3921886e-11   4.3325477e-03   3.3552414e-01  -5.4470209e-01   6.5396180e-03   2.0135166e-07
   2.2140000e+03   1.8468141e-11   8.0632111e-03   5.1560608e-01  -4.4433485e-01   6.0814550e-03   2.0141971e-07
   2.2150000e+03   1.0289797e-11   1.2629510e-02   7.4845587e-01  -3.9652973e-01   9.4320817e-03   2.0146683e-07
   2.2160000e+03   4.3355164e-12   2.1571792e-02   1.8056843e-01  -5.8603336e-02   1.0095478e-03   2.0147885e-07
   2.2170000e+03   6.0240463e-12   1.1695627e-02   2.2696765e-01   4.6526968e-01   6.4460851e-04   2.0144864e-07
   2.2180000e+03   1.2952904e-11   2.0783178e-02   3.4091780e-01   8.2939673e-01   9.9351111e-04   2.0128268e-07
   2.2190000e+03   1.3011873e-11   8.3299230e-03   8.1024240e-01   8.1486580e-01   6.4621473e-03   2.0121644e-07
   2.2200000e+03   7.9919826e-12   1.9950527e-02   1.7503459e-01   8.8430101e-01   2.2660594e-03   2.0081334e-07
   2.2210000e+03   1.3889253e-11   2.9458740e-03   2.3598143e-01   8.6783370e-01   7.3792423e-03   2.0017068e-07
   2.2220000e+03   2.3848075e-11   3.7809807e-03   3.2272146e-01   9.2996545e-01   2.4822479e-02   1.9901601e-07
   2.2230000e+03   1.8182472e-11   9.4225233e-04   8.0097979e-01   9.3718015e-01   3.0955061e-01   1.9856503e-07
   2.2240000e+03   2.0707957e-11   2.2290028e-03   3.5839724e-01   9.6314554e-01   4.8472425e-02   1.9624854e-07
   2.2250000e+03   4.7922051e-11   5.6233408e-04   3.5244766e-01   8.8263325e-01   1.0764047e-01   1.9508422e-07
   2.2260000e+03   2.5563988e-11   3.8136130e-03   2.8184524e-01  -2.4164496e-01   3.6045302e-02   1.9519088e-07
   2.2270000e+03   4.3371392e-11   9.9881825e-03   8.3160673e-01  -8.8137326e-01   1.3027997e-02   1.9547110e-07
   2.2280000e+03   1.4824764e-11   8.3317466e-03   1.9526957e-01  -8.9012242e-01   4.1303909e-02   1.9636997e-07
   2.2290000e+03   1.1065276e-11   2.7122306e-03   1.9980729e-01   4.6135433e-01   2.8897652e-02   1.9620659e-07
   2.2300000e+03   9.7688244e-12   8.5612320e-03   2.4805522e-01   7.8563905e-01   4.1239394e-03   1.9604771e-07
   2.2310000e+03   1.3106655e-11   7.6255789e-03   7.6432488e-01   9.4910725e-01   1.2433026e-02   1.9590313e-07
   2.2320000e+03   1.3719803e-11   7.0541167e-03   2.1696404e-01   9.7012297e-01   1.5482368e-02   1.9516761e-07
   2.2330000e+03   3.8038393e-11   1.2498978e-03   1.7821856e-01   9.8216822e-01   9.2702025e-02   1.9072705e-07
   2.2340000e+03   2.8083306e-11   3.1352433e-04   3.1034684e-01   9.8765301e-01   1.8875591e+00   1.8794972e-07
   2.2350000e+03   8.9324810e-11   3.3235135e-04   7.5296220e-01   9.9355402e-01   1.9290237e+00   1.8232238e-07
   2.2360000e+03   5.7299332e-11   2.4426300e-04   5.0835004e-01   9.9409213e-01   8.9877143e+00   1.7596055e-07
   2.2370000e+03   6.6687833e-11   2.0974808e-04   1.4326356e-01   9.9182568e-01   2.8917145e+00   1.6020251e-07
   2.2380000e+03   7.2752200e-11   9.7483067e-05   3.2732133e-01   9.9195795e-01   1.7720432e+01   1.5470405e-07
   2.2390000e+03   1.1176256e-10   3.4700999e-04   5.1665687e-01  -9.7558711e-01   4.0506465e+00   1.5709307e-07
   2.2400000e+03   4.0662311e-11   1.9367166e-03   5.2579094e-01  -9.7372942e-01   7.7432372e-01   1.5894436e-07
   2.2410000e+03   4.7801004e-11   2.7413592e-03   7.5457655e-02   9.9206845e-01   9.1680315e-02   1.4449948e-07
   2.2420000e+03   3.5868888e-11   1.2892332e-04   3.7393230e-01   9.8727447e-01   6.1162583e+00   1.4279555e-07
   2.2430000e+03   4.7170678e-11   1.4901977e-03   5.2049272e-01   9.9253164e-01   5.1021823e-01   1.3827712e-07
   2.2440000e+03   5.1839074e-11   2.4515279e-04   7.9078079e-01   9.9433687e-01   8.7176117e+00   1.3593629e-07
   2.2450000e+03   3.9155699e-11   5.5052697e-04   1.5071122e-01   9.9275276e-01   1.7492910e+00   1.3224847e-07
   2.2460000e+03   8.3621597e-11   4.1135804e-04   3.2347202e-01   9.9288221e-01   1.7183898e+00   1.2520018e-07
   2.2470000e+03   8.6010308e-11   2.3409160e-04   2.2949816e-01   9.9087929e-01   1.4012662e+01   1.1163431e-07
   2.2480000e+03   6.6222505e-11   1.3174872e-04   8.0717037e-01   9.8414985e-01   1.8648747e+01   1.0963408e-07
   2.2490000e+03   5.5488479e-11   2.2495413e-03   1.5278741e-01   9.8060665e-01   1.9166858e-01   1.0705958e-07
   2.2500000e+03   5.0978560e-11   1.3009752e-03   2.8301316e-01  -9.7172964e-01   8.4258091e-01   1.0842972e-07
   2.2510000e+03   5.6891667e-11   1.2237061e-03   2.4390670e-01  -9.7219597e-01   1.3864689e+00   1.1071475e-07
   2.2520000e+03   6.5328476e-11   6.5496528e-04   8.0700597e-01  -9.6419735e-01   1.9010365e+00   1.1150769e-07
   2.2530000e+03   3.5552790e-11   8.7049612e-03   1.5256429e-01   8.1831208e-01   2.2681203e-02   1.1099088e-07
   2.2540000e+03   7.6088738e-12   1.5875698e-02   2.6826336e-01   8.9765181e-01   4.3281782e-03   1.1055986e-07
   2.2550000e+03   2.5647609e-11   8.8360752e-03   3.9381776e-01   9.3330928e-01   5.7278312e-03   1.0996906e-07
   2.2560000e+03   3.7330118e-11   2.6481726e-03   7.8450239e-01   9.5004652e-01   1.7504678e-01   1.0768566e-07
   2.2570000e+03   2.9756477e-11   8.1667609e-04   7.5711038e-01   9.3975630e-01   9.1749374e-01   1.0696061e-07
   2.2580000e+03   1.7515256e-11   2.4199873e-03   2.5757755e-01   9.2159351e-01   1.0701884e-01   1.0663103e-07
   2.2590000e+03   3.3566063e-11   3.8838128e-03   2.6213016e-01  -8.7528276e-01   3.9633544e-02   1.0709372e-07
   2.2600000e+03   3.1377526e-11   3.4047936e-03   2.4412338e-01  -8.9195798e-01   1.5870072e-01   1.0804226e-07
   2.2610000e+03   1.3283284e-11   3.0899507e-03   7.3059591e-01  -9.0678805e-01   1.5138056e-01   1.0827405e-07
   2.2620000e+03   1.5204960e-11   7.4960281e-03   2.5470484e-01   8.4873365e-01   4.7212712e-03   1.0805720e-07
   2.2630000e+03   9.6987716e-12   1.0849732e-02   2.3570161e-01   9.3355654e-01   3.2929137e-02   1.0722722e-07
   2.2640000e+03   8.9597891e-12   1.1490116e-03   3.7835795e-01   8.2592660e-01   5.1347329e-02   1.0715618e-07
   2.2650000e+03   1.3154734e-11   3.1221399e-02   7.2113842e-01  -6.7256721e-01   1.0212071e-03   1.0722981e-07
   2.2660000e+03   5.5560744e-12   1.8912273e-02   5.1515456e-01  -8.5064141e-01   1.2912608e-02   1.0737708e-07
   2.2670000e+03   7.5674433e-12   6.8565644e-03   1.8999204e-01   5.4376900e-01   1.9041363e-03   1.0732152e-07
   2.2680000e+03   4.7683300e-12   2.7269707e-02   3.0988105e-01   9.3663565e-01   2.0572963e-03   1.0711475e-07
   2.2690000e+03   8.0550391e-12   2.3213504e-03   5.9413393e-01   9.4624444e-01   1.5095284e-02   1.0701913e-07
   2.2700000e+03   2.5760765e-11   1.0271128e-02   7.9222812e-01   9.8203165e-01   9.7178545e-03   1.0676381e-07
   2.2710000e+03   2.9114462e-11   4.5467641e-03   1.3630990e-01   9.9202197e-01   9.9993377e-02   1.0147079e-07
   2.2720000e+03   3.1811052e-11   1.2666311e-04   3.3399196e-01   9.9280318e-01   4.5911999e+00   9.7858325e-08
   2.2730000e+03   2.6531156e-11   1.5569182e-04   3.2995074e-01   9.9358314e-01   1.0959069e+01   9.3697200e-08
   2.2740000e+03   7.2338257e-11   1.4138527e-04   7.8414422e-01   9.9523328e-01   5.7545065e+00   8.5316609e-08
   2.2750000e+03   3.1021468e-11   7.3263274e-05   6.1144481e-01   9.9407946e-01   1.1335686e+02   8.0623923e-08
   2.2760000e+03   4.8701613e-11   1.4542474e-04   1.9769635e-01   9.9511098e-01   1.2199352e+01   2.0377424e-08
   2.2770000e+03   4.0348264e-11   1.0963850e-05   3.9037863e-01   9.2160215e-01   7.0091008e+02   1.7217078e-08
   2.2780000e+03   3.2418936e-11   3.6941741e-04   3.8380065e-01  -7.2524552e-01   3.2234000e+00   1.7534068e-08
   2.2790000e+03   9.4656035e-11   8.9710544e-03   7.8981019e-01  -8.8717051e-01   1.3770225e+00   2.3058058e-08
   2.2800000e+03   3.2725629e-11   1.6727557e-04   2.0260546e-01  -9.3515777e-01   1.3713097e+02   4.6981301e-08
   2.2810000e+03   3.4121772e-11   3.2422181e-05   3.4106053e-01  -5.8680439e-01   1.6378596e+00   4.7158311e-08
   2.2820000e+03   4.8923548e-11   1.0166251e-02   3.0700350e-01   9.9105489e-01   2.0395956e-01   4.2396994e-08
   2.2830000e+03   4.3982566e-11   2.0588496e-04   8.9733385e-01   9.8317341e-01   7.0371767e+01   3.9535979e-08
   2.2840000e+03   2.7976304e-11   2.0224322e-04   2.0571189e-01   9.8436996e-01   3.8650523e+01   2.7863833e-08
   2.2850000e+03   5.1006485e-11   3.3011538e-05   2.1560126e-01   9.7606991e-01   2.5388859e+01   2.5173733e-08
   2.2860000e+03   2.7951334e-11   3.2877692e-04   2.9881887e-01   8.6253699e-01   6.6670370e+00   2.4610487e-08
   2.2870000e+03   6.5367769e-11   7.7441724e-03   7.5969166e-01  -9.4019558e-01   2.4999392e-01   2.6061886e-08
   2.2880000e+03   2.2019412e-11   7.5519598e-04   3.6559417e-01  -9.0988653e-01   7.8437052e+00   2.7522992e-08
   2.2890000e+03   2.0339012e-11   1.0796332e-03   1.8505029e-01  -8.1510906e-01   3.7451894e-01   2.7786182e-08
   2.2900000e+03   1.8735790e-11   8.2321707e-03   2.7804058e-01   8.2914892e-01   5.1640316e-02   2.7637647e-08
   2.2910000e+03   1.4073173e-11   1.4081830e-02   6.0156824e-01   9.3616940e-01   2.3475860e-01   2.7258393e-08
   2.2920000e+03   1.0913605e-11   2.4605352e-03   4.0627857e-01   9.2005590e-01   4.5581725e-01   2.6901587e-08
   2.2930000e+03   1.4337794e-11   3.6253450e-03   1.5231277e-01  -8.4417968e-01   4.8312998e-02   2.7452386e-08
   2.2940000e+03   9.3842677e-12   1.1634550e-03   3.5515053e-01  -8.6850422e-01   7.0545872e-01   2.7715603e-08
   2.2950000e+03   2.0074033e-11   1.5193621e-03   6.5362775e-01  -7.6920560e-01   2.0755562e-01   2.8836469e-08
   2.2960000e+03   8.5943227e-12   6.1370766e-04   7.0958214e-01  -8.1230833e-01   3.1580836e+00   2.9126174e-08
   2.2970000e+03   1.0878971e-11   1.1951542e-03   1.4735129e-01   8.3784813e-01   1.3931195e-01   2.8702550e-08
   2.2980000e+03   1.2408231e-11   3.0328841e-03   3.3781126e-01   1.7477988e-01   4.8265384e-02   2.8672791e-08
   2.2990000e+03   1.1309518e-11   1.0411635e-02   2.4262396e-01   2.7243424e-02   2.3299257e-02   2.8668727e-08
   2.3000000e+03   7.5297419e-12   2.1999286e-02   8.2491289e-01  -2.4100202e-01   1.1026613e-02   2.8678276e-08
   2.3010000e+03   2.6288225e-12   7.9862347e-02   6.8569683e-01  -1.4435865e-01   2.0717017e-03   2.8686913e-08
   2.3020000e+03   6.0163300e-12   1.3852834e-02   3.5801311e-01  -8.8911493e-02   3.6955873e-03   2.8691675e-08
   2.3030000e+03   5.9497535e-12   2.2313623e-02   2.6170488e-01  -5.6064710e-02   4.1938560e-03   2.8698672e-08
   2.3040000e+03   7.0064371e-12   1.2429688e-02   6.9641758e-01  -1.9783272e-02   4.7805593e-03   2.8699371e-08
   2.3050000e+03   2.5978227e-12   4.1369944e-02   3.8599362e-01   8.0196210e-02   3.3785343e-03   2.8695524e-08
   2.3060000e+03   4.8130931e-12   2.2752042e-02   2.7712138e-01   1.6329554e-01   1.8283834e-03   2.8687003e-08
   2.3070000e+03   3.7015244e-12   3.6766048e-02   3.7270348e-01   1.3698940e-02   1.2720980e-03   2.8686527e-08
   2.3080000e+03   4.4347328e-12   4.1432351e-02   6.6499996e-01   1.2362275e-01   1.1993275e-03   2.8682294e-08
   2.3090000e+03   4.6769935e-12   4.2962532e-02   7.7165176e-01   2.0437712e-01   1.4952136e-03   2.8677919e-08
   2.3100000e+03   2.5614910e-12   5.8372971e-02   5.1386319e-01   2.4381811e-01   1.0153108e-03   2.8670834e-08
   2.3110000e+03   3.3583750e-12   1.6034550e-02   2.6962016e-01   2.6026613e-01   4.8168434e-03   2.8635201e-08
   2.3120000e+03   3.7066731e-12   1.3145234e-03   6.8516058e-01   2.6241000e-01   2.3401977e-01   2.8607903e-08
   2.3130000e+03   5.8299424e-12   4.8391240e-03   8.0234514e-01   2.7221279e-01   3.3228844e-02   2.8591787e-08
   2.3140000e+03   1.1514107e-11   6.1798931e-03   2.2365918e-01   2.6356576e-01   7.3139568e-02   2.8334162e-08
   2.3150000e+03   5.8171489e-12   5.9733120e-04   3.4627038e-01   2.3755685e-01   1.6789266e+00   2.8248181e-08
   2.3160000e+03   7.0837068e-12   1.1898097e-03   2.5195332e-01   2.3957705e-01   1.7899652e-01   2.8174141e-08
   2.3170000e+03   1.4340083e-11   1.7311558e-03   7.6239718e-01   2.4292600e-01   1.2944114e-01   2.8119640e-08
   2.3180000e+03   4.8326660e-12   4.7385398e-03   2.9453681e-01  -1.3671441e-01   1.5469985e-01   2.8158098e-08
   2.3190000e+03   1.1584213e-11   3.4210173e-03   3.4022327e-01  -2.0501954e-01   1.4804414e-01   2.8269531e-08
   2.3200000e+03   8.4525738e-12   8.1027230e-04   2.6316059e-01  -2.1638224e-01   5.1882577e-01   2.8320003e-08
   2.3210000e+03   5.1616860e-12   2.2130910e-03   5.9991826e-01  -9.7744651e-02   1.2019854e-01   2.8325251e-08
   2.3220000e+03   6.8181359e-12   4.0099662e-02   3.8684287e-01   2.2964451e-01   1.9792718e-02   2.8201784e-08
   2.3230000e+03   3.4025014e-12   6.4562478e-04   6.1440820e-01   2.2600966e-01   7.6747820e-01   2.8182796e-08
   2.3240000e+03   4.3836908e-12   2.8448040e-03   2.4277459e-01   2.8450520e-01   1.8906959e-02   2.8163918e-08
   2.3250000e+03   6.9906302e-12   7.3409145e-03   5.3202256e-01  -1.5272341e-01   2.4635283e-02   2.8177294e-08
   2.3260000e+03   1.9696839e-12   2.2264129e-03   4.0168091e-01  -1.8099893e-01   4.4681992e-01   2.8213564e-08
   2.3270000e+03   3.3032546e-12   1.0468705e-03   3.9786603e-01   3.6532282e-02   2.9513515e-02   2.8211710e-08
   2.3280000e+03   2.0283397e-12   5.1045149e-03   3.5163378e-01   3.6136139e-01   2.6048507e-02   2.8195146e-08
   2.3290000e+03   2.6142553e-12   1.0590794e-02   4.1597827e-01   3.7031937e-01   5.0252383e-03   2.8142984e-08
   2.3300000e+03   3.4723950e-12   6.7526835e-04   6.8151229e-01   3.5896808e-01   8.9906491e-01   2.8107656e-08
   2.3310000e+03   2.5591729e-12   1.8440490e-03   2.8134627e-01   3.3890269e-01   1.4459638e-02   2.8099057e-08
   2.3320000e+03   2.3973480e-12   2.9818929e-02   3.2384663e-01   3.6990763e-01   7.1395791e-03   2.8025468e-08
   2.3330000e+03   2.8633881e-12   6.2483326e-04   3.9047976e-01   4.3467547e-01   1.6268178e-01   2.7994576e-08
   2.3340000e+03   3.7187551e-12   4.3711247e-03   7.4449908e-01   4.2321929e-01   3.5609555e-02   2.7968265e-08
   2.3350000e+03   1.9206558e-12   1.5638104e-03   1.5260024e-01   4.6617937e-01   2.2955204e-01   2.7783473e-08
   2.3360000e+03   1.7889852e-12   3.9253277e-04   1.9570803e-01   5.0446063e-01   1.6033971e-01   2.7713507e-08
   2.3370000e+03   2.3239287e-12   2.2024184e-03   3.4315714e-01  -1.5225222e-01   2.5760550e-02   2.7727234e-08
   2.3380000e+03   3.4141310e-12   3.4031496e-03   8.6712894e-01  -1.9183213e-01   1.8683416e-02   2.7733463e-08
   2.3390000e+03   4.3433922e-12   6.4951049e-03   4.3362156e-01  -1.6164163e-01   2.9561280e-02   2.7750212e-08
   2.3400000e+03   1.1768722e-12   3.2435661e-03   1.1449163e-01  -1.4800040e-01   6.8522875e-02   2.7786385e-08
   2.3410000e+03   1.0952561e-12   1.2981195e-03   1.6561105e-01   4.0463159e-01   8.4947306e-03   2.7774459e-08
   2.3420000e+03   2.7081815e-12   1.2281816e-02   7.8071732e-01   2.8120051e-01   4.7121652e-03   2.7765276e-08
   2.3430000e+03   2.4951366e-12   3.5333455e-03   5.4604481e-01   2.7605658e-01   8.9709706e-02   2.7743890e-08
   2.3440000e+03   1.7923105e-12   2.7241877e-03   2.6813462e-01   3.2233389e-01   2.9438620e-02   2.7727478e-08
   2.3450000e+03   1.4846229e-12   4.3069242e-03   1.3001679e-01   1.7919092e-01   3.2107078e-03   2.7719536e-08
   2.3460000e+03   1.7888544e-12   8.4369195e-03   5.4399497e-01  -5.2207325e-02   4.9963055e-03   2.7723237e-08
   2.3470000e+03   2.0540163e-12   2.3936223e-03   8.8125750e-01   7.2698531e-02   1.7712550e-02   2.7722681e-08
   2.3480000e+03   7.6032839e-13   8.5069538e-02   7.3578483e-01   3.9028775e-02   7.3995755e-04   2.7721888e-08
   2.3490000e+03   1.5901672e-12   7.5198083e-03   3.1780946e-01   3.2367430e-01   1.9725547e-03   2.7717466e-08
   2.3500000e+03   7.4011536e-13   3.3225274e-02   4.1937306e-01   2.8102017e-01   5.7043921e-04   2.7713027e-08
   2.3510000e+03   2.4072014e-12   9.4070017e-03   5.1807118e-01   1.2724600e-01   1.1285581e-02   2.7708079e-08
   2.3520000e+03   9.8719916e-13   4.3985487e-03   3.7402532e-01   2.1251407e-01   1.3112379e-02   2.7698464e-08
   2.3530000e+03   2.9789655e-12   2.7513562e-03   1.4668423e-01   4.0247394e-01   2.4613322e-02   2.7563036e-08
   2.3540000e+03   3.1249716e-12   6.2049984e-04   4.4157773e-01   5.1094482e-01   1.0222903e-01   2.7518150e-08
   2.3550000e+03   1.6698492e-12   2.4545144e-03   5.7347492e-01   4.4338428e-01   7.7428340e-02   2.7459364e-08
   2.3560000e+03   2.5920073e-12   1.4190293e-03   8.9622344e-01   5.7779716e-01   2.0539345e-02   2.7439012e-08
   2.3570000e+03   8.9661938e-13   7.4648746e-03   5.9144486e-01   6.0272894e-01   1.3223732e-02   2.7425350e-08
   2.3580000e+03   1.3537586e-12   1.2912955e-02   2.0157473e-01  -3.7532241e-01   1.0792270e-02   2.7537805e-08
   2.3590000e+03   1.2739726e-12   3.2373461e-04   3.4518162e-01  -2.6937876e-01   1.5165317e-01   2.7546612e-08
   2.3600000e+03   1.7720458e-12   6.4674005e-03   3.8404525e-01   7.5051945e-01   3.3288500e-03   2.7512218e-08
   2.3610000e+03   3.8170102e-12   6.7110321e-03   9.0992205e-01   6.3189459e-01   7.6783238e-03   2.7445596e-08
   2.3620000e+03   1.4147186e-12   1.1080456e-03   5.5997664e-01   6.5332815e-01   5.3172051e-01   2.7371246e-08
   2.3630000e+03   2.2127818e-12   1.2431307e-03   2.8293038e-01   7.6011165e-01   4.0417796e-02   2.7318727e-08
   2.3640000e+03   2.0648882e-12   1.8844172e-03   1.4891238e-01   8.0576958e-01   4.4878266e-02   2.7072364e-08
   2.3650000e+03   1.5674885e-12   2.8481598e-04   4.6594953e-01   8.5252206e-01   5.1418915e-01   2.6887176e-08
   2.3660000e+03   3.1473283e-12   9.1933636e-04   9.1157432e-01   8.6466534e-01   1.0619084e-01   2.6848611e-08
   2.3670000e+03   3.3134926e-12   3.1639288e-03   2.7906179e-01   8.7838368e-01   2.3517336e-02   2.6779310e-08
   2.3680000e+03   4.4474659e-12   2.7868821e-03   1.9674595e-01   8.9816292e-01   8.2880922e-02   2.6530407e-08
   2.3690000e+03   4.9894357e-12   1.0607938e-03   1.4141142e-01   9.0743050e-01   1.6139761e-01   2.6045682e-08
   2.3700000e+03   1.1968596e-11   4.1678526e-04   9.0967936e-01   9.0827177e-01   8.6481477e-01   2.5726439e-08
   2.3710000e+03   3.7761886e-12   6.9806800e-04   4.0922752e-01   9.0757677e-01   3.5508645e+00   2.5080510e-08
   2.3720000e+03   3.7220142e-12   2.5865462e-04   3.3035293e-01   6.0537962e-01   2.4984035e-01   2.5065699e-08
   2.3730000e+03   2.0802307e-12   4.5362039e-02   3.8237748e-01  -8.8700789e-01   1.4390006e-02   2.5386185e-08
   2.3740000e+03   9.8615212e-12   2.9805717e-04   9.2812464e-01   9.1536469e-01   1.2829453e+00   2.5153483e-08
   2.3750000e+03   6.1815197e-12   7.9968947e-04   2.8581903e-01   9.1546903e-01   2.1458207e+00   2.4383777e-08
   2.3760000e+03   7.4544513e-12   1.1970611e-04   3.1425785e-01   9.1127303e-01   8.4202144e+00   2.3655226e-08
   2.3770000e+03   6.7589739e-12   2.0659388e-04   1.9839501e-01   9.0667745e-01   4.4595132e+00   2.2910628e-08
   2.3780000e+03   9.4837505e-12   2.0439587e-04   7.8035537e-01  -8.2696513e-01   2.2218915e+00   2.2992916e-08
   2.3790000e+03   4.8329108e-12   9.2181576e-03   2.6791713e-01   6.0517937e-01   2.2835246e-02   2.2953257e-08
   2.3800000e+03   3.3040589e-12   1.5689882e-02   2.4677135e-01  -5.0910070e-02   5.1463372e-03   2.2954779e-08
   2.3810000e+03   1.8048285e-12   6.2828509e-02   5.4816560e-01   8.1922411e-01   2.7788884e-03   2.2902551e-08
   2.3820000e+03   6.4129887e-12   4.9851838e-03   6.4103313e-01   8.8992426e-01   3.7392504e-02   2.2807339e-08
   2.3830000e+03   5.1177764e-12   2.6198627e-03   3.2739427e-01   8.8271269e-01   1.9233325e-01   2.2565699e-08
   2.3840000e+03   3.9136239e-12   1.0145477e-03   2.2609104e-01   8.8990639e-01   6.5615594e-01   2.2154939e-08
   2.3850000e+03   4.6720900e-12   7.8100690e-04   3.1225231e-01   9.0915810e-01   1.0082175e-01   2.1901399e-08
   2.3860000e+03   8.6205927e-12   7.7122995e-04   6.6340605e-01   9.0940708e-01   6.1898287e-01   1.8871999e-08
   2.3870000e+03   4.7898814e-12   8.0551112e-05   7.8559696e-01   8.6891063e-01   8.5758400e+00   1.8803374e-08
   2.3880000e+03   4.2969959e-12   2.7354743e-03   2.7084644e-01   8.6958434e-01   5.1487498e-02   1.8593289e-08
   2.3890000e+03   5.6944220e-12   1.8887038e-03   3.7549107e-01  -3.8747974e-01   9.2451150e-02   1.8635181e-08
   2.3900000e+03   2.1617773e-12   7.9679899e-03   2.3817432e-01  -7.3952330e-01   7.0639840e-02   1.9127062e-08
   2.3910000e+03   1.6143519e-12   8.5411874e-04   8.9610912e-01  -5.2276257e-01   6.9194926e-02   1.9129765e-08
   2.3920000e+03   7.4676944e-13   5.5244458e-02   4.6404066e-01   7.5966742e-01   7.1221636e-03   1.9026471e-08
   2.3930000e+03   2.3758659e-12   9.2561273e-04   3.6910798e-01  -2.4293524e-01   2.5822621e-02   1.9056682e-08
   2.3940000e+03   2.0641826e-12   2.4590670e-03   3.2701677e-01   7.7736007e-01   3.5501420e-02   1.9023831e-08
   2.3950000e+03   1.5173686e-12   9.0467386e-03   8.7316620e-01   7.5196474e-01   3.7438568e-03   1.8997068e-08
   2.3960000e+03   3.6670421e-12   1.1276879e-02   8.4698912e-01   5.8188095e-01   5.5565015e-03   1.8981724e-08
   2.3970000e+03   1.1633290e-12   1.5258482e-02   3.0287977e-01   2.3924029e-01   1.1064244e-02   1.8975461e-08
   2.3980000e+03   1.0995766e-12   1.3844906e-02   2.9862985e-01   2.3833468e-01   1.0237175e-03   1.8970840e-08
   2.3990000e+03   1.5834614e-12   1.3123252e-02   3.0293214e-01   5.4465963e-01   4.4675446e-03   1.8959308e-08
   2.4000000e+03   1.5141078e-12   1.9139887e-02   5.6520106e-01   5.3515980e-01   2.2983397e-03   1.8953481e-08
   2.4010000e+03   1.8792139e-12   1.3166766e-02   3.6131923e-01   5.7142944e-01   5.8763920e-03   1.8937583e-08
   2.4020000e+03   1.6473089e-12   1.1367383e-02   1.6832458e-01   6.6758694e-01   2.1901382e-03   1.8909920e-08
   2.4030000e+03   4.1435163e-12   7.7004976e-03   2.6829453e-01   7.0639043e-01   9.3066464e-03   1.8847864e-08
   2.4040000e+03   8.3974365e-12   3.2591689e-03   6.7862072e-01   6.1097167e-01   2.9748111e-02   1.8805126e-08
   2.4050000e+03   3.5422624e-12   5.6643591e-03   2.5626621e-01   6.7717249e-01   2.2504117e-01   1.8451014e-08
   2.4060000e+03   2.9017316e-12   5.4843036e-04   2.1433788e-01   6.9518148e-01   5.6305737e-01   1.8226813e-08
   2.4070000e+03   6.9015218e-12   4.1552662e-04   3.5258246e-01   6.7561282e-01   5.8534896e-01   1.8114603e-08
   2.4080000e+03   1.0670854e-11   2.6111219e-03   5.8816032e-01   6.8663705e-01   2.8681912e-01   1.7893192e-08
   2.4090000e+03   4.6863364e-12   9.7209322e-04   6.4455496e-01   6.3232904e-01   9.0212869e-01   1.7813717e-08
   2.4100000e+03   1.9492712e-12   6.9730242e-03   1.7252986e-01  -5.7767427e-01   1.7563323e-02   1.7904540e-08
   2.4110000e+03   3.1561195e-12   3.1566310e-03   3.4262499e-01  -2.0628107e-01   2.1511928e-02   1.7909522e-08
   2.4120000e+03   3.9461826e-12   2.1470619e-02   4.2938292e-01  -5.5333629e-01   7.3820169e-03   1.7927832e-08
   2.4130000e+03   3.5785854e-12   1.6136160e-02   7.1424760e-01   5.8495317e-02   9.9018518e-03   1.7926547e-08
   2.4140000e+03   5.6893805e-13   4.7668830e-02   4.0616351e-01   3.9743632e-01   7.5866348e-04   1.7921146e-08
   2.4150000e+03   5.7133980e-13   6.1033115e-02   5.2870806e-01   3.8728549e-01   2.4292911e-04   1.7919461e-08
   2.4160000e+03   2.9086436e-12   6.9540903e-03   6.3766419e-01   3.8833098e-01   8.7818592e-03   1.7904220e-08
   2.4170000e+03   1.8018408e-12   5.8231596e-03   6.9015424e-01   5.0386237e-01   7.1319433e-03   1.7872135e-08
   2.4180000e+03   2.3663738e-12   3.3100995e-03   7.0205336e-01   4.2801037e-01   3.3965740e-02   1.7855930e-08
   2.4190000e+03   1.8481328e-12   6.2949607e-03   4.9027957e-01   3.6765415e-01   2.8670574e-02   1.7844191e-08
   2.4200000e+03   1.1015339e-12   1.1572151e-02   2.9716964e-01   5.4146543e-01   3.7906944e-03   1.7825901e-08
   2.4210000e+03   1.9307627e-12   3.7957697e-03   2.0474733e-01   5.7964641e-01   2.5404637e-02   1.7793148e-08
   2.4220000e+03   2.9780450e-12   5.2705104e-03   4.5657407e-01   5.8119641e-01   1.4350573e-02   1.7774617e-08
   2.4230000e+03   1.8587434e-12   7.0439011e-03   2.6925912e-01   5.8752783e-01   4.9683600e-02   1.7709986e-08
   2.4240000e+03   9.0734249e-13   1.5022924e-03   4.9131585e-01   6.1335024e-01   7.2663035e-02   1.7697660e-08
   2.4250000e+03   2.6969662e-12   5.2612167e-03   1.1624465e-01  -1.5982141e-01   6.1074319e-03   1.7715256e-08
   2.4260000e+03   4.3730726e-12   3.8105933e-03   5.2305689e-01   5.3548449e-01   3.1462101e-02   1.7678047e-08
   2.4270000e+03   2.0150385e-12   6.0789704e-03   4.6463869e-01   4.7096252e-01   3.5906865e-02   1.7659397e-08
   2.4280000e+03   3.0380993e-12   1.3157851e-02   4.9563257e-01   1.1184948e-01   2.3033488e-03   1.7658263e-08
   2.4290000e+03   4.2995410e-13   1.3674079e-01   1.2095113e+00  -5.0199104e-01   1.7112540e-03   1.7673451e-08
   2.4300000e+03   1.0137084e-12   9.4432296e-03   3.4214619e-01   4.9527423e-01   1.0630099e-03   1.7668800e-08
   2.4310000e+03   1.5799058e-12   1.8106780e-02   5.3698464e-01   5.1150866e-01   2.8905149e-03   1.7662273e-08
   2.4320000e+03   8.0126447e-13   1.1939221e-02   1.1679582e-01   7.1736063e-01   1.1572402e-02   1.7589105e-08
   2.4330000e+03   5.7703590e-12   1.2824298e-03   3.7363199e-01   7.6250627e-01   3.2185890e-02   1.7161343e-08
   2.4340000e+03   2.5812703e-12   2.4421767e-04   3.7890797e-01   7.4938205e-01   4.7925221e+00   1.6921923e-08
   2.4350000e+03   3.8132218e-12   2.5220023e-04   8.5534827e-01   7.5361606e-01   7.4771092e-01   1.6847554e-08
   2.4360000e+03   2.2764684e-12   1.0575667e-03   2.7358829e-01   7.5354653e-01   8.1319665e-01   1.6686837e-08
   2.4370000e+03   1.7733661e-12   3.9652922e-04   2.2614687e-01  -7.2393976e-01   2.2650461e+00   1.6901833e-08
   2.4380000e+03   1.7990747e-12   2.6370295e-04   2.4510360e-01  -6.9989745e-01   5.9714323e-01   1.7012580e-08
   2.4390000e+03   2.5350568e-12   4.6251211e-04   7.1394621e-01  -7.3377394e-01   8.0395023e-01   1.7051822e-08
   2.4400000e+03   1.0208326e-12   1.7949055e-03   2.9319352e-01  -6.3805300e-01   1.0228437e-01   1.7086650e-08
   2.4410000e+03   2.0951101e-12   3.0582190e-03   2.3556944e-01   7.6860108e-01   5.3674617e-02   1.6998696e-08
   2.4420000e+03   2.3999262e-12   5.5720397e-04   2.5119443e-01   7.6416105e-01   8.3073514e-01   1.6830688e-08
   2.4430000e+03   3.5776306e-12   5.1505423e-04   6.9528941e-01   7.6451950e-01   3.7300210e-01   1.6755814e-08
   2.4440000e+03   1.5106165e-12   4.2276720e-04   4.0070597e-01   7.6420397e-01   2.8662478e+00   1.6612888e-08
   2.4450000e+03   1.9312191e-12   2.4270525e-04   2.3550399e-01  -6.1683272e-01   2.5548908e-01   1.6623120e-08
   2.4460000e+03   1.1793476e-12   8.5414293e-03   2.3557647e-01  -7.2641065e-01   4.9761302e-02   1.6698381e-08
   2.4470000e+03   1.7460400e-12   1.2020104e-03   5.5903968e-01  -7.3312024e-01   1.7058683e-01   1.6731038e-08
   2.4480000e+03   7.2318690e-13   4.8481192e-04   4.2032444e-01  -7.2826441e-01   1.3572338e+00   1.6795747e-08
   2.4490000e+03   1.3494062e-12   3.2922740e-04   2.2988016e-01   2.0373798e-01   4.1784678e-02   1.6793516e-08
   2.4500000e+03   1.4280296e-12   2.1978854e-02   2.6685913e-01   8.0567671e-01   6.6609910e-03   1.6748487e-08
   2.4510000e+03   3.9147980e-12   2.6688185e-03   5.3150048e-01  -4.8984673e-01   2.7101553e-02   1.6860821e-08
   2.4520000e+03   1.2721184e-12   5.5438639e-04   6.8111005e-01  -4.8295595e-01   1.0839159e+00   1.6895415e-08
   2.4530000e+03   2.6149454e-12   1.6184807e-03   2.0214794e-01   8.6404495e-01   3.6267919e-02   1.6763229e-08
   2.4540000e+03   4.0584730e-12   9.3532078e-04   2.7072099e-01   8.4915867e-01   3.2921233e-01   1.4493570e-08
   2.4550000e+03   7.0735288e-12   2.6912014e-05   4.3642426e-01   8.2419259e-01   6.5197597e+01   1.3742946e-08
   2.4560000e+03   4.3659788e-12   9.3489036e-05   6.5405726e-01   8.0036730e-01   3.8832401e+01   1.3329486e-08
   2.4570000e+03   6.1243440e-12   2.3526780e-04   3.2289294e-01   7.1256571e-01   1.2914198e+00   1.3233993e-08
   2.4580000e+03   3.4617063e-12   2.2780321e-03   1.0474973e-01  -6.9837142e-01   2.8810266e-01   1.3571120e-08
   2.4590000e+03   7.9373552e-12   4.6696971e-04   4.0107738e-01  -7.9192365e-01   4.5397167e+00   1.3955385e-08
   2.4600000e+03   3.6432383e-12   1.6606075e-04   6.6002512e-01  -8.0099345e-01   1.5198696e+01   1.4121841e-08
   2.4610000e+03   1.9783050e-12   6.1371293e-04   3.0552748e-01  -6.6842414e-01   4.7095823e-01   1.4156625e-08
   2.4620000e+03   1.4680820e-12   7.1506815e-03   9.1625142e-02   8.2010115e-01   3.4497139e-02   1.3957071e-08
   2.4630000e+03   2.1630420e-12   3.5174523e-04   6.2564424e-01   7.9885132e-01   2.4593359e+00   1.3850193e-08
   2.4640000e+03   1.2646787e-12   5.6367928e-04   6.7135505e-01   8.0554190e-01   8.5069934e-01   1.3813145e-08
   2.4650000e+03   2.4812561e-12   1.0943972e-03   2.8548993e-01   8.2341923e-01   1.6019048e-01   1.3699495e-08
   2.4660000e+03   1.5757456e-12   6.3335374e-04   1.0296297e-01   8.3430065e-01   5.2026716e-01   1.3514228e-08
   2.4670000e+03   3.3333053e-12   3.8752387e-04   3.8921819e-01  -5.3543053e-01   2.1235448e-01   1.3538290e-08
   2.4680000e+03   2.7767782e-12   4.2848154e-03   6.7984491e-01   3.3594231e-01   4.7004863e-02   1.3531622e-08
   2.4690000e+03   2.4323312e-12   1.4133820e-02   2.6855004e-01  -1.2417751e-01   1.3309812e-02   1.3537287e-08
   2.4700000e+03   7.7563902e-13   1.1813658e-02   1.5358246e-01   6.4500144e-01   1.2956757e-02   1.3509045e-08
   2.4710000e+03   6.1811099e-13   8.0648513e-03   3.3169738e-01   7.7686027e-01   3.5373850e-03   1.3471955e-08
   2.4720000e+03   1.1043038e-12   2.0928728e-03   9.1734943e-01   6.9316686e-01   2.8256216e-02   1.3467833e-08
   2.4730000e+03   7.5405979e-13   2.7015842e-02   3.1653415e-01   7.7927893e-01   7.1647575e-03   1.3392774e-08
   2.4740000e+03   1.3128286e-12   4.5569664e-04   3.5759712e-01   7.8148891e-01   4.0615346e-01   1.3359590e-08
   2.4750000e+03   1.4800047e-12   2.0391436e-03   1.5217592e-01   8.0094439e-01   5.3850263e-02   1.3287673e-08
   2.4760000e+03   4.7204777e-12   1.0638006e-03   8.6050675e-01   7.7412451e-01   7.9824243e-02   1.3185303e-08
   2.4770000e+03   1.9945962e-12   1.8619625e-03   6.2572008e-01   7.8456129e-01   3.1667503e-01   1.3134179e-08
   2.4780000e+03   2.9198442e-12   2.8938453e-03   3.2292875e-01   7.8064868e-01   3.5503341e-02   1.3088727e-08
   2.4790000e+03   2.1925020e-12   3.6521688e-03   1.6038955e-01   7.9000095e-01   1.1639308e-01   1.2938814e-08
   2.4800000e+03   2.5636324e-12   1.2769375e-03   3.9484257e-01  -7.4286414e-01   2.5417897e-01   1.2977033e-08
   2.4810000e+03   1.5970087e-12   4.4080708e-03   6.6030814e-01  -7.1018025e-01   4.4520250e-02   1.2989861e-08
   2.4820000e+03   1.0813628e-12   1.3941187e-02   2.5046347e-01   1.4461043e-01   1.8980442e-03   1.2986319e-08
   2.4830000e+03   1.1511388e-12   1.6448038e-02   3.3615795e-01   5.8567441e-02   2.0696363e-03   1.2985927e-08
   2.4840000e+03   4.7330458e-13   1.0678906e-01   9.2880544e-01  -2.8197466e-01   3.0305009e-04   1.2987037e-08
   2.4850000e+03   4.8506049e-13   6.0711648e-02   9.2773494e-01   5.7654746e-02   4.0802973e-04   1.2986733e-08
   2.4860000e+03   1.2703027e-12   6.6820445e-03   8.2933077e-01   1.1329496e-01   1.5235494e-02   1.2986034e-08
   2.4870000e+03   1.3636715e-12   2.5011712e-02   3.1857625e-01   1.5634343e-01   3.3659368e-03   1.2979272e-08
   2.4880000e+03   1.0324663e-12   2.1269716e-03   2.6229218e-01   9.1160772e-02   6.1037537e-02   1.2974852e-08
   2.4890000e+03   1.4292507e-12   3.9728327e-03   2.3094855e-01   2.2552714e-01   2.1435421e-02   1.2970943e-08
   2.4900000e+03   1.0551401e-12   1.0905002e-02   7.7416720e-01   3.5602182e-01   2.1893281e-03   1.2960860e-08
   2.4910000e+03   5.8250763e-13   4.3740444e-03   8.8684133e-01   3.8768150e-01   2.0462553e-02   1.2959254e-08
   2.4920000e+03   5.3590588e-13   5.0719090e-02   4.3417236e-01   4.0989772e-01   2.0733862e-03   1.2948263e-08
   2.4930000e+03   7.1939973e-13   1.5144316e-03   3.1297283e-01   4.6080227e-01   2.7946151e-02   1.2937857e-08
   2.4940000e+03   1.4414094e-12   3.8500358e-03   2.9901882e-01   5.1718378e-01   9.8748841e-03   1.2921367e-08
   2.4950000e+03   9.7054406e-13   3.9043151e-03   8.8935875e-01   5.3071710e-01   4.4611872e-02   1.2883271e-08
   2.4960000e+03   8.5559526e-13   1.2607567e-03   8.7896052e-01   5.5945426e-01   6.3357979e-02   1.2879704e-08
   2.4970000e+03   1.3941119e-12   1.5126696e-02   1.8664415e-01   5.7014357e-01   4.2710645e-03   1.2848420e-08
   2.4980000e+03   6.9822364e-13   3.8218496e-03   2.3140118e-01   5.8369274e-01   4.2252556e-02   1.2808929e-08
   2.4990000e+03   1.1692138e-12   9.0068963e-04   2.7673956e-01   6.1843454e-01   8.2501592e-02   1.2788533e-08
   2.5000000e+03   4.2907553e-12   2.1035758e-03   8.8626389e-01   6.6856682e-01   3.4671150e-02   1.2641389e-08
   2.5010000e+03   3.2161667e-12   3.1792663e-04   4.5193762e-01   6.5931297e-01   8.1552160e+00   1.2379581e-08
   2.5020000e+03   3.5883482e-12   2.4586065e-04   2.0357526e-01   6.5041818e-01   1.1965215e+00   1.2230309e-08
   2.5030000e+03   3.2072231e-12   4.3847750e-04   2.5530020e-01   6.4121575e-01   1.8152285e+00   1.2010830e-08
   2.5040000e+03   5.5976335e-12   2.3275942e-04   5.2954738e-01  -1.0167697e-01   3.3675498e-01   1.2014084e-08
   2.5050000e+03   2.1580245e-12   1.2881925e-02   6.2054124e-01  -3.2687597e-01   4.7668924e-02   1.2025831e-08
   2.5060000e+03   2.3250569e-12   1.7002176e-02   2.0014728e-01  -6.1319896e-01   3.1211182e-02   1.2141816e-08
   2.5070000e+03   1.9878290e-12   4.9362095e-04   3.2991649e-01  -5.8726142e-01   5.6392023e-01   1.2173307e-08
   2.5080000e+03   2.4839717e-12   5.5703191e-03   2.9998996e-01  -5.1234179e-01   1.3559656e-02   1.2194501e-08
   2.5090000e+03   1.2664811e-12   5.7228937e-03   7.3800784e-01   2.7189308e-01   1.8331974e-02   1.2192603e-08
   2.5100000e+03   5.2322100e-13   8.3721532e-02   7.2928844e-01   5.8749838e-01   2.7399690e-03   1.2173006e-08
   2.5110000e+03   1.9443118e-12   2.3510139e-03   3.1376860e-01   6.6920050e-01   1.6530522e-02   1.2139399e-08
   2.5120000e+03   4.6487436e-12   2.4741755e-03   3.3793202e-01   6.1386816e-01   6.1923483e-02   1.2024950e-08
   2.5130000e+03   4.3574346e-12   1.3700970e-03   8.1659072e-01   6.5942609e-01   5.3075669e-01   1.1959425e-08
   2.5140000e+03   1.9935675e-12   2.1345716e-03   1.7562926e-01   6.4918199e-01   2.1844357e-01   1.1854078e-08
   2.5150000e+03   3.2861152e-12   9.7883555e-04   2.9808672e-01  -3.1130624e-01   3.1605208e-02   1.1868740e-08
   2.5160000e+03   3.6797981e-12   7.8812420e-03   3.4333631e-01  -6.2063394e-01   3.9947094e-02   1.1905613e-08
   2.5170000e+03   2.7750123e-12   5.4626407e-03   8.2979933e-01  -6.1365892e-01   1.0969783e-01   1.1930702e-08
   2.5180000e+03   1.0868742e-12   6.2412370e-03   1.4480057e-01  -6.0543431e-01   3.0818892e-02   1.2042897e-08
   2.5190000e+03   6.6844831e-13   1.0120668e-03   2.2433085e-01   6.2819078e-01   1.1160957e-01   1.2016556e-08
   2.5200000e+03   2.0448688e-12   2.8671252e-03   3.3138190e-01   6.3646336e-01   5.5362775e-02   1.1990135e-08
   2.5210000e+03   2.4945075e-12   2.8232118e-03   8.2880369e-01   6.4128593e-01   1.3625793e-01   1.1973780e-08
   2.5220000e+03   7.9782127e-13   3.3820173e-03   1.8463895e-01   6.3800087e-01   1.3001074e-01   1.1911942e-08
   2.5230000e+03   1.2232338e-12   9.4948031e-04   1.3729664e-01   7.0490431e-01   2.6746708e-02   1.1883902e-08
   2.5240000e+03   1.4607180e-12   3.6336772e-03   2.8262879e-01  -5.4457951e-01   3.1247243e-02   1.1896557e-08
   2.5250000e+03   1.7776001e-12   3.6768383e-03   8.3066467e-01  -4.0499701e-01   3.4839322e-02   1.1901808e-08
   2.5260000e+03   9.4019807e-13   1.2466878e-02   1.8798702e-01  -3.9473588e-01   1.3368238e-02   1.1917566e-08
   2.5270000e+03   7.5263834e-13   2.2863893e-03   1.5971331e-01   4.6057558e-01   1.7291111e-02   1.1911639e-08
   2.5280000e+03   5.0309657e-13   3.0091639e-02   3.1650298e-01  -1.9789904e-01   6.4046155e-04   1.1913151e-08
   2.5290000e+03   7.4491634e-13   1.7672685e-02   6.1943916e-01   5.9095807e-01   1.6567427e-03   1.1901498e-08
   2.5300000e+03   8.5156268e-13   5.9411343e-03   7.6099509e-01   7.0347168e-01   2.5362610e-03   1.1898844e-08
   2.5310000e+03   4.1639317e-13   3.3796374e-02   2.8871163e-01   6.9890787e-01   8.7629569e-04   1.1891559e-08
   2.5320000e+03   9.1984999e-13   1.1175680e-02   3.8267200e-01   7.7275631e-01   2.6847054e-03   1.1866906e-08
   2.5330000e+03   1.3444717e-12   8.3545529e-04   5.5337277e-01   7.7351064e-01   6.3830139e-01   1.1775597e-08
   2.5340000e+03   2.7696330e-12   6.5114609e-04   8.2053405e-01   7.7774070e-01   1.5741104e-01   1.1596308e-08
   2.5350000e+03   1.7701829e-12   4.5542199e-04   8.1467916e-01   7.7230163e-01   1.8295254e+00   1.1342248e-08
   2.5360000e+03   1.8553947e-12   2.4042147e-04   8.7500349e-01   7.6098256e-01   2.1974786e+00   1.1305248e-08
   2.5370000e+03   1.2652907e-12   1.8528742e-03   3.7927862e-01   7.4633022e-01   8.0942434e-02   1.1294581e-08
   2.5380000e+03   1.2758057e-12   9.5033643e-03   1.0818505e-01  -7.3369971e-01   3.8804376e-02   1.1456331e-08
   2.5390000e+03   8.9504799e-13   4.7130435e-04   2.3642107e-01  -7.4468647e-01   5.7963356e-01   1.1495016e-08
   2.5400000e+03   1.0345126e-12   4.4518575e-04   7.5687985e-01  -7.0643809e-01   3.2180227e-01   1.1500121e-08
   2.5410000e+03   1.3893756e-12   8.7753918e-03   3.6590484e-01   7.5560137e-01   4.0674103e-03   1.1482460e-08
   2.5420000e+03   1.0840950e-12   6.3926067e-03   2.3552901e-01   7.8278034e-01   5.1990130e-02   1.1424142e-08
   2.5430000e+03   1.3214085e-12   1.6373563e-03   2.0396022e-01   8.7641363e-01   1.5809305e-02   1.1384591e-08
   2.5440000e+03   1.8516439e-12   1.0882762e-03   7.7389691e-01   8.7632056e-01   2.7620935e-01   1.1341559e-08
   2.5450000e+03   2.0700684e-12   9.5629814e-04   3.6117243e-01   8.7370614e-01   7.0199998e-01   1.1124834e-08
   2.5460000e+03   8.3328703e-13   1.9263345e-04   1.4484318e-01   8.7468088e-01   3.1772844e+00   1.0884117e-08
   2.5470000e+03   1.1159543e-12   8.1158749e-05   1.8424869e-01  -7.2927097e-01   6.9821997e-01   1.0905785e-08
   2.5480000e+03   1.9501576e-12   2.0694998e-03   7.4774604e-01  -8.1371918e-01   1.6243443e-01   1.0928320e-08
   2.5490000e+03   8.8685449e-13   1.9233672e-03   3.9068594e-01  -8.4696020e-01   6.8483249e-01   1.1027538e-08
   2.5500000e+03   6.6981986e-13   2.6296013e-04   1.6885490e-01  -8.2601649e-01   8.8443217e-01   1.1090560e-08
   2.5510000e+03   1.5568666e-12   2.5586834e-04   1.3644710e-01   2.2174243e-01   7.8329085e-02   1.1078647e-08
   2.5520000e+03   1.4278329e-12   4.2078512e-03   7.3832497e-01   8.9642441e-01   1.2737694e-01   1.1039133e-08
   2.5530000e+03   1.7204092e-12   1.4339808e-03   4.1944927e-01   9.0982378e-01   1.7735395e-01   1.0927921e-08
   2.5540000e+03   2.4419356e-12   2.2360896e-04   1.8645338e-01   9.1980975e-01   4.4829016e+00   1.0228263e-08
   2.5550000e+03   1.7716415e-12   4.8280268e-05   1.8768118e-01   9.1537119e-01   1.5010384e+01   9.6823012e-09
   2.5560000e+03   2.4083953e-12   1.5888471e-04   7.6047376e-01  -1.6864885e-01   2.7783346e-01   9.6840789e-09
   2.5570000e+03   5.3080421e-12   1.9621417e-02   4.0548979e-01  -8.2353286e-01   4.6986761e-02   1.0062117e-08
   2.5580000e+03   1.1646645e-12   2.5402799e-04   3.0975872e-01  -8.5362493e-01   7.8611356e+00   1.0327127e-08
   2.5590000e+03   1.5988953e-12   4.3525677e-04   1.4997163e-01   9.2574518e-01   2.0851521e-01   1.0264863e-08
   2.5600000e+03   3.1227318e-12   1.9926372e-03   7.3332189e-01   9.1111097e-01   1.6874643e-01   1.0215569e-08
   2.5610000e+03   2.5148644e-12   1.3858381e-03   2.8901341e-01   8.9179629e-01   1.8853936e+00   9.9481203e-09
   2.5620000e+03   1.8028309e-12   2.2656722e-04   3.0507787e-01   8.8722934e-01   4.2995908e+00   9.8001839e-09
   2.5630000e+03   2.0135559e-12   6.9814561e-04   1.4569436e-01  -7.4976303e-01   1.2397692e-01   9.8286834e-09
   2.5640000e+03   1.5792043e-12   6.0513375e-03   6.9858773e-01  -8.6848417e-01   1.0658285e-01   9.8571280e-09
   2.5650000e+03   2.3573093e-12   1.5217412e-03   2.7642792e-01  -8.6907524e-01   4.2392449e-01   9.9708243e-09
   2.5660000e+03   9.3478273e-13   3.1052113e-04   3.2796317e-01  -8.5742611e-01   1.7390048e+00   1.0028960e-08
   2.5670000e+03   8.6112888e-13   1.8636521e-03   1.3246922e-01   8.8376470e-01   8.7971788e-02   9.9802609e-09
   2.5680000e+03   1.6215116e-12   1.7013771e-03   7.0860704e-01   9.0031468e-01   9.3376042e-02   9.9540496e-09
   2.5690000e+03   1.1221593e-12   1.2110012e-03   2.6927488e-01   8.9587756e-01   6.4529537e-01   9.8642364e-09
   2.5700000e+03   7.5844629e-13   3.3894273e-04   3.4161689e-01   8.9846721e-01   8.0184442e-01   9.8364860e-09
   2.5710000e+03   1.0818949e-12   2.1697888e-03   1.2547927e-01  -5.9180471e-01   1.6616850e-02   9.8485911e-09
   2.5720000e+03   1.1064501e-12   9.0156045e-03   6.7744852e-01  -8.6046046e-01   3.6779517e-02   9.8680780e-09
   2.5730000e+03   9.6836869e-13   2.5463723e-03   2.7636656e-01  -8.4321353e-01   9.9876966e-02   9.9200749e-09
   2.5740000e+03   6.8253647e-13   9.1143458e-04   3.4694409e-01  -6.7094114e-01   7.0299847e-02   9.9273891e-09
   2.5750000e+03   5.9233126e-13   1.3277564e-02   1.3381377e-01   8.8720571e-01   1.0444205e-02   9.8814237e-09
   2.5760000e+03   1.1102876e-12   1.0501606e-03   7.5236889e-01   9.1333774e-01   1.0022460e-01   9.8672923e-09
   2.5770000e+03   8.3512098e-13   2.7596012e-03   3.7994153e-01   9.1064816e-01   1.2016143e-01   9.8335628e-09
   2.5780000e+03   7.4343253e-13   1.8173429e-03   3.5633566e-01   8.9943378e-01   3.3505520e-02   9.8243030e-09
   2.5790000e+03   4.2330300e-13   1.3646883e-02   1.2349926e-01   9.3669847e-01   3.0463589e-03   9.7962748e-09
   2.5800000e+03   3.4087118e-12   9.1778331e-04   6.5781040e-01   9.5957457e-01   2.0601761e-01   9.5544613e-09
   2.5810000e+03   2.8290265e-12   2.9062821e-04   8.1279228e-01   9.6050936e-01   9.1499897e+00   9.3905760e-09
   2.5820000e+03   5.4375312e-12   3.2118603e-04   2.9522054e-01   9.5955776e-01   7.6529399e+00   8.3190977e-09
   2.5830000e+03   2.7988475e-12   5.0919539e-05   1.7470320e-01   9.4848859e-01   8.4695654e+01   7.0273676e-09
   2.5840000e+03   3.1483426e-12   3.8407905e-05   2.6785802e-01   6.7622707e-01   6.1145119e+00   6.9990602e-09
   2.5850000e+03   3.5092511e-12   2.3573443e-02   7.5896924e-01  -9.2368673e-01   1.3042176e-01   7.2103825e-09
   2.5860000e+03   2.6913084e-12   2.2753481e-04   3.2262274e-01  -9.2810591e-01   2.4098999e+01   7.8444171e-09
   2.5870000e+03   1.1824629e-12   7.9190039e-05   2.8670496e-01  -9.3608119e-01   1.6625181e+01   8.0833490e-09
   2.5880000e+03   1.5607690e-12   2.8035125e-04   2.0190636e-01   9.4691656e-01   3.0787087e+00   7.8994930e-09
   2.5890000e+03   2.0967785e-12   1.7621684e-04   7.6107821e-01   9.4413352e-01   1.2816848e+01   7.8062111e-09
   2.5900000e+03   2.5004682e-12   1.7899366e-04   2.3142686e-01   9.4287036e-01   1.5837244e+01   7.3526357e-09
   2.5910000e+03   1.9325404e-12   6.4962777e-05   2.4058279e-01   9.3659415e-01   2.6616130e+01   6.9959291e-09
   2.5920000e+03   1.6990230e-12   1.4779550e-04   2.0037172e-01  -8.9532742e-01   2.3073363e+00   7.0524395e-09
   2.5930000e+03   2.7508057e-12   1.3216561e-03   7.5934377e-01  -9.1221284e-01   5.2407523e-01   7.1051593e-09
   2.5940000e+03   2.7918285e-12   7.4447350e-04   2.4394863e-01  -9.1371249e-01   2.1070707e+00   7.3195149e-09
   2.5950000e+03   8.7249822e-13   2.8658902e-04   2.5830776e-01  -9.0897828e-01   3.3150884e+00   7.4057773e-09
   2.5960000e+03   1.6046474e-12   1.2614720e-03   1.9060879e-01   9.3046327e-01   1.1785731e-01   7.3550463e-09
   2.5970000e+03   1.5759442e-12   1.8058256e-03   7.5081612e-01   9.3138168e-01   5.1568240e-01   7.3274557e-09
   2.5980000e+03   1.1445367e-12   1.1801911e-03   2.5296938e-01   9.2972290e-01   8.2300034e-01   7.2399342e-09
   2.5990000e+03   1.3278572e-12   6.3728285e-04   2.6189535e-01   9.3630736e-01   3.4519597e-01   7.2033846e-09
   2.6000000e+03   1.0539570e-12   2.3320270e-03   1.7696388e-01  -8.8327350e-01   1.2562448e-01   7.2533889e-09
   2.6010000e+03   1.1686626e-12   1.9781684e-03   7.3781702e-01  -8.2042779e-01   4.9176100e-02   7.2625367e-09
   2.6020000e+03   1.1630531e-12   4.0326854e-03   2.5314964e-01  -6.8990715e-01   6.3236623e-02   7.2823692e-09
   2.6030000e+03   1.2620129e-12   3.5339523e-03   2.7579934e-01  -1.6894097e-01   3.0622161e-02   7.2847367e-09
   2.6040000e+03   6.1372158e-13   3.3327389e-02   2.9737479e-01   8.6584105e-01   3.1383530e-03   7.2649507e-09
   2.6050000e+03   1.4138424e-12   5.7840652e-03   7.5040246e-01   7.5079116e-01   8.2728228e-03   7.2593120e-09
   2.6060000e+03   9.8043845e-13   2.8784947e-02   3.8369146e-01   3.3513183e-01   4.1162743e-03   7.2543185e-09
   2.6070000e+03   4.0080303e-13   2.0493907e-02   2.1606222e-01   3.0679376e-04   1.3306719e-03   7.2543220e-09
   2.6080000e+03   4.0805135e-13   1.1862093e-02   3.5328867e-01   4.5066313e-01   5.6044823e-03   7.2360905e-09
   2.6090000e+03   1.2196400e-12   1.0891478e-03   9.3576569e-01   2.9549163e-01   1.3628779e-01   7.2338177e-09
   2.6100000e+03   1.3379900e-12   1.1786038e-02   3.3491952e-01   3.1160079e-01   3.6003525e-02   7.1943047e-09
   2.6110000e+03   1.7107093e-12   1.0188459e-03   3.5274189e-01   4.5055509e-01   1.3631801e-01   7.1668971e-09
   2.6120000e+03   1.3636934e-12   1.4040079e-03   3.2177309e-01   4.2457202e-01   2.1169720e-01   7.1468958e-09
   2.6130000e+03   6.9249663e-13   1.8417822e-03   8.4222642e-01   4.2430062e-01   8.4959517e-02   7.1308765e-09
   2.6140000e+03   2.8497514e-12   2.3379022e-03   7.3857710e-01  -1.2880747e-01   1.7122253e-02   7.1476291e-09
   2.6150000e+03   8.6139392e-13   2.2815630e-03   6.8443551e-01   4.1924180e-01   2.3740175e-01   7.1365541e-09
   2.6160000e+03   7.3185020e-13   6.7191746e-03   2.8481328e-01   4.3028056e-01   1.6547536e-02   7.0865431e-09
   2.6170000e+03   1.0350983e-12   1.1113423e-03   4.4531651e-01   4.3968837e-01   1.3056252e-01   7.0738778e-09
   2.6180000e+03   9.5847115e-13   3.2073447e-03   3.6289039e-01   4.7199062e-01   3.6498704e-02   7.0436422e-09
   2.6190000e+03   6.6926934e-13   6.0657992e-04   7.9398847e-01   4.7765551e-01   6.6167336e-01   7.0349645e-09
   2.6200000e+03   6.9456252e-13   2.7852327e-03   1.4715369e-01   3.3674701e-01   1.2765836e-02   7.0311921e-09
   2.6210000e+03   6.6846014e-13   2.2804819e-02   2.9198685e-01  -4.3741226e-01   8.1286521e-03   7.0437390e-09
   2.6220000e+03   6.2871865e-13   1.4868132e-03   2.7992058e-01  -3.9859588e-01   1.1199417e-01   7.0635359e-09
   2.6230000e+03   7.7387198e-13   8.1577897e-04   8.6508354e-01  -2.2952431e-01   7.9901172e-02   7.0645492e-09
   2.6240000e+03   3.0662858e-13   3.6861924e-02   3.1484650e-01   4.7123431e-01   4.8323145e-03   7.0485265e-09
   2.6250000e+03   9.8514488e-13   8.8475511e-04   3.4068745e-01   5.9810516e-01   2.8578134e-02   7.0334956e-09
   2.6260000e+03   2.1693689e-12   3.9180470e-03   3.8052409e-01   4.4842934e-01   3.0241572e-02   7.0216129e-09
   2.6270000e+03   2.2223410e-12   3.2607270e-03   4.0115509e-01   6.1727685e-01   3.7109703e-01   6.9222714e-09
   2.6280000e+03   1.0360346e-12   5.1238412e-04   3.0115064e-01   6.0003047e-01   1.1030722e+00   6.8866422e-09
   2.6290000e+03   1.5963828e-12   8.2911647e-04   2.3111069e-01  -2.1241201e-01   2.6525554e-01   6.8927614e-09
   2.6300000e+03   2.0426384e-12   2.4052420e-03   5.2729287e-01  -4.3685456e-01   2.8227224e-02   6.8954197e-09
   2.6310000e+03   1.4901367e-12   2.8077612e-02   4.9585782e-01  -5.5165872e-01   4.2780503e-02   6.9363758e-09
   2.6320000e+03   8.0432969e-13   1.6451817e-03   2.7322260e-01  -3.5834009e-01   2.0490023e-02   6.9621568e-09
   2.6330000e+03   5.8410302e-13   1.8368628e-03   2.6458078e-01   5.6244236e-01   1.4847855e-01   6.9440390e-09
   2.6340000e+03   2.1778468e-12   2.0039248e-03   4.7237768e-01   6.0718026e-01   4.6683134e-02   6.8951324e-09
   2.6350000e+03   2.3928040e-12   8.0069651e-04   6.5130791e-01   5.8532313e-01   1.6029887e+00   6.8449477e-09
   2.6360000e+03   1.0119931e-12   9.6729448e-04   2.7109839e-01   5.5616460e-01   5.9801717e-01   6.8095833e-09
   2.6370000e+03   1.2992174e-12   1.4011144e-03   2.4589555e-01   4.6079854e-01   4.4242166e-02   6.8052502e-09
   2.6380000e+03   2.0315080e-12   2.3326788e-02   2.9725063e-01  -5.5938469e-01   2.8984215e-02   6.8609051e-09
   2.6390000e+03   9.8372805e-13   8.5640492e-04   7.3144392e-01  -5.4706390e-01   8.2233189e-01   6.8729865e-09
   2.6400000e+03   6.8810831e-13   4.4057541e-03   2.6054715e-01  -5.2985375e-01   3.2039646e-02   6.8876108e-09
   2.6410000e+03   5.2095501e-13   2.7105046e-03   2.4112205e-01   5.8724361e-01   2.9015676e-02   6.8802833e-09
   2.6420000e+03   9.3963161e-13   8.8386847e-03   1.7151517e-01   5.6353103e-01   3.2294785e-02   6.8491333e-09
   2.6430000e+03   8.3914649e-13   1.1948729e-03   7.3273663e-01   5.8540198e-01   1.6958704e-01   6.8438250e-09
   2.6440000e+03   7.0235615e-13   3.4792817e-03   3.0244269e-01   5.7211768e-01   5.8671492e-02   6.8294982e-09
   2.6450000e+03   4.4777224e-13   3.0872134e-03   2.4130979e-01  -1.9253976e-01   1.1444396e-02   6.8304404e-09
   2.6460000e+03   2.8593592e-13   3.7306938e-02   3.1757154e-01  -5.4106569e-01   4.8488445e-03   6.8484169e-09
   2.6470000e+03   4.7330891e-13   1.3197092e-03   7.8798344e-01  -3.3991612e-01   2.5555258e-02   6.8493469e-09
   2.6480000e+03   3.6320673e-13   3.0296181e-02   4.0981592e-01   6.4475952e-01   1.3298764e-03   6.8464113e-09
   2.6490000e+03   6.4721119e-13   1.0525865e-02   2.3299950e-01   6.6073435e-01   8.0579354e-03   6.8282170e-09
   2.6500000e+03   1.9500318e-12   2.1299935e-03   2.2720379e-01   6.9651150e-01   3.2230024e-02   6.7900109e-09
   2.6510000e+03   9.3599846e-13   1.2917514e-03   3.6263431e-01   7.0529717e-01   8.4358667e-01   6.7271864e-09
   2.6520000e+03   1.7280431e-12   5.6963686e-04   4.8698787e-01   7.0135085e-01   4.8532640e-01   6.5856788e-09
   2.6530000e+03   7.8232257e-13   3.0051300e-04   4.6403553e-01   6.7770241e-01   1.8993396e+00   6.5526639e-09
   2.6540000e+03   1.2091388e-12   1.6777406e-03   4.1376292e-01  -6.5470437e-01   1.5738675e-01   6.5738090e-09
   2.6550000e+03   1.0557999e-12   1.2748967e-03   5.0120338e-01  -6.4199005e-01   3.4945602e-01   6.5969104e-09
   2.6560000e+03   8.1863473e-13   2.3806247e-03   1.8105109e-01  -6.6501540e-01   1.8782528e-01   6.6486619e-09
   2.6570000e+03   8.8010828e-13   5.2597262e-04   4.6335581e-01  -6.2164824e-01   4.2601868e-01   6.6555456e-09
   2.6580000e+03   1.1575732e-12   7.6171485e-03   3.0211350e-01   7.0060286e-01   9.0938251e-03   6.6343789e-09
   2.6590000e+03   5.1723914e-13   1.7456470e-03   6.8813034e-01   6.9102820e-01   2.2375393e-01   6.6263701e-09
   2.6600000e+03   4.6902961e-13   5.9756449e-03   1.3427137e-01   7.1437774e-01   2.5544508e-02   6.5065275e-09
   2.6610000e+03   7.0098085e-13   9.7416367e-05   5.2457161e-01   7.2016314e-01   1.2801270e+00   6.4948217e-09
   2.6620000e+03   1.3859182e-12   2.5199721e-03   1.6985626e-01   7.2190069e-01   5.2005457e-02   6.4341286e-09
   2.6630000e+03   2.5333024e-12   1.1350924e-03   7.1145751e-01   7.2586640e-01   4.7184149e-01   6.2977530e-09
   2.6640000e+03   5.5243193e-13   1.9456367e-04   3.9367141e-01   7.1300604e-01   1.1345242e+01   6.1990254e-09
   2.6650000e+03   1.0373951e-12   3.0438285e-04   4.9146806e-01   7.0722716e-01   2.3644256e-01   6.1909323e-09
   2.6660000e+03   8.3412682e-13   4.8153233e-03   1.6205840e-01  -3.2471649e-02   2.6687322e-02   6.1916374e-09
   2.6670000e+03   1.0801485e-12   1.4191812e-02   4.0887228e-01  -6.9025373e-01   5.7113732e-02   6.2222312e-09
   2.6680000e+03   6.9508643e-13   6.4775170e-04   4.6298916e-01  -6.9013180e-01   1.0786221e+00   6.2585320e-09
   2.6690000e+03   9.4831379e-13   7.7287913e-04   4.2988173e-01  -5.1164054e-01   5.0792809e-02   6.2636204e-09
   2.6700000e+03   7.3693987e-13   1.0163216e-02   1.9740062e-01   6.6600966e-01   1.4108565e-02   6.2489282e-09
   2.6710000e+03   1.1792269e-12   8.0901026e-03   3.8412610e-01   7.1768656e-01   1.5664974e-02   6.2138947e-09
   2.6720000e+03   5.8926853e-13   6.2527369e-04   6.7170921e-01   7.0695717e-01   1.0398382e+00   6.1960768e-09
   2.6730000e+03   5.7804009e-13   1.8462792e-03   3.6908563e-01   6.7578138e-01   6.6067686e-02   6.1874391e-09
   2.6740000e+03   4.9589425e-13   3.9630675e-03   2.8103624e-01  -6.1692160e-02   1.2799919e-02   6.1877464e-09
   2.6750000e+03   2.6261303e-13   4.8324096e-02   4.2246298e-01  -6.8005898e-01   3.8863291e-03   6.2041252e-09
   2.6760000e+03   4.9690377e-13   1.1762620e-03   7.5119820e-01  -5.4136838e-01   3.6771777e-02   6.2060556e-09
   2.6770000e+03   4.9053598e-13   1.6515916e-02   2.9489377e-01  -4.2093600e-01   3.0841071e-03   6.2100901e-09
   2.6780000e+03   6.3339957e-13   6.7772089e-03   2.7101606e-01   7.7412723e-01   9.5848534e-03   6.1985777e-09
   2.6790000e+03   1.0131445e-12   4.8485855e-03   1.6818993e-01   7.6349930e-01   1.5597712e-02   6.1617478e-09
   2.6800000e+03   1.3802994e-12   1.7541966e-03   6.4278151e-01   3.7578613e-01   1.3183538e-01   6.1522532e-09
   2.6810000e+03   7.2994162e-13   3.5711331e-03   3.4322061e-01   2.3121497e-01   8.9770376e-02   6.1366586e-09
   2.6820000e+03   7.7424049e-13   1.3194950e-03   4.2212602e-01   7.4967542e-01   6.0638172e-02   6.1279457e-09
   2.6830000e+03   7.5538054e-13   8.6221225e-03   2.2589176e-01   3.2688383e-01   7.6754480e-03   6.1127325e-09
   2.6840000e+03   5.3485792e-13   5.0907011e-03   6.9748128e-01   2.6690711e-01   3.1169582e-02   6.1111461e-09
   2.6850000e+03   4.9040728e-13   1.1406526e-02   2.5296452e-01   1.5360265e-01   7.9960908e-03   6.1092815e-09
   2.6860000e+03   7.0393013e-13   9.6168760e-03   4.2463897e-01  -2.4094272e-01   7.0683216e-03   6.1118917e-09
   2.6870000e+03   5.3598975e-13   9.4518337e-03   2.6167242e-01  -1.5892458e-01   6.6127635e-03   6.1135057e-09
   2.6880000e+03   4.8788298e-13   1.4527941e-02   6.4534439e-01   2.0695119e-01   1.3037492e-03   6.1126822e-09
   2.6890000e+03   2.2556474e-13   4.1150980e-02   6.9742623e-01   7.3962140e-02   9.7742399e-04   6.1125719e-09


==> data/quadratic_n16__l3_5_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.6754881e-01   5.8368672e-02   6.8036984e-01   9.4237842e-02   9.0186730e-01   1.8937580e+00
   3.0000000e+00   2.7885657e-02   6.2342483e-02   5.5266058e-01  -7.5701894e-02   1.3747191e-01   1.9309946e+00
   4.0000000e+00   3.3421435e-03   2.5241915e-01   2.3125122e+00   4.0852189e-01   4.2992596e-02   1.8985925e+00
   5.0000000e+00   3.2124978e-03   6.6808161e-02   6.2057056e-01   5.1061759e-01   1.2440505e-02   1.8866413e+00
   6.0000000e+00   3.4999137e-03   2.9430069e-02   3.0906158e-01   5.5387033e-01   5.3668670e-02   1.8325002e+00
   7.0000000e+00   9.9242876e-03   2.7639637e-03   3.6332404e-01   4.7577124e-01   1.0036191e+00   1.7806848e+00
   8.0000000e+00   1.0676722e-02   6.3837333e-03   7.0149792e-01   4.4505529e-01   7.0440296e-01   1.7472057e+00
   9.0000000e+00   8.2298864e-03   1.9253530e-02   2.5593874e-01   4.5578468e-01   2.0415039e-01   1.6734644e+00
   1.0000000e+01   3.0114175e-03   7.4850135e-03   1.3127444e-01   4.3286572e-01   2.0166100e-01   1.6076364e+00
   1.1000000e+01   8.0481123e-03   4.9499773e-03   4.3822621e-01   5.6629775e-01   8.7204289e-02   1.5690050e+00
   1.2000000e+01   4.7422870e-03   1.4930899e-02   6.6877730e-01   5.5293526e-01   1.9355058e-01   1.5483385e+00
   1.3000000e+01   6.0555072e-03   1.7117390e-02   2.1738998e-01   5.9567607e-01   8.0242539e-02   1.4777038e+00
   1.4000000e+01   4.1740212e-03   7.5326955e-03   1.5043522e-01   4.1645698e-01   1.1831481e-01   1.4600419e+00
   1.5000000e+01   4.2419755e-03   2.3459452e-02   2.5422327e-01   5.9624966e-01   8.6324206e-02   1.3885838e+00
   1.6000000e+01   2.8773269e-03   3.3292849e-03   7.9069138e-01   5.9944513e-01   3.8957688e-01   1.3785166e+00
   1.7000000e+01   1.3599483e-03   2.8103346e-02   2.4123884e-01   4.2445144e-01   2.7500715e-02   1.3628579e+00
   1.8000000e+01   2.9851336e-03   1.0709634e-02   1.7536094e-01   3.5431082e-01   6.2322775e-02   1.3351284e+00
   1.9000000e+01   2.5600641e-03   6.2275080e-03   3.3060711e-01   7.0415401e-01   1.7480646e-01   1.2947060e+00
   2.0000000e+01   4.0868622e-03   5.0903544e-03   8.7962468e-01   7.5848083e-01   2.0572931e-01   1.2696379e+00
   2.1000000e+01   3.2819580e-03   1.4173946e-02   3.9409300e-01   7.1056119e-01   1.3593907e-01   1.2393502e+00
   2.2000000e+01   3.5116416e-03   1.4279120e-02   1.6845025e-01   7.7730774e-01   9.5356463e-02   1.1498941e+00
   2.3000000e+01   2.6447558e-03   3.5790083e-03   1.6198816e-01   5.6718816e-01   1.4386496e-01   1.1050810e+00
   2.4000000e+01   4.2317758e-03   9.5649272e-03   7.1520804e-01   7.6304563e-01   9.7568052e-02   1.0846529e+00
   2.5000000e+01   1.7368958e-03   1.2425038e-02   4.5076850e-01   7.9834363e-01   2.8262004e-01   1.0543145e+00
   2.6000000e+01   3.0409437e-03   1.0202076e-02   2.1343309e-01   7.9091896e-01   7.9650792e-02   9.8923111e-01
   2.7000000e+01   1.6078044e-03   4.6808233e-03   1.2273447e-01   4.6961811e-01   2.0382360e-01   9.6658403e-01
   2.8000000e+01   3.1836600e-03   9.5033472e-03   6.0229177e-01   8.5695508e-01   1.5967147e-01   9.3373108e-01
   2.9000000e+01   2.3797992e-03   7.2510094e-03   5.3388321e-01   8.6560718e-01   2.5050529e-01   9.0854035e-01
   3.0000000e+01   2.7262002e-03   9.8153782e-03   2.1146940e-01   7.4669386e-01   1.4924668e-01   8.5910025e-01
   3.1000000e+01   1.7866698e-03   9.3331045e-03   1.9301508e-01   8.7708175e-01   1.1496045e-01   8.1613360e-01
   3.2000000e+01   4.8454384e-03   7.2177285e-03   5.9871095e-01   7.0355103e-01   1.7678961e-01   7.9117119e-01
   3.3000000e+01   2.8507908e-03   2.1195932e-02   5.5366289e-01   6.1102076e-01   1.3432688e-01   7.7522241e-01
   3.4000000e+01   2.0419503e-03   3.3331998e-02   3.1254407e-01  -3.2458012e-01   2.7644052e-02   7.8244086e-01
   3.5000000e+01   7.9736749e-04   5.8203127e-02   5.0402205e-01  -3.1099650e-01   1.6062210e-02   7.8644009e-01
   3.6000000e+01   4.2196909e-04   5.5533726e-02   5.6236619e-01   7.0969350e-01   8.9126288e-03   7.8148127e-01
   3.7000000e+01   1.6978845e-03   2.3430720e-02   8.3528597e-01   8.8307051e-01   1.3067047e-02   7.7247852e-01
   3.8000000e+01   3.9669817e-03   1.5917090e-02   2.5314747e-01   8.9710887e-01   1.2841205e-01   6.8489293e-01
   3.9000000e+01   3.7455852e-03   1.7827154e-03   1.6433221e-01   8.8731539e-01   1.4101534e+00   5.8044751e-01
   4.0000000e+01   2.3401534e-03   1.1909160e-03   1.5127915e-01   8.4436436e-01   3.7058635e+00   4.7245319e-01
   4.1000000e+01   2.0716212e-03   7.8331110e-04   7.6053888e-01   7.8691481e-01   3.3125755e+00   4.3501531e-01
   4.2000000e+01   4.0892655e-03   2.6961301e-03   3.6118864e-01  -4.6405804e-01   7.2112962e-01   4.7650060e-01
   4.3000000e+01   1.7451113e-03   6.1405077e-03   3.0405739e-01   8.1515599e-01   5.5529669e-01   4.2431179e-01
   4.4000000e+01   1.9293357e-03   5.6756340e-03   2.1699016e-01  -5.8037280e-01   2.3961558e-01   4.5569986e-01
   4.5000000e+01   3.0409930e-03   5.3000246e-03   7.8486760e-01  -7.0357832e-01   8.8015607e-01   4.7367220e-01
   4.6000000e+01   1.5605113e-03   1.3062436e-02   2.1001243e-01  -6.5666029e-01   2.5928720e-01   4.9437712e-01
   4.7000000e+01   5.8080488e-04   9.8484785e-03   3.9531853e-01   2.0025402e-01   7.3855478e-02   4.9348340e-01
   4.8000000e+01   3.1092162e-04   1.2187337e-01   1.0709819e+00   7.6631187e-01   3.6556007e-02   4.7979931e-01
   4.9000000e+01   6.2650407e-04   3.7443221e-03   8.1715433e-01   8.8724967e-01   1.8758916e-01   4.7481533e-01
   5.0000000e+01   1.4338772e-03   8.7539587e-03   2.3741372e-01   9.4914997e-01   1.3059706e-01   4.4549413e-01
   5.1000000e+01   1.8487659e-03   3.5476892e-03   2.6755710e-01   9.5566721e-01   8.1114165e-01   3.6014314e-01
   5.2000000e+01   8.9900712e-04   7.8585327e-04   1.3016515e-01   9.6583841e-01   1.9963474e+00   1.9226827e-01
   5.3000000e+01   1.2395770e-03   2.6767022e-04   8.1345827e-01   8.9881182e-01   3.3940395e+00   1.5663348e-01
   5.4000000e+01   1.5225163e-03   1.3047836e-03   5.5257613e-01   8.7504828e-01   9.8218234e+00   1.1690427e-01
   5.5000000e+01   1.5260344e-03   1.8041916e-03   3.8418421e-01   5.8730630e-01   9.7968743e-01   1.0273607e-01
   5.6000000e+01   9.4050788e-04   9.8308629e-03   2.9370341e-01   7.6474374e-01   1.1099067e+00   8.2993719e-02
   5.7000000e+01   1.6686190e-03   6.7123615e-03   4.1568168e-01  -5.1834181e-01   1.0353171e+00   1.4718645e-01
   5.8000000e+01   7.3393123e-04   7.1554534e-04   7.9294378e-01  -8.4563342e-01   7.7471651e+00   1.5479276e-01
   5.9000000e+01   5.8107167e-04   1.1758039e-02   1.7925551e-01   8.2303962e-01   1.6760132e-01   1.4430471e-01
   6.0000000e+01   6.4136204e-04   1.3674674e-02   3.7688953e-01   8.9881321e-01   3.6975071e-01   1.3244440e-01
   6.1000000e+01   4.3755703e-04   4.6627790e-03   1.2966454e-01   8.9609174e-01   1.1242005e+00   1.0045676e-01
   6.2000000e+01   6.2810825e-04   1.2108567e-03   7.9382155e-01   9.1583517e-01   9.8700120e-01   9.4814055e-02
   6.3000000e+01   6.3926884e-04   8.9139213e-03   1.5062000e-01   1.8045072e-01   3.2088481e-01   9.3276883e-02
   6.4000000e+01   4.9918995e-04   8.1757647e-03   3.4160241e-01   8.0563730e-01   3.1138606e-01   7.1964359e-02
   6.5000000e+01   5.6196232e-04   4.1074849e-03   3.6615771e-01   9.4450908e-01   1.8354036e+00   2.3717822e-02
   6.6000000e+01   4.3644966e-04   3.3163007e-04   9.1951344e-01   8.8784897e-02   5.0974075e+01   2.4738002e-02
   6.7000000e+01   2.7376904e-04   2.0720711e-03   5.5999476e-01  -2.5065060e-01   6.3532516e+00   2.6400742e-02
   6.8000000e+01   3.8033983e-04   5.5708791e-03   1.6244303e-01   5.0730462e-01   2.3186677e+00   2.2831351e-02
   6.9000000e+01   2.2119762e-04   3.0255211e-03   1.2803700e-01  -8.0195065e-02   8.5878165e+00   3.4809598e-02
   7.0000000e+01   1.7401951e-04   5.3133501e-04   5.7687316e-01  -7.0722629e-01   5.9524123e+00   3.5972636e-02
   7.1000000e+01   3.4244463e-04   4.2101798e-03   5.5314324e-01  -3.2043095e-01   3.2950891e-01   3.6474421e-02
   7.2000000e+01   1.7475237e-04   3.9779724e-02   3.3999561e-01   8.1385113e-01   4.9732521e-01   2.4134796e-02
   7.3000000e+01   1.8186241e-04   1.0414920e-03   2.3767293e-01   7.5619318e-01   6.8360059e-01   2.1188369e-02
   7.4000000e+01   2.6612139e-04   6.0910775e-03   5.4910132e-01   5.0638926e-01   3.6473325e-01   2.0278563e-02
   7.5000000e+01   1.7686407e-04   2.6922098e-02   4.6281873e-01  -3.5900374e-01   1.1780021e+00   2.3104966e-02
   7.6000000e+01   2.1660246e-04   1.6530545e-03   2.9811238e-01  -5.5697743e-01   4.3818630e+00   2.7142954e-02
   7.7000000e+01   1.9728110e-04   3.0706456e-03   1.8939791e-01   7.2494812e-01   2.6183659e-01   2.5883847e-02
   7.8000000e+01   1.4631863e-04   2.7954496e-02   5.5634626e-01   7.2525717e-01   4.3806380e-01   2.3907755e-02
   7.9000000e+01   1.3034427e-04   5.9526199e-03   3.8952624e-01   7.0124729e-01   1.3179457e+00   2.1331411e-02
   8.0000000e+01   6.5425012e-05   1.8673469e-03   3.3190723e-01   5.6294062e-01   1.3145164e+00   2.0850707e-02
   8.1000000e+01   5.1740868e-05   2.3058292e-02   2.2762669e-01  -4.9428309e-01   2.4396512e-01   2.2218163e-02
   8.2000000e+01   6.4201150e-05   3.5738754e-03   6.1241706e-01  -5.5979978e-01   7.4415920e-01   2.2511474e-02
   8.3000000e+01   5.8612439e-05   8.0689738e-03   4.1959937e-01  -5.4837502e-01   5.4585381e-01   2.3389071e-02
   8.4000000e+01   8.5516442e-05   4.5249676e-03   3.2275785e-01   4.9903689e-01   7.0526008e-02   2.2988595e-02
   8.5000000e+01   6.0019787e-05   2.1547935e-02   2.1633168e-01   8.7246790e-01   1.1973702e-01   2.0630948e-02
   8.6000000e+01   9.0686615e-05   3.3823993e-03   5.3390959e-01   7.2511127e-01   2.0745055e-01   1.9136071e-02
   8.7000000e+01   2.4417127e-04   6.7102958e-03   7.5913897e-01   7.0628691e-01   6.3562552e-01   1.7124210e-02
   8.8000000e+01   7.8767692e-05   3.5758460e-03   3.4287952e-01   5.7781181e-01   5.1570753e+00   1.4645064e-02
   8.9000000e+01   7.2321971e-05   9.5911833e-04   3.1611089e-01   3.6399646e-01   4.0998654e-01   1.4512678e-02
   9.0000000e+01   2.6551830e-05   3.2342379e-02   2.6870574e-01  -2.3229922e-01   2.0677762e-01   1.5487316e-02
   9.1000000e+01   5.3975397e-05   1.1577474e-03   7.7355296e-01   6.2093104e-01   4.4981127e-01   1.5220791e-02
   9.2000000e+01   2.5594815e-05   1.2297538e-02   5.0169476e-01   2.8793804e-01   2.0269605e-01   1.5114260e-02
   9.3000000e+01   4.8401905e-05   2.1396527e-02   2.9310425e-01   5.4066305e-01   1.2081356e-01   1.4210275e-02
   9.4000000e+01   2.3068240e-05   1.2835353e-03   2.1939239e-01   5.1390529e-01   1.6848218e+00   1.2929740e-02
   9.5000000e+01   4.7954928e-05   7.4222717e-04   5.1181212e-01   5.5980136e-01   2.3633503e+00   1.2420404e-02
   9.6000000e+01   4.9479497e-05   2.1073371e-03   4.6032723e-01   5.5043543e-01   2.3615354e+00   1.1513524e-02
   9.7000000e+01   3.5449949e-05   1.6302449e-03   2.6868730e-01   1.1727776e-01   9.2510457e-01   1.1434086e-02
   9.8000000e+01   4.2813918e-05   1.9427242e-03   3.3602519e-01  -2.4002082e-02   7.6006741e-01   1.1459995e-02
   9.9000000e+01   4.6890335e-05   1.1554403e-02   4.9318089e-01  -3.2920015e-01   3.9636007e-01   1.2394594e-02
   1.0000000e+02   1.8250656e-05   4.2769696e-04   8.6293729e-01  -4.6970206e-01   2.4309072e+00   1.2506884e-02
   1.0100000e+02   7.3017709e-06   2.9853672e-02   2.5066791e-01   5.5275142e-01   5.9315526e-02   1.2112611e-02
   1.0200000e+02   5.8339886e-05   3.5798349e-04   4.1708262e-01   9.2081894e-01   4.8275142e-01   1.0781600e-02
   1.0300000e+02   7.1349522e-05   1.7026220e-03   2.4384718e-01   8.0728534e-01   1.6688224e+00   9.0636722e-03
   1.0400000e+02   3.7485913e-05   1.7660543e-03   6.0019066e-01   7.8326443e-01   8.0029358e+00   7.4231970e-03
   1.0500000e+02   2.9779486e-05   7.1277082e-04   2.6893860e-01   5.7817252e-01   4.0498403e+00   6.5196588e-03
   1.0600000e+02   5.4796613e-05   3.2047905e-04   3.3134437e-01   4.7334398e-01   2.3849102e+00   6.1198297e-03
   1.0700000e+02   5.7900909e-05   5.7277778e-03   2.8101009e-01   4.1258831e-01   8.9798725e-01   5.8698546e-03
   1.0800000e+02   6.0445961e-05   2.0170059e-02   6.1899703e-01  -2.7739790e-01   1.0911771e+00   6.4987584e-03
   1.0900000e+02   3.5954100e-05   1.6368920e-03   2.5541352e-01  -5.3962270e-01   2.9964026e+00   7.2285004e-03
   1.1000000e+02   3.8901449e-05   9.3839301e-04   2.3731986e-01   5.5326759e-01   7.8164785e-01   6.8630086e-03
   1.1100000e+02   2.9502093e-05   5.1542793e-03   3.4744275e-01   5.5559410e-01   5.8246309e-01   6.7274066e-03
   1.1200000e+02   2.6567018e-05   1.9706775e-02   6.9325322e-01   5.8752390e-01   8.1170971e-01   6.3504372e-03
   1.1300000e+02   1.5155738e-05   3.0900173e-03   2.8483148e-01   5.6645634e-01   6.7350776e-01   6.0636185e-03
   1.1400000e+02   1.3280701e-05   6.8073411e-04   1.5377218e-01   6.8215553e-01   8.9505683e-01   5.8374994e-03
   1.1500000e+02   1.7291574e-05   3.9255930e-03   3.1837499e-01   1.9497393e-01   9.5332249e-02   5.7896835e-03
   1.1600000e+02   2.1655012e-05   5.4663869e-03   6.1981300e-01  -1.9931059e-01   7.3502486e-01   5.8485051e-03
   1.1700000e+02   1.1265116e-05   5.3749716e-03   3.7689159e-01  -9.9759203e-03   6.9787489e-01   5.8757842e-03
   1.1800000e+02   6.5778645e-06   1.6704746e-03   1.2634692e-01   4.9607969e-01   3.5587621e-01   5.7505983e-03
   1.1900000e+02   2.1234666e-05   5.8113575e-03   2.7178507e-01   5.5277895e-01   1.5263008e-01   5.5201349e-03
   1.2000000e+02   2.2441306e-05   3.7049867e-03   6.0517839e-01   9.0126777e-01   3.0978586e-01   5.3282871e-03
   1.2100000e+02   1.4350242e-05   7.7042503e-03   7.7570253e-01   8.9428332e-01   4.9542638e-01   5.1812691e-03
   1.2200000e+02   8.9241884e-06   1.8068626e-02   1.7941110e-01   4.2426632e-01   6.7096958e-02   5.0436083e-03
   1.2300000e+02   1.4354218e-05   4.8948941e-03   2.0294786e-01   8.0720395e-01   3.5009142e-01   4.3621988e-03
   1.2400000e+02   2.4608644e-05   6.6783330e-04   4.0732673e-01   9.3114548e-01   1.3354692e+00   4.0253599e-03
   1.2500000e+02   1.9323571e-05   1.7911941e-03   6.4509375e-01   8.2011988e-01   8.1779221e+00   3.2356762e-03
   1.2600000e+02   1.0754333e-05   6.1937798e-04   1.8792840e-01   8.4580337e-01   4.0221438e+00   2.5843941e-03
   1.2700000e+02   8.6566086e-06   5.3196305e-04   2.4958326e-01   8.9647595e-01   2.1840954e+00   1.4600055e-03
   1.2800000e+02   1.5175859e-05   4.0789259e-04   4.4290998e-01  -1.2117763e-01   2.0388486e+01   1.5850941e-03
   1.2900000e+02   1.2799882e-05   7.0333763e-04   6.5347407e-01  -3.6231464e-01   1.8655309e+01   1.8046333e-03
   1.3000000e+02   5.4752117e-06   6.2579472e-04   3.6340818e-01   2.9250900e-01   3.7471356e+00   1.7544967e-03
   1.3100000e+02   1.0893917e-05   3.7837157e-03   1.5091517e-01   8.5290412e-01   5.4808173e-01   1.3676493e-03
   1.3200000e+02   1.0018534e-05   2.0673233e-03   3.6968636e-01   7.7475343e-01   4.1826635e+00   1.1138342e-03
   1.3300000e+02   9.9170046e-06   7.3970298e-04   5.7054657e-01   7.1725284e-01   1.7070221e+01   9.2423155e-04
   1.3400000e+02   4.7297309e-06   1.0094770e-03   4.7415627e-01   6.7283604e-01   4.3664967e+00   8.4454659e-04
   1.3500000e+02   4.6492919e-06   6.2574564e-03   9.3015553e-02  -1.6449321e-01   8.7724297e-01   9.7642492e-04
   1.3600000e+02   6.5734207e-06   1.1661808e-03   3.1754217e-01   8.4486624e-01   2.4371743e+00   7.4236431e-04
   1.3700000e+02   5.7970351e-06   3.7518447e-04   5.7004730e-01   7.8038796e-01   2.2487778e+01   5.6294995e-04
   1.3800000e+02   4.6231705e-06   5.1080706e-04   4.5512467e-01   8.7484615e-01   4.9899228e+00   3.0715528e-04
   1.3900000e+02   7.0954184e-06   1.3140386e-03   4.4139989e-01   7.4620126e-01   2.5164074e+00   2.4370129e-04
   1.4000000e+02   5.1410420e-06   9.1679721e-03   3.2319071e-01   1.4277973e-01   5.3859894e+00   3.7977936e-04
   1.4100000e+02   6.7952832e-06   1.4756996e-03   7.5389533e-01  -4.2640080e-01   1.2071838e+00   3.8610594e-04
   1.4200000e+02   6.4213258e-06   4.3434379e-02   4.0569954e-01   6.4668612e-01   2.1021327e-01   3.3931345e-04
   1.4300000e+02   2.8334298e-06   2.5931523e-02   2.8832916e-01   6.9593845e-01   5.3724071e-01   2.4954068e-04
   1.4400000e+02   2.0753545e-06   2.5040210e-03   3.6683700e-01   3.2771896e-01   9.2849755e-01   2.4517697e-04
   1.4500000e+02   1.5343052e-06   4.3010702e-02   5.7236736e-01  -1.4415350e-01   3.0372152e-01   2.6630912e-04
   1.4600000e+02   1.0553191e-06   2.9563541e-03   7.4009103e-01  -4.2160902e-01   2.5708617e+00   2.7601217e-04
   1.4700000e+02   7.6326221e-07   8.1152122e-03   3.4405011e-01   5.7733059e-01   9.9951920e-02   2.7208861e-04
   1.4800000e+02   9.6945860e-07   3.0593609e-02   3.1720529e-01   6.3304617e-01   1.0957873e-01   2.5426396e-04
   1.4900000e+02   5.1038145e-07   4.1707066e-03   3.7678531e-01   6.4919967e-01   3.4471488e-01   2.4729173e-04
   1.5000000e+02   6.9003760e-07   9.8694106e-03   6.6139357e-01   8.0202963e-01   7.0250223e-02   2.3358921e-04
   1.5100000e+02   1.0918735e-06   4.3414268e-03   8.2784074e-01   8.2393379e-01   1.2031041e+00   2.2640792e-04
   1.5200000e+02   4.5609806e-07   1.7885187e-02   2.5905507e-01   8.7481837e-01   2.0055598e-01   1.8797620e-04
   1.5300000e+02   7.3317336e-07   5.3007537e-04   4.3445883e-01   8.6896432e-01   2.2239833e+00   1.7674212e-04
   1.5400000e+02   6.2431460e-07   6.4785030e-03   1.7277024e-01   8.9861988e-01   3.7242409e-01   1.4787383e-04
   1.5500000e+02   7.3835105e-07   2.4656032e-03   7.0453911e-01   8.2253347e-01   2.6645763e+00   1.3792373e-04
   1.5600000e+02   5.3614549e-07   1.9787001e-03   2.4304908e-01   8.2008400e-01   4.4509031e+00   1.0869936e-04
   1.5700000e+02   7.6175919e-07   5.7900081e-04   3.6458598e-01   9.5300994e-01   1.4337723e+00   4.1750531e-05
   1.5800000e+02   4.9120360e-07   7.5442071e-04   4.0399212e-01   7.1286360e-01   6.8104632e+00   3.1640040e-05
   1.5900000e+02   3.7023366e-07   4.8517894e-03   7.7965650e-01   3.3804155e-01   1.2627435e+00   3.0885463e-05
   1.6000000e+02   5.1029344e-07   5.0188058e-02   7.3383649e-01  -3.6979375e-01   3.8828879e-01   3.3568375e-05
   1.6100000e+02   1.7501685e-07   8.6123897e-03   1.2366809e-01  -4.1072943e-01   1.4869570e+00   4.0331793e-05
   1.6200000e+02   4.1409429e-07   2.3000462e-03   1.4105620e-01   7.2922953e-01   6.0780399e-01   2.8028955e-05
   1.6300000e+02   4.0473545e-07   2.0673711e-03   5.1545435e-01   7.8886549e-01   2.3241018e+00   2.2177382e-05
   1.6400000e+02   4.5951052e-07   5.5291523e-03   7.2750973e-01   6.2457174e-01   1.0769464e+00   1.9028313e-05
   1.6500000e+02   7.5183066e-07   1.8076188e-02   7.1708316e-01  -7.3671011e-02   4.8809861e-01   1.9916370e-05
   1.6600000e+02   2.0483621e-07   2.6523643e-02   2.7895449e-01  -1.3900415e-01   4.9861813e-01   2.1185112e-05
   1.6700000e+02   1.6999224e-07   2.2397836e-02   2.9639932e-01   6.6969262e-01   1.7427438e-01   1.8912397e-05
   1.6800000e+02   1.2883098e-07   1.0855840e-02   5.0316370e-01   4.6655737e-01   2.6431872e-01   1.8629063e-05
   1.6900000e+02   7.4271703e-08   9.6660885e-02   8.6026121e-01   1.1027081e-02   4.9306759e-02   1.8641575e-05
   1.7000000e+02   6.8284103e-08   2.2356289e-02   3.6073423e-01   2.0529909e-02   1.8678569e-01   1.8644028e-05
   1.7100000e+02   2.7422578e-08   2.0783902e-02   1.7711958e-01   4.1738044e-01   7.1670563e-02   1.8127029e-05
   1.7200000e+02   9.9789986e-08   3.1306115e-03   4.7501229e-01   5.6002138e-01   2.5427204e-01   1.7507763e-05
   1.7300000e+02   1.5416539e-07   7.5201509e-03   5.4483436e-01   5.7782617e-01   4.7169312e-01   1.5492807e-05
   1.7400000e+02   7.5814014e-08   2.6594620e-03   6.1476954e-01   2.7188265e-01   1.6309204e+00   1.5297011e-05
   1.7500000e+02   4.7029710e-08   1.7074550e-02   1.8049050e-01  -2.1673172e-01   1.1739526e-01   1.5783878e-05
   1.7600000e+02   8.8375814e-08   9.3963007e-03   4.2456284e-01   2.6061161e-01   1.1950421e-01   1.5564745e-05
   1.7700000e+02   4.7425656e-08   1.4309370e-02   2.8959678e-01   4.1470097e-01   1.3483704e-01   1.5159680e-05
   1.7800000e+02   7.2944033e-08   9.7996440e-03   6.2447144e-01   3.4733007e-01   1.5554928e-01   1.5059838e-05
   1.7900000e+02   1.8957908e-08   7.1478193e-02   6.0641479e-01   8.1560905e-02   2.0908838e-02   1.5037431e-05
   1.8000000e+02   1.9151122e-08   4.2470664e-02   3.7252445e-01   5.6078159e-01   3.6844858e-02   1.4733872e-05
   1.8100000e+02   5.2756500e-08   2.9773745e-03   6.7949008e-01   5.9010477e-01   7.5265940e-01   1.4335795e-05
   1.8200000e+02   2.6313491e-08   3.0648018e-03   2.6353827e-01   6.4664532e-01   8.8343562e-01   1.3837124e-05
   1.8300000e+02   3.5134792e-08   5.1854354e-03   3.5744739e-01   5.8081710e-01   2.3109082e-01   1.3608860e-05
   1.8400000e+02   3.9811581e-08   7.4694514e-03   2.4958953e-01   7.5182468e-01   2.7605362e-01   1.2917603e-05
   1.8500000e+02   1.6157754e-07   4.7589236e-03   5.6893781e-01   7.6119364e-01   5.9126714e-01   1.0312507e-05
   1.8600000e+02   8.5577370e-08   1.2229259e-03   2.5940155e-01   6.2157813e-01   1.0054229e+01   8.6779930e-06
   1.8700000e+02   5.3783738e-08   6.6828643e-04   3.3289855e-01   6.2065870e-01   6.6754889e-01   6.8164045e-06
   1.8800000e+02   4.7429586e-08   1.0188048e-03   4.2920936e-01   8.4481433e-02   1.0789926e+00   6.7930298e-06
   1.8900000e+02   1.3667808e-07   3.1046395e-02   5.8208071e-01   1.4890183e-01   1.2692076e+00   7.4838555e-06
   1.9000000e+02   4.1058664e-08   7.6044718e-04   4.9987304e-01  -4.1835366e-01   9.8791496e+00   8.7071091e-06
   1.9100000e+02   4.3685185e-08   1.1898746e-03   1.6921405e-01   6.3784251e-01   1.0421293e+00   8.3567974e-06
   1.9200000e+02   4.9272095e-08   7.3688156e-03   3.8080432e-01   6.1821389e-01   3.7445482e-01   6.8771420e-06
   1.9300000e+02   3.8533167e-08   1.0698350e-03   5.8973361e-01   3.1504257e-01   8.2656067e+00   6.6509614e-06
   1.9400000e+02   1.5915742e-08   3.2877112e-03   5.9579347e-01   2.8593023e-01   3.5197157e-01   6.5732763e-06
   1.9500000e+02   8.6424113e-09   8.3141307e-03   1.4608632e-01  -5.4670797e-03   5.1515388e-01   6.7967876e-06
   1.9600000e+02   1.3553566e-08   1.1714297e-03   2.4514249e-01   5.8430190e-01   2.9084977e-01   6.6554253e-06
   1.9700000e+02   1.5375491e-08   8.1262564e-03   5.1845709e-01   6.1718865e-01   1.1421825e-01   6.5398427e-06
   1.9800000e+02   2.9630079e-08   8.4265094e-03   6.9557509e-01   5.6915639e-01   3.1864818e-01   6.0082027e-06
   1.9900000e+02   1.4320792e-08   1.7352044e-03   5.6930896e-01   4.8634588e-01   8.1739345e-01   5.9350779e-06
   2.0000000e+02   4.9305494e-09   1.4741347e-02   1.3074485e-01  -9.5489229e-02   5.0271634e-02   5.9709599e-06
   2.0100000e+02   1.2320427e-08   9.3667135e-03   5.3393959e-01  -4.5126960e-02   4.9695633e-02   5.9916875e-06
   2.0200000e+02   4.0657318e-09   3.6900433e-03   4.9829521e-01   2.1579394e-01   4.4585545e-01   5.9742288e-06
   2.0300000e+02   9.7020455e-09   1.2188601e-02   5.9562747e-01   8.4360197e-01   3.0091854e-02   5.8233699e-06
   2.0400000e+02   1.3277431e-08   3.5567584e-03   4.7106936e-01   8.3457096e-01   7.6004633e-01   5.5945810e-06
   2.0500000e+02   1.5628259e-08   3.9231016e-03   1.2510446e-01   9.0126584e-01   8.2291568e-01   3.6584957e-06
   2.0600000e+02   2.4559011e-08   1.7154630e-04   5.1808860e-01   8.0747249e-01   1.2776194e+00   3.2052979e-06
   2.0700000e+02   1.9027428e-08   2.9812791e-03   3.3605451e-01   9.4735758e-01   2.0869509e+00   2.4279584e-06
   2.0800000e+02   1.8857468e-08   2.8639408e-03   6.3459372e-01   3.0065283e-01   6.4112954e-01   2.3161303e-06
   2.0900000e+02   3.0817045e-08   3.6939177e-03   6.5613784e-01  -5.0462140e-01   1.8598801e+00   2.6292752e-06
   2.1000000e+02   1.3312171e-08   4.3635726e-03   5.3704993e-01  -8.9175596e-01   2.9489805e+00   3.0692687e-06
   2.1100000e+02   1.7993249e-08   4.3746691e-03   3.7032649e-01  -2.7806891e-01   6.3731620e-01   3.1460391e-06
   2.1200000e+02   1.9494876e-08   1.4692862e-02   2.2058293e-01   5.5123844e-01   2.8120788e-01   2.7589394e-06
   2.1300000e+02   1.4765070e-08   3.5005864e-03   4.9280104e-01   8.4551887e-01   1.3354951e+00   2.5671760e-06
   2.1400000e+02   1.1187041e-08   6.2512106e-03   5.3914871e-01   8.9132182e-01   7.9351268e-01   2.4543736e-06
   2.1500000e+02   1.9091664e-08   9.2157365e-03   2.3504513e-01   2.2759053e-01   5.9072382e-01   2.3979973e-06
   2.1600000e+02   1.2861745e-08   3.7901139e-03   2.2658237e-01  -5.3605195e-01   1.3238274e+00   2.6321154e-06
   2.1700000e+02   1.1514533e-08   9.1089044e-03   4.5832675e-01  -4.4228735e-01   1.0878095e-01   2.6645483e-06
   2.1800000e+02   1.0536243e-08   4.2799008e-02   5.7741077e-01   2.5448873e-01   1.3403226e-01   2.6247917e-06
   2.1900000e+02   4.6271141e-09   8.4295762e-03   2.4952569e-01   4.9452972e-01   6.1890209e-01   2.5305342e-06
   2.2000000e+02   4.8736388e-09   6.7993370e-03   1.9486571e-01   3.1520251e-01   1.2729255e-01   2.5063166e-06
   2.2100000e+02   7.2877959e-09   8.6480087e-03   4.3601802e-01   2.6469036e-01   1.3131988e-01   2.4858040e-06
   2.2200000e+02   4.9094682e-09   1.0474628e-02   5.3815731e-01  -1.3115953e-01   2.9274727e-01   2.4921773e-06
   2.2300000e+02   3.7521286e-09   1.1950846e-02   2.9886283e-01  -3.6944085e-01   9.8224220e-02   2.5036433e-06
   2.2400000e+02   1.3846287e-09   3.9738075e-02   3.3521686e-01   2.4938558e-01   1.3021413e-02   2.4957128e-06
   2.2500000e+02   6.4481180e-09   7.9701656e-03   2.8018562e-01   6.8038964e-01   4.2052253e-02   2.4255254e-06
   2.2600000e+02   1.0164669e-08   6.2142110e-03   5.8913458e-01   7.3843854e-01   1.5489461e-01   2.2903150e-06
   2.2700000e+02   6.3280114e-09   3.0329083e-03   5.5516394e-01   6.5893650e-01   7.0058180e-01   2.2575895e-06
   2.2800000e+02   3.2017633e-09   1.2389341e-02   2.4735235e-01   6.3048432e-01   1.0718364e-01   2.1833289e-06
   2.2900000e+02   4.4206241e-09   5.5683466e-03   2.6123866e-01   3.1761983e-01   1.7311517e-01   2.1551797e-06
   2.3000000e+02   4.1940916e-09   7.5048613e-03   4.4698113e-01  -3.4475903e-01   1.4300420e-01   2.1687631e-06
   2.3100000e+02   8.1220319e-09   1.4876040e-02   5.5826481e-01   4.1639683e-01   4.6751268e-02   2.1481479e-06
   2.3200000e+02   8.6734756e-09   2.4106899e-02   2.7530970e-01   6.8405697e-01   6.5513023e-02   2.0544456e-06
   2.3300000e+02   5.4198102e-09   1.1936005e-02   1.7792697e-01  -4.6719193e-02   9.8142060e-02   2.0616166e-06
   2.3400000e+02   4.6719543e-09   5.7110234e-03   4.7769019e-01   8.8815535e-02   1.5171290e-01   2.0599724e-06
   2.3500000e+02   3.5844491e-09   4.7481281e-02   4.8229320e-01   4.7598081e-01   1.8486650e-02   2.0421208e-06
   2.3600000e+02   1.3436201e-09   2.5761587e-02   2.1761711e-01   3.1110444e-01   1.5589909e-02   2.0324415e-06
   2.3700000e+02   1.2592816e-09   1.8655105e-02   2.7945813e-01   5.1491697e-01   1.5210048e-02   2.0166977e-06
   2.3800000e+02   4.2111323e-09   6.7023056e-03   5.8774765e-01   7.5123907e-01   1.3463222e-01   1.9913274e-06
   2.3900000e+02   3.5702020e-09   6.9622208e-03   3.8775690e-01   7.0551533e-01   6.1557791e-01   1.8863515e-06
   2.4000000e+02   1.6051610e-09   1.0834160e-03   3.7862542e-01   7.4398632e-01   6.6817010e-01   1.8572342e-06
   2.4100000e+02   4.2126812e-09   5.3183977e-03   2.5384804e-01   6.5145475e-01   5.3012818e-02   1.8255461e-06
   2.4200000e+02   7.1477333e-09   1.1057358e-02   5.8183013e-01   9.6935166e-01   1.0113793e-01   1.7362075e-06
   2.4300000e+02   7.0123772e-09   5.5526758e-03   2.1429239e-01   9.8513790e-01   9.6324066e-01   1.3262706e-06
   2.4400000e+02   5.8871366e-09   5.7480846e-04   2.8524142e-01   9.7033644e-01   8.3807017e+00   1.1585104e-06
   2.4500000e+02   3.2787982e-09   1.6654972e-03   1.3310620e-01   9.8295649e-01   3.6080434e+00   2.3270990e-07
   2.4600000e+02   4.6666185e-09   1.0596501e-04   7.3526600e-01   4.9742982e-01   8.3640276e+00   2.0196280e-07
   2.4700000e+02   3.9632942e-09   1.8815087e-03   4.3486555e-01   1.9071319e-01   5.6674690e+00   2.0098718e-07
   2.4800000e+02   4.6785485e-09   9.0592523e-03   3.2288440e-01   5.4961461e-01   1.8578763e+00   1.8440616e-07
   2.4900000e+02   2.7681017e-09   1.5703410e-03   1.7224292e-01  -4.0041376e-01   1.4518029e+01   2.9447216e-07
   2.5000000e+02   2.1980450e-09   1.4118321e-03   6.2215360e-01  -6.4055126e-01   1.5336651e+00   3.7690177e-07
   2.5100000e+02   3.7693397e-09   3.1926749e-03   8.0841716e-01   9.3669589e-01   7.2005969e-01   3.1424814e-07
   2.5200000e+02   2.8974177e-09   3.5708566e-03   4.6864780e-01   9.0448838e-01   4.3740040e+00   1.7493129e-07
   2.5300000e+02   1.1289737e-09   6.8809177e-04   4.9393729e-01   6.6410924e-01   1.7941039e+01   1.4700957e-07
   2.5400000e+02   1.3516287e-09   2.2619777e-03   1.7611322e-01   4.9903508e-02   9.3795284e-01   1.4715977e-07
   2.5500000e+02   1.7218308e-09   2.0059094e-02   5.9979189e-01  -4.5020651e-01   2.6554803e+00   1.7468426e-07
   2.5600000e+02   1.3813619e-09   1.9640948e-03   2.2035400e-01  -6.0533758e-01   3.0664219e+00   2.2171665e-07
   2.5700000e+02   6.3769136e-10   1.1010903e-03   4.9757269e-01  -7.6791150e-01   5.0371916e+00   2.3538262e-07
   2.5800000e+02   1.0152492e-09   5.3517120e-03   1.4916913e-01   9.3325930e-01   3.2008628e-01   1.6727215e-07
   2.5900000e+02   8.9720280e-10   9.7697133e-04   6.3760412e-01   8.2224595e-01   3.7640346e+00   1.5150838e-07
   2.6000000e+02   1.2812892e-09   1.8776193e-03   2.5319166e-01   8.4734870e-01   2.1132580e+00   1.1950088e-07
   2.6100000e+02   2.0669602e-09   2.9720779e-03   5.0548353e-01   8.6607909e-01   1.1420599e+00   1.0507255e-07
   2.6200000e+02   8.7273322e-10   1.0213348e-02   1.8596489e-01  -2.2625512e-01   1.4363600e+00   1.1940595e-07
   2.6300000e+02   1.0043918e-09   2.7712355e-03   4.9897562e-01  -2.9007862e-01   7.5472022e-01   1.2777353e-07
   2.6400000e+02   8.4724385e-10   4.0605475e-03   5.7353230e-01   9.2922185e-01   1.5677496e+00   1.1623196e-07
   2.6500000e+02   1.3153164e-09   6.8347752e-03   4.4409970e-01   6.9488495e-01   5.0060521e-01   1.1130082e-07
   2.6600000e+02   9.0047703e-10   3.9076616e-02   3.6508409e-01   8.7464878e-01   2.8163443e-01   8.5249132e-08
   2.6700000e+02   7.5021207e-10   3.2020890e-03   2.4896113e-01  -2.7260374e-01   4.2430150e-01   8.6591028e-08
   2.6800000e+02   9.3476090e-10   2.7479575e-02   4.7623586e-01  -7.2675283e-01   3.0387441e-01   9.6576232e-08
   2.6900000e+02   2.3555109e-10   3.7769590e-03   7.5561619e-01   6.5963236e-01   2.7443480e-01   9.4423717e-08
   2.7000000e+02   2.0512949e-10   5.9442141e-02   5.3816759e-01   9.5207975e-01   5.9131155e-02   8.9124252e-08
   2.7100000e+02   3.0949303e-10   3.2353358e-03   2.4883059e-01   9.3909318e-01   1.3228858e+00   7.5454400e-08
   2.7200000e+02   6.2324726e-10   1.3363321e-03   3.4130495e-01   9.7240449e-01   3.0500405e+00   4.7952868e-08
   2.7300000e+02   6.5782430e-10   6.5774973e-04   6.0215012e-01   9.3936767e-01   1.3884221e+01   2.9290695e-08
   2.7400000e+02   5.7831822e-10   1.1502986e-03   3.5604355e-01   8.3971432e-01   1.6468285e+01   1.6846871e-08
   2.7500000e+02   3.4670966e-10   9.0334535e-04   1.5630479e-01  -2.8167010e-01   2.7669104e+01   2.5184430e-08
   2.7600000e+02   7.3430461e-10   1.2354673e-03   3.7884790e-01   8.5230323e-01   3.6455477e+00   1.3256441e-08
   2.7700000e+02   5.5309944e-10   7.7832874e-04   6.9901439e-01  -1.2227786e-01   6.1043635e+01   1.9406118e-08
   2.7800000e+02   1.9260552e-10   2.6211284e-03   3.6218634e-01  -7.2987846e-01   1.2863528e+01   2.5660091e-08
   2.7900000e+02   2.0521841e-10   3.8709433e-03   1.5152624e-01  -1.5647070e-01   3.2951876e-01   2.6074572e-08
   2.8000000e+02   9.6831632e-11   3.7691684e-02   3.3021945e-01   8.7570532e-01   6.2653676e-01   1.4167522e-08
   2.8100000e+02   1.6504768e-10   2.8285308e-04   8.3630169e-01   6.4595583e-01   2.7215254e+00   1.3786034e-08
   2.8200000e+02   6.7107587e-11   7.0298809e-02   6.2061054e-01   2.6731138e-01   5.4340331e-02   1.3604946e-08
   2.8300000e+02   1.5779064e-10   1.6083986e-02   3.4794544e-01   6.6465291e-02   2.4834185e-01   1.3597545e-08
   2.8400000e+02   9.6767828e-11   1.6440471e-02   2.4587448e-01   3.7195887e-01   2.2785542e-01   1.2773100e-08
   2.8500000e+02   2.1389388e-10   7.8080527e-03   5.7665588e-01   4.2636128e-01   2.0701745e-01   1.1888783e-08
   2.8600000e+02   8.5484307e-11   5.5895467e-03   7.3850340e-01   4.7520570e-01   1.5863807e+00   1.1620284e-08
   2.8700000e+02   5.4795495e-11   3.0651961e-02   2.7462723e-01   3.5665886e-01   1.2932631e-01   1.1172857e-08
   2.8800000e+02   6.2043106e-11   7.8748264e-03   2.3824530e-01   5.0090694e-01   4.1402986e-01   1.0640752e-08
   2.8900000e+02   2.3277487e-11   9.8644786e-03   1.3128050e-01   8.2797470e-01   2.3463041e-01   8.6871515e-09
   2.9000000e+02   1.5427398e-10   2.0374143e-03   7.7140484e-01   8.3207456e-01   5.4326049e-01   6.8499155e-09
   2.9100000e+02   5.2007443e-11   3.1286609e-03   4.6719199e-01   6.8528588e-01   4.8845058e+00   5.6268898e-09
   2.9200000e+02   5.8028714e-11   4.6858468e-03   2.9562571e-01  -5.9684984e-03   4.1794294e-01   5.6610105e-09
   2.9300000e+02   2.9937667e-11   2.3879508e-02   2.4725014e-01  -3.9712534e-01   3.8634971e-01   6.1773680e-09
   2.9400000e+02   5.6733149e-11   7.8518516e-03   6.1787885e-01  -4.8558325e-01   8.9139060e-01   6.5393397e-09
   2.9500000e+02   1.4614291e-11   7.8256209e-03   5.3390839e-01  -4.2846143e-01   6.9964633e-01   6.6668674e-09
   2.9600000e+02   1.8436751e-11   1.9446039e-02   2.1693437e-01   7.5435378e-01   1.0931223e-01   6.1357966e-09
   2.9700000e+02   2.3200654e-11   2.8193314e-03   2.6256704e-01   7.4643739e-01   8.4852626e-01   5.6665901e-09
   2.9800000e+02   9.1616422e-11   4.7016247e-03   4.5272631e-01   8.4372459e-01   3.5958096e-01   4.0961407e-09
   2.9900000e+02   2.4230192e-11   1.6221854e-03   5.0677499e-01   6.6541050e-01   9.6549793e+00   3.4012795e-09
   3.0000000e+02   3.2410723e-11   3.5950752e-03   2.4909611e-01   5.8900292e-01   7.6178760e-01   3.0647821e-09
   3.0100000e+02   2.4261809e-11   5.3599716e-03   1.9863633e-01   5.1564023e-01   1.2877447e+00   2.6921916e-09
   3.0200000e+02   1.5336538e-11   4.5520342e-03   5.1194177e-01   1.8669893e-01   6.6627422e-01   2.6454105e-09
   3.0300000e+02   2.6931489e-11   1.5888756e-02   8.7891626e-01   8.7883065e-02   1.2383312e-01   2.6394741e-09
   3.0400000e+02   1.1249813e-11   6.6049287e-02   5.5813650e-01  -5.3868549e-02   1.4597846e-01   2.6879087e-09
   3.0500000e+02   1.8624495e-11   1.1503981e-02   2.9713734e-01   2.5120601e-01   1.3584549e-01   2.6479493e-09
   3.0600000e+02   9.1592510e-12   2.0324219e-02   1.8183677e-01   4.4182951e-01   1.1678392e-01   2.5265952e-09
   3.0700000e+02   2.9061320e-11   8.5204646e-03   7.2934673e-01   2.2196614e-01   1.4545851e-01   2.4922561e-09
   3.0800000e+02   1.2973148e-11   9.7902009e-03   3.8108532e-01   2.2604480e-01   1.3947530e+00   2.4311658e-09
   3.0900000e+02   7.2296898e-12   3.1669008e-03   2.0215915e-01   1.6179762e-01   9.8384107e-01   2.4009879e-09
   3.1000000e+02   7.6445959e-12   2.4602684e-03   1.7858093e-01   2.4190832e-01   5.3646903e-01   2.3671997e-09
   3.1100000e+02   1.2552368e-11   6.4415873e-03   5.8816863e-01   1.8526585e-01   1.1532471e+00   2.3415997e-09
   3.1200000e+02   1.1086388e-11   5.5956049e-03   4.3080034e-01   1.4507837e-01   8.6572600e-01   2.3184334e-09
   3.1300000e+02   8.5499172e-12   3.6567178e-03   2.1529136e-01   5.1754634e-01   2.2649248e-01   2.2532931e-09
   3.1400000e+02   5.0382503e-12   1.3691996e-02   2.1254656e-01   3.1535948e-01   2.4842169e-01   2.2131491e-09
   3.1500000e+02   1.1535601e-11   9.3938401e-03   5.4149051e-01   1.1543547e-01   3.6219858e-01   2.1990439e-09
   3.1600000e+02   7.6587791e-12   2.2745111e-03   6.3596513e-01   8.4652723e-02   1.9872374e+00   2.1917116e-09
   3.1700000e+02   5.9403528e-12   7.3909900e-03   2.2861151e-01   2.4356817e-01   1.3419841e-01   2.1749713e-09
   3.1800000e+02   4.8945595e-12   3.0575931e-02   2.8765140e-01   1.3632113e-01   8.0654213e-02   2.1580663e-09
   3.1900000e+02   3.0381989e-12   3.8269517e-03   4.2402405e-01   8.9822216e-02   4.2907961e-01   2.1536393e-09
   3.2000000e+02   4.8088414e-12   6.0717383e-03   7.1869868e-01   4.0003168e-01   1.0022520e-01   2.1482783e-09
   3.2100000e+02   1.5888946e-12   1.1381177e-01   9.7703085e-01   3.4055757e-02   3.3746914e-02   2.1470322e-09
   3.2200000e+02   8.1519158e-12   2.9515676e-03   3.8459241e-01   7.7949093e-01   8.8884461e-02   2.0018485e-09
   3.2300000e+02   1.2608568e-11   2.6517301e-03   2.6434989e-01   7.6689549e-01   1.4828101e+00   1.7337268e-09
   3.2400000e+02   7.1140743e-12   1.5179521e-03   5.7010006e-01   5.6062115e-01   3.9775530e+00   1.6227548e-09
   3.2500000e+02   9.2735461e-12   1.9772139e-03   3.4570668e-01   5.3028678e-01   1.3293336e+00   1.4973194e-09
   3.2600000e+02   5.4625368e-12   3.2276876e-03   3.3779479e-01   4.1099857e-01   6.2998787e-01   1.4528399e-09
   3.2700000e+02   6.4334154e-12   6.6642573e-03   3.7022624e-01  -4.1214014e-01   2.8023949e-01   1.4745442e-09
   3.2800000e+02   1.0018657e-11   1.9996494e-02   5.2277647e-01  -2.7240749e-01   2.1389780e-01   1.5250704e-09
   3.2900000e+02   3.5647676e-12   4.3286895e-03   3.3445860e-01  -5.1356019e-01   1.1014751e+00   1.5815564e-09
   3.3000000e+02   4.8232830e-12   9.6030008e-03   2.2670682e-01   5.6849122e-02   1.1310019e-01   1.5789989e-09
   3.3100000e+02   1.9307811e-12   6.4869010e-03   3.8537519e-01  -5.5914322e-02   1.7276343e-01   1.5842760e-09
   3.3200000e+02   2.8401930e-12   9.2797153e-03   5.2373447e-01   6.2628864e-01   6.6340119e-02   1.5679540e-09
   3.3300000e+02   6.1321528e-12   2.1612926e-02   6.1389530e-01   6.1198619e-01   4.2370808e-02   1.5281998e-09
   3.3400000e+02   3.1190908e-12   7.9187192e-03   2.7258309e-01   7.4791046e-01   3.0138794e-01   1.4441056e-09
   3.3500000e+02   7.5013135e-12   3.5848139e-03   2.5376981e-01   7.8221473e-01   8.8336168e-01   1.3231097e-09
   3.3600000e+02   2.9735402e-12   2.4630383e-03   2.2845057e-01   7.3132643e-01   3.0827254e+00   1.1498973e-09
   3.3700000e+02   3.0411170e-12   6.8153162e-04   4.7466178e-01   6.3414867e-01   2.2176260e+00   9.7928153e-10
   3.3800000e+02   4.1360217e-12   8.8246850e-04   7.3734361e-01   4.9536639e-01   1.3068928e+00   9.6009860e-10
   3.3900000e+02   2.6038627e-12   7.8675948e-03   3.0038816e-01  -3.2175918e-01   9.4665482e-01   1.0024420e-09
   3.4000000e+02   2.3257077e-12   1.8443449e-03   3.0294144e-01  -3.8386267e-01   1.2417992e+00   1.0348040e-09
   3.4100000e+02   2.0525071e-12   1.2711131e-03   1.1136081e-01   6.2537999e-01   4.3866688e-01   1.0002992e-09
   3.4200000e+02   3.8149595e-12   9.2807502e-03   7.1484144e-01   3.3877948e-02   1.0272452e-01   9.9994643e-10
   3.4300000e+02   1.2145076e-12   7.7947134e-02   6.6312254e-01   5.3156289e-01   3.1964411e-02   9.8332898e-10
   3.4400000e+02   8.3917323e-13   1.1714473e-02   4.5899575e-01   6.1780762e-01   5.0376789e-02   9.7951547e-10
   3.4500000e+02   6.7199138e-13   5.3247361e-02   6.1199635e-01   2.3134940e-01   9.7740175e-03   9.7734493e-10
   3.4600000e+02   2.2753888e-12   4.5674678e-03   4.3748477e-01   8.5799143e-01   8.9602987e-02   9.0332876e-10
   3.4700000e+02   3.4044272e-12   6.0775963e-04   7.2036246e-01   7.3943219e-01   4.2919746e+00   8.5950275e-10
   3.4800000e+02   1.9731319e-12   3.8916411e-03   3.8130734e-01   7.3936456e-01   9.7374641e-01   8.2158300e-10
   3.4900000e+02   2.0873240e-12   3.3708404e-03   1.9106008e-01   8.2565455e-01   1.1339843e+00   6.4284886e-10
   3.5000000e+02   6.7622820e-13   3.6119475e-04   3.3908843e-01   7.1178128e-01   2.2441594e+00   5.8212581e-10
   3.5100000e+02   1.6766486e-12   1.0094097e-03   6.7395183e-01  -4.0422363e-01   1.0106726e+00   5.8979744e-10
   3.5200000e+02   1.5797029e-12   2.8464151e-03   4.1569497e-01  -2.3290559e-01   7.6324760e-01   5.9697759e-10
   3.5300000e+02   1.2326008e-12   3.6502130e-03   1.7203177e-01   3.3877143e-01   2.6639588e-01   5.8470647e-10
   3.5400000e+02   2.9913492e-12   3.1932185e-03   2.2181758e-01   7.2252553e-01   4.3099513e-01   5.0129304e-10
   3.5500000e+02   2.7841167e-12   2.3800688e-03   6.8779606e-01   1.9346395e-01   1.2285499e+00   4.9528807e-10
   3.5600000e+02   1.7620489e-12   4.7319287e-03   3.8961755e-01   1.2266929e-01   6.2126475e-01   4.9205293e-10
   3.5700000e+02   1.9551239e-12   5.9684840e-03   1.9680699e-01  -8.5675761e-02   1.0494189e-01   4.9493392e-10
   3.5800000e+02   8.6091144e-13   2.8829178e-02   2.3530410e-01  -4.8684829e-02   2.6146724e-01   5.1763179e-10
   3.5900000e+02   1.9238178e-12   7.7078477e-04   7.5533352e-01   8.4410014e-01   1.8878987e-01   4.7710740e-10
   3.6000000e+02   1.1263110e-12   4.2251083e-03   7.7121495e-01   6.5286790e-01   8.6738770e-01   4.6876667e-10
   3.6100000e+02   1.7290767e-12   8.3795072e-03   2.5996382e-01   4.6957616e-01   2.6038218e-01   4.4339491e-10
   3.6200000e+02   9.3368242e-13   1.8301447e-03   2.3449495e-01   2.5564975e-01   8.7621701e-01   4.3781699e-10
   3.6300000e+02   1.0274389e-12   7.4624645e-03   2.0712978e-01  -4.2929667e-01   3.2834493e-01   4.5440606e-10
   3.6400000e+02   7.5767072e-13   2.9065871e-03   7.6585295e-01  -3.2186259e-01   3.0860745e-01   4.5583554e-10
   3.6500000e+02   9.7807735e-13   1.9692783e-02   2.4206041e-01   1.0022538e-01   6.2198477e-02   4.5463364e-10
   3.6600000e+02   9.7256428e-13   2.2844031e-02   2.6613462e-01   6.7106535e-01   3.6741389e-02   4.4359711e-10
   3.6700000e+02   7.8153993e-13   1.3784816e-02   2.3445248e-01   5.0006431e-01   5.5914357e-02   4.3752733e-10
   3.6800000e+02   1.1030107e-12   1.6086861e-02   8.3209242e-01   2.2620089e-01   2.3636758e-02   4.3694975e-10
   3.6900000e+02   2.6122582e-13   1.5956935e-01   1.3955835e+00  -5.3447497e-01   1.8968478e-02   4.4143527e-10
   3.7000000e+02   4.0012385e-13   1.2195156e-02   3.1936399e-01   7.6039595e-01   2.3257787e-02   4.3367975e-10
   3.7100000e+02   1.0212718e-12   6.1552187e-03   3.8414214e-01   9.3553036e-01   6.9998928e-02   4.1951406e-10
   3.7200000e+02   1.6654336e-12   5.6740863e-03   6.5823431e-01   9.2115641e-01   5.3094613e-01   3.9401577e-10
   3.7300000e+02   1.9586030e-12   2.2215478e-03   3.5226219e-01   9.2469197e-01   2.6082628e+00   2.7953958e-10
   3.7400000e+02   1.3192329e-12   5.1557215e-04   1.3232216e-01   8.8133331e-01   7.1069488e+00   2.2672892e-10
   3.7500000e+02   2.0261759e-12   7.9743173e-04   3.0904482e-01   6.9305121e-01   4.2620888e-01   1.9635674e-10
   3.7600000e+02   2.6111631e-12   5.5219667e-03   6.8004015e-01   7.6680586e-01   8.4773993e-01   1.8089519e-10
   3.7700000e+02   1.4860491e-12   1.8004758e-02   6.9014512e-01  -4.6436868e-01   3.2896020e-01   1.8446707e-10
   3.7800000e+02   3.9373990e-13   8.8144598e-02   7.6138302e-01  -5.9677424e-01   1.4663874e-01   2.0178069e-10
   3.7900000e+02   6.8546599e-13   5.9199238e-03   2.6506986e-01   7.5939309e-01   1.7867840e-01   1.8845654e-10
   3.8000000e+02   9.4303675e-13   5.9881946e-03   4.8146912e-01   5.4056066e-01   3.4532845e-01   1.8418632e-10
   3.8100000e+02   6.6062800e-13   2.1880726e-02   6.7031144e-01   4.3405110e-01   6.2479416e-02   1.8295582e-10
   3.8200000e+02   3.6718681e-13   6.9640156e-02   5.9889194e-01  -3.7851813e-01   3.8007826e-02   1.8569941e-10
   3.8300000e+02   2.6188773e-13   2.3080847e-02   2.2157507e-01   4.4537814e-01   2.9666747e-02   1.8331218e-10
   3.8400000e+02   9.1821628e-13   1.3854899e-02   3.6448102e-01   5.9446591e-01   1.3261513e-01   1.6998844e-10
   3.8500000e+02   6.8296101e-13   2.0206812e-03   8.1257056e-01   5.3437029e-01   2.3368821e+00   1.6369147e-10
   3.8600000e+02   4.3736634e-13   3.5769296e-03   4.3365801e-01   4.9142035e-01   8.0605809e-01   1.5980047e-10
   3.8700000e+02   3.0532389e-13   1.1502080e-02   2.0919866e-01  -2.0460026e-01   6.7664567e-02   1.6235809e-10
   3.8800000e+02   3.6449402e-13   5.0854446e-03   2.7814389e-01   6.3495062e-01   1.4435331e-01   1.5870227e-10
   3.8900000e+02   6.7517610e-13   1.3023119e-02   6.2471696e-01   6.4080005e-01   1.2585130e-01   1.5554987e-10
   3.9000000e+02   3.2758237e-13   7.1370605e-03   3.4617295e-01   6.8909242e-01   5.6931082e-01   1.4813933e-10
   3.9100000e+02   2.0639337e-13   3.4699469e-03   1.5422051e-01   6.8768304e-01   4.3669260e-01   1.3751966e-10


==> data/quadratic_n16__l3_5_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   9.8315914e-02   5.4649714e-02   2.1988205e-01   8.8286329e-01   1.0792885e+00   1.2515705e+00
   3.0000000e+00   5.4823399e-02   4.6597375e-02   2.1882786e-01   8.4629658e-01   2.7088852e-01   9.8140727e-01
   4.0000000e+00   1.9414143e-02   3.4567715e-02   1.1362796e-01   9.1393814e-01   3.4492484e-01   6.8592801e-01
   5.0000000e+00   7.1424041e-03   3.3544632e-03   7.0377066e-02   9.9686715e-01   8.9957426e-01   8.6006155e-02
   6.0000000e+00   4.9597638e-03   1.5706326e-04   1.7835271e-01   9.9162515e-01   1.1179600e+00   1.5538353e-02
   7.0000000e+00   1.9884687e-03   3.6089148e-03   2.3291606e-01   6.2016073e-01   3.3859863e+00   1.2686650e-02
   8.0000000e+00   4.8436033e-04   8.0260743e-02   2.8927215e-01   9.8524795e-01   1.1727947e+00   3.2210170e-03
   9.0000000e+00   5.3574632e-04   3.1535361e-03   2.1356343e-01   9.9263329e-01   1.4192779e+00   1.4285665e-03
   1.0000000e+01   1.7415536e-05   1.9402769e-02   9.0136075e-02   9.9889689e-01   1.0162039e+00   7.1493007e-05
   1.1000000e+01   5.0829353e-06   4.6117629e-02   1.9137945e-01   3.6106179e-01   7.2034638e-01   7.1447230e-05
   1.2000000e+01   2.9309653e-06   2.0045372e-02   1.5255932e-01   8.5195888e-01   7.8930517e-01   4.9669707e-05
   1.3000000e+01   1.2885401e-06   3.2426956e-02   1.1885341e-01   8.7052740e-01   3.8688036e-01   3.4271972e-05
   1.4000000e+01   4.0496443e-07   1.1982976e-02   1.8322485e-01   9.8231741e-01   4.3169043e-01   1.9932108e-05
   1.5000000e+01   5.9924489e-07   1.1237541e-03   2.8154905e-01   9.9728265e-01   1.0430412e+00   1.7286049e-06
   1.6000000e+01   1.0737442e-07   9.6771978e-04   2.8988347e-01   3.6215109e-01   1.2762916e+00   1.6804135e-06
   1.7000000e+01   4.9947411e-08   1.0120071e-01   3.2126320e-01   9.6734053e-01   9.1164944e-01   4.3611116e-07
   1.8000000e+01   1.1604262e-08   6.0448516e-03   9.7126034e-02   9.4352211e-01   1.0721797e+00   1.5499982e-07
   1.9000000e+01   1.0817185e-08   7.8693850e-03   9.8240954e-02   9.8717812e-01   1.5786017e+00   9.4950665e-08
   2.0000000e+01   3.6020087e-09   3.4944325e-03   2.8800356e-01   9.9732455e-01   1.1296176e+00   1.4351439e-08
   2.1000000e+01   2.6307565e-09   4.6009573e-03   3.1630044e-01  -3.4970859e-01   1.3035373e+00   1.9681159e-08
   2.2000000e+01   5.9457745e-10   1.1466368e-01   3.6125728e-01   9.8619595e-01   6.5010654e-01   7.3738356e-09
   2.3000000e+01   2.8422843e-10   1.2902182e-02   7.1885442e-02   9.7850367e-01   9.2721903e-01   1.5670171e-09
   2.4000000e+01   4.8610527e-11   1.3172644e-02   5.9786720e-02   9.6930438e-01   9.3729654e-01   3.8852388e-10
   2.5000000e+01   4.1069845e-11   2.1863023e-02   1.6167188e-01   8.2435900e-01   9.4160882e-01   2.2459895e-10
   2.6000000e+01   3.9890945e-11   2.0724015e-02   2.8786665e-01   8.2084583e-01   7.4246459e-01   1.2948196e-10
   2.7000000e+01   1.0066313e-11   7.6455565e-02   2.5858498e-01   7.9568460e-01   5.1274107e-01   8.6563613e-11
   2.8000000e+01   2.7597393e-12   9.9764647e-02   3.3184697e-01   2.1228196e-02   2.8951171e-01   8.9605875e-11
   2.9000000e+01   1.3753551e-12   2.8987025e-02   1.4096786e-01   7.2358923e-01   3.8299898e-01   6.8968608e-11
   3.0000000e+01   1.6092984e-12   1.3880605e-03   2.2502757e-01   9.9117931e-01   1.0661823e+00   1.0502400e-11
   3.1000000e+01   1.1013698e-12   1.5857676e-03   3.2208724e-01   6.8522529e-01   2.8590452e+00   7.6554658e-12
   3.2000000e+01   4.8307696e-13   5.2324223e-02   1.8498898e-01   9.8691239e-01   1.1846340e+00   1.9532533e-12
   3.3000000e+01   2.9580903e-14   1.4364228e-02   1.2696496e-01   9.5637169e-01   7.3720049e-01   7.1341381e-13


==> data/quadratic_n16__l3_6_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.0927154e-02   1.9305888e-01   1.7689961e+00  -1.1786019e-01   9.3983375e-02   2.9508916e+00
   3.0000000e+00   1.4663202e-02   1.7883515e-01   1.6210107e+00   2.7693300e-01   1.9373878e-02   2.9355734e+00
   4.0000000e+00   1.9389859e-02   6.4764101e-02   6.8635310e-01   2.9485880e-01   9.3041341e-02   2.8669426e+00
   5.0000000e+00   3.4822213e-02   3.7003236e-02   5.4219341e-01   2.5389686e-01   1.4524601e-01   2.8212763e+00
   6.0000000e+00   7.5489581e-03   9.2237370e-02   8.5484640e-01  -9.7034810e-02   2.5356149e-02   2.8291139e+00
   7.0000000e+00   6.2547441e-03   1.7434075e-01   1.5326596e+00   2.2018641e-01   9.7116165e-03   2.8231915e+00
   8.0000000e+00   8.2028421e-03   7.2960444e-02   7.0635654e-01   2.7420252e-01   4.1452396e-02   2.7933701e+00
   9.0000000e+00   1.3010778e-02   2.2399125e-02   4.9787125e-01   2.5024119e-01   5.8201724e-02   2.7571830e+00
   1.0000000e+01   1.9569702e-02   3.7841429e-02   6.6677828e-01   2.2102300e-01   7.3128015e-02   2.7197367e+00
   1.1000000e+01   1.4490714e-02   5.0941186e-02   6.9917125e-01   4.3011937e-02   3.5360467e-02   2.7180930e+00
   1.2000000e+01   3.6336800e-03   2.3702862e-01   2.1096101e+00  -1.4195890e-01   3.0243742e-02   2.7309754e+00
   1.3000000e+01   2.3577884e-03   6.2865828e-02   5.4010867e-01   2.3658480e-01   1.0431965e-02   2.7243758e+00
   1.4000000e+01   3.2060102e-03   3.0309221e-02   5.1818613e-01   2.7593977e-01   3.3355778e-02   2.7007130e+00
   1.5000000e+01   5.6805534e-03   1.5595223e-02   7.3921116e-01   2.5740500e-01   1.0676821e-01   2.6916605e+00
   1.6000000e+01   3.6666011e-03   8.0508237e-02   7.5999084e-01   2.5865229e-01   2.8738072e-02   2.6726976e+00
   1.7000000e+01   5.5269602e-03   2.8686038e-02   3.5425701e-01   2.4146599e-01   7.4252814e-02   2.6504872e+00
   1.8000000e+01   2.0357774e-03   2.9734517e-02   2.5445504e-01   2.3025110e-01   2.4565555e-02   2.6362569e+00
   1.9000000e+01   3.3836481e-03   3.3343955e-02   5.7862749e-01   2.3977817e-01   1.9065376e-02   2.6246590e+00
   2.0000000e+01   2.5194886e-03   2.4731086e-02   7.6093808e-01   2.2977489e-01   5.5630811e-02   2.6205255e+00
   2.1000000e+01   1.1156949e-03   1.1360585e-01   9.8828698e-01   2.7115004e-01   3.5150519e-03   2.6180429e+00
   2.2000000e+01   1.5214973e-03   8.6700650e-02   7.9370172e-01   3.1447288e-01   6.2317205e-03   2.6129582e+00
   2.3000000e+01   3.9719208e-03   3.2763836e-02   6.6439436e-01   3.1996414e-01   2.7875469e-02   2.5905721e+00
   2.4000000e+01   4.0020727e-03   1.5202029e-02   6.9984982e-01   2.9529971e-01   8.9741003e-02   2.5740082e+00
   2.5000000e+01   4.4718773e-03   2.7434380e-02   2.7788238e-01   2.7853511e-01   1.3806266e-01   2.4984469e+00
   2.6000000e+01   2.0784084e-03   6.2108635e-03   6.0584988e-01   5.4049327e-03   6.5274384e-02   2.4984199e+00
   2.7000000e+01   7.2107660e-04   9.8764640e-02   8.3346857e-01  -1.3604665e-01   3.5452906e-02   2.5120036e+00
   2.8000000e+01   1.3007551e-03   9.1731654e-03   5.6866313e-01   1.6771840e-01   1.2702233e-02   2.5093771e+00
   2.9000000e+01   2.0319433e-03   4.1181750e-02   5.8387700e-01   2.3774154e-01   5.0138084e-03   2.5064157e+00
   3.0000000e+01   1.2941659e-03   8.2914778e-02   7.5764981e-01   2.3574576e-01   6.7105217e-03   2.5025040e+00
   3.1000000e+01   1.3757706e-03   6.5051929e-02   6.4199013e-01   2.9569790e-01   5.8311274e-03   2.4982280e+00
   3.2000000e+01   7.3808031e-04   5.7275947e-02   5.3922059e-01   3.3402372e-01   6.0310337e-03   2.4932357e+00
   3.3000000e+01   4.1153217e-03   2.2614177e-02   4.2327155e-01   3.2834244e-01   5.9453717e-02   2.4698926e+00
   3.4000000e+01   3.1959267e-03   2.2889550e-02   5.3949003e-01   3.1330046e-01   1.6416669e-01   2.4400335e+00
   3.5000000e+01   1.0945701e-03   2.4274500e-02   2.2097082e-01   2.7997148e-01   4.2142974e-02   2.4261408e+00
   3.6000000e+01   1.3116296e-03   2.3838998e-02   2.9629644e-01  -2.1097528e-01   2.4766932e-02   2.4395251e+00
   3.7000000e+01   1.1117254e-03   1.0785405e-02   5.0985374e-01  -1.2192244e-01   4.3981511e-02   2.4429406e+00
   3.8000000e+01   1.6507711e-03   2.8660683e-02   7.8859973e-01   2.6983590e-01   1.6393072e-02   2.4402581e+00
   3.9000000e+01   1.0761003e-03   8.2274726e-02   6.9522086e-01   3.2470840e-01   1.5214798e-02   2.4284562e+00
   4.0000000e+01   2.9492263e-03   7.6198498e-03   2.4227119e-01   3.1831147e-01   1.1398126e-01   2.4073231e+00
   4.1000000e+01   1.3913730e-03   1.8850241e-02   1.9133781e-01   2.9508082e-01   1.6949546e-01   2.3552029e+00
   4.2000000e+01   1.9181038e-03   6.6454708e-03   7.8204607e-01   2.1765372e-01   2.0376390e-01   2.3488570e+00
   4.3000000e+01   1.0094902e-03   3.2617232e-02   3.5468895e-01  -5.8293405e-02   1.1636793e-02   2.3496933e+00
   4.4000000e+01   2.9448632e-04   7.6741566e-02   6.5148935e-01  -2.0185297e-01   2.5395068e-02   2.3624609e+00
   4.5000000e+01   8.6745737e-04   6.2448261e-03   3.2979974e-01   3.1466960e-01   8.7420030e-03   2.3592319e+00
   4.6000000e+01   1.1527037e-03   3.7417620e-02   6.6932325e-01   3.1249914e-01   1.3107974e-02   2.3497516e+00
   4.7000000e+01   5.0994168e-04   2.0060736e-02   5.4371228e-01   2.7736844e-01   8.3231856e-02   2.3430886e+00
   4.8000000e+01   3.9060746e-04   2.0319979e-02   2.0760383e-01   3.1580163e-01   9.7762673e-03   2.3359557e+00
   4.9000000e+01   4.7144980e-04   1.0846326e-02   1.7922744e-01   3.7027943e-01   1.7732782e-02   2.3283662e+00
   5.0000000e+01   1.5780859e-03   1.2676016e-02   5.4870143e-01   3.4962529e-01   2.9537982e-02   2.3165674e+00
   5.1000000e+01   1.6081620e-03   1.7176826e-02   5.4671914e-01   3.4138701e-01   1.1500969e-01   2.2946829e+00
   5.2000000e+01   1.2569396e-03   1.5412332e-02   2.5497876e-01   3.3075620e-01   5.6573609e-02   2.2740389e+00
   5.3000000e+01   7.2196254e-04   1.4626493e-02   1.4505023e-01  -2.2239903e-01   2.0673685e-02   2.2849543e+00
   5.4000000e+01   1.5288568e-03   1.2285091e-02   5.5594998e-01   3.4477208e-01   3.3470179e-02   2.2784331e+00
   5.5000000e+01   8.6290545e-04   2.8605992e-02   5.3440905e-01   3.5560826e-01   3.9694163e-02   2.2704911e+00
   5.6000000e+01   9.2208927e-04   2.8274950e-02   2.7455731e-01   3.7544167e-01   1.6982414e-02   2.2562977e+00
   5.7000000e+01   1.0042194e-03   1.5853438e-02   1.7284966e-01   3.7511051e-01   1.9433189e-02   2.2402190e+00
   5.8000000e+01   2.3286747e-03   7.8062286e-03   3.6612434e-01   3.5248432e-01   5.9869379e-01   2.1867601e+00
   5.9000000e+01   1.3498378e-03   7.5481643e-03   6.1653897e-01   2.8454671e-01   3.7300523e-01   2.1728037e+00
   6.0000000e+01   9.6160097e-04   1.7128503e-02   2.3749271e-01   2.7615801e-01   6.3365212e-02   2.1548090e+00
   6.1000000e+01   1.1761931e-03   1.2097941e-02   1.5267303e-01  -2.0610931e-01   4.7260660e-02   2.1780795e+00
   6.2000000e+01   2.6890517e-03   6.5778567e-03   5.4183010e-01   3.1766602e-01   1.8168985e-02   2.1718750e+00
   6.3000000e+01   1.1811460e-03   6.4645635e-02   6.9078197e-01   2.8815676e-01   2.2096331e-02   2.1650825e+00
   6.4000000e+01   3.2328102e-04   4.2687076e-02   4.1497489e-01   7.8088845e-02   4.5023329e-03   2.1647074e+00
   6.5000000e+01   1.9815555e-04   1.0977863e-01   1.0341248e+00  -1.9772029e-01   1.4072824e-03   2.1653117e+00
   6.6000000e+01   2.5107514e-04   2.9646700e-02   4.6620639e-01   2.9749219e-01   1.6441221e-03   2.1642553e+00
   6.7000000e+01   6.5818500e-04   2.2118951e-02   8.6110897e-01   2.8656862e-01   7.4456066e-03   2.1631043e+00
   6.8000000e+01   4.5477697e-04   7.4859024e-02   6.7012390e-01   3.5734401e-01   8.7087874e-03   2.1564444e+00
   6.9000000e+01   2.8431292e-04   1.6885590e-02   3.1044603e-01   3.4006666e-01   5.0486196e-03   2.1527665e+00
   7.0000000e+01   5.2163437e-04   2.0678188e-02   3.0373057e-01   3.1547024e-01   7.7767467e-03   2.1475438e+00
   7.1000000e+01   7.3104779e-04   1.2724006e-02   6.7072315e-01   3.0528930e-01   4.7402004e-02   2.1325557e+00
   7.2000000e+01   1.6590031e-03   8.4339867e-03   8.6795931e-01   2.9718559e-01   2.9187971e-02   2.1279830e+00
   7.3000000e+01   1.1265146e-03   4.4218245e-02   3.9612354e-01   2.8921974e-01   2.0511567e-02   2.1157717e+00
   7.4000000e+01   4.1444959e-04   2.2447997e-02   2.3096961e-01  -9.0552295e-02   5.8146025e-03   2.1163376e+00
   7.5000000e+01   1.9060829e-04   6.2388959e-02   5.3620674e-01  -2.3387700e-01   3.7929870e-03   2.1182293e+00
   7.6000000e+01   2.9047188e-04   2.2352570e-02   6.6981820e-01  -1.1813621e-01   3.5321360e-03   2.1184511e+00
   7.7000000e+01   1.3457004e-04   8.3550639e-02   7.1625582e-01   3.6850556e-01   4.7108242e-04   2.1180836e+00
   7.8000000e+01   2.9269431e-04   9.4354443e-02   8.9783422e-01   3.8677929e-01   1.7650707e-03   2.1166404e+00
   7.9000000e+01   7.1458369e-04   3.2897755e-02   1.0765591e+00   3.9116816e-01   5.9463678e-03   2.1117488e+00
   8.0000000e+01   6.5860300e-04   1.3986870e-02   5.3015044e-01   3.8928436e-01   2.2123167e-02   2.1027655e+00
   8.1000000e+01   6.8247959e-04   8.0895760e-03   4.7596033e-01   3.7753625e-01   8.2912876e-02   2.0946349e+00
   8.2000000e+01   1.0121934e-03   2.0217687e-02   4.9465376e-01   3.4064404e-01   1.6911568e-02   2.0916348e+00
   8.3000000e+01   2.0758224e-04   4.8859567e-02   5.8155806e-01   3.8079817e-01   3.1849519e-03   2.0903687e+00
   8.4000000e+01   1.3611044e-04   1.1859732e-01   1.0381069e+00  -3.5047198e-01   5.2892041e-03   2.0942692e+00
   8.5000000e+01   3.4346380e-04   7.9708522e-03   3.3385763e-01  -1.1427357e-01   5.1317620e-03   2.0948901e+00
   8.6000000e+01   3.9282993e-04   2.7030556e-02   2.5055648e-01   6.0323703e-02   5.5292351e-03   2.0942233e+00
   8.7000000e+01   5.7111368e-04   2.3054527e-02   8.4727814e-01   3.7431635e-01   5.2701251e-03   2.0901171e+00
   8.8000000e+01   4.0882147e-04   2.6453770e-02   4.4200831e-01   3.5933053e-01   2.6376604e-02   2.0852042e+00
   8.9000000e+01   2.8279133e-04   2.6687615e-02   2.8171778e-01   1.3603862e-01   4.3154560e-03   2.0839992e+00
   9.0000000e+01   7.2123288e-04   1.7352504e-02   3.4066925e-01   4.9858880e-01   1.9243933e-02   2.0740742e+00
   9.1000000e+01   6.8750342e-04   1.8026574e-02   5.1090413e-01   4.9787522e-01   1.0683267e-02   2.0631318e+00
   9.2000000e+01   2.8471890e-04   1.2038910e-02   6.1883831e-01   4.6589382e-01   9.1050279e-02   2.0576882e+00
   9.3000000e+01   4.3838880e-04   2.4857442e-02   2.9319998e-01   4.9957882e-01   2.3711898e-02   2.0337522e+00
   9.4000000e+01   2.6232597e-04   5.3518782e-03   2.7961374e-01   4.6300370e-01   1.6767285e-01   1.9957115e+00
   9.5000000e+01   3.8355628e-04   2.9650119e-03   3.8155691e-01   4.1492243e-01   2.3523081e-02   1.9908705e+00
   9.6000000e+01   4.9828292e-04   1.2934497e-02   7.4854416e-01  -6.3343876e-02   2.2102661e-02   1.9912265e+00
   9.7000000e+01   2.6173689e-04   3.9240645e-02   4.5850857e-01  -1.1146975e-01   4.1661044e-03   1.9916931e+00
   9.8000000e+01   1.6615072e-04   6.2739649e-02   5.3577269e-01  -3.4514347e-01   1.5198865e-03   1.9927400e+00
   9.9000000e+01   6.4067694e-04   1.5287669e-02   2.5032387e-01  -2.2808963e-01   1.7737160e-02   2.0010978e+00
   1.0000000e+02   8.6258541e-04   8.2227885e-03   6.8723993e-01  -2.5690317e-01   1.2168631e-01   2.0050616e+00
   1.0100000e+02   2.7586199e-04   2.4498653e-02   2.4839169e-01  -3.2142152e-01   4.5628461e-02   2.0125297e+00
   1.0200000e+02   2.0163794e-04   1.1537656e-02   1.7476218e-01  -3.1188464e-02   3.7162958e-03   2.0126498e+00
   1.0300000e+02   8.1837356e-05   4.4867496e-02   3.9247747e-01   2.7452605e-01   5.4540901e-03   2.0096640e+00
   1.0400000e+02   1.8498841e-04   5.7815699e-03   7.8411543e-01  -1.3050266e-01   9.1966495e-03   2.0098151e+00
   1.0500000e+02   6.3304571e-05   7.3708652e-02   6.3691875e-01   2.5718982e-01   9.6945013e-04   2.0093149e+00
   1.0600000e+02   1.3374422e-04   2.9220177e-02   3.6261553e-01   2.3594714e-01   1.0891715e-03   2.0087996e+00
   1.0700000e+02   1.8502925e-04   2.7145500e-02   3.6532685e-01   2.7802282e-01   2.8858188e-03   2.0079957e+00
   1.0800000e+02   1.1773430e-04   2.8166169e-02   4.4190974e-01   3.7045190e-01   2.0003336e-03   2.0072526e+00
   1.0900000e+02   6.0315734e-05   5.3215264e-02   4.6645974e-01  -9.4267949e-02   4.3755445e-04   2.0073356e+00
   1.1000000e+02   1.4965504e-04   4.2299254e-02   4.6014485e-01   4.5911895e-01   8.5569271e-04   2.0065475e+00
   1.1100000e+02   2.4921610e-04   3.3758038e-02   5.8283007e-01   4.4840646e-01   3.0119389e-03   2.0038448e+00
   1.1200000e+02   3.8350626e-04   1.0869421e-02   4.7075683e-01   5.2862119e-01   7.3597918e-03   1.9999566e+00
   1.1300000e+02   1.6161890e-04   2.2893471e-02   6.7079861e-01   5.0260382e-01   2.0085854e-03   1.9979406e+00
   1.1400000e+02   3.0881147e-04   3.6083087e-02   8.6007550e-01   5.1460653e-01   1.2426406e-03   1.9973021e+00
   1.1500000e+02   1.7169989e-04   1.1177090e-01   9.6541166e-01   5.7496874e-01   2.2443809e-03   1.9947280e+00
   1.1600000e+02   7.3317743e-04   1.6075077e-02   1.8533771e-01   5.7934799e-01   3.4039395e-02   1.9561737e+00
   1.1700000e+02   7.2327938e-04   5.0291074e-03   2.7517274e-01   5.5986125e-01   1.3661557e-01   1.9376690e+00
   1.1800000e+02   3.2486846e-04   8.1815187e-03   6.1034530e-01   5.4717866e-01   1.4760386e-01   1.9279460e+00
   1.1900000e+02   8.0796748e-05   1.7724717e-02   3.4360057e-01  -4.3274924e-01   6.9011374e-03   1.9337409e+00
   1.2000000e+02   2.2904616e-04   9.6030661e-03   4.2791559e-01   5.9351602e-01   1.1175897e-02   1.9273472e+00
   1.2100000e+02   4.6487994e-04   9.5707400e-03   3.7065362e-01   6.6098144e-01   1.4329808e-02   1.9092044e+00
   1.2200000e+02   6.9682788e-04   6.7821815e-03   6.2090058e-01   6.4362343e-01   1.5695939e-01   1.8618692e+00
   1.2300000e+02   5.4475765e-04   5.0752708e-03   5.4577172e-01   5.4545618e-02   4.4115923e-02   1.8615962e+00
   1.2400000e+02   2.3768872e-04   3.6196858e-02   4.1189443e-01  -5.0631814e-01   1.9375043e-02   1.8801157e+00
   1.2500000e+02   5.5079115e-04   3.9368154e-03   5.2173284e-01   6.4034593e-01   2.5376530e-01   1.8611620e+00
   1.2600000e+02   3.6383100e-04   8.5065362e-03   2.4055298e-01   6.3871212e-01   1.6596095e-01   1.8128146e+00
   1.2700000e+02   2.6908919e-04   3.0284550e-03   5.9494130e-01   6.3304058e-01   2.7029173e-01   1.7935848e+00
   1.2800000e+02   3.2262179e-04   6.1134852e-03   4.6786205e-01   4.4656681e-01   8.2317020e-02   1.7894831e+00
   1.2900000e+02   3.1864189e-04   1.9515512e-02   4.8014231e-01  -5.9160388e-01   3.1629437e-02   1.7978905e+00
   1.3000000e+02   2.4293820e-04   1.3447985e-02   1.5525973e-01  -5.8801792e-01   3.8606809e-02   1.8185146e+00
   1.3100000e+02   3.5954885e-04   5.2586741e-03   2.8501763e-01   6.2000901e-01   3.4839096e-02   1.8087371e+00
   1.3200000e+02   5.5016134e-04   1.1651435e-02   5.3383905e-01   6.3621276e-01   4.6205665e-02   1.7955168e+00
   1.3300000e+02   4.9730087e-04   1.3631577e-02   5.0457080e-01   6.2449387e-01   6.3109367e-02   1.7779635e+00
   1.3400000e+02   2.9249906e-04   1.0692606e-02   2.1310542e-01   6.1162581e-01   4.9993581e-02   1.7644597e+00
   1.3500000e+02   3.4269492e-04   1.2290148e-02   2.0743129e-01  -5.8672169e-01   2.5429862e-02   1.7777156e+00
   1.3600000e+02   3.1027759e-04   7.0026872e-03   5.1127429e-01  -6.0004445e-01   1.0710405e-01   1.7848815e+00
   1.3700000e+02   3.5799572e-04   1.4070536e-02   5.7151847e-01  -6.0089308e-01   4.5472227e-02   1.7909962e+00
   1.3800000e+02   2.3477050e-04   2.2191945e-02   2.7029783e-01   5.9507910e-01   6.9997652e-03   1.7872731e+00
   1.3900000e+02   1.2310206e-04   3.1867538e-02   2.7985601e-01   6.2119945e-01   6.8554268e-03   1.7796878e+00
   1.4000000e+02   4.0283542e-04   8.0821200e-03   4.8353172e-01   5.5374453e-01   4.6376931e-03   1.7774059e+00
   1.4100000e+02   2.0955725e-04   4.5091749e-02   6.7724540e-01   3.8033208e-01   1.3419309e-03   1.7765001e+00
   1.4200000e+02   2.5108635e-04   7.0613969e-02   7.2264736e-01   4.9108293e-01   3.8136317e-03   1.7748390e+00
   1.4300000e+02   3.9540196e-04   4.5939215e-02   4.2830778e-01   5.5426772e-01   6.6770784e-03   1.7682981e+00
   1.4400000e+02   3.9962287e-04   1.5542082e-02   2.6448903e-01   5.2709652e-01   1.3324603e-02   1.7559929e+00
   1.4500000e+02   3.7991141e-04   2.2231597e-03   6.7276115e-01   5.4746362e-01   1.3440205e-01   1.7519660e+00
   1.4600000e+02   1.3829758e-04   3.8110880e-02   4.4488174e-01   5.0313776e-01   8.8484324e-03   1.7442178e+00
   1.4700000e+02   1.2080317e-04   1.0154556e-02   6.8088010e-01   1.4731386e-01   4.0259087e-03   1.7441532e+00
   1.4800000e+02   5.7503278e-05   1.9560223e-01   1.7315177e+00   5.2091581e-01   2.3628494e-03   1.7420099e+00
   1.4900000e+02   1.6314985e-04   8.4847529e-03   5.5966124e-01  -2.3386004e-01   3.1200211e-03   1.7426475e+00
   1.5000000e+02   1.7072679e-04   2.5036449e-02   3.1909160e-01   3.3867156e-01   3.9065519e-03   1.7414976e+00
   1.5100000e+02   2.3973370e-04   3.3425880e-02   5.2490980e-01   5.2463761e-01   3.0787194e-03   1.7386907e+00
   1.5200000e+02   1.1722971e-04   2.2378841e-02   5.1771414e-01   4.8770547e-01   7.8839565e-03   1.7370220e+00
   1.5300000e+02   1.4006324e-04   3.2306102e-02   3.6061846e-01  -3.5240391e-01   1.1781882e-03   1.7377442e+00
   1.5400000e+02   5.3047101e-05   4.3813505e-02   3.9413188e-01  -4.3237007e-01   2.6504089e-03   1.7387411e+00
   1.5500000e+02   1.2816497e-04   2.0652894e-02   3.1393741e-01   6.6740854e-01   8.3478245e-04   1.7377728e+00
   1.5600000e+02   1.7388549e-04   3.9396922e-02   6.9231896e-01   6.6833993e-01   9.4615678e-04   1.7372234e+00
   1.5700000e+02   6.5012584e-05   1.0998989e-01   9.5552446e-01  -2.9722288e-01   7.2700490e-04   1.7375992e+00
   1.5800000e+02   7.7846011e-05   3.7144813e-02   4.5335137e-01   5.8366986e-01   1.1718153e-03   1.7364116e+00
   1.5900000e+02   2.3899030e-04   2.0687197e-02   5.7595839e-01   4.6241088e-01   9.4013999e-03   1.7326523e+00
   1.6000000e+02   1.8186209e-04   1.1248900e-02   5.3146554e-01   5.9242723e-01   6.9537667e-03   1.7308696e+00
   1.6100000e+02   1.3772574e-04   3.5320433e-02   3.3423958e-01   5.9299226e-01   6.6984352e-03   1.7240196e+00
   1.6200000e+02   1.4513573e-04   9.0099775e-03   6.4216109e-01   7.0737017e-01   4.7367607e-03   1.7232977e+00
   1.6300000e+02   6.8715499e-05   8.3760967e-02   7.1725736e-01  -5.2153042e-01   2.5761381e-03   1.7256172e+00
   1.6400000e+02   1.7409368e-04   8.1792631e-03   5.6858896e-01   7.7170458e-01   4.3568769e-03   1.7198219e+00
   1.6500000e+02   2.9543825e-04   8.9458346e-03   3.9159929e-01   7.7358216e-01   5.7994317e-02   1.7101955e+00
   1.6600000e+02   4.0418645e-04   1.3725231e-02   6.2569859e-01   7.3172961e-01   1.1466039e-02   1.7066117e+00
   1.6700000e+02   2.2127710e-04   2.1528556e-02   3.1754688e-01   7.5422345e-01   2.7853255e-02   1.6887579e+00
   1.6800000e+02   1.0049822e-04   9.9868387e-03   1.6527459e-01  -4.0687953e-02   2.6365312e-03   1.6888499e+00
   1.6900000e+02   5.9125988e-05   3.8855341e-02   3.2820011e-01  -6.7370450e-01   2.4813787e-03   1.6916760e+00
   1.7000000e+02   2.0834832e-04   5.4261450e-03   5.3188821e-01   7.7407737e-01   5.1328643e-02   1.6832883e+00
   1.7100000e+02   2.7312780e-04   8.1518072e-03   4.8885041e-01   7.9119044e-01   1.1798453e-01   1.6637161e+00
   1.7200000e+02   2.2503264e-04   6.4579177e-03   3.1795831e-01   8.0278043e-01   8.9844799e-02   1.6487541e+00
   1.7300000e+02   1.7050961e-04   7.3992600e-03   1.6205651e-01   8.0222189e-01   4.2292519e-02   1.6348025e+00
   1.7400000e+02   3.7134925e-04   7.2099816e-03   4.8952916e-01  -6.6904922e-01   2.0250512e-02   1.6403514e+00
   1.7500000e+02   4.0555102e-04   1.8866412e-02   5.0103445e-01  -7.3963487e-01   4.7115589e-02   1.6546934e+00
   1.7600000e+02   2.0461199e-04   1.2974149e-02   2.6249568e-01  -7.2594196e-01   2.5388480e-02   1.6623333e+00
   1.7700000e+02   2.6949117e-04   1.5136153e-02   2.0510460e-01   7.4124507e-01   7.6219482e-03   1.6576429e+00
   1.7800000e+02   2.4243770e-04   2.8838944e-02   4.4058764e-01   7.4869497e-01   1.3957938e-02   1.6489993e+00
   1.7900000e+02   1.5507502e-04   1.0825860e-02   6.1299544e-01   7.3953298e-01   4.9741111e-02   1.6452118e+00
   1.8000000e+02   2.0835351e-04   2.2526523e-02   3.4831017e-01   6.3641840e-01   2.3154057e-03   1.6440003e+00
   1.8100000e+02   5.3039957e-05   6.3837421e-02   5.4458950e-01  -7.2490921e-01   4.3750397e-03   1.6492217e+00
   1.8200000e+02   1.0057053e-04   9.8257640e-03   3.7506548e-01   2.2769273e-01   1.2695707e-03   1.6487462e+00
   1.8300000e+02   4.0147320e-04   1.9944223e-02   6.0759575e-01   5.7600907e-01   1.3555036e-02   1.6455342e+00
   1.8400000e+02   3.0528594e-04   3.3173317e-02   3.1063590e-01   8.2663382e-01   1.7947892e-02   1.6212057e+00
   1.8500000e+02   4.0911852e-04   8.5804373e-03   3.3617160e-01   8.1525445e-01   5.6554324e-02   1.6025738e+00
   1.8600000e+02   3.6721317e-04   7.1943919e-03   1.8851091e-01   8.0026233e-01   9.1520993e-02   1.5445131e+00
   1.8700000e+02   4.6016066e-04   1.5231350e-03   5.8026380e-01   8.0081635e-01   2.2720111e+00   1.5009632e+00
   1.8800000e+02   3.8246247e-04   5.1889815e-03   4.2283324e-01   7.8935681e-01   4.6103639e-01   1.4336678e+00
   1.8900000e+02   6.7134268e-04   2.8695821e-03   3.4159616e-01   7.6726769e-01   5.1626009e-01   1.3639728e+00
   1.9000000e+02   6.2660735e-04   3.8559039e-03   2.7658492e-01   7.4093924e-01   3.1079266e-01   1.2874182e+00
   1.9100000e+02   6.4115676e-04   3.5159035e-03   6.1725470e-01   6.5481063e-01   7.7334269e-02   1.2833522e+00
   1.9200000e+02   4.2131897e-04   5.6653092e-02   6.7072383e-01  -6.9759760e-01   8.2931096e-02   1.3210251e+00
   1.9300000e+02   2.6084463e-04   6.9123196e-03   3.1540183e-01  -7.1916254e-01   6.9530461e-01   1.3628941e+00
   1.9400000e+02   1.7657948e-04   4.0627023e-03   2.2241528e-01  -4.5816140e-01   1.9216794e-02   1.3636448e+00
   1.9500000e+02   2.6002461e-04   5.4646419e-02   5.6440966e-01   7.4392919e-01   1.7756315e-02   1.3457291e+00
   1.9600000e+02   1.6014386e-04   6.7043984e-03   5.6417633e-01   7.3791650e-01   1.6674346e-01   1.3354138e+00
   1.9700000e+02   1.9166758e-04   4.9293310e-03   3.5055154e-01   7.4087310e-01   9.3979621e-02   1.3296129e+00
   1.9800000e+02   2.4178685e-04   9.2450016e-03   2.1532696e-01   7.5596876e-01   1.4100387e-02   1.3225407e+00
   1.9900000e+02   3.3433424e-04   1.2943033e-02   4.0858537e-01  -6.9901063e-01   4.4315903e-02   1.3328240e+00
   2.0000000e+02   1.7427320e-04   1.0322147e-02   4.7331575e-01  -6.7628506e-01   6.1794737e-02   1.3398080e+00
   2.0100000e+02   3.2257801e-04   1.4182411e-02   3.1372202e-01   1.7871318e-01   3.8237134e-03   1.3393526e+00
   2.0200000e+02   1.5157491e-04   6.0812886e-02   5.3288643e-01   7.0761666e-01   9.3694289e-03   1.3305023e+00
   2.0300000e+02   3.1363899e-04   1.2559822e-02   3.7355750e-01  -5.9033978e-01   1.2339924e-02   1.3402602e+00
   2.0400000e+02   2.6328563e-04   9.1891088e-03   5.8116305e-01  -5.9156877e-01   1.5541477e-01   1.3480024e+00
   2.0500000e+02   4.3323181e-04   1.3205967e-02   2.1665287e-01  -3.8723880e-01   3.8414885e-02   1.3582384e+00
   2.0600000e+02   1.8928162e-04   9.5810421e-03   2.1178104e-01  -3.5189328e-01   6.4631580e-02   1.3661156e+00
   2.0700000e+02   1.6934191e-04   1.0110606e-02   2.8999526e-01  -6.7284847e-01   1.1390251e-02   1.3713626e+00
   2.0800000e+02   9.6924576e-05   1.2533379e-02   6.9032252e-01  -6.5204540e-01   1.1927829e-02   1.3720294e+00
   2.0900000e+02   4.4959709e-05   7.2041738e-02   6.1081601e-01   4.9806598e-01   5.4935076e-03   1.3682910e+00
   2.1000000e+02   1.7180220e-04   4.3077962e-03   3.9198233e-01   5.2880265e-01   2.7480611e-02   1.3633434e+00
   2.1100000e+02   8.7999673e-05   6.7874005e-03   2.6676338e-01   4.5283844e-01   2.1482478e-02   1.3616895e+00
   2.1200000e+02   1.6915436e-04   1.8434046e-02   7.0764069e-01  -4.2780606e-01   3.0088334e-03   1.3625671e+00
   2.1300000e+02   8.1550872e-05   3.5905258e-02   3.6418070e-01  -3.1600824e-01   3.5087623e-03   1.3633244e+00
   2.1400000e+02   6.2089126e-05   3.5608331e-02   3.5411313e-01   5.4821581e-01   9.4322522e-04   1.3626199e+00
   2.1500000e+02   1.0241140e-04   2.8214183e-02   3.4268525e-01   3.4217468e-01   2.8188454e-03   1.3619639e+00
   2.1600000e+02   2.1777703e-04   3.0759096e-02   5.8896568e-01   4.4125843e-02   4.0061005e-03   1.3618463e+00
   2.1700000e+02   2.3758278e-04   3.6311461e-02   3.3966715e-01   1.4872936e-01   8.6928596e-03   1.3601359e+00
   2.1800000e+02   1.9809012e-04   1.2739149e-02   2.8395669e-01  -2.6192284e-01   2.9076274e-03   1.3606552e+00
   2.1900000e+02   6.6116416e-05   5.3339339e-02   4.6979239e-01  -1.0834757e-01   3.3004973e-03   1.3611491e+00
   2.2000000e+02   2.0045692e-04   1.6559600e-02   7.6719000e-01   2.0452124e-01   4.2918769e-03   1.3605547e+00
   2.2100000e+02   2.3226964e-04   3.2633975e-02   3.5519205e-01   1.4672671e-01   9.3259956e-03   1.3587509e+00
   2.2200000e+02   2.6175076e-04   1.1409052e-02   3.2229969e-01   1.4737171e-01   1.6634815e-02   1.3579297e+00
   2.2300000e+02   1.2715927e-04   1.9251898e-02   2.0416469e-01   9.4863237e-02   7.3200442e-03   1.3574672e+00
   2.2400000e+02   1.9721125e-04   2.1148122e-02   4.5351060e-01   1.7609207e-01   5.2300533e-03   1.3568466e+00
   2.2500000e+02   1.0795478e-04   2.7456852e-02   4.4632652e-01   1.9926786e-01   3.8137486e-03   1.3563334e+00
   2.2600000e+02   7.0196292e-05   4.2383696e-02   4.3220244e-01  -1.0895949e-01   2.3758476e-03   1.3566883e+00
   2.2700000e+02   8.2259401e-05   1.2818078e-02   3.1211839e-01  -7.8311239e-02   8.1843714e-03   1.3569085e+00
   2.2800000e+02   2.4749670e-04   1.7172224e-02   5.0497587e-01   2.6498009e-01   2.4202859e-03   1.3564743e+00
   2.2900000e+02   1.9339655e-04   5.5745015e-02   5.0367293e-01   7.0118983e-02   6.0371738e-03   1.3559247e+00
   2.3000000e+02   8.3853397e-05   2.0681361e-02   2.8587140e-01   3.0396972e-02   2.2855549e-03   1.3558341e+00
   2.3100000e+02   1.3793084e-04   2.5180133e-02   4.1494493e-01   3.1081994e-01   1.3372617e-03   1.3555526e+00
   2.3200000e+02   3.1883731e-05   8.8550773e-02   7.8948473e-01  -3.1704743e-02   3.2712648e-04   1.3555667e+00
   2.3300000e+02   3.1492159e-05   1.0061661e-01   9.0948278e-01   3.2054664e-01   2.8653702e-04   1.3554422e+00
   2.3400000e+02   7.1614322e-05   4.0292518e-02   4.8889949e-01   3.7297011e-01   1.9392616e-03   1.3549526e+00
   2.3500000e+02   7.2665891e-05   2.5191718e-02   3.0417673e-01   4.2928078e-01   1.1623290e-03   1.3542773e+00
   2.3600000e+02   5.2782676e-05   2.2973557e-02   3.1339840e-01   4.0730363e-01   3.5293118e-03   1.3533056e+00
   2.3700000e+02   9.4840152e-05   1.4183106e-02   5.8059093e-01   4.5105213e-01   1.6317360e-03   1.3530567e+00
   2.3800000e+02   4.6991072e-05   6.3718532e-02   5.3706940e-01   5.1673731e-01   1.6941285e-03   1.3518737e+00
   2.3900000e+02   1.8417217e-04   1.2659611e-02   4.4328284e-01   5.1413728e-01   1.0860323e-02   1.3499902e+00
   2.4000000e+02   9.0533037e-05   2.1884796e-02   2.4876694e-01   5.3653626e-01   8.1961335e-03   1.3440860e+00
   2.4100000e+02   3.9110884e-04   7.3012889e-03   6.2686344e-01   5.4816046e-01   2.0382229e-02   1.3403440e+00
   2.4200000e+02   2.1308933e-04   2.2701705e-02   3.1968113e-01   5.4777294e-01   3.1591208e-02   1.3345748e+00
   2.4300000e+02   9.0685475e-05   1.1080601e-02   2.0728963e-01   5.3450083e-01   6.2319671e-02   1.3235778e+00
   2.4400000e+02   8.5858757e-05   4.4071852e-03   3.0626319e-01   5.4970514e-01   2.7704813e-02   1.3210637e+00
   2.4500000e+02   9.4259614e-05   1.1961212e-02   5.6540026e-01  -5.1410186e-01   6.7537772e-02   1.3239391e+00
   2.4600000e+02   8.0647437e-05   9.8322821e-03   3.4622755e-01  -5.0631572e-01   3.8711694e-02   1.3271943e+00
   2.4700000e+02   1.0827950e-04   8.1148623e-03   2.0731697e-01  -5.0657273e-01   2.4596499e-02   1.3313471e+00
   2.4800000e+02   5.1787077e-05   4.9175766e-03   3.2453975e-01  -9.6492688e-02   7.5124804e-03   1.3314076e+00
   2.4900000e+02   3.0085856e-05   7.5011282e-02   7.2789092e-01   5.2669954e-01   2.7672188e-03   1.3294707e+00
   2.5000000e+02   8.0948683e-05   4.4162212e-03   7.2651914e-01   5.6766435e-01   2.7206434e-02   1.3281888e+00
   2.5100000e+02   7.2948640e-05   1.4875987e-02   2.5601730e-01   6.3354353e-01   6.7233134e-03   1.3225494e+00
   2.5200000e+02   1.1956233e-04   3.9585338e-03   4.3549148e-01   6.4747391e-01   7.7009116e-02   1.3184368e+00
   2.5300000e+02   1.1335987e-04   1.0683730e-02   1.6406345e-01   3.5972208e-01   4.3939339e-03   1.3163640e+00
   2.5400000e+02   8.6533211e-05   9.1199862e-03   6.7268547e-01   7.0071370e-01   4.6164684e-02   1.3137054e+00
   2.5500000e+02   8.4884026e-05   1.6977302e-02   1.9272763e-01  -2.5568888e-02   1.9478610e-03   1.3137733e+00
   2.5600000e+02   1.6304788e-04   2.1220078e-02   4.0326120e-01  -1.9021904e-01   1.6442102e-03   1.3141859e+00
   2.5700000e+02   8.1703333e-05   3.5496580e-02   2.9771920e-01  -5.8176484e-01   5.8024099e-03   1.3186367e+00
   2.5800000e+02   1.5052109e-04   1.1476060e-02   7.0521757e-01   7.1146758e-01   2.3800147e-03   1.3180786e+00
   2.5900000e+02   1.2521167e-04   5.3613133e-02   5.1261246e-01   6.2604088e-01   2.1120225e-03   1.3163376e+00
   2.6000000e+02   6.8960115e-05   3.7012584e-02   3.7699795e-01  -3.4791347e-01   8.4652430e-04   1.3167257e+00
   2.6100000e+02   1.6714017e-04   2.9129420e-02   4.6617827e-01   2.6772014e-01   3.2606412e-03   1.3161526e+00
   2.6200000e+02   6.1131541e-05   4.0556935e-02   5.5628374e-01   3.2677337e-01   1.5371267e-03   1.3154929e+00
   2.6300000e+02   1.0232752e-04   3.2546774e-02   3.9444667e-01   6.1023177e-01   3.4942021e-03   1.3140917e+00
   2.6400000e+02   1.5621464e-04   2.5677936e-02   3.4841525e-01   5.0986353e-01   7.4319810e-03   1.3116087e+00
   2.6500000e+02   5.1429765e-05   1.4314012e-02   1.3982315e-01   4.4184226e-01   3.7595681e-02   1.3062086e+00
   2.6600000e+02   5.9068366e-05   4.7394657e-03   5.2936478e-01   6.4324238e-01   9.1123007e-03   1.3059694e+00
   2.6700000e+02   2.7978329e-05   8.4282897e-02   7.2531904e-01  -4.1036935e-01   2.5378110e-03   1.3073330e+00
   2.6800000e+02   1.4924177e-04   5.2166378e-03   5.4521012e-01   6.3449278e-01   5.8130540e-03   1.3025243e+00
   2.6900000e+02   1.0685386e-04   8.0645488e-03   4.4399112e-01   7.1008986e-01   1.9328277e-02   1.2980627e+00
   2.7000000e+02   1.1159169e-04   1.0886646e-02   7.2501332e-01  -2.3511250e-01   1.4354530e-02   1.2986122e+00
   2.7100000e+02   6.4182800e-05   3.1587899e-02   2.6690396e-01  -5.3537442e-01   6.0798419e-03   1.3028563e+00
   2.7200000e+02   5.5788295e-05   8.0359081e-03   2.8441119e-01   3.1078210e-01   8.5277899e-03   1.3019957e+00
   2.7300000e+02   2.2943661e-05   8.8612168e-03   3.3807787e-01   4.8767704e-01   8.0214444e-03   1.3013596e+00
   2.7400000e+02   8.2871735e-05   1.9646307e-02   6.0418136e-01   5.7377308e-01   7.6626337e-03   1.2999308e+00
   2.7500000e+02   5.4970862e-05   1.3627984e-02   3.3990850e-01   6.7591907e-01   9.3172376e-03   1.2978861e+00
   2.7600000e+02   3.5004602e-05   1.5348944e-02   1.6464833e-01   7.8993992e-01   7.3323900e-04   1.2971344e+00
   2.7700000e+02   1.0222799e-04   1.8946660e-02   3.6177590e-01   7.8870072e-01   1.7725577e-03   1.2953218e+00
   2.7800000e+02   2.4218719e-04   2.0455811e-02   6.0424877e-01   8.9464366e-01   1.1970137e-02   1.2883906e+00
   2.7900000e+02   1.3447069e-04   1.1879219e-02   5.4887435e-01   9.0974900e-01   7.5894434e-02   1.2828333e+00
   2.8000000e+02   1.4037517e-04   1.3291016e-02   1.3427886e-01   8.8977780e-01   2.6291404e-02   1.2529179e+00
   2.8100000e+02   1.1780666e-04   2.5768201e-03   2.4135194e-01   9.0469337e-01   1.5715924e-01   1.2417952e+00
   2.8200000e+02   7.7644989e-05   4.8120986e-03   4.7260446e-01   8.9939505e-01   3.2334915e-02   1.2327746e+00
   2.8300000e+02   2.5401527e-04   5.4565248e-03   8.8985531e-01  -6.1404358e-01   1.4776235e-02   1.2341740e+00
   2.8400000e+02   1.8509430e-04   4.7175719e-02   4.1223648e-01  -7.8605914e-01   1.2122672e-02   1.2459690e+00
   2.8500000e+02   8.6647179e-05   9.8168384e-03   2.6025153e-01  -8.2490304e-01   2.3212749e-02   1.2489529e+00
   2.8600000e+02   1.0955530e-04   1.6063071e-02   1.8954758e-01   8.0599059e-01   4.4776239e-03   1.2444499e+00
   2.8700000e+02   6.9511234e-05   1.2837672e-02   5.9869232e-01   8.2363599e-01   1.5547537e-02   1.2424587e+00
   2.8800000e+02   6.7098464e-05   1.5891633e-02   4.0598985e-01   8.2453198e-01   1.3946356e-02   1.2406734e+00
   2.8900000e+02   6.2303447e-05   1.7194626e-02   2.8760380e-01  -1.5591162e-01   9.8429348e-04   1.2408644e+00
   2.9000000e+02   1.0290305e-04   3.0235451e-02   2.9428763e-01  -6.1410809e-01   2.7729809e-03   1.2429804e+00
   2.9100000e+02   1.4247810e-04   1.6450755e-02   5.2195908e-01  -6.0859883e-01   3.9843774e-03   1.2444890e+00
   2.9200000e+02   8.1060343e-05   3.0884692e-02   4.4346297e-01  -3.7763863e-01   1.3729875e-03   1.2448119e+00
   2.9300000e+02   2.8981722e-05   8.9872539e-02   7.6467780e-01   6.4396390e-01   1.7959124e-03   1.2433735e+00
   2.9400000e+02   3.6141953e-05   1.7402925e-02   1.9245698e-01   2.4531608e-01   8.2531113e-04   1.2431221e+00
   2.9500000e+02   1.3218948e-04   1.7274956e-02   5.9445313e-01  -2.1422569e-01   1.3963151e-03   1.2434951e+00
   2.9600000e+02   5.5785301e-05   2.9351302e-02   4.3661948e-01   2.5702540e-01   4.7359914e-03   1.2431175e+00
   2.9700000e+02   1.2123410e-04   3.8397498e-02   4.3965033e-01   5.8333036e-01   1.6176576e-03   1.2419456e+00
   2.9800000e+02   1.5855655e-04   2.7590761e-02   2.7064371e-01   5.0807917e-01   5.2049527e-03   1.2386737e+00
   2.9900000e+02   2.3753546e-04   1.2482811e-02   3.3650343e-01   4.4659197e-01   4.3945358e-02   1.2326564e+00
   3.0000000e+02   1.5669076e-04   1.0432588e-02   4.4867100e-01   4.7146001e-01   2.3493129e-02   1.2292598e+00
   3.0100000e+02   1.4319767e-04   1.8967128e-02   3.0865927e-01   3.9906150e-01   3.4233858e-03   1.2275865e+00
   3.0200000e+02   2.6543363e-04   2.3273791e-02   3.9450129e-01  -4.7419890e-01   2.7761331e-03   1.2292062e+00
   3.0300000e+02   2.2531914e-04   4.2314712e-02   4.8633962e-01   3.5917700e-01   4.4848028e-03   1.2272369e+00
   3.0400000e+02   1.0143887e-04   3.0529373e-02   7.1562889e-01   5.6273281e-01   2.7329308e-03   1.2267653e+00
   3.0500000e+02   5.1908518e-05   1.1638042e-01   1.0670053e+00  -2.8933330e-01   2.3087923e-03   1.2275877e+00
   3.0600000e+02   8.4261101e-05   1.6288858e-02   3.6005708e-01   4.7587482e-01   6.9189066e-04   1.2271838e+00
   3.0700000e+02   5.8013004e-05   5.4189527e-02   4.6941987e-01   5.4817055e-01   1.0418582e-03   1.2264834e+00
   3.0800000e+02   1.4271293e-04   1.2834255e-02   7.4253216e-01   5.6305022e-01   4.8466831e-03   1.2260652e+00
   3.0900000e+02   2.8881962e-05   7.7514928e-02   6.6349945e-01   5.6881880e-01   2.8618021e-03   1.2240727e+00
   3.1000000e+02   7.8235236e-05   1.6265629e-02   4.1043122e-01   3.0057905e-01   6.0113843e-04   1.2239622e+00
   3.1100000e+02   3.1486458e-05   9.1924238e-02   7.9931214e-01   6.3659812e-01   4.3759143e-04   1.2236213e+00
   3.1200000e+02   6.0890421e-05   3.9131050e-02   5.7441155e-01   7.3188788e-01   1.1982956e-03   1.2225486e+00
   3.1300000e+02   5.6525376e-05   2.0605041e-02   4.4283198e-01   7.4721363e-01   6.4775179e-03   1.2210700e+00
   3.1400000e+02   4.3987542e-05   2.1164983e-02   2.1248023e-01   1.3763704e-02   6.1734938e-04   1.2210598e+00
   3.1500000e+02   7.7276181e-05   3.1634801e-02   3.9891187e-01   8.6283992e-01   2.6882264e-03   1.2196440e+00
   3.1600000e+02   3.0009405e-04   2.4609496e-02   4.3786119e-01   8.8884754e-01   5.1280603e-03   1.2140881e+00
   3.1700000e+02   1.6237996e-04   1.8067372e-02   2.2825730e-01   8.7009507e-01   2.8316699e-02   1.2066173e+00
   3.1800000e+02   1.1253934e-04   9.7200442e-03   2.2622096e-01   8.7130482e-01   2.1164992e-02   1.2010586e+00
   3.1900000e+02   2.3897602e-04   1.0008806e-02   2.8898496e-01   9.0447137e-01   1.2716502e-02   1.1872622e+00
   3.2000000e+02   3.3337471e-04   7.8283790e-03   6.1472286e-01   9.1257419e-01   1.1969899e-01   1.1710735e+00
   3.2100000e+02   3.2381215e-04   9.6645998e-03   3.6895887e-01   9.0222817e-01   6.6312948e-02   1.1535878e+00
   3.2200000e+02   1.3021454e-04   9.3020177e-03   2.3216532e-01   8.9941598e-01   6.7680599e-02   1.1186067e+00
   3.2300000e+02   2.4604478e-04   3.9466904e-03   2.8837987e-01   9.1339867e-01   5.4497219e-02   1.0908365e+00
   3.2400000e+02   1.6438974e-04   3.4150945e-03   7.5265282e-01   9.1421145e-01   2.8000473e-01   1.0821172e+00
   3.2500000e+02   1.4081400e-04   1.1905375e-02   3.7049957e-01   9.1372121e-01   2.8998002e-02   1.0749540e+00
   3.2600000e+02   9.6840041e-05   1.4037614e-02   1.4320300e-01  -8.3783432e-01   1.3557965e-02   1.0871939e+00
   3.2700000e+02   2.3434672e-04   4.7161202e-03   1.8721444e-01  -7.1334819e-01   2.1217976e-02   1.0954515e+00
   3.2800000e+02   2.1292088e-04   8.9053840e-03   7.7439159e-01   1.7010418e-01   1.4677880e-02   1.0952810e+00
   3.2900000e+02   1.0203144e-04   9.1031513e-02   7.9260164e-01   8.5685007e-01   3.6807273e-03   1.0918286e+00
   3.3000000e+02   1.4013204e-04   2.0844469e-02   2.9060351e-01   6.5541472e-01   3.0108286e-03   1.0907521e+00
   3.3100000e+02   5.4799265e-05   4.7977076e-02   4.0550988e-01  -1.8643237e-02   2.6244447e-03   1.0908092e+00
   3.3200000e+02   3.4115530e-04   1.3948259e-02   8.0279984e-01  -1.7059605e-01   4.7552933e-03   1.0917060e+00
   3.3300000e+02   1.5537931e-04   2.8415937e-02   3.4471095e-01  -1.6674343e-01   2.7830063e-02   1.0943416e+00
   3.3400000e+02   2.5868049e-04   9.2163153e-03   2.8525621e-01   6.7825106e-02   4.0003874e-03   1.0941953e+00
   3.3500000e+02   9.3732256e-05   3.7392684e-02   3.5535067e-01  -1.1052528e-01   3.3397127e-03   1.0943987e+00
   3.3600000e+02   1.4467156e-04   6.0285973e-02   7.5371220e-01  -1.1065102e-01   1.1336941e-03   1.0945367e+00
   3.3700000e+02   1.7240734e-04   5.4923271e-02   5.2778383e-01  -8.0083952e-02   3.3749655e-03   1.0948388e+00
   3.3800000e+02   4.3462840e-05   3.2687548e-02   2.8513191e-01  -1.7567154e-02   1.6657371e-03   1.0948723e+00
   3.3900000e+02   1.1809318e-04   3.4925480e-02   3.9801343e-01   2.4216888e-03   1.9524007e-03   1.0948692e+00
   3.4000000e+02   1.3711712e-04   2.7438086e-02   5.9062287e-01  -1.0946619e-02   3.3033004e-03   1.0948905e+00
   3.4100000e+02   5.2182076e-05   3.1221510e-02   4.8105426e-01  -9.9838471e-04   7.2490305e-03   1.0948943e+00
   3.4200000e+02   6.2066721e-05   3.4571038e-02   3.3236984e-01   1.2941304e-01   7.3870289e-04   1.0947899e+00
   3.4300000e+02   2.2977532e-05   3.9805932e-02   3.4295253e-01   1.2330247e-01   7.8392118e-04   1.0946844e+00
   3.4400000e+02   2.0941127e-05   3.1597195e-02   5.9321249e-01   4.9491922e-01   3.3201480e-04   1.0945046e+00
   3.4500000e+02   1.0221317e-04   9.4275749e-03   7.7948720e-01   4.1864004e-01   7.0837520e-03   1.0940992e+00
   3.4600000e+02   7.3351568e-05   3.5820043e-02   4.0419943e-01   5.7331051e-01   3.5725642e-03   1.0918630e+00
   3.4700000e+02   9.7544232e-05   1.1522287e-02   3.3492585e-01   5.0222874e-01   9.3331260e-03   1.0905857e+00
   3.4800000e+02   5.6245323e-05   2.2829410e-02   2.6210131e-01  -7.1719117e-02   9.3327301e-04   1.0906592e+00
   3.4900000e+02   7.4133022e-05   3.6728840e-02   7.6091205e-01   6.7031238e-01   3.4284448e-03   1.0900328e+00
   3.5000000e+02   7.6396538e-05   4.5966416e-02   4.7889645e-01   7.2826481e-01   1.5277818e-03   1.0888206e+00
   3.5100000e+02   7.5745355e-05   1.7110604e-02   1.4925640e-01   7.1487132e-01   7.1283662e-03   1.0832857e+00
   3.5200000e+02   1.4388631e-04   6.6744636e-03   2.5492339e-01   6.7184008e-01   1.2245720e-02   1.0788407e+00
   3.5300000e+02   9.5798875e-05   7.5994285e-03   8.3784160e-01   7.2915276e-01   2.7824525e-02   1.0761078e+00
   3.5400000e+02   3.0993305e-05   1.5922690e-02   7.4291146e-01   7.2301175e-01   7.4985119e-03   1.0757432e+00
   3.5500000e+02   2.4763702e-05   7.8966996e-02   6.7813838e-01  -6.4903694e-01   1.7331728e-03   1.0769542e+00
   3.5600000e+02   4.3112640e-05   4.2537867e-03   1.8170200e-01  -7.9639488e-02   3.7764349e-03   1.0772858e+00
   3.5700000e+02   1.2787990e-04   3.9204817e-03   4.4521354e-01   7.9994425e-01   2.6475885e-02   1.0758603e+00
   3.5800000e+02   1.4716290e-04   3.5915880e-02   7.6225619e-01   4.9745262e-01   2.0207500e-03   1.0747805e+00
   3.5900000e+02   1.2121315e-04   3.9781788e-02   4.2891657e-01   3.0410329e-01   5.0063439e-03   1.0739654e+00
   3.6000000e+02   2.8277314e-05   3.3143450e-02   3.5289360e-01   7.2397812e-01   8.2475820e-04   1.0733243e+00
   3.6100000e+02   3.7512618e-05   4.7490233e-02   4.9473111e-01   7.6283410e-01   1.2473556e-03   1.0723033e+00
   3.6200000e+02   1.5696297e-04   1.3024727e-02   9.2053608e-01   8.8185683e-01   2.3448318e-03   1.0711948e+00
   3.6300000e+02   1.1441527e-04   4.5544044e-02   4.9383945e-01   8.9223468e-01   5.4101119e-03   1.0660273e+00
   3.6400000e+02   9.8944921e-05   1.4028300e-02   2.0528732e-01   7.5851618e-01   4.9035108e-03   1.0620678e+00
   3.6500000e+02   8.8802625e-05   1.3266874e-02   2.7015189e-01   7.7931345e-01   2.0830989e-03   1.0603445e+00
   3.6600000e+02   1.1530029e-04   1.9456634e-02   6.7260499e-01   9.1164053e-01   1.0805765e-02   1.0577338e+00
   3.6700000e+02   7.5832250e-05   2.1003326e-02   6.4034355e-01   9.0821163e-01   1.5820003e-02   1.0558345e+00
   3.6800000e+02   4.5539689e-05   2.7005996e-02   2.3004608e-01   9.2999622e-01   5.1707558e-03   1.0507592e+00
   3.6900000e+02   1.2759187e-04   6.2087071e-03   1.1465903e-01   9.4953476e-01   1.9599520e-02   1.0312243e+00
   3.7000000e+02   2.8314500e-04   2.5505540e-03   5.7365449e-01   9.4450215e-01   4.3194421e-01   1.0180874e+00
   3.7100000e+02   1.1193347e-04   7.7844707e-03   4.8743953e-01   9.4432108e-01   3.5041196e-01   9.9705896e-01
   3.7200000e+02   1.0925587e-04   5.7150441e-03   2.0039607e-01   9.6509208e-01   1.2782718e-02   9.9091025e-01
   3.7300000e+02   9.7727685e-05   1.0557984e-02   1.3134321e-01  -8.2470711e-01   3.0838367e-02   1.0162587e+00
   3.7400000e+02   4.9938833e-04   1.5489636e-03   6.7264048e-01   9.7296777e-01   9.3930341e-01   9.8725860e-01
   3.7500000e+02   5.6576776e-04   6.8578345e-03   2.9827880e-01   9.7101425e-01   8.9029595e-01   7.7567002e-01
   3.7600000e+02   3.1253699e-04   1.5557134e-03   3.1300308e-01   9.5461058e-01   3.0586726e+00   7.0523982e-01
   3.7700000e+02   2.5749417e-04   2.6092687e-03   1.4367432e-01   9.4629227e-01   3.8469335e-01   6.7323785e-01
   3.7800000e+02   6.2984621e-04   3.3958850e-03   7.5786743e-01  -9.3242078e-01   7.9450686e-01   7.0451297e-01
   3.7900000e+02   1.8886622e-04   5.3391936e-03   4.7061455e-01  -9.4006426e-01   2.5238356e+00   7.5698466e-01
   3.8000000e+02   2.4148129e-04   3.9488533e-03   2.9774379e-01  -9.4611641e-01   3.7847772e-01   7.9095269e-01
   3.8100000e+02   1.1444789e-04   3.2142866e-03   1.1901852e-01  -9.4272797e-01   3.1548322e-01   8.2042380e-01
   3.8200000e+02   1.2074787e-04   2.1025157e-03   5.2759909e-01   9.5751963e-01   1.3329371e+00   8.0407768e-01
   3.8300000e+02   2.1331444e-04   3.9173250e-03   4.8223336e-01   9.5976991e-01   3.2134820e-01   7.7313164e-01
   3.8400000e+02   2.0470771e-04   2.8197256e-03   2.9203289e-01   9.5719642e-01   8.8075390e-01   7.3249821e-01
   3.8500000e+02   1.9748462e-04   2.8206853e-03   1.4719437e-01   9.6091230e-01   3.2723066e-01   6.7512041e-01
   3.8600000e+02   1.9580514e-04   1.8501069e-03   5.1830836e-01   9.5572368e-01   8.3939524e-01   6.4135498e-01
   3.8700000e+02   1.7542354e-04   2.9257756e-03   5.7693282e-01   9.5535904e-01   1.3151836e+00   6.1622154e-01
   3.8800000e+02   2.4932390e-04   3.9373924e-03   2.6635194e-01   9.6074639e-01   3.6782500e-01   5.6200036e-01
   3.8900000e+02   1.3132164e-04   2.5562863e-03   1.2718931e-01   9.6106435e-01   6.3695070e-01   5.1914401e-01
   3.9000000e+02   3.3112981e-04   2.4519449e-03   4.3186569e-01  -7.2333019e-01   1.0661961e-01   5.2417041e-01
   3.9100000e+02   2.6546129e-04   2.1299103e-02   6.9261875e-01  -8.3328733e-01   3.8540756e-02   5.2838629e-01
   3.9200000e+02   8.2446219e-05   4.0052807e-02   3.8204931e-01  -9.3970433e-01   2.2927940e-02   5.3978653e-01
   3.9300000e+02   2.9195678e-04   6.8640829e-03   3.6156669e-01  -8.2143234e-01   3.7251671e-02   5.4807518e-01
   3.9400000e+02   5.3059724e-04   1.2074989e-02   2.4325868e-01  -8.4430147e-01   1.5988808e-01   6.2383180e-01
   3.9500000e+02   1.8505861e-04   3.0607026e-03   6.6769471e-01  -9.0145836e-01   1.6030656e+00   6.3795355e-01
   3.9600000e+02   2.8891200e-04   9.9060471e-03   1.9879444e-01   8.8600740e-01   3.3672926e-02   6.1900070e-01
   3.9700000e+02   2.6902597e-04   5.0577479e-03   3.7691891e-01   9.2825350e-01   7.8201450e-02   6.0778393e-01
   3.9800000e+02   1.6153446e-04   1.5591317e-02   2.6842378e-01   7.6905765e-01   1.0292190e-02   6.0538184e-01
   3.9900000e+02   1.9599229e-04   4.3191272e-02   7.9216281e-01  -8.9859025e-01   1.9171064e-02   6.1583177e-01
   4.0000000e+02   1.3687610e-04   8.1502181e-03   7.4183845e-01  -6.9567579e-01   3.7449554e-02   6.1683539e-01
   4.0100000e+02   4.3734494e-05   8.8523399e-02   7.6538188e-01   9.1449515e-01   6.8565887e-03   6.1297003e-01
   4.0200000e+02   1.0735918e-04   1.0925602e-02   3.8184781e-01   9.3180022e-01   8.0161775e-03   6.0839408e-01
   4.0300000e+02   9.5426320e-05   1.0218926e-02   4.6873828e-01   9.1937185e-01   1.6057628e-02   6.0614942e-01
   4.0400000e+02   2.7461223e-04   2.1209510e-02   6.2280789e-01  -3.4387038e-01   9.1391629e-03   6.0710746e-01
   4.0500000e+02   1.6910178e-04   4.4759240e-02   4.1274882e-01  -1.4576751e-01   6.8908038e-03   6.0773136e-01
   4.0600000e+02   8.2612148e-05   3.8878231e-02   3.3628177e-01   9.2814758e-01   9.5383473e-03   6.0235499e-01
   4.0700000e+02   9.0809125e-05   6.8239573e-03   4.9580712e-01   4.4540841e-01   9.8891443e-03   6.0169316e-01
   4.0800000e+02   2.3574670e-04   3.3653508e-02   3.8700395e-01   6.6669359e-01   1.2140780e-02   5.9684779e-01
   4.0900000e+02   6.7403178e-05   1.3375012e-02   2.9258127e-01   7.3189400e-01   2.0632541e-01   5.8567560e-01
   4.1000000e+02   1.4621532e-04   6.1336755e-03   1.5983962e-01   4.4410080e-01   2.9925117e-02   5.8183683e-01
   4.1100000e+02   3.2523651e-04   7.5677598e-03   4.1024782e-01   5.4215706e-01   5.6018409e-02   5.7316502e-01
   4.1200000e+02   2.5401990e-04   9.4837310e-03   5.8711920e-01  -1.5392045e-01   4.3039518e-02   5.7414661e-01
   4.1300000e+02   2.4908957e-04   2.5694379e-02   6.7886483e-01  -6.5550546e-01   1.2935210e-02   5.7536538e-01
   4.1400000e+02   6.3344860e-05   8.8205865e-02   7.5884441e-01  -1.5580073e-01   7.2448327e-03   5.7602954e-01
   4.1500000e+02   4.5430390e-05   1.9541848e-02   3.2694195e-01  -3.6895638e-01   3.1548812e-03   5.7670252e-01
   4.1600000e+02   4.2990808e-05   1.3444502e-02   4.6419789e-01  -2.4755539e-01   6.8642115e-03   5.7682522e-01
   4.1700000e+02   4.3062875e-05   6.1866208e-02   7.0886560e-01  -2.1022736e-01   5.7153414e-04   5.7689462e-01
   4.1800000e+02   3.9429031e-05   8.1351143e-02   7.3267116e-01   6.4378557e-02   4.7440986e-04   5.7687706e-01
   4.1900000e+02   1.7051809e-05   1.0571393e-01   9.4027924e-01  -7.9009109e-02   2.5266993e-04   5.7688860e-01
   4.2000000e+02   1.5294607e-05   7.7171160e-02   7.1466426e-01   1.2277494e-01   3.8513579e-04   5.7686136e-01
   4.2100000e+02   3.5116954e-05   2.7906519e-02   7.8530445e-01   2.0709887e-01   1.7758448e-03   5.7665008e-01
   4.2200000e+02   5.6779343e-05   1.1251802e-02   8.3265938e-01   2.6277502e-01   7.9295819e-03   5.7657504e-01
   4.2300000e+02   2.5270451e-05   6.8582197e-02   6.0799442e-01   2.3149009e-01   2.5781405e-03   5.7623275e-01
   4.2400000e+02   3.7775543e-05   1.5432071e-02   2.2118584e-01   3.2852735e-01   2.3146316e-03   5.7579595e-01
   4.2500000e+02   5.2246595e-05   1.5009092e-02   2.6245835e-01   3.7030856e-01   2.6959098e-03   5.7522293e-01
   4.2600000e+02   4.2868213e-05   1.6828212e-02   7.7539624e-01   3.8201629e-01   4.3980167e-03   5.7474090e-01
   4.2700000e+02   7.1343793e-05   2.0642604e-02   8.7501322e-01   4.3400226e-01   3.3802927e-03   5.7453027e-01
   4.2800000e+02   3.7269989e-05   7.2334468e-02   6.1125164e-01   4.3329615e-01   1.6134923e-03   5.7412921e-01
   4.2900000e+02   3.2774175e-05   1.6003984e-02   2.7187631e-01   4.6747633e-01   7.0331963e-03   5.7225269e-01
   4.3000000e+02   5.1906609e-05   5.5995967e-03   4.0500749e-01   4.7699437e-01   2.7981502e-02   5.7130067e-01
   4.3100000e+02   8.1308769e-05   1.4705658e-02   7.8539520e-01   5.3330820e-01   1.9227725e-03   5.7115426e-01
   4.3200000e+02   3.3768376e-05   8.8740819e-02   7.6338971e-01   5.2750565e-01   2.9620162e-03   5.7026365e-01
   4.3300000e+02   1.7743503e-05   2.3877275e-02   2.1262942e-01   5.8571424e-01   1.0204159e-03   5.6992302e-01
   4.3400000e+02   1.9823066e-05   1.9009745e-02   2.3418350e-01   6.1467654e-01   3.1153548e-03   5.6937777e-01
   4.3500000e+02   2.8158305e-05   1.2859596e-02   6.5279349e-01   6.2664923e-01   7.8910888e-03   5.6902599e-01
   4.3600000e+02   2.2356518e-05   2.3148135e-02   3.9953713e-01   6.4503083e-01   8.2988873e-03   5.6826520e-01
   4.3700000e+02   2.2674324e-05   1.2242929e-02   1.6245828e-01   6.9520448e-01   5.3153418e-03   5.6721630e-01
   4.3800000e+02   3.3850920e-05   8.8666947e-03   1.9786776e-01   7.5641106e-01   3.6917353e-03   5.6563403e-01
   4.3900000e+02   7.9523970e-05   9.1326722e-03   6.9347969e-01   7.5113685e-01   4.3824073e-03   5.6377445e-01
   4.4000000e+02   8.4350150e-05   1.3571556e-02   6.1119964e-01   7.5183679e-01   4.7824558e-02   5.6124495e-01
   4.4100000e+02   5.7222663e-05   1.8684998e-02   3.4022069e-01   7.9846871e-01   4.6451388e-03   5.6020467e-01
   4.4200000e+02   1.0992455e-04   2.3840703e-02   2.9332073e-01   7.9721853e-01   4.4546094e-03   5.5821725e-01
   4.4300000e+02   2.2224575e-05   2.5132300e-02   2.6922148e-01  -2.3894781e-01   7.3062181e-04   5.5831485e-01
   4.4400000e+02   2.5583861e-05   9.4788205e-02   8.4317299e-01   8.4582901e-01   1.1944429e-03   5.5775090e-01
   4.4500000e+02   7.1004979e-05   1.9498328e-02   4.7802085e-01   8.6144928e-01   6.7325724e-03   5.5613430e-01
   4.4600000e+02   6.8913445e-05   1.5058967e-02   3.0750110e-01   8.6708788e-01   7.8112993e-03   5.5425198e-01
   4.4700000e+02   3.9459024e-05   1.5855525e-02   2.5336352e-01   8.6111288e-01   3.4766342e-02   5.5010917e-01
   4.4800000e+02   3.8811130e-05   5.9969209e-03   6.0663575e-01   8.8484944e-01   2.1368881e-02   5.4751049e-01
   4.4900000e+02   5.5128256e-05   7.4542975e-03   5.9923251e-01   8.7877754e-01   2.6454344e-02   5.4592014e-01
   4.5000000e+02   5.8927121e-05   1.5443374e-02   4.5064613e-01  -1.3384706e-01   3.0345400e-03   5.4597573e-01
   4.5100000e+02   2.5969293e-05   8.2042591e-02   7.0209407e-01  -8.2039261e-01   1.7488806e-03   5.4675935e-01
   4.5200000e+02   2.3250413e-05   1.6232617e-02   2.3572803e-01  -6.2682082e-01   3.3395709e-03   5.4790573e-01
   4.5300000e+02   3.8909794e-05   7.6809887e-03   7.4513727e-01  -3.0908727e-01   1.0895723e-02   5.4802117e-01
   4.5400000e+02   2.1415879e-05   5.8045275e-02   4.9284403e-01   6.0578613e-01   1.3880726e-03   5.4756069e-01
   4.5500000e+02   9.5701259e-05   2.0283727e-02   3.1363264e-01   6.4078134e-01   6.4473705e-03   5.4530526e-01
   4.5600000e+02   1.1784029e-04   1.1852438e-02   2.4712600e-01   8.2152306e-01   1.5048780e-02   5.4193953e-01
   4.5700000e+02   4.8915594e-05   1.1862120e-02   5.9703782e-01   7.4423325e-01   4.8219149e-02   5.4072511e-01
   4.5800000e+02   8.9812174e-05   2.2883470e-02   3.4203336e-01   7.6525518e-01   3.7500531e-03   5.3917495e-01
   4.5900000e+02   8.9635022e-05   1.9893424e-02   2.0147467e-01   8.7834447e-01   3.0495520e-02   5.2479170e-01
   4.6000000e+02   1.2051448e-04   3.9668422e-03   3.8777480e-01   8.1966748e-01   4.4945000e-02   5.1516935e-01
   4.6100000e+02   7.4243181e-05   5.1693263e-03   7.3754705e-01   8.6308682e-01   6.0016609e-02   5.1350243e-01
   4.6200000e+02   9.7487440e-05   1.9276206e-02   7.7142917e-01  -7.1208660e-01   7.7394589e-03   5.1421040e-01
   4.6300000e+02   4.6801117e-05   5.7787375e-02   4.9691037e-01  -7.9502520e-01   1.2712425e-02   5.1942251e-01
   4.6400000e+02   5.0587787e-05   7.2017744e-03   1.2292683e-01  -6.1434180e-01   1.4651898e-02   5.2176888e-01
   4.6500000e+02   7.4605125e-05   8.4266220e-03   3.3459278e-01   8.7724842e-01   9.3961595e-03   5.1747341e-01
   4.6600000e+02   5.5738661e-05   7.6941806e-03   7.6421311e-01  -6.2633594e-01   2.2305990e-02   5.1792557e-01
   4.6700000e+02   7.2758523e-05   3.9281606e-02   5.6456061e-01  -8.2276926e-01   5.0144552e-03   5.1899451e-01
   4.6800000e+02   2.6194166e-05   3.3928092e-02   3.0761399e-01  -7.2551972e-01   3.0750237e-03   5.2015354e-01
   4.6900000e+02   3.4816620e-05   2.3552137e-02   2.7489177e-01   8.8363869e-01   2.8169165e-03   5.1885926e-01
   4.7000000e+02   4.2758865e-05   1.3424074e-02   5.9291674e-01   9.1366809e-01   5.2223119e-03   5.1824040e-01
   4.7100000e+02   1.8929411e-05   3.0733198e-02   4.6666178e-01   8.4893511e-01   2.7837675e-03   5.1793426e-01
   4.7200000e+02   1.6789925e-05   4.5559674e-02   4.1513920e-01  -5.1417894e-01   5.3511299e-04   5.1807682e-01
   4.7300000e+02   4.4337104e-05   2.0727265e-02   2.5892624e-01   8.3746601e-01   2.0566452e-03   5.1718483e-01
   4.7400000e+02   3.2422390e-05   1.9151026e-02   5.2607743e-01   9.7277417e-01   8.7413612e-03   5.1278808e-01
   4.7500000e+02   1.2231132e-04   5.2377964e-03   8.3620997e-01   9.6740317e-01   4.8998730e-02   5.0975033e-01
   4.7600000e+02   2.1537894e-04   1.7505665e-02   4.0713942e-01   9.7395746e-01   4.3645445e-02   4.8810752e-01
   4.7700000e+02   1.6098756e-04   5.4012369e-03   2.4048147e-01   9.7220107e-01   4.7236066e-01   4.6013783e-01
   4.7800000e+02   1.1667316e-04   2.3128060e-03   3.6185872e-01   9.6809379e-01   1.6680127e-01   4.5781627e-01
   4.7900000e+02   1.0545247e-04   1.6502905e-02   4.4865254e-01   9.7074367e-01   1.8412318e-02   4.5372598e-01
   4.8000000e+02   8.9555218e-05   1.8715274e-02   3.6395641e-01  -9.0363297e-01   1.6111318e-02   4.6034229e-01
   4.8100000e+02   5.2841994e-05   8.7365506e-03   2.2066474e-01  -9.4348324e-01   1.2293691e-01   4.6702250e-01
   4.8200000e+02   1.5302834e-04   7.1320031e-03   3.3796493e-01   9.5776530e-01   1.1267346e-02   4.6198512e-01
   4.8300000e+02   1.2293023e-04   1.3494415e-02   5.5835201e-01   9.7909181e-01   5.7466154e-02   4.5548876e-01
   4.8400000e+02   7.8594965e-05   9.7885756e-03   4.8782998e-01   9.6896177e-01   1.3841113e-01   4.5167182e-01
   4.8500000e+02   3.7752729e-05   9.7521179e-03   1.9592816e-01   9.8501543e-01   3.4407653e-02   4.3637196e-01
   4.8600000e+02   3.2673714e-04   2.0470872e-03   2.8356156e-01   9.8907803e-01   3.8993143e-01   3.5244675e-01
   4.8700000e+02   2.5249901e-04   1.5182622e-03   5.8968218e-01   9.8189861e-01   3.5996981e+00   2.7499864e-01
   4.8800000e+02   1.5320101e-04   1.5675635e-03   8.9001181e-01   9.7129542e-01   5.5732662e+00   2.6338399e-01
   4.8900000e+02   1.2045626e-04   9.0885096e-03   1.6258261e-01   9.4785088e-01   1.3452005e-01   2.5500392e-01
   4.9000000e+02   1.0704021e-04   7.2087895e-03   2.1750748e-01  -9.6399859e-01   9.8606744e-01   2.8542613e-01
   4.9100000e+02   8.2960646e-05   2.3488904e-03   1.8829064e-01  -9.6910654e-01   1.1773304e+00   3.0582371e-01
   4.9200000e+02   9.8697474e-05   2.1301667e-03   8.6279669e-01  -9.5990935e-01   4.5495079e-01   3.0791114e-01
   4.9300000e+02   1.0292061e-04   2.7949437e-02   2.5997132e-01   9.7863524e-01   5.5334255e-02   2.9125819e-01
   4.9400000e+02   1.5915626e-04   3.9998160e-03   2.4487889e-01   9.7832102e-01   2.8148336e-01   2.5129812e-01
   4.9500000e+02   1.6054937e-04   1.7952511e-03   2.6835025e-01   9.7266695e-01   1.3104477e+00   2.3132800e-01
   4.9600000e+02   2.5689167e-04   4.4666940e-03   8.2131753e-01   9.6939766e-01   5.4594515e-01   2.1605932e-01
   4.9700000e+02   1.0901325e-04   7.6490992e-03   1.9889675e-01   9.6537013e-01   9.8016777e-01   1.6552643e-01
   4.9800000e+02   9.1667806e-05   2.4138015e-03   2.1834549e-01  -8.9771057e-01   3.2449331e-01   1.7157918e-01
   4.9900000e+02   6.7146842e-05   7.7650386e-03   2.7935020e-01  -9.3574705e-01   3.0202303e-01   2.2082795e-01
   5.0000000e+02   9.8336921e-05   1.0805584e-03   9.1126190e-01  -9.5203493e-01   5.7569773e-01   2.2271991e-01
   5.0100000e+02   1.2990379e-04   2.1737656e-02   4.3292334e-01   9.5253502e-01   9.0115340e-02   2.1318289e-01
   5.0200000e+02   7.5486917e-05   8.5065712e-03   2.5770234e-01   9.6024852e-01   4.1405429e-01   2.0261124e-01
   5.0300000e+02   5.7686786e-05   3.4148279e-03   1.6268670e-01   9.5906671e-01   5.0998632e-01   1.9025898e-01
   5.0400000e+02   8.1399280e-05   2.6250010e-03   6.4234463e-01  -7.1413368e-01   6.4328888e-02   1.9053231e-01
   5.0500000e+02   5.5691649e-05   5.0064565e-02   4.9484681e-01  -9.4206882e-01   1.1267014e-01   2.0067644e-01
   5.0600000e+02   3.2568138e-05   4.7607470e-03   2.6376261e-01  -9.4519735e-01   1.9557540e-01   2.0531975e-01
   5.0700000e+02   5.2376955e-05   4.3270235e-03   1.8258538e-01  -2.7291776e-01   1.8929738e-02   2.0558706e-01
   5.0800000e+02   5.7706507e-05   3.2138877e-02   5.5930056e-01   9.5418846e-01   3.9855380e-02   2.0168160e-01
   5.0900000e+02   2.9926282e-05   8.5875041e-03   4.6019538e-01   9.4908941e-01   3.4021094e-01   1.9761615e-01
   5.1000000e+02   3.4970960e-05   6.0427400e-03   3.2210190e-01   9.5057410e-01   8.1653109e-02   1.9569984e-01
   5.1100000e+02   3.3377076e-05   1.0970634e-02   1.3767384e-01  -9.2479268e-01   4.4453093e-02   2.0377193e-01
   5.1200000e+02   4.2109823e-05   2.1234110e-03   5.7096944e-01  -9.3321928e-01   3.0360627e-01   2.0557732e-01
   5.1300000e+02   3.3826772e-05   1.1893104e-02   4.3388456e-01  -9.1694075e-01   3.0789988e-02   2.0702928e-01
   5.1400000e+02   3.6886762e-05   1.5581099e-02   3.1932966e-01   9.3717430e-01   4.0023884e-02   2.0508917e-01
   5.1500000e+02   2.5359965e-05   1.0671189e-02   1.3298822e-01   9.4674398e-01   5.5720673e-02   1.9968809e-01
   5.1600000e+02   7.3499992e-05   3.7374186e-03   5.0987422e-01  -7.4571305e-01   2.0195149e-02   2.0119620e-01
   5.1700000e+02   6.5983984e-05   1.4134585e-02   5.9690541e-01  -8.0483844e-01   1.0365564e-01   2.0330021e-01
   5.1800000e+02   5.0987879e-05   1.8686007e-02   3.0876352e-01  -8.7976975e-01   3.1643375e-02   2.0613571e-01
   5.1900000e+02   3.1646382e-05   1.1214588e-02   2.0452057e-01  -8.3812449e-01   2.2025158e-02   2.0708794e-01
   5.2000000e+02   3.8199559e-05   1.6954548e-02   3.2380032e-01   3.9520536e-01   4.2720868e-03   2.0673990e-01
   5.2100000e+02   2.8813983e-05   2.7498528e-02   7.2427233e-01   8.7152189e-01   6.1382994e-03   2.0646346e-01
   5.2200000e+02   3.8447619e-05   5.7048085e-02   5.3461896e-01   7.1737682e-01   4.0489887e-03   2.0586458e-01
   5.2300000e+02   1.5626844e-05   2.6866560e-02   3.4440540e-01   1.6685495e-01   1.4744673e-03   2.0583932e-01
   5.2400000e+02   1.3408264e-05   1.1574700e-01   1.0350867e+00  -5.5503167e-01   1.3418315e-03   2.0599274e-01
   5.2500000e+02   3.0675550e-05   1.7097374e-02   7.4675282e-01  -1.8813107e-01   1.8769659e-03   2.0606583e-01
   5.2600000e+02   7.3158244e-05   3.3366569e-02   3.3795530e-01  -1.0579535e-01   1.6772423e-02   2.0646009e-01
   5.2700000e+02   7.9810476e-05   1.0812733e-02   4.4314770e-01  -2.5969213e-03   2.0295780e-02   2.0647616e-01
   5.2800000e+02   6.8884448e-05   1.9258478e-02   2.9242958e-01  -2.6444830e-02   3.0550016e-02   2.0658363e-01
   5.2900000e+02   1.7665076e-04   1.4279923e-02   6.1435638e-01  -3.5501169e-02   2.5169211e-02   2.0683350e-01
   5.3000000e+02   7.1593096e-05   1.4807781e-02   6.1418035e-01  -5.5342914e-02   1.1550121e-01   2.0702024e-01
   5.3100000e+02   8.5562149e-05   2.5782041e-02   3.0242644e-01   7.7322346e-02   4.7757843e-03   2.0694614e-01
   5.3200000e+02   7.6246669e-05   5.0378297e-02   4.7725215e-01   7.5893085e-02   8.5507121e-03   2.0681937e-01
   5.3300000e+02   4.4424707e-05   3.2261439e-02   3.0115650e-01  -2.3160754e-02   4.5293729e-03   2.0684319e-01
   5.3400000e+02   6.1241415e-05   4.5949228e-02   8.1842951e-01  -7.1701387e-03   3.1541210e-03   2.0684578e-01
   5.3500000e+02   3.3597915e-05   9.0103245e-02   8.2064637e-01   8.1817376e-02   1.4148869e-03   2.0682204e-01
   5.3600000e+02   1.0574438e-05   1.1967005e-01   1.0392015e+00  -4.1176473e-03   9.2659391e-04   2.0682292e-01
   5.3700000e+02   1.4730003e-05   6.0317766e-02   6.6394918e-01   6.1114540e-02   1.1597029e-03   2.0680840e-01
   5.3800000e+02   5.2296777e-05   2.2089236e-02   6.3866463e-01   1.0847555e-01   4.4357581e-03   2.0671090e-01
   5.3900000e+02   3.0407822e-05   2.1469518e-02   5.8711046e-01   1.0126129e-01   8.4141904e-03   2.0666732e-01
   5.4000000e+02   2.2411563e-05   4.5791444e-02   4.3117359e-01   1.3994059e-01   1.3405040e-03   2.0662874e-01
   5.4100000e+02   1.8355779e-05   5.2079950e-02   5.2204144e-01   1.4819689e-01   1.7193204e-03   2.0660249e-01
   5.4200000e+02   9.9333719e-06   8.2628257e-02   7.0656272e-01   1.4779209e-01   1.3272429e-03   2.0656214e-01
   5.4300000e+02   2.0431322e-05   2.0680156e-02   6.4871823e-01   2.0138289e-01   3.5666226e-03   2.0641504e-01
   5.4400000e+02   3.6124539e-05   1.0791724e-02   6.4052926e-01   1.9470235e-01   2.3761140e-02   2.0629654e-01
   5.4500000e+02   3.5349793e-05   2.9289160e-02   3.4311060e-01   2.0829351e-01   1.0830296e-02   2.0584276e-01
   5.4600000e+02   2.4501115e-05   1.0308358e-02   5.5258662e-01   1.9470025e-01   4.3421199e-02   2.0541940e-01
   5.4700000e+02   4.9528446e-05   9.7628435e-03   5.1621438e-01  -9.0846822e-03   3.5285682e-03   2.0542727e-01
   5.4800000e+02   5.1385160e-05   2.7136176e-02   5.9085894e-01   2.5939463e-02   2.8019235e-03   2.0542000e-01
   5.4900000e+02   1.7635718e-05   1.2611590e-01   1.1073866e+00  -1.4626055e-01   1.3942925e-03   2.0546209e-01
   5.5000000e+02   1.4007035e-05   8.8138645e-02   7.9301253e-01   4.2512774e-02   5.7311086e-04   2.0545712e-01
   5.5100000e+02   4.8677536e-06   1.0069155e-01   9.2959065e-01   1.2828118e-01   3.9597020e-04   2.0544670e-01
   5.5200000e+02   4.4282228e-06   5.9325802e-02   5.9298813e-01   4.1223674e-01   2.4638867e-04   2.0542583e-01
   5.5300000e+02   2.1774960e-05   3.0472674e-02   5.8140888e-01   4.6249897e-01   2.6098978e-03   2.0530199e-01
   5.5400000e+02   2.1893015e-05   3.3224076e-02   3.4340595e-01   5.4788589e-01   1.6551514e-03   2.0511601e-01
   5.5500000e+02   1.2121919e-05   4.4738419e-02   4.9490150e-01   4.4498467e-01   5.6933743e-04   2.0509003e-01
   5.5600000e+02   5.5184333e-06   1.0825475e-01   9.4763574e-01  -2.5929437e-01   3.3440120e-04   2.0510783e-01
   5.5700000e+02   6.4065061e-06   4.4935172e-02   3.7524705e-01   6.5806841e-01   5.8607235e-04   2.0502874e-01
   5.5800000e+02   1.0081134e-05   2.6097178e-02   2.8939757e-01   5.1559642e-01   2.5360270e-03   2.0489482e-01
   5.5900000e+02   3.3217797e-05   1.8671401e-02   4.1566105e-01   7.1308737e-01   4.6325098e-03   2.0421906e-01
   5.6000000e+02   2.5120245e-05   1.6220447e-02   3.6816486e-01   6.9222863e-01   1.5562406e-02   2.0366986e-01
   5.6100000e+02   2.1178719e-05   1.5360956e-02   3.0741041e-01   6.9530760e-01   1.6986968e-02   2.0306942e-01
   5.6200000e+02   1.0130276e-05   1.8604934e-02   1.9182713e-01  -4.8514185e-01   1.9865048e-03   2.0326543e-01
   5.6300000e+02   8.4648567e-06   2.4840124e-02   6.6631204e-01  -3.9154316e-01   1.1198293e-03   2.0335467e-01
   5.6400000e+02   2.3749043e-05   1.9114989e-02   7.2557625e-01   3.0507298e-01   1.4115862e-03   2.0331093e-01
   5.6500000e+02   8.2766695e-06   8.0103587e-02   7.1752626e-01  -2.3490773e-02   4.6400116e-04   2.0331316e-01
   5.6600000e+02   1.5224480e-05   6.8496543e-02   7.0055373e-01   5.2174338e-01   1.2086881e-03   2.0318506e-01
   5.6700000e+02   1.4681082e-05   3.3357464e-02   4.2220673e-01   5.8283320e-01   3.2299757e-03   2.0299398e-01
   5.6800000e+02   7.8921966e-06   2.5560362e-02   2.6525463e-01   7.9690072e-01   5.8534975e-04   2.0289930e-01
   5.6900000e+02   1.2039450e-05   3.3546259e-02   4.5224606e-01   7.2002091e-01   1.4261667e-03   2.0269105e-01
   5.7000000e+02   1.5477683e-05   2.6029516e-02   6.2849531e-01   8.1072337e-01   2.1643981e-03   2.0251326e-01
   5.7100000e+02   1.2620373e-05   3.7948121e-02   3.7386115e-01   8.2138854e-01   1.2063667e-03   2.0231264e-01
   5.7200000e+02   1.0619698e-05   3.3067251e-02   3.0214057e-01   7.9180005e-01   1.0477523e-03   2.0214484e-01
   5.7300000e+02   2.3411562e-05   2.0843010e-02   3.4621168e-01   8.7853521e-01   7.7342014e-03   2.0145842e-01
   5.7400000e+02   2.0590204e-05   1.5670053e-02   6.9466223e-01   8.9765450e-01   2.0651968e-02   2.0099171e-01
   5.7500000e+02   1.9156488e-05   2.2140553e-02   2.0191879e-01   9.0938811e-01   1.1792905e-02   1.9883866e-01
   5.7600000e+02   3.8827223e-05   5.5338895e-03   1.5027800e-01   8.8509499e-01   1.2318264e-02   1.9667405e-01
   5.7700000e+02   7.8525633e-05   4.5220007e-03   3.2479868e-01   9.2122885e-01   4.9529240e-01   1.8551729e-01
   5.7800000e+02   5.6413907e-05   3.3694922e-03   6.8068046e-01   9.1073575e-01   1.0400747e+00   1.8004301e-01
   5.7900000e+02   4.7340514e-05   6.4301402e-03   2.4668088e-01   9.0899648e-01   2.2182135e-01   1.7101791e-01
   5.8000000e+02   6.2312360e-05   3.5304004e-03   1.7111112e-01  -8.2141219e-01   8.6384756e-02   1.7406441e-01
   5.8100000e+02   5.8521715e-05   7.9084794e-03   3.5742630e-01  -8.9381597e-01   3.0736009e-01   1.8006683e-01
   5.8200000e+02   5.8119255e-05   4.3876270e-03   7.1130384e-01  -8.9944102e-01   3.4520349e-01   1.8181597e-01
   5.8300000e+02   4.3289594e-05   1.4784378e-02   2.6386590e-01  -8.3762697e-01   2.3877982e-02   1.8272605e-01
   5.8400000e+02   1.4801350e-05   3.2257410e-02   2.6740074e-01   9.0584716e-01   4.6630341e-02   1.7504492e-01
   5.8500000e+02   1.5158127e-05   2.4701207e-03   3.8587949e-01   9.1195829e-01   8.2172575e-02   1.7422547e-01
   5.8600000e+02   3.6763125e-05   8.7056291e-03   7.1681173e-01   8.2131186e-01   1.2215803e-02   1.7400704e-01
   5.8700000e+02   1.1994856e-05   6.6207009e-02   5.6152907e-01  -8.7891748e-01   1.3748053e-02   1.7611333e-01
   5.8800000e+02   2.4543934e-05   5.4318359e-03   3.0417773e-01   8.6948992e-01   1.1278521e-02   1.7568173e-01
   5.8900000e+02   3.9763869e-05   2.2882831e-02   3.6905953e-01   9.3572155e-01   1.6246146e-02   1.7301397e-01
   5.9000000e+02   3.1924582e-05   6.7853516e-03   5.1218196e-01   9.2170286e-01   4.0095335e-01   1.6902615e-01
   5.9100000e+02   3.0899090e-05   5.0597689e-03   3.2652031e-01   9.2110491e-01   2.7125132e-01   1.6376243e-01
   5.9200000e+02   3.0427463e-05   3.1282992e-03   2.3211215e-01   9.3298825e-01   2.9323032e-01   1.5262305e-01
   5.9300000e+02   2.1718922e-05   1.4900403e-03   4.0324518e-01   9.1758978e-01   9.7305040e-01   1.4415334e-01
   5.9400000e+02   2.2984264e-05   1.5407540e-03   6.4162208e-01   8.9761107e-01   1.4942012e+00   1.4114019e-01
   5.9500000e+02   2.3492054e-05   3.7133385e-03   4.6668887e-01   8.9511032e-01   3.2902896e-01   1.3596880e-01
   5.9600000e+02   2.7706525e-05   2.3643421e-03   3.9154266e-01  -7.6059338e-01   9.4829870e-02   1.3658274e-01
   5.9700000e+02   2.7899708e-05   1.8545155e-02   2.7864172e-01  -4.4341770e-01   8.8080315e-03   1.3685052e-01
   5.9800000e+02   2.0662908e-05   3.2369433e-02   6.4969638e-01   5.3688885e-01   1.5470066e-03   1.3673698e-01
   5.9900000e+02   4.3309658e-05   5.5534429e-02   7.2770640e-01  -3.6681615e-01   4.3901844e-03   1.3684736e-01
   6.0000000e+02   1.8938094e-05   8.0341933e-02   6.8372447e-01  -3.0285163e-01   2.7442763e-03   1.3696156e-01
   6.0100000e+02   2.9056312e-05   4.6907302e-02   5.6882367e-01  -1.6899351e-01   4.3645878e-03   1.3706385e-01
   6.0200000e+02   2.3549400e-05   2.6758981e-02   3.6627410e-01  -1.7941248e-01   3.1507675e-03   1.3714199e-01
   6.0300000e+02   2.8705957e-05   2.0649935e-02   3.7443377e-01  -2.2941634e-01   1.0931668e-02   1.3749367e-01
   6.0400000e+02   3.3069789e-05   9.7570606e-03   8.9396638e-01  -3.9398153e-02   7.5213415e-03   1.3749623e-01
   6.0500000e+02   1.5404082e-05   1.9994124e-01   1.7537867e+00   2.6084523e-01   2.1219971e-03   1.3742042e-01
   6.0600000e+02   1.7262939e-05   2.7895040e-02   2.6616895e-01  -1.7291299e-01   6.0276034e-03   1.3756606e-01
   6.0700000e+02   3.3595519e-05   1.0685407e-02   1.8275051e-01  -3.0575796e-02   1.4562260e-02   1.3760033e-01
   6.0800000e+02   2.7710722e-05   1.6420876e-02   7.2745127e-01   1.1455574e-01   5.7880702e-03   1.3757766e-01
   6.0900000e+02   2.0763629e-05   8.3405772e-02   7.1232776e-01   2.1012033e-01   2.2159401e-03   1.3751393e-01
   6.1000000e+02   2.4568011e-05   3.0096977e-02   3.6912673e-01   1.8644379e-01   3.4240498e-03   1.3747023e-01
   6.1100000e+02   8.8343157e-06   5.1779348e-02   4.2641953e-01   1.5144378e-01   4.6140264e-03   1.3737560e-01
   6.1200000e+02   1.6686637e-05   1.3394745e-02   7.6992601e-01   1.4923280e-01   6.1121140e-03   1.3725281e-01
   6.1300000e+02   5.7814131e-05   6.5582992e-03   7.5654911e-01   1.4389093e-01   7.9787752e-02   1.3715599e-01
   6.1400000e+02   2.7485667e-05   3.9595509e-02   3.7570071e-01   1.5036273e-01   1.2238787e-02   1.3691365e-01
   6.1500000e+02   1.9676840e-05   1.6452403e-02   2.8813121e-01   1.7751713e-01   4.3051939e-03   1.3686164e-01
   6.1600000e+02   1.1325250e-05   5.0152359e-02   4.5227444e-01  -4.7618911e-02   2.6105422e-03   1.3687912e-01
   6.1700000e+02   3.7468513e-05   2.0787629e-02   5.5667803e-01   2.1579902e-01   3.9621755e-03   1.3676311e-01
   6.1800000e+02   1.5371217e-05   2.4546015e-02   4.9826750e-01   2.0468312e-01   2.1038736e-02   1.3668994e-01
   6.1900000e+02   1.6103066e-05   3.5846802e-02   3.3713271e-01   2.4347511e-01   2.8814239e-03   1.3659458e-01
   6.2000000e+02   1.1523672e-05   2.4908553e-02   2.3829922e-01   2.6309643e-01   2.9138029e-03   1.3649041e-01
   6.2100000e+02   3.7428624e-05   9.7835861e-03   4.3422642e-01   2.6223849e-01   7.7986423e-02   1.3614754e-01
   6.2200000e+02   1.6799512e-05   1.2791706e-02   5.4665726e-01   2.5821635e-01   4.6616519e-02   1.3594485e-01
   6.2300000e+02   3.0579892e-05   1.9307817e-02   2.6849599e-01   2.6708323e-01   2.3095918e-02   1.3553400e-01
   6.2400000e+02   9.5147720e-06   1.1448082e-02   1.9129844e-01  -1.2659833e-01   9.0093507e-03   1.3561265e-01
   6.2500000e+02   1.0092831e-05   1.9583924e-02   4.4657114e-01  -1.9376001e-01   4.8178062e-03   1.3574075e-01
   6.2600000e+02   5.3056047e-06   7.1814126e-03   9.0270628e-01   2.3938382e-01   4.9596037e-03   1.3573572e-01
   6.2700000e+02   4.4310339e-06   2.4126924e-01   2.1150045e+00   2.3598998e-01   6.4922851e-04   1.3571495e-01
   6.2800000e+02   7.5677587e-06   7.3952962e-03   3.4538362e-01   4.3778453e-01   2.8982131e-03   1.3554322e-01
   6.2900000e+02   2.4689960e-05   7.5790301e-03   3.1723531e-01   4.3803993e-01   3.5166162e-02   1.3502548e-01
   6.3000000e+02   3.7218395e-05   9.2065846e-03   8.9446281e-01   4.2281292e-01   5.1883872e-02   1.3429434e-01
   6.3100000e+02   1.9619652e-05   9.8111238e-03   6.7289869e-01   4.1734655e-01   1.1367687e-01   1.3389895e-01
   6.3200000e+02   8.3083109e-06   1.8396111e-02   1.7030819e-01   4.2620245e-01   8.5654092e-03   1.3341417e-01
   6.3300000e+02   1.4923600e-05   5.5710365e-03   2.7872659e-01   4.2171942e-01   5.3604012e-02   1.3303964e-01
   6.3400000e+02   1.7575292e-05   8.3610647e-03   4.0108381e-01   4.1784171e-01   6.3531106e-02   1.3260166e-01
   6.3500000e+02   1.4691874e-05   8.0033558e-03   6.8137466e-01   4.1744359e-01   7.8236261e-02   1.3233231e-01
   6.3600000e+02   1.3816154e-05   1.5552590e-02   1.4120963e-01   4.4250833e-01   6.9572411e-03   1.3192749e-01
   6.3700000e+02   6.5076777e-06   1.1053303e-02   2.2829436e-01  -3.5846788e-01   9.3166589e-03   1.3237306e-01
   6.3800000e+02   1.4531959e-05   3.3681866e-03   5.4407142e-01   4.6344998e-01   5.5660339e-02   1.3194875e-01
   6.3900000e+02   1.8621721e-05   7.7551275e-03   9.0335036e-01   4.8199411e-01   3.7975929e-02   1.3179809e-01
   6.4000000e+02   1.2584009e-05   2.6204635e-02   3.2538684e-01   5.0768125e-01   1.3298923e-02   1.3135533e-01
   6.4100000e+02   1.3195395e-05   1.0655451e-02   1.3496321e-01   5.2927912e-01   1.6355270e-02   1.3078997e-01
   6.4200000e+02   1.5830252e-05   8.3887303e-03   1.6871494e-01   5.5031650e-01   6.3305425e-03   1.3033615e-01
   6.4300000e+02   1.7383504e-05   1.0403211e-02   7.9673104e-01   4.8292268e-01   3.2078698e-03   1.3031092e-01
   6.4400000e+02   5.6004710e-06   1.7018177e-01   1.4764750e+00  -5.3346676e-01   3.7143973e-03   1.3056978e-01
   6.4500000e+02   9.3464153e-06   1.4789295e-02   2.8129666e-01  -3.2310041e-01   2.4978195e-03   1.3062256e-01
   6.4600000e+02   5.8332735e-06   3.0256833e-02   2.8445361e-01   6.5716064e-01   2.7121244e-03   1.3039002e-01
   6.4700000e+02   8.4953851e-06   6.0048418e-03   7.2377147e-01   6.5628272e-01   1.6263636e-02   1.3030308e-01
   6.4800000e+02   7.4619317e-06   3.4469022e-02   3.9175240e-01   6.8408330e-01   6.8483167e-03   1.2969426e-01
   6.4900000e+02   1.6379326e-05   4.2020795e-03   4.6665471e-01   6.9401033e-01   3.8025599e-02   1.2948054e-01
   6.5000000e+02   9.4351493e-06   2.4333757e-02   2.0882138e-01   6.9455782e-01   1.3126265e-02   1.2830590e-01
   6.5100000e+02   4.0014713e-05   4.2904077e-03   7.3559515e-01   7.0299668e-01   3.6364987e-02   1.2748858e-01
   6.5200000e+02   2.6565396e-05   1.4252991e-02   2.6137579e-01   6.9754210e-01   9.2089250e-02   1.2545886e-01
   6.5300000e+02   2.5342425e-05   7.1881522e-03   3.2697587e-01   6.8448566e-01   1.1058260e-01   1.2427826e-01
   6.5400000e+02   1.4852291e-05   7.3729176e-03   2.0097953e-01   6.3839897e-01   9.3473007e-03   1.2390827e-01
   6.5500000e+02   3.5453686e-05   2.1542071e-02   5.7054695e-01  -6.7047305e-01   4.5081374e-02   1.2579795e-01
   6.5600000e+02   1.1902632e-05   5.1128203e-03   5.3830623e-01  -6.8219279e-01   1.9945511e-01   1.2633416e-01
   6.5700000e+02   1.3244246e-05   1.4843546e-02   3.1251266e-01   2.3851670e-01   2.2180382e-03   1.2630081e-01
   6.5800000e+02   1.0761341e-05   6.2961462e-02   5.2824074e-01   6.8929068e-01   1.5125879e-02   1.2499165e-01
   6.5900000e+02   7.0745196e-06   4.4966082e-03   4.5058424e-01   6.8714402e-01   4.3037679e-02   1.2476086e-01
   6.6000000e+02   8.6529475e-06   1.4316749e-02   5.4724598e-01  -5.3474471e-01   3.6917423e-03   1.2482247e-01
   6.6100000e+02   4.7925068e-06   4.0559765e-02   3.8870708e-01  -6.5319677e-01   1.0826259e-02   1.2570934e-01
   6.6200000e+02   4.9155953e-06   3.2886184e-03   4.0190550e-01  -4.4655395e-01   1.2098595e-02   1.2575182e-01
   6.6300000e+02   7.0053650e-06   2.9224353e-02   3.8131804e-01   8.0563188e-01   3.2197983e-03   1.2558878e-01
   6.6400000e+02   1.2546978e-05   1.8378146e-02   5.4709805e-01   8.1432274e-01   5.1727525e-03   1.2532441e-01
   6.6500000e+02   8.0661536e-06   1.9058932e-02   1.5835491e-01   8.5022749e-01   1.4289146e-02   1.2380543e-01
   6.6600000e+02   2.7738330e-05   1.8426373e-03   4.5084397e-01   8.5177724e-01   2.6035352e-01   1.2294858e-01
   6.6700000e+02   3.3663778e-05   9.7537521e-03   2.5596652e-01   8.4315423e-01   2.2632900e-01   1.1714273e-01
   6.6800000e+02   2.2893046e-05   2.9959460e-03   5.9447370e-01   8.2789405e-01   4.6780042e-01   1.1572897e-01
   6.6900000e+02   1.7739348e-05   7.1591782e-03   1.3803234e-01   8.3080267e-01   1.2403434e-01   1.1276524e-01
   6.7000000e+02   4.6901870e-05   3.8164238e-03   4.5569464e-01  -7.9352941e-01   9.3199019e-02   1.1486129e-01
   6.7100000e+02   2.1379816e-05   5.4413092e-03   3.4665464e-01  -8.0795486e-01   6.1948227e-01   1.1848338e-01
   6.7200000e+02   1.7783041e-05   4.0211777e-03   5.6194281e-01  -8.1442036e-01   1.5104492e-01   1.1893929e-01
   6.7300000e+02   9.2293109e-06   1.2329044e-02   1.7224706e-01   8.2608766e-01   2.1086400e-02   1.1842186e-01
   6.7400000e+02   2.1727307e-05   1.4112641e-02   3.0763073e-01   8.2248617e-01   8.9889728e-02   1.1624290e-01
   6.7500000e+02   9.8439159e-06   3.6969682e-03   4.1320777e-01   8.1794333e-01   3.5324924e-01   1.1519567e-01
   6.7600000e+02   1.5789614e-05   4.5994231e-03   5.5297303e-01   8.3930357e-01   3.2805298e-02   1.1479949e-01
   6.7700000e+02   1.6619055e-05   1.2305872e-02   1.8843467e-01  -7.0169087e-01   2.1044849e-02   1.1565031e-01
   6.7800000e+02   2.2634946e-05   8.8616280e-03   2.0221924e-01   1.5789459e-01   5.6830754e-03   1.1554836e-01
   6.7900000e+02   2.5800323e-05   1.6145723e-02   5.3174093e-01  -4.6935193e-02   1.0252319e-02   1.1556264e-01
   6.8000000e+02   1.3145719e-05   5.5375648e-02   6.3534380e-01   5.8944440e-01   6.0932401e-03   1.1535546e-01
   6.8100000e+02   4.9770330e-06   2.7691469e-02   2.9324664e-01   5.0355322e-01   8.8034556e-03   1.1510061e-01
   6.8200000e+02   8.3616305e-06   1.1816494e-02   1.5936242e-01  -1.2455320e-01   7.2169499e-03   1.1515308e-01
   6.8300000e+02   2.5999701e-05   1.0217050e-02   4.6990832e-01   8.8601485e-01   4.6465412e-03   1.1467927e-01
   6.8400000e+02   2.1564971e-05   2.2218830e-02   6.4088096e-01   8.8724130e-01   1.1428397e-02   1.1438867e-01
   6.8500000e+02   1.3411388e-05   3.1131464e-02   3.2065911e-01   7.4453381e-01   1.1843545e-02   1.1388523e-01
   6.8600000e+02   2.4664604e-05   1.6000909e-02   1.9349734e-01   7.9192365e-01   1.5224211e-02   1.1251716e-01
   6.8700000e+02   1.7049237e-05   6.9915917e-03   2.7018090e-01   8.3695640e-01   1.9320358e-01   1.1025290e-01
   6.8800000e+02   3.7087314e-05   5.0139549e-03   6.0225741e-01   8.6523786e-01   8.6435891e-02   1.0922384e-01
   6.8900000e+02   2.1236624e-05   1.3717025e-02   2.9829666e-01   8.5168136e-01   6.6751775e-02   1.0767570e-01
   6.9000000e+02   1.4046756e-05   9.5921546e-03   2.1523553e-01  -7.2653078e-01   2.7208008e-02   1.0874459e-01
   6.9100000e+02   1.5097217e-05   6.7122918e-03   4.2570864e-01  -7.8823528e-01   3.3541439e-02   1.0910433e-01
   6.9200000e+02   1.5467367e-05   1.7432726e-02   5.1764717e-01  -8.2917951e-01   2.4656081e-02   1.0938332e-01
   6.9300000e+02   8.7780982e-06   2.5070807e-02   3.6534337e-01  -1.3521449e-01   4.0364843e-03   1.0939830e-01
   6.9400000e+02   3.7394256e-06   6.9164141e-02   5.9494078e-01   8.2736806e-01   1.5367834e-03   1.0925924e-01
   6.9500000e+02   1.1690932e-05   1.8732255e-02   4.2500580e-01   8.8186067e-01   3.4000957e-03   1.0893177e-01
   6.9600000e+02   1.1206094e-05   1.3558522e-02   5.0777389e-01   8.9024773e-01   2.1394050e-02   1.0841342e-01
   6.9700000e+02   2.2096685e-05   1.1198852e-02   3.6415015e-01   8.9466644e-01   3.1961488e-02   1.0763910e-01
   6.9800000e+02   1.2767593e-05   1.2820165e-02   1.8024030e-01   8.9812661e-01   1.9720082e-02   1.0668691e-01
   6.9900000e+02   6.6132622e-06   8.9393613e-03   3.6446722e-01   8.9547307e-01   1.6086755e-02   1.0591918e-01
   7.0000000e+02   1.9411781e-05   7.3635282e-03   7.8252628e-01   8.6939658e-01   2.7670208e-03   1.0566447e-01
   7.0100000e+02   2.7960433e-05   2.3860331e-02   4.9187808e-01   9.3870862e-01   5.9007259e-02   1.0420265e-01
   7.0200000e+02   2.8382789e-05   1.0862250e-02   2.5287896e-01   9.4070426e-01   8.8607079e-02   1.0203426e-01
   7.0300000e+02   2.9604247e-05   6.9123293e-03   1.1880748e-01   9.4624078e-01   1.0041165e-01   9.2399064e-02
   7.0400000e+02   3.1910833e-05   1.7799450e-03   5.5293697e-01   9.3574239e-01   6.1538175e-01   8.5784826e-02
   7.0500000e+02   1.9587960e-05   2.6562336e-03   8.4110481e-01   9.2426797e-01   3.1116118e-01   8.5399484e-02
   7.0600000e+02   3.0086132e-05   2.6220393e-02   4.1969752e-01  -7.6222331e-01   7.6598331e-03   8.5899132e-02
   7.0700000e+02   1.6432259e-05   1.8772767e-02   3.5071709e-01   8.6884864e-01   2.0876541e-02   8.5509899e-02
   7.0800000e+02   1.0036197e-05   3.6530615e-02   3.2995469e-01   9.2938668e-01   1.0621282e-02   8.4666471e-02
   7.0900000e+02   2.1659159e-05   3.4471300e-03   8.3199474e-01   9.2039245e-01   5.7879632e-02   8.4384659e-02
   7.1000000e+02   1.6603358e-05   3.2066945e-02   3.0133362e-01   9.3046499e-01   6.2920008e-02   7.9468183e-02
   7.1100000e+02   2.0173704e-05   2.0621481e-03   4.3207309e-01   9.2221719e-01   3.8830489e-01   7.7693158e-02
   7.1200000e+02   2.6430612e-05   3.8349217e-03   3.8442563e-01   9.1936851e-01   4.5025239e-01   7.5687988e-02
   7.1300000e+02   2.0748937e-05   7.6068090e-03   7.4716262e-01   9.1668846e-01   6.8468715e-02   7.3320041e-02
   7.1400000e+02   1.4477435e-05   4.9271161e-03   6.8534010e-01   9.1280792e-01   2.0936703e-01   7.2882419e-02
   7.1500000e+02   4.1912038e-06   2.5954626e-02   2.3042908e-01  -8.9671039e-01   1.6669498e-02   7.3973798e-02
   7.1600000e+02   1.8700244e-05   4.0552402e-03   3.7026981e-01  -3.2813668e-01   1.1568246e-02   7.4044275e-02
   7.1700000e+02   2.8365793e-05   3.5438617e-02   4.1604687e-01   9.1711388e-01   9.5246267e-03   7.3398024e-02
   7.1800000e+02   1.3965734e-05   2.1074687e-02   4.8736959e-01  -8.2003953e-01   4.2708845e-02   7.3719692e-02
   7.1900000e+02   1.2141346e-05   2.0066047e-02   2.3902561e-01  -8.8862623e-01   9.9012368e-03   7.4044192e-02
   7.2000000e+02   3.5242864e-05   8.9208637e-03   3.5448953e-01   9.4510629e-01   3.3626817e-02   7.1695617e-02
   7.2100000e+02   3.8561856e-05   7.3577781e-03   1.3723356e-01   9.5209460e-01   2.8145842e-01   5.2844521e-02
   7.2200000e+02   3.5907064e-05   1.3872770e-03   6.1977971e-01   8.8127470e-01   4.6117217e-01   5.2174606e-02
   7.2300000e+02   2.0411632e-05   2.0072282e-02   2.2618557e-01  -8.7909380e-01   1.2382942e-01   5.5035952e-02
   7.2400000e+02   4.3926253e-05   4.8466637e-03   5.7123063e-01  -9.0779003e-01   1.8368134e-01   5.7339980e-02
   7.2500000e+02   1.6831078e-05   9.5453057e-03   2.0484583e-01  -9.0801619e-01   2.0000092e-01   5.9955306e-02
   7.2600000e+02   2.5020074e-05   4.2933427e-03   4.7175065e-01  -8.7939307e-01   2.0915735e-01   6.0645683e-02
   7.2700000e+02   1.1277871e-05   1.0016202e-02   2.7650092e-01  -8.6459681e-01   4.7663715e-02   6.1271560e-02
   7.2800000e+02   9.4394838e-06   1.3186827e-02   3.4487447e-01   9.1936191e-01   1.5697861e-01   6.0168079e-02
   7.2900000e+02   1.1889573e-05   4.7771581e-03   3.3833367e-01   9.2810617e-01   8.9642368e-02   5.8918757e-02
   7.3000000e+02   1.0756287e-05   4.7741922e-03   3.5230538e-01   8.1374903e-01   5.0393238e-02   5.8767850e-02
   7.3100000e+02   1.0853461e-05   2.3513104e-02   3.8973267e-01  -8.6987540e-01   2.0724492e-02   5.9032903e-02
   7.3200000e+02   1.4243741e-05   2.0901416e-02   4.0189001e-01   9.4561467e-01   8.5145887e-03   5.8557827e-02
   7.3300000e+02   9.9432644e-06   1.7630599e-02   2.0274431e-01   9.5383594e-01   2.5486822e-02   5.7136030e-02
   7.3400000e+02   1.9896526e-05   4.8375277e-03   4.3538841e-01  -5.2130718e-01   2.6977285e-02   5.7236707e-02
   7.3500000e+02   5.0189825e-05   2.6054435e-02   3.4587953e-01   9.5276938e-01   6.1673733e-02   5.3884095e-02
   7.3600000e+02   2.8736240e-05   7.1927200e-03   3.7269999e-01   9.5536743e-01   7.9616032e-01   4.8786620e-02
   7.3700000e+02   1.6367677e-05   3.8065347e-03   2.2600617e-01   9.4676285e-01   6.5697617e-01   4.5011940e-02
   7.3800000e+02   2.3668180e-05   3.2376472e-03   3.0923157e-01  -8.7213020e-01   1.2984897e-01   4.6291808e-02
   7.3900000e+02   3.6891997e-05   7.5155268e-03   6.4959316e-01  -9.3841852e-01   6.0890378e-01   4.7948886e-02
   7.4000000e+02   2.4526074e-05   9.2408272e-03   4.4344261e-01  -9.4127785e-01   5.6864221e-01   5.1169909e-02
   7.4100000e+02   1.1874271e-05   5.5180602e-03   2.0944795e-01  -9.4340270e-01   2.5339287e-01   5.2701681e-02
   7.4200000e+02   1.3821020e-05   6.5458184e-03   1.1306096e-01   9.5328515e-01   2.1504641e-01   5.0008037e-02
   7.4300000e+02   2.1148320e-05   2.0444868e-03   6.7920213e-01   9.4927538e-01   6.9941414e-01   4.9489551e-02
   7.4400000e+02   8.6535494e-06   1.2413134e-02   5.2237417e-01   9.4863355e-01   2.7211335e-01   4.8691840e-02
   7.4500000e+02   1.2449951e-05   9.5383390e-03   2.2839788e-01   9.3629111e-01   3.2681504e-02   4.8319557e-02
   7.4600000e+02   4.4898283e-06   1.7496055e-02   1.4490914e-01  -8.4324479e-01   8.3326788e-03   4.8659555e-02
   7.4700000e+02   1.1974503e-05   1.2540477e-02   5.4532527e-01   9.6697368e-01   2.8868459e-02   4.7302577e-02
   7.4800000e+02   1.8475383e-05   3.2186178e-03   8.1744527e-01   9.6392414e-01   1.1740611e+00   4.6466704e-02
   7.4900000e+02   2.2253386e-05   9.1544522e-03   2.1321016e-01   9.6554830e-01   3.4336165e-01   4.2628040e-02
   7.5000000e+02   2.0795958e-05   3.1579928e-03   1.8262918e-01   9.6027416e-01   8.6331011e-01   3.8232190e-02
   7.5100000e+02   1.1113324e-05   1.6132477e-03   3.0269081e-01   9.5340842e-01   1.6184217e+00   3.6393337e-02
   7.5200000e+02   2.0727166e-05   3.6113986e-03   8.7089349e-01   9.5851556e-01   1.7214872e-01   3.5643390e-02
   7.5300000e+02   1.0761621e-05   1.4350151e-02   2.0763821e-01  -8.7915894e-01   8.1098579e-02   3.6920476e-02
   7.5400000e+02   9.5116691e-06   6.4112728e-03   1.8189477e-01  -9.3994997e-01   2.4782410e-01   3.9078360e-02
   7.5500000e+02   1.4123282e-05   2.0194501e-03   3.0707391e-01   7.3950574e-01   9.5875845e-02   3.8905512e-02
   7.5600000e+02   1.7018747e-05   3.2342932e-02   7.5248950e-01   9.5064934e-01   5.7697406e-02   3.8372415e-02
   7.5700000e+02   1.5758344e-05   1.2289342e-02   2.6785734e-01   9.5652125e-01   4.4482749e-01   3.4313254e-02
   7.5800000e+02   1.8858947e-05   2.6568537e-03   1.5370573e-01   9.6771485e-01   3.7118251e-01   2.8196337e-02
   7.5900000e+02   1.6832136e-05   1.2235070e-03   3.1937817e-01   9.5142536e-01   4.7633489e+00   2.0374355e-02
   7.6000000e+02   2.2510716e-05   1.2545034e-03   7.3003013e-01   9.0549665e-01   4.6767889e+00   1.7723156e-02
   7.6100000e+02   1.8350058e-05   4.5486610e-03   8.4870416e-01   8.7707246e-01   7.9450194e-01   1.6956543e-02
   7.6200000e+02   1.1374383e-05   1.0199342e-02   1.8572900e-01  -7.8622309e-01   1.6933633e-01   1.7526540e-02
   7.6300000e+02   1.0131507e-05   1.2759847e-02   2.0406071e-01  -8.6402807e-01   2.2907151e-01   2.1092535e-02
   7.6400000e+02   1.3198406e-05   1.4843319e-03   3.6099948e-01  -8.1579237e-01   2.9634048e-01   2.1252184e-02
   7.6500000e+02   1.0554568e-05   3.6400196e-02   7.5521953e-01   9.1486647e-01   4.1833851e-02   2.0846271e-02
   7.6600000e+02   6.4904486e-06   1.4868900e-02   4.0868912e-01   9.1016661e-01   5.0718470e-01   1.9651010e-02
   7.6700000e+02   3.7151011e-06   4.7712067e-03   1.8052691e-01   9.1925259e-01   1.2701933e-01   1.9078964e-02
   7.6800000e+02   7.7073253e-06   3.4828908e-03   2.1989548e-01   2.3380346e-01   2.3482721e-02   1.8979214e-02
   7.6900000e+02   2.8308468e-05   7.1929208e-03   7.0301569e-01   9.7447194e-01   6.1283930e-01   1.6158835e-02
   7.7000000e+02   2.6195041e-05   3.8779242e-03   7.8098658e-01   9.6863898e-01   5.2160200e+00   1.3623265e-02
   7.7100000e+02   1.6866798e-05   5.1240398e-03   2.3996584e-01   9.4855436e-01   4.8053991e+00   6.4082189e-03
   7.7200000e+02   2.1867271e-05   1.9295404e-03   1.7578755e-01   7.7660968e-01   1.7329036e+00   4.5978237e-03
   7.7300000e+02   2.9913799e-05   2.5884573e-03   3.3576945e-01  -4.1533129e-01   8.3914062e+00   6.0136881e-03
   7.7400000e+02   2.8956722e-05   5.5503557e-03   6.7930082e-01  -3.7414300e-01   5.8244209e-01   6.1908276e-03
   7.7500000e+02   3.3604503e-05   2.7503056e-02   5.5993767e-01   7.7184692e-01   1.0926120e+00   5.0025103e-03
   7.7600000e+02   2.0824620e-05   1.4284409e-02   1.7709262e-01   6.1671222e-01   5.5470189e-01   3.9501189e-03
   7.7700000e+02   2.0405795e-05   5.4001075e-03   4.2463268e-01   8.4335591e-02   2.3470606e+00   4.0217334e-03
   7.7800000e+02   1.0470943e-05   8.5347428e-03   3.7244778e-01  -1.9209237e-01   9.1332795e-01   4.1345585e-03
   7.7900000e+02   2.1330574e-05   2.0696626e-02   4.5652661e-01   3.1399769e-01   1.4092493e+00   3.9286432e-03
   7.8000000e+02   5.5835183e-06   5.6582052e-03   2.7935802e-01  -3.5756163e-02   5.0379481e+00   4.1607678e-03
   7.8100000e+02   8.1924612e-06   6.9928912e-03   3.5851980e-01  -3.0941687e-01   5.0306799e-01   4.2490155e-03
   7.8200000e+02   5.9016639e-06   1.2401944e-02   4.2795980e-01   4.2664153e-01   1.9531085e-01   4.2058044e-03
   7.8300000e+02   7.0712810e-06   4.8519425e-02   4.6478172e-01   3.7493358e-01   2.3437019e-01   3.9435621e-03
   7.8400000e+02   6.3731826e-06   3.7857374e-03   4.6046881e-01   1.8936413e-01   8.5904838e-01   3.9090002e-03
   7.8500000e+02   2.2325349e-06   2.1582183e-02   3.2342644e-01  -2.5553556e-02   1.1644392e-01   3.9469489e-03
   7.8600000e+02   9.6541847e-06   4.1523902e-03   6.3339754e-01   2.2203481e-01   1.0016839e-01   3.9078134e-03
   7.8700000e+02   1.0738545e-05   2.0974539e-02   4.9333931e-01   4.5835909e-01   8.9767646e-02   3.8305916e-03
   7.8800000e+02   5.0611139e-06   4.0885869e-02   4.1803540e-01   2.6437655e-01   5.9153331e-02   3.7770131e-03
   7.8900000e+02   3.0923351e-06   2.0353595e-02   3.2065020e-01   3.3895102e-01   6.6733458e-02   3.7561225e-03
   7.9000000e+02   6.2393857e-06   4.6959188e-02   4.5410459e-01   5.7824889e-01   4.0918258e-02   3.6693923e-03
   7.9100000e+02   4.3768095e-06   1.8576237e-02   4.2806397e-01   5.8643015e-01   1.9581233e-01   3.5670216e-03
   7.9200000e+02   2.4080355e-06   2.0512881e-02   3.2950296e-01   1.7337405e-01   3.9336126e-02   3.5453891e-03
   7.9300000e+02   9.4015952e-06   6.3026513e-03   4.3574068e-01   4.6864353e-01   3.3495444e-01   3.3089601e-03
   7.9400000e+02   1.7804600e-05   6.5317346e-03   6.5207161e-01   3.0306757e-01   3.5707987e+00   3.1643987e-03
   7.9500000e+02   5.3659906e-06   1.0027496e-02   2.2291640e-01   5.9072246e-02   5.6143572e+00   3.7569856e-03
   7.9600000e+02   5.6019340e-06   2.9948440e-03   1.6797917e-01  -4.9247720e-01   1.1339819e+00   4.0458871e-03
   7.9700000e+02   5.6132416e-06   6.5762118e-03   2.6164610e-01   6.7420355e-01   3.4421751e-01   3.9306229e-03
   7.9800000e+02   1.0023219e-05   1.4441883e-02   7.4761239e-01   6.2247416e-01   7.0293577e-01   3.7254566e-03
   7.9900000e+02   3.4045442e-06   1.4473147e-02   2.7062055e-01   5.7004650e-01   6.3822123e-01   3.4216449e-03
   8.0000000e+02   3.4657784e-06   7.0619465e-03   1.7057506e-01  -4.2671624e-01   2.7696129e-01   3.5292507e-03
   8.0100000e+02   5.1354281e-06   9.7680610e-03   2.3681471e-01  -4.8537881e-01   2.7491322e-01   3.7885341e-03
   8.0200000e+02   5.5753290e-06   4.7086405e-03   7.5234482e-01  -5.8015428e-01   7.3298669e-01   3.8395303e-03
   8.0300000e+02   4.6645924e-06   2.2225482e-02   4.8793002e-01  -5.8101661e-01   1.3666120e-01   3.9172025e-03
   8.0400000e+02   1.1949627e-06   2.9379291e-02   2.4842831e-01   6.2130977e-01   1.1072410e-01   3.6635204e-03
   8.0500000e+02   1.6576572e-06   4.4193138e-03   2.7707090e-01   4.6976008e-01   3.8980091e-02   3.6551689e-03
   8.0600000e+02   1.2402736e-06   5.3708202e-02   6.5445619e-01  -5.2796740e-01   2.4541867e-02   3.7033137e-03
   8.0700000e+02   2.0327799e-06   7.0209735e-03   7.2690608e-01  -5.4641382e-01   3.4686423e-01   3.7477853e-03
   8.0800000e+02   9.0381774e-07   1.4297242e-02   2.9156574e-01  -4.4740221e-01   2.2640975e-02   3.7865095e-03
   8.0900000e+02   5.8610642e-06   8.4075416e-03   4.6270162e-01  -5.2099782e-01   3.9302585e-01   3.9929944e-03
   8.1000000e+02   7.5063116e-06   6.6761871e-03   4.4482522e-01   5.7528117e-02   1.7970847e-01   3.9866991e-03
   8.1100000e+02   2.0366453e-06   7.1207006e-03   3.4397434e-01  -5.8601767e-01   3.4402436e+00   4.5424530e-03
   8.1200000e+02   2.6803784e-06   2.8678033e-03   5.5998614e-01  -6.8673301e-01   2.6706763e-01   4.5685706e-03
   8.1300000e+02   1.6935870e-06   2.5581966e-02   4.6271198e-01   6.9278591e-01   1.9765220e-01   4.4151786e-03
   8.1400000e+02   9.4035104e-07   6.8077551e-03   1.8110696e-01   6.2719717e-01   6.9841162e-02   4.3201463e-03
   8.1500000e+02   1.0633496e-06   4.8197583e-03   3.2111528e-01   6.5473494e-01   1.1275588e-01   4.2805267e-03
   8.1600000e+02   1.5361069e-06   1.0513844e-02   5.5246672e-01  -6.2055608e-01   7.3247723e-02   4.3296052e-03
   8.1700000e+02   1.7751462e-06   8.3296906e-03   4.5010536e-01  -6.3116163e-01   3.1128429e-01   4.4378595e-03
   8.1800000e+02   8.5309632e-07   5.1189046e-03   2.3849474e-01  -5.7982694e-01   1.0905505e-01   4.4732084e-03
   8.1900000e+02   1.4845249e-06   1.5432283e-02   3.0270288e-01   6.6154724e-01   2.0649195e-02   4.4126462e-03
   8.2000000e+02   8.5533718e-07   6.1613534e-03   5.5787449e-01   6.6784088e-01   2.5424881e-01   4.3661296e-03
   8.2100000e+02   8.6453697e-07   7.0255583e-03   5.6885878e-01   6.7046425e-01   8.9931286e-02   4.3497140e-03
   8.2200000e+02   6.6930985e-07   2.0614437e-02   3.3529608e-01  -6.3457320e-01   2.4847823e-02   4.3842056e-03
   8.2300000e+02   6.0635677e-07   8.3146523e-03   1.5148106e-01  -5.8438258e-01   2.5024429e-02   4.4164869e-03
   8.2400000e+02   1.0868811e-06   7.0549863e-03   3.9109084e-01  -5.8946157e-01   2.5658290e-02   4.4501210e-03
   8.2500000e+02   1.3301565e-06   9.8623171e-03   5.4853666e-01   7.4383962e-01   2.5604045e-02   4.4289735e-03
   8.2600000e+02   1.0284371e-06   2.0795074e-02   3.8113271e-01   7.6093860e-01   1.7778696e-02   4.3990890e-03
   8.2700000e+02   1.6947713e-06   1.8564294e-02   3.1906742e-01  -5.5303543e-01   6.0528440e-02   4.4740925e-03
   8.2800000e+02   1.4852510e-06   6.8144293e-03   3.5929978e-01  -5.1915100e-01   1.4064235e-01   4.6452193e-03
   8.2900000e+02   8.2495922e-07   3.4180552e-03   5.0955775e-01  -4.0207376e-02   2.1185514e-01   4.6465574e-03
   8.3000000e+02   8.2642949e-07   2.5325630e-02   3.1937440e-01   6.2826871e-01   3.9823317e-02   4.5325885e-03
   8.3100000e+02   5.4584468e-07   3.0658773e-03   4.4845215e-01   4.8471227e-01   2.5766729e-01   4.4976608e-03
   8.3200000e+02   5.7423400e-07   6.1736060e-03   4.7170905e-01   7.1564034e-01   3.7135270e-02   4.4827435e-03
   8.3300000e+02   1.3395114e-06   1.5259220e-02   4.3232735e-01   8.2148287e-01   2.4764186e-02   4.4372594e-03
   8.3400000e+02   1.0222898e-06   1.1187238e-02   3.2784672e-01   7.4646603e-01   8.4871542e-02   4.3674295e-03
   8.3500000e+02   4.7562128e-07   8.2661068e-03   1.4100099e-01   7.0521960e-01   8.5605017e-02   4.3020242e-03
   8.3600000e+02   5.4067066e-07   4.0339619e-03   5.2421402e-01   8.1580202e-01   6.0637845e-02   4.2887336e-03
   8.3700000e+02   1.1040416e-06   1.9272726e-02   3.1265679e-01  -6.8422456e-01   3.1965506e-02   4.3836752e-03
   8.3800000e+02   5.7512665e-07   2.7982724e-03   5.9240283e-01  -5.9508644e-01   3.0597914e-01   4.3961793e-03
   8.3900000e+02   8.2328936e-07   1.5884315e-02   1.9914528e-01   8.4353222e-01   8.4113845e-03   4.3650324e-03
   8.4000000e+02   1.4839822e-06   1.1179431e-02   5.5322283e-01   7.5451658e-01   4.3013612e-02   4.3297258e-03
   8.4100000e+02   7.3794102e-07   1.5503113e-02   1.7214222e-01   8.6088192e-01   2.2128554e-02   4.2885543e-03
   8.4200000e+02   5.4403973e-07   1.0744747e-02   6.0475903e-01   8.7153646e-01   2.2544718e-02   4.2780254e-03
   8.4300000e+02   8.2932172e-07   3.4605077e-02   3.8775763e-01  -4.1562516e-01   1.2309618e-02   4.3001793e-03
   8.4400000e+02   1.0006506e-06   6.3633719e-03   3.6815689e-01   8.3875600e-01   9.8754157e-02   4.2557541e-03
   8.4500000e+02   1.1559987e-06   9.1029679e-03   2.2783045e-01   7.5193440e-01   9.9216073e-02   3.9480828e-03
   8.4600000e+02   9.9019981e-07   1.6274799e-03   7.1953649e-01  -5.3370660e-02   2.9112330e-01   3.9501626e-03
   8.4700000e+02   2.1764775e-06   1.4836074e-02   6.2621341e-01  -8.2065769e-01   4.2661866e-02   4.0196001e-03
   8.4800000e+02   1.1092235e-06   1.2770121e-02   4.0568750e-01  -7.8932509e-01   1.9072876e-01   4.0956651e-03
   8.4900000e+02   6.8415520e-07   7.3143576e-03   1.6494180e-01  -5.8637445e-01   8.0949736e-02   4.1201029e-03
   8.5000000e+02   7.7751426e-07   9.5816936e-03   2.6409431e-01   8.6619287e-01   1.6802467e-02   4.0901572e-03
   8.5100000e+02   8.5583858e-07   7.5789199e-03   6.0975899e-01   8.0583659e-01   1.4767608e-01   4.0597975e-03
   8.5200000e+02   6.6248359e-07   1.4756235e-02   5.1329269e-01   8.0680261e-01   3.2327039e-02   4.0333726e-03
   8.5300000e+02   5.8932548e-07   1.4890686e-02   1.8459721e-01  -1.0963647e-02   3.1752875e-03   4.0335333e-03
   8.5400000e+02   6.9214754e-07   2.1467739e-02   2.4241775e-01   7.2741939e-01   1.1138836e-02   4.0009700e-03
   8.5500000e+02   3.5542305e-06   4.6834652e-03   6.7643859e-01   7.8541692e-01   4.4068890e-01   3.8302959e-03
   8.5600000e+02   1.8283870e-06   7.1598114e-03   4.9461435e-01   7.6377334e-01   7.7848309e-01   3.6899176e-03
   8.5700000e+02   1.8696599e-06   5.2858245e-03   3.2644328e-01   7.4302914e-01   2.5857941e-01   3.6021831e-03
   8.5800000e+02   5.1420706e-07   6.8586109e-03   1.2021826e-01   7.2965422e-01   3.0358331e-01   3.4078342e-03
   8.5900000e+02   8.3368573e-07   2.6097056e-03   4.9200741e-01  -6.8628917e-01   7.7005819e-01   3.4646283e-03
   8.6000000e+02   9.4826152e-07   4.3465576e-03   4.9413780e-01  -6.9017727e-01   3.7462991e-01   3.5211063e-03
   8.6100000e+02   1.2549813e-06   7.1261939e-03   3.0388300e-01   6.4367946e-01   1.7056583e-02   3.5114606e-03
   8.6200000e+02   5.4752171e-07   3.9246311e-02   3.3520763e-01   7.1819656e-01   2.1277586e-02   3.4581911e-03
   8.6300000e+02   1.3148719e-06   7.2393803e-03   4.9545342e-01  -3.9578749e-01   1.7364824e-02   3.4641604e-03
   8.6400000e+02   7.3226993e-07   3.7760610e-02   6.1437661e-01   6.8346694e-01   1.9665043e-02   3.4525428e-03
   8.6500000e+02   4.0901911e-07   3.4763327e-02   2.9133176e-01   7.2277793e-01   2.5487481e-02   3.3894864e-03
   8.6600000e+02   1.6242456e-06   3.3876460e-03   2.7927896e-01   7.1848911e-01   1.2604142e-01   3.2394203e-03
   8.6700000e+02   1.5226430e-06   3.0857977e-03   3.8658964e-01   6.8696976e-01   8.8551227e-01   3.0044153e-03
   8.6800000e+02   1.2846181e-06   2.2381285e-03   8.5253379e-01   6.2251704e-01   1.5262234e+00   2.9603448e-03
   8.6900000e+02   4.7831472e-07   1.3909065e-02   2.3008879e-01  -5.5695168e-01   1.8383669e-02   2.9909968e-03
   8.7000000e+02   7.8671154e-07   8.9215293e-03   3.0688528e-01  -5.5459182e-01   3.4956259e-02   3.0055717e-03
   8.7100000e+02   8.0707165e-07   1.7261163e-02   2.2237932e-01   6.3554569e-01   2.2010630e-02   2.9639676e-03
   8.7200000e+02   9.5449084e-07   7.9386940e-03   7.9611452e-01   6.1386054e-01   4.8376845e-02   2.9529990e-03
   8.7300000e+02   9.3045466e-07   2.3338269e-02   5.0950421e-01   6.1949560e-01   3.5833267e-02   2.9366844e-03
   8.7400000e+02   4.5617596e-07   2.3274256e-02   2.1903826e-01   6.2255858e-01   9.2167827e-03   2.9199105e-03
   8.7500000e+02   7.4069198e-07   1.4997602e-02   2.6981285e-01   6.2501586e-01   2.1061184e-02   2.9007916e-03
   8.7600000e+02   1.7169945e-06   1.3240275e-02   4.8345306e-01   6.2214600e-01   2.1895135e-02   2.8811416e-03
   8.7700000e+02   9.2077447e-07   1.6473078e-02   3.6667748e-01   6.1896520e-01   1.7734278e-01   2.8038721e-03
   8.7800000e+02   6.5635272e-07   7.3693109e-03   2.6752187e-01   5.8526895e-01   1.9107950e-02   2.7882785e-03
   8.7900000e+02   5.4406652e-07   1.2090221e-02   3.3695987e-01   5.1856966e-01   1.2566784e-02   2.7837459e-03
   8.8000000e+02   3.4738994e-07   4.9453117e-02   5.7597104e-01  -5.8438969e-01   1.6247648e-02   2.8104172e-03
   8.8100000e+02   1.2303697e-07   4.4538688e-03   8.8665379e-01  -5.6356729e-01   5.0093030e-02   2.8116574e-03
   8.8200000e+02   1.1178721e-07   7.1035777e-02   6.2694201e-01   6.2945746e-01   1.8181953e-03   2.8084424e-03
   8.8300000e+02   2.0785288e-07   5.1631262e-03   1.7762442e-01   6.2344956e-01   6.3306610e-02   2.7809483e-03
   8.8400000e+02   4.9627616e-07   1.8085687e-03   3.9123824e-01   6.5906709e-01   3.8744072e-02   2.7720904e-03
   8.8500000e+02   4.2905839e-07   1.1867995e-02   7.3671794e-01   6.4814950e-01   7.5849626e-02   2.7635909e-03
   8.8600000e+02   3.8371064e-07   1.6162589e-02   3.4892096e-01   6.3715818e-01   5.5723142e-02   2.7392217e-03
   8.8700000e+02   1.4862103e-07   7.5218448e-03   1.2592003e-01   6.7021204e-01   1.5622002e-02   2.7107279e-03
   8.8800000e+02   2.5047657e-07   4.3663157e-03   2.2383909e-01  -5.8414593e-01   5.1112251e-02   2.7311062e-03
   8.8900000e+02   1.9744678e-07   3.3516498e-03   7.2788278e-01  -5.8439546e-01   1.4711183e-01   2.7384626e-03
   8.9000000e+02   3.6871518e-07   1.0781099e-02   3.3601747e-01  -5.3958735e-01   1.4971882e-02   2.7495783e-03
   8.9100000e+02   2.4213363e-07   8.4176572e-03   1.8396389e-01  -2.7183388e-01   1.6374879e-02   2.7526593e-03
   8.9200000e+02   1.0768156e-07   1.9445127e-02   2.1076612e-01   3.3991236e-01   1.3794610e-03   2.7513709e-03
   8.9300000e+02   2.8811021e-07   2.0295878e-02   7.7063837e-01  -4.1131651e-01   4.1269393e-03   2.7525398e-03
   8.9400000e+02   2.9223644e-07   4.8241545e-02   4.7476858e-01  -3.0854645e-01   3.2321333e-03   2.7552978e-03
   8.9500000e+02   4.0272063e-07   1.9414966e-02   2.7306071e-01  -2.4855350e-01   1.3511859e-02   2.7599834e-03
   8.9600000e+02   5.2961307e-07   1.0561476e-02   1.9138880e-01  -2.4550430e-01   8.9996961e-03   2.7661863e-03
   8.9700000e+02   4.6660124e-07   3.8354054e-03   4.8546129e-01  -2.8156472e-01   5.9362421e-01   2.7810706e-03
   8.9800000e+02   4.9542192e-07   7.4587904e-03   6.0340675e-01  -2.4275987e-01   1.7849657e-02   2.7935366e-03
   8.9900000e+02   4.1708302e-07   6.0736683e-03   3.6965759e-01  -2.0689645e-01   1.6466800e-01   2.7996263e-03
   9.0000000e+02   3.2892277e-07   1.1439950e-02   1.6532097e-01   4.2718485e-01   4.3041058e-03   2.7945000e-03
   9.0100000e+02   3.3787318e-07   1.8754386e-02   4.2424973e-01  -2.6444906e-01   4.0119345e-02   2.8020424e-03
   9.0200000e+02   3.8758551e-07   6.9723540e-03   5.3048156e-01  -2.5970452e-01   6.7019823e-02   2.8082303e-03
   9.0300000e+02   4.5336166e-07   8.7699846e-03   3.1715643e-01  -1.3032262e-01   3.5323037e-02   2.8115696e-03
   9.0400000e+02   3.9074595e-07   1.1544720e-02   1.5161820e-01   5.1545181e-01   9.0281164e-03   2.7985703e-03
   9.0500000e+02   8.2634601e-07   1.0105002e-02   3.8656637e-01  -1.0238732e-01   3.4816721e-02   2.8011692e-03
   9.0600000e+02   7.5532175e-07   1.6289060e-02   5.4275212e-01  -8.1698708e-02   2.8800708e-02   2.8028891e-03
   9.0700000e+02   6.4795370e-07   2.3418563e-02   3.2683334e-01   4.9748564e-01   1.2201308e-02   2.7944217e-03
   9.0800000e+02   4.1394667e-07   2.8291538e-02   2.8170441e-01   1.8080226e-01   5.9634428e-03   2.7914569e-03
   9.0900000e+02   4.0366401e-07   2.2410547e-02   3.3310703e-01  -3.3327552e-01   7.0935597e-03   2.7947721e-03
   9.1000000e+02   3.7999914e-07   2.0257791e-02   6.7590904e-01  -1.0530074e-01   8.0089406e-03   2.7950681e-03
   9.1100000e+02   2.2381180e-07   5.9442926e-02   5.3423243e-01   3.3503282e-01   1.2653713e-03   2.7938852e-03
   9.1200000e+02   1.4362005e-07   6.0166720e-02   5.2359441e-01   2.8139153e-01   7.3220983e-04   2.7933102e-03
   9.1300000e+02   3.2508184e-07   3.0717935e-02   2.9216867e-01   9.8051938e-02   5.0254691e-03   2.7919687e-03
   9.1400000e+02   4.7151875e-07   1.1671781e-02   7.3863445e-01   1.5659787e-01   4.5475376e-03   2.7914734e-03
   9.1500000e+02   2.4074699e-07   6.9906086e-02   5.9155519e-01   3.4465524e-01   1.3580853e-03   2.7901691e-03
   9.1600000e+02   1.1398847e-07   6.5701298e-02   5.9616631e-01  -1.8112020e-01   5.1241370e-04   2.7904284e-03
   9.1700000e+02   1.2112081e-07   6.5126391e-02   6.0387333e-01   1.5589504e-01   8.5981160e-04   2.7900554e-03
   9.1800000e+02   4.4565273e-07   1.5008778e-02   8.0877563e-01   2.9945084e-01   5.8693504e-03   2.7876145e-03
   9.1900000e+02   4.3149871e-07   1.9454455e-02   7.4424930e-01   2.8633025e-01   3.1787115e-03   2.7869810e-03
   9.2000000e+02   1.3116369e-07   1.0336222e-01   8.9106074e-01   2.5780055e-01   1.0754108e-03   2.7862098e-03
   9.2100000e+02   8.1212048e-08   4.5106817e-02   3.8510106e-01   3.3843832e-01   1.5668168e-03   2.7847354e-03
   9.2200000e+02   4.2306648e-07   1.0926337e-02   6.0727289e-01   3.8978025e-01   4.4794179e-03   2.7798970e-03
   9.2300000e+02   2.9347089e-07   1.3314902e-02   5.9956756e-01   3.9473269e-01   2.0826796e-02   2.7770483e-03
   9.2400000e+02   3.6951536e-07   2.6910735e-02   3.0428994e-01   3.9183422e-01   4.9815809e-03   2.7716568e-03
   9.2500000e+02   5.3401781e-07   1.4730920e-02   2.3186103e-01   4.1459882e-01   5.5069685e-03   2.7653635e-03
   9.2600000e+02   5.7128424e-07   1.9786188e-02   3.4110330e-01   4.1546916e-01   1.2850950e-02   2.7507887e-03
   9.2700000e+02   2.8134936e-07   7.3461314e-03   8.1466680e-01   4.1194387e-01   6.2796651e-02   2.7485694e-03
   9.2800000e+02   2.9705906e-07   4.2540771e-02   3.8289499e-01   4.1908384e-01   4.3404440e-03   2.7435911e-03
   9.2900000e+02   3.7984256e-07   1.6319962e-02   2.2757920e-01   4.3330354e-01   9.4084342e-03   2.7325053e-03
   9.3000000e+02   2.2312629e-07   9.4296646e-03   1.8187051e-01  -2.9694471e-02   3.1531464e-03   2.7326366e-03
   9.3100000e+02   2.0431238e-07   2.3126848e-02   8.1412847e-01   4.4857880e-01   8.2841795e-04   2.7323828e-03
   9.3200000e+02   8.8582443e-08   1.8711719e-01   1.6492481e+00  -4.1721825e-01   1.9566697e-03   2.7346177e-03
   9.3300000e+02   1.8083211e-07   1.0974427e-02   2.1906669e-01   3.3742349e-01   1.9158565e-03   2.7328543e-03
   9.3400000e+02   2.8932499e-07   1.5350835e-02   1.8297791e-01   6.1428627e-01   8.7502140e-03   2.7182304e-03
   9.3500000e+02   2.5124210e-07   7.1489675e-03   8.2094867e-01   5.0678307e-01   1.8079421e-02   2.7166751e-03
   9.3600000e+02   1.5439069e-07   3.8828948e-02   3.5258739e-01  -2.9472570e-01   1.4608909e-03   2.7178474e-03
   9.3700000e+02   1.1820524e-07   3.1443628e-02   2.6622968e-01  -3.1751947e-01   1.4194471e-03   2.7190748e-03
   9.3800000e+02   8.0255807e-08   2.5095489e-02   2.4011803e-01   5.7933109e-01   2.8246047e-03   2.7146326e-03
   9.3900000e+02   3.6029813e-07   5.7895504e-03   9.1034855e-01   6.4473482e-01   1.2562133e-02   2.7036708e-03
   9.4000000e+02   2.8037778e-07   8.9228063e-03   7.7062532e-01   6.5685985e-01   2.8961213e-02   2.7004587e-03
   9.4100000e+02   2.4895623e-07   3.1796941e-02   2.8942418e-01   6.3393155e-01   7.8004890e-03   2.6871544e-03
   9.4200000e+02   2.3712274e-07   8.6946783e-03   1.5056247e-01   4.2453797e-01   2.9373184e-03   2.6838130e-03
   9.4300000e+02   5.0108566e-07   1.5282500e-02   2.9319943e-01   6.6946073e-01   2.4563833e-02   2.6618586e-03
   9.4400000e+02   3.0285578e-07   5.8892138e-03   6.9840134e-01   6.6491177e-01   2.5575666e-01   2.6477606e-03
   9.4500000e+02   5.2886755e-07   1.1782314e-02   2.6804780e-01   6.6881160e-01   4.0735173e-02   2.6120003e-03
   9.4600000e+02   3.4570796e-07   4.9785255e-03   9.6664422e-02   6.6350003e-01   1.1672088e-01   2.5134469e-03
   9.4700000e+02   4.5165856e-07   1.8714725e-03   3.6087816e-01  -5.1593823e-01   3.6910776e-02   2.5254914e-03
   9.4800000e+02   3.8196017e-07   6.9076836e-03   8.8938498e-01  -4.5045110e-01   2.2072982e-02   2.5270627e-03
   9.4900000e+02   1.2812799e-07   6.8776710e-02   5.9625323e-01  -6.3334953e-01   2.6801744e-02   2.5704937e-03
   9.5000000e+02   2.6045981e-07   1.5956405e-03   3.4518521e-01   3.4683336e-01   2.7162063e-02   2.5644920e-03
   9.5100000e+02   2.1477546e-07   6.6555422e-03   3.3382286e-01   7.3507984e-01   1.6394353e-02   2.5490793e-03
   9.5200000e+02   5.4927375e-07   6.7198955e-03   9.3939190e-01   6.8646014e-01   3.6197098e-02   2.5333000e-03
   9.5300000e+02   4.5877496e-07   1.1049519e-02   8.2030077e-01   6.8498459e-01   3.5527240e-02   2.5256071e-03
   9.5400000e+02   1.9356942e-07   1.8182834e-02   2.4245809e-01   6.7898355e-01   3.5438059e-02   2.5104682e-03
   9.5500000e+02   1.5730257e-07   8.6848270e-03   1.5238689e-01   6.9254405e-01   4.9408673e-03   2.5018939e-03
   9.5600000e+02   3.8593031e-07   8.9965724e-03   2.7898097e-01   7.0489554e-01   4.7790476e-02   2.4601184e-03
   9.5700000e+02   3.4856927e-07   3.0836219e-03   7.7425220e-01   7.0171504e-01   1.1016882e-01   2.4482616e-03
   9.5800000e+02   1.7155766e-07   1.0702855e-02   6.0128843e-01   7.1612617e-01   2.8096308e-02   2.4451847e-03
   9.5900000e+02   1.0611604e-07   3.0000942e-02   2.6686553e-01  -6.6170410e-01   8.7278431e-03   2.4593583e-03
   9.6000000e+02   2.1652033e-07   3.7730186e-03   3.4968894e-01  -4.7994310e-01   2.1786556e-02   2.4625798e-03
   9.6100000e+02   1.6457553e-07   1.6797898e-02   3.1611388e-01   6.8566681e-01   7.5965852e-03   2.4593754e-03
   9.6200000e+02   3.2351385e-07   2.8493052e-02   6.0855862e-01   7.4911709e-01   3.0809761e-03   2.4537043e-03
   9.6300000e+02   1.9375406e-07   2.1846833e-02   2.1666884e-01   7.3411398e-01   7.4606188e-03   2.4469928e-03
   9.6400000e+02   3.6525348e-07   1.1459538e-02   3.5248443e-01   8.4505867e-01   8.5523588e-03   2.4425731e-03
   9.6500000e+02   7.3401576e-07   1.9616964e-02   2.5429157e-01   8.3068493e-01   3.6788809e-02   2.3684567e-03
   9.6600000e+02   3.8874083e-07   4.5576360e-03   4.2345505e-01   8.1106579e-01   5.7593466e-01   2.2998503e-03
   9.6700000e+02   2.3438834e-07   4.3167013e-03   1.5574979e-01   7.8849399e-01   8.9050603e-02   2.2596982e-03
   9.6800000e+02   2.4879395e-07   2.9168579e-03   3.8263053e-01   7.5782192e-01   4.6656628e-02   2.2497275e-03
   9.6900000e+02   2.9052788e-07   1.2426819e-02   5.8558003e-01  -7.8101143e-01   6.4216022e-02   2.3065845e-03
   9.7000000e+02   1.7576428e-07   1.5777607e-03   8.9465076e-01  -7.8476762e-01   4.9008554e-01   2.3135216e-03
   9.7100000e+02   1.4297580e-07   1.2981887e-02   3.0336696e-01  -7.7458542e-01   2.6042440e-02   2.3252082e-03
   9.7200000e+02   1.4489893e-07   7.1060822e-03   1.8628157e-01   8.1025295e-01   4.7304807e-02   2.3029840e-03
   9.7300000e+02   2.1333794e-07   3.6117025e-03   1.7584324e-01   8.1306289e-01   6.1959090e-02   2.2453599e-03
   9.7400000e+02   4.5687169e-07   1.6588568e-03   8.5505474e-01   8.3904429e-01   8.9848944e-02   2.2242433e-03
   9.7500000e+02   2.2222520e-07   7.4878437e-03   4.9592862e-01   8.4450785e-01   1.8913385e-01   2.2020841e-03
   9.7600000e+02   3.3722758e-07   8.9817775e-03   2.9998522e-01  -6.8303512e-01   2.1605287e-02   2.2348508e-03
   9.7700000e+02   2.4277432e-07   3.4030779e-03   3.0043043e-01  -5.9654916e-01   6.5349539e-02   2.2403080e-03
   9.7800000e+02   3.1005426e-07   2.1407130e-02   5.0691071e-01  -5.9819150e-02   3.1319428e-03   2.2405206e-03
   9.7900000e+02   2.8913391e-07   4.7206890e-02   5.4634060e-01   6.0662364e-01   1.1433922e-02   2.2327736e-03
   9.8000000e+02   1.9436029e-07   1.7460016e-02   1.9272595e-01   8.3080889e-01   3.1514635e-03   2.2269311e-03
   9.8100000e+02   2.2540258e-07   2.4242090e-02   3.1663079e-01  -6.0384885e-01   5.9937087e-03   2.2350163e-03
   9.8200000e+02   1.1200161e-07   9.2805399e-03   4.8084667e-01  -5.3787848e-01   9.0608255e-03   2.2377435e-03
   9.8300000e+02   3.2505974e-07   2.1341216e-02   7.7215937e-01   8.6042605e-01   3.3680579e-03   2.2345019e-03
   9.8400000e+02   1.9828992e-07   3.4622141e-02   3.6219236e-01   8.6084333e-01   1.0675524e-02   2.2242427e-03
   9.8500000e+02   2.6515884e-07   1.3945415e-02   1.9740583e-01   8.9618146e-01   9.4303574e-03   2.2148487e-03
   9.8600000e+02   2.9293380e-07   1.3811828e-02   1.8664139e-01   8.8501699e-01   1.4958071e-02   2.2002020e-03
   9.8700000e+02   8.5167856e-07   1.1343303e-02   6.4560833e-01   9.0238402e-01   7.2413863e-03   2.1858355e-03
   9.8800000e+02   3.5722255e-07   2.1922271e-02   5.6558814e-01   9.0567127e-01   3.1435987e-02   2.1780595e-03
   9.8900000e+02   2.5210259e-07   2.8992606e-02   3.0503721e-01   7.6190128e-01   1.9565833e-03   2.1748144e-03
   9.9000000e+02   6.8127336e-07   3.7894124e-02   4.1937749e-01   9.0092184e-01   9.2987351e-03   2.1566129e-03
   9.9100000e+02   6.5257380e-07   1.5084549e-02   1.3459566e-01   9.1374197e-01   8.3755201e-02   1.9929176e-03
   9.9200000e+02   1.6909327e-06   2.5126919e-03   7.7431644e-01   8.2708955e-01   2.0444154e-02   1.9761015e-03
   9.9300000e+02   6.3990558e-07   3.1789089e-02   5.1549215e-01  -1.9011752e-01   1.8646016e-02   1.9778735e-03
   9.9400000e+02   2.2089315e-07   7.8886587e-02   6.6746283e-01  -9.0445003e-01   1.5686169e-02   2.0059779e-03
   9.9500000e+02   3.3443077e-07   6.3670424e-03   3.8050018e-01   3.3441413e-01   1.2068177e-02   2.0049680e-03
   9.9600000e+02   4.7065621e-07   5.1468598e-02   5.0015482e-01  -2.5343419e-01   4.9086063e-03   2.0074848e-03
   9.9700000e+02   2.7853288e-07   2.6474594e-02   6.1762733e-01  -1.5920994e-01   5.2436562e-03   2.0079055e-03
   9.9800000e+02   1.3076349e-07   1.0178585e-01   8.9071165e-01   3.2664296e-01   2.2742185e-03   2.0064185e-03
   9.9900000e+02   2.3914160e-07   1.7477817e-02   3.3536123e-01   3.5179466e-01   1.7244043e-03   2.0052040e-03
   1.0000000e+03   4.2891449e-07   3.2850116e-02   4.3385372e-01   1.6367272e-01   2.1310873e-03   2.0045090e-03
   1.0010000e+03   3.1902933e-07   5.1096263e-02   6.0390014e-01  -1.4079451e-01   4.8721199e-03   2.0052023e-03
   1.0020000e+03   1.0237461e-07   5.1080193e-02   4.2484649e-01  -1.8604174e-01   1.0303488e-03   2.0055877e-03
   1.0030000e+03   1.1203188e-07   6.0723647e-02   5.1824973e-01   2.9662654e-01   8.1339829e-04   2.0051044e-03
   1.0040000e+03   3.7715369e-07   2.1918336e-02   4.0927570e-01   3.5748389e-01   4.4670971e-03   2.0019199e-03
   1.0050000e+03   1.5266390e-07   1.8539984e-02   5.1812982e-01   3.3311745e-01   2.7038128e-03   2.0010200e-03
   1.0060000e+03   9.3678575e-08   6.7981099e-02   6.6897283e-01  -3.1769230e-01   1.5134830e-03   2.0019842e-03
   1.0070000e+03   2.0863879e-07   2.1287608e-02   4.1367161e-01  -1.0545406e-01   1.6685828e-03   2.0021610e-03
   1.0080000e+03   8.9926972e-08   6.0985321e-02   5.0821974e-01   4.1924025e-01   1.5631780e-03   2.0008509e-03
   1.0090000e+03   1.9842078e-07   1.7290335e-02   5.5049804e-01   4.5556356e-01   6.7223784e-03   1.9947593e-03
   1.0100000e+03   3.5575073e-07   7.3538840e-03   6.1499479e-01   4.6479494e-01   2.1445911e-02   1.9935180e-03
   1.0110000e+03   1.3926582e-07   4.4275352e-02   3.9959489e-01   4.4732192e-01   1.3587200e-02   1.9874967e-03
   1.0120000e+03   1.7737870e-07   9.3228894e-03   2.5952380e-01   4.5828295e-01   8.1949083e-03   1.9856340e-03
   1.0130000e+03   9.8751235e-08   2.2322571e-02   2.8321628e-01   5.0537660e-01   3.3951137e-03   1.9839326e-03
   1.0140000e+03   1.5887721e-07   2.6959605e-02   6.7225483e-01  -4.0754484e-01   4.1240739e-03   1.9872812e-03
   1.0150000e+03   1.5528981e-07   6.8973744e-03   6.8084825e-01  -3.4290523e-01   2.9121625e-02   1.9885244e-03
   1.0160000e+03   5.9159659e-08   3.2156422e-02   2.7239492e-01   5.8254409e-01   2.5411338e-03   1.9855850e-03
   1.0170000e+03   2.0392615e-07   1.0779191e-02   3.7107633e-01   6.1380840e-01   1.3180539e-02   1.9815757e-03
   1.0180000e+03   7.9602723e-07   1.2607433e-02   3.0459916e-01   6.3783475e-01   1.5815404e-02   1.9716179e-03
   1.0190000e+03   4.1167281e-07   2.0027831e-02   2.3715491e-01   6.3985256e-01   9.4174259e-02   1.9422443e-03
   1.0200000e+03   2.7756311e-07   4.5479525e-03   2.8086060e-01   5.0369934e-01   6.1235092e-02   1.9347986e-03
   1.0210000e+03   2.9301906e-07   1.1776367e-02   3.0823362e-01   6.4356012e-01   1.6929990e-02   1.9242991e-03
   1.0220000e+03   3.5963493e-07   1.2531312e-02   6.5820675e-01  -6.2512933e-01   4.7924964e-02   1.9315264e-03
   1.0230000e+03   2.7627703e-07   1.2189990e-02   3.7820369e-01  -6.1096443e-01   5.0381881e-02   1.9464856e-03
   1.0240000e+03   1.7850675e-07   7.1354027e-03   3.4646948e-01  -4.6576471e-01   1.4143403e-02   1.9480907e-03
   1.0250000e+03   2.4745704e-07   3.1778894e-02   3.1586456e-01   6.4964891e-01   1.2340783e-02   1.9325590e-03
   1.0260000e+03   1.8730047e-07   5.9781980e-03   5.8471677e-01   6.4239337e-01   1.0151236e-01   1.9247054e-03
   1.0270000e+03   3.4250722e-07   1.0706380e-02   2.6788921e-01   6.6094616e-01   1.4089762e-02   1.9157705e-03
   1.0280000e+03   2.8950598e-07   1.3010521e-02   3.2362628e-01  -2.1263098e-01   7.1166047e-03   1.9164981e-03
   1.0290000e+03   1.2569814e-07   4.0467790e-02   3.5018162e-01  -5.5844389e-01   8.7443957e-03   1.9259070e-03
   1.0300000e+03   1.9699247e-07   7.3695292e-03   6.8033022e-01  -4.8828749e-02   4.5321480e-03   1.9259606e-03
   1.0310000e+03   1.0131441e-07   1.0286745e-01   8.8025313e-01   6.4697679e-01   1.6162007e-03   1.9239482e-03
   1.0320000e+03   1.2980107e-07   1.5257273e-02   3.1031619e-01   6.5519887e-01   1.1108500e-02   1.9204517e-03
   1.0330000e+03   2.3303177e-07   1.2938906e-02   3.3969466e-01   7.0699361e-01   9.1350611e-03   1.9080889e-03
   1.0340000e+03   5.8691870e-07   7.1857136e-03   5.8301561e-01   7.1626063e-01   1.5038935e-02   1.8978386e-03
   1.0350000e+03   4.6504640e-07   1.2575028e-02   5.8147379e-01   7.1206461e-01   1.2730298e-01   1.8764540e-03
   1.0360000e+03   2.1715161e-07   1.1550819e-02   2.5990012e-01   7.0998457e-01   3.0354819e-02   1.8364518e-03
   1.0370000e+03   1.5679139e-07   2.8829153e-03   3.6997739e-01   6.9704353e-01   2.1304827e-01   1.8279503e-03
   1.0380000e+03   4.1567459e-07   1.0005656e-02   3.9936676e-01   6.9430515e-01   7.9620045e-02   1.8028779e-03
   1.0390000e+03   1.9019016e-07   4.8396680e-03   5.2303925e-01   6.8566994e-01   4.1796140e-01   1.7868140e-03
   1.0400000e+03   1.9976759e-07   5.0989866e-03   1.1935135e-01   6.8911399e-01   6.6149436e-02   1.7665811e-03
   1.0410000e+03   1.4473024e-07   3.0751887e-03   3.3243892e-01   5.1851141e-01   1.6234767e-02   1.7591883e-03
   1.0420000e+03   2.6574906e-07   7.4708972e-03   4.8389065e-01   6.9105632e-01   7.4175069e-02   1.7368048e-03
   1.0430000e+03   3.9570905e-07   3.7813631e-03   8.1753729e-01   6.7933566e-01   3.6784846e-01   1.7099299e-03
   1.0440000e+03   2.1220092e-07   5.0373905e-03   4.0330232e-01   6.7356829e-01   3.8835220e-01   1.6822543e-03
   1.0450000e+03   3.2757470e-07   4.9795504e-03   1.4956523e-01   7.7180761e-02   6.4642747e-03   1.6818433e-03
   1.0460000e+03   2.2475715e-07   2.9694100e-02   3.3390037e-01  -6.4499234e-01   2.6272165e-02   1.7106760e-03
   1.0470000e+03   1.3499939e-07   3.6370774e-03   6.9367260e-01  -6.2318590e-01   6.6621773e-02   1.7128978e-03
   1.0480000e+03   1.3323438e-07   3.0918240e-02   5.7959956e-01   6.9132097e-01   9.6690796e-03   1.7100380e-03
   1.0490000e+03   7.9497541e-08   2.2562322e-02   1.9041953e-01   6.8300232e-01   1.5551618e-02   1.6919858e-03
   1.0500000e+03   3.3016306e-07   2.4368676e-03   2.6948887e-01   7.1097575e-01   4.2106162e-02   1.6668480e-03
   1.0510000e+03   2.7294597e-07   3.9112662e-03   5.4408150e-01   7.1125930e-01   1.7257873e-01   1.6541086e-03
   1.0520000e+03   3.8714103e-07   8.8173546e-03   5.3132399e-01   7.2949995e-01   4.1256625e-02   1.6417043e-03
   1.0530000e+03   1.5272327e-07   1.0246623e-02   2.9423234e-01   7.2176587e-01   9.0800906e-02   1.6283063e-03
   1.0540000e+03   2.1110387e-07   8.5821562e-03   2.2283153e-01  -6.4841752e-01   1.9540569e-02   1.6334754e-03
   1.0550000e+03   2.3492877e-07   1.1843103e-02   5.3557818e-01  -6.2686123e-01   1.6614829e-02   1.6356041e-03
   1.0560000e+03   1.3698981e-07   4.1592096e-02   4.5014567e-01  -6.7592827e-01   4.0475473e-03   1.6378433e-03
   1.0570000e+03   7.5896557e-08   2.8997852e-02   4.0421602e-01  -4.9212140e-01   2.1459264e-03   1.6382759e-03
   1.0580000e+03   4.5147161e-08   8.2460470e-02   7.1476802e-01   7.2963777e-01   6.7986988e-04   1.6374634e-03
   1.0590000e+03   2.5291206e-07   1.7848948e-02   4.6909699e-01   7.8337588e-01   2.4131441e-03   1.6343698e-03
   1.0600000e+03   2.5019294e-07   2.4407138e-02   5.9221896e-01   7.7762454e-01   5.3083937e-03   1.6326837e-03
   1.0610000e+03   2.1803610e-07   4.7567260e-02   4.6762883e-01   7.8808796e-01   7.7012299e-03   1.6227930e-03
   1.0620000e+03   3.0587493e-07   8.3091993e-03   2.2448417e-01   7.8286059e-01   3.1088866e-02   1.6129381e-03
   1.0630000e+03   5.2972250e-07   1.1810363e-02   1.8950655e-01   7.9633181e-01   5.5209709e-02   1.5429653e-03
   1.0640000e+03   7.2694938e-07   2.9577970e-03   8.3051006e-01   7.7459256e-01   2.3812657e-01   1.5252469e-03
   1.0650000e+03   2.4854408e-07   1.6296507e-02   2.6626220e-01   4.5600465e-01   1.2694140e-02   1.5230457e-03
   1.0660000e+03   5.7370505e-08   4.5842754e-02   3.9362798e-01  -7.6644624e-01   2.7333572e-02   1.5551830e-03
   1.0670000e+03   1.6562997e-07   2.0831847e-03   4.8383256e-01   8.1099469e-01   5.2320415e-02   1.5469458e-03
   1.0680000e+03   4.8200853e-07   7.3593875e-03   7.0737430e-01   8.3608883e-01   2.6477427e-02   1.5298643e-03
   1.0690000e+03   2.6620254e-07   1.0193886e-02   4.1356998e-01   7.7037144e-01   4.1293611e-02   1.5237893e-03
   1.0700000e+03   1.1090393e-07   2.2995485e-02   1.8617701e-01  -5.6909826e-01   7.9141798e-03   1.5306845e-03
   1.0710000e+03   2.4101091e-07   9.6485823e-03   2.6315780e-01   8.5986539e-01   2.1631480e-02   1.5164725e-03
   1.0720000e+03   5.4003652e-07   6.5109181e-03   6.2166636e-01   8.7256907e-01   8.2919638e-02   1.4891213e-03
   1.0730000e+03   1.9971525e-07   7.6873228e-03   4.7873506e-01   8.6854595e-01   2.5842582e-01   1.4682797e-03
   1.0740000e+03   2.2528745e-07   8.1962200e-03   1.2830782e-01   8.1784927e-01   8.6679014e-03   1.4578894e-03
   1.0750000e+03   1.3476256e-07   1.0839786e-02   2.4941531e-01  -6.3383222e-01   1.1782440e-02   1.4633483e-03
   1.0760000e+03   2.1698874e-07   9.9163468e-03   5.8548525e-01   8.8540267e-01   7.3972213e-02   1.4513816e-03
   1.0770000e+03   2.0994086e-07   8.1372117e-03   5.1882697e-01   8.8497806e-01   1.3808821e-01   1.4292585e-03
   1.0780000e+03   1.9433007e-07   5.2046676e-03   2.7832271e-01   8.9098379e-01   9.2941408e-02   1.4144841e-03
   1.0790000e+03   2.6675469e-07   7.2575141e-03   1.2791186e-01   1.4697454e-01   8.1248930e-03   1.4128407e-03
   1.0800000e+03   6.2642702e-07   1.3159935e-02   5.9048258e-01  -8.3863715e-01   1.3653526e-02   1.4290569e-03
   1.0810000e+03   2.4335723e-07   1.5935388e-02   6.2060282e-01  -8.3084923e-01   3.4152610e-02   1.4341297e-03
   1.0820000e+03   2.3142578e-07   4.5460688e-02   4.5024485e-01   8.2577350e-01   7.9988846e-03   1.4246716e-03
   1.0830000e+03   9.7191734e-08   1.4549370e-02   2.2009495e-01   8.4593790e-01   1.5629706e-02   1.4199655e-03
   1.0840000e+03   2.7299046e-07   1.6764582e-02   3.5504448e-01  -3.7395315e-01   1.8606619e-03   1.4209556e-03
   1.0850000e+03   9.1373378e-08   4.4889083e-02   6.4700277e-01  -2.1684474e-01   2.3223670e-03   1.4211348e-03
   1.0860000e+03   5.0687571e-08   1.1717801e-01   1.0149521e+00   7.6403709e-01   9.4230469e-04   1.4201119e-03
   1.0870000e+03   6.9583684e-08   2.2000809e-02   3.5835641e-01   5.0888514e-01   7.5383429e-04   1.4195674e-03
   1.0880000e+03   3.0144914e-07   2.5288044e-02   2.6731369e-01   6.3177803e-01   1.0113489e-02   1.4105410e-03
   1.0890000e+03   3.2427109e-07   7.8354980e-03   8.5509384e-01   6.5880082e-01   1.3923370e-02   1.4040912e-03
   1.0900000e+03   4.8334664e-07   1.4354648e-02   7.1024909e-01   5.8687197e-01   2.4246028e-02   1.3991133e-03
   1.0910000e+03   3.6870586e-07   2.4259671e-02   3.1534238e-01   5.8084639e-01   4.2338508e-02   1.3821200e-03
   1.0920000e+03   2.3506654e-07   1.0313642e-02   2.2036874e-01   1.2388362e-01   7.5881899e-03   1.3817976e-03
   1.0930000e+03   1.8320388e-07   4.5373914e-02   4.3508990e-01  -5.6242753e-01   1.0195125e-02   1.3897697e-03
   1.0940000e+03   8.6956994e-08   1.0047790e-02   6.6363793e-01  -5.1681069e-01   2.7281998e-02   1.3909959e-03
   1.0950000e+03   9.4388521e-08   2.9369978e-02   2.9727525e-01   6.1303010e-01   4.9207957e-03   1.3889005e-03
   1.0960000e+03   1.1127437e-07   1.6495580e-02   2.7377196e-01   6.3765504e-01   4.9754919e-03   1.3866998e-03
   1.0970000e+03   1.8971013e-07   1.7096936e-02   3.1707243e-01   6.1176072e-01   1.1891643e-02   1.3766736e-03
   1.0980000e+03   1.1079746e-07   5.2924272e-03   7.2644335e-01   6.0978999e-01   9.3819350e-02   1.3742161e-03
   1.0990000e+03   6.9920401e-08   2.3147394e-02   2.2345371e-01   6.5307268e-01   4.2282525e-03   1.3704284e-03
   1.1000000e+03   1.6948417e-07   7.0515821e-03   3.1462993e-01   5.8494283e-01   8.3845538e-03   1.3687501e-03
   1.1010000e+03   2.0147927e-07   2.6500741e-02   2.9578812e-01   6.7320966e-01   6.5080409e-03   1.3627692e-03
   1.1020000e+03   1.5852862e-07   1.0899205e-02   8.0918849e-01   6.7666741e-01   4.0679505e-02   1.3604270e-03
   1.1030000e+03   1.1709331e-07   2.8754975e-02   2.5777051e-01   6.8164366e-01   8.2779302e-03   1.3527758e-03
   1.1040000e+03   1.0815187e-07   8.4498808e-03   2.1824593e-01   7.0057024e-01   1.0983300e-02   1.3501761e-03
   1.1050000e+03   9.4566932e-08   1.3459604e-02   2.4409595e-01   5.6070643e-01   2.2020396e-03   1.3493432e-03
   1.1060000e+03   2.1891035e-07   3.7322562e-02   8.6123518e-01  -1.2335796e-01   1.3254812e-03   1.3494538e-03
   1.1070000e+03   1.0398086e-07   1.1793587e-01   1.0375088e+00  -3.2724009e-01   9.4423113e-04   1.3498713e-03
   1.1080000e+03   8.6639860e-08   3.8704871e-02   4.1742263e-01  -1.2154311e-01   4.3986351e-03   1.3506058e-03
   1.1090000e+03   1.3344889e-07   1.0754597e-02   3.3388898e-01  -5.3860567e-02   7.0172629e-03   1.3507355e-03
   1.1100000e+03   1.0164668e-07   2.3489539e-02   3.1742847e-01   9.9168162e-02   2.4347573e-03   1.3504133e-03
   1.1110000e+03   8.4438747e-08   2.3312697e-02   7.1871163e-01   1.1414453e-01   1.8898049e-03   1.3501244e-03
   1.1120000e+03   1.1572319e-07   1.6719356e-02   8.3658494e-01   1.9087603e-01   4.8387302e-03   1.3499688e-03
   1.1130000e+03   7.2934623e-08   7.2820173e-02   6.2352957e-01   1.8508831e-01   1.6234914e-03   1.3495648e-03
   1.1140000e+03   1.7842383e-07   1.2248230e-02   3.2671352e-01   2.0286210e-01   2.1064890e-02   1.3481410e-03
   1.1150000e+03   9.1775964e-08   1.1947444e-02   1.4813260e-01   2.7852841e-01   3.9576872e-03   1.3466647e-03
   1.1160000e+03   1.3004541e-07   1.6329894e-02   6.2752012e-01   3.1412638e-01   2.8132563e-03   1.3454794e-03
   1.1170000e+03   2.3865346e-07   1.6527456e-02   7.4370076e-01   1.2450212e-01   3.1730067e-03   1.3449546e-03
   1.1180000e+03   1.0785658e-07   2.3655935e-02   6.8806638e-01   3.7814301e-01   1.0445559e-02   1.3442915e-03
   1.1190000e+03   5.8708489e-08   6.0313854e-02   5.2310031e-01   3.3774076e-01   9.6524359e-04   1.3438538e-03
   1.1200000e+03   3.8391934e-08   4.3211069e-02   3.7417431e-01   1.1754142e-01   1.0019335e-03   1.3436962e-03
   1.1210000e+03   1.1497637e-07   8.4591395e-03   3.3961236e-01   4.6715995e-01   1.1678842e-02   1.3418679e-03
   1.1220000e+03   9.6856741e-08   1.3704774e-02   6.5252620e-01   4.7529671e-01   1.6413387e-02   1.3405616e-03
   1.1230000e+03   6.1545857e-08   2.5371458e-02   3.0601184e-01   3.9845060e-01   3.6930264e-03   1.3395772e-03
   1.1240000e+03   4.9428228e-08   1.8047121e-02   2.0927077e-01  -2.0542034e-02   1.6307771e-03   1.3396001e-03
   1.1250000e+03   2.7307169e-08   2.9660555e-02   3.1917328e-01   5.4654167e-01   4.8508532e-04   1.3392450e-03
   1.1260000e+03   1.3256700e-07   1.8906314e-02   8.3325810e-01   5.8900188e-01   4.0983937e-03   1.3384373e-03
   1.1270000e+03   1.6045366e-07   3.9128472e-02   4.0926487e-01   6.1379400e-01   5.1612283e-03   1.3342083e-03
   1.1280000e+03   1.0947870e-07   1.3725013e-02   2.5542866e-01   6.3663978e-01   7.8658617e-03   1.3325395e-03
   1.1290000e+03   5.3668618e-08   2.1619900e-02   1.8943794e-01   5.7413994e-01   1.1293974e-03   1.3316761e-03
   1.1300000e+03   1.5531884e-07   2.9628787e-02   7.1730870e-01   6.7535535e-01   3.9016551e-03   1.3299230e-03
   1.1310000e+03   1.2257273e-07   2.4645172e-02   2.6873026e-01   6.8748502e-01   1.8556531e-02   1.3214702e-03
   1.1320000e+03   7.8886918e-08   7.5698502e-03   2.8422159e-01   7.0990921e-01   1.2581290e-02   1.3199957e-03
   1.1330000e+03   5.8445322e-08   2.0649728e-02   1.9350749e-01  -5.2650305e-01   2.8698922e-03   1.3219941e-03
   1.1340000e+03   2.2392581e-07   7.7948043e-03   8.1305335e-01   7.5922194e-01   1.6193507e-02   1.3199636e-03
   1.1350000e+03   9.4323982e-08   3.4475268e-02   2.8359102e-01   7.6881241e-01   1.1125417e-02   1.3087072e-03
   1.1360000e+03   2.5895334e-07   4.3817692e-03   3.5195635e-01   7.7111594e-01   7.9045068e-02   1.2692497e-03
   1.1370000e+03   3.2382888e-07   2.4163844e-03   3.5522208e-01   7.5328390e-01   1.3066498e-01   1.2537077e-03
   1.1380000e+03   2.9293682e-07   6.3259952e-03   7.8182793e-01   7.5265867e-01   2.0724827e-01   1.2415311e-03
   1.1390000e+03   1.3151772e-07   1.1755120e-02   3.7767111e-01   7.4032852e-01   2.2620217e-02   1.2389344e-03
   1.1400000e+03   9.9585493e-08   2.9112387e-02   2.4085937e-01  -7.3407718e-01   2.9374727e-02   1.2658912e-03
   1.1410000e+03   1.2178287e-07   1.9078380e-03   4.9019150e-01  -7.0432849e-01   5.8430817e-02   1.2691515e-03
   1.1420000e+03   2.1959295e-07   1.6300712e-02   6.6476539e-01   7.7410143e-01   1.1586060e-02   1.2634687e-03
   1.1430000e+03   1.5071420e-07   1.3171084e-02   4.8093940e-01   7.7689137e-01   6.3393231e-02   1.2557064e-03
   1.1440000e+03   1.3826766e-07   1.2012832e-02   1.7095822e-01   7.7746257e-01   2.1360641e-02   1.2453081e-03
   1.1450000e+03   1.7765484e-07   6.2079894e-03   2.2389858e-01   7.8681494e-01   3.2159753e-02   1.2140488e-03
   1.1460000e+03   2.8984929e-07   2.0875257e-03   6.8574376e-01   7.7390525e-01   9.3104104e-01   1.2004326e-03
   1.1470000e+03   2.1429046e-07   7.7818967e-03   4.9137711e-01   7.6851964e-01   4.2388626e-01   1.1761675e-03
   1.1480000e+03   1.5003286e-07   5.1595583e-03   1.1718354e-01   7.6128899e-01   1.7862082e-01   1.1366933e-03
   1.1490000e+03   1.4824610e-07   1.9208652e-03   1.3853386e-01   7.4821824e-01   2.5726214e-01   1.1096084e-03
   1.1500000e+03   4.8217914e-07   2.1476474e-03   6.5576845e-01   7.5157582e-01   1.0621299e-01   1.0876378e-03
   1.1510000e+03   2.7442932e-07   7.4086583e-03   6.8147436e-01   7.3052204e-01   1.8063556e-01   1.0787003e-03
   1.1520000e+03   1.5039548e-07   2.0979661e-02   2.6877121e-01  -6.9998487e-01   3.0303725e-02   1.0902035e-03
   1.1530000e+03   1.7948859e-07   6.9817184e-03   1.5837598e-01  -7.2201885e-01   1.3600172e-01   1.1448798e-03
   1.1540000e+03   4.6432421e-07   1.5264827e-03   3.9738507e-01  -2.3215840e-01   9.8415751e-02   1.1465351e-03
   1.1550000e+03   1.4397122e-07   1.7507762e-02   4.5846100e-01  -6.0190920e-01   1.3873823e-01   1.1586120e-03
   1.1560000e+03   1.4493342e-07   8.9082411e-03   3.6084237e-01   4.4216623e-01   2.0368353e-02   1.1534432e-03
   1.1570000e+03   2.1676587e-07   8.7695563e-03   3.5763745e-01   7.3583832e-01   3.0893838e-02   1.1403965e-03
   1.1580000e+03   2.9371954e-07   5.4523264e-03   4.7758014e-01   7.0158051e-01   2.5676715e-01   1.1150223e-03
   1.1590000e+03   1.1251057e-07   4.4847105e-03   6.7612020e-01   7.0413889e-01   2.3729205e-01   1.1092158e-03
   1.1600000e+03   1.8446180e-07   1.1570646e-02   1.3163842e-01  -6.1816048e-01   2.2163529e-02   1.1245788e-03
   1.1610000e+03   1.6212166e-07   3.7182188e-03   3.2642901e-01  -5.2348684e-01   3.0028737e-02   1.1290212e-03
   1.1620000e+03   2.3077954e-07   1.0871724e-02   4.5476938e-01   7.3194553e-01   2.4232286e-02   1.1240246e-03
   1.1630000e+03   1.9428470e-07   1.5369265e-02   8.1067825e-01   7.3399603e-01   2.6725565e-02   1.1212713e-03
   1.1640000e+03   9.9571532e-08   3.1418011e-02   2.6716646e-01   6.9269190e-01   1.6279978e-02   1.1087049e-03
   1.1650000e+03   3.2235472e-08   6.1469954e-03   1.4752508e-01   5.2647474e-02   2.6173108e-03   1.1085559e-03
   1.1660000e+03   9.8854276e-08   1.4743466e-02   3.7998677e-01   8.4427745e-01   4.1034012e-03   1.1047181e-03
   1.1670000e+03   1.5881264e-07   8.0856674e-03   8.9970051e-01   7.9445719e-01   2.5341568e-02   1.1019400e-03
   1.1680000e+03   1.1662575e-07   1.7166562e-02   6.5963443e-01   7.5870556e-01   1.7912066e-02   1.1000693e-03
   1.1690000e+03   7.8283185e-08   3.6365876e-02   3.1337738e-01   8.5195441e-01   5.4759695e-03   1.0949417e-03
   1.1700000e+03   3.9030321e-07   5.9237837e-03   3.0431823e-01   8.5179955e-01   6.0451226e-02   1.0668920e-03
   1.1710000e+03   4.9963638e-07   5.1046150e-03   4.3803784e-01   8.1722160e-01   3.7701029e-02   1.0505205e-03
   1.1720000e+03   3.6034678e-07   3.8633173e-03   7.3034972e-01   8.3984654e-01   1.0990123e+00   1.0204074e-03
   1.1730000e+03   2.3612282e-07   8.8259825e-03   3.6454866e-01   7.8724675e-01   1.9281122e-02   1.0184725e-03
   1.1740000e+03   9.1859380e-08   3.7209323e-02   3.6123125e-01  -8.2390277e-01   4.0182009e-02   1.0524457e-03
   1.1750000e+03   1.3929802e-07   1.5843944e-03   7.6181985e-01   8.6345183e-01   1.1361146e-01   1.0492210e-03
   1.1760000e+03   1.2095454e-07   2.2972857e-02   3.1242989e-01   8.8019901e-01   7.8853538e-03   1.0419461e-03
   1.1770000e+03   9.4106368e-08   1.0693605e-02   3.6505252e-01   8.6033594e-01   5.8349549e-02   1.0354151e-03
   1.1780000e+03   1.4807631e-07   6.0178521e-03   1.7784561e-01   8.7059243e-01   5.6244979e-02   1.0227651e-03
   1.1790000e+03   1.1769954e-07   4.7528936e-03   5.0213033e-01   8.8414767e-01   9.9883854e-02   1.0171243e-03
   1.1800000e+03   2.8428087e-07   9.1078773e-03   4.0933650e-01   9.0472045e-01   2.3073940e-02   9.9594151e-04
   1.1810000e+03   1.7395710e-07   5.6789083e-03   4.1675182e-01   7.9283791e-01   3.1605171e-02   9.9438248e-04
   1.1820000e+03   6.4485743e-08   4.3918425e-02   3.7337186e-01  -8.7261209e-01   9.1216173e-03   1.0023072e-03
   1.1830000e+03   1.8906286e-07   8.4420244e-03   5.7854046e-01  -7.0734410e-01   6.1015675e-03   1.0044725e-03
   1.1840000e+03   1.4255616e-07   2.7171474e-02   4.1486556e-01  -7.3143196e-01   1.0985005e-02   1.0085148e-03
   1.1850000e+03   7.6308428e-08   2.1738197e-02   3.8101156e-01   9.1690054e-01   7.0525259e-03   1.0019973e-03
   1.1860000e+03   1.0010905e-07   5.6786780e-03   4.3432584e-01   8.6254517e-01   1.2146767e-02   1.0013413e-03
   1.1870000e+03   2.5191907e-07   5.2643698e-02   5.3959156e-01   2.4572162e-01   4.0668005e-03   1.0003484e-03
   1.1880000e+03   9.9993339e-08   3.1106632e-02   3.2464067e-01   7.5270816e-01   1.3496798e-02   9.9527699e-04
   1.1890000e+03   1.9121046e-07   1.4282084e-02   2.1455959e-01   9.4501000e-01   1.5471006e-02   9.8073872e-04
   1.1900000e+03   3.0170897e-07   5.5864899e-03   4.4145940e-01   9.2756351e-01   4.7378697e-02   9.6997336e-04
   1.1910000e+03   4.1902637e-07   7.4761131e-03   5.1733318e-01   8.9492633e-01   3.9712035e-01   9.2713206e-04
   1.1920000e+03   1.9311172e-07   5.3946511e-03   5.1412181e-01   8.8564437e-01   2.1719300e-01   9.1600451e-04
   1.1930000e+03   4.2727145e-07   8.4515417e-03   4.3869285e-01  -8.3653738e-01   4.7794530e-02   9.3439329e-04
   1.1940000e+03   1.7273200e-07   5.1029938e-03   4.5648491e-01   2.7469243e-01   3.5623381e-02   9.3325893e-04
   1.1950000e+03   6.6154990e-08   4.9088798e-02   4.1248691e-01   8.8655735e-01   1.6508013e-02   9.1962803e-04
   1.1960000e+03   2.0142463e-07   4.4121488e-03   5.2600258e-01   7.1152263e-01   1.6812359e-02   9.1825391e-04
   1.1970000e+03   7.3742168e-08   4.6041620e-02   3.8560130e-01   9.1535463e-01   5.3513458e-03   9.1375810e-04
   1.1980000e+03   3.4737467e-07   1.2812605e-02   5.6189926e-01   9.4282470e-01   5.7780884e-02   9.0132408e-04
   1.1990000e+03   2.8591839e-07   1.0975468e-02   2.8444286e-01   9.3822965e-01   6.6756203e-02   8.7315998e-04
   1.2000000e+03   1.6704463e-07   5.8934326e-03   1.8072802e-01   9.0763223e-01   2.6445443e-01   8.4704885e-04
   1.2010000e+03   2.9785530e-07   5.8562728e-03   3.9767731e-01  -5.5632892e-01   1.0569926e-02   8.5206228e-04
   1.2020000e+03   2.6232591e-07   8.6208448e-03   5.2962452e-01  -8.8961442e-01   1.5304990e-01   8.6659587e-04
   1.2030000e+03   1.7729054e-07   1.2093883e-02   4.5234709e-01  -2.5069734e-01   1.0728129e-02   8.6718147e-04
   1.2040000e+03   6.2810193e-08   6.0084404e-02   5.8167360e-01   8.9169239e-01   1.1932119e-02   8.5796763e-04
   1.2050000e+03   2.3273569e-07   5.1570263e-03   4.9511636e-01  -5.0947242e-01   1.3530624e-02   8.5944985e-04
   1.2060000e+03   2.2186579e-07   3.0780103e-02   4.3639125e-01   8.1639633e-01   1.4327577e-02   8.5443077e-04
   1.2070000e+03   2.1005329e-07   2.6348852e-02   2.9860841e-01   9.2556410e-01   1.1182437e-02   8.4559509e-04
   1.2080000e+03   1.2422254e-07   1.5723582e-02   1.9924362e-01  -4.2673647e-01   4.3302365e-03   8.4637799e-04
   1.2090000e+03   9.3281058e-08   3.9251540e-02   4.9605510e-01  -1.3634021e-01   2.8794345e-03   8.4671370e-04
   1.2100000e+03   1.3908630e-07   2.1449432e-02   8.1750369e-01   9.1000798e-01   1.1890203e-02   8.4556866e-04
   1.2110000e+03   6.4742616e-08   5.8633645e-02   5.0517002e-01   7.3594302e-01   3.3731176e-03   8.4347182e-04
   1.2120000e+03   1.3458705e-07   2.0152919e-02   2.3016533e-01   8.5301963e-01   7.5604215e-03   8.3803872e-04
   1.2130000e+03   1.6049085e-07   1.0953019e-02   1.9060415e-01   9.1512032e-01   1.1323754e-02   8.2936328e-04
   1.2140000e+03   2.3292628e-07   9.2822368e-03   7.4579915e-01   8.8102921e-01   3.8427137e-02   8.2235231e-04
   1.2150000e+03   1.8838542e-07   1.3172608e-02   5.3271520e-01   8.8093014e-01   5.3033584e-02   8.1755396e-04
   1.2160000e+03   8.9618984e-08   2.4168390e-02   2.5632163e-01   9.1040932e-01   9.7509050e-03   8.1392678e-04
   1.2170000e+03   6.6280492e-08   1.7834735e-02   1.9713057e-01   4.5824675e-01   1.6645495e-03   8.1330683e-04
   1.2180000e+03   2.7857164e-07   3.6002960e-02   4.8948296e-01   9.0820907e-01   6.9385957e-03   8.0818507e-04
   1.2190000e+03   8.7577011e-08   1.7041687e-02   2.7489090e-01   9.0275240e-01   1.0053051e-01   7.9902875e-04
   1.2200000e+03   1.4267364e-07   9.2573368e-03   3.2710113e-01   9.2196670e-01   1.4433997e-02   7.8840819e-04
   1.2210000e+03   2.6728681e-07   4.5071119e-03   3.4638581e-01   9.2184719e-01   2.8867208e-01   7.6226237e-04
   1.2220000e+03   3.1243349e-07   5.3760025e-03   6.1198657e-01   9.1777839e-01   2.0298909e-01   7.4455089e-04
   1.2230000e+03   1.7028551e-07   8.0173179e-03   3.2876592e-01   9.1323005e-01   2.4903698e-01   7.2344606e-04
   1.2240000e+03   4.2310030e-07   5.1516016e-03   2.8918806e-01   9.0783535e-01   9.8089358e-02   6.9139509e-04
   1.2250000e+03   2.1521281e-07   5.8707599e-03   2.5862067e-01   8.9774719e-01   1.5052688e-01   6.6813547e-04
   1.2260000e+03   3.8645161e-07   7.3854206e-03   6.4637139e-01   8.2695984e-01   2.8692334e-02   6.6417766e-04
   1.2270000e+03   3.3735630e-07   3.7871693e-02   4.9860510e-01  -7.5618350e-01   1.7666005e-02   6.6862497e-04
   1.2280000e+03   8.2221485e-08   4.7455013e-02   4.1385784e-01  -8.8544432e-01   1.8939109e-02   6.7986296e-04
   1.2290000e+03   1.2588862e-07   1.0642646e-02   3.8820224e-01  -7.6593391e-01   8.9072247e-03   6.8102322e-04
   1.2300000e+03   5.5070459e-08   4.7513340e-02   4.5141566e-01   8.9909366e-01   2.7072043e-03   6.7936607e-04
   1.2310000e+03   1.2502349e-07   2.6808249e-02   5.9812289e-01   9.0676622e-01   8.1436903e-03   6.7685871e-04
   1.2320000e+03   1.9348001e-07   2.2462889e-02   3.4028380e-01   8.8150224e-01   6.4938078e-03   6.7298737e-04
   1.2330000e+03   1.4860242e-07   2.7026700e-02   3.3150071e-01  -6.8552705e-01   4.8331418e-03   6.7522129e-04
   1.2340000e+03   1.2346531e-07   1.1148658e-02   4.5507389e-01  -2.6999208e-01   1.3886011e-02   6.7553867e-04
   1.2350000e+03   2.9470850e-07   5.0741734e-02   4.9814404e-01   6.5356939e-01   1.0970410e-02   6.7071857e-04
   1.2360000e+03   1.3444811e-07   2.0127749e-02   4.1106417e-01   4.2522922e-01   4.4360130e-02   6.6758953e-04
   1.2370000e+03   5.5543438e-08   2.0132738e-02   1.8545681e-01  -4.6539842e-01   5.2923723e-03   6.6924115e-04
   1.2380000e+03   1.0913868e-07   1.3920510e-02   3.6414596e-01  -6.0676568e-02   3.3984418e-03   6.6938301e-04
   1.2390000e+03   2.2981139e-07   2.4525351e-02   5.7709383e-01   3.7916085e-01   1.0053341e-02   6.6811447e-04
   1.2400000e+03   1.8349880e-07   2.3767663e-02   5.1982888e-01   3.1210118e-01   3.1727571e-02   6.6647954e-04
   1.2410000e+03   1.5016741e-07   2.8359586e-02   3.0440314e-01   3.7036422e-01   3.0528785e-03   6.6572865e-04
   1.2420000e+03   3.8943689e-08   5.6808109e-02   4.9720203e-01  -2.7614647e-01   2.8125829e-03   6.6624814e-04
   1.2430000e+03   4.0340338e-08   2.8710056e-02   5.4601043e-01   3.4862889e-01   2.9710589e-03   6.6556063e-04
   1.2440000e+03   1.1300654e-07   3.8432253e-03   9.2482228e-01   4.0263504e-01   3.6952884e-02   6.6525154e-04
   1.2450000e+03   5.2934282e-08   6.9129163e-02   5.8419489e-01   3.7248486e-01   8.8403554e-03   6.6308340e-04
   1.2460000e+03   7.7753057e-08   6.6157470e-03   3.2827230e-01   3.9819637e-01   2.2356248e-02   6.6161641e-04
   1.2470000e+03   7.4219085e-08   1.0920422e-02   2.5766276e-01   4.2296135e-01   1.0205707e-02   6.6090419e-04
   1.2480000e+03   1.5224899e-07   2.9638303e-02   7.3623672e-01   4.0192322e-01   2.5316758e-03   6.6023348e-04
   1.2490000e+03   8.0383360e-08   4.3200899e-02   5.1672747e-01   3.0595257e-01   2.1226195e-03   6.6001943e-04
   1.2500000e+03   1.9913605e-08   1.2170199e-01   1.0714609e+00  -3.0091792e-01   1.1191808e-03   6.6024209e-04
   1.2510000e+03   2.2592948e-08   3.9827094e-02   4.2412293e-01   1.2911122e-01   3.3179611e-04   6.6021384e-04
   1.2520000e+03   2.9806864e-08   4.3986521e-02   6.4396638e-01   2.2184818e-01   1.5947565e-03   6.5998106e-04
   1.2530000e+03   1.0027444e-07   6.0463194e-03   8.4154912e-01   3.4978222e-01   1.2658410e-02   6.5979860e-04
   1.2540000e+03   5.0681328e-08   7.2127724e-02   6.3302459e-01   2.7592349e-01   6.1333806e-03   6.5869348e-04
   1.2550000e+03   4.7958078e-08   8.1834867e-03   3.3460909e-01   3.1796254e-01   9.2379702e-03   6.5845203e-04
   1.2560000e+03   1.7197555e-08   4.0980705e-02   3.4831986e-01   3.9877046e-01   1.0832348e-03   6.5816792e-04
   1.2570000e+03   3.6937292e-08   2.0565224e-02   7.6607794e-01   5.2404963e-01   1.1240898e-03   6.5778051e-04
   1.2580000e+03   2.1888296e-08   2.5212992e-02   7.9095004e-01   5.2389665e-01   1.8321028e-03   6.5770161e-04
   1.2590000e+03   1.0051840e-08   9.4596770e-02   8.1522095e-01   7.3247710e-03   1.8514768e-04   6.5770073e-04
   1.2600000e+03   9.6145346e-09   5.8676919e-02   5.2254689e-01   7.6282663e-01   2.2329105e-04   6.5758870e-04
   1.2610000e+03   5.1172376e-08   9.4017075e-03   3.1634132e-01   8.0805337e-01   7.0367670e-03   6.5665428e-04
   1.2620000e+03   4.2545968e-08   1.7146511e-02   8.8041964e-01   8.2594949e-01   4.2604604e-03   6.5434547e-04
   1.2630000e+03   4.3574497e-08   8.4325696e-03   8.3641037e-01   8.1256392e-01   1.4444898e-02   6.5386554e-04
   1.2640000e+03   1.8242677e-08   3.6871474e-02   3.0541200e-01   8.3132916e-01   4.3843150e-03   6.5148427e-04
   1.2650000e+03   3.4935593e-08   4.8662112e-03   2.6097622e-01   8.6401485e-01   1.7167609e-02   6.4906992e-04
   1.2660000e+03   6.7685534e-08   5.3675564e-03   3.2952631e-01   9.0873790e-01   1.7378215e-02   6.4650842e-04
   1.2670000e+03   1.0461562e-07   1.0809384e-02   7.8315033e-01   9.0358467e-01   3.7761152e-02   6.4375236e-04
   1.2680000e+03   6.4022463e-08   1.7537012e-02   2.0188164e-01   9.2367598e-01   1.5449227e-02   6.3916200e-04
   1.2690000e+03   1.7777055e-07   8.6105025e-03   1.7486834e-01   9.3008935e-01   3.5395664e-02   6.1817593e-04
   1.2700000e+03   4.6443021e-07   3.5399342e-03   3.6973243e-01   9.2681619e-01   4.7143923e-01   5.8457298e-04
   1.2710000e+03   1.9968111e-07   4.5771250e-03   4.6439169e-01   9.1744699e-01   2.3574175e+00   5.4533228e-04
   1.2720000e+03   2.2229303e-07   3.3256943e-03   2.5073888e-01   9.0797837e-01   2.3661943e-01   5.3073005e-04
   1.2730000e+03   2.4184615e-07   4.1702230e-03   2.7412129e-01  -7.6538240e-01   8.4291961e-02   5.3933818e-04
   1.2740000e+03   3.3546532e-07   1.1672355e-02   3.8256850e-01   1.1407261e-01   1.1537098e-02   5.3916294e-04
   1.2750000e+03   1.6980846e-07   1.0483796e-01   9.8194377e-01  -8.2362978e-01   4.4593935e-03   5.4114494e-04
   1.2760000e+03   5.4067058e-08   7.3119447e-02   7.2900991e-01   6.9588366e-01   7.1914181e-03   5.3979270e-04
   1.2770000e+03   5.6646705e-08   3.6378605e-02   4.3550063e-01   8.0483534e-01   2.2351592e-03   5.3882213e-04
   1.2780000e+03   4.0785289e-08   2.6876100e-02   2.9236219e-01  -1.1022613e-01   5.6461957e-03   5.3916594e-04
   1.2790000e+03   1.1617918e-07   6.0688258e-03   6.2107860e-01   8.4574665e-01   3.1137650e-02   5.3827882e-04
   1.2800000e+03   6.7060534e-08   4.3191460e-02   4.6150646e-01   8.4674288e-01   7.9769613e-03   5.3646215e-04
   1.2810000e+03   6.3176501e-08   2.7255807e-02   3.2766232e-01   6.8253823e-01   1.7798314e-03   5.3581091e-04
   1.2820000e+03   4.0773467e-08   3.5935168e-02   3.1338212e-01   4.4415159e-01   4.0539882e-03   5.3484967e-04
   1.2830000e+03   1.3164125e-07   1.4321662e-02   5.6807917e-01   8.6081227e-01   2.9405352e-02   5.3315832e-04
   1.2840000e+03   5.5170167e-08   2.2762581e-02   3.6108803e-01   8.5179342e-01   3.6985591e-02   5.2896545e-04
   1.2850000e+03   1.1407224e-07   1.3953746e-02   3.3254619e-01  -5.8971056e-01   2.7204639e-03   5.2981534e-04
   1.2860000e+03   5.8750852e-08   3.4784441e-02   3.0961248e-01  -6.0678380e-01   2.3493437e-03   5.3057154e-04
   1.2870000e+03   6.6389475e-08   4.7861493e-02   5.8643852e-01   8.6264669e-01   5.2150799e-03   5.2818647e-04
   1.2880000e+03   6.6697745e-08   5.9358710e-03   8.4506124e-01   8.7336653e-01   5.8153492e-02   5.2734836e-04
   1.2890000e+03   2.9854509e-08   5.0745601e-02   4.2855529e-01   8.6611343e-01   2.7237932e-03   5.2610478e-04
   1.2900000e+03   1.2265725e-07   1.2693813e-02   3.6640770e-01   8.8517229e-01   2.8932397e-02   5.1938003e-04
   1.2910000e+03   1.5926366e-07   6.9642008e-03   2.5322957e-01   8.8326992e-01   8.1121907e-02   5.1010022e-04
   1.2920000e+03   9.7717581e-08   6.1832731e-03   4.5351566e-01   8.6869022e-01   2.5071207e-01   5.0317234e-04
   1.2930000e+03   7.3205474e-08   1.0217223e-02   3.8498272e-01  -8.4397500e-01   1.7313940e-02   5.1054635e-04
   1.2940000e+03   1.0425079e-07   4.7707743e-03   6.2532292e-01  -6.3392848e-01   3.2692944e-02   5.1120830e-04
   1.2950000e+03   2.6507510e-08   5.9976213e-02   5.1703440e-01  -8.3951374e-01   3.7043036e-03   5.1279910e-04
   1.2960000e+03   6.3593849e-08   2.0500949e-02   5.0490593e-01   8.7754322e-01   3.4017101e-03   5.1203388e-04
   1.2970000e+03   3.7755452e-08   3.5256723e-02   3.8057969e-01   8.5705621e-01   1.7542832e-03   5.1126423e-04
   1.2980000e+03   8.7116477e-08   1.9876347e-02   3.4086832e-01   8.7854259e-01   7.3927743e-03   5.0960474e-04
   1.2990000e+03   5.9878966e-08   2.4663012e-02   4.2632391e-01   8.2614416e-01   2.4136802e-03   5.0909676e-04
   1.3000000e+03   3.4861337e-08   5.0160164e-02   4.3456491e-01   8.2969518e-01   1.9082324e-03   5.0829103e-04
   1.3010000e+03   3.0808694e-08   2.8103049e-02   3.5164424e-01   8.5075638e-01   3.3130787e-03   5.0685912e-04
   1.3020000e+03   9.9461644e-08   7.6948748e-03   5.0188548e-01   8.2432326e-01   1.5195391e-02   5.0527308e-04
   1.3030000e+03   7.6147569e-08   1.9084399e-02   6.0944213e-01   8.4128303e-01   5.4034515e-03   5.0412517e-04
   1.3040000e+03   8.1445065e-08   3.7736316e-02   4.2594367e-01   8.5787678e-01   1.0854112e-02   4.9943893e-04
   1.3050000e+03   6.5440449e-08   8.0499731e-03   3.0157957e-01   7.7599701e-01   1.0420347e-02   4.9842997e-04
   1.3060000e+03   3.6268292e-08   2.0861597e-02   2.3865892e-01   8.3335786e-01   1.0254574e-02   4.9630226e-04
   1.3070000e+03   7.3493156e-08   1.1786424e-02   8.5400144e-01   8.6923364e-01   6.6380276e-03   4.9487110e-04
   1.3080000e+03   3.9512281e-08   1.9199138e-02   5.9239123e-01   8.8086248e-01   2.6821348e-02   4.9341025e-04
   1.3090000e+03   6.5883160e-08   1.9422115e-02   2.2972826e-01   8.9040548e-01   7.1127773e-03   4.9028796e-04
   1.3100000e+03   9.0352007e-08   9.5730110e-03   1.8404470e-01   8.9013757e-01   2.0786179e-02   4.8123878e-04
   1.3110000e+03   1.2510676e-07   4.3624952e-03   4.0509273e-01   8.9456047e-01   1.6208512e-01   4.7253673e-04
   1.3120000e+03   5.1243964e-08   5.7985000e-03   7.0149646e-01   8.9236507e-01   1.4248703e-01   4.7066009e-04
   1.3130000e+03   4.9760857e-08   1.8989106e-02   3.0306556e-01  -8.6575279e-01   1.3607777e-02   4.7621571e-04
   1.3140000e+03   4.6466910e-08   5.0868361e-03   2.2027856e-01  -8.5417187e-01   8.4445118e-02   4.8051653e-04
   1.3150000e+03   1.0426161e-07   6.8101923e-03   3.1469077e-01   9.1996458e-01   2.3375517e-02   4.7535496e-04
   1.3160000e+03   1.2052242e-07   7.8145868e-03   7.3568499e-01   9.1737298e-01   8.9604125e-02   4.7047544e-04
   1.3170000e+03   5.0620916e-08   1.3037728e-02   1.7351640e-01   9.2026505e-01   4.1064874e-02   4.6160115e-04
   1.3180000e+03   6.4662752e-08   4.9751508e-03   3.1376643e-01   9.3351932e-01   3.2899639e-02   4.5805894e-04
   1.3190000e+03   9.0994110e-08   9.0835384e-03   2.9467907e-01   8.8465532e-01   2.2770653e-02   4.5345185e-04
   1.3200000e+03   9.2312785e-08   9.8921866e-03   8.2212778e-01   9.3808095e-01   4.7936404e-02   4.5090397e-04
   1.3210000e+03   5.3520099e-08   1.7658748e-02   1.7648469e-01   9.3346799e-01   4.8755558e-02   4.3045476e-04
   1.3220000e+03   9.9078867e-08   2.1002935e-03   3.4540469e-01   9.2974815e-01   1.0649180e-01   4.2779234e-04
   1.3230000e+03   1.1823207e-07   1.2202490e-02   2.0982839e-01   9.4098126e-01   7.5084301e-02   4.1271575e-04
   1.3240000e+03   2.6836525e-07   4.2479983e-03   9.0091563e-01   9.3277163e-01   2.0341142e-01   4.0294510e-04
   1.3250000e+03   9.2974012e-08   1.0535060e-02   2.9689537e-01   9.3037341e-01   4.6558230e-01   3.8122432e-04
   1.3260000e+03   1.4413627e-07   4.9787280e-03   2.3066755e-01   9.2892679e-01   1.5936083e-01   3.2556798e-04
   1.3270000e+03   6.5742170e-08   1.3816022e-03   3.1875441e-01   9.0566475e-01   4.7812448e-01   3.2116905e-04
   1.3280000e+03   2.3381899e-07   1.0910711e-02   6.4647539e-01  -8.9309790e-01   1.6820692e-01   3.7021530e-04
   1.3290000e+03   4.6786230e-08   1.6749662e-03   7.8370768e-01  -9.1984277e-01   3.5105846e+00   3.7957599e-04
   1.3300000e+03   9.0917634e-08   8.2821129e-03   1.5049374e-01   9.2393986e-01   7.5422937e-02   3.6639130e-04
   1.3310000e+03   6.1542104e-08   3.4470121e-03   3.0421331e-01   9.2349775e-01   2.8565845e-01   3.6035905e-04
   1.3320000e+03   8.0339710e-08   4.3968540e-03   2.2592899e-01   9.1885423e-01   4.9210363e-01   3.4010353e-04
   1.3330000e+03   5.4654523e-08   1.8956067e-03   8.4293464e-01   9.1361312e-01   5.1770665e-01   3.3759189e-04
   1.3340000e+03   3.2803901e-08   1.3567459e-02   1.4426836e-01  -9.0088438e-01   7.8383526e-02   3.4955851e-04
   1.3350000e+03   4.6526575e-08   1.8000684e-03   2.7672688e-01  -8.9314926e-01   2.3837956e-01   3.5421776e-04
   1.3360000e+03   5.5589407e-08   3.6172415e-03   2.0496438e-01  -8.3692592e-01   8.0636560e-02   3.5721123e-04
   1.3370000e+03   7.7117776e-08   7.3180654e-03   8.8213571e-01   3.6842577e-01   1.2322056e-02   3.5710997e-04
   1.3380000e+03   3.1217169e-08   1.5740825e-01   1.3831616e+00   8.8415691e-01   3.7565200e-03   3.5592443e-04
   1.3390000e+03   3.8048910e-08   1.4729801e-02   3.2512882e-01  -3.8725793e-01   6.5594865e-03   3.5683505e-04
   1.3400000e+03   7.4236883e-08   8.2285729e-03   3.5775802e-01  -2.4432292e-01   1.7498565e-02   3.5721965e-04
   1.3410000e+03   6.0242824e-08   2.2806920e-02   4.9139114e-01  -2.2199852e-01   9.2149743e-03   3.5796481e-04
   1.3420000e+03   6.6064370e-08   7.2862435e-03   8.5599102e-01  -2.8214577e-01   1.2206539e-01   3.5835247e-04
   1.3430000e+03   3.3305828e-08   3.0775474e-02   2.5728531e-01  -2.5399919e-01   1.8611639e-02   3.6010430e-04
   1.3440000e+03   2.9807391e-08   5.3503353e-03   3.1237516e-01  -2.3145726e-01   2.4255496e-02   3.6035858e-04
   1.3450000e+03   2.8393468e-08   1.1767204e-02   2.3896704e-01  -4.9691449e-02   4.5788908e-03   3.6037931e-04
   1.3460000e+03   7.9780097e-08   3.6326622e-02   8.2676712e-01   3.8403365e-01   1.8397982e-03   3.6012521e-04
   1.3470000e+03   1.8594915e-08   5.8410759e-02   4.9271180e-01   3.6937794e-01   4.1660921e-03   3.5957373e-04
   1.3480000e+03   2.3908687e-08   1.7796264e-02   2.5683681e-01   4.5732629e-01   3.7727553e-03   3.5895535e-04
   1.3490000e+03   4.7204438e-08   1.0079386e-02   2.9045078e-01   4.7583064e-01   1.8389531e-02   3.5817305e-04
   1.3500000e+03   9.5007716e-08   1.4878376e-02   4.4348640e-01  -2.4436158e-03   6.2642897e-03   3.5817755e-04
   1.3510000e+03   5.3280547e-08   2.7486916e-02   5.0117089e-01   3.5376608e-01   1.9082051e-02   3.5757665e-04
   1.3520000e+03   2.2806752e-08   3.0177347e-02   2.7340668e-01  -2.9832128e-01   1.5286227e-03   3.5774009e-04
   1.3530000e+03   7.1251390e-08   2.6725924e-02   3.1635452e-01   6.1694514e-02   7.7047822e-03   3.5758062e-04
   1.3540000e+03   1.1035631e-07   1.2389481e-02   6.5737321e-01   1.6276513e-01   4.0732127e-02   3.5728880e-04
   1.3550000e+03   5.0020961e-08   1.9136614e-02   2.7005652e-01   9.7190865e-02   6.4195258e-02   3.5677715e-04
   1.3560000e+03   5.9560344e-08   1.0207695e-02   1.5598930e-01   2.0134449e-01   1.6797392e-02   3.5618592e-04
   1.3570000e+03   2.0918565e-08   7.5839878e-03   3.0607455e-01   2.8588842e-02   7.2356334e-03   3.5615141e-04
   1.3580000e+03   7.9998824e-08   1.9233611e-02   7.4220407e-01  -9.1729136e-02   2.1224285e-03   3.5622155e-04
   1.3590000e+03   1.8151899e-08   4.6399350e-02   5.2302070e-01  -9.5825614e-02   5.6193952e-03   3.5631885e-04
   1.3600000e+03   2.5505010e-08   3.1275155e-02   3.6682170e-01   2.3972788e-01   8.2281140e-04   3.5624868e-04
   1.3610000e+03   1.0822973e-08   5.2985997e-02   5.0876741e-01   2.0621625e-01   6.2303487e-04   3.5620297e-04
   1.3620000e+03   1.2201861e-08   5.4671875e-02   4.9727926e-01  -2.1690543e-02   1.3291791e-03   3.5621356e-04
   1.3630000e+03   1.3830401e-08   1.4487081e-02   6.5517420e-01   2.5207555e-02   5.8613249e-03   3.5620707e-04
   1.3640000e+03   6.5736183e-09   3.2871238e-02   2.7826499e-01   4.3763869e-01   6.0384692e-04   3.5611299e-04
   1.3650000e+03   3.3589977e-08   1.7808824e-02   3.4160825e-01   3.9207697e-01   5.7872416e-03   3.5571024e-04
   1.3660000e+03   4.9543115e-08   1.3495886e-02   2.7934374e-01   2.9834272e-01   9.7707065e-03   3.5519566e-04
   1.3670000e+03   1.5430912e-08   1.1836782e-02   5.5451021e-01   4.0185871e-01   2.7600003e-02   3.5494988e-04
   1.3680000e+03   1.2098352e-08   2.7601238e-02   2.5697075e-01  -2.8067955e-01   1.0350844e-03   3.5505318e-04
   1.3690000e+03   8.3278842e-09   2.5281780e-02   2.7563803e-01  -1.1586815e-01   2.6325125e-03   3.5516269e-04
   1.3700000e+03   7.3773459e-08   4.4010546e-03   5.2423656e-01   7.1605453e-01   7.1980235e-03   3.5424853e-04
   1.3710000e+03   4.5444622e-08   2.3711023e-02   5.1252075e-01   7.3119370e-01   1.1865785e-02   3.5348087e-04
   1.3720000e+03   4.0404072e-08   2.0506655e-02   2.8272047e-01   7.3843680e-01   9.6958408e-03   3.5221735e-04
   1.3730000e+03   3.6664047e-08   1.7079210e-02   2.0993200e-01   5.3802519e-01   1.3277831e-03   3.5196595e-04
   1.3740000e+03   6.9380233e-08   4.7133349e-02   5.1836682e-01   7.6602832e-01   6.8918546e-03   3.5011127e-04
   1.3750000e+03   8.3583431e-08   1.5468929e-02   5.0000302e-01   7.6624068e-01   8.6036953e-03   3.4895856e-04
   1.3760000e+03   4.2304661e-08   2.7895651e-02   2.4496719e-01   7.5925005e-01   8.2804600e-03   3.4676978e-04
   1.3770000e+03   5.2168309e-08   1.3242981e-02   2.4443116e-01   7.7677007e-01   2.0768056e-02   3.4398021e-04
   1.3780000e+03   3.1639710e-08   4.1110270e-03   5.8332576e-01   7.7679157e-01   2.6698547e-01   3.4175565e-04
   1.3790000e+03   3.0497107e-08   9.6967268e-03   4.2081526e-01   7.7937600e-01   5.9342573e-02   3.3978358e-04
   1.3800000e+03   2.4941528e-08   8.1966423e-03   2.7203062e-01   8.4417974e-01   5.0815931e-03   3.3905510e-04
   1.3810000e+03   3.1767269e-08   1.7829855e-02   1.7416330e-01  -5.9589739e-01   8.6443771e-03   3.4080975e-04
   1.3820000e+03   6.6540401e-08   5.6810646e-03   5.4673099e-01   8.2967687e-01   3.5679824e-02   3.3954970e-04
   1.3830000e+03   5.3800642e-08   1.0133527e-02   2.1694822e-01   8.7041606e-01   1.4099473e-01   3.2918471e-04
   1.3840000e+03   4.4886998e-08   3.2598260e-03   3.5548090e-01   8.6375911e-01   2.3767923e-01   3.2077497e-04
   1.3850000e+03   2.7095910e-08   2.6307311e-03   2.8459643e-01   8.5128891e-01   2.7980464e-01   3.1839065e-04
   1.3860000e+03   1.0698178e-07   6.8938490e-03   7.2747759e-01   8.6501840e-01   3.0968807e-02   3.1413577e-04
   1.3870000e+03   4.7143500e-08   1.0033506e-02   2.7438590e-01   8.6448266e-01   1.1828640e-01   3.0614078e-04
   1.3880000e+03   5.6968845e-08   5.2901359e-03   2.1781400e-01   8.6161572e-01   2.8647369e-02   3.0425369e-04
   1.3890000e+03   6.8585286e-08   1.4392721e-02   2.8182888e-01  -7.8475180e-01   1.3175330e-02   3.0582911e-04
   1.3900000e+03   3.6612866e-08   2.0833355e-02   6.1134653e-01  -8.4687350e-01   2.8178413e-02   3.1316081e-04
   1.3910000e+03   2.5193347e-08   2.9446687e-03   9.0471810e-01  -7.0040987e-01   3.4118244e-02   3.1327777e-04
   1.3920000e+03   1.5590685e-08   1.2551847e-01   1.0948193e+00   8.5591224e-01   1.0509310e-02   3.1046449e-04
   1.3930000e+03   5.8714660e-08   2.2681063e-03   3.9081992e-01   8.6508724e-01   1.7630125e-02   3.0810001e-04
   1.3940000e+03   6.3288590e-08   9.1234475e-03   3.0238525e-01   2.7376497e-01   1.9023037e-02   3.0770210e-04
   1.3950000e+03   1.3503857e-07   2.0496214e-02   8.3343917e-01  -3.1412117e-01   1.6331192e-02   3.0850057e-04
   1.3960000e+03   3.3263010e-08   2.4357305e-02   3.3428901e-01  -4.0562531e-01   5.5124647e-02   3.1024943e-04
   1.3970000e+03   2.9636618e-08   1.3127442e-02   1.6168480e-01   2.6600432e-01   3.7336592e-03   3.0994331e-04
   1.3980000e+03   3.1503430e-08   1.8142031e-02   3.3021056e-01   4.5134751e-01   3.7207162e-03   3.0968349e-04
   1.3990000e+03   3.0837989e-08   2.8727782e-02   6.0923380e-01   4.1425514e-01   6.6636535e-03   3.0883433e-04
   1.4000000e+03   2.3141208e-08   9.7789580e-03   8.6287819e-01   5.4551221e-01   5.3765759e-03   3.0877773e-04
   1.4010000e+03   1.2359672e-08   1.2671734e-01   1.1185160e+00  -3.7731863e-01   2.4090919e-03   3.0905917e-04
   1.4020000e+03   1.9354898e-08   9.6045012e-03   2.8815350e-01   6.0036675e-01   2.7122091e-03   3.0855666e-04
   1.4030000e+03   2.5906565e-08   1.0040511e-02   2.5116293e-01  -5.3110586e-02   1.0003771e-02   3.0859860e-04
   1.4040000e+03   6.7011495e-08   1.8717680e-02   8.8093940e-01   1.7663185e-02   3.3949175e-03   3.0858187e-04
   1.4050000e+03   2.6285305e-08   2.7633152e-02   4.0108149e-01   1.0928612e-01   1.9853372e-02   3.0841825e-04
   1.4060000e+03   1.0843825e-08   1.8563142e-02   2.2174636e-01   2.3025166e-01   1.2933126e-03   3.0832665e-04
   1.4070000e+03   2.7964950e-08   1.9428829e-02   2.8636928e-01   2.0891641e-01   3.2464478e-03   3.0811909e-04
   1.4080000e+03   4.8406449e-08   1.3285588e-02   6.3671820e-01   2.0477498e-01   1.8796063e-02   3.0782587e-04
   1.4090000e+03   1.3861544e-08   1.5317559e-02   5.1199165e-01   2.1004978e-01   2.3596026e-02   3.0763643e-04
   1.4100000e+03   7.7139054e-09   2.0214822e-02   1.8386383e-01  -7.3869177e-02   2.0462672e-03   3.0768358e-04
   1.4110000e+03   1.9672950e-08   9.5933577e-03   3.1562850e-01   4.7517470e-01   1.6669545e-03   3.0756180e-04
   1.4120000e+03   2.3482241e-08   3.1603776e-02   4.6049841e-01   3.7713527e-01   3.4355669e-03   3.0736294e-04
   1.4130000e+03   1.7607520e-08   2.4410573e-02   6.1922683e-01   3.8471650e-01   4.6037720e-03   3.0722702e-04
   1.4140000e+03   8.6247295e-09   3.4253070e-02   2.9989114e-01   4.4635770e-01   1.0944617e-03   3.0707708e-04
   1.4150000e+03   1.5818851e-08   1.8574011e-02   2.2372706e-01   4.7393286e-01   3.0049920e-03   3.0664083e-04
   1.4160000e+03   1.9808480e-08   6.5386651e-03   5.2052650e-01   4.6449493e-01   3.6524578e-02   3.0631631e-04
   1.4170000e+03   1.1633959e-08   1.5510855e-02   5.8831295e-01   4.8231412e-01   1.3389876e-02   3.0606936e-04
   1.4180000e+03   5.7754907e-09   2.0229629e-02   1.9410288e-01   3.8521129e-01   4.8742105e-04   3.0601192e-04
   1.4190000e+03   7.4823126e-09   2.2693560e-02   2.2484968e-01   7.2008711e-01   1.6251842e-03   3.0565400e-04
   1.4200000e+03   2.7759902e-08   6.4911360e-03   6.3539565e-01   6.5307616e-01   7.7128582e-03   3.0526943e-04
   1.4210000e+03   2.3000701e-08   1.8811325e-02   5.1489297e-01   6.8648103e-01   1.6375368e-02   3.0441287e-04
   1.4220000e+03   1.7696703e-08   1.2559504e-02   2.3223768e-01   6.9989296e-01   1.0405062e-02   3.0330655e-04
   1.4230000e+03   2.3338485e-08   8.2928669e-03   1.4782955e-01   6.5148735e-01   3.1825412e-03   3.0299233e-04
   1.4240000e+03   4.9496273e-08   2.4681594e-02   5.4202742e-01   7.4066756e-01   3.9581169e-03   3.0210514e-04
   1.4250000e+03   4.4184981e-08   1.8866234e-02   4.9690349e-01   7.4843388e-01   2.2786644e-02   3.0081926e-04
   1.4260000e+03   4.1155254e-08   1.8329713e-02   2.9268570e-01   7.8033042e-01   1.0095084e-02   2.9963591e-04
   1.4270000e+03   2.8752489e-08   1.6886951e-02   1.5252246e-01   7.9066014e-01   6.1348749e-03   2.9818462e-04
   1.4280000e+03   4.5351728e-08   1.2477352e-02   5.1956528e-01   7.7456983e-01   2.1875113e-02   2.9755352e-04
   1.4290000e+03   5.5528929e-08   1.4192580e-02   4.2531415e-01   7.8594329e-01   6.4080611e-02   2.9382183e-04
   1.4300000e+03   3.3376117e-08   7.7088928e-03   2.5917402e-01   7.9773644e-01   3.0574804e-02   2.9203334e-04
   1.4310000e+03   6.1295868e-08   8.1583575e-03   1.6591262e-01   5.7056551e-01   5.0117117e-03   2.9120075e-04
   1.4320000e+03   1.8616861e-08   2.4092695e-02   4.5517247e-01   4.1304272e-01   7.2981797e-04   2.9111303e-04
   1.4330000e+03   2.5009177e-08   8.3481302e-02   7.6136946e-01   8.4168555e-01   4.9320715e-03   2.8990559e-04
   1.4340000e+03   2.2610676e-08   9.9030087e-03   4.7982630e-01   8.2898015e-01   4.7539547e-02   2.8847907e-04
   1.4350000e+03   4.4838170e-08   7.3151547e-03   4.2691592e-01   8.3350181e-01   8.2862311e-03   2.8798116e-04
   1.4360000e+03   3.0853043e-08   3.0790766e-02   2.8576625e-01   8.4855332e-01   2.6501674e-02   2.8153398e-04
   1.4370000e+03   3.8763984e-08   3.0711790e-03   6.6528983e-01   8.5104534e-01   1.0418940e-01   2.7997541e-04
   1.4380000e+03   5.8275876e-08   1.1383870e-02   1.7703854e-01   8.5205687e-01   5.9286955e-02   2.7293838e-04
   1.4390000e+03   3.6682936e-08   4.0016604e-03   4.0014488e-01   8.5321411e-01   1.0366740e-01   2.6992700e-04
   1.4400000e+03   3.4001546e-08   7.3998667e-03   1.7587100e-01   8.5058968e-01   7.2961303e-02   2.6575168e-04
   1.4410000e+03   2.2704237e-08   4.1712593e-03   6.8670329e-01   8.5776439e-01   2.5808733e-02   2.6538408e-04
   1.4420000e+03   2.1210804e-08   3.9087610e-02   3.9063796e-01  -8.2384356e-01   9.5290635e-03   2.6747130e-04
   1.4430000e+03   2.2877097e-08   5.2271804e-03   4.6728697e-01  -8.2479755e-01   8.7480124e-02   2.6867876e-04
   1.4440000e+03   2.2926787e-08   8.8922750e-03   2.0019812e-01  -8.0178091e-01   5.1774398e-02   2.7147505e-04
   1.4450000e+03   3.7054325e-08   4.8097604e-03   5.6178904e-01  -5.3124915e-01   9.4300861e-03   2.7181559e-04
   1.4460000e+03   1.9263917e-08   2.4137040e-02   3.5927744e-01  -6.6488994e-01   2.0641474e-02   2.7275022e-04
   1.4470000e+03   6.7882632e-08   1.2739140e-02   3.9312703e-01   3.5552318e-01   3.3252012e-03   2.7242910e-04
   1.4480000e+03   2.5467612e-08   3.3123346e-02   3.2945506e-01   4.9690001e-02   6.8166781e-03   2.7238454e-04
   1.4490000e+03   4.0219383e-08   2.6496715e-02   4.1236583e-01  -2.9952886e-01   2.6532229e-03   2.7260188e-04
   1.4500000e+03   4.8041675e-08   2.3666085e-02   6.0340086e-01   9.3792968e-03   6.5178397e-03   2.7259808e-04
   1.4510000e+03   1.4201242e-08   6.8976590e-02   5.8288140e-01   2.2861029e-01   1.5999111e-03   2.7249870e-04
   1.4520000e+03   1.9353414e-08   3.5126534e-02   4.7918615e-01   7.6956139e-02   2.3483502e-03   2.7245020e-04
   1.4530000e+03   6.2666348e-08   1.3705790e-02   4.2581090e-01   5.6386551e-02   2.3039090e-02   2.7236623e-04
   1.4540000e+03   6.1731571e-08   1.8465073e-02   4.3121731e-01   1.7681578e-01   4.3389052e-03   2.7215975e-04
   1.4550000e+03   3.2544742e-08   3.4812699e-02   3.3594635e-01   3.2951097e-01   1.6796925e-03   2.7200946e-04
   1.4560000e+03   2.5487994e-08   5.5799120e-02   4.7032113e-01   7.8006979e-02   7.0348052e-03   2.7186689e-04
   1.4570000e+03   1.1622962e-07   7.0252021e-03   6.5844502e-01   1.4400974e-01   1.0993386e-01   2.7135406e-04
   1.4580000e+03   5.0652523e-08   1.3488131e-02   3.2326685e-01   1.3734907e-01   1.2234113e-01   2.7033917e-04
   1.4590000e+03   4.0727241e-08   6.9870254e-03   3.2375768e-01   1.1144803e-01   1.2832563e-02   2.7024388e-04
   1.4600000e+03   1.2305256e-08   3.3983213e-02   2.8395991e-01  -9.7048081e-02   2.3574450e-02   2.7093637e-04
   1.4610000e+03   4.1018519e-08   2.7699084e-03   8.2392863e-01   1.8477678e-01   2.7982365e-02   2.7084921e-04
   1.4620000e+03   2.5163209e-08   3.3668690e-02   3.0289756e-01   1.8007324e-01   9.6812909e-03   2.7038933e-04
   1.4630000e+03   1.5199990e-08   7.9267392e-03   3.0318119e-01   3.0094739e-01   1.2316092e-02   2.7026435e-04
   1.4640000e+03   6.7859449e-09   3.2033531e-02   2.6667522e-01  -6.2986986e-02   2.5294244e-03   2.7030827e-04
   1.4650000e+03   1.3265732e-08   6.7008779e-03   5.7376881e-01  -5.8138448e-02   1.6370810e-02   2.7037485e-04
   1.4660000e+03   2.9254771e-08   4.7907598e-03   7.2055076e-01   2.5088988e-01   8.7409460e-03   2.7022722e-04
   1.4670000e+03   1.0593246e-08   2.6106292e-02   3.5330259e-01   3.0150161e-01   4.5204732e-03   2.7004369e-04
   1.4680000e+03   7.9825743e-09   2.1301977e-02   3.4579188e-01  -1.5113021e-01   3.1766147e-03   2.7010885e-04
   1.4690000e+03   6.2034495e-09   1.3781768e-02   3.6647257e-01  -1.3104352e-01   2.6278419e-03   2.7015558e-04
   1.4700000e+03   5.9378641e-09   1.3646785e-02   6.9466369e-01   7.0171509e-01   8.9174796e-04   2.6998659e-04
   1.4710000e+03   2.1105198e-08   1.3158262e-02   7.7498882e-01   7.6428486e-01   6.8711121e-03   2.6980940e-04
   1.4720000e+03   8.8212446e-09   4.2029504e-02   3.8183140e-01   8.6981382e-01   2.0534453e-03   2.6932763e-04
   1.4730000e+03   2.8827903e-08   1.6432996e-02   5.0042481e-01   8.8547119e-01   8.7949110e-03   2.6827948e-04
   1.4740000e+03   5.8016226e-08   1.0155579e-02   4.5030775e-01   8.2334953e-01   1.7389271e-02   2.6636223e-04
   1.4750000e+03   2.8600389e-08   7.0127197e-03   2.9946145e-01   8.7247948e-01   2.1838827e-01   2.6004245e-04
   1.4760000e+03   4.2926323e-08   4.0999118e-03   5.9079645e-01   4.5809535e-02   2.0493831e-02   2.6003487e-04
   1.4770000e+03   1.2476632e-08   6.8059983e-02   6.0477310e-01  -8.5663998e-01   1.3225021e-02   2.6298681e-04
   1.4780000e+03   1.7031958e-08   5.1429761e-03   4.0575674e-01  -7.9522454e-01   1.7746671e-02   2.6345098e-04
   1.4790000e+03   1.3447420e-08   1.5430535e-02   2.6708462e-01   8.8540710e-01   8.0103944e-03   2.6158430e-04
   1.4800000e+03   1.7227794e-08   3.8614872e-03   6.8860094e-01   6.7426392e-01   1.9868882e-02   2.6147482e-04
   1.4810000e+03   1.7507006e-08   5.7552673e-02   5.1613951e-01   8.5780031e-01   2.5093583e-03   2.6091220e-04
   1.4820000e+03   1.2839503e-08   1.6728410e-02   2.8812570e-01   9.0076840e-01   1.9083768e-02   2.5979149e-04
   1.4830000e+03   2.6853654e-08   6.8538723e-03   1.7095823e-01   9.2847971e-01   1.3073983e-02   2.5664100e-04
   1.4840000e+03   6.5368527e-08   3.6674984e-03   6.1788537e-01   9.4042206e-01   8.8095285e-02   2.5398509e-04
   1.4850000e+03   4.9776131e-08   1.0009576e-02   4.7607965e-01   9.3961095e-01   1.3771018e-01   2.4988155e-04
   1.4860000e+03   6.3344229e-08   8.0933323e-03   3.1687188e-01   9.3691629e-01   9.3292264e-02   2.4442969e-04
   1.4870000e+03   5.4825136e-08   5.8501258e-03   1.3844493e-01   9.3771428e-01   1.4898612e-01   2.2744347e-04
   1.4880000e+03   9.0533866e-08   2.2039201e-03   4.9404766e-01   9.3424906e-01   2.2979300e-01   2.2135218e-04
   1.4890000e+03   3.9851899e-08   6.6770725e-03   6.6380842e-01   9.3356216e-01   1.1316833e-01   2.1989128e-04
   1.4900000e+03   1.5202058e-08   2.2498645e-02   3.2728507e-01  -9.1935906e-01   6.7130600e-02   2.3353456e-04
   1.4910000e+03   4.5434942e-08   9.2341950e-04   4.2389896e-01   9.5770703e-01   1.3200783e-01   2.2984666e-04
   1.4920000e+03   3.2825584e-08   5.1936225e-03   4.2422492e-01   8.5608703e-01   3.6264945e-02   2.2895532e-04
   1.4930000e+03   9.8691407e-08   1.7001259e-02   8.7166843e-01   9.3428021e-01   1.4033466e-02   2.2745510e-04
   1.4940000e+03   3.7912357e-08   2.6176620e-02   4.0706684e-01   9.4531917e-01   3.1875895e-02   2.2574241e-04
   1.4950000e+03   2.1713221e-08   1.8570021e-02   1.7879679e-01   9.1391189e-01   6.0120635e-03   2.2450274e-04
   1.4960000e+03   2.4455435e-08   1.3723513e-02   3.4311913e-01   9.5246867e-01   1.0029821e-02   2.2235910e-04
   1.4970000e+03   5.0619691e-08   2.5112639e-03   5.7378511e-01   9.5727585e-01   5.5796361e-01   2.1865049e-04
   1.4980000e+03   1.3584800e-07   5.8346030e-03   8.5454261e-01   9.5877787e-01   7.8295169e-02   2.1455054e-04
   1.4990000e+03   5.1945733e-08   1.0648984e-02   2.7509827e-01   9.5755453e-01   4.7374862e-01   2.0241759e-04
   1.5000000e+03   5.3065457e-08   3.6743858e-03   1.2137115e-01   9.5365162e-01   2.0281140e-01   1.9265487e-04
   1.5010000e+03   5.9935382e-08   2.9836861e-03   2.8310799e-01   9.5332577e-01   2.2965767e-01   1.8738987e-04
   1.5020000e+03   1.2180199e-07   4.9069631e-03   7.0373237e-01  -8.9557955e-01   1.5435507e-01   1.9063468e-04
   1.5030000e+03   5.2021302e-08   1.3115593e-02   4.1491411e-01  -2.7478401e-01   6.1785488e-02   1.9104450e-04
   1.5040000e+03   3.7588243e-08   3.3765818e-02   2.8068285e-01   9.5241161e-01   4.9269966e-02   1.8210228e-04
   1.5050000e+03   6.4761685e-08   3.4186066e-03   2.7988912e-01   9.5410959e-01   5.3589977e-02   1.7977601e-04
   1.5060000e+03   3.6797971e-08   9.1561433e-03   5.0270463e-01   9.5920782e-01   1.3372139e-01   1.6828069e-04
   1.5070000e+03   9.7224524e-08   3.0037949e-03   9.1736775e-01  -8.2759586e-01   6.4252859e-02   1.7052454e-04
   1.5080000e+03   3.5365332e-08   1.3939689e-02   3.6334599e-01  -7.9938693e-01   1.8059359e-01   1.7361715e-04
   1.5090000e+03   3.0333978e-08   1.0239722e-02   1.9649460e-01   9.6240542e-01   6.7175793e-02   1.6801241e-04
   1.5100000e+03   2.7426643e-08   3.6534687e-03   2.1774881e-01   9.5985367e-01   1.8037194e-01   1.6437984e-04
   1.5110000e+03   7.9599629e-08   4.8327136e-03   5.6961236e-01   6.6500773e-01   1.5784530e-02   1.6351997e-04
   1.5120000e+03   3.4137601e-08   2.4836224e-02   6.9939937e-01  -1.3812993e-01   1.7665738e-02   1.6357024e-04
   1.5130000e+03   1.9843369e-08   8.4872267e-02   7.1923914e-01  -9.1131737e-01   3.6880952e-03   1.6412019e-04
   1.5140000e+03   5.8729733e-08   1.2528838e-02   3.3000541e-01  -1.2854013e-01   6.3676622e-03   1.6425779e-04
   1.5150000e+03   2.6167147e-08   2.3519899e-02   2.6344180e-01  -2.1475162e-01   9.0069554e-03   1.6441824e-04
   1.5160000e+03   4.9783228e-08   3.5277956e-02   8.6051406e-01   6.2589512e-01   2.4956332e-03   1.6428991e-04
   1.5170000e+03   1.0748382e-08   1.3134862e-01   1.1451324e+00   2.3593863e-01   3.0463673e-03   1.6417254e-04
   1.5180000e+03   9.6197919e-09   3.6564886e-02   3.1717262e-01   2.4296690e-01   1.0195627e-03   1.6413195e-04
   1.5190000e+03   4.6334316e-08   9.1231334e-03   3.6042429e-01   2.9354010e-01   1.9362334e-02   1.6367257e-04
   1.5200000e+03   2.0645359e-08   1.0610304e-02   5.1531170e-01   1.3890792e-01   2.5909501e-02   1.6359978e-04
   1.5210000e+03   4.2201917e-08   3.0147201e-02   6.1049882e-01   2.3559440e-01   1.7754433e-03   1.6353159e-04
   1.5220000e+03   1.4830824e-08   6.5335916e-02   6.1684333e-01   2.2239212e-02   1.5602264e-03   1.6352881e-04
   1.5230000e+03   9.2057995e-09   1.2840236e-01   1.1278484e+00  -1.7064056e-01   6.9270085e-04   1.6354817e-04
   1.5240000e+03   1.9706052e-08   2.7910811e-02   5.7390023e-01   1.7950898e-01   1.2111517e-03   1.6351273e-04
   1.5250000e+03   2.8714694e-08   3.6985202e-02   4.1966795e-01   1.9179350e-01   6.7279369e-03   1.6340813e-04
   1.5260000e+03   2.4932987e-08   3.2703487e-02   6.0835641e-01   3.0668109e-01   1.5026356e-03   1.6333299e-04
   1.5270000e+03   3.9586693e-08   6.6345401e-02   6.7832615e-01   3.1499802e-01   3.1379661e-03   1.6317227e-04
   1.5280000e+03   1.4909048e-08   4.0438392e-02   4.1183109e-01   2.7331645e-01   1.1760124e-03   1.6311993e-04
   1.5290000e+03   1.0067615e-08   6.4221450e-02   5.6713799e-01   3.3532538e-01   2.1184316e-03   1.6300438e-04
   1.5300000e+03   4.5774245e-08   1.2537500e-02   8.3366143e-01   3.5218540e-01   8.9246077e-03   1.6274963e-04
   1.5310000e+03   2.5303646e-08   2.3189546e-02   5.0492303e-01   3.5632447e-01   1.2482554e-02   1.6256935e-04
   1.5320000e+03   1.7545109e-08   3.8160787e-02   3.5814615e-01   3.4476452e-01   6.3534958e-03   1.6221615e-04
   1.5330000e+03   2.0689046e-08   1.1158178e-02   2.5300463e-01   3.6367783e-01   8.1083136e-03   1.6197813e-04
   1.5340000e+03   2.1461281e-08   1.7589458e-02   4.3365022e-01   3.6585294e-01   1.8710088e-02   1.6170248e-04
   1.5350000e+03   8.3821009e-09   1.7356016e-02   5.9407465e-01   3.8362647e-01   7.7934190e-03   1.6164211e-04
   1.5360000e+03   6.5185616e-09   4.9291335e-02   4.5019078e-01  -3.2219921e-01   3.0200856e-03   1.6180006e-04
   1.5370000e+03   3.0408182e-08   5.2969018e-03   3.5490487e-01   4.3322917e-01   3.4757165e-03   1.6155722e-04
   1.5380000e+03   1.2898431e-08   2.2043869e-02   3.9015679e-01   4.7209759e-01   8.2610598e-03   1.6093145e-04
   1.5390000e+03   8.3617281e-09   1.1357548e-02   8.5422690e-01   4.4012086e-01   1.0596711e-02   1.6088456e-04
   1.5400000e+03   4.3288766e-09   6.2284096e-02   5.3009739e-01  -3.7091720e-01   1.8780264e-03   1.6099688e-04
   1.5410000e+03   1.2286484e-08   1.0521030e-02   3.3229046e-01   5.2184911e-01   2.2607217e-03   1.6090199e-04
   1.5420000e+03   5.3708833e-09   3.0898790e-02   2.6019280e-01   5.2944451e-01   3.3827968e-03   1.6061447e-04
   1.5430000e+03   8.2767665e-09   9.2460364e-03   7.9597637e-01   5.6190240e-01   1.2135967e-02   1.6054605e-04
   1.5440000e+03   6.5289803e-09   3.3876882e-02   3.0915641e-01   5.7885816e-01   4.4162609e-03   1.6013668e-04
   1.5450000e+03   5.4599492e-09   7.0054552e-03   2.1581903e-01   5.8577501e-01   1.4415547e-02   1.5979930e-04
   1.5460000e+03   7.0240723e-09   6.4317192e-03   2.8863918e-01   6.9983683e-01   3.7767316e-03   1.5969375e-04
   1.5470000e+03   1.2747967e-08   2.4443525e-02   7.3245295e-01   5.2257801e-01   9.3115830e-04   1.5965491e-04
   1.5480000e+03   8.4025474e-09   8.1938846e-02   7.0393579e-01   1.3827520e-01   1.3074664e-03   1.5962618e-04
   1.5490000e+03   2.1953591e-08   2.0651550e-02   2.1408808e-01   6.9786605e-01   6.8009521e-03   1.5887047e-04
   1.5500000e+03   1.6391625e-08   1.0303084e-02   2.8080749e-01   7.5358434e-01   1.6120246e-02   1.5838854e-04
   1.5510000e+03   2.3372848e-08   1.8953315e-02   6.5923863e-01   5.7942052e-02   1.3369729e-03   1.5838244e-04
   1.5520000e+03   1.1507632e-08   1.1663326e-01   1.0095660e+00  -6.9976515e-01   3.0290186e-03   1.5871852e-04
   1.5530000e+03   1.2007840e-08   2.4298267e-02   2.4891503e-01   7.6944411e-01   2.6676627e-03   1.5839296e-04
   1.5540000e+03   1.3726617e-08   1.7958531e-02   3.1085273e-01   7.6491315e-01   2.0215920e-02   1.5778148e-04
   1.5550000e+03   2.4265678e-08   1.0518956e-02   5.6971426e-01   7.3010793e-01   1.2046610e-02   1.5760809e-04
   1.5560000e+03   1.2790062e-08   3.1494881e-02   2.9337174e-01   7.5888383e-01   2.3541933e-02   1.5620489e-04
   1.5570000e+03   2.0035288e-08   7.2090945e-03   2.9396494e-01   7.3866773e-01   4.2772874e-03   1.5571201e-04
   1.5580000e+03   2.4645885e-08   1.2246378e-02   3.3616738e-01   7.3049961e-01   1.5011036e-02   1.5528565e-04
   1.5590000e+03   1.4112720e-08   2.7496100e-02   6.1542534e-01   7.8464966e-01   7.5949894e-03   1.5436198e-04
   1.5600000e+03   2.2245284e-08   7.6713038e-03   7.9560481e-01   7.9954391e-01   4.8091825e-02   1.5399126e-04
   1.5610000e+03   1.1564819e-08   2.5784336e-02   2.7947505e-01   7.9113901e-01   1.4392834e-02   1.5311603e-04
   1.5620000e+03   1.0736700e-08   6.0938587e-03   2.2921622e-01   8.0065796e-01   5.5402215e-02   1.5226836e-04
   1.5630000e+03   1.0934488e-08   5.4269330e-03   2.5565705e-01   8.0794516e-01   5.5373312e-02   1.5141810e-04
   1.5640000e+03   1.3929037e-08   6.3518634e-03   8.0613646e-01  -2.7235881e-01   5.9368625e-03   1.5143342e-04
   1.5650000e+03   5.9823311e-09   1.0532133e-01   8.9956236e-01   2.6731712e-01   5.8742112e-04   1.5140966e-04
   1.5660000e+03   3.8495554e-09   3.9924975e-02   3.5618083e-01   8.4682191e-01   4.0254149e-03   1.5089388e-04
   1.5670000e+03   2.2092611e-08   3.7732377e-03   4.0764825e-01   8.6813292e-01   6.1097082e-03   1.5049388e-04
   1.5680000e+03   3.5096898e-08   1.9502176e-02   6.3481666e-01   9.0130388e-01   1.2617161e-02   1.4963875e-04
   1.5690000e+03   2.4930937e-08   1.9520934e-02   2.8482737e-01   2.3131046e-01   1.1161334e-02   1.4944779e-04
   1.5700000e+03   8.8168424e-09   2.2178434e-02   2.2744902e-01  -7.4338993e-01   1.0060907e-02   1.5056890e-04
   1.5710000e+03   2.9718455e-08   5.6782679e-03   3.3556864e-01   8.4949801e-01   6.0812652e-02   1.4959781e-04
   1.5720000e+03   2.2057348e-08   1.1180345e-02   5.6953860e-01   6.5480696e-01   5.3257833e-02   1.4894759e-04
   1.5730000e+03   1.7300852e-08   1.6416739e-02   3.2087516e-01   3.1465397e-01   7.6520025e-03   1.4876926e-04
   1.5740000e+03   8.5778544e-09   2.4649605e-02   2.1617771e-01  -6.5973904e-01   6.7122138e-03   1.4942994e-04
   1.5750000e+03   2.1193755e-08   6.2478691e-03   4.1699812e-01   7.9187898e-01   5.9458669e-03   1.4907840e-04
   1.5760000e+03   2.0292478e-08   1.5872673e-02   7.1535144e-01   5.3536748e-01   1.1319406e-02   1.4896558e-04
   1.5770000e+03   9.7121805e-09   5.9348097e-02   5.2500355e-01  -4.4170643e-01   8.4829135e-04   1.4902144e-04
   1.5780000e+03   4.1344238e-09   7.9526372e-02   7.1015388e-01  -1.5006910e-01   3.2399689e-04   1.4902869e-04
   1.5790000e+03   4.1906154e-09   6.5421754e-02   6.2712854e-01   6.5896268e-01   5.6078570e-04   1.4897363e-04
   1.5800000e+03   1.3606261e-08   2.2865956e-02   5.7555657e-01   7.3212089e-01   6.0682430e-03   1.4880825e-04
   1.5810000e+03   7.5104191e-09   2.3890720e-02   4.1024846e-01   7.5100893e-01   2.8994364e-03   1.4848449e-04
   1.5820000e+03   2.0294577e-08   1.1509562e-02   5.1018169e-01   7.8044736e-01   6.4500721e-03   1.4811106e-04
   1.5830000e+03   1.0498906e-08   1.5046082e-02   4.2725697e-01   7.8855029e-01   2.2780981e-02   1.4777871e-04
   1.5840000e+03   1.3314945e-08   2.0230655e-02   3.6871057e-01   7.9727085e-01   5.8300352e-03   1.4709274e-04
   1.5850000e+03   5.9875870e-09   8.5292018e-03   4.2977901e-01   7.9740524e-01   1.3639450e-02   1.4699277e-04
   1.5860000e+03   3.9816478e-09   3.7345489e-02   3.8738781e-01  -6.9867745e-01   1.7006434e-03   1.4716753e-04
   1.5870000e+03   9.2343411e-09   5.5323081e-03   6.5797250e-01   7.9273475e-01   4.8238166e-03   1.4713236e-04
   1.5880000e+03   5.2052648e-09   9.1822377e-02   7.8112211e-01  -3.2135733e-02   7.7801456e-04   1.4713609e-04
   1.5890000e+03   1.5968350e-08   1.7888774e-02   5.1575746e-01   9.0921757e-01   3.4432207e-03   1.4667561e-04
   1.5900000e+03   2.8259075e-08   1.4901289e-02   4.1093360e-01   8.9965418e-01   1.1963311e-02   1.4588679e-04
   1.5910000e+03   1.1540310e-08   1.4758612e-02   5.3711283e-01   8.9442774e-01   1.7079656e-02   1.4477354e-04
   1.5920000e+03   1.5191236e-08   7.3541565e-03   6.3695610e-01   9.1904305e-01   2.8646789e-02   1.4453535e-04
   1.5930000e+03   3.1781807e-08   2.6021553e-02   3.7499520e-01   9.2802078e-01   9.8626077e-03   1.4321345e-04
   1.5940000e+03   1.4669584e-08   1.1906403e-02   2.1217403e-01   9.2820044e-01   1.4312546e-02   1.4226267e-04
   1.5950000e+03   2.2819848e-08   1.3585836e-02   2.7362632e-01  -7.5598048e-01   4.9934136e-03   1.4253138e-04
   1.5960000e+03   4.9904380e-09   3.3319943e-02   5.6991158e-01  -7.9770387e-01   2.7525412e-03   1.4284453e-04
   1.5970000e+03   1.8942688e-08   2.1997867e-02   7.9943054e-01   9.5304921e-01   5.2422600e-03   1.4266612e-04
   1.5980000e+03   1.4695835e-08   4.5028710e-02   4.2441057e-01   9.5643516e-01   4.5951698e-03   1.4203924e-04
   1.5990000e+03   2.6719638e-08   1.2930078e-02   1.8965962e-01   9.3937771e-01   2.9423350e-02   1.4007811e-04
   1.6000000e+03   2.9825597e-08   6.8019377e-03   1.9629525e-01   9.6200280e-01   1.6376614e-02   1.3897505e-04
   1.6010000e+03   2.1383083e-08   8.0685209e-03   5.8243444e-01   9.5978881e-01   1.1393168e-01   1.3802551e-04
   1.6020000e+03   1.8588793e-08   1.2605650e-02   5.3252182e-01   9.6990831e-01   3.9500205e-02   1.3736462e-04
   1.6030000e+03   1.4824423e-08   1.5828162e-02   1.6396127e-01   9.0431842e-01   9.5809239e-03   1.3617562e-04
   1.6040000e+03   1.8803014e-08   5.8481733e-03   1.5518281e-01   9.7429653e-01   1.9719141e-01   1.2964383e-04
   1.6050000e+03   3.4660033e-08   1.7148128e-03   5.9842403e-01   9.7305736e-01   7.7781681e-01   1.2657959e-04
   1.6060000e+03   3.0156593e-08   5.9811862e-03   5.4507727e-01   9.7626701e-01   1.7565517e-01   1.2386772e-04
   1.6070000e+03   3.6946647e-08   6.4685348e-03   2.3982972e-01   9.5688152e-01   7.6419517e-02   1.2160522e-04
   1.6080000e+03   2.0141512e-08   8.5053552e-03   1.3575770e-01   8.7397646e-01   2.9785543e-02   1.2002565e-04
   1.6090000e+03   3.4295909e-08   7.9274810e-03   6.1951611e-01  -9.2511807e-01   4.0735016e-02   1.2059126e-04
   1.6100000e+03   2.7968510e-08   2.6878834e-02   4.7804413e-01  -9.3662109e-01   3.7753126e-02   1.2165795e-04
   1.6110000e+03   2.0592728e-08   1.4978958e-02   2.7253530e-01  -9.1465751e-01   3.0623397e-02   1.2251044e-04
   1.6120000e+03   1.0351240e-08   1.7126358e-02   1.7867559e-01  -1.7506755e-01   3.0644743e-03   1.2254344e-04
   1.6130000e+03   7.9604038e-09   5.4853975e-02   6.3337596e-01   9.3351410e-01   3.6696957e-03   1.2212375e-04
   1.6140000e+03   8.7653802e-09   9.5382613e-03   7.9884792e-01   9.4187068e-01   1.1879042e-02   1.2203835e-04
   1.6150000e+03   5.9008349e-09   5.7816560e-02   5.3620335e-01   9.4411156e-01   1.0780925e-03   1.2191415e-04
   1.6160000e+03   2.2368367e-08   2.1145934e-02   3.1160676e-01   9.4633669e-01   1.3887830e-02   1.2111332e-04
   1.6170000e+03   1.9804622e-08   1.2123656e-02   1.8877221e-01   9.0897142e-01   1.5911935e-02   1.2023813e-04
   1.6180000e+03   1.0737321e-08   8.5508460e-03   6.1876181e-01   9.4816422e-01   4.8945831e-02   1.1988943e-04
   1.6190000e+03   9.8581228e-09   2.6624605e-02   4.6733659e-01  -6.6701772e-01   1.6615241e-03   1.2002239e-04
   1.6200000e+03   5.2583484e-09   2.7933027e-02   3.7747481e-01  -7.0696767e-01   4.6585950e-03   1.2012126e-04
   1.6210000e+03   4.0691393e-09   3.5917990e-02   3.4044188e-01   9.7594913e-01   3.8748524e-03   1.1966704e-04
   1.6220000e+03   2.8114416e-08   4.0611581e-03   6.6857833e-01   9.8187394e-01   5.1383848e-02   1.1891245e-04
   1.6230000e+03   3.0626624e-08   1.4085553e-02   2.8620597e-01   9.8226704e-01   2.1226327e-01   1.1272037e-04
   1.6240000e+03   1.4829670e-08   2.7898215e-03   3.9642227e-01   9.8305642e-01   3.4829267e-01   1.1030913e-04
   1.6250000e+03   2.5843756e-08   5.4172725e-03   3.0408523e-01   9.7717778e-01   6.4584536e-02   1.0943908e-04
   1.6260000e+03   2.9715458e-08   1.4398882e-02   6.0034516e-01  -8.5722646e-01   9.9166944e-03   1.1037082e-04
   1.6270000e+03   2.8234295e-08   9.4375385e-03   6.9895408e-01  -6.9368210e-01   5.2053859e-02   1.1062021e-04
   1.6280000e+03   1.1711033e-08   5.8994499e-02   5.3275768e-01  -6.4568161e-01   2.2194568e-03   1.1077889e-04
   1.6290000e+03   1.2192987e-08   5.1595909e-02   4.5437793e-01   6.2520976e-01   1.3533192e-03   1.1068523e-04
   1.6300000e+03   7.2232301e-09   4.4836137e-02   3.8017357e-01  -3.4372615e-01   1.9992598e-03   1.1076148e-04
   1.6310000e+03   1.3849087e-08   1.1167437e-02   4.4845412e-01  -4.0485047e-01   5.2023552e-03   1.1087844e-04
   1.6320000e+03   6.4943622e-09   2.5427015e-02   5.9354639e-01  -3.8950924e-01   5.8219626e-03   1.1094140e-04
   1.6330000e+03   4.4370637e-09   3.5958970e-02   3.7300290e-01   2.8310235e-01   1.0098952e-03   1.1092555e-04
   1.6340000e+03   3.3478177e-09   6.3183030e-02   5.5141381e-01   4.6995671e-01   7.3276784e-04   1.1088738e-04
   1.6350000e+03   3.2035013e-09   3.1235259e-02   3.7717987e-01   6.0067785e-01   5.3587900e-04   1.1085169e-04
   1.6360000e+03   5.4637130e-09   2.8548622e-02   7.6789919e-01   6.7091007e-01   1.1182081e-03   1.1083090e-04
   1.6370000e+03   2.8858404e-09   9.6564019e-02   8.4334054e-01   7.5853074e-01   1.9162864e-04   1.1081479e-04
   1.6380000e+03   6.1024820e-09   6.3688173e-02   6.6726789e-01   7.7294627e-01   1.1019134e-03   1.1072044e-04
   1.6390000e+03   1.1091707e-08   2.3302254e-02   7.7289926e-01   7.8831962e-01   2.5143469e-03   1.1050111e-04
   1.6400000e+03   1.0865054e-08   8.5763057e-03   4.4403183e-01   7.9804171e-01   1.2144238e-02   1.0996639e-04
   1.6410000e+03   7.9200953e-09   4.3113967e-03   8.2248973e-01   8.1342765e-01   7.4715760e-03   1.0988286e-04
   1.6420000e+03   1.4953923e-08   5.0839308e-02   6.0297803e-01   5.7956045e-01   7.5579305e-04   1.0983475e-04
   1.6430000e+03   7.4656689e-09   8.1246767e-02   7.2562829e-01   8.1710838e-01   1.0630663e-03   1.0973937e-04
   1.6440000e+03   5.3061727e-09   6.4916767e-02   5.7702817e-01   6.1406686e-01   4.4664361e-04   1.0970927e-04
   1.6450000e+03   1.4295564e-08   3.6545768e-02   5.3184897e-01   6.6321409e-01   1.7416060e-03   1.0958265e-04
   1.6460000e+03   3.3364535e-08   2.9830371e-02   3.3354664e-01   8.0191916e-01   1.1299781e-02   1.0859218e-04
   1.6470000e+03   2.3391607e-08   1.4386875e-02   6.2883304e-01   8.2087656e-01   5.0088327e-03   1.0848059e-04
   1.6480000e+03   4.5443133e-09   8.0256723e-02   6.8794193e-01  -7.4050412e-01   3.4824798e-03   1.0876063e-04
   1.6490000e+03   1.2826485e-08   2.2906722e-02   2.6929764e-01   8.1676900e-01   7.6551812e-03   1.0808167e-04
   1.6500000e+03   9.8852859e-09   5.3121217e-03   3.8715508e-01   8.4591492e-01   3.9228209e-02   1.0763372e-04
   1.6510000e+03   1.5759785e-08   1.2846058e-02   7.0060336e-01   8.3516656e-01   8.1023549e-03   1.0745171e-04
   1.6520000e+03   1.0741782e-08   3.3552331e-02   3.1287652e-01   7.3749083e-01   6.3092851e-03   1.0695271e-04
   1.6530000e+03   7.6386663e-09   1.3949808e-02   2.8602277e-01   8.6527033e-01   1.3239506e-02   1.0664655e-04
   1.6540000e+03   1.4215759e-08   1.4165604e-02   3.1429180e-01   8.6293657e-01   1.1795365e-02   1.0610427e-04
   1.6550000e+03   1.6596605e-08   1.0102431e-02   7.5108096e-01   8.8403973e-01   2.2651382e-02   1.0583877e-04
   1.6560000e+03   5.5183620e-09   3.1470451e-02   2.6057834e-01   8.9234631e-01   6.3806958e-03   1.0523659e-04
   1.6570000e+03   1.9303145e-08   7.9724659e-03   3.2498659e-01   8.9967086e-01   1.8511030e-02   1.0436116e-04
   1.6580000e+03   3.2579872e-08   7.9434810e-03   3.4551149e-01   8.9839424e-01   1.6375923e-01   1.0054026e-04
   1.6590000e+03   9.8431127e-09   3.8841453e-03   5.8444074e-01   8.9033483e-01   4.9317651e-01   9.9163194e-05
   1.6600000e+03   2.0200782e-08   8.7113189e-03   2.0101711e-01  -7.6224020e-01   8.0082855e-03   9.9769834e-05
   1.6610000e+03   1.1794591e-08   1.0908215e-02   2.9675312e-01  -7.8042108e-01   2.9732787e-02   1.0093163e-04
   1.6620000e+03   2.7558837e-08   7.8402783e-03   5.0888186e-01   9.0780759e-01   1.1697457e-01   9.9593805e-05
   1.6630000e+03   1.6101330e-08   6.6900063e-03   5.4348767e-01   9.0653884e-01   3.8278886e-01   9.7438975e-05
   1.6640000e+03   9.9042903e-09   5.2101703e-03   1.5628477e-01   8.9722454e-01   4.0267804e-01   9.3063681e-05
   1.6650000e+03   8.9829248e-09   1.7870084e-03   1.9594577e-01  -2.7981975e-01   2.2687650e-02   9.3100693e-05
   1.6660000e+03   6.1615781e-09   4.7039573e-02   5.7447337e-01  -8.8418991e-01   2.2069574e-02   9.4922284e-05
   1.6670000e+03   6.9123056e-09   1.2118943e-03   9.0127103e-01  -8.6229799e-01   2.0763059e-01   9.5055088e-05
   1.6680000e+03   5.0218511e-09   2.8689334e-02   3.6548170e-01  -5.5263936e-01   1.2482418e-03   9.5120711e-05
   1.6690000e+03   1.3201570e-08   2.3194815e-02   2.9428287e-01  -3.0689139e-01   8.4278863e-03   9.5244487e-05
   1.6700000e+03   2.0479834e-08   1.5906681e-02   3.2149367e-01  -6.4387353e-01   1.0612817e-02   9.5898441e-05
   1.6710000e+03   8.9369256e-09   6.7859484e-03   5.9239905e-01  -5.2309176e-01   8.7142846e-02   9.6035306e-05
   1.6720000e+03   1.7796794e-08   2.3323725e-02   4.3581710e-01  -3.2988407e-01   1.2632730e-03   9.6075395e-05
   1.6730000e+03   7.1031316e-09   7.4734346e-02   6.3834169e-01   5.2754897e-01   8.8919941e-04   9.6030354e-05
   1.6740000e+03   3.8686684e-09   5.8508880e-02   5.2374703e-01  -4.2930843e-01   2.7340624e-03   9.6143362e-05
   1.6750000e+03   1.5895534e-08   9.4092964e-03   6.9166691e-01  -4.3143261e-01   1.2782671e-02   9.6209739e-05
   1.6760000e+03   1.0202576e-08   4.5411185e-02   4.3123467e-01  -3.6642483e-01   5.1685993e-03   9.6393062e-05
   1.6770000e+03   7.1276550e-09   1.6882026e-02   2.9172805e-01  -1.5512765e-02   1.7906728e-03   9.6394439e-05
   1.6780000e+03   5.2931930e-09   5.3813098e-02   4.9144566e-01   4.2956512e-01   1.2403254e-03   9.6343141e-05
   1.6790000e+03   7.4604177e-09   2.4243302e-02   6.6261343e-01  -2.8195596e-01   4.7379544e-03   9.6375379e-05
   1.6800000e+03   6.1123936e-09   3.4157171e-02   3.0144982e-01  -2.3068930e-01   4.9752733e-03   9.6487121e-05
   1.6810000e+03   1.4940454e-08   9.0774731e-03   2.2987961e-01   7.2246555e-02   6.7344898e-03   9.6464193e-05
   1.6820000e+03   9.0245246e-09   2.1122082e-02   1.9770498e-01   1.0940169e-01   3.8276854e-03   9.6424496e-05
   1.6830000e+03   2.0374659e-08   2.3150543e-02   7.0982418e-01  -3.2297536e-01   2.2465946e-03   9.6494679e-05
   1.6840000e+03   6.8571564e-09   4.1114242e-02   6.5837514e-01  -2.3257977e-01   2.4268544e-03   9.6508312e-05
   1.6850000e+03   2.7588534e-09   1.2062844e-01   1.0463523e+00   4.0267995e-01   9.1359882e-04   9.6472842e-05
   1.6860000e+03   3.0501168e-09   2.7547250e-02   3.6372098e-01   5.2699578e-02   5.1555867e-04   9.6470234e-05
   1.6870000e+03   4.7172258e-09   3.4011328e-02   3.2139378e-01   2.2127875e-01   7.8503139e-04   9.6453504e-05
   1.6880000e+03   3.3316454e-09   3.5068965e-02   8.3347155e-01   5.7726408e-01   3.3411001e-04   9.6434905e-05
   1.6890000e+03   8.9661230e-09   5.4109744e-02   7.5049506e-01   6.5713290e-01   1.4207691e-03   9.6389901e-05
   1.6900000e+03   5.4911645e-09   6.6647782e-02   6.0187401e-01   6.0687364e-01   1.2042633e-03   9.6319500e-05
   1.6910000e+03   7.3906019e-09   3.3664071e-02   5.3315058e-01   6.8060914e-01   2.5425910e-03   9.6152985e-05
   1.6920000e+03   1.0261891e-08   1.4045286e-02   3.1138599e-01   5.5025458e-01   5.2461952e-03   9.6014432e-05
   1.6930000e+03   4.9333791e-09   1.3030452e-02   3.5405776e-01   6.3069001e-01   2.4812559e-02   9.5639915e-05
   1.6940000e+03   1.0563023e-08   9.1274076e-03   8.2739278e-01  -2.7877640e-01   2.4235723e-03   9.5704792e-05
   1.6950000e+03   1.6749109e-08   1.4035501e-02   7.4796617e-01   4.6769480e-01   1.1198571e-02   9.5642208e-05
   1.6960000e+03   3.0967504e-09   7.9064160e-02   6.5650928e-01   6.4895063e-01   1.1738998e-03   9.5569386e-05
   1.6970000e+03   3.6677048e-09   5.1297138e-02   4.6608402e-01   8.0967719e-01   1.1755724e-03   9.5478443e-05
   1.6980000e+03   1.8359169e-08   1.7863896e-02   9.3564457e-01   8.1602974e-01   9.6134985e-03   9.5104303e-05
   1.6990000e+03   1.3454764e-08   1.4693143e-02   6.5005444e-01   7.7734181e-01   9.4055013e-03   9.4410645e-05
   1.7000000e+03   7.3567183e-09   4.3869554e-03   2.8818869e-01   8.1708508e-01   1.0204777e-01   9.3429210e-05
   1.7010000e+03   1.8301791e-08   5.5407209e-03   5.2018292e-01   5.9853675e-01   1.5191760e-02   9.3323126e-05
   1.7020000e+03   1.9697738e-08   3.3326512e-02   5.0246630e-01   7.9802562e-01   8.6382132e-03   9.2681075e-05
   1.7030000e+03   1.3133072e-08   1.6619005e-02   3.3402952e-01  -5.7128767e-01   6.4581396e-03   9.2766642e-05
   1.7040000e+03   3.0410209e-09   5.7568861e-02   5.2552282e-01  -7.4031451e-01   3.4486814e-03   9.3003734e-05
   1.7050000e+03   8.7767997e-09   1.4289129e-02   3.8283540e-01   8.3210606e-01   6.2831244e-03   9.2760753e-05
   1.7060000e+03   1.6359032e-08   1.3128339e-02   5.9482698e-01   8.5881642e-01   1.0208226e-02   9.2557524e-05
   1.7070000e+03   7.6672990e-09   3.3905174e-02   2.9298527e-01   5.3705499e-01   3.0269763e-03   9.2407360e-05
   1.7080000e+03   1.5458104e-08   1.6585005e-02   2.3163249e-01   8.6377757e-01   2.3388015e-02   9.1475572e-05
   1.7090000e+03   1.8849293e-08   7.5527684e-03   4.9030357e-01   8.5731471e-01   1.1917629e-01   9.0892111e-05
   1.7100000e+03   1.4121905e-08   1.2418499e-02   3.5567615e-01   8.1327968e-01   1.1071219e-01   8.9872101e-05
   1.7110000e+03   8.9625657e-09   9.6616011e-03   2.5207004e-01  -4.1174542e-01   3.9985009e-03   8.9946231e-05
   1.7120000e+03   7.6283534e-09   4.3059657e-02   3.8015572e-01  -7.5837861e-01   8.4886920e-03   9.0526641e-05
   1.7130000e+03   8.0777904e-09   6.7249770e-03   5.6725811e-01  -7.1710654e-01   1.3389503e-02   9.0635353e-05
   1.7140000e+03   1.1472398e-08   3.5041660e-02   4.9994203e-01   8.0758145e-01   3.1290436e-03   9.0406477e-05
   1.7150000e+03   3.6627597e-09   2.4214030e-02   3.3576955e-01   7.9315332e-01   1.0870780e-02   9.0211725e-05
   1.7160000e+03   3.1555627e-09   1.7506467e-02   1.8596493e-01  -6.1331619e-01   2.3823104e-03   9.0343694e-05
   1.7170000e+03   1.2364065e-08   7.6881043e-03   4.8978845e-01   4.8182759e-01   3.4352584e-03   9.0269028e-05
   1.7180000e+03   1.7361263e-08   3.0215183e-02   5.2507147e-01   8.3321840e-01   9.0349900e-03   8.9929532e-05
   1.7190000e+03   1.8946044e-08   2.6931488e-02   4.4439318e-01   8.8629405e-01   9.6899012e-03   8.9158122e-05
   1.7200000e+03   1.1157018e-08   1.3839470e-02   2.9681654e-01   8.6829131e-01   9.9321199e-03   8.8965965e-05
   1.7210000e+03   7.1271891e-09   3.5525193e-02   3.3173653e-01  -6.7623300e-01   2.9147093e-03   8.9141524e-05
   1.7220000e+03   5.6181875e-09   1.7712357e-02   7.4590248e-01   9.2079871e-01   7.4469963e-03   8.9065122e-05
   1.7230000e+03   3.0851258e-09   4.9884998e-02   4.4152604e-01   9.2805241e-01   2.2872566e-03   8.8876097e-05
   1.7240000e+03   8.2471518e-09   1.1006857e-02   3.0482625e-01   9.4004925e-01   1.0492163e-02   8.8656983e-05
   1.7250000e+03   9.0851427e-09   1.5325651e-02   1.5614864e-01   9.5806424e-01   1.2119702e-02   8.7628087e-05
   1.7260000e+03   8.0934338e-09   4.5800290e-03   6.4057306e-01   9.5356346e-01   1.4799350e-01   8.7241729e-05
   1.7270000e+03   1.2716190e-08   1.5118931e-02   2.7241521e-01   9.6607272e-01   7.4400335e-03   8.6928240e-05
   1.7280000e+03   1.0483180e-08   1.2764114e-02   3.0479346e-01   9.8535012e-01   1.3281512e-02   8.5790841e-05
   1.7290000e+03   1.6387373e-08   7.1424102e-03   3.9983211e-01   8.7001441e-01   2.6384225e-02   8.5544793e-05
   1.7300000e+03   1.6493497e-08   2.1863536e-02   3.1280750e-01   9.8690714e-01   1.3914480e-01   8.2609370e-05
   1.7310000e+03   2.0045499e-08   3.2670318e-03   2.5626708e-01   9.8869352e-01   3.5502101e-01   7.5368273e-05
   1.7320000e+03   1.4504697e-08   1.2126394e-03   8.1363973e-01   9.9102549e-01   1.2419668e+00   7.4643612e-05
   1.7330000e+03   2.3008781e-08   1.1126753e-02   2.4329432e-01  -9.4678778e-01   5.0610484e-02   7.6434393e-05
   1.7340000e+03   2.5553220e-08   5.6228322e-03   2.4858609e-01  -8.0692098e-01   1.0929497e-01   7.9842986e-05
   1.7350000e+03   3.0118662e-08   3.9509427e-03   2.5450750e-01   9.9672416e-01   4.9527961e-01   7.4917170e-05
   1.7360000e+03   9.3701752e-08   3.2085021e-03   8.2239921e-01   9.9747057e-01   6.4666340e-01   6.2842155e-05
   1.7370000e+03   3.1722094e-08   3.4082545e-03   3.0314856e-01   9.9662856e-01   5.4856864e+00   4.1406774e-05
   1.7380000e+03   4.4923485e-08   1.6430549e-03   2.7418335e-01  -7.9484767e-01   2.5649438e-01   4.1936319e-05
   1.7390000e+03   3.8303505e-08   2.8244553e-02   2.8628659e-01  -9.8939654e-01   3.3368085e-01   5.5818300e-05
   1.7400000e+03   2.6328043e-08   1.5339916e-03   8.8551961e-01  -9.9438941e-01   3.3759303e+00   5.7282429e-05
   1.7410000e+03   1.0637384e-08   1.1720387e-02   3.4207009e-01  -9.6010959e-01   7.2679625e-02   5.7782261e-05
   1.7420000e+03   1.6637675e-08   2.6239329e-02   2.5103692e-01   9.9568728e-01   1.3252125e-01   5.0162939e-05
   1.7430000e+03   1.0418662e-08   8.9232141e-04   2.7020647e-01   9.9570609e-01   3.2532543e+00   4.7624585e-05
   1.7440000e+03   5.6269959e-08   3.0720594e-03   7.2094971e-01   9.9841950e-01   2.6050513e-01   3.5244642e-05
   1.7450000e+03   7.1546106e-08   1.7537413e-03   5.6349460e-01   9.9729206e-01   4.9255952e+01   8.4323261e-06
   1.7460000e+03   6.3494583e-08   1.8228328e-03   1.9943035e-01   9.5205153e-01   2.5323396e+01   2.9139867e-06
   1.7470000e+03   5.6917684e-08   1.4960635e-03   2.7507480e-01   4.7039229e-01   3.1766142e+01   2.9881197e-06
   1.7480000e+03   3.0584620e-08   2.3081524e-03   4.0668260e-01  -5.1134679e-01   7.4989047e+01   8.9084803e-06
   1.7490000e+03   3.7589826e-08   1.5554942e-03   4.7712431e-01   9.5782796e-01   1.3606891e+02   1.0717500e-05
   1.7500000e+03   3.0456221e-08   1.3843907e-03   2.0611871e-01   9.7271841e-01   2.8253297e+00   7.0902871e-06
   1.7510000e+03   3.0886130e-08   1.2398298e-03   3.6673592e-01   9.4904594e-01   1.9466401e+00   5.4799561e-06
   1.7520000e+03   1.1982488e-08   2.9796405e-03   5.4225662e-01  -8.8766887e-01   1.5959877e+01   1.0634330e-05
   1.7530000e+03   2.4990928e-08   2.7259715e-03   4.7726051e-01   9.7338568e-01   8.8447191e+00   7.8023875e-06
   1.7540000e+03   1.5949912e-08   2.5230307e-03   1.2532179e-01   9.6235313e-01   6.0064323e+00   2.6873473e-06
   1.7550000e+03   1.2144970e-08   9.4812928e-04   2.8044977e-01   5.4640698e-01   1.3789855e+00   2.4649592e-06
   1.7560000e+03   7.5472905e-09   9.3922206e-03   5.8799862e-01   5.1633829e-01   3.5715798e+00   2.2311774e-06
   1.7570000e+03   9.3355828e-09   1.1338430e-02   4.8687146e-01  -3.8469905e-01   2.5032949e+00   3.0536685e-06
   1.7580000e+03   6.7528945e-09   2.6397273e-03   4.4785357e-01  -7.4216947e-01   6.8900053e+00   4.1248632e-06
   1.7590000e+03   2.3987092e-09   3.9928850e-03   1.6007978e-01  -8.4839698e-01   2.1928253e+00   6.1607332e-06
   1.7600000e+03   6.4868680e-09   1.1962067e-03   5.6424623e-01   9.4680007e-01   4.4193534e+00   5.7595792e-06
   1.7610000e+03   5.6740698e-09   5.1031623e-03   3.6548454e-01   9.4135222e-01   8.8710961e-01   4.5774848e-06
   1.7620000e+03   5.3680594e-09   2.0703901e-03   6.1947101e-01   9.0341217e-01   6.1673000e+00   4.1832629e-06
   1.7630000e+03   2.7542502e-09   6.4585954e-03   1.9970573e-01   8.8588794e-01   7.4395581e-01   2.8961539e-06
   1.7640000e+03   6.0959123e-09   1.6203966e-03   5.3813984e-01  -7.1950369e-01   1.9480281e+00   3.4386230e-06
   1.7650000e+03   3.9381735e-09   3.0982661e-03   4.8115095e-01  -7.8705999e-01   1.6645152e+00   3.5810997e-06
   1.7660000e+03   4.5692216e-09   1.4285208e-02   5.6408086e-01  -8.3108296e-01   4.6309338e-01   3.9324291e-06
   1.7670000e+03   3.2431948e-09   5.4434974e-03   3.2406546e-01  -7.9433733e-01   7.3432590e-01   4.0772656e-06
   1.7680000e+03   1.6840936e-09   1.6105961e-02   2.1180538e-01   8.7675703e-01   2.2599903e-01   3.6799951e-06
   1.7690000e+03   1.7031202e-09   3.2376189e-03   5.0770849e-01   8.5157464e-01   5.1428531e-01   3.6297631e-06
   1.7700000e+03   8.8329176e-10   1.6597644e-02   3.8744132e-01  -6.8290796e-01   1.9937361e-02   3.6795635e-06
   1.7710000e+03   4.8480071e-09   8.8067233e-03   5.2802473e-01   8.9995176e-01   2.5703514e-01   3.5735410e-06
   1.7720000e+03   8.6085629e-09   1.7558009e-02   2.7540738e-01   8.9010010e-01   2.3047616e-01   2.8651366e-06
   1.7730000e+03   5.1790509e-09   5.4718151e-03   3.1104184e-01   8.3630933e-01   1.8758639e+00   2.5907637e-06
   1.7740000e+03   7.5762668e-09   6.6437124e-03   1.9663750e-01   8.0347942e-01   3.8448742e-01   2.2105605e-06
   1.7750000e+03   4.5021783e-09   4.7053886e-03   4.9854214e-01   7.0696279e-01   6.1564557e+00   1.7180000e-06
   1.7760000e+03   1.1074027e-09   4.2914668e-03   4.1500357e-01   4.1453411e-01   2.5087284e+00   1.5730267e-06
   1.7770000e+03   2.4801689e-09   3.4549142e-03   5.9693619e-01  -9.7771062e-02   1.4515063e+00   1.5933211e-06
   1.7780000e+03   1.6736696e-09   6.3905477e-03   1.7172309e-01  -1.7260386e-01   9.4892633e-01   1.6998376e-06
   1.7790000e+03   1.1091926e-09   2.2603776e-03   5.8743304e-01  -3.9278294e-01   3.7655872e+00   1.7415518e-06
   1.7800000e+03   7.5742367e-10   9.5803009e-03   1.6778488e-01   4.7781703e-01   1.1261862e-01   1.6968825e-06
   1.7810000e+03   1.2425683e-09   6.2965179e-03   5.5183507e-01   4.3027884e-01   2.9085511e-01   1.6062231e-06
   1.7820000e+03   2.1118269e-09   2.0106750e-03   5.6451934e-01   3.3658018e-01   1.9427769e+00   1.5760783e-06
   1.7830000e+03   2.9049396e-09   1.1572857e-02   5.7268227e-01   2.9089756e-01   3.2018789e-01   1.5219467e-06
   1.7840000e+03   1.0334912e-09   5.9657094e-03   3.1205279e-01   1.2225292e-01   2.7326948e+00   1.5123361e-06
   1.7850000e+03   1.4491477e-09   4.0917327e-03   1.8180101e-01  -3.3259626e-02   6.7852059e-01   1.5423293e-06
   1.7860000e+03   1.7919588e-09   2.6008385e-03   4.9113542e-01  -1.7248856e-01   1.1351382e+00   1.5947140e-06
   1.7870000e+03   9.2424289e-10   5.0458492e-03   4.3689548e-01   4.3522778e-01   3.4175326e-01   1.5403067e-06
   1.7880000e+03   2.6148829e-09   6.3266001e-03   6.4634922e-01   2.7608062e-01   2.8718656e-01   1.4944408e-06
   1.7890000e+03   8.5045284e-10   4.4192984e-03   3.8422065e-01   1.8208482e-01   1.8164403e+00   1.4730254e-06
   1.7900000e+03   9.8886714e-10   6.8632895e-03   4.8918878e-01   2.3017639e-01   6.9791532e-02   1.4673227e-06
   1.7910000e+03   9.0244919e-10   1.9653511e-02   4.4977075e-01   1.3034460e-01   3.8223735e-02   1.4655610e-06
   1.7920000e+03   4.2092391e-10   4.2337618e-02   4.5523334e-01   6.8877220e-03   1.6785929e-02   1.4655981e-06
   1.7930000e+03   1.3469742e-09   1.1889867e-02   5.1199813e-01   4.3776682e-02   1.7094513e-01   1.4645613e-06
   1.7940000e+03   1.0896458e-09   1.9219867e-02   2.2550775e-01   8.0176245e-02   7.5694346e-02   1.4598612e-06
   1.7950000e+03   5.5331125e-10   7.2198132e-03   3.7340235e-01  -1.8000474e-02   2.9813437e-01   1.4606041e-06
   1.7960000e+03   1.2934955e-09   1.2852007e-02   3.0320703e-01   1.3073307e-01   2.0326721e-02   1.4570201e-06
   1.7970000e+03   1.1042335e-09   1.5887497e-02   4.2040810e-01   1.7566994e-02   2.9092285e-01   1.4590108e-06
   1.7980000e+03   1.0894151e-09   7.2586361e-03   3.0743867e-01  -4.3328223e-02   4.4267865e-01   1.4748557e-06
   1.7990000e+03   1.8513247e-09   4.3924958e-03   4.5041743e-01   3.5120175e-02   1.5716162e-01   1.4741226e-06
   1.8000000e+03   4.0520705e-10   3.0905957e-02   2.7503615e-01   3.5495714e-01   2.3537334e-02   1.4621665e-06
   1.8010000e+03   1.0966560e-09   1.8946147e-02   5.4716585e-01  -1.2529444e-01   1.6477895e-01   1.4709278e-06
   1.8020000e+03   6.6124129e-10   8.2291971e-03   3.8929440e-01  -1.4218218e-01   6.2989477e-01   1.4918062e-06
   1.8030000e+03   5.6763373e-10   4.1935413e-03   2.5488793e-01  -1.2986424e-01   5.3825156e-01   1.4991495e-06
   1.8040000e+03   6.1722030e-10   6.0833320e-03   2.9856833e-01  -1.5075045e-02   6.5671961e-02   1.4993855e-06
   1.8050000e+03   7.9780876e-10   2.8949476e-02   4.8277552e-01   2.7987437e-01   4.2469846e-02   1.4907879e-06
   1.8060000e+03   8.3108166e-10   1.0195594e-02   5.2168047e-01   2.5644127e-01   2.8972147e-01   1.4778645e-06
   1.8070000e+03   4.7358312e-10   1.0476862e-02   1.6608533e-01   2.5709467e-01   6.6825764e-02   1.4659461e-06
   1.8080000e+03   4.0202059e-10   8.9208528e-03   2.8974251e-01  -1.4399518e-01   1.0767014e-01   1.4689169e-06
   1.8090000e+03   4.3287286e-10   1.0382834e-02   3.9810844e-01  -1.1276789e-01   5.4100002e-02   1.4799863e-06
   1.8100000e+03   1.4912857e-09   2.9841125e-03   7.7258088e-01  -6.1766594e-04   5.7367156e-01   1.4802405e-06
   1.8110000e+03   5.6912915e-10   2.6989755e-02   2.7353465e-01  -1.3659138e-02   6.7141680e-02   1.4849270e-06
   1.8120000e+03   1.8170599e-09   4.4870523e-03   3.6513539e-01  -9.4199525e-02   5.2412504e-01   1.4972272e-06
   1.8130000e+03   1.1664319e-09   8.2507765e-03   1.8716622e-01  -1.4676475e-01   3.0839153e-01   1.5480471e-06
   1.8140000e+03   1.6657282e-09   3.5611781e-03   6.5957469e-01  -2.8619631e-01   3.0809525e+00   1.5971012e-06
   1.8150000e+03   6.8960934e-10   6.8360451e-03   3.6868441e-01  -3.6023984e-01   4.2738516e-01   1.6129604e-06
   1.8160000e+03   1.1592659e-09   9.6857884e-03   2.6390686e-01   4.0229046e-01   2.6270994e-01   1.5733358e-06
   1.8170000e+03   9.4370287e-10   4.5541841e-03   2.0933149e-01   3.4888048e-01   6.3387490e-01   1.5342980e-06
   1.8180000e+03   8.3376826e-10   3.4399632e-03   5.5892331e-01   2.6298762e-01   1.1113958e+00   1.5211530e-06
   1.8190000e+03   5.0802127e-10   1.2669358e-02   4.0563383e-01  -2.2329528e-01   5.5772346e-02   1.5311834e-06
   1.8200000e+03   3.4286479e-10   1.1693303e-02   2.6889605e-01  -2.5363826e-01   4.1292608e-01   1.5786966e-06
   1.8210000e+03   2.0932292e-10   1.4165690e-03   4.1432054e-01  -3.0996559e-01   3.0804107e-01   1.5810684e-06
   1.8220000e+03   3.7103640e-10   1.5069226e-02   4.3671101e-01   4.0095070e-01   2.7117698e-02   1.5643708e-06
   1.8230000e+03   2.1858763e-10   3.5033787e-03   8.4421645e-01   3.5719311e-01   4.0733186e-01   1.5608421e-06
   1.8240000e+03   1.3269115e-10   1.9258400e-02   1.6762112e-01   4.7490849e-01   8.4193647e-03   1.5546442e-06
   1.8250000e+03   4.4414513e-10   4.7198381e-03   3.6582500e-01   6.4848696e-01   2.5382157e-02   1.5514501e-06
   1.8260000e+03   2.9622782e-10   4.0817198e-02   3.7193730e-01   6.5320143e-01   1.1043080e-02   1.5403136e-06
   1.8270000e+03   5.2913520e-10   7.6978618e-03   8.1985682e-01   6.3469049e-01   3.4040323e-02   1.5320274e-06
   1.8280000e+03   4.9920322e-10   2.0923140e-02   2.5218025e-01   6.3454568e-01   6.5754766e-02   1.5005710e-06
   1.8290000e+03   4.8555550e-10   7.1476262e-03   3.2099159e-01   6.0923243e-01   2.1005193e-02   1.4957833e-06
   1.8300000e+03   2.1268060e-10   3.0123947e-02   2.8659293e-01   3.7189882e-01   4.0324432e-03   1.4946644e-06
   1.8310000e+03   2.1015617e-10   6.4918197e-02   7.6944854e-01  -5.3342677e-01   4.1346405e-03   1.4979700e-06
   1.8320000e+03   5.9235718e-10   1.4052190e-02   5.8426413e-01  -4.7585791e-01   6.6534142e-02   1.5039383e-06
   1.8330000e+03   2.5842415e-10   2.2554794e-02   2.2804114e-01  -2.6441168e-01   1.1708787e-02   1.5062903e-06
   1.8340000e+03   3.1116836e-10   2.1488099e-02   3.0280795e-01   7.4934648e-01   4.2999313e-03   1.5014429e-06
   1.8350000e+03   4.6257040e-10   3.0020405e-02   3.5473137e-01   7.1893619e-01   1.5549582e-02   1.4847468e-06
   1.8360000e+03   6.2304725e-10   7.7740043e-03   4.5032392e-01   7.0915350e-01   8.9656635e-02   1.4729934e-06
   1.8370000e+03   5.2079011e-10   1.9778792e-02   3.1622119e-01   7.2247682e-01   2.5531971e-02   1.4594657e-06
   1.8380000e+03   7.7739463e-10   1.7246076e-02   3.7823901e-01   7.4553372e-01   4.8211133e-02   1.4077893e-06
   1.8390000e+03   7.1536626e-10   4.9374216e-03   4.1600641e-01   7.6067566e-01   4.3210954e-01   1.3790893e-06
   1.8400000e+03   9.5604296e-10   1.3276736e-02   4.5070693e-01   7.4480696e-01   1.2331846e-01   1.3477212e-06
   1.8410000e+03   4.6450452e-10   1.1822740e-02   4.0439198e-01   7.5074984e-01   1.2000902e-01   1.3176356e-06
   1.8420000e+03   5.1906905e-10   1.1696893e-02   1.8649892e-01   3.6115235e-01   2.3974815e-02   1.3120139e-06
   1.8430000e+03   1.1342703e-09   1.7775714e-02   4.0838194e-01  -4.9390553e-02   1.6027474e-02   1.3132204e-06
   1.8440000e+03   5.4283185e-10   2.5908835e-02   4.8466006e-01   7.7088486e-01   5.7530249e-02   1.2987161e-06
   1.8450000e+03   5.0022793e-10   2.4180039e-02   5.1499820e-01   7.5988746e-01   4.1073836e-02   1.2886115e-06
   1.8460000e+03   5.2473490e-10   2.2697612e-02   2.3022585e-01   7.0298739e-01   2.1118843e-02   1.2696280e-06
   1.8470000e+03   2.7420125e-10   1.3267164e-02   1.7887567e-01   7.7680262e-01   6.2025124e-02   1.2392899e-06
   1.8480000e+03   6.0305633e-10   6.8265320e-03   5.4993339e-01   7.7862781e-01   9.6345585e-02   1.2277046e-06
   1.8490000e+03   8.8719136e-10   1.7568054e-02   4.8156772e-01   7.9333347e-01   4.5263537e-02   1.2057804e-06
   1.8500000e+03   6.5238192e-10   1.7695085e-02   1.6564075e-01   7.9492510e-01   6.6225495e-02   1.1433298e-06
   1.8510000e+03   1.2310580e-09   6.3527826e-03   3.1961936e-01   7.8022782e-01   6.9467421e-02   1.1126227e-06
   1.8520000e+03   9.6403132e-10   1.0899556e-02   5.3555738e-01   7.6596941e-01   4.1007401e-01   1.0695664e-06
   1.8530000e+03   3.7552705e-10   1.1785756e-02   4.5607186e-01   7.4824443e-01   2.2306344e-01   1.0474386e-06
   1.8540000e+03   2.0210803e-10   1.1563749e-02   1.4452917e-01  -3.8244569e-01   1.3562511e-02   1.0501756e-06
   1.8550000e+03   2.2070364e-10   2.5313656e-02   2.7345308e-01  -7.1798873e-01   6.5412942e-02   1.1005371e-06
   1.8560000e+03   2.3993563e-10   1.5342198e-03   6.8012364e-01  -7.1499785e-01   3.9980077e-01   1.1054631e-06
   1.8570000e+03   4.6048033e-10   2.0103759e-02   5.3131582e-01  -4.3831336e-01   9.3549332e-03   1.1077393e-06
   1.8580000e+03   2.1298304e-10   4.7340958e-02   4.0692011e-01   7.9570648e-01   2.6967857e-02   1.0841199e-06
   1.8590000e+03   7.8741991e-10   4.6153828e-03   1.9292677e-01   8.8739467e-01   8.1323049e-02   1.0067045e-06
   1.8600000e+03   1.7170252e-09   4.2226136e-03   6.4699847e-01   8.3525880e-01   3.9143417e-01   9.8622619e-07
   1.8610000e+03   9.7896930e-10   2.3814213e-02   2.7202564e-01   8.8707065e-01   4.1370041e-01   8.1075082e-07
   1.8620000e+03   6.6312316e-10   3.9365290e-03   3.0820096e-01   8.2470211e-01   8.9889875e-01   7.7361555e-07
   1.8630000e+03   4.5158627e-10   1.1043474e-02   1.1767440e-01  -3.8142754e-01   1.2941366e-01   8.1706100e-07
   1.8640000e+03   6.5305920e-10   2.5198876e-03   7.3171623e-01   7.0849958e-01   5.0991622e-01   7.9882340e-07
   1.8650000e+03   8.6504899e-10   1.3285877e-02   6.5542266e-01   5.8402142e-01   2.0453668e-01   7.8707021e-07
   1.8660000e+03   8.2859151e-10   2.6813466e-02   3.6126895e-01   6.3384745e-01   2.5038721e-02   7.7472879e-07
   1.8670000e+03   7.4618946e-10   2.8563581e-02   2.7627336e-01   6.5669147e-01   1.4092443e-02   7.6760331e-07
   1.8680000e+03   1.3654896e-10   4.5545971e-02   4.4014394e-01  -2.6793472e-01   4.6941991e-03   7.6857660e-07
   1.8690000e+03   1.4386381e-10   7.8346996e-02   7.9331744e-01   6.2466811e-01   4.3546627e-03   7.6649036e-07
   1.8700000e+03   3.6101823e-10   1.1427458e-02   7.9529225e-01   6.2721315e-01   5.4240842e-02   7.5362607e-07
   1.8710000e+03   6.9149925e-10   7.4640228e-03   7.5275243e-01   6.4806720e-01   2.5887993e-01   7.4578157e-07
   1.8720000e+03   4.1312468e-10   2.4299930e-02   2.2246419e-01   6.2975212e-01   1.8160753e-01   7.0509994e-07
   1.8730000e+03   4.1956255e-10   3.7601662e-03   3.4825804e-01   5.8783676e-01   4.0163564e-01   6.9484302e-07
   1.8740000e+03   1.8546066e-10   1.4309562e-02   1.4788707e-01   5.7781966e-01   6.7704343e-02   6.6876324e-07
   1.8750000e+03   7.7451695e-10   3.9362396e-03   8.4554273e-01   5.1887293e-01   5.1684112e-02   6.5996135e-07
   1.8760000e+03   3.0212678e-10   1.8447324e-02   5.8124370e-01   5.2883128e-01   2.0794200e-01   6.5105248e-07
   1.8770000e+03   2.5884003e-10   2.2380592e-02   3.3859905e-01   5.0422272e-01   1.7793360e-02   6.4528891e-07
   1.8780000e+03   3.2979508e-10   1.5955443e-02   3.1983902e-01   2.8287796e-01   7.9153925e-03   6.4457113e-07
   1.8790000e+03   1.7744165e-10   6.8720487e-02   5.9081639e-01   4.4647101e-01   3.8573727e-03   6.4346489e-07
   1.8800000e+03   3.9445472e-10   3.3190337e-02   8.2393423e-01   5.2876192e-01   2.5723255e-02   6.4128649e-07
   1.8810000e+03   4.0859779e-10   4.4432705e-02   4.2495888e-01   5.2284143e-01   3.3702739e-02   6.3025560e-07
   1.8820000e+03   3.1867149e-10   1.2190648e-02   2.2660279e-01   4.9670057e-01   6.3201744e-02   6.2536903e-07
   1.8830000e+03   1.9996471e-10   1.4291641e-02   1.3767503e-01   4.9131903e-01   6.3931340e-02   6.1579359e-07
   1.8840000e+03   7.7066695e-10   6.8022552e-03   7.4409664e-01   4.7486051e-01   7.0164527e-02   6.0583337e-07
   1.8850000e+03   9.3568822e-10   1.4836923e-02   3.7486169e-01   4.4835816e-01   5.7640693e-01   5.7203855e-07
   1.8860000e+03   4.9327963e-10   6.8860326e-03   2.2324146e-01   3.1763808e-01   3.3980489e-01   5.6479079e-07
   1.8870000e+03   2.5247673e-10   1.1046570e-02   1.4194546e-01  -2.7426232e-01   9.0687963e-02   5.8093034e-07
   1.8880000e+03   1.2263809e-10   5.2205811e-03   7.1942170e-01  -3.4886175e-01   1.3213897e-01   5.8790047e-07
   1.8890000e+03   2.5790875e-10   5.0427047e-03   8.2844200e-01   3.8299714e-01   1.1288688e-01   5.8710928e-07
   1.8900000e+03   6.4504267e-11   3.8363996e-02   3.9717995e-01   3.8706478e-01   3.1040819e-02   5.8029862e-07
   1.8910000e+03   9.7592929e-11   6.6003683e-03   3.3623490e-01   3.8929079e-01   5.0600269e-03   5.8001325e-07
   1.8920000e+03   6.7045040e-11   6.1019343e-02   5.2283417e-01  -2.0062290e-01   3.3184857e-03   5.8040246e-07
   1.8930000e+03   2.5620374e-10   9.6873928e-03   7.1936049e-01   3.8923116e-01   1.2359577e-02   5.7764810e-07
   1.8940000e+03   1.5042434e-10   1.3981296e-02   4.9990279e-01   1.9765192e-01   1.8817335e-01   5.7634380e-07
   1.8950000e+03   1.5440367e-10   2.0137758e-02   3.0163513e-01   3.5256937e-01   2.1127967e-02   5.7216405e-07
   1.8960000e+03   2.1132689e-10   7.3068798e-03   3.3659677e-01   4.3057892e-01   9.8464082e-02   5.6061195e-07
   1.8970000e+03   1.3604112e-10   3.6346402e-03   5.0284121e-01   1.8581530e-01   8.4077966e-02   5.6034011e-07
   1.8980000e+03   5.8989894e-11   5.3083554e-02   6.2916750e-01  -3.8532849e-01   2.1085772e-02   5.6499806e-07
   1.8990000e+03   1.0284648e-10   4.9257513e-03   7.0572373e-01  -3.4460414e-01   2.3673590e-02   5.6528668e-07
   1.9000000e+03   5.5572398e-11   6.0498294e-02   5.1130676e-01  -1.0482104e-02   1.4756938e-03   5.6529604e-07
   1.9010000e+03   2.2350691e-10   3.2458678e-02   5.1494430e-01   3.5631226e-01   5.4458776e-03   5.6420645e-07
   1.9020000e+03   1.3350563e-10   3.3272736e-02   4.1634201e-01   4.2546020e-01   1.1939642e-02   5.6278167e-07
   1.9030000e+03   6.4107403e-11   2.1071437e-02   4.2879883e-01   3.5530821e-03   5.3333490e-03   5.6277950e-07
   1.9040000e+03   4.5326276e-11   6.1932230e-02   5.3350568e-01  -2.5901790e-01   1.2774024e-03   5.6296614e-07
   1.9050000e+03   1.4568751e-10   2.2541107e-02   4.6344018e-01   1.3990051e-01   6.5543058e-03   5.6271100e-07
   1.9060000e+03   9.0573118e-11   3.3567174e-02   3.0780313e-01   1.8052255e-01   9.8831418e-03   5.6221567e-07
   1.9070000e+03   1.5225124e-10   2.0137320e-02   5.4106512e-01   2.3152259e-01   1.5088545e-02   5.6172846e-07
   1.9080000e+03   5.5936127e-11   3.7695539e-02   3.1694976e-01   3.0277418e-01   5.1714888e-03   5.6085574e-07
   1.9090000e+03   1.3302162e-10   1.6667835e-02   4.3281472e-01   2.8226491e-01   1.2953606e-02   5.5984125e-07
   1.9100000e+03   7.1781098e-11   1.8945235e-02   3.4581149e-01   3.2051784e-01   1.0215280e-02   5.5938463e-07
   1.9110000e+03   1.2349840e-10   4.3046636e-02   5.1253052e-01   2.6328439e-01   2.0131359e-03   5.5908920e-07
   1.9120000e+03   5.0101559e-11   5.3572603e-02   5.7005559e-01  -2.0575051e-01   3.1529364e-03   5.5927121e-07
   1.9130000e+03   3.4064554e-11   6.0963093e-02   5.6832995e-01  -2.3492714e-01   1.8873089e-03   5.5952012e-07
   1.9140000e+03   4.4506761e-11   2.1439690e-02   5.3213295e-01   2.6200722e-01   1.4794826e-03   5.5946593e-07
   1.9150000e+03   2.9611402e-11   1.2127078e-01   1.0553955e+00   2.0134899e-01   2.9727103e-04   5.5943247e-07
   1.9160000e+03   3.5439005e-11   4.5511393e-02   6.2490653e-01   3.2500324e-01   1.8976571e-03   5.5908834e-07
   1.9170000e+03   1.3199311e-10   1.4406449e-02   6.5728374e-01   3.5603613e-01   1.3588934e-02   5.5875093e-07
   1.9180000e+03   5.7093554e-11   5.9258343e-02   5.8282423e-01   3.5221083e-01   3.1658791e-03   5.5813034e-07
   1.9190000e+03   1.3657247e-10   2.0763920e-02   3.4898927e-01   3.7681860e-01   5.9481592e-03   5.5688785e-07
   1.9200000e+03   1.7617916e-10   1.7713609e-02   3.0988698e-01   3.8275416e-01   1.3647554e-02   5.5544445e-07
   1.9210000e+03   1.7262369e-10   2.5918720e-02   4.4950785e-01   3.6131132e-01   7.0913366e-03   5.5403348e-07
   1.9220000e+03   7.8849320e-11   3.0289563e-02   4.9779325e-01  -2.2563465e-01   3.7762823e-03   5.5415173e-07
   1.9230000e+03   6.9111250e-11   1.1582484e-01   1.0149037e+00  -3.0067635e-01   2.4611910e-03   5.5456334e-07
   1.9240000e+03   7.1446098e-11   2.2094885e-02   4.2032352e-01  -1.1518681e-01   2.5223397e-03   5.5472620e-07
   1.9250000e+03   6.6934985e-11   2.9920419e-02   3.0954196e-01   6.5180628e-02   5.7080298e-03   5.5462526e-07
   1.9260000e+03   1.3040219e-10   3.2866796e-02   6.7728464e-01   3.9530029e-01   2.5558247e-03   5.5406644e-07
   1.9270000e+03   1.8951430e-10   3.3322619e-02   5.6349143e-01   3.9712179e-01   1.1336566e-02   5.5282675e-07
   1.9280000e+03   6.0579444e-11   3.7253982e-02   3.3893892e-01   3.3239221e-01   1.5246388e-03   5.5254716e-07
   1.9290000e+03   8.3405217e-11   6.2732954e-02   5.5642227e-01   4.0655398e-01   7.4436176e-03   5.5088784e-07
   1.9300000e+03   1.8681928e-10   1.2512820e-02   4.2518983e-01   4.0675852e-01   3.1016283e-02   5.4746844e-07
   1.9310000e+03   1.2164743e-10   8.5289041e-03   4.7262207e-01   3.9272237e-01   2.0825075e-02   5.4691033e-07
   1.9320000e+03   5.8541489e-11   4.4972180e-02   3.9331844e-01   3.7823544e-01   7.2108491e-03   5.4543090e-07
   1.9330000e+03   8.8353949e-11   1.0615050e-02   6.5797303e-01   4.0426986e-01   1.7470708e-02   5.4495045e-07
   1.9340000e+03   3.9961523e-11   3.9190034e-02   3.3358536e-01   3.9853847e-01   2.6290477e-03   5.4438105e-07
   1.9350000e+03   4.5448956e-11   1.5476637e-02   5.3512759e-01   4.3383568e-01   8.5331767e-03   5.4238190e-07
   1.9360000e+03   7.2893113e-11   4.6978927e-03   5.7892289e-01   4.2717836e-01   9.4450925e-02   5.4169997e-07
   1.9370000e+03   1.0733267e-10   2.4315711e-02   5.3779116e-01   4.3991879e-01   8.8859537e-03   5.3959973e-07
   1.9380000e+03   6.1308330e-11   1.2838611e-02   2.6827666e-01   4.4724741e-01   2.7750697e-02   5.3793585e-07
   1.9390000e+03   5.6778393e-11   1.1162994e-02   1.3553494e-01   4.4413867e-01   8.1927761e-03   5.3599299e-07
   1.9400000e+03   1.5261429e-10   7.0669777e-03   5.2700065e-01   4.4635839e-01   6.2446326e-02   5.3413862e-07
   1.9410000e+03   1.0006796e-10   1.5023428e-02   4.1232561e-01   4.4581520e-01   6.5767309e-02   5.3028164e-07
   1.9420000e+03   8.2171957e-11   8.7075792e-03   3.1473173e-01   4.4415244e-01   4.1425302e-02   5.2786539e-07
   1.9430000e+03   4.7488541e-11   1.1212257e-02   1.3545141e-01  -3.6563832e-01   1.9186322e-02   5.2973792e-07
   1.9440000e+03   5.6382557e-11   6.0824557e-03   5.3546874e-01   4.8950671e-01   1.1655795e-02   5.2936054e-07
   1.9450000e+03   3.1584579e-11   3.4264724e-02   5.7091464e-01   5.0254940e-01   5.0780522e-03   5.2902313e-07
   1.9460000e+03   2.1455283e-11   4.0478532e-02   3.9157457e-01   5.3087056e-01   1.0897033e-03   5.2871732e-07
   1.9470000e+03   5.3467296e-11   1.0996432e-02   2.7657249e-01   5.2390481e-01   5.1175776e-03   5.2836324e-07
   1.9480000e+03   1.8279908e-11   3.3961881e-02   4.4619311e-01   5.8305939e-01   3.5256595e-03   5.2727927e-07
   1.9490000e+03   2.8917062e-11   1.1614089e-02   8.7216206e-01   6.3486153e-01   1.7960645e-03   5.2667855e-07
   1.9500000e+03   6.5164909e-11   1.0075780e-02   8.6805331e-01   6.5848487e-01   2.3684970e-02   5.2463026e-07
   1.9510000e+03   6.4421492e-11   9.5310741e-03   7.0809192e-01   6.5846453e-01   4.4765069e-02   5.2366491e-07
   1.9520000e+03   4.2785313e-11   3.1674264e-02   3.4935385e-01   6.2696765e-01   3.1241819e-03   5.2315243e-07
   1.9530000e+03   4.6316355e-11   3.3158468e-02   3.1341045e-01   6.8115804e-01   1.6236402e-03   5.2257422e-07
   1.9540000e+03   2.6491912e-11   3.7512446e-02   3.6155398e-01   1.6455610e-01   4.6057133e-04   5.2253467e-07
   1.9550000e+03   5.9923431e-11   5.7756343e-02   7.9672332e-01   7.3598851e-01   2.4738601e-03   5.2205916e-07
   1.9560000e+03   8.1117880e-11   4.7821632e-02   5.0385407e-01   7.4380878e-01   4.2859215e-03   5.2039703e-07
   1.9570000e+03   1.4230791e-10   1.7684616e-02   2.3478810e-01   7.4386526e-01   1.8367882e-02   5.1332648e-07
   1.9580000e+03   2.5366057e-10   5.5706507e-03   1.1972869e-01   7.3934748e-01   1.4549292e-01   4.8636762e-07
   1.9590000e+03   9.6874861e-11   2.7991040e-03   6.4164966e-01   7.0435106e-01   1.0310684e+00   4.8088078e-07
   1.9600000e+03   1.6876959e-10   1.0508329e-02   4.8129030e-01  -6.6077213e-01   1.7417868e-02   4.8365828e-07
   1.9610000e+03   7.7978918e-11   2.0465533e-02   2.0796342e-01  -6.9260813e-01   1.2726670e-01   5.0546227e-07
   1.9620000e+03   1.2276338e-10   2.9030811e-03   2.0265588e-01   7.5334362e-01   5.8503217e-02   4.9441927e-07
   1.9630000e+03   2.9996123e-10   3.9870945e-03   6.5250085e-01   7.3933181e-01   2.0300160e-01   4.7616781e-07
   1.9640000e+03   2.3782914e-10   4.8287135e-03   5.3159516e-01   7.3497865e-01   4.7115071e-01   4.5595326e-07
   1.9650000e+03   1.6436255e-10   7.0100838e-03   3.5118232e-01   6.3937604e-01   6.5318236e-02   4.5358205e-07
   1.9660000e+03   6.4432179e-11   2.5227427e-02   2.1341437e-01  -6.6368307e-01   7.2597797e-02   4.7607413e-07
   1.9670000e+03   5.0195042e-11   2.1670690e-03   5.7676200e-01   2.8323306e-01   2.4747994e-02   4.7596998e-07
   1.9680000e+03   7.6798981e-11   1.0259321e-01   9.2238814e-01   6.9995147e-01   2.3784843e-02   4.6811575e-07
   1.9690000e+03   2.6589287e-11   4.0615319e-03   5.0400593e-01   6.8713638e-01   1.8045142e-01   4.6630582e-07
   1.9700000e+03   1.9207048e-11   9.8329771e-03   2.4428212e-01  -1.0973134e-01   1.9558075e-03   4.6640677e-07
   1.9710000e+03   4.4241835e-11   1.5698472e-02   4.9407508e-01  -5.4581550e-01   1.2215412e-02   4.6718572e-07
   1.9720000e+03   2.8919208e-11   1.5721116e-02   3.0593304e-01   5.8789473e-01   4.2625569e-03   4.6601777e-07
   1.9730000e+03   1.2992615e-10   1.1534794e-02   6.5204386e-01   7.8366063e-01   1.7066254e-02   4.6290807e-07
   1.9740000e+03   1.5943668e-10   1.3672488e-02   3.5644680e-01   7.7590695e-01   4.2325385e-02   4.5534893e-07
   1.9750000e+03   6.7767753e-11   9.5780229e-03   3.2398522e-01   6.6524284e-01   7.9001214e-02   4.5237003e-07
   1.9760000e+03   1.4130368e-10   1.3002112e-02   2.7818287e-01  -6.8152788e-01   7.1703070e-03   4.5458685e-07
   1.9770000e+03   8.0642209e-11   2.0348110e-02   4.0436884e-01  -2.6466017e-01   9.0361964e-03   4.5513474e-07
   1.9780000e+03   6.6966782e-11   2.8759597e-02   5.2169998e-01   7.7503802e-01   1.1067187e-02   4.5415946e-07
   1.9790000e+03   1.0358782e-10   3.7647066e-02   4.6005026e-01   6.6952514e-01   5.5276985e-03   4.5248248e-07
   1.9800000e+03   5.0854135e-11   2.2854730e-02   1.9698385e-01   7.4732967e-01   8.7425938e-03   4.4953383e-07
   1.9810000e+03   7.3863570e-11   1.3521246e-02   3.2267005e-01   7.5274831e-01   6.6418099e-03   4.4729065e-07
   1.9820000e+03   6.2302109e-11   8.8831582e-03   6.6351162e-01   7.8453261e-01   8.1844482e-02   4.4549789e-07
   1.9830000e+03   9.3550067e-11   2.0062906e-02   3.6550892e-01   7.7210342e-01   2.8325028e-02   4.4064465e-07
   1.9840000e+03   5.3010765e-11   8.0571551e-03   3.0710075e-01   7.8751471e-01   5.7343926e-02   4.3816158e-07
   1.9850000e+03   3.8497990e-11   1.0598166e-02   1.1691817e-01   8.0122950e-01   1.3563040e-02   4.3341461e-07
   1.9860000e+03   6.0441590e-11   5.0382872e-03   7.1925873e-01   7.9415458e-01   2.6422075e-02   4.3284643e-07
   1.9870000e+03   4.9533437e-11   3.6496349e-02   3.4200643e-01   8.0561795e-01   6.2685592e-03   4.3066353e-07
   1.9880000e+03   3.7471843e-11   1.4277159e-02   3.3737948e-01   6.8691620e-01   2.7009536e-03   4.3046382e-07
   1.9890000e+03   1.2630654e-11   8.7653342e-02   7.6902337e-01  -7.8686229e-01   2.2202893e-03   4.3121627e-07
   1.9900000e+03   2.2334670e-11   1.2795045e-02   6.3668915e-01   7.4299947e-01   1.1783336e-03   4.3083888e-07
   1.9910000e+03   1.0462225e-10   1.4687035e-02   5.9400415e-01   3.8535965e-01   2.7411965e-02   4.3027214e-07
   1.9920000e+03   2.0769773e-11   3.3171824e-02   3.5604096e-01   8.0079724e-01   3.9876028e-03   4.2889940e-07
   1.9930000e+03   3.0438162e-11   2.4755919e-02   3.7121034e-01   7.3668076e-01   2.3587756e-03   4.2815466e-07
   1.9940000e+03   5.3833158e-11   1.1286980e-02   3.9328433e-01   6.9171964e-01   1.7886724e-02   4.2683256e-07
   1.9950000e+03   1.1558839e-10   1.2826676e-02   4.0773384e-01   6.0455221e-01   1.0126250e-02   4.2552954e-07
   1.9960000e+03   6.6332498e-11   1.6688704e-02   5.5279260e-01   6.4502480e-01   6.9649838e-02   4.2314935e-07
   1.9970000e+03   1.9116298e-11   1.8525592e-02   1.9614873e-01  -5.6830994e-01   3.0571617e-03   4.2388587e-07
   1.9980000e+03   5.0592557e-11   1.7930707e-02   2.9753224e-01   5.1879674e-01   2.2291403e-03   4.2339643e-07
   1.9990000e+03   7.1620709e-11   2.5560429e-02   4.1454052e-01   6.7135502e-01   6.4312705e-03   4.2157317e-07
   2.0000000e+03   6.5364070e-11   1.0344411e-02   7.1019184e-01   3.6686852e-01   1.6242240e-02   4.2125992e-07
   2.0010000e+03   5.5172816e-11   4.4903714e-02   4.6061338e-01   6.5946788e-01   3.6003444e-03   4.2026126e-07
   2.0020000e+03   2.4735297e-11   2.7440210e-02   2.6251465e-01   6.2375338e-01   5.9901148e-03   4.1947730e-07
   2.0030000e+03   3.9778247e-11   1.5782688e-02   3.2107999e-01   6.4607825e-01   7.3736172e-03   4.1748561e-07
   2.0040000e+03   4.0130053e-11   7.4003529e-03   6.0440714e-01   6.1512777e-01   2.5558432e-02   4.1707572e-07
   2.0050000e+03   3.5974785e-11   2.5736169e-02   4.0924389e-01   6.9935043e-01   1.0084803e-02   4.1560766e-07
   2.0060000e+03   2.0617591e-11   1.2847740e-02   3.3759290e-01   1.0034152e-01   2.9166903e-03   4.1557736e-07
   2.0070000e+03   1.4820030e-11   4.7781296e-02   4.2337261e-01  -6.3073441e-01   2.7729276e-03   4.1630516e-07
   2.0080000e+03   2.9759254e-11   8.2634338e-03   6.1704816e-01  -6.0270254e-01   1.0835849e-02   4.1664525e-07
   2.0090000e+03   1.3317055e-11   2.6311371e-02   2.9670426e-01  -3.7836176e-01   1.4297371e-03   4.1687100e-07
   2.0100000e+03   1.9194555e-11   1.7808909e-02   5.1018653e-01   4.0193636e-01   1.1766512e-03   4.1682173e-07
   2.0110000e+03   1.5928636e-11   8.5684627e-02   7.9062941e-01   8.6228164e-01   4.5025601e-04   4.1665991e-07
   2.0120000e+03   4.5242209e-11   8.8964170e-03   4.9073189e-01   7.1789116e-01   1.3058829e-02   4.1617191e-07
   2.0130000e+03   3.5840069e-11   3.1183291e-02   3.3118940e-01   8.8762515e-01   4.5950495e-03   4.1447542e-07
   2.0140000e+03   3.4149907e-11   1.4117109e-02   4.6719181e-01   8.8274546e-01   8.1365174e-03   4.1373137e-07
   2.0150000e+03   3.0642355e-11   1.7030354e-02   4.0928670e-01   6.0424790e-01   5.1566264e-03   4.1340930e-07
   2.0160000e+03   2.8966779e-11   3.0780725e-02   4.2508770e-01   6.2521570e-01   2.1094508e-03   4.1286463e-07
   2.0170000e+03   2.9826767e-11   1.6627417e-02   5.4184224e-01   8.9358827e-01   8.3979948e-03   4.1247739e-07
   2.0180000e+03   2.0778370e-11   4.6810788e-02   4.1896407e-01   8.4732783e-01   1.6989355e-03   4.1188378e-07
   2.0190000e+03   7.8287136e-11   1.6131336e-02   5.8218110e-01   9.1378159e-01   6.1267155e-03   4.1073114e-07
   2.0200000e+03   5.1380285e-11   2.7910473e-02   2.6232292e-01   9.0436296e-01   8.1898982e-03   4.0769152e-07
   2.0210000e+03   5.7372117e-11   8.8168023e-03   4.4437161e-01   9.2909358e-01   5.6143161e-02   4.0503464e-07
   2.0220000e+03   9.4139857e-11   1.1039695e-02   2.1243055e-01   9.3110631e-01   2.8827042e-02   3.9418610e-07
   2.0230000e+03   1.1291885e-10   2.6136692e-03   5.4469569e-01   9.2757690e-01   1.1004292e+00   3.8164600e-07
   2.0240000e+03   8.9786378e-11   5.3924891e-03   3.3925031e-01   9.2540585e-01   1.6948925e-01   3.7417607e-07
   2.0250000e+03   1.0217921e-10   6.7027096e-03   4.5820652e-01   9.1847441e-01   3.1591646e-02   3.6875491e-07
   2.0260000e+03   1.0159037e-10   1.0412520e-02   3.6393250e-01  -8.9609746e-01   8.2698032e-02   3.7560185e-07
   2.0270000e+03   6.2967019e-11   7.8072321e-03   5.3889796e-01  -9.1577212e-01   1.8909395e-01   3.7967115e-07
   2.0280000e+03   5.7111780e-11   1.0801244e-02   3.4212042e-01  -6.8234337e-01   1.0991348e-02   3.8002728e-07
   2.0290000e+03   3.0362449e-11   6.0195686e-02   5.1312665e-01   8.9979067e-01   1.4697026e-02   3.7500962e-07
   2.0300000e+03   2.5446424e-11   5.1795686e-03   4.4556017e-01   9.2444503e-01   6.5867961e-02   3.7358291e-07
   2.0310000e+03   4.9143226e-11   1.0662518e-02   5.3998386e-01   9.3785535e-01   1.6069177e-02   3.7217575e-07
   2.0320000e+03   7.3190130e-11   1.5672171e-02   3.0267859e-01   8.2299426e-01   1.1940411e-02   3.7034923e-07
   2.0330000e+03   5.0810114e-11   1.6755038e-02   2.1012595e-01   8.6921834e-01   1.0643945e-02   3.6863730e-07
   2.0340000e+03   1.3171455e-10   1.9605651e-02   4.3392038e-01   7.3137116e-01   2.9423202e-03   3.6784476e-07
   2.0350000e+03   5.0351067e-11   5.7958400e-02   6.2747416e-01  -6.9201185e-01   3.6742721e-03   3.6831274e-07
   2.0360000e+03   3.3699700e-11   7.7577560e-02   6.7135979e-01  -7.6657108e-01   1.6999910e-03   3.6879293e-07
   2.0370000e+03   3.0764474e-11   4.4484047e-02   4.8114454e-01   8.3690148e-01   1.5179431e-03   3.6832455e-07
   2.0380000e+03   2.8723642e-11   3.8562271e-02   3.7682440e-01   8.7933434e-01   2.0611322e-03   3.6765717e-07
   2.0390000e+03   1.1957974e-10   1.2011600e-02   8.1938393e-01   8.6780816e-01   9.0402375e-03   3.6621593e-07
   2.0400000e+03   6.7150631e-11   2.8955763e-02   2.6761047e-01   8.7696896e-01   1.8872083e-02   3.6017028e-07
   2.0410000e+03   1.0212480e-10   9.1973043e-03   3.5460024e-01   8.8069997e-01   1.8019791e-02   3.5731563e-07
   2.0420000e+03   5.8397866e-11   1.1364069e-02   1.7648303e-01   8.6032237e-01   3.4225403e-02   3.5468878e-07
   2.0430000e+03   5.1269523e-11   1.5418113e-02   4.7112307e-01   8.7186690e-01   4.9537118e-02   3.5277555e-07
   2.0440000e+03   5.5916212e-11   1.0936595e-02   4.5695394e-01   8.7664542e-01   2.3002292e-02   3.5099849e-07
   2.0450000e+03   4.0564971e-11   1.6326570e-02   3.0569092e-01  -8.5415682e-01   2.7706609e-02   3.5516082e-07
   2.0460000e+03   4.1183347e-11   3.9710447e-03   3.4430037e-01  -6.8959500e-01   2.2091015e-02   3.5549915e-07
   2.0470000e+03   9.6889537e-12   5.8357675e-02   5.5596767e-01   8.3717658e-01   1.7324352e-03   3.5498371e-07
   2.0480000e+03   8.2231334e-12   2.3555825e-02   7.6618819e-01   3.9974494e-01   4.8755517e-04   3.5491456e-07
   2.0490000e+03   6.4061064e-11   1.1545934e-02   8.7224153e-01   1.5070838e-01   5.4012082e-03   3.5484265e-07
   2.0500000e+03   4.1490321e-11   5.4126231e-02   5.0803223e-01   2.5985136e-01   4.8035302e-03   3.5440356e-07
   2.0510000e+03   2.5949826e-11   1.8203944e-02   3.0935662e-01   2.6337760e-01   5.4334309e-03   3.5427707e-07
   2.0520000e+03   1.2841258e-11   3.6440905e-02   3.1417418e-01  -8.7331384e-03   7.3858090e-04   3.5427946e-07
   2.0530000e+03   7.0475916e-11   2.6096100e-02   6.7653736e-01   3.2664434e-01   3.6135476e-03   3.5386335e-07
   2.0540000e+03   2.5924200e-11   2.1733626e-02   3.9309972e-01   3.4003304e-01   1.6840078e-02   3.5361076e-07
   2.0550000e+03   2.9130164e-11   2.7918583e-02   3.4713733e-01   1.7857849e-02   6.1618911e-04   3.5360694e-07
   2.0560000e+03   9.8589830e-12   8.2354084e-02   7.1951947e-01  -2.6717131e-01   7.1477643e-04   3.5367455e-07
   2.0570000e+03   3.2186497e-11   3.5126705e-02   5.2224385e-01   5.2113357e-01   1.1181560e-03   3.5346862e-07
   2.0580000e+03   2.3801383e-11   3.7182104e-02   4.9796000e-01   5.2217250e-01   2.9557329e-03   3.5319613e-07
   2.0590000e+03   9.3943618e-12   3.3440849e-02   2.9003891e-01   1.2910627e-01   6.5972340e-04   3.5316612e-07
   2.0600000e+03   1.2716539e-11   2.7450872e-02   2.9592592e-01   6.6940896e-01   1.2547076e-03   3.5286965e-07
   2.0610000e+03   4.8547000e-11   1.4665614e-02   5.5271724e-01   6.9088561e-01   5.3865988e-03   3.5221371e-07
   2.0620000e+03   2.3899092e-11   2.1476553e-02   5.5481926e-01   6.9009497e-01   5.9672394e-03   3.5185131e-07
   2.0630000e+03   1.3603459e-11   4.1700214e-02   3.5360222e-01  -5.1711255e-01   9.7321598e-04   3.5202851e-07
   2.0640000e+03   2.9115758e-11   2.0390696e-02   2.8468998e-01   5.3911071e-01   1.4402799e-03   3.5175543e-07
   2.0650000e+03   6.1053894e-11   2.7079123e-02   4.6392002e-01   7.4155127e-01   8.1348331e-03   3.4963877e-07
   2.0660000e+03   4.6269527e-11   1.0778984e-02   7.1206407e-01   7.3823262e-01   5.6124312e-02   3.4873435e-07
   2.0670000e+03   1.9578567e-11   2.6937094e-02   2.3445594e-01   7.3747316e-01   9.0816404e-03   3.4640531e-07
   2.0680000e+03   3.6322757e-11   6.1817950e-03   1.8308258e-01   7.6086952e-01   1.4513738e-02   3.4449649e-07
   2.0690000e+03   1.2205228e-10   7.0164631e-03   4.6935999e-01   7.8303198e-01   1.3134993e-02   3.4096492e-07
   2.0700000e+03   9.1841323e-11   1.1574038e-02   6.7880997e-01   7.7942850e-01   7.9359104e-02   3.3833526e-07
   2.0710000e+03   6.5169398e-11   1.7112121e-02   2.4007662e-01   7.7018921e-01   1.2977553e-02   3.3664732e-07
   2.0720000e+03   1.7924103e-11   2.3284707e-02   1.9611923e-01  -7.3713909e-01   7.3893785e-03   3.3848521e-07
   2.0730000e+03   4.5223470e-11   1.0374076e-02   4.8345656e-01   8.0582759e-01   1.4862661e-02   3.3747254e-07
   2.0740000e+03   3.5874231e-11   1.6230757e-02   6.5828172e-01   8.1291370e-01   2.1329657e-02   3.3674151e-07
   2.0750000e+03   1.8717808e-11   2.1556895e-02   1.8132393e-01   8.2724414e-01   1.0887865e-02   3.3371487e-07
   2.0760000e+03   3.0470044e-11   4.9180543e-03   1.3248429e-01   4.8085724e-01   4.0972538e-03   3.3305954e-07
   2.0770000e+03   2.6215476e-11   6.7130692e-03   4.0034010e-01   8.4370115e-01   1.0754737e-01   3.3117290e-07
   2.0780000e+03   2.9299566e-11   7.2861262e-03   6.7969976e-01   8.5089601e-01   6.2458041e-02   3.3007358e-07
   2.0790000e+03   2.6608456e-11   1.4299276e-02   2.1318893e-01   8.8976228e-01   6.5996504e-03   3.2813686e-07
   2.0800000e+03   2.6733025e-11   7.2926277e-03   1.7694651e-01  -6.8606498e-01   2.8895806e-02   3.2976765e-07
   2.0810000e+03   4.0857037e-11   6.1067958e-03   3.8001299e-01   7.8994179e-02   9.0063952e-03   3.2965366e-07
   2.0820000e+03   8.9904430e-11   1.3376561e-02   8.0397685e-01   9.1043422e-01   2.9569690e-02   3.2522257e-07
   2.0830000e+03   9.0364178e-11   7.5259269e-03   4.0029865e-01   9.0554542e-01   4.2107046e-01   3.0980684e-07
   2.0840000e+03   5.2492265e-11   4.0387522e-03   2.8320406e-01  -3.7543325e-01   1.4704450e-02   3.1066916e-07
   2.0850000e+03   5.0189892e-11   1.6472230e-02   3.1040639e-01  -8.8596819e-01   3.3279536e-02   3.1525826e-07
   2.0860000e+03   2.4622375e-11   5.0362069e-03   6.0923580e-01  -8.6299665e-01   6.6082308e-02   3.1750833e-07
   2.0870000e+03   4.1921763e-11   1.0151873e-02   8.6361639e-01   8.8429903e-01   1.9136709e-02   3.1683690e-07
   2.0880000e+03   3.6123644e-11   2.4848596e-02   2.3691516e-01   8.9754209e-01   1.3017261e-02   3.1314040e-07
   2.0890000e+03   3.4049282e-11   7.0517949e-03   2.5556518e-01   8.4386991e-01   3.2784704e-03   3.1227456e-07
   2.0900000e+03   3.9995546e-11   1.2765023e-02   3.0589726e-01   9.4312497e-01   1.9304571e-02   3.1085359e-07
   2.0910000e+03   6.8144906e-11   1.3679498e-02   7.3391422e-01   9.3095487e-01   5.9605429e-02   3.0869859e-07
   2.0920000e+03   6.3011877e-11   1.4356747e-02   1.6534548e-01   9.3925082e-01   5.9172672e-02   2.9160916e-07
   2.0930000e+03   8.7903406e-11   2.5583653e-03   1.6986888e-01   9.4479912e-01   1.4790446e-01   2.8144397e-07
   2.0940000e+03   1.2412880e-10   2.7240613e-03   3.2189265e-01   9.4604738e-01   2.1591239e-01   2.7426892e-07
   2.0950000e+03   8.5937708e-11   5.8632535e-03   7.0052348e-01   9.3804978e-01   5.9088944e-01   2.6479076e-07
   2.0960000e+03   5.2620562e-11   6.3219221e-03   2.9933166e-01   9.3997292e-01   1.5526308e-01   2.5515377e-07
   2.0970000e+03   5.1944560e-11   3.7413215e-03   1.2366867e-01  -5.5145132e-01   6.8624697e-02   2.5759361e-07
   2.0980000e+03   6.0913866e-11   6.2518027e-03   2.9084921e-01   9.4331313e-01   9.1248303e-02   2.5205802e-07
   2.0990000e+03   4.6845699e-11   4.8389759e-03   7.5984474e-01   9.4046912e-01   4.4227487e-01   2.2604595e-07
   2.1000000e+03   2.8631715e-11   1.3016787e-03   9.0822227e-01   9.3459849e-01   5.6089149e-01   2.2512048e-07
   2.1010000e+03   3.8513499e-11   1.3563290e-02   2.2520538e-01  -9.0523475e-01   5.6275857e-02   2.3665000e-07
   2.1020000e+03   1.9860950e-11   1.8892836e-03   2.5086059e-01  -9.2330851e-01   1.3135834e+00   2.4564769e-07
   2.1030000e+03   3.6020318e-11   1.6905022e-03   1.9477387e-01   9.7816767e-01   1.2029887e-01   2.3842614e-07
   2.1040000e+03   9.6860181e-11   2.3682514e-03   9.1725955e-01   9.8364255e-01   1.4560553e-01   2.0437353e-07
   2.1050000e+03   1.6241843e-10   1.1154822e-03   8.3524045e-01   9.7846281e-01   1.1162607e+01   1.8697061e-07
   2.1060000e+03   1.2721929e-10   5.5031576e-03   3.5073944e-01   9.7556878e-01   3.3671633e-01   1.5641458e-07
   2.1070000e+03   1.5709982e-10   1.9193081e-03   3.2281951e-01   9.6580555e-01   3.6361618e+00   1.2243066e-07
   2.1080000e+03   1.3665454e-10   2.5490820e-03   2.1144527e-01   9.4447872e-01   3.4703533e+00   7.4346633e-08
   2.1090000e+03   8.4642343e-11   1.3018256e-03   7.6624973e-01   8.4282990e-01   1.0975298e+01   6.3969924e-08
   2.1100000e+03   1.2320541e-10   3.4486836e-03   2.5381970e-01   7.8680021e-01   3.0431421e+00   4.7273404e-08
   2.1110000e+03   1.3918087e-10   2.6018785e-03   2.8793877e-01  -5.3455675e-01   8.6484814e+00   6.4646458e-08
   2.1120000e+03   6.5359256e-11   1.7910422e-03   2.3092119e-01  -7.8181232e-01   1.2478169e+01   8.5806564e-08
   2.1130000e+03   8.7822974e-11   1.8904006e-03   7.2134241e-01  -8.8268679e-01   3.7812564e+00   9.0312896e-08
   2.1140000e+03   2.6503309e-11   5.9264421e-03   2.5592170e-01  -4.9116590e-01   1.1296126e-01   9.0627773e-08
   2.1150000e+03   1.8732040e-11   5.6333564e-02   4.8161134e-01   9.0141802e-01   5.2544226e-02   8.6359864e-08
   2.1160000e+03   7.9522141e-11   1.2679569e-03   6.4679585e-01   8.9924516e-01   3.1777102e-01   8.4820828e-08
   2.1170000e+03   9.8768585e-11   1.8022712e-02   6.7977955e-01   9.0668092e-01   1.4393473e-01   8.2063587e-08
   2.1180000e+03   4.3693838e-11   1.5480585e-02   2.6371958e-01  -4.4709634e-01   4.7226322e-02   8.2948074e-08
   2.1190000e+03   8.4326492e-11   2.3259379e-02   2.7358859e-01  -8.2306324e-01   5.7855639e-02   8.6940700e-08
   2.1200000e+03   5.2802108e-11   8.6087627e-03   3.0918344e-01  -5.3627913e-01   7.8193246e-02   8.7863840e-08
   2.1210000e+03   4.5942314e-11   2.0205251e-02   6.3620220e-01  -1.3940451e-01   5.2611085e-02   8.7946253e-08
   2.1220000e+03   5.6622103e-11   5.0640355e-02   4.7730082e-01   9.0521587e-01   1.7831610e-02   8.6529239e-08
   2.1230000e+03   1.4709679e-11   2.4905825e-02   2.1698114e-01   2.6748450e-01   1.1509041e-02   8.6268197e-08
   2.1240000e+03   2.5148456e-11   2.1441261e-02   3.9815732e-01   6.7257485e-01   4.8700935e-03   8.6127051e-08
   2.1250000e+03   2.2910903e-11   6.0961034e-02   6.5309287e-01   7.7579669e-01   3.6641610e-03   8.5882454e-08
   2.1260000e+03   2.8756913e-11   4.2771073e-02   3.7055456e-01   6.3211246e-01   1.4949664e-02   8.5076693e-08
   2.1270000e+03   6.7051519e-11   1.2929737e-02   3.2534055e-01   5.2075117e-01   3.4254690e-02   8.4327062e-08
   2.1280000e+03   6.3536845e-11   1.8753417e-02   2.9154161e-01   7.5331505e-01   6.8827864e-02   8.2163092e-08
   2.1290000e+03   1.0189610e-10   1.0817717e-02   5.5466667e-01   6.7352722e-01   1.1891211e-01   7.5926833e-08
   2.1300000e+03   5.4233007e-11   5.7830805e-03   5.4689929e-01   7.2609553e-01   1.3911663e-01   7.5448854e-08
   2.1310000e+03   1.4642061e-11   5.1005516e-02   4.9782257e-01  -6.0801016e-01   6.7449951e-02   7.8646881e-08
   2.1320000e+03   2.5669294e-11   3.6975447e-03   5.2105058e-01   3.9851552e-01   6.9291608e-02   7.8511769e-08
   2.1330000e+03   1.2348703e-11   3.9986563e-02   3.7874064e-01   7.0979719e-01   3.6893299e-03   7.8306438e-08
   2.1340000e+03   3.4308485e-11   2.2321494e-02   5.3298332e-01   6.8259779e-01   3.6877706e-02   7.6364424e-08
   2.1350000e+03   1.0829981e-10   5.6116939e-03   5.9134956e-01   5.9842820e-01   4.0889600e-01   7.5212803e-08
   2.1360000e+03   8.7651792e-11   1.7589426e-02   3.9616734e-01   6.3582847e-01   1.9034615e-01   7.2989394e-08
   2.1370000e+03   1.7126625e-11   8.6958282e-03   1.9961454e-01   5.8960772e-01   9.3800889e-01   6.8294188e-08
   2.1380000e+03   3.1414593e-11   4.3220198e-03   1.8669121e-01   5.7715296e-01   1.2435597e-01   6.7091186e-08
   2.1390000e+03   7.1533707e-11   6.7135681e-03   6.6113887e-01  -4.3057156e-01   2.6370204e-01   6.8072670e-08
   2.1400000e+03   5.5561897e-11   1.4637994e-02   3.5243924e-01  -2.6676661e-01   5.4178456e-02   6.8587626e-08
   2.1410000e+03   4.7747495e-11   2.1991784e-02   3.1592371e-01   5.6790626e-01   7.9320704e-02   6.7080178e-08
   2.1420000e+03   2.4676774e-11   1.1436033e-02   2.0249613e-01   4.9870791e-01   1.6601186e-01   6.5736069e-08
   2.1430000e+03   2.8552762e-11   5.6122513e-03   5.5131247e-01   4.2573881e-01   1.1195390e-01   6.5541566e-08
   2.1440000e+03   1.7233129e-11   2.0218013e-02   4.7163001e-01  -4.5725004e-01   3.0712944e-02   6.5657002e-08
   2.1450000e+03   7.5574536e-12   5.0345742e-02   4.6265202e-01  -4.5086410e-01   2.2399328e-02   6.5991803e-08
   2.1460000e+03   2.0565824e-11   1.0391906e-02   2.1248807e-01  -4.4245987e-01   3.6177018e-02   6.7082300e-08
   2.1470000e+03   1.3316260e-11   3.9867266e-03   4.5333038e-01  -4.2775793e-01   1.3363198e-01   6.7323865e-08
   2.1480000e+03   2.4492972e-11   1.3836459e-02   5.1470204e-01   5.3820332e-01   2.5404869e-02   6.7094703e-08
   2.1490000e+03   1.3726308e-11   2.5239667e-02   2.9555265e-01   5.2046705e-01   1.1908499e-02   6.6682342e-08
   2.1500000e+03   8.4361830e-12   1.7752184e-02   2.9345848e-01  -3.9361750e-01   1.0198602e-02   6.6952947e-08
   2.1510000e+03   8.2753234e-12   9.0572637e-03   4.8098832e-01  -3.6898215e-01   3.6797406e-02   6.7067190e-08
   2.1520000e+03   2.2085023e-11   1.3245740e-02   7.2884052e-01  -1.0840468e-02   2.0687847e-02   6.7069294e-08
   2.1530000e+03   7.0843626e-12   6.4856172e-02   5.4935831e-01  -2.0042533e-01   5.7740834e-03   6.7147983e-08
   2.1540000e+03   8.0763515e-12   1.6801873e-02   2.9791920e-01  -3.4443913e-03   1.1711146e-02   6.7155296e-08
   2.1550000e+03   1.2576638e-11   5.9865510e-03   4.0897775e-01   2.3510541e-02   9.5878428e-02   6.7147040e-08
   2.1560000e+03   9.5733321e-12   1.5575166e-02   3.8250774e-01  -6.4895291e-02   3.0572077e-02   6.7182297e-08
   2.1570000e+03   4.4770784e-12   1.3147661e-02   4.3645317e-01   7.6553462e-02   5.5345700e-03   6.7154856e-08
   2.1580000e+03   1.3437372e-11   8.6901048e-03   5.0003317e-01   1.1795695e-01   1.1131876e-02   6.7133067e-08
   2.1590000e+03   4.1886495e-12   3.3007058e-02   3.9999627e-01   2.6821037e-01   1.0618411e-02   6.7038350e-08
   2.1600000e+03   8.6500317e-12   1.3138954e-02   5.4042700e-01  -7.2792116e-03   1.8485767e-02   6.7041321e-08
   2.1610000e+03   1.2264089e-11   1.2429229e-02   2.8535649e-01   3.5243096e-02   2.7074559e-02   6.7015474e-08
   2.1620000e+03   1.6988152e-11   7.5822047e-03   4.9982124e-01   1.2428155e-01   3.0772507e-02   6.6953354e-08
   2.1630000e+03   1.1716949e-11   1.4655970e-02   3.5896764e-01   4.0223651e-01   1.4305987e-02   6.6857395e-08
   2.1640000e+03   6.2899247e-12   3.5469691e-02   4.0373902e-01   6.6559883e-02   1.0143328e-02   6.6815683e-08
   2.1650000e+03   1.6265530e-11   4.4646461e-03   5.3155778e-01   1.8606315e-01   5.1326508e-02   6.6737251e-08
   2.1660000e+03   2.3245090e-11   1.6994446e-02   4.1379486e-01   3.6119355e-01   4.9890979e-02   6.6154156e-08
   2.1670000e+03   8.3902523e-12   8.3839203e-03   4.1626409e-01   4.0187520e-01   1.1144865e-01   6.5970321e-08
   2.1680000e+03   8.9133900e-12   1.5819923e-02   2.5055735e-01   1.3395918e-02   6.3578755e-03   6.5966036e-08
   2.1690000e+03   1.2926012e-11   1.3030014e-02   4.0354081e-01  -2.0688611e-01   3.7885639e-02   6.6098123e-08
   2.1700000e+03   1.4267964e-11   1.2092450e-02   4.3157320e-01  -1.7615152e-01   7.7428480e-03   6.6143679e-08
   2.1710000e+03   1.3339799e-11   3.6880499e-02   5.4152649e-01   4.1688819e-01   5.0127989e-03   6.6074738e-08
   2.1720000e+03   5.2651568e-12   5.6523147e-02   5.1161991e-01   2.6659687e-01   5.5998040e-03   6.5977059e-08
   2.1730000e+03   1.5304148e-11   1.2405454e-02   4.0994401e-01   3.7047396e-01   5.8348129e-03   6.5941465e-08
   2.1740000e+03   6.1764688e-12   7.3894540e-02   6.6154658e-01   4.2616055e-01   4.0365154e-03   6.5828473e-08
   2.1750000e+03   1.1273529e-11   2.4036086e-02   4.2632958e-01   3.9102275e-01   2.9757486e-02   6.5638528e-08
   2.1760000e+03   1.6959139e-11   1.2674945e-02   3.1952852e-01   3.9826393e-01   2.4864285e-02   6.5317822e-08
   2.1770000e+03   1.4204392e-11   1.0203748e-02   1.4386095e-01   4.0680000e-01   1.3001174e-01   6.4483349e-08
   2.1780000e+03   1.9844541e-11   2.4890426e-03   6.1687988e-01   3.7319154e-01   2.1491260e-01   6.4322986e-08
   2.1790000e+03   1.6797661e-11   2.4654952e-02   3.1313087e-01   3.8256013e-01   2.6162863e-02   6.3698165e-08
   2.1800000e+03   1.2058071e-11   6.8105057e-03   6.0343722e-01   3.5948265e-01   4.9590580e-02   6.3627460e-08
   2.1810000e+03   6.1377018e-12   3.2034585e-02   2.8079127e-01  -3.3145894e-01   1.1202766e-02   6.3867266e-08
   2.1820000e+03   1.5712451e-11   7.9726997e-03   5.1957622e-01  -2.2254230e-01   1.0291203e-02   6.3941204e-08
   2.1830000e+03   6.5660571e-12   2.0137030e-02   3.1366624e-01  -3.0890468e-01   3.3153580e-02   6.4106896e-08
   2.1840000e+03   9.0751144e-12   1.0776045e-02   6.2759105e-01  -1.1862225e-01   5.5504817e-03   6.4112187e-08
   2.1850000e+03   5.3939071e-12   8.0707897e-02   6.8344407e-01   4.1427915e-01   1.8010692e-03   6.4064436e-08
   2.1860000e+03   1.4999686e-11   1.4376675e-02   2.5959085e-01  -8.8985514e-02   1.6581833e-02   6.4113884e-08
   2.1870000e+03   6.6900247e-12   1.0241481e-02   4.0286556e-01  -1.2364576e-01   6.3183776e-02   6.4178462e-08
   2.1880000e+03   7.4264474e-12   1.5649116e-02   5.6098124e-01   4.2971089e-01   9.0709284e-03   6.4116056e-08
   2.1890000e+03   7.9225409e-12   2.9075745e-02   2.5326418e-01   3.4808651e-01   1.5814688e-02   6.3770190e-08
   2.1900000e+03   2.1003120e-11   4.9117374e-03   2.8036569e-01   4.1445377e-01   1.5850578e-02   6.3562391e-08
   2.1910000e+03   1.3360907e-11   1.6330542e-02   3.2297072e-01   4.5126354e-01   7.0964567e-02   6.3061544e-08
   2.1920000e+03   1.3223682e-11   1.0647134e-02   5.6181326e-01   4.0801248e-01   4.4634805e-02   6.2777719e-08
   2.1930000e+03   6.5748408e-12   1.0523138e-02   3.2191157e-01   4.0273135e-01   7.0646632e-02   6.2556512e-08
   2.1940000e+03   1.2164148e-11   1.2407530e-02   2.9789100e-01  -3.7515643e-01   1.3865794e-02   6.2887061e-08
   2.1950000e+03   3.7851675e-12   4.2085095e-03   5.4805277e-01  -4.0812289e-01   1.1082309e-01   6.2976261e-08
   2.1960000e+03   1.0463277e-11   2.4260207e-02   4.1022672e-01   3.8134002e-01   6.3376668e-03   6.2825143e-08
   2.1970000e+03   6.8940271e-12   1.1594997e-02   4.6290884e-01   4.1710495e-01   3.6613410e-02   6.2705757e-08
   2.1980000e+03   2.9309216e-12   2.1520861e-02   1.8794665e-01  -1.7509805e-01   1.5150900e-03   6.2722462e-08
   2.1990000e+03   3.6323796e-12   3.0812206e-02   5.9573763e-01  -9.9435885e-02   1.2407809e-03   6.2730248e-08
   2.2000000e+03   1.0265995e-11   1.9199821e-02   5.8928426e-01   4.0393205e-01   3.4287860e-03   6.2686885e-08
   2.2010000e+03   2.9479057e-12   4.5872170e-02   5.1887499e-01   3.4070921e-01   1.5983867e-03   6.2652817e-08
   2.2020000e+03   1.8721945e-11   3.2948574e-02   5.7428512e-01   5.4363711e-01   4.5356592e-03   6.2498786e-08
   2.2030000e+03   1.2762315e-11   2.6965288e-02   3.4286877e-01   5.4114522e-01   1.4505712e-02   6.2254655e-08
   2.2040000e+03   4.3820265e-12   1.4931277e-02   1.6564845e-01   4.3297589e-01   8.3865113e-03   6.2142072e-08
   2.2050000e+03   7.3891625e-12   1.4550410e-02   3.3164936e-01   2.4472725e-01   3.3459265e-03   6.2116712e-08
   2.2060000e+03   3.9254843e-12   3.6159089e-02   6.2226232e-01  -4.6369029e-01   3.8472126e-03   6.2227883e-08
   2.2070000e+03   6.8701526e-12   7.3716521e-03   7.9252429e-01   5.7677285e-01   1.2102238e-02   6.2200747e-08
   2.2080000e+03   3.3164868e-12   8.2632286e-02   7.0210798e-01   4.3295708e-01   5.6543186e-04   6.2185528e-08
   2.2090000e+03   4.9948182e-12   4.3066004e-02   4.5663372e-01   6.1859868e-01   5.3287793e-03   6.1981088e-08
   2.2100000e+03   1.7942592e-11   9.3133716e-03   5.0087303e-01   6.1576279e-01   5.3653477e-02   6.1725992e-08
   2.2110000e+03   8.8845138e-12   1.5683893e-02   2.7616180e-01   5.7676128e-01   2.1638683e-02   6.1534006e-08
   2.2120000e+03   1.0139295e-11   1.2987891e-02   1.7955281e-01   6.0348234e-01   5.0199738e-02   6.0614442e-08
   2.2130000e+03   1.5126748e-11   2.8964247e-03   3.9384248e-01   5.9945425e-01   2.9464182e-01   5.9951976e-08
   2.2140000e+03   1.6910452e-11   7.4351171e-03   5.1328580e-01  -5.2644041e-01   4.2949933e-02   6.0122042e-08
   2.2150000e+03   8.9741941e-12   2.6046501e-02   3.4544179e-01  -3.9211593e-01   5.2972337e-03   6.0184661e-08
   2.2160000e+03   7.2859148e-12   4.4372893e-02   3.7839322e-01   5.9250478e-01   1.4398341e-02   5.9675304e-08
   2.2170000e+03   9.1681474e-12   6.5325130e-03   4.1364961e-01   6.0117925e-01   3.7067353e-02   5.9344496e-08
   2.2180000e+03   5.4513101e-12   9.2853020e-03   2.7819192e-01   5.9479903e-01   5.2354930e-02   5.9114317e-08
   2.2190000e+03   4.9937391e-12   1.1870862e-02   3.8671115e-01   5.2689983e-01   1.3070043e-02   5.9063487e-08
   2.2200000e+03   2.2303314e-12   3.5331474e-02   3.2444965e-01  -5.4173729e-01   2.4630676e-03   5.9142424e-08
   2.2210000e+03   7.8192132e-12   1.0383330e-02   5.4821023e-01  -4.2683664e-01   5.0785419e-03   5.9206682e-08
   2.2220000e+03   3.8474685e-12   2.3816752e-02   3.0105941e-01  -4.7606318e-01   1.4382228e-02   5.9308322e-08
   2.2230000e+03   7.7671676e-12   1.1116275e-02   3.6454187e-01  -3.7012109e-01   6.2026204e-03   5.9445460e-08
   2.2240000e+03   5.2622956e-12   1.0435150e-02   4.5934827e-01  -3.2623220e-01   1.1858200e-02   5.9474264e-08
   2.2250000e+03   9.9184772e-12   3.6334309e-02   4.7137399e-01   4.9716508e-01   6.0210313e-03   5.9297045e-08
   2.2260000e+03   4.7279498e-12   1.3255366e-02   4.1480164e-01   5.5340086e-01   1.0523289e-02   5.9210857e-08
   2.2270000e+03   2.5754133e-12   3.4599931e-02   2.9916059e-01  -4.1982093e-01   7.8677790e-03   5.9407938e-08
   2.2280000e+03   3.7550064e-12   2.3074039e-03   5.9935123e-01   5.6263121e-01   5.3538066e-03   5.9396756e-08
   2.2290000e+03   1.9492003e-12   9.1920418e-02   7.7598254e-01  -2.7280193e-01   1.2136715e-03   5.9416462e-08
   2.2300000e+03   5.9589781e-12   1.1624330e-02   7.4665406e-01  -1.0153907e-02   6.2459930e-03   5.9417477e-08
   2.2310000e+03   3.5475093e-12   2.6696781e-02   4.3424693e-01   5.8426852e-02   5.9150302e-03   5.9407469e-08
   2.2320000e+03   3.6621565e-12   1.6165459e-02   2.4548413e-01  -8.3602617e-02   7.3104625e-03   5.9426017e-08
   2.2330000e+03   3.6259333e-12   8.6046594e-03   2.9128227e-01  -1.4702647e-03   6.3214804e-03   5.9426229e-08
   2.2340000e+03   3.8731124e-12   2.1123202e-02   5.9985110e-01   1.8214891e-01   2.9053935e-03   5.9395022e-08
   2.2350000e+03   5.4306380e-12   1.5603494e-02   7.8779028e-01   8.7755661e-02   1.2957094e-03   5.9393337e-08
   2.2360000e+03   1.3762987e-12   1.2184780e-01   1.0415565e+00  -1.5925148e-01   6.3052209e-04   5.9399312e-08
   2.2370000e+03   1.6531380e-12   4.8124714e-02   4.6360087e-01   2.4865460e-01   9.5722693e-04   5.9385200e-08
   2.2380000e+03   7.2188027e-12   9.4716607e-03   2.8512491e-01   2.4961730e-01   3.2071244e-02   5.9268141e-08
   2.2390000e+03   5.7223712e-12   7.0867567e-03   6.7300418e-01   2.7965644e-01   1.2006198e-02   5.9243327e-08
   2.2400000e+03   5.5674496e-12   3.7538753e-02   3.8640815e-01  -1.3706346e-01   1.8077985e-03   5.9258102e-08
   2.2410000e+03   2.2224750e-12   3.8635182e-02   3.4585351e-01  -2.0705379e-01   1.5225246e-03   5.9276848e-08
   2.2420000e+03   4.1728152e-12   2.8463121e-02   3.7624848e-01   3.6028155e-01   1.7592187e-03   5.9239358e-08
   2.2430000e+03   4.5529866e-12   2.2021392e-02   6.5511981e-01   4.5763661e-01   2.1228722e-03   5.9224976e-08
   2.2440000e+03   1.3231735e-12   7.7086762e-02   6.9142077e-01  -1.4349580e-01   5.5859880e-04   5.9229733e-08
   2.2450000e+03   7.4223674e-13   6.1040751e-02   5.3250248e-01   5.8368677e-01   1.8485914e-04   5.9223342e-08
   2.2460000e+03   1.5835911e-12   4.7402034e-02   4.7868685e-01   6.5725877e-01   1.0346041e-03   5.9183088e-08
   2.2470000e+03   6.3291859e-12   8.4005122e-03   4.9947186e-01   6.9866789e-01   6.8350997e-02   5.9006724e-08
   2.2480000e+03   4.1678161e-12   1.1390785e-02   3.9998771e-01   7.3178599e-01   1.8108651e-02   5.8909052e-08
   2.2490000e+03   5.0140337e-12   1.5165530e-02   1.8109991e-01   7.0968734e-01   1.1946381e-02   5.8411714e-08
   2.2500000e+03   7.6938772e-12   3.9115460e-03   3.2629827e-01   7.3596956e-01   4.6094648e-02   5.8164463e-08
   2.2510000e+03   4.2965984e-12   1.0658267e-02   5.4768971e-01   7.3841858e-01   2.8199889e-02   5.8013231e-08
   2.2520000e+03   5.7838956e-12   1.3271195e-02   4.1602851e-01   7.7802840e-01   4.4614989e-03   5.7962902e-08
   2.2530000e+03   2.4045725e-12   4.8134079e-02   4.0469887e-01  -6.9390020e-01   7.8191855e-03   5.8278307e-08
   2.2540000e+03   7.1044109e-12   4.1640403e-03   2.7352110e-01   8.1684773e-01   1.5331305e-02   5.8095990e-08
   2.2550000e+03   1.5418485e-11   1.4698161e-02   6.2867031e-01   8.0843797e-01   2.8887646e-02   5.7419731e-08
   2.2560000e+03   1.3073948e-11   7.2657782e-03   3.0530702e-01   8.3302241e-01   2.4284585e-01   5.5976065e-08
   2.2570000e+03   1.0003035e-11   5.8090680e-03   1.9816398e-01   7.7343160e-01   5.6923532e-02   5.4753165e-08
   2.2580000e+03   7.6400641e-12   3.7647799e-03   2.8238863e-01   7.5717351e-01   1.1465069e-01   5.4161447e-08
   2.2590000e+03   4.0884060e-12   3.6343520e-03   7.4531839e-01   8.1013086e-01   1.5021929e-01   5.3955675e-08
   2.2600000e+03   1.1522472e-11   1.0774137e-02   3.3592698e-01  -7.7856257e-01   6.7943716e-02   5.4672243e-08
   2.2610000e+03   4.9778478e-12   5.1512130e-03   1.9042020e-01  -7.5404167e-01   1.4173529e-01   5.5406278e-08
   2.2620000e+03   5.9648864e-12   3.7928113e-03   1.8986890e-01  -7.7337624e-01   5.2539050e-02   5.5971003e-08
   2.2630000e+03   5.6600547e-12   3.5715959e-03   7.7826583e-01  -7.6185016e-01   9.8557306e-02   5.6102446e-08
   2.2640000e+03   4.7360796e-12   2.4985328e-02   2.6898473e-01   7.8275366e-01   1.7901803e-02   5.5319830e-08
   2.2650000e+03   4.8852850e-12   2.5038811e-03   4.3343085e-01   7.9044241e-01   8.4282235e-02   5.5089781e-08
   2.2660000e+03   2.4858092e-12   1.1405907e-02   2.0540569e-01  -7.0475115e-01   8.0245665e-03   5.5402219e-08
   2.2670000e+03   8.9037507e-12   3.9220184e-03   7.8601021e-01   8.1019143e-02   1.1353927e-02   5.5389700e-08
   2.2680000e+03   6.0883724e-12   2.5535087e-02   6.4005775e-01  -5.5251027e-01   7.8423924e-03   5.5449774e-08
   2.2690000e+03   5.1635934e-12   3.4599078e-02   3.9509362e-01  -5.7046182e-01   3.4572886e-03   5.5559359e-08
   2.2700000e+03   3.3415757e-12   1.7283795e-02   3.3227691e-01  -6.1024380e-01   8.0463516e-03   5.5627631e-08
   2.2710000e+03   1.4654154e-12   2.5486092e-02   2.3791071e-01  -2.7868458e-01   9.6244079e-04   5.5642575e-08
   2.2720000e+03   4.3758637e-12   1.7622468e-02   7.5445432e-01  -4.4354801e-01   4.5348335e-03   5.5670584e-08
   2.2730000e+03   3.8498320e-12   2.9996207e-02   3.6921036e-01  -3.7428404e-01   6.6120057e-03   5.5809400e-08
   2.2740000e+03   6.8391496e-12   6.5207241e-03   4.1163461e-01  -2.8254225e-02   1.8172307e-03   5.5810856e-08
   2.2750000e+03   1.6093957e-12   6.1751065e-02   5.1736975e-01   4.8918171e-01   1.3805550e-03   5.5773205e-08
   2.2760000e+03   5.4238367e-12   2.9116963e-02   7.5632676e-01  -2.2459862e-01   2.6983147e-03   5.5807198e-08
   2.2770000e+03   3.0223937e-12   1.4220859e-02   3.5600729e-01  -1.9404828e-01   3.1055711e-02   5.5849641e-08
   2.2780000e+03   1.4093892e-12   1.2061647e-02   2.3090872e-01   7.3911384e-01   9.9758636e-04   5.5808474e-08
   2.2790000e+03   3.5991374e-12   1.9967614e-02   3.2988684e-01   7.9020469e-01   1.5211309e-03   5.5741417e-08
   2.2800000e+03   3.5235175e-12   1.7495934e-02   6.4802837e-01   7.9553478e-01   3.3220854e-03   5.5704595e-08
   2.2810000e+03   4.6499698e-12   5.0174784e-02   5.3253195e-01   7.7847497e-01   8.3829853e-04   5.5668250e-08
   2.2820000e+03   2.2488608e-12   5.4677163e-02   4.7551372e-01   8.2063212e-01   8.0277461e-04   5.5631583e-08
   2.2830000e+03   1.4493561e-12   4.8511751e-02   4.2808999e-01   7.9197600e-01   2.9253597e-04   5.5618695e-08
   2.2840000e+03   4.8035111e-12   3.7470425e-02   4.9081168e-01   8.4903919e-01   2.2893924e-03   5.5510625e-08
   2.2850000e+03   5.5260073e-12   1.7198404e-02   6.7219579e-01   9.0979312e-01   6.0914505e-03   5.5356851e-08
   2.2860000e+03   5.6332942e-12   2.0798369e-02   4.7896412e-01   9.1370128e-01   2.5882893e-03   5.5225967e-08
   2.2870000e+03   1.0541055e-11   1.6718847e-02   2.6876281e-01   9.2391981e-01   2.2136828e-02   5.4661708e-08
   2.2880000e+03   5.8420981e-12   9.5404483e-03   2.1576006e-01   9.2696069e-01   3.0131272e-02   5.3899229e-08
   2.2890000e+03   4.3959532e-12   4.8836021e-03   6.8192879e-01   9.3175775e-01   7.9405793e-02   5.3774631e-08
   2.2900000e+03   6.4615671e-12   1.9920129e-02   3.3463412e-01   7.5548841e-01   2.6104084e-03   5.3668659e-08
   2.2910000e+03   5.1251712e-12   2.4037079e-02   2.3590079e-01   9.3788173e-01   2.4114585e-02   5.3062232e-08
   2.2920000e+03   9.0035336e-12   6.3254904e-03   2.2513885e-01   9.4901545e-01   5.9346578e-02   5.0083562e-08
   2.2930000e+03   5.9449771e-12   1.5946328e-03   7.4980932e-01   9.5217130e-01   1.6252045e-01   4.9962479e-08
   2.2940000e+03   7.7712081e-12   2.4099657e-02   3.2406859e-01  -9.2100757e-01   1.9266825e-02   5.0850440e-08
   2.2950000e+03   3.4532092e-12   4.4588127e-03   3.8372433e-01  -9.2025723e-01   1.5293290e-01   5.1746410e-08
   2.2960000e+03   8.6795978e-12   3.0848684e-03   4.0929840e-01   9.3603199e-01   2.6262676e-02   5.1587436e-08
   2.2970000e+03   1.1166290e-11   2.4198074e-02   6.6712812e-01   9.5916646e-01   1.9238814e-02   5.1349495e-08
   2.2980000e+03   7.7204247e-12   2.6525789e-02   2.5370821e-01   9.5682396e-01   1.9395659e-02   5.0397371e-08
   2.2990000e+03   1.2339016e-11   5.4953524e-03   2.4019225e-01   9.6107373e-01   8.8302322e-02   4.9329085e-08
   2.3000000e+03   1.0392815e-11   6.0469259e-03   3.7044758e-01   9.6646970e-01   5.0991721e-02   4.6902499e-08
   2.3010000e+03   3.0687769e-11   2.6953340e-03   7.7938746e-01   9.6450331e-01   8.4020239e-01   4.2171471e-08
   2.3020000e+03   3.0226260e-11   2.9137651e-03   6.7941878e-01   9.5542033e-01   3.2673848e+00   3.8078707e-08
   2.3030000e+03   7.1846956e-12   4.7388614e-03   2.7571435e-01   9.4617763e-01   1.1388633e+00   1.8912718e-08
   2.3040000e+03   4.0667365e-11   6.2440463e-04   3.6211499e-01  -2.4490775e-01   1.8684507e-01   1.9148245e-08
   2.3050000e+03   1.2999431e-11   1.8416593e-02   3.5226339e-01  -7.4894285e-01   6.0967150e-01   2.3835789e-08
   2.3060000e+03   1.0450697e-11   2.5645862e-03   8.7029165e-01  -4.2736396e-01   1.1528214e-01   2.3854169e-08
   2.3070000e+03   5.2656337e-12   1.5779155e-01   1.3978212e+00   7.7467261e-01   3.1392885e-02   2.3278872e-08
   2.3080000e+03   7.7500188e-12   4.2339186e-03   1.7582566e-01  -8.3504041e-01   2.4409790e-01   2.5698942e-08
   2.3090000e+03   1.3832714e-11   1.4454358e-03   3.1564456e-01  -8.4709999e-01   2.0204181e+00   2.8500146e-08
   2.3100000e+03   9.0416012e-12   2.2424881e-03   8.4240928e-01  -8.4021198e-01   3.0548169e-01   2.8614540e-08
   2.3110000e+03   6.7417028e-12   3.2083285e-02   3.8373383e-01   8.7966212e-01   6.3467592e-02   2.7819117e-08
   2.3120000e+03   1.5377587e-12   4.9105726e-03   2.3734733e-01   8.8072580e-01   3.8016880e-01   2.6662155e-08
   2.3130000e+03   6.0423719e-12   1.8955189e-03   2.5100210e-01  -8.3415593e-01   1.1980925e-01   2.7331855e-08
   2.3140000e+03   6.9218305e-12   3.0319931e-03   7.3108698e-01  -6.3813616e-01   1.3445259e-01   2.7405281e-08
   2.3150000e+03   6.1146791e-12   2.9885524e-02   3.5465405e-01  -8.0015853e-01   4.3688406e-02   2.7886604e-08
   2.3160000e+03   7.1654648e-12   5.9538051e-03   1.5541383e-01  -7.4569627e-01   1.3855678e-01   2.8614164e-08
   2.3170000e+03   6.3944580e-12   4.4623009e-03   2.2065456e-01  -6.8005124e-01   1.9406344e-01   2.9090653e-08
   2.3180000e+03   9.7394552e-12   5.9986951e-03   6.8861869e-01   8.2932370e-01   1.9097390e-02   2.8975573e-08
   2.3190000e+03   7.1986206e-12   3.5043621e-02   4.3803666e-01   8.7288154e-01   3.6981700e-02   2.8509096e-08
   2.3200000e+03   3.7597683e-12   1.0337696e-02   1.6064397e-01   8.3373935e-01   8.8295761e-02   2.7986575e-08
   2.3210000e+03   6.6076103e-12   3.4381584e-03   2.6616627e-01   9.1988470e-01   1.2565950e-01   2.7582735e-08
   2.3220000e+03   8.5385057e-12   7.2510032e-03   6.2392625e-01   9.1710867e-01   8.1842898e-02   2.7066088e-08
   2.3230000e+03   5.6994046e-12   8.4838510e-03   3.9134696e-01   9.1287152e-01   1.8766223e-01   2.6487764e-08
   2.3240000e+03   2.0545091e-12   6.5504178e-03   3.2043820e-01   9.0741258e-01   6.6380077e-02   2.6388088e-08
   2.3250000e+03   4.5905622e-12   2.0718615e-02   2.4463854e-01  -8.8773291e-01   1.5181145e-02   2.6744351e-08
   2.3260000e+03   2.6757755e-12   4.9217640e-03   6.5479528e-01  -8.9269680e-01   1.2437673e-01   2.6837187e-08
   2.3270000e+03   2.6532647e-12   1.6147590e-02   3.2039027e-01  -8.1556570e-01   7.6047557e-03   2.6878816e-08
   2.3280000e+03   2.2645724e-12   2.9413776e-02   3.7119125e-01   9.1268312e-01   8.7718126e-03   2.6771265e-08
   2.3290000e+03   2.4230203e-12   1.2802558e-02   1.6714607e-01   9.1457895e-01   2.3207012e-02   2.6487457e-08
   2.3300000e+03   5.7413784e-12   4.7518710e-03   6.4149281e-01   9.3764185e-01   3.0188981e-02   2.6300107e-08
   2.3310000e+03   4.0486462e-12   1.3698650e-02   3.2024261e-01   9.4414596e-01   2.1192284e-02   2.6168591e-08
   2.3320000e+03   4.8653406e-12   1.6981046e-02   3.1284928e-01  -2.3832853e-01   5.8625677e-03   2.6186978e-08
   2.3330000e+03   4.9215581e-12   2.8224929e-02   2.7231840e-01   9.5628950e-01   1.5926845e-02   2.5788421e-08
   2.3340000e+03   8.9877203e-12   8.4660577e-03   6.3792642e-01   9.5402904e-01   6.6451847e-02   2.4158973e-08
   2.3350000e+03   4.6287645e-12   2.3408294e-03   7.8647271e-01   9.5047111e-01   9.5036149e-01   2.3818256e-08
   2.3360000e+03   7.8219403e-12   9.1814789e-03   2.9933874e-01   9.5462639e-01   7.4049839e-02   2.2977902e-08
   2.3370000e+03   5.6367273e-12   4.3687744e-03   3.1062146e-01   9.3268919e-01   1.2170506e-01   2.2814971e-08
   2.3380000e+03   6.1781866e-12   1.7433054e-02   1.7395244e-01   9.5462797e-01   4.9781318e-02   2.1733375e-08
   2.3390000e+03   6.9809506e-12   3.1939276e-03   7.8806163e-01   9.5322963e-01   3.2375866e-01   2.1523875e-08
   2.3400000e+03   1.0516249e-11   1.5411986e-02   2.7208653e-01   9.4782439e-01   6.3593950e-02   2.0876330e-08
   2.3410000e+03   1.2803313e-11   8.1967703e-03   2.7277525e-01   9.5075120e-01   1.4629038e-01   1.9430295e-08
   2.3420000e+03   1.2515393e-11   4.9769364e-03   1.4501454e-01   9.4554641e-01   6.6999942e-01   1.6387222e-08
   2.3430000e+03   1.6991493e-11   2.2771560e-03   7.8595925e-01   9.2513463e-01   7.4739026e-01   1.5681744e-08
   2.3440000e+03   1.4649911e-11   8.3552198e-03   3.4032345e-01   9.1752712e-01   8.5840263e-01   1.4153688e-08
   2.3450000e+03   1.1621781e-11   4.8559733e-03   3.6323789e-01   8.4087672e-01   2.3434401e-01   1.3979823e-08
   2.3460000e+03   3.8155269e-12   4.1292204e-02   3.5415107e-01  -8.8443874e-01   5.6244361e-02   1.4679831e-08
   2.3470000e+03   9.6523930e-12   6.7452299e-03   6.2053788e-01  -7.2173024e-01   2.3050940e-02   1.4741003e-08
   2.3480000e+03   4.3658513e-12   4.8400956e-02   5.4931447e-01  -2.6458534e-01   5.7228627e-03   1.4752219e-08
   2.3490000e+03   1.9274696e-12   1.1593220e-01   1.0085583e+00   8.7441059e-01   9.3789099e-03   1.4631390e-08
   2.3500000e+03   5.3231711e-12   1.0350510e-02   3.7702819e-01   5.3492062e-01   6.8856437e-03   1.4577747e-08
   2.3510000e+03   8.3046765e-12   2.4708274e-02   4.2955705e-01   6.2040851e-01   1.2206483e-02   1.4522716e-08
   2.3520000e+03   6.4353359e-12   4.6562116e-02   6.1496877e-01   9.0611629e-01   2.2113524e-02   1.4377378e-08
   2.3530000e+03   2.6954462e-12   2.9476678e-02   2.9063054e-01   8.4261149e-01   9.1341875e-03   1.4322093e-08
   2.3540000e+03   1.2256455e-12   3.3718355e-02   2.8708629e-01  -2.4869588e-01   1.5774986e-03   1.4327729e-08
   2.3550000e+03   8.8525298e-12   3.9080085e-02   6.0767186e-01   9.2371939e-01   1.1915654e-02   1.4170178e-08
   2.3560000e+03   4.4218260e-12   2.0651560e-02   2.2985764e-01   9.0074484e-01   1.1551131e-01   1.3802734e-08
   2.3570000e+03   7.3685078e-12   7.1571074e-03   3.1598648e-01   9.1475192e-01   3.2944922e-02   1.3698820e-08
   2.3580000e+03   3.0186605e-12   2.1093141e-02   2.1759432e-01   9.2475756e-01   5.4231908e-02   1.3356061e-08
   2.3590000e+03   9.0314261e-12   8.9031951e-03   7.1948570e-01  -7.0217284e-01   1.5922623e-02   1.3430938e-08
   2.3600000e+03   2.3341564e-12   3.2386512e-02   4.5313788e-01   1.5479868e-03   1.2605543e-02   1.3430939e-08
   2.3610000e+03   1.4727405e-12   7.1563766e-02   6.1534795e-01   8.1770205e-01   4.8809190e-03   1.3377387e-08
   2.3620000e+03   3.7189210e-12   1.1002440e-02   4.0131742e-01   3.0144110e-01   3.6787910e-03   1.3369991e-08
   2.3630000e+03   1.5653614e-12   6.9501948e-02   5.7937785e-01   9.2229758e-01   7.2895078e-03   1.3280156e-08
   2.3640000e+03   3.5804784e-12   1.8371246e-02   7.0645858e-01   9.2653102e-01   7.3879317e-03   1.3234717e-08
   2.3650000e+03   2.2169229e-12   3.1724068e-02   5.3116164e-01   9.0797277e-01   1.0610245e-02   1.3202850e-08
   2.3660000e+03   1.5230863e-12   4.1990743e-02   3.5688516e-01   9.5320072e-01   1.1504248e-02   1.3058150e-08
   2.3670000e+03   5.4705459e-12   4.1930211e-03   3.9147324e-01   9.5849513e-01   1.7251727e-01   1.2788495e-08
   2.3680000e+03   5.1293282e-12   6.7192727e-03   2.7779024e-01   9.5910522e-01   6.7787961e-01   1.1753180e-08
   2.3690000e+03   3.4333378e-12   2.8794747e-03   5.7743991e-01   9.5450863e-01   6.6961173e-01   1.1518662e-08
   2.3700000e+03   4.8787094e-12   9.6865990e-03   2.5506509e-01   9.4946814e-01   8.5508538e-02   1.1285134e-08
   2.3710000e+03   2.3590607e-12   1.2171827e-02   3.5377116e-01   4.5672942e-01   5.6948279e-03   1.1255926e-08
   2.3720000e+03   4.3436410e-12   3.5549131e-02   4.9130067e-01  -5.2639110e-01   6.8511935e-03   1.1296710e-08
   2.3730000e+03   5.1099862e-12   2.7020048e-02   7.6304412e-01   9.0411849e-01   1.8521967e-02   1.1249439e-08
   2.3740000e+03   2.1743685e-12   5.4291985e-02   4.7741026e-01   9.4089154e-01   1.3110676e-02   1.1110781e-08
   2.3750000e+03   3.2674283e-12   1.2857652e-02   3.2221325e-01   9.0937828e-01   1.0578243e-02   1.1057367e-08
   2.3760000e+03   1.8756622e-12   2.8641056e-02   2.5412090e-01   9.2544378e-01   1.1691468e-02   1.0937838e-08
   2.3770000e+03   1.2914828e-11   5.9847630e-03   8.2030982e-01   9.4313386e-01   1.0862067e-01   9.8252647e-09
   2.3780000e+03   8.7856899e-12   4.5168437e-03   7.2012208e-01   9.2907317e-01   1.8956565e+00   9.2870014e-09
   2.3790000e+03   3.4180386e-12   1.1989762e-02   2.4097135e-01   9.0377236e-01   1.5682187e-01   8.9592922e-09
   2.3800000e+03   2.7000735e-12   1.0372128e-02   1.7919531e-01  -8.9728532e-01   6.7193868e-02   9.2303359e-09
   2.3810000e+03   3.8850447e-12   6.8271304e-03   3.9541265e-01  -9.1093636e-01   3.8762936e-01   9.6395124e-09
   2.3820000e+03   2.5272567e-12   3.5209416e-03   8.0784891e-01  -9.0948888e-01   5.5299614e-01   9.7153262e-09
   2.3830000e+03   2.2329636e-12   2.4582168e-02   2.9295742e-01   4.9616866e-01   4.9459673e-03   9.7034278e-09
   2.3840000e+03   6.7136753e-13   7.2390789e-02   6.1425081e-01   9.2115019e-01   1.5031274e-02   9.5692419e-09
   2.3850000e+03   1.8970392e-12   5.4794814e-03   2.7492962e-01   7.6739080e-01   6.5125774e-03   9.5215017e-09
   2.3860000e+03   5.9881671e-12   1.2480846e-02   8.0740354e-01   9.3268649e-01   6.5807350e-02   9.4484930e-09
   2.3870000e+03   2.8950720e-12   3.4105031e-02   3.1053799e-01   9.7272438e-01   5.6064747e-02   8.9340594e-09
   2.3880000e+03   1.0363510e-11   3.0115526e-03   4.3496893e-01   9.5529584e-01   4.5973411e-01   6.9986069e-09
   2.3890000e+03   1.2281179e-11   2.2922746e-03   4.2316627e-01   9.3395573e-01   6.2295616e+00   4.5589074e-09
   2.3900000e+03   5.0140633e-12   2.2063994e-03   4.2454677e-01   8.6752485e-01   2.5486925e+01   3.1175570e-09
   2.3910000e+03   7.2405879e-12   2.5245252e-03   4.3139824e-01   7.1239147e-01   3.7620629e+00   2.6458454e-09
   2.3920000e+03   4.4348097e-12   3.6848848e-03   3.0782641e-01  -5.0867829e-01   4.5395050e+00   3.0959104e-09
   2.3930000e+03   2.3493034e-12   3.7402466e-03   3.6182095e-01  -6.9262466e-01   2.4121553e+00   3.2618939e-09
   2.3940000e+03   2.8080609e-12   8.1805688e-03   4.4648810e-01  -7.3665429e-01   7.6335096e-01   3.7441966e-09
   2.3950000e+03   1.4111534e-12   2.6359179e-03   4.9057094e-01  -7.9355154e-01   1.3862674e+00   3.8088741e-09
   2.3960000e+03   1.9409982e-12   1.5399749e-02   2.2856509e-01   8.0659369e-01   3.9403449e-01   3.5132421e-09
   2.3970000e+03   1.7773340e-12   2.6742342e-03   3.6801771e-01  -7.4263884e-01   1.6404142e-01   3.6215266e-09
   2.3980000e+03   7.6218066e-13   4.5112737e-03   4.7658802e-01   8.0197678e-01   6.2893782e-01   3.5646966e-09
   2.3990000e+03   1.3331865e-12   1.0359035e-02   5.3513246e-01  -7.3843020e-01   9.3594796e-02   3.6267247e-09
   2.4000000e+03   5.6094939e-13   6.3985156e-03   3.2290255e-01  -7.6606566e-01   5.3621163e-01   3.7206550e-09
   2.4010000e+03   7.6490529e-13   5.1779872e-03   1.8032220e-01   8.1614627e-01   7.8482215e-02   3.6613183e-09
   2.4020000e+03   1.3591380e-12   4.8390560e-03   4.9102484e-01   8.2535267e-01   4.8720912e-02   3.6429365e-09
   2.4030000e+03   1.4840131e-12   2.8533274e-02   4.4745030e-01   8.0086352e-01   7.8217521e-02   3.5298681e-09
   2.4040000e+03   8.5530892e-13   6.2354103e-03   3.5121895e-01   7.8826048e-01   1.7338347e-01   3.4698835e-09
   2.4050000e+03   1.2295857e-12   9.2464519e-03   1.6219608e-01  -6.1134109e-01   4.1394181e-02   3.5595076e-09
   2.4060000e+03   1.9293140e-12   3.6438512e-03   4.8533373e-01   6.1766204e-01   8.4825944e-02   3.5363202e-09
   2.4070000e+03   1.8803011e-12   2.7309371e-02   6.2380458e-01   7.7237202e-01   1.0805850e-02   3.5215837e-09
   2.4080000e+03   1.1096832e-12   5.9158000e-02   6.3205822e-01   6.4929551e-01   1.4070838e-02   3.5055475e-09
   2.4090000e+03   3.1643848e-13   3.7856268e-02   3.4030657e-01   5.1589772e-01   4.6981629e-03   3.4970793e-09
   2.4100000e+03   4.8726375e-13   3.2138337e-02   3.4251686e-01   2.6112598e-01   4.0932015e-03   3.4933689e-09
   2.4110000e+03   1.8466193e-12   1.0254763e-02   5.9658643e-01  -1.4265026e-01   5.0692307e-02   3.4999586e-09
   2.4120000e+03   2.7385014e-12   1.8778664e-02   5.0299953e-01   3.2772656e-01   4.0385126e-02   3.4774381e-09
   2.4130000e+03   2.1026670e-12   1.4574003e-02   5.0961599e-01   1.3485371e-01   1.0185164e-01   3.4666078e-09
   2.4140000e+03   1.1108716e-12   1.6798871e-02   2.0607668e-01   6.7922197e-01   3.0803570e-02   3.4305666e-09
   2.4150000e+03   1.4541155e-12   1.3694263e-02   3.3474081e-01   9.7855227e-02   5.3306448e-02   3.4228289e-09
   2.4160000e+03   1.1041645e-12   9.5987587e-03   3.2576811e-01  -2.6984203e-02   5.9269564e-02   3.4245728e-09
   2.4170000e+03   1.4447830e-12   1.0999152e-02   6.5614077e-01  -1.1868497e-01   7.3333541e-02   3.4284403e-09
   2.4180000e+03   1.0158639e-12   1.7228386e-02   2.9825446e-01  -1.6031937e-01   9.0798251e-03   3.4309700e-09
   2.4190000e+03   1.8859954e-13   5.2577093e-02   4.4351799e-01  -4.7357547e-02   4.2435699e-03   3.4316903e-09


==> data/quadratic_n16__l3_6_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.2418964e-01   1.1646379e-01   1.0807008e+00   8.2585419e-02   5.8215696e-01   1.9963078e+00
   3.0000000e+00   4.1866280e-02   7.7515584e-02   7.2979326e-01   3.1699036e-01   1.3281251e-01   1.9287253e+00
   4.0000000e+00   2.8012667e-03   2.3638707e-01   2.1565222e+00   3.9140807e-01   4.3010817e-02   1.8977916e+00
   5.0000000e+00   2.7421862e-03   1.9869567e-01   1.7899125e+00   5.2578697e-01   2.9779730e-03   1.8948262e+00
   6.0000000e+00   7.6321627e-03   2.6356133e-02   4.4955999e-01   5.4964700e-01   1.5843092e-01   1.7479073e+00
   7.0000000e+00   9.5850538e-03   9.7678683e-03   3.7447350e-01   4.7557817e-01   2.2446636e-01   1.7034461e+00
   8.0000000e+00   1.0729504e-02   4.0755286e-02   7.3126078e-01   3.9019999e-01   8.1142565e-02   1.6776862e+00
   9.0000000e+00   2.7263786e-03   9.2286578e-02   7.8600194e-01   6.7833715e-02   1.1052809e-02   1.6765304e+00
   1.0000000e+01   3.3821635e-03   2.2689489e-01   2.0401998e+00   4.7582464e-01   1.2539599e-02   1.6666297e+00
   1.1000000e+01   3.0383033e-03   3.7354784e-02   4.6422114e-01   5.0658676e-01   5.0014871e-02   1.6259916e+00
   1.2000000e+01   6.7743194e-03   1.3846875e-02   3.9570783e-01   5.5507099e-01   8.5855441e-02   1.5883091e+00
   1.3000000e+01   4.0203656e-03   3.5098799e-02   6.5736408e-01   5.3569465e-01   1.9746034e-02   1.5717314e+00
   1.4000000e+01   2.1318006e-03   1.1474620e-01   9.9388816e-01   4.6957484e-01   9.6418091e-03   1.5646725e+00
   1.5000000e+01   1.9628176e-03   1.1939931e-01   1.0398991e+00   6.0396259e-01   1.9970304e-02   1.5460011e+00
   1.6000000e+01   4.1111277e-03   1.0264889e-02   1.5986401e-01   6.5172550e-01   1.3639330e-01   1.4176258e+00
   1.7000000e+01   6.0362892e-03   8.6784530e-03   6.2441251e-01   5.3027515e-01   5.0115884e-01   1.3726003e+00
   1.8000000e+01   3.7491218e-03   2.9573653e-02   5.2700970e-01   5.3496910e-01   5.1881104e-02   1.3538864e+00
   1.9000000e+01   1.9852438e-03   8.6000601e-02   7.3895011e-01  -4.3080962e-01   5.9565225e-02   1.3905346e+00
   2.0000000e+01   1.7147318e-03   2.1260375e-02   1.9516547e-01  -2.1859561e-01   3.9208798e-02   1.4034615e+00
   2.1000000e+01   2.6112122e-03   2.2944718e-02   4.7198631e-01   6.7246965e-01   6.2887370e-02   1.3456958e+00
   2.2000000e+01   5.6429631e-03   9.3505626e-03   8.0712881e-01   6.7697968e-01   4.8087159e-01   1.2923080e+00
   2.3000000e+01   2.8210933e-03   3.2904196e-02   3.3968365e-01   6.8251877e-01   1.6056147e-01   1.2238497e+00
   2.4000000e+01   1.6300131e-03   2.2587693e-02   2.6159930e-01   6.6724773e-01   1.0313787e-01   1.1826725e+00
   2.5000000e+01   1.1895601e-03   2.3198574e-02   2.2247023e-01  -1.7869083e-01   2.6346814e-02   1.1886359e+00
   2.6000000e+01   3.9231876e-03   1.2754390e-02   6.9639112e-01   7.8464864e-01   2.8492173e-01   1.1557170e+00
   2.7000000e+01   3.5048428e-03   4.4563563e-02   4.3930812e-01   7.8933602e-01   9.2769367e-02   1.0731090e+00
   2.8000000e+01   2.7117769e-03   2.1342116e-02   2.5953266e-01   7.3475693e-01   1.3092096e-01   1.0226059e+00
   2.9000000e+01   8.8419767e-04   2.5174007e-02   2.2655291e-01  -3.1492075e-01   3.0037402e-02   1.0326907e+00
   3.0000000e+01   3.4254712e-03   2.5020169e-02   5.8793721e-01   7.9996994e-01   1.2056323e-01   9.8360034e-01
   3.1000000e+01   2.2194716e-03   2.3531777e-02   3.9422645e-01   7.9054210e-01   3.0224278e-01   9.2596535e-01
   3.2000000e+01   1.5406932e-03   2.0865725e-02   2.5752026e-01   7.2115694e-01   7.1272415e-02   9.0245827e-01
   3.3000000e+01   8.0713660e-04   3.6786106e-02   3.0268474e-01  -5.9293031e-01   3.4437222e-02   9.2122544e-01
   3.4000000e+01   3.5435982e-03   1.1324898e-02   7.0555069e-01   8.5651447e-01   1.1743908e-01   8.9816781e-01
   3.5000000e+01   4.1394735e-03   5.1170651e-02   5.0098049e-01   7.8850953e-01   9.0146472e-02   8.3580954e-01
   3.6000000e+01   1.5362583e-03   2.9388817e-02   2.5431207e-01   4.8805318e-01   1.1975596e-01   8.1255910e-01
   3.7000000e+01   7.0419890e-04   2.4878252e-02   2.2500356e-01   8.5783826e-01   5.4539488e-02   7.7487744e-01
   3.8000000e+01   2.0639488e-03   1.3212056e-02   5.9898923e-01   7.9246067e-01   9.2104569e-02   7.4691576e-01
   3.9000000e+01   3.2082996e-03   2.4363778e-02   6.1981663e-01   8.9332920e-01   1.1519880e-01   7.0874680e-01
   4.0000000e+01   2.1436489e-03   4.2961605e-02   4.3023232e-01   8.6107518e-01   1.1317197e-01   6.4097861e-01
   4.1000000e+01   1.9701710e-03   1.7986433e-02   2.4720680e-01   8.1262502e-01   1.5569620e-01   5.6289312e-01
   4.2000000e+01   2.9506656e-03   1.4172344e-02   3.1522974e-01   8.4188882e-01   5.2562483e-01   5.0220943e-01
   4.3000000e+01   1.2711468e-03   1.4637039e-02   5.6889594e-01   7.9309969e-01   1.2117683e+00   4.4430074e-01
   4.4000000e+01   1.9768389e-03   1.8159319e-02   3.3344758e-01   7.6719596e-01   8.5565118e-02   4.1585006e-01
   4.5000000e+01   1.7858963e-03   2.9955481e-02   2.8301178e-01  -3.7116505e-02   6.6425901e-02   4.1778826e-01
   4.6000000e+01   7.6166388e-04   4.6663066e-02   4.1491907e-01   5.4847038e-01   4.1265946e-02   4.0858679e-01
   4.7000000e+01   1.1878142e-03   3.1460415e-02   8.1833776e-01   8.4136428e-01   6.5697119e-02   4.0295694e-01
   4.8000000e+01   8.4315968e-04   8.3740087e-02   7.4337549e-01   8.5154340e-01   5.4516478e-02   3.8442298e-01
   4.9000000e+01   7.7100976e-04   2.2128780e-02   2.1345467e-01   8.4984347e-01   2.4357385e-01   3.4551744e-01
   5.0000000e+01   1.2896912e-03   8.9209939e-03   1.9270574e-01   8.3363295e-01   2.2996237e-01   3.1316853e-01
   5.1000000e+01   3.0904095e-03   1.4472447e-02   7.3523018e-01   8.5456961e-01   1.8098890e-01   2.6636300e-01
   5.2000000e+01   2.4973982e-03   2.3906787e-02   7.2702584e-01   8.0082526e-01   3.7105082e-01   2.4701940e-01
   5.3000000e+01   5.4403887e-04   7.0195107e-02   5.9652974e-01  -7.0397469e-01   1.2404365e-01   2.6947021e-01
   5.4000000e+01   3.4796481e-04   3.2261271e-02   2.7474911e-01   7.5720618e-01   2.7010907e-02   2.6400159e-01
   5.5000000e+01   1.3151392e-03   2.4922749e-02   4.5545106e-01   8.9867779e-01   1.8865038e-01   2.2032940e-01
   5.6000000e+01   1.0537754e-03   1.0189958e-02   6.2657431e-01   8.3446768e-01   1.8878129e+00   1.9915223e-01
   5.7000000e+01   6.6896438e-04   3.2188972e-02   4.1141544e-01   8.2310635e-01   1.0036254e-01   1.9101067e-01
   5.8000000e+01   4.8408044e-04   4.5276955e-02   3.8387479e-01   8.5739598e-01   5.6020004e-02   1.8191955e-01
   5.9000000e+01   4.5289017e-04   2.5757386e-02   2.7899200e-01   8.1594575e-01   7.5379569e-02   1.7091444e-01
   6.0000000e+01   1.3810322e-03   6.1022095e-03   6.6125051e-01   8.7250027e-01   5.4943098e-01   1.3195767e-01
   6.1000000e+01   4.0697063e-04   1.4174831e-02   4.9366423e-01   7.8642283e-01   2.2410439e+00   1.0539041e-01
   6.2000000e+01   5.3205184e-04   1.6023272e-02   3.2886031e-01  -3.5669093e-01   1.9343224e-01   1.0944121e-01
   6.3000000e+01   2.7873377e-04   3.1388250e-02   2.9822485e-01  -5.8025031e-01   1.6945423e-01   1.2114734e-01
   6.4000000e+01   2.8316767e-04   1.2331798e-02   5.1933758e-01   7.7845016e-01   1.1316860e-01   1.1589094e-01
   6.5000000e+01   8.9373941e-04   2.6703013e-02   8.3988000e-01   8.3220853e-01   6.8433066e-02   1.0937931e-01
   6.6000000e+01   2.4171756e-04   5.0970983e-02   4.1745627e-01   8.2099838e-01   1.6014411e-01   9.5523279e-02
   6.7000000e+01   1.4616654e-04   2.0595193e-02   3.2562416e-01   8.3360169e-01   5.4258197e-02   9.1247710e-02
   6.8000000e+01   3.6722805e-04   1.8129488e-02   2.7067022e-01   8.2863211e-01   1.8665074e-01   8.4326156e-02
   6.9000000e+01   5.7832093e-04   1.9837530e-02   6.0675311e-01   8.0216054e-01   5.8789508e-01   7.4751614e-02
   7.0000000e+01   1.6947464e-04   2.0320917e-02   3.7567320e-01   7.5659743e-01   6.8121389e-01   6.5649663e-02
   7.1000000e+01   1.9208062e-04   1.8026997e-02   2.3919616e-01  -3.1362672e-01   1.0754589e-01   6.8194317e-02
   7.2000000e+01   3.3674958e-04   1.0967805e-02   2.6635058e-01   3.9192045e-01   2.8333633e-01   6.6449924e-02
   7.3000000e+01   3.3562534e-04   2.9546492e-02   4.9035957e-01   7.8944444e-01   5.3453347e-01   5.9689109e-02
   7.4000000e+01   2.4347390e-04   2.3182776e-02   5.2771122e-01   7.5188334e-01   4.8793983e-01   5.4426630e-02
   7.5000000e+01   7.0828563e-05   2.6932741e-02   2.1926821e-01   6.8089056e-01   5.3828715e-02   5.2475700e-02
   7.6000000e+01   1.1238340e-04   2.7304457e-02   2.9827921e-01   7.5723636e-01   8.9290708e-02   4.9023216e-02
   7.7000000e+01   2.1300065e-04   1.1761299e-02   5.6841228e-01   7.5842875e-01   2.2038739e-01   4.7007656e-02
   7.8000000e+01   1.1400641e-04   3.1988932e-02   5.6848803e-01   7.3088753e-01   2.1249251e-01   4.5214622e-02
   7.9000000e+01   5.8272980e-05   3.7426700e-02   3.2096830e-01  -2.3856701e-02   1.9115297e-02   4.5243492e-02
   8.0000000e+01   8.9133431e-05   3.0502126e-02   2.8611830e-01   8.3239620e-01   1.0394790e-01   4.1410859e-02
   8.1000000e+01   2.3554794e-04   9.2239629e-03   6.4251387e-01   7.8999229e-01   2.9530563e-01   3.9040707e-02
   8.2000000e+01   1.5164868e-04   3.0617804e-02   5.6240883e-01   7.7065745e-01   4.3955481e-01   3.5838910e-02
   8.3000000e+01   7.0191047e-05   2.9713078e-02   2.5233629e-01   7.6214788e-01   8.4613902e-02   3.3585149e-02
   8.4000000e+01   4.7253941e-05   2.0054682e-02   1.9264982e-01   6.1827617e-01   1.2695033e-01   3.2310567e-02
   8.5000000e+01   1.3886200e-04   1.7256467e-02   4.7581138e-01   7.1655894e-01   4.2615372e-01   2.9940379e-02
   8.6000000e+01   1.2303318e-04   1.2297383e-02   5.1113797e-01   6.6767114e-01   1.6516867e+00   2.6220153e-02
   8.7000000e+01   9.2480683e-05   1.5719192e-02   3.6873985e-01  -1.4918011e-01   6.4130978e-02   2.6358691e-02
   8.8000000e+01   5.9244873e-05   6.7903671e-02   5.8748913e-01  -4.6767061e-01   9.9300689e-02   2.7679646e-02
   8.9000000e+01   3.0475706e-05   1.4739150e-02   3.0201653e-01   3.0429010e-01   4.0330987e-02   2.7360626e-02
   9.0000000e+01   1.7050980e-04   1.1096950e-02   4.8915526e-01   7.8531346e-01   5.2801407e-01   2.4626033e-02
   9.1000000e+01   1.0782322e-04   1.6240585e-02   4.1017232e-01   7.2163189e-01   6.7385685e-01   2.1822082e-02
   9.2000000e+01   1.2618154e-04   1.8702442e-02   3.2396895e-01   6.6859111e-01   3.0927162e-01   1.9726196e-02
   9.3000000e+01   2.7415493e-05   2.3188172e-02   2.0247806e-01  -4.3061119e-01   1.3402683e-01   2.1000665e-02
   9.4000000e+01   6.2272867e-05   1.9324637e-02   4.4460692e-01   7.3989808e-01   8.5523668e-02   1.9708839e-02
   9.5000000e+01   3.7668629e-05   1.0513006e-02   5.3369214e-01   8.0404961e-01   6.1739865e-01   1.9102701e-02
   9.6000000e+01   2.4775636e-05   3.3019829e-02   2.7481638e-01   8.4006034e-01   1.3578787e-01   1.6982057e-02
   9.7000000e+01   6.1698862e-05   6.1756571e-03   3.0776663e-01   6.3190701e-01   3.3558080e-01   1.6119636e-02
   9.8000000e+01   7.0520693e-05   1.8610574e-02   3.7340169e-01  -1.5152655e-01   2.7518068e-01   1.6601099e-02
   9.9000000e+01   6.2028673e-05   1.9440538e-02   5.3107757e-01   7.8122161e-01   1.5498246e-01   1.6103608e-02
   1.0000000e+02   2.8308606e-05   5.0756006e-02   4.1841523e-01   9.0474067e-01   1.1289887e-01   1.4479443e-02
   1.0100000e+02   7.3129922e-05   1.4436394e-02   3.1618417e-01   8.2058790e-01   9.7551552e-02   1.3344808e-02
   1.0200000e+02   7.0430447e-05   1.8909286e-02   5.1395252e-01   8.2966827e-01   4.9988048e-01   1.1997347e-02
   1.0300000e+02   6.1050965e-05   2.9696723e-02   4.9085595e-01   6.7043077e-01   3.6654521e-02   1.1707068e-02
   1.0400000e+02   3.7884257e-05   9.7109878e-02   8.5416690e-01  -3.9589104e-01   4.0313674e-02   1.1901804e-02
   1.0500000e+02   2.2280024e-05   5.0481973e-02   4.1934528e-01   8.4418911e-01   8.0148224e-02   1.1108300e-02
   1.0600000e+02   3.5072678e-05   6.8461138e-03   4.3589664e-01   8.4173271e-01   5.6637208e-01   8.6292293e-03
   1.0700000e+02   3.7062199e-05   5.5175209e-03   7.6619602e-01   7.1854686e-01   3.3288980e+00   8.0085746e-03
   1.0800000e+02   2.9603816e-05   2.3103833e-02   3.0954997e-01   6.8772291e-01   2.5594162e-01   7.3415508e-03
   1.0900000e+02   2.0313524e-05   1.5335644e-02   2.8234233e-01   5.8847983e-01   1.7403790e-01   7.1582349e-03
   1.1000000e+02   9.7719196e-06   5.3404292e-02   4.4712821e-01  -4.5764445e-01   4.3614201e-02   7.3063868e-03
   1.1100000e+02   1.4272016e-05   1.7643283e-02   7.5135769e-01   6.1006841e-01   5.2212332e-02   7.0801110e-03
   1.1200000e+02   2.5445908e-05   1.6746913e-02   7.9454623e-01   4.7196352e-01   1.9655448e-01   6.9996916e-03
   1.1300000e+02   1.4837689e-05   7.2209273e-02   6.2111538e-01   6.8615287e-01   1.3278843e-01   6.3977581e-03
   1.1400000e+02   1.4530274e-05   1.0865072e-02   3.7739238e-01   4.6908296e-01   8.8361462e-02   6.2701394e-03
   1.1500000e+02   1.4004652e-05   3.5227557e-02   3.2735186e-01   4.9123688e-01   5.2324954e-02   6.1156524e-03
   1.1600000e+02   8.2670851e-06   3.0420711e-02   6.2662069e-01  -2.2058631e-01   2.1560104e-02   6.1460833e-03
   1.1700000e+02   1.2520353e-05   3.3629730e-02   7.6767611e-01   1.6405596e-01   3.3638498e-02   6.1378156e-03
   1.1800000e+02   4.8903690e-06   1.4760927e-01   1.3072181e+00   4.6566449e-01   1.0154228e-02   6.1090422e-03
   1.1900000e+02   5.8123953e-06   6.0676284e-02   5.9148103e-01   5.5022507e-01   1.9707674e-02   6.0436340e-03
   1.2000000e+02   8.4246393e-06   2.2212548e-02   6.2891575e-01   6.2747426e-01   3.6430900e-02   5.9079678e-03
   1.2100000e+02   1.0235734e-05   9.8804670e-03   5.9955255e-01   6.0606961e-01   1.4745773e-01   5.6545958e-03
   1.2200000e+02   2.6915818e-05   1.4373091e-02   6.8352511e-01   6.9435830e-01   8.5754403e-02   5.4890201e-03
   1.2300000e+02   1.2398745e-05   5.1686151e-02   4.9283976e-01   5.5121488e-01   6.4248289e-02   5.3027986e-03
   1.2400000e+02   1.4797404e-05   3.0594633e-02   3.5298891e-01   6.1987631e-01   4.3249458e-02   5.1637712e-03
   1.2500000e+02   7.4371870e-06   3.2353619e-02   3.3952612e-01   6.4376807e-01   1.1650763e-01   4.9754473e-03
   1.2600000e+02   1.1862794e-05   2.5647399e-02   7.4072922e-01   7.1349451e-01   3.0505619e-02   4.9215877e-03
   1.2700000e+02   6.3325114e-06   7.5857534e-02   6.5526378e-01   2.0830497e-01   1.7856105e-02   4.9040351e-03
   1.2800000e+02   3.0894301e-06   7.2409706e-02   6.2244067e-01   5.8499827e-01   1.2333464e-02   4.8688993e-03
   1.2900000e+02   3.8546388e-06   2.9179709e-02   4.3238292e-01   8.5803033e-01   2.2882298e-02   4.7736478e-03
   1.3000000e+02   2.5260684e-05   1.3047932e-02   8.2198520e-01   8.6358983e-01   2.7024621e-01   4.4980673e-03
   1.3100000e+02   1.5646546e-05   3.0969577e-02   4.6483755e-01   8.4083177e-01   2.1150741e-01   4.1061755e-03
   1.3200000e+02   6.5839548e-06   2.4499009e-02   2.3189344e-01   8.2402392e-01   1.2140745e-01   3.7061606e-03
   1.3300000e+02   4.8136081e-06   1.4068149e-02   2.6855320e-01   6.7699843e-01   5.9727770e-02   3.6689214e-03
   1.3400000e+02   6.2314984e-06   6.1741222e-02   6.3234521e-01   8.1893271e-01   5.5665021e-02   3.5036313e-03
   1.3500000e+02   5.5530982e-06   1.4150937e-02   5.0875039e-01   8.2095369e-01   5.5436705e-01   3.3072210e-03
   1.3600000e+02   1.0017340e-05   1.5949577e-02   2.1664954e-01   8.8024574e-01   1.3187967e-01   2.9306144e-03
   1.3700000e+02   1.3055112e-05   1.0599277e-02   2.1719789e-01   8.6243790e-01   4.7584397e-01   2.3558586e-03
   1.3800000e+02   1.2067610e-05   1.0768040e-02   4.3939011e-01   4.7592611e-01   1.0543412e-01   2.2482824e-03
   1.3900000e+02   8.9015174e-06   2.3800451e-02   8.1581284e-01   8.7117461e-01   4.1806797e-01   2.1467017e-03
   1.4000000e+02   3.9744255e-06   6.2015216e-02   5.3243722e-01   8.7153780e-01   6.7307859e-02   2.0220148e-03
   1.4100000e+02   7.3323433e-06   2.0338545e-02   3.0046819e-01   9.0009351e-01   2.4166046e-01   1.8052448e-03
   1.4200000e+02   1.6524495e-05   1.4902218e-02   2.4821147e-01   8.9812576e-01   3.6859597e-01   1.2425697e-03
   1.4300000e+02   8.6875771e-06   9.2298010e-03   4.7447042e-01   7.5249905e-01   3.0258349e+00   1.0769195e-03
   1.4400000e+02   7.4490929e-06   1.8767467e-02   3.2160355e-01   7.1012192e-01   2.0451330e-01   1.0017245e-03
   1.4500000e+02   8.0107309e-06   4.3033725e-02   4.1259718e-01   6.5420755e-01   1.1547508e-01   9.3017290e-04
   1.4600000e+02   4.3281797e-06   4.1469005e-02   3.5414309e-01   5.3203624e-01   7.8132814e-02   8.9362740e-04
   1.4700000e+02   8.0837207e-06   4.7820008e-02   6.6765969e-01   4.9654486e-01   4.3070183e-02   8.7515395e-04
   1.4800000e+02   3.7336051e-06   1.1062099e-01   9.7025577e-01   2.3825542e-01   2.5248792e-02   8.7015399e-04
   1.4900000e+02   3.2484532e-06   9.2950223e-02   8.5699414e-01   4.1432455e-01   8.5697039e-02   8.4199762e-04
   1.5000000e+02   4.2127409e-06   2.6317608e-02   4.2414589e-01   4.5258205e-01   6.1020476e-02   8.2002526e-04
   1.5100000e+02   2.4096333e-06   4.6432681e-02   4.5242056e-01   3.1681779e-01   5.1502636e-02   8.0763897e-04
   1.5200000e+02   2.5031387e-06   5.0838055e-02   7.0900615e-01   1.7659862e-02   2.5782590e-02   8.0753967e-04
   1.5300000e+02   1.5218068e-06   6.7834773e-02   7.0947051e-01   9.0502370e-02   3.7021060e-02   8.0632427e-04
   1.5400000e+02   8.9775939e-07   9.5469777e-02   8.3063231e-01   5.8081334e-01   1.2132012e-02   8.0068216e-04
   1.5500000e+02   3.2372976e-06   4.3144979e-02   5.5565952e-01   6.3623133e-01   7.6514996e-02   7.6316901e-04
   1.5600000e+02   3.3997149e-06   2.2358651e-02   6.3550862e-01   6.4402726e-01   1.4893806e-01   7.2786700e-04
   1.5700000e+02   1.6066991e-06   2.4923951e-02   3.1867521e-01   5.9421029e-01   1.1763624e-01   6.8048245e-04
   1.5800000e+02   3.2945394e-06   1.0797655e-02   5.8378638e-01   6.3296575e-01   1.1714194e-01   6.5598075e-04
   1.5900000e+02   2.1611999e-06   4.3265223e-02   5.6828788e-01   5.8302696e-01   1.4805326e-01   6.2890763e-04
   1.6000000e+02   3.5378734e-06   3.0029118e-02   3.0250828e-01   5.5418788e-01   1.7580277e-01   5.7504690e-04
   1.6100000e+02   3.8339445e-06   1.7441551e-02   2.3795879e-01   2.6569082e-01   6.3208801e-02   5.6647443e-04
   1.6200000e+02   1.1960642e-06   7.0228142e-02   6.0312907e-01  -3.4167638e-01   4.4578305e-02   5.7559208e-04
   1.6300000e+02   1.5503430e-06   4.5319280e-02   8.8705093e-01   5.8337830e-01   2.4809944e-02   5.6737976e-04
   1.6400000e+02   2.8112135e-06   3.8910646e-02   5.4686062e-01   5.6516861e-01   3.7491959e-01   5.3911197e-04
   1.6500000e+02   9.6369513e-07   3.0625708e-02   3.2122100e-01   5.6180672e-01   1.1060565e-01   5.0801274e-04
   1.6600000e+02   6.1330905e-07   2.0431081e-02   3.0948982e-01   5.6980605e-01   5.0782677e-02   4.9376808e-04
   1.6700000e+02   3.3771499e-06   1.0107234e-02   4.1943030e-01   5.7727976e-01   2.3818366e-01   4.6232206e-04
   1.6800000e+02   1.0467407e-06   2.0440676e-02   4.8039964e-01   5.3373418e-01   7.3492029e-02   4.4511572e-04
   1.6900000e+02   1.8574226e-06   4.1590590e-02   7.0503425e-01   7.6805306e-02   2.1175623e-02   4.4477857e-04
   1.7000000e+02   5.2441414e-07   1.9806845e-01   1.7372120e+00  -4.3638201e-01   2.9902709e-02   4.5074137e-04
   1.7100000e+02   4.1514821e-07   4.3434831e-02   4.1193677e-01   6.2802633e-01   2.3553813e-02   4.4415067e-04
   1.7200000e+02   1.6398173e-06   2.0114864e-02   3.8548247e-01   6.0879518e-01   1.1462732e-01   4.2912869e-04
   1.7300000e+02   1.0645134e-06   2.7418103e-02   2.7572820e-01   6.1847251e-01   6.7357676e-02   4.1187845e-04
   1.7400000e+02   7.7315736e-07   2.7438833e-02   7.0546299e-01   5.6373427e-01   5.5147995e-02   4.0870416e-04
   1.7500000e+02   3.6966632e-07   1.0024655e-01   8.5522932e-01  -4.5723757e-01   1.6290253e-02   4.1179097e-04
   1.7600000e+02   3.1434523e-07   3.2428661e-02   2.9399354e-01   6.7170042e-01   2.0274664e-02   4.0623008e-04
   1.7700000e+02   1.0901619e-06   1.8468553e-02   3.7482667e-01   7.3052720e-01   9.4495194e-02   3.9242773e-04
   1.7800000e+02   5.2694237e-07   2.2024213e-02   5.3712936e-01   6.4707331e-01   5.7524674e-02   3.8879973e-04
   1.7900000e+02   3.7648275e-07   7.1751724e-02   6.5325037e-01   4.7311872e-01   8.2200626e-03   3.8729790e-04
   1.8000000e+02   4.8162417e-07   3.3729415e-02   4.5070111e-01   7.5785728e-01   4.4705428e-02   3.7434659e-04
   1.8100000e+02   1.4766825e-06   1.1287058e-02   4.4793040e-01   7.4475271e-01   2.4990764e-01   3.5726939e-04
   1.8200000e+02   1.1852140e-06   2.9888961e-02   7.7797933e-01   7.5861300e-01   3.3131210e-02   3.4837524e-04
   1.8300000e+02   5.8308295e-07   7.3626513e-02   7.1439839e-01   6.7203124e-01   3.0649655e-02   3.4481007e-04
   1.8400000e+02   2.5985171e-07   9.9481759e-02   8.5814401e-01   7.3134058e-01   7.4530639e-03   3.4293508e-04
   1.8500000e+02   2.1590483e-07   5.8249581e-02   4.9395157e-01   8.3205646e-01   2.2480798e-02   3.3654755e-04
   1.8600000e+02   7.1506189e-07   1.3800608e-02   8.4436750e-01   8.7422488e-01   7.0032883e-02   3.1614977e-04
   1.8700000e+02   1.0754159e-06   1.1164870e-02   8.9235971e-01   8.7109751e-01   2.7320743e-01   3.0679052e-04
   1.8800000e+02   8.1581981e-07   3.9426528e-02   3.5219721e-01   8.5453691e-01   2.2254659e-01   2.5096486e-04
   1.8900000e+02   8.2957513e-07   8.7677157e-03   1.9522770e-01   8.0952325e-01   2.0730686e-01   2.3041312e-04
   1.9000000e+02   7.8353049e-07   1.4774689e-02   2.7935819e-01   7.9770157e-01   2.8661090e-01   2.0504262e-04
   1.9100000e+02   1.2436672e-06   1.5235021e-02   7.8473339e-01   7.6375992e-01   2.0165219e-01   1.9726065e-04
   1.9200000e+02   7.8741066e-07   5.7794124e-02   5.1258188e-01   7.5093173e-01   9.1330187e-02   1.8411677e-04
   1.9300000e+02   2.2400098e-07   4.2351626e-02   3.6074094e-01  -5.5153390e-01   4.0989018e-02   1.8838428e-04
   1.9400000e+02   3.1760449e-07   3.4138369e-02   3.7409524e-01   8.2412329e-01   2.7031137e-02   1.8421023e-04
   1.9500000e+02   1.7260193e-06   2.6849534e-02   7.1951460e-01   8.4416268e-01   2.0682210e-01   1.6843931e-04
   1.9600000e+02   7.1873004e-07   3.5654390e-02   3.5108463e-01   7.3802230e-01   2.7098680e-01   1.5237607e-04
   1.9700000e+02   5.1474457e-07   2.3424928e-02   2.2026618e-01   7.7540232e-01   2.2300062e-01   1.2784151e-04
   1.9800000e+02   6.4799423e-07   1.2928196e-02   3.3275838e-01  -5.2450700e-01   1.6467819e-01   1.4003569e-04
   1.9900000e+02   2.1572305e-07   1.4920143e-02   7.1033088e-01  -4.7672706e-01   1.7207797e-01   1.4300571e-04
   2.0000000e+02   4.2149204e-07   4.6981065e-02   8.7473866e-01   7.6973614e-01   5.1704311e-02   1.3739537e-04
   2.0100000e+02   4.4079975e-07   2.4209434e-02   6.0439720e-01   7.8136705e-01   2.0903768e-01   1.3186116e-04
   2.0200000e+02   1.1039221e-07   4.4739658e-02   3.8757668e-01  -2.6593321e-01   2.0977984e-02   1.3262359e-04
   2.0300000e+02   1.8178804e-07   5.3110362e-02   5.1908876e-01   8.8852865e-01   2.2218921e-02   1.3001234e-04
   2.0400000e+02   6.8003536e-07   2.9138898e-02   5.3866980e-01   9.6404248e-01   9.5818616e-02   1.1804911e-04
   2.0500000e+02   5.4266374e-07   1.8300348e-02   4.5724279e-01   8.5427933e-01   2.0881624e-01   1.0771059e-04
   2.0600000e+02   6.4380580e-07   2.7354166e-02   3.4315825e-01   9.5838950e-01   1.6381669e-01   9.0939609e-05
   2.0700000e+02   4.4224523e-07   2.0651741e-02   3.4285658e-01   9.2988722e-01   6.5977597e-01   7.7188814e-05
   2.0800000e+02   5.6244854e-07   2.4964860e-02   4.0439743e-01   9.2123604e-01   1.8923751e-01   6.3985104e-05
   2.0900000e+02   4.7725613e-07   1.9959481e-02   3.6020024e-01   8.7948380e-01   1.0561200e+00   4.9780724e-05
   2.1000000e+02   6.2442467e-07   2.2842688e-02   4.1255544e-01   9.0945506e-01   2.1411864e-01   4.0331120e-05
   2.1100000e+02   2.7936450e-07   3.1070292e-02   4.2863374e-01   8.7658914e-01   6.3470261e-01   3.4857645e-05
   2.1200000e+02   3.3322456e-07   3.3582734e-02   4.1466419e-01   7.8122958e-01   1.1917468e-01   3.1718485e-05
   2.1300000e+02   3.0727618e-07   2.3167736e-02   4.9274030e-01   8.5708680e-01   1.1214819e+00   2.4528131e-05
   2.1400000e+02   1.6767308e-07   2.6520807e-02   2.8488386e-01   7.5887035e-01   1.2706749e+00   1.6258583e-05
   2.1500000e+02   1.6062770e-07   1.0378837e-02   3.9328438e-01   3.6263741e-01   4.9082227e-01   1.5645974e-05
   2.1600000e+02   8.7153392e-08   5.3035541e-02   4.4723218e-01   1.2441930e-02   3.7354021e-01   1.6633643e-05
   2.1700000e+02   1.9339093e-07   5.9681930e-03   6.3022123e-01   6.0618892e-01   8.8695455e-01   1.5584903e-05
   2.1800000e+02   1.6968990e-07   3.4403920e-02   3.5503532e-01   6.7381787e-01   7.0623705e-01   1.2553516e-05
   2.1900000e+02   5.5151185e-08   2.3206587e-02   3.1456337e-01   1.6485907e-01   6.3825386e-01   1.2381927e-05
   2.2000000e+02   3.9476338e-08   3.0388040e-02   2.5431965e-01   1.7630945e-01   6.1144017e-02   1.2271096e-05
   2.2100000e+02   3.8176049e-08   2.5007873e-02   5.6862403e-01   6.4015251e-01   1.1699125e-01   1.1405536e-05
   2.2200000e+02   1.4330905e-07   1.2680796e-02   7.4929057e-01   4.2983747e-01   4.9728616e-01   1.0326824e-05
   2.2300000e+02   9.0550886e-08   1.0797739e-02   8.3964839e-01   2.3364179e-02   9.1499870e-01   1.0329912e-05
   2.2400000e+02   3.6483098e-08   7.5076207e-02   6.2503130e-01   2.0819653e-01   1.5706486e-01   1.0117349e-05
   2.2500000e+02   6.2221203e-08   2.2382624e-02   2.6053544e-01   3.1678547e-01   6.9966576e-02   9.9158616e-06
   2.2600000e+02   1.5786398e-08   4.4769515e-02   3.6537916e-01   1.5441532e-01   9.4093064e-02   9.8151738e-06
   2.2700000e+02   3.5144927e-08   2.2300818e-02   8.7567947e-01   3.1773980e-01   6.0406911e-02   9.6431854e-06
   2.2800000e+02   6.7337362e-08   2.6241738e-02   5.3306298e-01   2.5503424e-01   7.0907441e-01   9.3544119e-06
   2.2900000e+02   1.8790519e-08   2.1523132e-02   2.2755951e-01   5.2957857e-01   5.0611445e-02   9.1125419e-06
   2.3000000e+02   2.2844081e-08   5.3710026e-02   6.6806856e-01   4.4740087e-01   6.0714844e-02   8.8788081e-06
   2.3100000e+02   4.0232541e-08   1.9922050e-02   5.2297754e-01   4.1571692e-01   1.0595239e-01   8.5307444e-06
   2.3200000e+02   4.3824756e-08   1.2550478e-02   7.2475033e-01   3.4451480e-01   1.0367126e-01   8.3886790e-06
   2.3300000e+02   1.7411722e-08   6.8834160e-02   5.8267308e-01  -9.7671570e-02   4.4065835e-02   8.4328121e-06
   2.3400000e+02   2.0349455e-08   5.6698989e-02   5.6434130e-01  -1.5101216e-01   2.8178971e-02   8.4719540e-06
   2.3500000e+02   6.0942892e-09   5.4475311e-02   5.3426979e-01   4.2566411e-01   1.8410061e-02   8.4067483e-06
   2.3600000e+02   1.0810059e-08   4.2373238e-02   5.2088926e-01   3.6928847e-01   1.5645773e-02   8.3590695e-06
   2.3700000e+02   2.2576254e-08   3.3676083e-02   8.0506476e-01   4.1056033e-01   6.5861733e-02   8.3035102e-06
   2.3800000e+02   1.2811077e-08   7.6188358e-02   6.8796915e-01   5.6562190e-01   2.0503497e-02   8.2084134e-06
   2.3900000e+02   1.2417528e-08   3.4761203e-02   3.8541938e-01   5.4346813e-01   6.4012816e-02   7.9351195e-06
   2.4000000e+02   3.2203705e-08   1.4205610e-02   3.5093999e-01   5.9083741e-01   9.6274391e-02   7.5090876e-06
   2.4100000e+02   1.9517766e-08   1.4279667e-02   5.4708211e-01   5.9951188e-01   5.8466467e-02   7.3795775e-06
   2.4200000e+02   7.3153679e-09   7.7941517e-02   6.5531361e-01  -4.2182344e-01   2.8370121e-02   7.4703024e-06
   2.4300000e+02   7.8730526e-09   2.7317021e-02   4.1737718e-01   6.5598371e-01   3.1180834e-02   7.3196156e-06
   2.4400000e+02   1.6881632e-08   1.5328075e-02   4.6065833e-01   6.8504171e-01   1.9570203e-01   7.0791002e-06
   2.4500000e+02   1.0339270e-08   2.3271691e-02   5.8891265e-01   7.1551117e-01   8.2043333e-02   6.6758778e-06
   2.4600000e+02   1.2258096e-08   6.8196414e-03   7.2236409e-01   6.7495783e-01   3.6592557e-01   6.5737908e-06
   2.4700000e+02   7.8199842e-09   4.0624250e-02   3.4007918e-01   6.9987368e-01   1.3085320e-01   6.0032826e-06
   2.4800000e+02   9.6638736e-09   7.5274988e-03   4.4930143e-01   6.9409137e-01   1.5152284e-01   5.6970143e-06
   2.4900000e+02   1.4499186e-08   1.0139289e-02   3.8902829e-01   7.2792296e-01   1.0086642e-01   5.5933088e-06
   2.5000000e+02   5.7006108e-09   5.7423617e-02   7.2906032e-01  -4.2214619e-01   2.4883788e-02   5.6534723e-06
   2.5100000e+02   1.1083709e-08   2.8011728e-02   7.0937058e-01   6.6627167e-01   3.5228738e-02   5.5227719e-06
   2.5200000e+02   1.7042487e-08   2.4920178e-02   5.9993296e-01   6.7927966e-01   1.3387808e-01   5.3989153e-06
   2.5300000e+02   5.4305789e-09   5.6828211e-02   4.8418671e-01   8.4171607e-01   2.9535545e-02   5.2653992e-06
   2.5400000e+02   6.7487034e-09   4.1021856e-02   6.5282153e-01   8.7872255e-01   3.9465747e-02   5.0837659e-06
   2.5500000e+02   3.4777123e-08   1.5082800e-02   5.2422368e-01   8.7379579e-01   2.7947274e-01   4.4763826e-06
   2.5600000e+02   9.1637146e-09   1.8359301e-02   2.6532714e-01   8.5882586e-01   1.2011832e-01   4.0240339e-06
   2.5700000e+02   1.2118825e-08   2.5406089e-02   3.5941399e-01   8.3696025e-01   9.6311653e-02   3.7057351e-06
   2.5800000e+02   1.5910434e-08   1.5417065e-02   4.3766019e-01   8.4751978e-01   1.3453203e-01   3.4969775e-06
   2.5900000e+02   1.0037019e-08   2.4693192e-02   2.5334930e-01   8.1087290e-01   6.4823096e-01   2.6618820e-06
   2.6000000e+02   1.5863645e-08   7.4307232e-03   6.5973100e-01   8.0487550e-01   1.3605759e-01   2.5184253e-06
   2.6100000e+02   6.0390380e-09   5.0395792e-02   4.2224075e-01  -4.3328224e-01   4.0112765e-01   3.0931618e-06
   2.6200000e+02   1.0363896e-08   6.3803444e-03   3.3487614e-01   8.6931520e-01   3.4698279e-01   2.6400129e-06
   2.6300000e+02   9.4954843e-09   1.0017504e-02   3.5971834e-01   8.2602411e-01   1.2290485e+00   2.0223225e-06
   2.6400000e+02   7.2296723e-09   5.3095595e-03   7.7735171e-01   7.1626185e-01   2.2748350e+00   1.8274257e-06
   2.6500000e+02   3.5659905e-09   1.6559024e-02   5.9655053e-01   7.2590242e-01   9.6347686e-02   1.8115129e-06
   2.6600000e+02   2.8867208e-09   1.2003795e-01   1.0403575e+00  -5.5270017e-01   4.8266549e-02   1.8612654e-06
   2.6700000e+02   3.6465788e-09   7.8158169e-03   1.9331893e-01   6.5895007e-01   8.0007196e-02   1.7666925e-06
   2.6800000e+02   7.4220192e-09   9.6743213e-03   3.6006704e-01  -1.9857317e-01   4.6917290e-01   1.8930801e-06
   2.6900000e+02   7.8720677e-09   9.9201007e-03   7.1204993e-01   9.0163503e-01   8.6473911e-01   1.7108712e-06
   2.7000000e+02   1.0466904e-08   2.5959461e-02   3.3210435e-01   9.0597294e-01   8.5201069e-01   7.3013313e-07
   2.7100000e+02   5.1099283e-09   4.3327989e-03   2.7836360e-01   6.7460636e-02   2.7984725e+00   7.5707789e-07
   2.7200000e+02   9.8528144e-09   1.3241906e-02   2.6315400e-01   1.7458716e-01   1.1666892e+00   1.0582275e-06
   2.7300000e+02   4.5489819e-09   6.1327433e-03   7.3169259e-01  -6.6625119e-01   3.5389743e+00   1.2266559e-06
   2.7400000e+02   2.4713882e-09   2.0535509e-02   2.0540532e-01   7.8801187e-01   2.1986700e-01   1.1234638e-06
   2.7500000e+02   3.0172992e-09   1.7359224e-02   3.1407549e-01   8.1670707e-01   3.9670702e-01   9.5020782e-07
   2.7600000e+02   3.3535336e-09   7.6626978e-03   2.9900042e-01   7.2082551e-01   1.0766092e+00   7.8610348e-07
   2.7700000e+02   4.6786535e-09   8.5828683e-03   8.4795598e-01   6.7543518e-01   8.8697806e-02   7.7443638e-07
   2.7800000e+02   1.9323353e-09   1.1527756e-01   9.8314646e-01  -4.0496288e-01   1.6467644e-01   8.3427110e-07
   2.7900000e+02   2.2639559e-09   1.3800812e-02   2.1905098e-01   8.3618691e-01   1.6771063e-01   7.2136812e-07
   2.8000000e+02   2.2615550e-09   7.5901179e-03   1.6161032e-01   7.5407027e-01   2.2200435e+00   5.3889602e-07
   2.8100000e+02   3.0572484e-09   1.6306488e-03   8.4392177e-01   7.0494158e-01   5.5065529e-01   5.3239951e-07
   2.8200000e+02   1.3313637e-09   1.3823398e-01   1.1800105e+00   6.0304639e-01   1.0759028e-01   4.9994888e-07
   2.8300000e+02   6.4648437e-10   2.1011129e-02   1.8985075e-01   5.4661601e-01   4.5235737e-01   4.2129278e-07
   2.8400000e+02   2.2307581e-09   1.8882307e-03   1.8924664e-01   8.3901191e-01   5.6431193e-01   3.7283121e-07
   2.8500000e+02   3.4938364e-09   1.3677740e-02   6.7892466e-01   6.0551867e-01   5.9413677e-01   3.4214896e-07
   2.8600000e+02   3.7442147e-09   2.7919731e-02   5.0699298e-01   8.2191237e-01   5.8805260e-01   2.6571645e-07
   2.8700000e+02   1.3025888e-09   2.1723732e-02   2.9196863e-01   6.8891381e-01   8.0523953e-01   2.3212661e-07
   2.8800000e+02   5.2633831e-10   2.5628385e-02   2.0875887e-01   2.5007215e-01   1.3915767e-01   2.2622116e-07
   2.8900000e+02   1.9250294e-09   1.1203779e-02   6.1327422e-01   5.9477854e-01   4.3602529e-01   2.1248094e-07
   2.9000000e+02   1.1995582e-09   3.3638652e-02   3.3433005e-01   4.0371848e-01   8.7020840e-01   1.9450961e-07
   2.9100000e+02   9.0990538e-10   1.0503229e-02   3.3732115e-01   8.2914801e-02   4.8482017e-01   1.9398287e-07
   2.9200000e+02   5.1012228e-10   2.6794905e-02   2.4298789e-01   5.6287560e-01   1.1044229e-01   1.8278365e-07
   2.9300000e+02   1.9103330e-09   1.4500760e-02   6.5511362e-01   1.0640070e-01   6.0658536e-01   1.8193411e-07
   2.9400000e+02   6.4861364e-10   2.8591241e-02   2.9133231e-01  -2.7075616e-02   6.9991686e-01   1.9437355e-07
   2.9500000e+02   7.7380084e-10   1.1303604e-02   3.2702552e-01   8.1230315e-02   2.4344560e-01   1.9377167e-07
   2.9600000e+02   4.6333566e-10   3.7742581e-02   3.1304759e-01   5.9109206e-01   1.1147265e-01   1.8184054e-07
   2.9700000e+02   1.7056764e-09   9.0637945e-03   4.6251284e-01   2.1579128e-01   1.1132105e+00   1.7810237e-07
   2.9800000e+02   1.0570655e-09   2.9939795e-02   4.4570916e-01   1.8868056e-01   3.0191929e-01   1.7503236e-07
   2.9900000e+02   6.3033881e-10   3.4103311e-02   3.1360196e-01   6.6376817e-01   6.9291075e-01   1.4220765e-07
   3.0000000e+02   4.6240554e-10   8.6114593e-03   2.0489310e-01   3.1786677e-01   4.3243478e-01   1.3560477e-07
   3.0100000e+02   6.0195323e-10   8.2396841e-03   3.5961977e-01   4.1926513e-01   5.5901194e-01   1.2881338e-07
   3.0200000e+02   4.3313029e-10   1.9937601e-02   6.3587531e-01   1.2849760e-01   2.2302921e-01   1.2808867e-07
   3.0300000e+02   3.8383765e-10   4.7484271e-02   4.4392431e-01  -9.9543842e-02   7.1607498e-02   1.2932413e-07
   3.0400000e+02   4.8566983e-10   2.7522155e-02   3.1850354e-01   1.4982183e-01   3.5391619e-02   1.2871797e-07
   3.0500000e+02   1.6449616e-10   6.8207661e-02   5.9069544e-01   1.9346671e-01   6.1813951e-02   1.2741799e-07
   3.0600000e+02   3.8961226e-10   2.0119915e-02   7.7670785e-01   3.1609365e-01   3.7129300e-02   1.2704909e-07
   3.0700000e+02   1.3684537e-10   1.4761945e-01   1.2899793e+00   3.8918921e-01   1.3328654e-02   1.2639967e-07
   3.0800000e+02   1.7136354e-10   6.8181864e-02   6.4208241e-01   4.1863121e-01   3.2292083e-02   1.2474602e-07
   3.0900000e+02   2.8440870e-10   2.1601289e-02   5.6700307e-01   4.7263365e-01   6.1396077e-02   1.2131407e-07
   3.1000000e+02   4.4708339e-10   8.7670812e-03   5.2147539e-01   4.5198916e-01   2.8159785e-01   1.1461099e-07
   3.1100000e+02   3.4067002e-10   9.4017986e-03   6.9463547e-01   3.7876950e-01   3.7965707e-01   1.1094838e-07
   3.1200000e+02   4.0644537e-10   1.6280696e-02   8.4151426e-01   2.8447694e-01   1.7899733e-01   1.1026787e-07
   3.1300000e+02   1.5607271e-10   8.3188360e-02   7.0254994e-01   3.1281199e-01   2.8317318e-02   1.0933135e-07
   3.1400000e+02   8.8299343e-11   5.1413752e-02   4.3397551e-01   3.3156164e-01   4.8377719e-02   1.0769332e-07
   3.1500000e+02   1.3353670e-10   1.0915151e-02   2.5267671e-01   3.9512691e-01   9.7074916e-02   1.0668764e-07
   3.1600000e+02   2.7693666e-10   2.1154012e-02   6.8223710e-01   4.8070788e-01   4.6034890e-02   1.0552915e-07
   3.1700000e+02   1.8535736e-10   5.2098159e-02   4.8363724e-01   5.3878036e-01   3.7758265e-02   1.0343681e-07
   3.1800000e+02   1.3407741e-10   3.9770508e-02   3.6512160e-01   3.9464689e-01   1.3979285e-02   1.0287474e-07
   3.1900000e+02   1.8817085e-10   3.2245079e-02   3.5489332e-01   6.1853928e-01   4.5663684e-02   1.0003719e-07
   3.2000000e+02   3.3128184e-10   1.7720112e-02   5.0313777e-01   5.8301609e-01   2.4444184e-01   9.6600801e-08
   3.2100000e+02   1.2289707e-10   2.8251246e-02   5.1757696e-01   5.8846182e-01   9.9852791e-02   9.5201713e-08
   3.2200000e+02   8.3108212e-11   4.3446539e-02   3.7176150e-01  -4.1893643e-01   4.5520603e-02   9.7097001e-08
   3.2300000e+02   7.5473924e-11   1.4880766e-02   2.5801252e-01   8.2853019e-01   2.3359293e-02   9.5226267e-08
   3.2400000e+02   1.3987538e-10   4.1297636e-03   3.0356018e-01   8.2834384e-01   2.1864338e-01   9.3081860e-08
   3.2500000e+02   3.3015456e-10   2.7789456e-02   7.5569967e-01   8.1717918e-01   1.6420677e-01   8.1071637e-08
   3.2600000e+02   8.4791078e-11   8.9659047e-03   6.6432911e-01   7.4418622e-01   9.5802261e-01   7.7526987e-08
   3.2700000e+02   6.9994650e-11   2.5966191e-02   2.5222409e-01  -4.3659333e-01   5.1481764e-02   7.9350815e-08
   3.2800000e+02   1.1243746e-10   4.7919262e-03   3.3885595e-01   8.7676648e-01   9.7205732e-02   7.2682726e-08
   3.2900000e+02   2.0225400e-10   7.1010584e-03   5.1510850e-01   9.3806998e-01   3.8932780e-01   5.9612124e-08
   3.3000000e+02   1.6928324e-10   7.3732356e-03   8.9959063e-01   8.3485509e-01   2.0534994e-01   5.8340736e-08
   3.3100000e+02   2.2045985e-10   6.2666137e-02   6.8483238e-01  -3.4386529e-01   2.2352349e-02   5.8801906e-08
   3.3200000e+02   7.7094534e-11   9.3163721e-02   7.9321625e-01   4.2782525e-01   1.2413896e-02   5.8493332e-08
   3.3300000e+02   7.5278722e-11   8.5260436e-02   7.9680979e-01   8.7197871e-01   3.2371434e-02   5.6849787e-08
   3.3400000e+02   2.1155603e-10   2.3080788e-02   6.2041120e-01   9.1087763e-01   9.7114850e-02   5.4347268e-08
   3.3500000e+02   1.9807260e-10   3.2765524e-02   4.4916863e-01   9.0913230e-01   9.6710433e-02   4.9617233e-08
   3.3600000e+02   7.4907029e-11   2.1779385e-02   4.1766539e-01   8.2641699e-01   1.0803523e-01   4.8515618e-08
   3.3700000e+02   5.7533560e-11   4.7142547e-02   4.0083159e-01   7.3543079e-01   1.8274744e-02   4.7867347e-08
   3.3800000e+02   6.5868071e-11   3.3162446e-02   3.1234274e-01   9.5650890e-01   6.6930168e-02   4.4812659e-08
   3.3900000e+02   2.0982498e-10   5.9005240e-03   5.1838050e-01   9.5111957e-01   2.0050086e+00   3.9509621e-08
   3.4000000e+02   2.7962984e-10   1.5128220e-02   5.8063476e-01   9.4270008e-01   7.4104929e-01   3.2700711e-08
   3.4100000e+02   1.2143016e-10   1.9255053e-02   1.9650786e-01   9.2415553e-01   7.3299401e-01   2.2104316e-08
   3.4200000e+02   1.5126670e-10   8.3255934e-03   1.5094639e-01   8.3053740e-01   3.6160919e-01   1.6093723e-08
   3.4300000e+02   2.2998575e-10   1.1487494e-02   5.4505900e-01   7.1075140e-01   7.8779823e-01   1.4019330e-08
   3.4400000e+02   9.4560375e-11   2.8133066e-02   5.5441878e-01   6.0808967e-01   6.2383464e-01   1.2807941e-08
   3.4500000e+02   5.1918165e-11   4.1120667e-02   3.8475587e-01  -3.4650683e-01   2.3005902e-01   1.3389958e-08
   3.4600000e+02   3.1285045e-11   3.3403444e-02   2.8017923e-01  -4.5875364e-01   1.6784200e-01   1.4558568e-08
   3.4700000e+02   5.9343282e-11   7.9999156e-03   4.1301342e-01  -1.2224390e-01   2.7056182e-01   1.4626924e-08
   3.4800000e+02   6.7878085e-11   5.9821350e-02   7.2838017e-01  -4.3178048e-01   8.1871914e-02   1.5182468e-08
   3.4900000e+02   5.3713112e-11   3.1701036e-02   3.1667792e-01  -5.6624171e-01   4.6562149e-01   1.7429150e-08
   3.5000000e+02   4.9309356e-11   1.1215684e-02   2.0084988e-01   6.9463647e-01   6.0920824e-02   1.6709053e-08
   3.5100000e+02   5.6114952e-11   2.2956635e-02   3.3745057e-01  -4.7959412e-01   1.2554709e-01   1.7236684e-08
   3.5200000e+02   9.6673271e-11   3.4241965e-02   7.8398047e-01   7.1723690e-01   3.0203314e-02   1.6867188e-08
   3.5300000e+02   5.1506771e-11   9.2793601e-02   8.5668830e-01   7.0676860e-01   3.6021149e-02   1.6443392e-08
   3.5400000e+02   1.0991264e-11   8.7342933e-02   7.9024129e-01  -5.6180051e-01   2.8375588e-02   1.6709981e-08
   3.5500000e+02   9.9522432e-12   3.7539907e-02   4.3465983e-01   8.5884214e-01   1.5147288e-02   1.6493109e-08
   3.5600000e+02   5.9064291e-11   1.1863721e-02   7.4845185e-01   8.9431676e-01   1.3034407e-01   1.5539262e-08
   3.5700000e+02   4.7696998e-11   2.2626280e-02   4.6990363e-01   8.7794487e-01   3.3837996e-01   1.4398925e-08
   3.5800000e+02   5.9903313e-11   2.7139660e-02   3.3471157e-01   8.5780300e-01   7.6434482e-02   1.3466735e-08
   3.5900000e+02   4.5832067e-11   2.9252579e-02   3.1626321e-01  -4.0147518e-01   3.5109952e-02   1.3663423e-08
   3.6000000e+02   1.5052587e-11   7.6243455e-02   6.9313654e-01   3.4128620e-01   1.3168414e-02   1.3603069e-08
   3.6100000e+02   1.4461616e-11   8.6238865e-02   8.9885797e-01   8.9959448e-01   1.7831157e-02   1.3385283e-08
   3.6200000e+02   6.6968521e-11   3.0750422e-02   5.5070836e-01   8.6873713e-01   1.0633086e-01   1.2771924e-08
   3.6300000e+02   2.0382073e-11   4.1636738e-02   4.2657042e-01   8.0983685e-01   1.7670833e-02   1.2589848e-08
   3.6400000e+02   1.6972897e-11   1.1128097e-01   9.8961957e-01   7.9101036e-01   1.1112576e-02   1.2479475e-08
   3.6500000e+02   3.1872611e-11   3.7311142e-02   4.4709982e-01   7.9791505e-01   5.3587947e-02   1.1952669e-08
   3.6600000e+02   6.1538890e-11   1.8781234e-02   3.0154302e-01   8.3569382e-01   1.2162865e-01   1.0767390e-08
   3.6700000e+02   4.8409404e-11   1.8930408e-02   7.4779051e-01   4.8367156e-01   4.4813007e-02   1.0709566e-08
   3.6800000e+02   1.4512183e-11   2.2788881e-01   1.9958388e+00  -7.8432601e-01   5.5591728e-02   1.1182625e-08
   3.6900000e+02   2.5020708e-11   2.5479485e-02   2.4944581e-01   8.4363138e-01   7.8148577e-02   1.0455904e-08
   3.7000000e+02   1.0673098e-11   1.5360138e-02   2.9636704e-01   8.6052682e-01   4.9085733e-02   1.0017663e-08
   3.7100000e+02   3.5405392e-11   1.9931512e-02   6.4320569e-01   2.8100597e-01   4.8113965e-02   9.9526302e-09
   3.7200000e+02   1.2562166e-11   6.5448468e-02   5.6270857e-01   9.2303611e-01   7.4462512e-02   9.2729543e-09
   3.7300000e+02   2.3376775e-11   2.1430037e-02   4.2780585e-01   9.2730072e-01   8.5134825e-02   8.5460061e-09
   3.7400000e+02   4.9630119e-11   8.9783413e-03   4.8310177e-01   9.2119177e-01   6.8405220e-01   7.2221277e-09
   3.7500000e+02   2.8043739e-11   1.2314885e-02   2.9998330e-01   8.8396748e-01   1.3126107e+00   5.2455304e-09
   3.7600000e+02   5.6497693e-11   9.5662135e-03   5.2204556e-01  -1.0653976e-01   1.9176386e-01   5.2782485e-09
   3.7700000e+02   3.6661569e-11   6.4703627e-02   5.7732075e-01   4.6941420e-01   4.7125958e-02   5.1661562e-09
   3.7800000e+02   1.1570181e-11   1.4098626e-01   1.2044866e+00  -7.7051121e-01   6.2493943e-02   5.4188277e-09
   3.7900000e+02   1.0509864e-11   3.6111670e-02   6.6710036e-01   2.3624075e-03   2.6832212e-02   5.4204346e-09
   3.8000000e+02   3.1028268e-11   2.8531559e-02   5.6589482e-01   2.7052999e-01   1.1138331e-01   5.3466729e-09
   3.8100000e+02   3.4911982e-11   4.8998367e-02   4.9146792e-01   8.4410175e-01   1.3295259e-01   4.7619181e-09
   3.8200000e+02   2.0675479e-11   3.3405948e-02   4.9987224e-01   6.5751122e-01   5.0263120e-02   4.6840987e-09
   3.8300000e+02   6.5250631e-12   1.3263677e-01   1.1639529e+00  -7.7400460e-01   6.2364481e-02   4.9136847e-09
   3.8400000e+02   1.4366397e-11   2.1934315e-02   4.4313994e-01   8.8380710e-01   7.2613107e-02   4.6013730e-09
   3.8500000e+02   2.7060416e-11   1.4872349e-02   4.8822658e-01   8.6454916e-01   4.6209088e-01   4.1504165e-09
   3.8600000e+02   2.7821371e-11   2.9162025e-02   4.4938262e-01   4.5687932e-01   3.4683024e-02   4.0866557e-09
   3.8700000e+02   9.1055684e-12   1.3553325e-01   1.1934069e+00  -6.6689977e-01   3.5605032e-02   4.1850980e-09
   3.8800000e+02   4.5216220e-12   5.6649662e-02   5.6375015e-01   4.1155932e-01   1.6048196e-02   4.1579070e-09
   3.8900000e+02   9.8596521e-12   3.9178185e-02   4.5552561e-01   6.0773322e-01   5.6122165e-02   4.0203652e-09
   3.9000000e+02   6.8757919e-12   1.6565485e-02   6.0717293e-01   7.5075663e-01   1.5066060e-01   3.9638379e-09
   3.9100000e+02   6.0983085e-12   6.5104716e-02   6.0023898e-01   6.5447553e-01   1.2147803e-02   3.9324923e-09
   3.9200000e+02   3.8686954e-12   7.8204598e-02   6.5791559e-01   4.3962625e-01   9.4679799e-03   3.9162665e-09
   3.9300000e+02   1.0595033e-11   2.8385896e-02   3.4033244e-01   8.5474252e-01   7.1115077e-02   3.6810555e-09
   3.9400000e+02   9.2149727e-12   1.6034591e-02   7.2323311e-01   8.4790699e-01   2.5067760e-01   3.5837756e-09
   3.9500000e+02   9.8491759e-12   4.3649906e-02   4.0481145e-01   8.2817338e-01   8.0263764e-02   3.3494360e-09
   3.9600000e+02   1.2494389e-11   1.9864938e-02   2.4512902e-01   7.5068650e-01   8.3164634e-02   3.1457165e-09
   3.9700000e+02   6.3873368e-12   2.5135811e-02   2.5079753e-01   8.1244196e-01   1.2373280e-01   2.8385769e-09
   3.9800000e+02   1.0846458e-11   1.4739806e-02   8.2702898e-01   7.0612838e-01   4.9864609e-02   2.8137014e-09
   3.9900000e+02   4.1633280e-12   1.5220185e-01   1.3080712e+00  -6.7315779e-01   2.4049331e-02   2.8596901e-09
   4.0000000e+02   2.2125928e-12   4.1951460e-02   4.2482989e-01   8.2772978e-01   4.1906778e-02   2.7613136e-09
   4.0100000e+02   6.5502369e-12   8.8308398e-03   4.0413273e-01   8.6531734e-01   1.5359575e-01   2.5800022e-09
   4.0200000e+02   1.2367828e-11   1.4164719e-02   4.7894599e-01   8.3726428e-01   7.6089008e-01   2.1856313e-09
   4.0300000e+02   4.8018185e-12   1.2327881e-02   5.1767887e-01   7.5842310e-01   1.0235683e+00   1.9819420e-09
   4.0400000e+02   1.6927214e-12   2.1368930e-02   2.2878242e-01  -6.0759694e-01   1.0289529e-01   2.1120708e-09
   4.0500000e+02   1.7976869e-12   8.5183130e-03   3.2416905e-01   8.5455005e-01   5.6318953e-02   2.0113714e-09
   4.0600000e+02   1.1091233e-11   4.8929140e-03   8.1583172e-01   9.0784749e-01   5.4992938e-01   1.7641406e-09
   4.0700000e+02   4.7354510e-12   1.4738417e-02   4.7950344e-01   9.0159686e-01   1.1133125e+00   1.5464450e-09
   4.0800000e+02   5.7490869e-12   1.6636433e-02   3.3419662e-01   8.9479865e-01   2.0559695e-01   1.4059896e-09
   4.0900000e+02   5.7750699e-12   1.9435199e-02   1.8889183e-01   9.0330411e-01   2.0605483e-01   1.1510224e-09
   4.1000000e+02   1.4037564e-11   1.3056069e-02   4.9660638e-01   8.7059148e-01   4.3078846e-01   7.5958505e-10
   4.1100000e+02   5.8228075e-12   1.1749125e-02   6.0909475e-01   6.8178986e-01   3.0749053e+00   6.6864149e-10
   4.1200000e+02   6.5854885e-12   2.6551099e-02   3.0972539e-01   6.1860985e-01   7.4275154e-02   6.3911154e-10
   4.1300000e+02   2.1421366e-12   8.5277843e-02   7.4692030e-01  -5.0540033e-01   1.5133868e-01   6.9303882e-10
   4.1400000e+02   4.5563484e-12   2.4425404e-02   3.1320373e-01   7.8651010e-01   2.2035408e-01   5.8063851e-10
   4.1500000e+02   3.1418430e-12   1.5399406e-02   6.4209578e-01   6.9578840e-01   6.8845098e-01   5.1612027e-10
   4.1600000e+02   2.9312994e-12   2.1286247e-02   1.8010663e-01   6.9930691e-01   5.0209094e-01   3.8271764e-10
   4.1700000e+02   4.6339091e-12   6.9681852e-03   3.2703805e-01   5.1233158e-01   5.2951043e-01   3.5940454e-10
   4.1800000e+02   2.8576792e-12   3.9774445e-02   3.6899656e-01   2.6887042e-01   3.3454763e-01   3.4697380e-10
   4.1900000e+02   5.2914409e-12   1.5149170e-02   7.8702223e-01  -2.6423090e-02   1.5594468e+00   3.5525427e-10
   4.2000000e+02   1.2733535e-12   4.2676322e-02   3.6834981e-01  -1.2642343e-01   3.4402005e-01   3.9002549e-10
   4.2100000e+02   1.4826354e-12   1.4717245e-02   2.6361493e-01  -3.7882275e-01   4.3188842e-01   4.7986546e-10
   4.2200000e+02   1.7001949e-12   4.5928329e-03   3.8319211e-01  -3.5739048e-01   4.1153187e-01   4.8923114e-10
   4.2300000e+02   5.7177873e-13   3.8684265e-02   5.9057339e-01   7.4631635e-01   1.1643514e-02   4.8499465e-10
   4.2400000e+02   7.7652581e-13   1.1985770e-01   1.0503438e+00   8.8550465e-01   3.4163894e-02   4.7038545e-10
   4.2500000e+02   4.0950774e-12   2.2720548e-02   5.1698783e-01   9.2855173e-01   1.3754802e-01   4.1100991e-10
   4.2600000e+02   1.5217016e-12   2.5309161e-02   4.4215445e-01   5.2121262e-01   3.2037410e-02   4.0430298e-10
   4.2700000e+02   1.1515491e-12   8.2703449e-02   7.7555365e-01   9.2029814e-01   1.5780532e-01   3.4648716e-10
   4.2800000e+02   1.5752994e-12   1.4488283e-02   5.0351961e-01   4.3065082e-01   1.4097986e-01   3.3669141e-10
   4.2900000e+02   1.4503471e-12   2.4840888e-02   3.7909366e-01   8.7753919e-01   1.1669612e-01   3.0279908e-10
   4.3000000e+02   1.2320409e-12   1.5377631e-02   6.1521851e-01   8.6498194e-01   7.8574489e-01   2.7747584e-10
   4.3100000e+02   7.5690791e-13   3.1642568e-02   5.2039267e-01   8.6900737e-01   7.2892616e-02   2.6873420e-10
   4.3200000e+02   8.8879031e-13   5.9376354e-02   5.4985230e-01  -6.5946264e-01   7.7745773e-02   2.8294856e-10
   4.3300000e+02   9.7529491e-13   1.4759437e-02   2.4002173e-01   8.5613823e-01   8.5449508e-02   2.6254651e-10
   4.3400000e+02   7.3779720e-13   7.6370151e-03   3.2429618e-01   2.8330891e-01   6.4849449e-01   2.5732775e-10
   4.3500000e+02   2.9596846e-12   2.9102922e-02   7.6156619e-01   9.1522787e-01   3.6719967e-01   1.7503828e-10
   4.3600000e+02   1.0757555e-12   1.3146888e-02   4.2665650e-01   8.3173769e-01   2.8927269e+00   1.2733964e-10
   4.3700000e+02   5.3852693e-13   1.4058426e-02   2.0822029e-01  -3.4203013e-01   2.0067966e-01   1.3818249e-10
   4.3800000e+02   9.3713248e-13   1.8878977e-02   3.5182246e-01   7.9157203e-01   1.4563652e-01   1.3036269e-10
   4.3900000e+02   4.7970952e-13   4.7249673e-02   4.7074432e-01   8.0376364e-01   7.3733075e-02   1.2277017e-10
   4.4000000e+02   2.1834403e-13   4.4961928e-02   6.0703246e-01   7.5502830e-01   1.2135502e-01   1.1998277e-10


==> data/quadratic_n16__l3_6_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   8.8261146e-02   1.1370353e-01   3.6486094e-01   8.5370431e-01   1.0576491e+00   1.3750333e+00
   3.0000000e+00   4.4109876e-02   9.5015941e-02   3.1577471e-01   7.5228683e-01   1.7401542e-01   1.2053815e+00
   4.0000000e+00   2.6662636e-02   6.5736422e-02   2.1132255e-01   8.3849750e-01   3.4420790e-01   8.8679069e-01
   5.0000000e+00   2.4113354e-02   1.6017727e-02   1.5647700e-01   9.7279158e-01   5.0277748e-01   4.6468999e-01
   6.0000000e+00   7.5870010e-03   1.3733734e-02   2.1241042e-01   9.6700463e-01   7.4538845e-01   1.5690826e-01
   7.0000000e+00   4.9159664e-03   2.0408829e-02   2.3022976e-01   9.6086671e-01   4.7057500e-01   8.8360545e-02
   8.0000000e+00   4.2263330e-03   4.4481095e-02   1.6977564e-01   9.5452013e-01   7.2282202e-01   3.3364190e-02
   9.0000000e+00   1.3609499e-03   4.9158211e-02   1.5685084e-01   8.3905868e-01   4.4804476e-01   2.2353321e-02
   1.0000000e+01   7.4036980e-04   9.5813254e-02   2.9147081e-01   8.0556149e-01   3.7480563e-01   1.6374800e-02
   1.1000000e+01   2.2180828e-04   1.6563082e-02   2.5528832e-01   9.2022058e-01   5.4360811e-01   8.8942608e-03
   1.2000000e+01   3.1650183e-04   2.5407292e-02   2.9264218e-01   9.3730293e-01   3.8285300e-01   5.8247423e-03
   1.3000000e+01   1.9810157e-04   3.6385870e-02   1.9543547e-01   9.5595827e-01   4.2831121e-01   3.5168866e-03
   1.4000000e+01   1.1258643e-04   5.8446408e-02   1.9346024e-01   9.5285964e-01   4.2097653e-01   2.1535242e-03
   1.5000000e+01   2.9765498e-05   3.4373554e-02   1.0089608e-01   9.6322310e-01   6.9690062e-01   8.1472953e-04
   1.6000000e+01   1.3969292e-05   1.5406161e-02   8.7888423e-02   9.7110825e-01   5.8960810e-01   3.6662025e-04
   1.7000000e+01   1.7874383e-05   6.6819282e-03   3.0431454e-01   9.9034949e-01   9.1583489e-01   5.7689199e-05
   1.8000000e+01   1.5693782e-05   2.1846120e-02   2.2853239e-01   8.0321016e-01   1.0583585e+00   3.7384833e-05
   1.9000000e+01   2.3429101e-06   1.8540120e-01   5.5725213e-01   5.8025159e-01   1.1626442e+00   3.7431334e-05
   2.0000000e+01   1.2031312e-06   1.3137521e-01   4.0203370e-01   7.6069056e-01   2.1005739e-01   3.1861668e-05
   2.1000000e+01   4.5833680e-07   6.2701867e-02   2.3823516e-01   8.8353194e-01   3.7214323e-01   2.2094860e-05
   2.2000000e+01   2.7373154e-07   1.6233318e-02   1.5017609e-01   9.8651892e-01   4.0826171e-01   1.3278291e-05
   2.3000000e+01   3.6889247e-07   4.9979741e-03   3.3484639e-01   9.9390194e-01   8.9400989e-01   1.9756271e-06
   2.4000000e+01   2.6188854e-07   1.1623368e-02   2.9995903e-01   8.9467226e-01   1.9843076e+00   9.0332663e-07
   2.5000000e+01   3.9974683e-08   1.2078745e-01   3.6037645e-01   4.2326561e-01   1.0098973e+00   9.7499996e-07
   2.6000000e+01   2.3551217e-08   1.0347845e-01   3.1515775e-01   8.7914278e-01   1.7554044e-01   8.2855736e-07
   2.7000000e+01   1.1324560e-08   3.9493632e-02   1.8595154e-01   9.8122253e-01   6.7553037e-01   2.9948657e-07
   2.8000000e+01   7.8669117e-09   4.6486860e-03   1.9495032e-01   9.9922489e-01   9.4107498e-01   2.1030343e-08
   2.9000000e+01   6.8707378e-09   9.6141813e-03   2.8863001e-01   9.6052084e-01   1.3142660e+00   9.4644806e-09
   3.0000000e+01   2.4933573e-10   1.4745526e-01   4.3476656e-01   9.1558843e-01   1.0146461e+00   3.9196006e-09
   3.1000000e+01   1.5117563e-10   2.2198087e-01   6.8653580e-01   8.9713411e-02   1.8897538e-01   3.9231353e-09
   3.2000000e+01   7.2175398e-11   5.6807048e-02   1.8214430e-01   4.1757730e-01   4.0767531e-01   3.5649348e-09
   3.3000000e+01   3.9190082e-11   1.1108943e-02   6.7479302e-02   9.7876138e-01   4.1172012e-01   2.1495167e-09
   3.4000000e+01   1.8639876e-11   6.3495990e-03   3.2484053e-01   9.9248379e-01   9.0626181e-01   3.2178311e-10
   3.5000000e+01   3.3312420e-11   6.9554992e-03   3.2459401e-01   9.3588517e-01   1.8546448e+00   1.1339945e-10
   3.6000000e+01   1.3525521e-11   6.6874001e-02   2.6086668e-01   8.2234749e-01   7.3188249e-01   6.5333086e-11
   3.7000000e+01   3.3743790e-12   1.7903304e-01   5.3316283e-01   1.0930167e-01   3.0451291e-01   6.6182167e-11
   3.8000000e+01   2.3712826e-12   1.4175143e-01   4.6175340e-01   9.8351224e-01   3.1216328e-01   4.6015079e-11
   3.9000000e+01   8.1711174e-13   3.1241038e-02   1.1243651e-01   9.9580087e-01   9.3154767e-01   5.1465335e-12
   4.0000000e+01   4.9766281e-13   3.8379698e-03   2.1040682e-01   9.6090383e-01   1.0323794e+00   1.4717385e-12
   4.1000000e+01   1.4690564e-13   3.7952711e-02   2.4993075e-01   6.3754509e-01   1.4112530e+00   1.1382700e-12


==> data/quadratic_n16__l3_7_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.1798863e-02   1.4921882e-01   1.3656576e+00  -1.0398046e-01   9.5801008e-02   2.9481914e+00
   3.0000000e+00   1.4040273e-02   1.4922340e-01   1.3563558e+00   2.7945930e-01   2.5301255e-02   2.9282217e+00
   4.0000000e+00   1.6511871e-02   6.0178362e-02   5.4697883e-01   2.8596362e-01   9.7330673e-02   2.8597907e+00
   5.0000000e+00   2.6868799e-02   2.4093577e-02   3.0660372e-01   2.5377685e-01   1.0182084e-01   2.8000958e+00
   6.0000000e+00   1.5603078e-02   3.0068579e-02   5.2020671e-01   5.0676216e-02   3.2236471e-02   2.7969746e+00
   7.0000000e+00   4.6432062e-03   1.0479589e-01   8.9530960e-01  -1.4743614e-02   2.5227614e-02   2.7989043e+00
   8.0000000e+00   7.7330744e-03   6.8379878e-02   5.9036949e-01   2.3419905e-01   3.8409781e-02   2.7756951e+00
   9.0000000e+00   8.1062342e-03   2.1014498e-02   3.1781466e-01   2.3504177e-01   1.1754940e-01   2.7419393e+00
   1.0000000e+01   6.1716776e-03   1.8413510e-02   5.7371585e-01   1.7327651e-01   1.2495406e-01   2.7348436e+00
   1.1000000e+01   3.8631142e-03   5.1632339e-02   5.1389732e-01   2.0925340e-01   2.7858600e-02   2.7271266e+00
   1.2000000e+01   2.6173509e-03   5.9386197e-02   5.0190302e-01   1.2955263e-01   1.1467066e-02   2.7232518e+00
   1.3000000e+01   2.4094288e-03   2.2901958e-02   3.4016471e-01   2.7705098e-01   4.1179846e-02   2.6943380e+00
   1.4000000e+01   6.6183618e-03   6.2898450e-03   8.0323355e-01   2.5283658e-01   1.8896188e-01   2.6864690e+00
   1.5000000e+01   3.0989266e-03   7.0125366e-02   6.5050621e-01   2.4395353e-01   7.0243400e-02   2.6467677e+00
   1.6000000e+01   2.4263171e-03   1.1525371e-02   3.7247379e-01   1.9648957e-01   9.0615874e-02   2.6410405e+00
   1.7000000e+01   1.2571524e-03   5.5176689e-02   4.6639772e-01   2.4098601e-01   6.4034107e-03   2.6370161e+00
   1.8000000e+01   2.0113118e-03   4.1497017e-02   6.6442600e-01   2.8740734e-01   1.3741348e-02   2.6268309e+00
   1.9000000e+01   2.8260815e-03   2.2341952e-02   7.2442959e-01   2.7868903e-01   6.0873730e-02   2.6213307e+00
   2.0000000e+01   1.8314090e-03   7.4782240e-02   6.6844571e-01   2.8999870e-01   1.8963684e-02   2.6073489e+00
   2.1000000e+01   1.4732732e-03   1.8605082e-02   4.1161801e-01   2.9905491e-01   3.3787748e-02   2.5823719e+00
   2.2000000e+01   5.9493557e-03   7.7161757e-03   4.1847778e-01   2.7336211e-01   3.2376933e-01   2.5557803e+00
   2.3000000e+01   1.0856153e-03   2.5368970e-02   5.7463145e-01   2.5149567e-01   3.8446843e-02   2.5328540e+00
   2.4000000e+01   8.7105717e-04   2.5123080e-02   6.5503585e-01   2.5659208e-01   1.4351527e-02   2.5237714e+00
   2.5000000e+01   3.8098638e-03   1.3516157e-02   6.5526099e-01   2.6915791e-01   3.1543196e-02   2.5133502e+00
   2.6000000e+01   4.4107118e-03   4.5312453e-02   4.5958650e-01   2.0301476e-01   2.1904312e-02   2.5027542e+00
   2.7000000e+01   3.2113513e-03   6.1745045e-02   5.8560680e-01  -3.4379236e-02   9.1355308e-03   2.5036445e+00
   2.8000000e+01   6.3931832e-04   1.3113632e-01   1.2516855e+00  -1.3814751e-01   4.9229709e-03   2.5053770e+00
   2.9000000e+01   5.7761188e-04   1.0779644e-01   9.3472906e-01   2.7107789e-01   1.4473444e-03   2.5043965e+00
   3.0000000e+01   2.9939957e-03   3.1888412e-02   5.6615521e-01   3.0009229e-01   1.8126864e-02   2.4911496e+00
   3.1000000e+01   3.2507846e-03   3.3608538e-02   4.3828982e-01   3.2558309e-01   1.1388978e-02   2.4820573e+00
   3.2000000e+01   7.7068753e-04   1.0276195e-01   9.4009181e-01  -2.7413726e-01   9.9944435e-03   2.4889721e+00
   3.3000000e+01   6.6464588e-04   5.8265212e-02   5.4146254e-01   3.1150489e-01   2.6597430e-03   2.4869179e+00
   3.4000000e+01   1.8654199e-03   4.9109775e-02   4.7486371e-01   3.5925448e-01   3.5578478e-02   2.4565190e+00
   3.5000000e+01   1.0198742e-03   1.4821001e-02   2.8857700e-01   3.0818504e-01   8.5171051e-02   2.4409063e+00
   3.6000000e+01   5.0184851e-03   2.6513825e-02   5.2321457e-01   3.0760058e-01   1.0365169e-01   2.4050082e+00
   3.7000000e+01   2.2349721e-03   2.4663839e-02   3.2743826e-01   2.6695453e-01   8.7892190e-02   2.3789751e+00
   3.8000000e+01   2.1857428e-03   3.2853214e-02   4.7007299e-01   2.2661933e-01   3.3599825e-02   2.3702375e+00
   3.9000000e+01   1.4155803e-03   5.9602655e-02   5.1548039e-01  -1.9679900e-01   3.1882034e-02   2.3862597e+00
   4.0000000e+01   1.2239332e-03   3.5185162e-02   3.5651776e-01  -2.2769011e-01   2.4011278e-02   2.3999543e+00
   4.1000000e+01   5.9464154e-04   3.0869422e-02   4.0125362e-01   2.6653638e-01   2.4536151e-02   2.3960725e+00
   4.2000000e+01   3.0622064e-04   5.0222719e-02   4.7745307e-01   2.7072535e-01   1.5061754e-02   2.3865552e+00
   4.3000000e+01   1.1322764e-03   1.1866067e-02   6.8602942e-01   8.3635428e-02   7.3505165e-03   2.3861924e+00
   4.4000000e+01   6.3684010e-04   1.4819985e-01   1.2888799e+00   2.9764143e-01   8.3083371e-03   2.3803668e+00
   4.5000000e+01   3.5813917e-04   3.1573459e-02   4.0723024e-01   3.3150107e-01   2.6652153e-02   2.3600949e+00
   4.6000000e+01   1.2077117e-03   1.1763441e-02   5.9488370e-01   3.3448245e-01   2.5474663e-02   2.3551100e+00
   4.7000000e+01   5.0299096e-04   5.9894124e-02   5.4300025e-01   3.3170925e-01   2.7456031e-02   2.3344581e+00
   4.8000000e+01   2.1414448e-03   1.6528802e-02   6.4835502e-01   3.3905431e-01   1.6945317e-02   2.3278263e+00
   4.9000000e+01   6.1165341e-04   8.9841170e-02   7.5342567e-01   3.0085236e-01   1.1518567e-02   2.3199004e+00
   5.0000000e+01   4.9718843e-04   7.0679434e-02   6.2264563e-01   2.2145030e-01   1.1025504e-02   2.3143706e+00
   5.1000000e+01   1.3489985e-03   2.4520216e-02   5.4922670e-01   2.5472544e-01   1.4235208e-02   2.3061986e+00
   5.2000000e+01   1.3826455e-03   3.5076274e-02   3.4869233e-01   2.7905321e-01   2.5672600e-02   2.2903827e+00
   5.3000000e+01   1.1202201e-03   4.8134819e-02   5.7932878e-01  -1.6964734e-01   1.4576125e-02   2.2962821e+00
   5.4000000e+01   5.1488767e-04   6.9941704e-02   6.6876420e-01  -2.0635823e-01   8.9759339e-03   2.2984308e+00
   5.5000000e+01   2.7582209e-04   1.0657135e-01   9.4099250e-01   2.7811686e-01   3.6556688e-03   2.2961082e+00
   5.6000000e+01   3.8008997e-04   4.8875839e-02   5.1757932e-01   1.8800747e-01   2.2906286e-03   2.2951252e+00
   5.7000000e+01   1.0293472e-03   6.3467999e-02   8.8272009e-01   2.5369361e-01   6.8699325e-03   2.2931378e+00
   5.8000000e+01   7.6308722e-04   1.2982413e-01   1.1886555e+00   3.3710345e-01   5.9716594e-03   2.2885579e+00
   5.9000000e+01   3.2296970e-04   5.0166830e-02   4.3368983e-01   3.3697770e-01   1.0031482e-02   2.2809241e+00
   6.0000000e+01   2.3290947e-04   3.2259796e-02   3.3990064e-01   4.0639545e-01   3.8269750e-03   2.2773906e+00
   6.1000000e+01   5.9390029e-04   4.8058403e-02   7.2569593e-01   3.9831801e-01   1.2470779e-02   2.2662278e+00
   6.2000000e+01   6.6242432e-04   3.5705274e-02   6.4865087e-01   4.1333328e-01   3.3743117e-02   2.2583930e+00
   6.3000000e+01   4.5194676e-04   1.0521513e-01   9.0768976e-01   2.5127816e-01   2.1093508e-03   2.2572007e+00
   6.4000000e+01   4.0130039e-04   4.9273571e-02   4.6136191e-01   3.9391216e-01   1.4973754e-02   2.2441020e+00
   6.5000000e+01   1.1775507e-03   2.3928737e-02   4.0372839e-01   3.8769677e-01   1.1260574e-02   2.2344264e+00
   6.6000000e+01   1.2461574e-03   6.7941829e-02   7.5158049e-01   4.1356651e-01   6.5690819e-03   2.2283961e+00
   6.7000000e+01   5.1283585e-04   1.5034868e-01   1.3328054e+00   4.0111830e-01   9.2599611e-03   2.2201995e+00
   6.8000000e+01   3.5701102e-04   1.0313047e-01   9.3219889e-01   3.9064223e-01   6.0393531e-03   2.2149960e+00
   6.9000000e+01   2.7132180e-04   3.4881716e-02   2.9910107e-01   4.0538983e-01   1.2463637e-02   2.2039489e+00
   7.0000000e+01   3.5784832e-04   1.4744723e-02   7.3853708e-01   4.1224039e-01   1.9640078e-02   2.1864604e+00
   7.1000000e+01   7.1264842e-04   1.4786487e-02   8.9835216e-01   4.0297684e-01   4.0156622e-02   2.1820608e+00
   7.2000000e+01   2.2532337e-04   1.6585297e-01   1.4072201e+00   4.0223151e-01   1.1171380e-02   2.1723704e+00
   7.3000000e+01   1.9895441e-04   5.8474675e-02   5.0863434e-01   4.2062878e-01   3.2192420e-03   2.1694381e+00
   7.4000000e+01   3.8624756e-04   5.6059871e-02   5.5620005e-01   4.1519640e-01   6.5041870e-03   2.1636176e+00
   7.5000000e+01   6.4697483e-04   3.2305687e-02   5.9147619e-01   3.8436571e-01   8.6406820e-03   2.1565009e+00
   7.6000000e+01   4.6203054e-04   3.2121242e-02   6.7560192e-01   4.0754676e-01   2.7515644e-02   2.1504978e+00
   7.7000000e+01   2.9843103e-04   1.5450091e-01   1.3053497e+00   3.2667149e-01   5.9762867e-03   2.1463338e+00
   7.8000000e+01   2.8189856e-04   5.6449486e-02   5.9014033e-01   2.4292605e-01   5.3292396e-03   2.1435839e+00
   7.9000000e+01   3.9409504e-04   2.2853194e-02   4.4280027e-01   3.6607017e-01   1.1940355e-02   2.1412498e+00
   8.0000000e+01   1.8779151e-04   1.2266949e-01   1.0804596e+00   2.0475032e-01   1.5441976e-03   2.1405752e+00
   8.1000000e+01   1.5310818e-04   1.6240727e-01   1.4049143e+00   1.3244682e-01   1.1407104e-03   2.1402532e+00
   8.2000000e+01   4.2304646e-04   3.9030243e-02   5.2326856e-01   2.4494708e-01   2.2051938e-03   2.1391020e+00
   8.3000000e+01   1.9590622e-04   1.0174076e-01   8.4240759e-01   2.4066631e-01   1.8249797e-03   2.1381658e+00
   8.4000000e+01   1.6046959e-04   1.1752112e-01   1.0030456e+00   2.5074896e-01   2.6509983e-03   2.1367516e+00
   8.5000000e+01   3.4878839e-04   2.0850007e-02   6.0949302e-01   3.1850556e-01   3.2055900e-03   2.1356632e+00
   8.6000000e+01   1.3892672e-04   1.4075514e-01   1.1978263e+00   2.4580702e-01   7.9423771e-04   2.1352469e+00
   8.7000000e+01   1.1067218e-04   1.5419688e-01   1.3734961e+00   3.3603744e-01   6.2003526e-04   2.1348024e+00
   8.8000000e+01   2.3813926e-04   9.4533362e-02   9.9648795e-01   3.8809731e-01   1.6974210e-03   2.1333987e+00
   8.9000000e+01   2.8625873e-04   9.4779236e-02   9.5159240e-01   4.0184113e-01   2.8713762e-03   2.1309444e+00
   9.0000000e+01   1.8357023e-04   1.1705184e-01   1.0341105e+00   4.3976136e-01   1.2303011e-03   2.1297928e+00
   9.1000000e+01   1.1725933e-04   1.6713883e-01   1.4637889e+00   4.6148553e-01   9.2544953e-04   2.1288839e+00
   9.2000000e+01   1.2342008e-04   7.2563107e-02   6.9667364e-01   5.3542548e-01   8.2710845e-04   2.1279417e+00
   9.3000000e+01   2.9521353e-04   3.6941653e-02   7.2998597e-01   5.6820197e-01   3.4555092e-03   2.1237722e+00
   9.4000000e+01   4.1402868e-04   1.3220237e-01   1.2655341e+00   5.7121657e-01   7.3296981e-03   2.1149189e+00
   9.5000000e+01   7.5271842e-04   8.5978242e-02   8.1937595e-01   5.6955395e-01   2.2983929e-02   2.0876158e+00
   9.6000000e+01   6.0566671e-04   9.0729151e-02   8.0339495e-01   5.5553003e-01   2.8147729e-02   2.0555527e+00
   9.7000000e+01   7.2950970e-04   3.4657878e-02   5.2448589e-01   5.3723639e-01   7.6761205e-02   1.9752722e+00
   9.8000000e+01   6.9561402e-04   1.7215975e-02   7.9186979e-01   4.8184756e-01   7.4404652e-02   1.9578327e+00
   9.9000000e+01   3.0142169e-04   1.3597126e-01   1.2219963e+00  -4.5052272e-01   5.9533452e-03   1.9631114e+00
   1.0000000e+02   5.8796453e-04   1.0626879e-01   1.0544174e+00  -3.5117038e-01   2.3292986e-03   1.9647219e+00
   1.0100000e+02   2.4871370e-04   2.5962058e-01   2.4355814e+00   4.6258742e-01   9.0099364e-04   1.9639036e+00
   1.0200000e+02   1.5787366e-04   2.7995617e-01   2.5625664e+00   4.6648111e-01   1.3106823e-03   1.9627042e+00
   1.0300000e+02   1.8006168e-04   1.6890643e-01   1.9375640e+00   4.0574597e-01   1.1611427e-03   1.9617806e+00
   1.0400000e+02   1.8064823e-04   4.3091141e-02   4.8655929e-01   4.0172653e-01   1.4937549e-03   1.9606052e+00
   1.0500000e+02   3.5432212e-04   2.9703491e-02   6.5474872e-01   4.2982519e-01   4.3957432e-03   1.9569163e+00
   1.0600000e+02   3.8273329e-04   6.9604639e-02   8.9923395e-01   3.9807310e-01   3.1265452e-03   1.9544888e+00
   1.0700000e+02   4.7768041e-04   1.2465851e-01   1.1612559e+00   3.7346691e-01   2.2793385e-03   1.9528294e+00
   1.0800000e+02   1.8651565e-04   2.3220203e-01   2.0589810e+00  -6.9190188e-02   3.0767025e-04   1.9528711e+00
   1.0900000e+02   1.3925868e-04   2.8960064e-01   2.6021676e+00   4.0622216e-01   4.5404953e-04   1.9525111e+00
   1.1000000e+02   2.2419620e-04   1.9589566e-01   1.8000316e+00   4.1568394e-01   1.5216720e-03   1.9512779e+00
   1.1100000e+02   2.7697936e-04   8.6335678e-02   1.0046384e+00   4.2480891e-01   2.0642864e-03   1.9495702e+00
   1.1200000e+02   7.2032969e-04   4.0308254e-02   7.4461959e-01   4.2621599e-01   8.1293488e-03   1.9428681e+00
   1.1300000e+02   5.8374012e-04   1.0301389e-01   9.6544851e-01   4.2061732e-01   1.0942517e-02   1.9340220e+00
   1.1400000e+02   2.6931102e-04   1.7902911e-01   1.5633561e+00  -3.6462220e-01   1.6081772e-03   1.9351583e+00
   1.1500000e+02   2.2662078e-04   1.7633274e-01   1.5471398e+00   3.6255614e-01   1.7800783e-03   1.9339120e+00
   1.1600000e+02   1.9330210e-04   8.1424399e-02   7.3942629e-01   4.2391003e-01   3.6018475e-03   1.9309695e+00
   1.1700000e+02   2.4078114e-04   3.0334782e-02   6.3109318e-01   4.3693968e-01   6.5317749e-03   1.9254920e+00
   1.1800000e+02   5.5162359e-04   2.9386714e-02   8.3008117e-01   4.4114519e-01   1.2388351e-02   1.9150887e+00
   1.1900000e+02   2.5230181e-04   7.6443689e-02   9.6650181e-01  -3.7248121e-01   2.4101661e-03   1.9168127e+00
   1.2000000e+02   4.9664367e-04   1.0815872e-01   1.1132868e+00   4.0173811e-01   1.8224692e-03   1.9154120e+00
   1.2100000e+02   2.7878013e-04   2.5921728e-01   2.3634676e+00   4.4348635e-01   2.2192701e-03   1.9135306e+00
   1.2200000e+02   2.5449557e-04   2.2165543e-01   1.9880758e+00   4.4545111e-01   6.2542518e-03   1.9082296e+00
   1.2300000e+02   2.1934886e-04   1.0600138e-01   1.2533067e+00   4.4428865e-01   6.4586524e-03   1.9027860e+00
   1.2400000e+02   2.3333222e-04   2.4659631e-02   4.8411042e-01   4.5753410e-01   6.5958648e-03   1.8970765e+00
   1.2500000e+02   1.8269391e-04   4.6039188e-02   7.3407694e-01  -3.4014583e-01   2.2463150e-03   1.8985303e+00
   1.2600000e+02   8.1737707e-05   1.0704066e-01   1.1056643e+00  -3.4283609e-01   4.8952336e-04   1.8988491e+00
   1.2700000e+02   1.3329851e-04   1.1244955e-01   1.1374658e+00   5.2612667e-01   3.0045712e-04   1.8985490e+00
   1.2800000e+02   7.9884800e-05   2.7257663e-01   2.4058523e+00  -1.7238254e-01   3.0362805e-04   1.8986485e+00
   1.2900000e+02   6.4573336e-05   1.9398172e-01   1.8364070e+00   5.0577494e-02   9.1923935e-04   1.8985610e+00
   1.3000000e+02   7.2228494e-05   8.0161000e-02   9.2442486e-01   3.1132996e-01   6.3808346e-04   1.8981842e+00
   1.3100000e+02   2.9502921e-04   9.0810425e-03   6.9267105e-01   6.3158755e-01   4.2763279e-03   1.8969031e+00
   1.3200000e+02   1.1662213e-04   2.0643186e-01   1.7996908e+00   4.3537683e-01   1.4711159e-03   1.8956899e+00
   1.3300000e+02   8.0590155e-05   1.5572557e-01   1.3257915e+00   6.3121943e-01   9.4095303e-04   1.8945644e+00
   1.3400000e+02   1.1702834e-04   1.1934479e-01   1.0653407e+00   6.7195220e-01   1.9181348e-03   1.8921244e+00
   1.3500000e+02   2.2374303e-04   5.9332209e-02   6.4806672e-01   6.9376199e-01   2.7430107e-03   1.8885274e+00
   1.3600000e+02   2.4435853e-04   8.6875175e-02   8.1627817e-01   6.9296726e-01   6.7958573e-03   1.8796565e+00
   1.3700000e+02   1.6101087e-04   1.0964467e-01   9.3450686e-01   6.4532515e-01   1.0862895e-03   1.8783395e+00
   1.3800000e+02   1.8435338e-04   1.9060159e-01   1.7039255e+00   6.4516659e-01   1.2795326e-03   1.8767898e+00
   1.3900000e+02   3.1821113e-04   6.1115773e-02   6.3323810e-01   7.0904900e-01   6.3420442e-03   1.8683691e+00
   1.4000000e+02   3.9119360e-04   5.4512210e-02   6.3383226e-01   7.1020177e-01   1.3932086e-02   1.8499731e+00
   1.4100000e+02   1.8578785e-04   1.1426201e-01   9.9328456e-01   7.0397653e-01   4.2155111e-03   1.8444914e+00
   1.4200000e+02   1.3477934e-04   1.8486623e-01   1.6161526e+00   6.7217523e-01   1.3674953e-03   1.8427969e+00
   1.4300000e+02   1.8735348e-04   8.0562600e-02   7.4755125e-01   7.1676325e-01   4.8321123e-03   1.8364249e+00
   1.4400000e+02   3.1578113e-04   3.9613283e-02   5.7588859e-01   7.1973047e-01   1.7749196e-02   1.8131065e+00
   1.4500000e+02   5.0061494e-04   6.0621482e-02   8.7167507e-01   7.1334643e-01   2.9023244e-02   1.7759515e+00
   1.4600000e+02   6.7307146e-04   8.4828422e-02   8.0935352e-01   6.9991669e-01   4.7768438e-02   1.7176435e+00
   1.4700000e+02   2.0149981e-04   1.2954272e-01   1.1149468e+00  -6.6802379e-01   1.2517716e-02   1.7320806e+00
   1.4800000e+02   2.1283705e-04   1.9519886e-01   1.7033011e+00  -6.3069200e-01   2.8572128e-03   1.7352061e+00
   1.4900000e+02   2.8975086e-04   1.1043113e-01   1.0694509e+00   6.8910306e-01   6.3066773e-03   1.7276832e+00
   1.5000000e+02   2.9224912e-04   4.4310265e-02   5.4937698e-01   6.8336291e-01   8.4592098e-03   1.7177291e+00
   1.5100000e+02   6.2620873e-04   1.5139737e-02   7.3422394e-01   6.8770138e-01   2.7375781e-02   1.7016454e+00
   1.5200000e+02   7.1883013e-04   8.8232349e-02   9.7667169e-01   6.7940922e-01   1.6638702e-02   1.6825374e+00
   1.5300000e+02   3.0077189e-04   2.1082217e-01   1.8364937e+00   6.7102355e-01   4.4565895e-03   1.6775150e+00
   1.5400000e+02   2.4108835e-04   2.1357487e-01   1.9173078e+00   6.7150016e-01   1.1196412e-02   1.6649610e+00
   1.5500000e+02   2.8400485e-04   1.1712385e-01   1.1014743e+00   6.6856828e-01   5.6647687e-03   1.6586702e+00
   1.5600000e+02   2.2602967e-04   4.6968508e-02   7.3279832e-01   6.6726124e-01   1.5343490e-02   1.6417979e+00
   1.5700000e+02   4.5618446e-04   1.4526981e-02   7.5650519e-01   6.6856957e-01   1.8192394e-02   1.6219810e+00
   1.5800000e+02   6.0770691e-04   8.7173278e-02   9.2917750e-01   6.6068723e-01   9.9149589e-03   1.6114012e+00
   1.5900000e+02   2.2802681e-04   2.6465796e-01   2.3241255e+00  -6.4199399e-01   2.9681791e-03   1.6144759e+00
   1.6000000e+02   1.3193465e-04   2.5774566e-01   2.3059979e+00   6.6072430e-01   5.7242691e-03   1.6083847e+00
   1.6100000e+02   2.6376544e-04   1.8313169e-01   1.7490902e+00   6.5776376e-01   1.5993909e-02   1.5915821e+00
   1.6200000e+02   3.5101610e-04   7.3614093e-02   9.7868608e-01   6.5137309e-01   1.7596698e-02   1.5734828e+00
   1.6300000e+02   4.6038153e-04   3.1474334e-02   5.8651051e-01   6.4311687e-01   5.5018478e-02   1.5460007e+00
   1.6400000e+02   1.5766556e-04   1.5435622e-01   1.3169484e+00   6.2927698e-01   1.4672622e-02   1.5318277e+00
   1.6500000e+02   1.8059338e-04   1.2903528e-01   1.1097899e+00   6.1804351e-01   4.6553914e-03   1.5274306e+00
   1.6600000e+02   4.0858527e-04   8.6325996e-02   8.8849862e-01   6.2190841e-01   1.6478099e-02   1.5119061e+00
   1.6700000e+02   5.4423686e-04   6.4205206e-02   7.7743121e-01   6.1341697e-01   2.2330825e-02   1.4914342e+00
   1.6800000e+02   1.7359033e-04   1.4605255e-01   1.2694571e+00   4.5212849e-01   8.4412576e-04   1.4908655e+00
   1.6900000e+02   9.9589074e-05   2.4538720e-01   2.1678532e+00   3.7054244e-01   3.9518942e-04   1.4906472e+00
   1.7000000e+02   1.0225435e-04   1.1897277e-01   1.0594989e+00   6.1629843e-01   3.0521198e-03   1.4878476e+00
   1.7100000e+02   9.3567656e-05   4.4518812e-02   7.1696095e-01   6.3010388e-01   4.2324170e-03   1.4838878e+00
   1.7200000e+02   9.9942878e-05   1.5405960e-02   9.0841061e-01   6.5318078e-01   6.5924917e-03   1.4775166e+00
   1.7300000e+02   2.0575766e-04   1.2581188e-02   9.2550961e-01   6.3306120e-01   2.0293783e-02   1.4763310e+00
   1.7400000e+02   1.2497701e-04   2.8674434e-01   2.5042340e+00   6.3725174e-01   7.5359559e-03   1.4692662e+00
   1.7500000e+02   1.6087214e-04   2.9156843e-02   3.4965429e-01   6.1690993e-01   7.1446495e-03   1.4628136e+00
   1.7600000e+02   1.5286618e-04   4.8978024e-02   4.1451608e-01   6.0130011e-01   7.7676054e-03   1.4560096e+00
   1.7700000e+02   1.6715077e-04   5.4531306e-02   8.2800189e-01  -1.0545316e-01   1.6618865e-03   1.4562667e+00
   1.7800000e+02   4.0535459e-04   6.0821774e-02   8.3169818e-01   3.5076896e-01   7.1868287e-03   1.4544394e+00
   1.7900000e+02   1.3154895e-04   2.1203015e-01   1.8488980e+00  -4.1358436e-01   1.2818079e-03   1.4552115e+00
   1.8000000e+02   1.2387886e-04   2.8476322e-01   2.5671262e+00   8.2157522e-02   4.5152858e-04   1.4551576e+00
   1.8100000e+02   1.8114344e-04   1.8037875e-01   1.8857317e+00   2.6732720e-01   2.4840841e-03   1.4541955e+00
   1.8200000e+02   1.8049953e-04   7.0002485e-02   8.8315840e-01   3.6984888e-01   2.4914911e-03   1.4528594e+00
   1.8300000e+02   1.0152349e-04   1.5185063e-02   6.9101625e-01   1.7190498e-01   3.7456089e-03   1.4527426e+00
   1.8400000e+02   4.1733126e-05   2.7555196e-01   2.4138679e+00   4.5198560e-01   1.1471364e-03   1.4519901e+00
   1.8500000e+02   4.0482930e-05   6.5236132e-02   6.2639107e-01   5.4304363e-01   3.5359987e-04   1.4517114e+00
   1.8600000e+02   8.4289955e-05   4.0609499e-02   5.1669635e-01   5.3446085e-01   1.9316546e-03   1.4502146e+00
   1.8700000e+02   1.3381076e-04   3.4266169e-02   8.7754504e-01   5.4023866e-01   2.4063537e-03   1.4497434e+00
   1.8800000e+02   8.4690735e-05   2.5806905e-01   2.2580434e+00   5.1219076e-01   1.1953134e-03   1.4488566e+00
   1.8900000e+02   5.0552487e-05   6.7736653e-02   5.7851986e-01   5.3997064e-01   1.0622782e-03   1.4480261e+00
   1.9000000e+02   5.7518752e-05   8.5087011e-02   7.4348390e-01   5.6565601e-01   1.2738393e-03   1.4469836e+00
   1.9100000e+02   1.9839786e-04   2.7003847e-02   7.3184922e-01   5.2018161e-01   1.2508042e-03   1.4460429e+00
   1.9200000e+02   1.1813096e-04   1.4060119e-01   1.2608587e+00   5.8986103e-01   1.6657857e-03   1.4446234e+00
   1.9300000e+02   7.1127368e-05   2.0444474e-01   1.7692542e+00  -4.2133477e-01   3.9614505e-04   1.4448646e+00
   1.9400000e+02   5.8500810e-05   1.1727973e-01   1.0727070e+00   3.2240656e-01   5.6662124e-04   1.4446008e+00
   1.9500000e+02   8.0349831e-05   7.8795797e-02   7.7819499e-01   5.6339113e-01   1.3718129e-03   1.4434853e+00
   1.9600000e+02   3.4794823e-04   3.4142963e-02   8.3094808e-01   6.0796008e-01   4.1467907e-03   1.4398540e+00
   1.9700000e+02   7.4659860e-05   1.8121401e-01   1.5514609e+00   6.2210528e-01   1.8244842e-03   1.4382212e+00
   1.9800000e+02   6.7027489e-05   2.6731125e-01   2.3482314e+00   6.1860949e-01   8.4565881e-04   1.4374691e+00
   1.9900000e+02   1.3422485e-04   1.4053390e-01   1.3539851e+00   6.4555680e-01   2.9809216e-03   1.4347067e+00
   2.0000000e+02   1.5316822e-04   5.7861653e-02   7.9381944e-01   6.5525031e-01   3.3749369e-03   1.4315386e+00
   2.0100000e+02   1.7052619e-04   1.4565146e-02   7.5766636e-01   6.4776220e-01   1.2898271e-02   1.4300446e+00
   2.0200000e+02   8.0138959e-05   2.4696082e-01   2.1605901e+00   6.5906958e-01   4.1893507e-03   1.4261033e+00
   2.0300000e+02   7.1523715e-05   8.2518005e-02   7.4791047e-01   6.7052433e-01   2.5138039e-03   1.4237019e+00
   2.0400000e+02   7.3630646e-05   4.7085114e-02   5.5988572e-01   6.8335282e-01   4.2737159e-03   1.4195510e+00
   2.0500000e+02   5.4262311e-05   1.8138364e-02   8.1222766e-01   7.0698618e-01   5.0051252e-03   1.4145368e+00
   2.0600000e+02   9.0958692e-05   4.4783080e-02   8.5049068e-01   7.2837741e-01   7.7538326e-03   1.4065680e+00
   2.0700000e+02   2.0775524e-04   2.8230100e-02   8.4489673e-01   7.3820192e-01   1.4600204e-02   1.4027823e+00
   2.0800000e+02   1.2581767e-04   2.3801282e-01   2.0843608e+00   7.3930000e-01   4.1846661e-03   1.3984481e+00
   2.0900000e+02   1.0264499e-04   1.2281872e-01   1.0416877e+00   7.4296649e-01   5.1801071e-03   1.3930744e+00
   2.1000000e+02   1.1859141e-04   6.8912132e-02   6.5297576e-01   7.4536077e-01   6.6886927e-03   1.3861431e+00
   2.1100000e+02   3.7447595e-04   1.7717126e-02   5.8530446e-01   6.9488370e-01   3.6939639e-03   1.3825900e+00
   2.1200000e+02   2.1668340e-04   1.1031641e-01   9.7378491e-01   7.4858565e-01   7.7252584e-03   1.3746127e+00
   2.1300000e+02   8.3017103e-05   2.2580519e-01   1.9583623e+00  -7.3712878e-01   3.6419922e-03   1.3783071e+00
   2.1400000e+02   6.5589536e-05   1.4080026e-01   1.3630391e+00   7.9561999e-02   3.2636293e-04   1.3782714e+00
   2.1500000e+02   1.1772200e-04   1.2687804e-01   1.1821067e+00   7.2802674e-01   1.7661572e-03   1.3765002e+00
   2.1600000e+02   1.8668700e-04   8.9212516e-02   1.0156777e+00   7.4673822e-01   4.5567427e-03   1.3718228e+00
   2.1700000e+02   2.1409950e-04   3.6479508e-02   8.7121943e-01   7.4045687e-01   8.3627276e-03   1.3633499e+00
   2.1800000e+02   2.7258657e-04   7.1332264e-02   7.7807068e-01   7.3991372e-01   1.3376745e-02   1.3566168e+00
   2.1900000e+02   7.1574678e-05   1.6636485e-01   1.4248328e+00  -6.4109425e-01   7.1074594e-04   1.3572352e+00
   2.2000000e+02   7.2774867e-05   2.7206708e-01   2.4322660e+00  -5.3103897e-01   3.2336245e-04   1.3574683e+00
   2.2100000e+02   9.0966450e-05   1.4499535e-01   1.4062523e+00   1.3031348e-01   4.6393893e-04   1.3573864e+00
   2.2200000e+02   9.7539169e-05   5.1424237e-02   6.2779721e-01   4.3687331e-01   9.5546857e-04   1.3568203e+00
   2.2300000e+02   6.9205580e-05   3.6914576e-02   6.8483779e-01   2.8298403e-01   1.6536959e-03   1.3566616e+00
   2.2400000e+02   5.0481559e-05   2.3714002e-01   2.0515557e+00   5.8341365e-01   5.4819498e-04   1.3562279e+00
   2.2500000e+02   6.2912246e-05   7.3719608e-02   7.0643122e-01   5.7655165e-01   1.0754586e-03   1.3553874e+00
   2.2600000e+02   9.2970216e-05   6.3246447e-02   6.0610799e-01   6.4623512e-01   1.3070741e-03   1.3542433e+00
   2.2700000e+02   9.8588667e-05   6.6528978e-02   7.7976231e-01   6.1410162e-01   5.4639348e-04   1.3537890e+00
   2.2800000e+02   3.7513278e-05   1.6769606e-01   1.4418882e+00   6.3692470e-01   3.2808567e-04   1.3535061e+00
   2.2900000e+02   3.4937365e-05   2.2335531e-01   1.9871175e+00   7.5587113e-01   7.8329941e-05   1.3534260e+00
   2.3000000e+02   9.6663036e-05   1.1940196e-01   1.0670202e+00   7.6567610e-01   2.8648007e-03   1.3504595e+00
   2.3100000e+02   1.9412578e-04   7.2380675e-02   9.0810664e-01   7.7082781e-01   4.0230230e-03   1.3462761e+00
   2.3200000e+02   2.1629212e-04   1.0824669e-01   1.0434095e+00   7.7037676e-01   1.0778404e-02   1.3351295e+00
   2.3300000e+02   1.3711201e-04   9.7068432e-02   8.6015294e-01   7.6722658e-01   2.5049324e-03   1.3325653e+00
   2.3400000e+02   1.4207139e-04   1.6844027e-01   1.4939941e+00   7.6891114e-01   4.2046951e-03   1.3282619e+00
   2.3500000e+02   1.5444615e-04   5.8674809e-02   6.3629226e-01   7.7413793e-01   6.1934738e-03   1.3219037e+00
   2.3600000e+02   3.0791072e-04   2.8450284e-02   7.7577960e-01   7.7711100e-01   1.3143895e-02   1.3151639e+00
   2.3700000e+02   7.4297061e-05   1.9738440e-01   1.7326742e+00   7.6049426e-01   1.4900897e-03   1.3136742e+00
   2.3800000e+02   5.6597711e-05   2.3312088e-01   2.0415563e+00   7.7957566e-01   6.4046785e-04   1.3130183e+00
   2.3900000e+02   6.7267521e-05   1.3051325e-01   1.1654470e+00   7.9668831e-01   1.7189469e-03   1.3112209e+00
   2.4000000e+02   9.3545792e-05   4.4955143e-02   6.6668398e-01   8.1245535e-01   2.3731949e-03   1.3086940e+00
   2.4100000e+02   2.2992328e-04   3.8600095e-02   8.1446317e-01   8.1521998e-01   7.8168368e-03   1.3003679e+00
   2.4200000e+02   1.9775789e-04   1.1388044e-01   1.0377820e+00   8.0884104e-01   5.1816940e-03   1.2949239e+00
   2.4300000e+02   7.8720794e-05   1.9761607e-01   1.7177982e+00  -7.9921007e-01   2.1959324e-03   1.2971977e+00
   2.4400000e+02   4.5724840e-05   1.5966637e-01   1.3825857e+00   6.3599349e-01   3.9632226e-04   1.2968707e+00
   2.4500000e+02   4.7663835e-05   1.2814361e-01   1.1970176e+00   8.3303853e-01   8.1609388e-04   1.2959892e+00
   2.4600000e+02   1.0008973e-04   4.2511320e-02   5.9377848e-01   8.5848133e-01   3.0818769e-03   1.2925620e+00
   2.4700000e+02   1.2294260e-04   8.7603931e-02   8.4296984e-01   8.6105413e-01   8.8893220e-03   1.2826818e+00
   2.4800000e+02   9.6475699e-05   8.3733491e-02   7.5924578e-01   8.6543060e-01   4.3724920e-03   1.2778311e+00
   2.4900000e+02   6.8676560e-05   1.5089882e-01   1.3242457e+00   8.6147784e-01   1.1237170e-03   1.2765943e+00
   2.5000000e+02   8.2759855e-05   5.6331425e-02   5.4140391e-01   8.8747541e-01   3.9050160e-03   1.2721722e+00
   2.5100000e+02   1.6592281e-04   3.9298331e-02   5.5994127e-01   8.9469930e-01   8.4724490e-03   1.2625379e+00
   2.5200000e+02   9.2280174e-05   9.2436217e-02   9.7357178e-01   8.9921739e-01   3.8712044e-03   1.2581448e+00
   2.5300000e+02   1.0727566e-04   1.0689794e-01   1.0254910e+00   9.0336099e-01   8.2362119e-03   1.2487918e+00
   2.5400000e+02   2.1167018e-04   5.2162236e-02   7.2300085e-01   9.0375238e-01   1.3654635e-02   1.2410918e+00
   2.5500000e+02   1.0870938e-04   1.9973502e-01   1.7727347e+00   9.0189073e-01   8.1671608e-04   1.2401777e+00
   2.5600000e+02   1.3290116e-04   2.9396784e-01   2.6941264e+00   9.1149853e-01   4.3807581e-03   1.2352277e+00
   2.5700000e+02   2.4150750e-04   2.3048635e-01   2.4376550e+00   9.1127492e-01   8.0554567e-03   1.2261670e+00
   2.5800000e+02   3.9154150e-04   1.6115269e-01   2.0798431e+00   9.1055107e-01   2.3418356e-02   1.2000794e+00
   2.5900000e+02   3.0391997e-04   7.5579374e-02   9.2995574e-01   9.0707156e-01   4.6116806e-02   1.1501146e+00
   2.6000000e+02   5.0760990e-04   3.2177536e-02   5.5936135e-01   8.9976787e-01   6.8178173e-02   1.0801035e+00
   2.6100000e+02   2.1975447e-04   6.9765526e-02   7.7228955e-01  -8.7041186e-01   9.1410595e-03   1.0887082e+00
   2.6200000e+02   1.3383857e-04   1.8112427e-01   1.5647403e+00   6.9149372e-01   1.6269024e-03   1.0874841e+00
   2.6300000e+02   2.0419564e-04   1.2495249e-01   1.1367287e+00   8.9075238e-01   2.8692282e-02   1.0597854e+00
   2.6400000e+02   1.0926028e-04   2.8294858e-02   5.3079241e-01   8.8842406e-01   2.6159495e-02   1.0352334e+00
   2.6500000e+02   2.3785529e-04   3.4490589e-02   7.3453953e-01   8.8469608e-01   1.4764108e-02   1.0284786e+00
   2.6600000e+02   7.9488436e-05   1.6803759e-01   1.4291649e+00   8.3455401e-01   3.6150043e-03   1.0253778e+00
   2.6700000e+02   7.0303156e-05   1.4937888e-01   1.2717308e+00  -8.2495429e-01   5.0247845e-03   1.0296324e+00
   2.6800000e+02   6.8301977e-05   4.9799274e-02   5.1783856e-01  -8.1256238e-01   8.2174886e-03   1.0365192e+00
   2.6900000e+02   2.0908282e-04   2.5702748e-02   5.0423135e-01  -7.9471588e-01   1.2080863e-02   1.0464983e+00
   2.7000000e+02   1.6975029e-04   9.2171125e-02   9.1694398e-01  -4.4434115e-01   1.5711845e-03   1.0472299e+00
   2.7100000e+02   9.9138462e-05   2.4876486e-01   2.1642099e+00   8.5846092e-01   3.0459343e-03   1.0444929e+00
   2.7200000e+02   7.4037854e-05   9.0249457e-02   7.9579502e-01  -3.3148164e-01   2.2874515e-03   1.0452873e+00
   2.7300000e+02   4.4138676e-05   3.9403946e-02   3.5761485e-01  -1.0703266e-01   2.0120371e-03   1.0455145e+00
   2.7400000e+02   1.3168632e-04   2.7415122e-02   7.7147604e-01  -6.1092613e-01   2.9374632e-03   1.0464533e+00
   2.7500000e+02   8.3654959e-05   2.6075307e-01   2.2775891e+00  -2.9372651e-01   1.1404415e-03   1.0468045e+00
   2.7600000e+02   6.7815876e-05   1.4514744e-01   1.2734781e+00  -4.6792051e-01   2.9668433e-03   1.0482613e+00
   2.7700000e+02   1.0266500e-04   1.1171925e-01   1.0910717e+00  -5.0591418e-01   6.0994534e-03   1.0515105e+00
   2.7800000e+02   1.1954955e-04   4.9044066e-02   5.7800269e-01  -5.0552352e-01   8.4592386e-03   1.0560350e+00
   2.7900000e+02   1.1314782e-04   1.2267587e-02   7.4722680e-01  -4.5709586e-01   1.7079569e-02   1.0581037e+00
   2.8000000e+02   4.8661661e-05   1.6776827e-01   1.4369856e+00  -4.9185000e-01   3.0893793e-03   1.0597153e+00
   2.8100000e+02   4.8454901e-05   9.0286217e-02   8.5841258e-01  -3.5262935e-01   1.1917222e-03   1.0601613e+00
   2.8200000e+02   1.3975721e-04   7.5671017e-02   7.1837797e-01  -3.8535792e-01   6.2093984e-03   1.0627155e+00
   2.8300000e+02   6.4097352e-05   9.7525768e-02   8.5633496e-01  -2.0385149e-01   2.0394316e-03   1.0631594e+00
   2.8400000e+02   7.8006858e-05   1.7753953e-01   1.5573136e+00  -9.5211734e-02   2.5960757e-03   1.0634258e+00
   2.8500000e+02   6.1229521e-05   6.5337040e-02   6.2087666e-01   4.7305832e-01   1.1826104e-03   1.0628314e+00
   2.8600000e+02   6.1413197e-05   4.9564831e-02   6.0939607e-01   2.9859893e-01   2.7875595e-03   1.0619505e+00
   2.8700000e+02   2.0251364e-04   3.8449413e-02   7.2544696e-01   5.8527017e-01   5.2398482e-03   1.0603246e+00
   2.8800000e+02   4.2680106e-05   1.7305467e-01   1.4682123e+00  -1.8770199e-02   7.9858296e-04   1.0603408e+00
   2.8900000e+02   3.4198275e-05   2.6663849e-01   2.4061310e+00   4.3065953e-02   2.4022532e-04   1.0603298e+00
   2.9000000e+02   3.8021285e-05   7.4420088e-02   6.9184334e-01   6.5866813e-01   1.0167300e-03   1.0596201e+00
   2.9100000e+02   7.1536744e-05   3.1125626e-02   4.7587729e-01   6.0675955e-01   1.8188860e-03   1.0584517e+00
   2.9200000e+02   7.1735909e-05   5.8724280e-02   8.7353569e-01   5.6581245e-01   2.2015674e-03   1.0577929e+00
   2.9300000e+02   3.4835161e-05   2.1607315e-01   1.8652011e+00   5.3740988e-01   6.7061212e-04   1.0574119e+00
   2.9400000e+02   2.5399690e-05   1.3214437e-01   1.1406630e+00   5.2798523e-01   5.9786855e-04   1.0570782e+00
   2.9500000e+02   3.2078747e-05   1.0404239e-01   9.6589598e-01   5.7430088e-01   4.6308243e-04   1.0567972e+00
   2.9600000e+02   3.8273215e-05   4.5482202e-02   7.2594360e-01   6.1298767e-01   1.1924313e-03   1.0560252e+00
   2.9700000e+02   1.2387508e-04   1.5522948e-02   8.2027699e-01   6.1842110e-01   2.3212368e-03   1.0556463e+00
   2.9800000e+02   4.2039895e-05   2.5780172e-01   2.2454264e+00   6.1683621e-01   8.2212939e-04   1.0551112e+00
   2.9900000e+02   2.6593048e-05   2.0836851e-01   1.7980669e+00   5.9598625e-01   4.0553241e-04   1.0548562e+00
   3.0000000e+02   3.7797992e-05   1.6664426e-01   1.4762249e+00   5.9032664e-01   5.9320743e-04   1.0544870e+00
   3.0100000e+02   5.4139739e-05   6.0983846e-02   6.6039998e-01   4.9312172e-01   7.0115073e-04   1.0541226e+00
   3.0200000e+02   3.4519175e-05   5.6279546e-02   5.9982582e-01   5.9669848e-01   1.4412739e-03   1.0536695e+00
   3.0300000e+02   2.5076083e-05   1.7137797e-01   1.4610848e+00   8.6888358e-03   2.3221294e-04   1.0536674e+00
   3.0400000e+02   3.5408294e-05   1.0056375e-01   9.4596277e-01   2.5864069e-01   5.9524896e-04   1.0535053e+00
   3.0500000e+02   4.8313912e-05   6.5477263e-02   7.0822393e-01   3.0642417e-01   1.2582864e-03   1.0530999e+00
   3.0600000e+02   1.6237539e-04   4.7099252e-02   7.1211977e-01   3.9681648e-01   3.5217675e-03   1.0523654e+00
   3.0700000e+02   5.4799535e-05   2.1148457e-01   1.8475864e+00   3.7439889e-01   5.0340340e-04   1.0521672e+00
   3.0800000e+02   2.5915855e-05   2.9151177e-01   2.5693754e+00   4.8056889e-01   5.4240725e-04   1.0518930e+00
   3.0900000e+02   3.1265237e-05   1.6200421e-01   1.4951551e+00   5.0023638e-01   5.8932112e-04   1.0515831e+00
   3.1000000e+02   5.6525201e-05   2.9031893e-02   4.3485809e-01   6.2380861e-01   9.1668547e-04   1.0509820e+00
   3.1100000e+02   6.8722801e-05   8.1708920e-02   7.7324874e-01   6.4421576e-01   2.3388154e-03   1.0494002e+00
   3.1200000e+02   6.8204879e-05   9.6975189e-02   8.8348083e-01   4.8991858e-01   7.6873360e-04   1.0490052e+00
   3.1300000e+02   5.4423518e-05   2.0315771e-01   1.7891322e+00   8.0996286e-02   5.0284478e-04   1.0489626e+00
   3.1400000e+02   5.4070753e-05   2.7721949e-02   3.4688871e-01   6.9074226e-01   2.3680420e-03   1.0472484e+00
   3.1500000e+02   1.0423450e-04   3.6877615e-02   4.0528069e-01   7.1227294e-01   7.0618120e-03   1.0419937e+00
   3.1600000e+02   3.4854276e-04   5.0374340e-02   8.5785769e-01   6.8435931e-01   6.4607199e-03   1.0373982e+00
   3.1700000e+02   1.6204223e-04   2.4713674e-01   2.1659390e+00   6.8029289e-01   2.3495446e-03   1.0357416e+00
   3.1800000e+02   9.7003010e-05   2.5959205e-01   2.2853919e+00   6.8997853e-01   1.1152357e-02   1.0278057e+00
   3.1900000e+02   1.0995082e-04   1.3399294e-01   1.2203075e+00   6.8366571e-01   1.0788233e-02   1.0202571e+00
   3.2000000e+02   7.5855919e-05   2.1156105e-02   4.5210036e-01   6.8525597e-01   1.5557359e-02   1.0094466e+00
   3.2100000e+02   1.2360943e-04   9.5092468e-03   8.3566280e-01   7.1122965e-01   1.0123035e-02   1.0058191e+00
   3.2200000e+02   3.6922554e-05   2.0493484e-01   1.7426005e+00   6.7692641e-01   1.5945763e-03   1.0047341e+00
   3.2300000e+02   2.8001382e-05   1.6994379e-01   1.5138406e+00   7.8387358e-01   4.9195276e-04   1.0043467e+00
   3.2400000e+02   5.2946628e-05   1.1363534e-01   1.1270799e+00   7.8570515e-01   3.5978839e-03   1.0015100e+00
   3.2500000e+02   6.8274849e-05   4.9062626e-02   5.6139354e-01   8.1030018e-01   3.1337196e-03   9.9896862e-01
   3.2600000e+02   6.1071975e-05   2.8913927e-02   6.8751720e-01   8.2665699e-01   5.4356300e-03   9.9672541e-01
   3.2700000e+02   3.5098091e-05   1.7296322e-01   1.4696470e+00   8.3480531e-01   1.0635716e-03   9.9584061e-01
   3.2800000e+02   3.9364128e-05   1.2167640e-01   1.0296245e+00   7.2586486e-01   5.8103896e-04   9.9542069e-01
   3.2900000e+02   1.0163562e-04   4.0605461e-02   4.6271466e-01   8.8071465e-01   5.3309461e-03   9.9075034e-01
   3.3000000e+02   6.4671651e-05   7.7513889e-02   7.5016928e-01   8.8379860e-01   7.6267863e-03   9.8407849e-01
   3.3100000e+02   1.8094668e-04   5.9842612e-02   6.4920286e-01   8.8688960e-01   1.3788836e-02   9.7206424e-01
   3.3200000e+02   8.3497066e-05   1.0486880e-01   8.7311588e-01   8.8634889e-01   1.0366035e-02   9.6314429e-01
   3.3300000e+02   9.7986184e-05   1.2447956e-01   1.0607477e+00   8.8356260e-01   1.2578386e-02   9.5245700e-01
   3.3400000e+02   7.4634813e-05   4.8665749e-02   5.4170516e-01   8.8418465e-01   1.1312597e-02   9.4294355e-01
   3.3500000e+02   2.2489873e-04   2.2777765e-02   6.4274397e-01   8.7869444e-01   1.1645903e-02   9.3812255e-01
   3.3600000e+02   8.1149482e-05   1.3486309e-01   1.1856023e+00   8.8407063e-01   3.5026042e-03   9.3521887e-01
   3.3700000e+02   6.9412972e-05   2.4643905e-01   2.1462302e+00  -9.2700269e-03   3.1229094e-04   9.3522162e-01
   3.3800000e+02   7.4847686e-05   1.0280893e-01   8.9324769e-01   5.4858247e-01   1.8984139e-03   9.3424883e-01
   3.3900000e+02   4.4081429e-05   2.6698328e-02   4.7876093e-01   8.3048287e-01   1.4331199e-03   9.3313720e-01
   3.4000000e+02   1.1590808e-04   8.8402276e-02   8.8720558e-01   8.6239363e-01   3.5260299e-03   9.3030119e-01
   3.4100000e+02   1.7411327e-04   7.3699652e-02   7.7071988e-01   8.7853449e-01   3.9449035e-03   9.2707867e-01
   3.4200000e+02   1.4150264e-04   2.4056173e-01   2.1664377e+00   8.7342280e-01   1.5829566e-03   9.2579717e-01
   3.4300000e+02   6.9585384e-05   9.8709509e-02   8.4775886e-01   8.7963885e-01   2.2103524e-02   9.0784897e-01
   3.4400000e+02   6.1527183e-05   3.2501650e-02   3.9747992e-01   8.9079108e-01   4.9173438e-03   9.0387457e-01
   3.4500000e+02   1.4408029e-04   5.2178104e-02   7.1977964e-01   8.9434062e-01   1.2271904e-02   8.9396808e-01
   3.4600000e+02   1.5947272e-04   4.7169791e-02   7.6274147e-01   8.9571568e-01   7.0679973e-03   8.9113937e-01
   3.4700000e+02   6.2881109e-05   2.6787318e-01   2.3675028e+00  -8.8788650e-01   2.8327572e-03   8.9338149e-01
   3.4800000e+02   4.6005872e-05   1.9597270e-01   1.7313530e+00   8.8991511e-01   6.0938820e-04   8.9289704e-01
   3.4900000e+02   9.2798243e-05   1.6213730e-01   1.6319579e+00   9.0963938e-01   5.2127981e-03   8.8866523e-01
   3.5000000e+02   1.2700916e-04   8.4799770e-02   9.6054474e-01   9.1216370e-01   6.7834116e-03   8.8317000e-01
   3.5100000e+02   1.6982143e-04   3.2337543e-02   7.3773479e-01   9.1275302e-01   1.6326805e-02   8.7659430e-01
   3.5200000e+02   8.8389229e-05   1.6974428e-01   1.4891411e+00   9.1284856e-01   9.8796446e-03   8.6869582e-01
   3.5300000e+02   6.1348301e-05   1.0268807e-01   8.9109134e-01   9.1550125e-01   3.7748040e-03   8.6569476e-01
   3.5400000e+02   7.6688733e-05   8.5287533e-02   7.4121716e-01   9.1942543e-01   7.4427074e-03   8.5977453e-01
   3.5500000e+02   9.8010877e-05   4.1767118e-02   6.6928628e-01   9.2120282e-01   1.0360447e-02   8.5157583e-01
   3.5600000e+02   4.1593723e-04   3.6995811e-02   8.1048781e-01   9.1563523e-01   1.7944839e-02   8.3760618e-01
   3.5700000e+02   9.6050336e-05   1.5539788e-01   1.3429912e+00   9.1027326e-01   5.0029996e-03   8.3379345e-01
   3.5800000e+02   7.0730712e-05   2.6741526e-01   2.3386218e+00  -8.5899590e-01   1.6272802e-03   8.3495923e-01
   3.5900000e+02   8.3580621e-05   9.2120477e-02   8.0553055e-01   5.9938809e-01   2.2053135e-03   8.3385685e-01
   3.6000000e+02   9.6892202e-05   4.2869524e-02   5.3566705e-01   7.3454818e-01   3.7663386e-03   8.3155267e-01
   3.6100000e+02   3.1470537e-04   3.6599602e-02   8.3341183e-01   8.0950320e-01   1.3984994e-02   8.2685276e-01
   3.6200000e+02   8.0809836e-05   1.7593363e-01   1.5143021e+00   7.8684601e-01   6.8101625e-03   8.2242937e-01
   3.6300000e+02   7.1679135e-05   1.8471923e-01   1.6042787e+00   6.9762773e-01   4.4592556e-04   8.2217356e-01
   3.6400000e+02   9.0537396e-05   6.8084108e-02   5.9317159e-01   8.6253150e-01   5.7115298e-03   8.1812668e-01
   3.6500000e+02   1.6941371e-04   3.4392502e-02   4.5510031e-01   8.5879438e-01   9.0628203e-03   8.1176800e-01
   3.6600000e+02   1.0718348e-04   5.9027130e-02   9.1658212e-01   8.5242180e-01   9.5213797e-03   8.0518965e-01
   3.6700000e+02   2.4038304e-04   5.5316429e-02   8.3664440e-01   8.4480935e-01   1.0786333e-02   8.0152441e-01
   3.6800000e+02   4.9785287e-05   2.0797845e-01   1.8347266e+00   6.8603311e-01   4.8934844e-04   8.0125539e-01
   3.6900000e+02   4.0903849e-05   3.4633687e-01   3.0917626e+00  -7.1504619e-01   2.6516078e-04   8.0140732e-01
   3.7000000e+02   3.8690108e-05   1.6121142e-01   1.4428804e+00  -3.0550777e-01   5.0977232e-04   8.0153222e-01
   3.7100000e+02   3.6556367e-05   5.6327337e-02   5.7705874e-01   6.6329562e-02   4.3809437e-04   8.0150901e-01
   3.7200000e+02   1.1261302e-04   2.4854963e-02   7.7059454e-01   4.1039954e-01   1.8990745e-03   8.0088553e-01
   3.7300000e+02   5.5199533e-05   7.0794917e-02   8.6933546e-01   4.5777694e-01   9.2602819e-04   8.0071585e-01
   3.7400000e+02   2.4785533e-05   3.0605612e-01   2.6784724e+00  -2.8701223e-01   4.5138440e-04   8.0081966e-01
   3.7500000e+02   1.3232472e-05   9.6403006e-02   8.2673311e-01   6.2266314e-01   2.2714060e-04   8.0070641e-01
   3.7600000e+02   1.4760779e-05   1.2366359e-01   1.0998504e+00   7.9283148e-01   1.1654260e-04   8.0063243e-01
   3.7700000e+02   2.4490615e-05   8.2028123e-02   9.0100254e-01   8.3472202e-01   5.3007201e-04   8.0027821e-01
   3.7800000e+02   6.0478046e-05   5.4789830e-02   8.0574570e-01   8.4227534e-01   1.2871310e-03   7.9984446e-01
   3.7900000e+02   4.5314055e-05   2.3753879e-01   2.1600166e+00   8.5249686e-01   6.3658436e-04   7.9941044e-01
   3.8000000e+02   5.1923245e-05   1.5326436e-01   1.3611941e+00   8.5412196e-01   2.6527806e-03   7.9759990e-01
   3.8100000e+02   6.6126405e-05   1.0361528e-01   9.9370695e-01   8.5851225e-01   3.6128083e-03   7.9512740e-01
   3.8200000e+02   7.2064839e-05   2.7934612e-02   5.8982381e-01   8.7126033e-01   6.3308114e-03   7.9074551e-01
   3.8300000e+02   7.4686457e-05   8.8760188e-02   8.0610986e-01   8.7756818e-01   5.1824254e-03   7.8715171e-01
   3.8400000e+02   5.1688360e-05   1.0409546e-01   9.4272540e-01  -1.6355217e-01   4.5886299e-04   7.8721086e-01
   3.8500000e+02   6.4831920e-05   2.2956594e-01   2.0272208e+00   8.3400802e-01   8.6790068e-04   7.8664114e-01
   3.8600000e+02   5.1432298e-05   8.6792344e-02   7.7215294e-01   8.6368104e-01   3.9699025e-03   7.8394554e-01
   3.8700000e+02   1.5591058e-04   1.5432229e-02   4.3029932e-01   9.0167246e-01   6.5036271e-03   7.8164774e-01
   3.8800000e+02   6.2603084e-05   1.5680464e-01   1.3902567e+00   8.9327554e-01   1.8221813e-03   7.8037570e-01
   3.8900000e+02   5.6557396e-05   2.5578184e-01   2.2403908e+00   9.0732423e-01   1.8510689e-03   7.7906528e-01
   3.9000000e+02   6.6197841e-05   1.5920098e-01   1.4571714e+00   9.1032807e-01   4.0369225e-03   7.7620337e-01
   3.9100000e+02   6.7297184e-05   4.8480613e-02   6.3779648e-01   9.1947420e-01   4.4436824e-03   7.7303311e-01
   3.9200000e+02   2.1387397e-04   2.4149570e-02   7.7940616e-01   9.2655508e-01   1.0553599e-02   7.6548016e-01
   3.9300000e+02   7.6898928e-05   2.1209576e-01   1.8469484e+00   8.9589025e-01   1.3303969e-03   7.6456793e-01
   3.9400000e+02   5.6405088e-05   2.4788179e-01   2.1994338e+00   9.3204535e-01   3.5035095e-03   7.6207190e-01
   3.9500000e+02   1.7337166e-04   2.0258194e-01   2.0172980e+00   9.3187710e-01   1.9199568e-02   7.4845601e-01
   3.9600000e+02   2.4293624e-04   1.3836812e-01   1.6871223e+00   9.2970046e-01   3.0274458e-02   7.2743771e-01
   3.9700000e+02   1.0629700e-04   3.8781576e-02   6.3435805e-01   9.2674172e-01   5.1502528e-02   6.9286043e-01
   3.9800000e+02   1.1928920e-04   7.9793135e-02   7.3387620e-01   9.2075850e-01   2.4293621e-02   6.7739397e-01
   3.9900000e+02   1.5869630e-04   7.5877559e-02   7.1860557e-01   9.1918035e-01   1.8242797e-02   6.6605293e-01
   4.0000000e+02   1.0504783e-04   1.3562596e-01   1.1725709e+00   9.1752136e-01   1.5761561e-02   6.5643403e-01
   4.0100000e+02   1.0369020e-04   1.0442547e-01   8.8269052e-01   9.1624619e-01   3.3693724e-02   6.3623047e-01
   4.0200000e+02   9.1751722e-05   4.3877795e-02   5.0343928e-01   9.1198811e-01   4.7685209e-02   6.0868911e-01
   4.0300000e+02   1.7202980e-04   1.9529715e-02   7.6342169e-01   9.0626429e-01   5.8566900e-02   5.9258329e-01
   4.0400000e+02   2.1405015e-04   1.0321603e-01   1.0106219e+00   9.0192308e-01   3.1714502e-02   5.7569023e-01
   4.0500000e+02   1.5818563e-04   1.4804944e-01   1.2822181e+00   8.9601179e-01   3.8685968e-02   5.5582301e-01
   4.0600000e+02   1.4993034e-04   8.7450914e-02   7.5979376e-01   8.8881596e-01   5.2549673e-02   5.3003123e-01
   4.0700000e+02   1.4359810e-04   8.4033853e-03   5.4602866e-01   8.8054289e-01   1.0886864e-01   4.8000038e-01
   4.0800000e+02   2.1626415e-04   2.4136269e-02   8.3047106e-01   8.5037191e-01   7.7374416e-02   4.7213001e-01
   4.0900000e+02   4.3349296e-05   1.9372117e-01   1.6680099e+00  -8.4536769e-01   1.1488137e-02   4.7672400e-01
   4.1000000e+02   3.4936067e-05   2.3640672e-01   2.0775524e+00   8.6292827e-01   1.2792642e-03   4.7619784e-01
   4.1100000e+02   4.4669396e-05   1.0769166e-01   1.0591457e+00   8.6129077e-01   1.5933969e-02   4.6967843e-01
   4.1200000e+02   4.8235226e-05   5.7625843e-02   6.2329622e-01   8.6280124e-01   1.5575612e-02   4.6338134e-01
   4.1300000e+02   1.8395928e-04   8.6143524e-03   8.7471571e-01   8.7355624e-01   3.5448030e-02   4.4910351e-01
   4.1400000e+02   4.5982825e-05   1.6583311e-01   1.4128813e+00   8.6558566e-01   3.5725323e-02   4.3528989e-01
   4.1500000e+02   3.8232946e-05   1.2706961e-01   1.0748350e+00   8.0090370e-01   4.4029416e-03   4.3375643e-01
   4.1600000e+02   7.1237680e-05   5.2531896e-02   5.1908650e-01   8.4670444e-01   1.1547013e-02   4.2952390e-01
   4.1700000e+02   6.9290288e-05   3.4543166e-02   4.8208906e-01   8.7879234e-01   2.4359768e-02   4.2493379e-01
   4.1800000e+02   4.8701382e-05   1.2455101e-01   1.0972439e+00   8.8236464e-01   4.6153482e-03   4.2320429e-01
   4.1900000e+02   4.4364461e-05   1.5558723e-01   1.3492250e+00   8.8164539e-01   8.1760424e-03   4.2015684e-01
   4.2000000e+02   7.0800604e-05   5.8035504e-02   6.0811297e-01   8.9015603e-01   1.0556828e-02   4.1621344e-01
   4.2100000e+02   2.9512191e-05   8.4803432e-02   7.4314448e-01   8.9789849e-01   6.6865187e-03   4.1371639e-01
   4.2200000e+02   3.5754889e-05   1.4619126e-01   1.2580723e+00   9.0957902e-01   5.1010313e-03   4.1179777e-01
   4.2300000e+02   5.3251835e-05   5.3810277e-02   5.4280687e-01   9.1825019e-01   1.0735152e-02   4.0774220e-01
   4.2400000e+02   1.5673699e-04   2.8454332e-02   6.4936948e-01   9.2216287e-01   2.8128914e-02   3.9719038e-01
   4.2500000e+02   1.8042371e-04   8.4255696e-02   8.8496088e-01   9.1756387e-01   3.4396488e-02   3.8469301e-01
   4.2600000e+02   5.9530738e-05   1.8361608e-01   1.5880138e+00  -9.0195546e-01   1.1142980e-02   3.8856377e-01
   4.2700000e+02   6.0882250e-05   1.8834025e-01   1.7071890e+00   9.1482463e-01   3.2383695e-03   3.8741296e-01
   4.2800000e+02   8.8700469e-05   1.5988642e-01   1.5795869e+00   9.2403091e-01   9.9492541e-03   3.8385414e-01
   4.2900000e+02   1.0711962e-04   6.2034246e-02   7.3013272e-01   9.2496862e-01   1.8440670e-02   3.7731632e-01
   4.3000000e+02   2.0443123e-04   2.3160069e-02   7.2300334e-01   9.2401188e-01   4.4907850e-02   3.6171746e-01
   4.3100000e+02   1.3716320e-04   7.8122055e-02   9.0158669e-01   9.1706927e-01   2.1963145e-02   3.5444600e-01
   4.3200000e+02   1.4010630e-04   1.3563794e-01   1.2343479e+00  -8.3966046e-01   3.6854300e-03   3.5554355e-01
   4.3300000e+02   4.5111349e-05   2.4561550e-01   2.1822594e+00   9.1211373e-01   5.4753008e-03   3.5376883e-01
   4.3400000e+02   3.4409689e-05   2.0901870e-01   1.9435997e+00   9.1517481e-01   1.0902373e-03   3.5341589e-01
   4.3500000e+02   3.9659037e-05   1.4244587e-01   1.6618833e+00   7.7376065e-01   1.4854270e-03   3.5300984e-01
   4.3600000e+02   4.0431723e-05   5.8354057e-02   7.1253019e-01   9.2784786e-01   2.1838005e-03   3.5229467e-01
   4.3700000e+02   1.4635517e-04   2.8428542e-02   7.6795546e-01   9.3765204e-01   1.1152121e-02   3.4861347e-01
   4.3800000e+02   1.1217777e-04   9.6066698e-02   9.7223667e-01   9.3032288e-01   3.8803513e-03   3.4735534e-01
   4.3900000e+02   4.9146347e-05   2.8951168e-01   2.5601207e+00  -9.1801665e-01   2.4355849e-03   3.4813215e-01
   4.4000000e+02   3.3293372e-05   1.9338230e-01   1.7007905e+00   9.3005468e-01   1.7173088e-03   3.4757619e-01
   4.4100000e+02   7.7830602e-05   1.8664040e-01   1.7837259e+00   9.4678947e-01   7.6341213e-03   3.4506500e-01
   4.4200000e+02   1.0786860e-04   1.0024274e-01   1.1059985e+00   9.4866784e-01   1.1611243e-02   3.4126639e-01
   4.4300000e+02   1.3812946e-04   3.8416224e-02   7.0938004e-01   9.4685633e-01   2.8609921e-02   3.3203651e-01
   4.4400000e+02   1.2056160e-04   9.9053900e-02   9.0876757e-01   9.4454475e-01   1.9587065e-02   3.2590055e-01
   4.4500000e+02   5.0778245e-05   1.4682895e-01   1.2759321e+00  -9.2370849e-01   5.2090191e-03   3.2746930e-01
   4.4600000e+02   4.4804590e-05   1.8574233e-01   1.6331405e+00   9.4485517e-01   1.9662579e-03   3.2686099e-01
   4.4700000e+02   5.2639744e-05   8.6621738e-02   7.6511684e-01   9.5231651e-01   1.1419420e-02   3.2330841e-01
   4.4800000e+02   7.8477158e-05   4.3982107e-02   5.5654823e-01   9.5665297e-01   1.6457153e-02   3.1822209e-01
   4.4900000e+02   2.2918385e-04   3.5718770e-02   8.3886902e-01   9.5629443e-01   6.7970958e-02   3.0789607e-01
   4.5000000e+02   6.7585563e-05   1.9053996e-01   1.6685808e+00   9.5328708e-01   2.5411626e-02   3.0044671e-01
   4.5100000e+02   5.8549650e-05   1.9099370e-01   1.6910374e+00   9.5300858e-01   7.8708890e-03   2.9819392e-01
   4.5200000e+02   6.0408048e-05   8.2339658e-02   7.4411087e-01   9.5613116e-01   2.0319586e-02   2.9240593e-01
   4.5300000e+02   1.6829499e-04   3.0949311e-02   5.8311695e-01   9.4976785e-01   2.2286296e-02   2.8622390e-01
   4.5400000e+02   1.8142566e-04   9.1412096e-02   9.8137523e-01   9.4947766e-01   2.4042051e-02   2.7969849e-01
   4.5500000e+02   8.8945628e-05   2.0542983e-01   1.8014849e+00  -9.0571294e-01   3.4079141e-03   2.8056210e-01
   4.5600000e+02   7.2665962e-05   2.2208157e-01   2.0486128e+00   9.0204633e-01   5.8836371e-03   2.7907398e-01
   4.5700000e+02   7.8775842e-05   1.1444176e-01   1.1681232e+00   9.3574651e-01   1.3077283e-02   2.7566195e-01
   4.5800000e+02   1.7545373e-04   3.6645954e-02   6.7923695e-01   9.4258473e-01   3.9513596e-02   2.6541987e-01
   4.5900000e+02   2.8282689e-04   8.4657997e-02   8.4547890e-01   9.3766265e-01   8.5416057e-02   2.4428911e-01
   4.6000000e+02   7.0580870e-05   1.4262740e-01   1.2363116e+00  -9.1082299e-01   1.8575834e-02   2.4842938e-01
   4.6100000e+02   5.9352706e-05   1.9963049e-01   1.7627777e+00   6.6177528e-01   1.6537806e-03   2.4815768e-01
   4.6200000e+02   5.5475283e-05   8.6529599e-02   8.0244661e-01   9.3312701e-01   1.9277079e-02   2.4369990e-01
   4.6300000e+02   1.0640816e-04   2.8656146e-02   6.4703131e-01   9.3429939e-01   1.8213278e-02   2.3955817e-01
   4.6400000e+02   7.9537875e-05   1.6666750e-01   1.4250994e+00   9.3378714e-01   2.7450022e-02   2.3342956e-01
   4.6500000e+02   7.9768588e-05   1.0722157e-01   9.4805756e-01   9.3053108e-01   9.7833568e-02   2.1234355e-01
   4.6600000e+02   2.5003405e-04   4.0571218e-02   4.8583938e-01   9.1607397e-01   1.4568965e-01   1.8442138e-01
   4.6700000e+02   4.2781764e-05   9.6653663e-02   8.5206349e-01  -8.8150894e-01   2.4610449e-02   1.8843446e-01
   4.6800000e+02   4.0821940e-05   2.1804971e-01   1.8878019e+00  -8.8510457e-01   1.4990459e-02   1.9093916e-01
   4.6900000e+02   6.3846902e-05   8.6055170e-02   8.4205491e-01  -5.9293453e-01   5.5243226e-03   1.9156648e-01
   4.7000000e+02   8.0438685e-05   5.7706186e-02   7.3944957e-01   3.4737721e-01   8.0742285e-03   1.9103468e-01
   4.7100000e+02   2.0735322e-04   2.4146029e-02   7.5211561e-01   7.8248160e-01   3.6884505e-02   1.8829069e-01
   4.7200000e+02   7.5109454e-05   1.4547479e-01   1.2694162e+00   6.8795155e-01   1.7240830e-02   1.8607232e-01
   4.7300000e+02   3.8814648e-05   2.0959713e-01   1.8095509e+00  -3.1652079e-01   2.5860278e-03   1.8622518e-01
   4.7400000e+02   1.9122796e-05   1.2430548e-01   1.1880457e+00   8.6188442e-01   3.9356484e-03   1.8559387e-01
   4.7500000e+02   1.4588345e-05   8.2446762e-02   7.9893436e-01   8.6541499e-01   1.6948041e-03   1.8532172e-01
   4.7600000e+02   2.4770541e-05   5.8966730e-02   7.3615173e-01   8.5274225e-01   4.1542553e-03   1.8466565e-01
   4.7700000e+02   5.3971217e-05   4.2950976e-02   8.0637126e-01   8.4593661e-01   1.3232530e-02   1.8363325e-01
   4.7800000e+02   3.1992984e-05   2.0756186e-01   1.8327734e+00   8.3449732e-01   5.9185047e-03   1.8272727e-01
   4.7900000e+02   2.6735991e-05   1.4749976e-01   1.2883621e+00   8.2869770e-01   1.0666142e-02   1.8111543e-01
   4.8000000e+02   2.5896040e-05   6.6128182e-02   6.3615263e-01   8.3189588e-01   9.7725305e-03   1.7964569e-01
   4.8100000e+02   1.0850005e-04   2.2798135e-02   6.8691396e-01   8.2211649e-01   1.8251398e-02   1.7695999e-01
   4.8200000e+02   5.2376415e-05   1.4762657e-01   1.2970185e+00   8.1966137e-01   1.9350980e-02   1.7416423e-01
   4.8300000e+02   4.4745835e-05   1.6637876e-01   1.4425493e+00   7.5935796e-01   6.8939030e-03   1.7325426e-01
   4.8400000e+02   5.0810411e-05   6.8301564e-02   6.0930593e-01   7.6247496e-01   1.9724849e-02   1.7066289e-01
   4.8500000e+02   6.6623285e-05   2.9970127e-02   4.3983882e-01   7.9124494e-01   5.0544956e-02   1.6392238e-01
   4.8600000e+02   1.5820547e-04   5.3633920e-02   7.9748284e-01   7.7412960e-01   1.2780294e-01   1.5595450e-01
   4.8700000e+02   3.5816295e-05   1.5653433e-01   1.3240161e+00   7.4932548e-01   7.0126939e-02   1.4793680e-01
   4.8800000e+02   3.0129033e-05   1.3720338e-01   1.1786335e+00   6.8720303e-01   4.0384523e-03   1.4752687e-01
   4.8900000e+02   3.7263424e-05   5.1919335e-02   4.7828709e-01   7.0762071e-01   1.2294884e-02   1.4624899e-01
   4.9000000e+02   3.5880549e-05   4.3982221e-02   5.5363962e-01  -6.6899961e-01   8.6000644e-03   1.4709340e-01
   4.9100000e+02   2.3353740e-05   1.4612031e-01   1.3163556e+00  -6.9206279e-01   4.1826425e-03   1.4751985e-01
   4.9200000e+02   2.2763142e-05   2.0585532e-01   1.8051981e+00  -6.6467513e-01   5.1905798e-03   1.4802990e-01
   4.9300000e+02   2.6947358e-05   7.3668925e-02   6.7926746e-01  -6.6213653e-01   1.4445028e-02   1.4945434e-01
   4.9400000e+02   1.4123772e-05   1.1278473e-02   6.0976934e-01  -6.4102268e-01   9.8388618e-03   1.4992670e-01
   4.9500000e+02   1.0529047e-05   1.6916825e-01   1.4433430e+00  -6.5575348e-01   4.4853866e-03   1.5036854e-01
   4.9600000e+02   8.2079252e-06   9.0142117e-02   7.4504291e-01  -6.2780070e-01   4.3320675e-03   1.5077834e-01
   4.9700000e+02   4.5056572e-05   1.1133174e-02   4.1398584e-01  -5.1846691e-01   1.1460993e-02   1.5168149e-01
   4.9800000e+02   9.3817217e-06   6.8621525e-02   7.2766292e-01   6.2898038e-01   3.5723508e-03   1.5134126e-01
   4.9900000e+02   1.0718022e-05   1.4089095e-01   1.2626158e+00   6.9454852e-01   1.0609991e-03   1.5122977e-01
   5.0000000e+02   8.5853586e-06   2.5676567e-01   2.3654051e+00   7.3198588e-01   4.9728019e-04   1.5117473e-01
   5.0100000e+02   8.6733622e-06   1.3576507e-01   1.2544369e+00   7.3910037e-01   1.8049703e-03   1.5097317e-01
   5.0200000e+02   1.2561870e-05   1.1084267e-01   1.0573667e+00   7.4300781e-01   3.0443281e-03   1.5063199e-01
   5.0300000e+02   1.6717277e-05   7.1661531e-02   7.9809619e-01   7.4803867e-01   6.9709756e-03   1.4984813e-01
   5.0400000e+02   2.3987666e-05   7.0073114e-02   6.5587692e-01   7.5243503e-01   8.2141055e-03   1.4892419e-01
   5.0500000e+02   1.5878451e-05   1.3942104e-01   1.2173037e+00   7.4630938e-01   1.7475417e-03   1.4873006e-01
   5.0600000e+02   2.4953027e-05   1.6660165e-01   1.4513179e+00   7.5489190e-01   1.1255812e-02   1.4747040e-01
   5.0700000e+02   2.9539845e-05   9.3551386e-02   8.6147141e-01   7.5056532e-01   1.4308413e-02   1.4589332e-01
   5.0800000e+02   8.1212547e-05   1.8923749e-02   6.3943134e-01   7.4590852e-01   4.7193239e-02   1.4334380e-01
   5.0900000e+02   1.2871178e-05   1.3857682e-01   1.1813388e+00   7.3535127e-01   2.7660550e-02   1.4045386e-01
   5.1000000e+02   7.2656870e-06   1.6471921e-01   1.4280407e+00  -7.0149496e-01   2.7532468e-03   1.4072541e-01
   5.1100000e+02   7.0127522e-06   5.4177638e-02   5.0062686e-01   5.0955974e-01   5.7150598e-04   1.4068444e-01
   5.1200000e+02   1.2142616e-05   5.3319975e-02   5.3587733e-01   7.5387316e-01   1.1012747e-02   1.3952016e-01
   5.1300000e+02   2.8840873e-05   2.5760955e-02   8.4896058e-01   7.4944808e-01   2.4420806e-02   1.3888293e-01
   5.1400000e+02   1.7533425e-05   2.1892945e-01   1.9044549e+00   7.4598862e-01   1.2416694e-02   1.3760129e-01
   5.1500000e+02   9.2364580e-06   8.6249201e-02   7.4199315e-01   7.4278614e-01   1.5153715e-02   1.3605962e-01
   5.1600000e+02   8.1330019e-06   5.2900027e-02   5.0228577e-01   7.4357549e-01   9.5059565e-03   1.3510066e-01
   5.1700000e+02   1.4558351e-05   3.3640747e-02   6.6869181e-01   7.4687307e-01   1.2867716e-02   1.3380726e-01
   5.1800000e+02   9.5872328e-06   5.8454370e-02   8.2797276e-01  -2.4974169e-02   7.5956542e-04   1.3380984e-01
   5.1900000e+02   1.4407387e-05   1.1411335e-01   1.1505396e+00  -6.4020838e-01   1.4766987e-03   1.3393643e-01
   5.2000000e+02   6.8837253e-06   2.7174503e-01   2.4487714e+00   7.5453409e-01   8.2244983e-04   1.3385333e-01
   5.2100000e+02   5.7589798e-06   2.7467734e-01   2.7619207e+00   7.9875120e-01   5.0988255e-04   1.3379882e-01
   5.2200000e+02   1.4035434e-05   2.4695002e-01   2.9182488e+00   4.4657832e-01   1.0853143e-03   1.3373404e-01
   5.2300000e+02   2.1842558e-05   1.6713971e-01   2.0807322e+00   1.8268596e-01   2.0076981e-03   1.3368525e-01
   5.2400000e+02   2.3740536e-05   7.9740890e-02   1.0399633e+00   3.6470024e-01   4.5719408e-03   1.3346355e-01
   5.2500000e+02   6.0040832e-05   1.3372862e-02   6.8675718e-01   4.1520345e-01   1.3382751e-02   1.3273190e-01
   5.2600000e+02   5.7692139e-05   8.2203271e-02   8.1366465e-01   2.7543060e-01   4.0812999e-03   1.3258372e-01
   5.2700000e+02   8.1666689e-06   3.0188384e-01   2.6681589e+00  -3.5206564e-01   5.4674899e-03   1.3284066e-01
   5.2800000e+02   6.3267620e-06   2.3366202e-01   2.1280526e+00   4.1392252e-01   5.5796783e-04   1.3281000e-01
   5.2900000e+02   8.9853643e-06   1.2545992e-01   1.2078485e+00   4.2480527e-01   2.7246095e-03   1.3265669e-01
   5.3000000e+02   1.0835116e-05   7.6114513e-02   7.7175468e-01   4.8951834e-01   1.3203594e-03   1.3257103e-01
   5.3100000e+02   1.0003300e-05   3.0176064e-02   7.6262799e-01   5.0639918e-01   3.4209168e-03   1.3234195e-01
   5.3200000e+02   1.1727028e-05   2.3620504e-02   8.1103076e-01   5.2142458e-01   4.2703858e-03   1.3226834e-01
   5.3300000e+02   8.2416377e-06   2.4894389e-01   2.1752550e+00   5.3225325e-01   8.8571455e-04   1.3220602e-01
   5.3400000e+02   6.9628253e-06   9.8582731e-02   8.6036469e-01   5.4379391e-01   3.1238101e-03   1.3198189e-01
   5.3500000e+02   7.7743787e-06   6.7658190e-02   6.6031604e-01   5.6038278e-01   2.0951516e-03   1.3182714e-01
   5.3600000e+02   2.4265733e-05   4.0632886e-02   6.7185531e-01   5.6048631e-01   4.2079946e-03   1.3167188e-01
   5.3700000e+02   1.0789158e-05   1.9449912e-01   1.6967773e+00   5.5897524e-01   1.2643212e-03   1.3157889e-01
   5.3800000e+02   9.9246444e-06   2.2956050e-01   2.0063755e+00   4.8404351e-01   1.1613968e-03   1.3150499e-01
   5.3900000e+02   1.4323529e-05   1.6420437e-01   1.5424196e+00   4.7756613e-01   1.4931725e-03   1.3141133e-01
   5.4000000e+02   1.6392109e-05   6.8226157e-02   7.7312442e-01   4.9032084e-01   3.2649002e-03   1.3120149e-01
   5.4100000e+02   3.2809946e-05   1.1673315e-02   7.7037633e-01   5.0595123e-01   5.9165177e-03   1.3081046e-01
   5.4200000e+02   9.2173398e-06   1.0313416e-01   9.7284914e-01   3.6227893e-01   8.6508010e-04   1.3076951e-01
   5.4300000e+02   6.5622592e-06   1.7336129e-01   1.5152566e+00  -4.0029752e-01   7.3419969e-04   1.3080797e-01
   5.4400000e+02   5.7921756e-06   1.7131558e-01   1.4779028e+00   4.6620857e-01   4.7153647e-04   1.3077922e-01
   5.4500000e+02   5.7838542e-06   4.5822231e-02   4.1787144e-01   5.3671890e-01   1.9960568e-03   1.3063930e-01
   5.4600000e+02   3.3566508e-05   2.0651186e-02   6.1906131e-01   5.6119903e-01   5.0653166e-03   1.3026909e-01
   5.4700000e+02   9.9190585e-06   1.5131502e-01   1.3168985e+00   5.5321818e-01   2.4780637e-03   1.3009078e-01
   5.4800000e+02   7.1219429e-06   2.3384618e-01   2.0242627e+00   5.2683746e-01   7.5620892e-04   1.3003898e-01
   5.4900000e+02   4.6286545e-06   9.3373858e-02   8.1887551e-01   5.7107874e-01   2.5822564e-03   1.2984751e-01
   5.5000000e+02   4.5319490e-06   2.2316254e-02   4.5037649e-01   6.6820446e-01   1.0060386e-03   1.2976026e-01
   5.5100000e+02   1.7570683e-05   7.9211315e-02   8.3538814e-01   6.7335687e-01   5.6211651e-03   1.2927023e-01
   5.5200000e+02   1.2176049e-05   6.9836388e-02   7.6825181e-01   6.7898522e-01   4.8974744e-03   1.2905551e-01
   5.5300000e+02   6.7422074e-06   2.3230965e-01   2.0805518e+00  -6.4300254e-01   8.1414934e-04   1.2912310e-01
   5.5400000e+02   5.1824256e-06   1.5800597e-01   1.3741678e+00   5.5998776e-01   3.8491495e-04   1.2909527e-01
   5.5500000e+02   6.7075250e-06   1.2658117e-01   1.2023935e+00   7.1050052e-01   1.5499296e-03   1.2895318e-01
   5.5600000e+02   9.7344942e-06   3.5384359e-02   5.4497274e-01   7.3258892e-01   2.7520323e-03   1.2869343e-01
   5.5700000e+02   1.7569637e-05   3.9438852e-02   6.9577090e-01   7.4038944e-01   7.1036533e-03   1.2835537e-01
   5.5800000e+02   6.8326095e-06   1.9398984e-01   1.6663540e+00   7.3695529e-01   1.8969390e-03   1.2817604e-01
   5.5900000e+02   8.5348271e-06   1.9495996e-01   1.7345935e+00   7.5127561e-01   1.4221498e-03   1.2803915e-01
   5.6000000e+02   1.6739152e-05   1.3270762e-01   1.3077984e+00   7.5601457e-01   5.6279352e-03   1.2749524e-01
   5.6100000e+02   2.5984700e-05   8.4488993e-02   9.8749021e-01   7.5618103e-01   1.1327325e-02   1.2640671e-01
   5.6200000e+02   2.6396690e-05   4.5314651e-02   7.3309244e-01   7.5223150e-01   2.1926280e-02   1.2433521e-01
   5.6300000e+02   2.0030629e-05   1.1787042e-01   1.0407868e+00   7.4463831e-01   9.9084506e-03   1.2342058e-01
   5.6400000e+02   1.0175850e-05   1.5617104e-01   1.3604927e+00  -6.4089736e-01   1.3804329e-03   1.2352984e-01
   5.6500000e+02   6.2637556e-06   7.1629900e-02   6.3240548e-01   7.5488847e-01   3.9253851e-03   1.2316421e-01
   5.6600000e+02   8.4081225e-06   8.6874478e-02   7.6962703e-01   7.6331963e-01   3.8897546e-03   1.2279891e-01
   5.6700000e+02   1.0999325e-05   6.8773182e-02   8.0523001e-01   7.6402189e-01   1.0858487e-02   1.2178319e-01
   5.6800000e+02   2.0420513e-05   1.7392091e-02   7.7981188e-01   7.6632557e-01   1.9026358e-02   1.2156138e-01
   5.6900000e+02   1.1477957e-05   2.1762807e-01   1.9323380e+00   7.6290163e-01   8.6231988e-03   1.2076357e-01
   5.7000000e+02   3.7389628e-06   6.5409631e-02   5.7961644e-01   7.7376141e-01   3.7582660e-03   1.2041273e-01
   5.7100000e+02   3.7648723e-06   7.5999934e-02   6.6816432e-01   8.2341042e-01   6.9908532e-04   1.2034343e-01
   5.7200000e+02   4.9887274e-06   9.2456823e-02   8.6937500e-01   8.1473050e-01   3.9641341e-03   1.1995507e-01
   5.7300000e+02   1.2125717e-05   3.2455518e-02   7.2374865e-01   8.3614680e-01   8.2120367e-03   1.1974923e-01
   5.7400000e+02   6.6368423e-06   2.0621728e-01   1.7959029e+00   8.2358975e-01   3.9269493e-03   1.1936224e-01
   5.7500000e+02   5.1833536e-06   1.0883206e-01   9.5217872e-01   8.4171954e-01   3.1164053e-03   1.1904930e-01
   5.7600000e+02   8.4740033e-06   1.0120872e-01   9.3507901e-01   8.5089171e-01   4.7735612e-03   1.1856613e-01
   5.7700000e+02   1.2428150e-05   8.2924396e-02   8.3174196e-01   8.5280469e-01   1.2100528e-02   1.1734499e-01
   5.7800000e+02   4.8616830e-05   2.4143730e-02   7.3464828e-01   8.5688950e-01   2.1906554e-02   1.1514987e-01
   5.7900000e+02   1.1599059e-05   1.6847986e-01   1.4921795e+00   8.4586185e-01   1.3677177e-02   1.1382080e-01
   5.8000000e+02   5.4147001e-06   2.2562527e-01   1.9597197e+00   8.3264643e-01   9.1070786e-04   1.1373451e-01
   5.8100000e+02   5.7510922e-06   1.4863961e-01   1.2889183e+00   8.6571295e-01   1.5652380e-03   1.1358043e-01
   5.8200000e+02   7.0546647e-06   4.9293256e-02   5.4913013e-01   8.8399572e-01   3.2091785e-03   1.1325834e-01
   5.8300000e+02   1.9614497e-05   3.4356867e-02   7.4163619e-01   8.8647166e-01   2.1020827e-02   1.1115330e-01
   5.8400000e+02   2.1517875e-05   6.6961844e-02   7.7869396e-01   8.8155288e-01   2.9112883e-02   1.0972961e-01
   5.8500000e+02   1.3052945e-05   1.8941096e-01   1.6492531e+00   8.7635924e-01   3.9657045e-03   1.0934846e-01
   5.8600000e+02   8.2208251e-06   9.7045082e-02   8.2582822e-01   8.8131748e-01   1.3387799e-02   1.0806048e-01
   5.8700000e+02   7.9231957e-06   5.5741643e-02   4.9261070e-01   8.8529154e-01   8.0786890e-03   1.0728840e-01
   5.8800000e+02   3.3354220e-05   1.5129583e-02   8.0375401e-01   8.9171836e-01   2.2375531e-02   1.0675358e-01
   5.8900000e+02   1.3805193e-05   2.3269466e-01   2.0498586e+00   8.8613355e-01   1.0005187e-02   1.0580826e-01
   5.9000000e+02   1.0903099e-05   1.5275427e-01   1.3141701e+00   8.9218994e-01   5.7089055e-03   1.0526969e-01
   5.9100000e+02   1.7408722e-05   1.1321020e-01   1.0253340e+00   8.9221287e-01   1.8036244e-02   1.0357922e-01
   5.9200000e+02   2.6700920e-05   5.3408814e-02   6.1648669e-01   8.8854451e-01   1.3662402e-02   1.0232387e-01
   5.9300000e+02   2.2661325e-05   5.0128216e-02   5.7642190e-01   8.8820100e-01   4.9045534e-02   1.0010178e-01
   5.9400000e+02   8.5682989e-06   1.6234019e-01   1.3879719e+00  -8.6701938e-01   6.5752983e-03   1.0067298e-01
   5.9500000e+02   8.0588377e-06   1.3346350e-01   1.1547069e+00  -6.5285250e-01   9.2363503e-04   1.0073371e-01
   5.9600000e+02   1.9936478e-05   5.1873564e-02   5.2102322e-01   8.9597557e-01   1.7896118e-02   9.9121731e-02
   5.9700000e+02   1.5864098e-05   7.4901757e-02   7.3198792e-01   8.9307518e-01   2.9142666e-02   9.6550677e-02
   5.9800000e+02   2.3719442e-05   8.2011303e-02   7.4044058e-01   8.8626193e-01   4.4793175e-02   9.2739399e-02
   5.9900000e+02   1.6395363e-05   9.6216599e-02   8.3058514e-01   8.7615282e-01   5.6896331e-02   8.8153052e-02
   6.0000000e+02   1.7884522e-05   5.8208100e-02   5.4704385e-01   8.6272332e-01   8.2137934e-02   8.1988121e-02
   6.0100000e+02   3.8674012e-05   2.8968505e-02   6.8092768e-01   8.4150087e-01   5.2893562e-02   7.8373858e-02
   6.0200000e+02   3.8555837e-05   6.2731821e-02   8.6145714e-01  -8.1050234e-01   2.1825264e-02   7.9068639e-02
   6.0300000e+02   8.3678687e-06   2.4177115e-01   2.0960592e+00  -8.2668922e-01   2.1103299e-02   8.0453539e-02
   6.0400000e+02   7.4440266e-06   1.6051668e-01   1.4446727e+00   8.4291623e-01   2.9003104e-03   8.0256951e-02
   6.0500000e+02   1.3279055e-05   7.6527462e-02   6.8777289e-01   8.4614970e-01   1.3374063e-02   7.9350788e-02
   6.0600000e+02   1.2812873e-05   5.4369031e-02   6.1783522e-01   4.3245504e-02   3.9778419e-03   7.9344120e-02
   6.0700000e+02   7.7075410e-06   1.2122429e-01   1.0564504e+00   6.3105334e-01   2.0969598e-03   7.9239229e-02
   6.0800000e+02   7.8541053e-06   7.0332078e-02   7.3718206e-01  -7.6745046e-02   9.8322531e-04   7.9245247e-02
   6.0900000e+02   6.1872400e-06   1.6926585e-01   1.4521818e+00  -3.5038826e-02   8.5367267e-04   7.9247646e-02
   6.1000000e+02   7.2810384e-06   1.3292653e-01   1.1326327e+00  -3.2012812e-01   2.6737066e-03   7.9315730e-02
   6.1100000e+02   9.1169564e-06   4.8246370e-02   5.1040686e-01  -3.2607541e-01   5.5019029e-03   7.9459096e-02
   6.1200000e+02   5.3305924e-05   2.1118640e-02   6.1633644e-01  -3.7291865e-01   1.3990734e-02   7.9880327e-02
   6.1300000e+02   1.2304835e-05   1.7701040e-01   1.5244120e+00  -3.4608445e-01   6.0401036e-03   8.0048587e-02
   6.1400000e+02   7.8629670e-06   2.5884010e-01   2.2542413e+00  -3.5166061e-01   1.2524423e-03   8.0083899e-02
   6.1500000e+02   6.1048148e-06   1.3811010e-01   1.1951809e+00  -3.7907989e-01   3.1114648e-03   8.0178689e-02
   6.1600000e+02   3.6512822e-06   2.2595369e-02   3.7978592e-01  -2.5374093e-01   2.7975453e-03   8.0235897e-02
   6.1700000e+02   1.2571242e-05   5.9355656e-02   6.8859771e-01  -2.2932049e-01   1.0868163e-02   8.0440346e-02
   6.1800000e+02   1.7163456e-05   3.9632601e-02   7.5159018e-01  -1.9766030e-01   6.9786793e-03   8.0496297e-02
   6.1900000e+02   4.8961520e-06   2.6398108e-01   2.3209012e+00   2.4658078e-01   2.2543859e-03   8.0451742e-02
   6.2000000e+02   3.6121277e-06   2.3643552e-01   2.0646907e+00   3.7196563e-01   1.7286743e-04   8.0446570e-02
   6.2100000e+02   6.8429666e-06   2.0343029e-01   2.2102588e+00  -1.2482319e-02   1.7160465e-03   8.0448411e-02
   6.2200000e+02   8.1247717e-06   8.9778971e-02   9.9291009e-01  -6.2407405e-02   2.4061577e-03   8.0460724e-02
   6.2300000e+02   1.2095773e-05   2.1098861e-02   5.4277871e-01  -1.0390859e-02   7.4920129e-03   8.0469245e-02
   6.2400000e+02   1.9570592e-05   4.0588346e-02   7.7747502e-01  -4.5233589e-04   1.5864482e-02   8.0479948e-02
   6.2500000e+02   1.8221639e-05   9.3042974e-02   9.7296790e-01   7.9058839e-02   4.4241123e-03   8.0452582e-02
   6.2600000e+02   1.8703702e-05   2.3530434e-01   2.0677368e+00   1.5546072e-01   4.1677752e-03   8.0401137e-02
   6.2700000e+02   2.6608326e-05   5.5400836e-02   6.2550802e-01   5.8515394e-02   2.3308321e-02   8.0313270e-02
   6.2800000e+02   1.7416674e-05   2.1084901e-02   4.5297259e-01   9.6418975e-03   3.4687502e-02   8.0311919e-02
   6.2900000e+02   8.1993090e-06   1.6790798e-01   1.4399547e+00  -7.5244327e-03   1.3516068e-02   8.0327421e-02
   6.3000000e+02   8.0640160e-06   6.2053501e-02   6.3142101e-01  -2.5318345e-02   2.9182327e-03   8.0333698e-02
   6.3100000e+02   6.0131715e-06   1.3221369e-01   1.1416036e+00  -2.0609865e-02   6.4392230e-03   8.0346024e-02
   6.3200000e+02   5.7768096e-06   8.8444733e-02   8.1338566e-01  -1.8618909e-02   9.0131202e-03   8.0362769e-02
   6.3300000e+02   2.5474075e-05   1.3582504e-02   6.7902426e-01   3.2807734e-02   7.8286669e-03   8.0353064e-02
   6.3400000e+02   5.9283610e-06   1.7378222e-01   1.4788592e+00  -2.6403371e-02   6.8078682e-03   8.0369368e-02
   6.3500000e+02   3.4151765e-06   1.9080265e-01   1.6248483e+00   1.5032520e-01   6.5699455e-04   8.0361447e-02
   6.3600000e+02   4.9104604e-06   1.5741930e-01   1.3767625e+00   1.2313499e-01   1.8472648e-03   8.0343303e-02
   6.3700000e+02   7.3793816e-06   7.3103016e-02   8.7287421e-01   1.3236629e-01   3.0957870e-03   8.0310758e-02
   6.3800000e+02   1.5488089e-05   4.9336181e-02   6.7861837e-01   1.4908155e-01   7.4416526e-03   8.0223837e-02
   6.3900000e+02   4.4055717e-06   1.3479217e-01   1.1411464e+00   1.7110163e-01   6.4785168e-04   8.0214961e-02
   6.4000000e+02   2.9329377e-06   2.5952886e-01   2.2817171e+00  -9.1678674e-02   1.2054978e-03   8.0223884e-02
   6.4100000e+02   2.9510007e-06   7.4606517e-02   6.3944773e-01   1.0706742e-01   8.6599324e-04   8.0216475e-02
   6.4200000e+02   3.7633202e-06   4.1756077e-02   4.2032839e-01   1.7353986e-01   2.5360819e-03   8.0181421e-02
   6.4300000e+02   1.1002458e-05   1.5438453e-02   8.7202060e-01   4.6993525e-01   2.2749150e-03   8.0160002e-02
   6.4400000e+02   4.4424753e-06   2.9928101e-01   2.6465167e+00   1.8828885e-01   1.5576784e-03   8.0136585e-02
   6.4500000e+02   2.7910727e-06   1.6153094e-01   1.3982396e+00   4.1555057e-01   7.2956617e-04   8.0112308e-02
   6.4600000e+02   3.8893911e-06   1.2102587e-01   1.1439575e+00   4.9723693e-01   1.4089682e-03   8.0056242e-02
   6.4700000e+02   1.0746814e-05   6.4067810e-02   6.8454562e-01   5.1468490e-01   2.4926541e-03   7.9953718e-02
   6.4800000e+02   7.2243032e-06   1.3728832e-01   1.2611110e+00   5.3164983e-01   3.9679418e-03   7.9785504e-02
   6.4900000e+02   5.1015594e-06   9.8261772e-02   8.3389752e-01   4.9281629e-01   1.1964177e-03   7.9738504e-02
   6.5000000e+02   5.5601872e-06   8.5322506e-02   7.2105013e-01   5.2043964e-01   3.7394754e-03   7.9583727e-02
   6.5100000e+02   9.7792913e-06   3.7227233e-02   6.8108175e-01   5.2108155e-01   4.4629666e-03   7.9399228e-02
   6.5200000e+02   9.2930131e-06   8.5102639e-02   8.8705130e-01   5.2304142e-01   6.3827075e-03   7.9266988e-02
   6.5300000e+02   3.1075763e-06   1.8492329e-01   1.6033231e+00  -3.6353741e-01   4.1094333e-04   7.9278836e-02
   6.5400000e+02   2.3515594e-06   2.2886010e-01   2.0420562e+00  -9.4549928e-02   1.9004932e-04   7.9280262e-02
   6.5500000e+02   2.4087933e-06   1.0892443e-01   1.0571880e+00   5.3840811e-01   2.5220668e-04   7.9269498e-02
   6.5600000e+02   5.0785604e-06   4.8085328e-02   7.3549075e-01   6.3003025e-01   1.1981452e-03   7.9209695e-02
   6.5700000e+02   1.3661748e-05   8.1209640e-02   9.1484647e-01   6.3568937e-01   3.5765564e-03   7.9029908e-02
   6.5800000e+02   6.2156751e-06   1.4774297e-01   1.3007347e+00   6.3530506e-01   1.1865199e-03   7.8970368e-02
   6.5900000e+02   6.0444314e-06   2.5682441e-01   2.2967369e+00   6.4024951e-01   1.2866592e-03   7.8905352e-02
   6.6000000e+02   3.8042317e-06   9.2765366e-02   8.7948737e-01   6.5680996e-01   2.3024663e-03   7.8786144e-02
   6.6100000e+02   1.8827503e-06   3.3968053e-02   5.3679122e-01   7.2336066e-01   1.2267195e-03   7.8716261e-02
   6.6200000e+02   2.7898361e-06   9.4327540e-02   9.3878268e-01   7.5091029e-01   1.6094772e-03   7.8621171e-02
   6.6300000e+02   1.3063279e-05   2.7862978e-02   8.1296205e-01   7.8680644e-01   3.3750013e-03   7.8516825e-02
   6.6400000e+02   6.0702688e-06   2.6427373e-01   2.4055139e+00   7.5846725e-01   1.5607341e-03   7.8423921e-02
   6.6500000e+02   3.5616781e-06   2.2153397e-01   1.9289092e+00   7.8722888e-01   2.1282340e-03   7.8292596e-02
   6.6600000e+02   4.6653458e-06   1.3921386e-01   1.2713874e+00   7.9660754e-01   3.8516934e-03   7.8052585e-02
   6.6700000e+02   8.4026713e-06   4.7434425e-02   5.8169192e-01   8.1162078e-01   4.0190848e-03   7.7798195e-02
   6.6800000e+02   8.2633007e-06   9.4800143e-02   8.5079580e-01   8.1030005e-01   1.4321634e-02   7.6898133e-02
   6.6900000e+02   2.1549958e-05   4.0185910e-02   6.5629446e-01   8.1032607e-01   2.3940507e-02   7.6154146e-02
   6.7000000e+02   1.1195403e-05   1.7107127e-01   1.5077415e+00   8.0710697e-01   7.6524696e-03   7.5684573e-02
   6.7100000e+02   5.1278575e-06   1.5791337e-01   1.3680444e+00   8.0776294e-01   9.1050900e-03   7.5129030e-02
   6.7200000e+02   5.4161807e-06   9.0065586e-02   8.0515642e-01   8.1524768e-01   2.6037263e-03   7.4969640e-02
   6.7300000e+02   1.3265092e-05   3.6616856e-02   6.0318686e-01   8.1828656e-01   1.7790108e-02   7.3882254e-02
   6.7400000e+02   1.2678695e-05   4.9283752e-02   7.2250277e-01   8.1262421e-01   2.8817468e-02   7.3019811e-02
   6.7500000e+02   6.5029780e-06   1.7583138e-01   1.5184245e+00   8.0990253e-01   5.4776910e-03   7.2696245e-02
   6.7600000e+02   4.9474339e-06   1.4599979e-01   1.3123148e+00   8.1119631e-01   4.1063690e-03   7.2454299e-02
   6.7700000e+02   2.6990000e-06   4.0514105e-02   4.4903046e-01   8.4263528e-01   1.7222558e-03   7.2349182e-02
   6.7800000e+02   4.2594321e-06   1.0817207e-01   9.4355745e-01   8.4375176e-01   1.7709962e-03   7.2241105e-02
   6.7900000e+02   8.5712533e-06   4.1674579e-02   8.3193678e-01   8.3795553e-01   3.7803914e-03   7.2012414e-02
   6.8000000e+02   1.2903362e-05   7.9300372e-02   8.4878313e-01   8.4159481e-01   1.1584260e-02   7.1311770e-02
   6.8100000e+02   2.2018150e-05   7.1515922e-02   7.6503702e-01   8.3523392e-01   1.3430793e-02   7.0513772e-02
   6.8200000e+02   1.2153277e-05   1.6382585e-01   1.4492861e+00   8.2626149e-01   4.0526088e-03   7.0277840e-02
   6.8300000e+02   5.7191123e-06   1.3134449e-01   1.1346570e+00   8.2823935e-01   8.4093852e-03   6.9789141e-02
   6.8400000e+02   6.0958909e-06   8.0826455e-02   7.2121115e-01   8.2959047e-01   2.3233684e-03   6.9654685e-02
   6.8500000e+02   2.5324228e-05   2.7712341e-02   7.6906474e-01   8.1846160e-01   1.6200296e-02   6.9193658e-02
   6.8600000e+02   8.8975834e-06   1.6884400e-01   1.4917248e+00   8.2370413e-01   1.3564788e-02   6.8422601e-02
   6.8700000e+02   5.7889202e-06   1.1655361e-01   1.0022034e+00   6.8164053e-01   9.0042791e-04   6.8380621e-02
   6.8800000e+02   4.9542020e-06   5.8959663e-02   5.3667735e-01   7.7507297e-01   2.6036041e-03   6.8242722e-02
   6.8900000e+02   8.2536487e-06   5.3830475e-02   6.1853519e-01   8.2980792e-01   6.6100349e-03   6.7868874e-02
   6.9000000e+02   6.4219313e-06   1.0938223e-01   1.0285463e+00   8.3602963e-01   1.4837945e-03   6.7784705e-02
   6.9100000e+02   5.5134807e-06   2.6351863e-01   2.3418936e+00   7.3508079e-01   4.1302084e-04   6.7764128e-02
   6.9200000e+02   5.5873196e-06   9.2991369e-02   8.3738164e-01   8.4976199e-01   3.6706357e-03   6.7552888e-02
   6.9300000e+02   5.7450398e-06   5.4746315e-02   5.0509358e-01   8.5366148e-01   5.9135442e-03   6.7212192e-02
   6.9400000e+02   1.6241045e-05   2.1780037e-02   8.8967204e-01   8.5822523e-01   1.3224774e-02   6.6450911e-02
   6.9500000e+02   1.4654416e-05   1.1296160e-01   1.0430259e+00   8.5495091e-01   1.6581814e-02   6.5511354e-02
   6.9600000e+02   6.3466545e-06   1.5762130e-01   1.3553072e+00  -7.0236790e-01   1.2427229e-03   6.5568561e-02
   6.9700000e+02   6.9278287e-06   1.6607992e-01   1.4853711e+00   8.4598848e-01   3.1949664e-03   6.5391430e-02
   6.9800000e+02   7.6051884e-06   9.3492075e-02   8.7796583e-01   8.5394708e-01   6.2219619e-03   6.5044336e-02
   6.9900000e+02   5.2760611e-06   2.1785481e-02   7.0271797e-01   8.6070277e-01   7.3834819e-03   6.4631442e-02
   7.0000000e+02   1.3698275e-05   5.4286077e-02   7.7235769e-01   8.6080466e-01   1.2614410e-02   6.4280876e-02
   7.0100000e+02   6.8516017e-06   1.6183429e-01   1.4010629e+00   8.4469611e-01   3.4469469e-03   6.4093824e-02
   7.0200000e+02   8.0627510e-06   2.1358980e-01   1.9007976e+00   8.2325689e-01   2.5099058e-03   6.3961452e-02
   7.0300000e+02   7.5221658e-06   1.0255209e-01   1.0690281e+00   8.3258503e-01   7.3155332e-03   6.3572404e-02
   7.0400000e+02   8.8930558e-06   1.7300534e-02   4.7979137e-01   8.4191678e-01   5.5546644e-03   6.3275390e-02
   7.0500000e+02   4.8520377e-06   6.4887367e-02   7.8374393e-01   7.8951985e-01   1.9700347e-03   6.3177019e-02
   7.0600000e+02   4.0383826e-06   1.0102510e-01   1.0611455e+00  -2.2608221e-01   4.9923696e-04   6.3184157e-02
   7.0700000e+02   1.0446694e-05   4.1285440e-02   8.1078639e-01   1.4158119e-01   2.3559814e-03   6.3173662e-02
   7.0800000e+02   2.8696718e-06   1.9106518e-01   1.6578634e+00   1.6583643e-01   1.1749159e-03   6.3161396e-02
   7.0900000e+02   2.4367514e-06   1.8104079e-01   1.5616007e+00   7.4872772e-01   2.8354956e-04   6.3147987e-02
   7.1000000e+02   6.4897673e-06   4.1248069e-02   3.9862656e-01   7.5584259e-01   3.9016372e-03   6.2961969e-02
   7.1100000e+02   8.6842360e-06   3.5475585e-02   4.7817590e-01   6.8012315e-01   2.1702125e-03   6.2869116e-02
   7.1200000e+02   5.6036126e-06   1.2005041e-01   1.1871375e+00  -6.9927319e-01   1.0507330e-03   6.2915327e-02
   7.1300000e+02   2.5512863e-06   2.0695816e-01   1.7983139e+00  -1.3456592e-01   2.0532119e-04   6.2917067e-02
   7.1400000e+02   2.7643850e-06   2.4233273e-01   2.2172127e+00   6.9223339e-01   4.0154971e-04   6.2899581e-02
   7.1500000e+02   7.3168021e-06   1.1047768e-01   1.0657692e+00   7.0904376e-01   5.6839628e-03   6.2646591e-02
   7.1600000e+02   6.4023263e-06   4.2003545e-02   5.5210669e-01   6.9787556e-01   5.0589573e-03   6.2536107e-02
   7.1700000e+02   4.2631625e-06   1.3553340e-01   1.2061370e+00   7.1614238e-01   1.7475490e-03   6.2457890e-02
   7.1800000e+02   7.1532970e-06   9.2835810e-02   9.3246279e-01   7.1957549e-01   4.1435371e-03   6.2271925e-02
   7.1900000e+02   1.0479040e-05   1.1491322e-01   1.1058744e+00   7.1850556e-01   7.8202725e-03   6.1922951e-02
   7.2000000e+02   1.2264277e-05   9.9771737e-02   9.8892996e-01   7.1302507e-01   6.8975974e-03   6.1619132e-02
   7.2100000e+02   5.5134689e-06   1.1608400e-01   1.0038696e+00   7.1152164e-01   6.3683655e-03   6.1340541e-02
   7.2200000e+02   1.7967018e-06   6.8126539e-02   5.9990940e-01   7.2296845e-01   2.6025237e-03   6.1225226e-02
   7.2300000e+02   1.7832893e-06   8.1356328e-02   7.9068225e-01   7.6553153e-01   5.1626276e-04   6.1201032e-02
   7.2400000e+02   6.9547920e-06   5.8463854e-02   8.5309408e-01   7.4330857e-01   8.6801362e-04   6.1161555e-02
   7.2500000e+02   3.7383509e-06   2.1816716e-01   1.9448389e+00   4.0498512e-01   3.5738987e-04   6.1152706e-02
   7.2600000e+02   3.5071335e-06   2.5540242e-01   2.2795276e+00   1.9812540e-01   7.3815176e-04   6.1143779e-02
   7.2700000e+02   5.1667962e-06   1.6800067e-01   1.7848465e+00   3.0626958e-01   1.4680776e-03   6.1116347e-02
   7.2800000e+02   6.3190964e-06   5.3415933e-02   6.8814081e-01   3.4244401e-01   2.1285381e-03   6.1071921e-02
   7.2900000e+02   5.2354402e-06   3.8748921e-02   6.0746763e-01   2.7737466e-01   3.8431177e-03   6.1039474e-02
   7.3000000e+02   2.5652228e-06   1.9540025e-01   1.6889150e+00   2.4471192e-01   2.5456729e-04   6.1035674e-02
   7.3100000e+02   2.5912374e-06   1.6589666e-01   1.4696705e+00   3.6975369e-01   3.4288144e-04   6.1027939e-02
   7.3200000e+02   3.5904554e-06   8.7246383e-02   8.6851059e-01   3.6904272e-01   1.4249787e-03   6.0995899e-02
   7.3300000e+02   7.7847938e-06   3.6208129e-02   7.0498537e-01   4.2089211e-01   1.5613766e-03   6.0955875e-02
   7.3400000e+02   2.1477811e-06   1.8868747e-01   1.6201984e+00   2.7978797e-01   4.0159240e-04   6.0949031e-02
   7.3500000e+02   1.5510181e-06   2.6283821e-01   2.3386792e+00   3.3440100e-01   1.1856436e-04   6.0946615e-02
   7.3600000e+02   2.0806549e-06   1.0879390e-01   9.7263648e-01   5.2016984e-01   6.3787356e-04   6.0926402e-02
   7.3700000e+02   2.1588680e-06   5.2132339e-02   6.5763783e-01   5.8301065e-01   9.5083293e-04   6.0892646e-02
   7.3800000e+02   4.1037962e-06   2.3985028e-02   8.5986529e-01   6.6444580e-01   1.3948001e-03   6.0864437e-02
   7.3900000e+02   2.1205959e-06   1.4605442e-01   1.2714005e+00   6.6557731e-01   9.1549198e-04   6.0827365e-02
   7.4000000e+02   1.1245587e-06   1.9658234e-01   1.7131212e+00  -5.2533250e-01   2.4382653e-04   6.0835157e-02
   7.4100000e+02   1.2480096e-06   1.8017971e-01   1.6175156e+00   1.5057842e-01   1.2975600e-04   6.0833969e-02
   7.4200000e+02   2.2444032e-06   1.6013283e-01   1.5902378e+00   7.8321692e-01   3.3685394e-04   6.0817921e-02
   7.4300000e+02   2.8907795e-06   9.1983818e-02   9.3712944e-01   8.5075034e-01   7.2511370e-04   6.0780407e-02
   7.4400000e+02   7.6222930e-06   3.5156232e-02   6.8352905e-01   8.8513575e-01   2.4480857e-03   6.0648742e-02
   7.4500000e+02   4.5826863e-06   1.4061657e-01   1.2583636e+00   8.8577121e-01   4.8522007e-03   6.0388232e-02
   7.4600000e+02   3.6412235e-06   9.5166847e-02   8.3132146e-01   8.9865452e-01   2.7510865e-03   6.0238980e-02
   7.4700000e+02   5.1642571e-06   4.2605408e-02   4.1928975e-01   9.0523366e-01   9.3636204e-03   5.9728859e-02
   7.4800000e+02   9.6935743e-06   3.2836103e-02   6.7565392e-01   9.0704791e-01   9.4306320e-03   5.9473516e-02
   7.4900000e+02   8.4812646e-06   1.4120906e-01   1.2935702e+00   9.0894552e-01   5.0822119e-03   5.9198915e-02
   7.5000000e+02   6.9751875e-06   2.0813027e-01   1.8306033e+00   9.0946205e-01   3.6243037e-03   5.9003853e-02
   7.5100000e+02   5.3126878e-06   5.1356738e-02   4.4798831e-01   9.1237584e-01   1.4069944e-02   5.8247407e-02
   7.5200000e+02   6.5035260e-06   2.8026418e-02   4.0174390e-01   9.1529209e-01   1.4185664e-02   5.7492085e-02
   7.5300000e+02   8.3337743e-06   4.9218666e-02   8.8605661e-01   9.1452053e-01   3.3808265e-02   5.5720073e-02
   7.5400000e+02   1.5257163e-05   1.8102336e-02   8.5935987e-01   9.1074703e-01   6.7930237e-02   5.5289512e-02
   7.5500000e+02   4.8615764e-06   2.4831009e-01   2.1960366e+00   9.0900325e-01   6.6805273e-03   5.4953975e-02
   7.5600000e+02   4.2312912e-06   2.2907759e-01   2.0015926e+00   9.1395196e-01   2.1581849e-03   5.4845601e-02
   7.5700000e+02   7.1512518e-06   1.6686962e-01   1.5221495e+00   9.1397155e-01   5.8216052e-03   5.4553933e-02
   7.5800000e+02   8.1773655e-06   7.0731970e-02   8.5945149e-01   9.0353687e-01   4.2859860e-03   5.4342763e-02
   7.5900000e+02   1.0561204e-05   2.8646700e-02   6.1923673e-01   9.1704761e-01   1.6419795e-02   5.3933917e-02
   7.6000000e+02   5.1502693e-06   1.5735589e-01   1.3380530e+00   5.5681398e-01   1.3112565e-03   5.3894570e-02
   7.6100000e+02   5.0578524e-06   1.4446553e-01   1.3426775e+00   7.0996549e-01   1.9742537e-03   5.3819081e-02
   7.6200000e+02   1.0345717e-05   6.6336891e-02   8.2999896e-01   8.9489229e-01   8.2789872e-03   5.3420716e-02
   7.6300000e+02   5.4977432e-06   6.7599547e-02   7.1671536e-01   8.9861739e-01   1.0400207e-02   5.3171226e-02
   7.6400000e+02   3.7792740e-06   1.8993333e-01   1.6363044e+00   9.2603074e-01   1.9878424e-03   5.3073363e-02
   7.6500000e+02   6.7170666e-06   1.1821028e-01   1.0533265e+00   9.2852227e-01   1.0076141e-02   5.2577188e-02
   7.6600000e+02   9.8832927e-06   9.4441363e-02   1.0199247e+00   9.2862715e-01   1.5444647e-02   5.1823985e-02
   7.6700000e+02   1.5972426e-05   2.6785320e-02   8.0470292e-01   9.2884940e-01   2.7063024e-02   5.0523933e-02
   7.6800000e+02   6.2915272e-06   1.4972185e-01   1.3032740e+00   9.2560983e-01   2.4019631e-02   4.9402779e-02
   7.6900000e+02   4.8633846e-06   1.2076420e-01   1.0366248e+00   9.2394553e-01   4.8972664e-03   4.9179328e-02
   7.7000000e+02   6.9435797e-06   7.3853141e-02   6.4331222e-01   9.2623188e-01   2.9474422e-02   4.7839846e-02
   7.7100000e+02   1.2976325e-05   2.5813756e-02   6.2176217e-01   9.2543588e-01   2.9852939e-02   4.6521322e-02
   7.7200000e+02   7.2461306e-06   1.4105048e-01   1.2215756e+00   9.2240198e-01   1.5135291e-02   4.5872653e-02
   7.7300000e+02   8.1258752e-06   1.8417248e-01   1.6044855e+00   9.2170565e-01   1.6620378e-02   4.5170893e-02
   7.7400000e+02   1.2429479e-05   9.5981048e-02   9.5810883e-01   9.1988463e-01   3.8354740e-02   4.3582474e-02
   7.7500000e+02   1.3201399e-05   6.1112800e-02   7.0573654e-01   9.1415810e-01   9.4276580e-02   3.9861186e-02
   7.7600000e+02   1.4423226e-05   8.3924556e-03   8.7139047e-01   9.0291801e-01   6.1642408e-02   3.8755486e-02
   7.7700000e+02   3.5093498e-06   2.1021383e-01   1.8581563e+00   8.9262429e-01   4.7448101e-02   3.7123319e-02
   7.7800000e+02   2.8434863e-06   1.1250998e-01   9.6006975e-01  -8.1730105e-01   3.1339892e-03   3.7218467e-02
   7.7900000e+02   4.4665071e-06   6.0737335e-02   5.3710460e-01  -7.6792336e-01   1.1487927e-02   3.7547802e-02
   7.8000000e+02   1.1505932e-05   3.7336004e-02   6.7530789e-01  -8.0473276e-01   2.5200850e-02   3.8313387e-02
   7.8100000e+02   1.3766606e-05   9.5659082e-02   9.1488307e-01  -8.1259156e-01   4.2347174e-02   3.9643067e-02
   7.8200000e+02   3.5966841e-06   1.3511007e-01   1.1593710e+00   7.9169798e-01   5.3950268e-03   3.9473959e-02
   7.8300000e+02   2.6957233e-06   1.8393192e-01   1.6414723e+00   5.9403898e-01   5.4592598e-04   3.9461161e-02
   7.8400000e+02   2.1204054e-06   6.2461504e-02   5.9219738e-01  -8.0139828e-01   4.6781823e-03   3.9609258e-02
   7.8500000e+02   4.4724335e-06   3.4603666e-02   7.4152111e-01  -7.8399583e-01   8.1216363e-03   3.9861964e-02
   7.8600000e+02   4.4400220e-06   1.0355147e-01   1.0099369e+00  -7.8690274e-01   7.6197775e-03   4.0101415e-02
   7.8700000e+02   1.7923762e-06   1.7390475e-01   1.5117258e+00  -7.3715019e-01   1.8651265e-03   4.0156581e-02
   7.8800000e+02   1.9497518e-06   1.3812869e-01   1.2121994e+00  -7.4673273e-01   2.8627328e-03   4.0242497e-02
   7.8900000e+02   2.9274583e-06   9.6145603e-02   9.0281594e-01  -7.1175705e-01   3.6846824e-03   4.0348171e-02
   7.9000000e+02   5.0283088e-06   4.8562845e-02   8.0213944e-01  -6.8723420e-01   8.2803223e-03   4.0578499e-02
   7.9100000e+02   4.9921126e-06   4.4852158e-02   7.1361970e-01  -7.0549734e-01   2.1024271e-02   4.0880558e-02
   7.9200000e+02   2.8118458e-06   1.5589723e-01   1.3320862e+00  -6.7437359e-01   7.4164023e-03   4.1085629e-02
   7.9300000e+02   2.0747386e-06   1.1328099e-01   9.8767132e-01  -5.5564921e-01   1.7806356e-03   4.1126325e-02
   7.9400000e+02   1.8930539e-06   4.1251519e-02   4.3812171e-01  -5.0556357e-01   1.9335491e-03   4.1166584e-02
   7.9500000e+02   2.8123555e-06   3.4348497e-02   7.2065038e-01  -5.1132370e-01   6.5678048e-03   4.1305486e-02
   7.9600000e+02   4.9595645e-06   3.4141161e-02   8.9860338e-01  -5.0135187e-01   1.0599663e-02   4.1415672e-02
   7.9700000e+02   5.0660368e-06   1.1863965e-01   1.1120359e+00  -5.0270581e-01   6.1046687e-03   4.1543345e-02
   7.9800000e+02   2.6750327e-06   1.8179078e-01   1.5891918e+00  -4.7796801e-01   1.5838098e-03   4.1574834e-02
   7.9900000e+02   1.9030644e-06   1.2036172e-01   1.0452512e+00  -4.7585428e-01   3.1188623e-03   4.1636692e-02
   8.0000000e+02   2.2807847e-06   8.7745613e-02   8.1740605e-01  -4.3501544e-01   1.8534186e-03   4.1670321e-02
   8.0100000e+02   4.6341571e-06   3.6653426e-02   7.8252937e-01  -3.8083558e-01   4.1646200e-03   4.1736720e-02
   8.0200000e+02   3.7581572e-06   6.8051893e-02   7.4997292e-01  -4.1421409e-01   9.0975295e-03   4.1815715e-02
   8.0300000e+02   1.8536514e-06   1.8367693e-01   1.5846354e+00   5.8533259e-01   4.2259603e-04   4.1805374e-02
   8.0400000e+02   2.0215987e-06   1.7940318e-01   1.6499453e+00   7.1623047e-02   5.3999334e-04   4.1803764e-02
   8.0500000e+02   2.8654771e-06   8.0372638e-02   8.3055523e-01  -2.6305664e-01   2.3364422e-03   4.1829563e-02
   8.0600000e+02   4.3366495e-06   4.2708302e-02   7.1974560e-01  -2.5929677e-01   6.0352004e-03   4.1895732e-02
   8.0700000e+02   7.4517098e-06   7.6713599e-02   8.0470087e-01  -2.9146295e-01   6.7132487e-03   4.1978570e-02
   8.0800000e+02   1.3044339e-06   1.6279382e-01   1.4168971e+00   2.9555429e-01   1.5923355e-03   4.1958863e-02
   8.0900000e+02   1.0470283e-06   2.5427653e-01   2.2626095e+00  -1.1988557e-01   1.1839802e-04   4.1959458e-02
   8.1000000e+02   8.5424610e-07   1.3027576e-01   1.2011941e+00   8.9387657e-03   3.4103962e-04   4.1959333e-02
   8.1100000e+02   8.5885225e-07   6.3319395e-02   5.9107585e-01   3.0307675e-01   2.2929645e-04   4.1956418e-02
   8.1200000e+02   2.1224802e-06   6.7810646e-02   8.5100632e-01   4.3398971e-01   1.1488291e-03   4.1935522e-02
   8.1300000e+02   7.5599645e-06   6.4279961e-02   8.6716292e-01   4.8669834e-01   2.9520619e-03   4.1875410e-02
   8.1400000e+02   3.0607490e-06   2.0396233e-01   1.8185715e+00   5.0873981e-01   2.9008797e-04   4.1869231e-02
   8.1500000e+02   2.8092432e-06   3.2620405e-01   2.8879231e+00   5.5336067e-01   1.0823266e-03   4.1844172e-02
   8.1600000e+02   4.5189870e-06   1.9760462e-01   1.8961677e+00   5.3577500e-01   3.4830957e-03   4.1766266e-02
   8.1700000e+02   4.3266356e-06   7.0961315e-02   9.8287069e-01   5.3873240e-01   4.5770105e-03   4.1663591e-02
   8.1800000e+02   8.4569275e-06   3.2504447e-02   6.0174456e-01   5.4147579e-01   1.0786735e-02   4.1421967e-02
   8.1900000e+02   1.4041236e-05   6.9695908e-02   7.6883612e-01   5.3581207e-01   2.2107184e-02   4.0938613e-02
   8.2000000e+02   2.8812102e-06   1.8157625e-01   1.5749769e+00  -5.1035528e-01   5.6935184e-03   4.1058059e-02
   8.2100000e+02   2.4871318e-06   2.2824485e-01   2.0224068e+00  -1.3788987e-01   3.3966486e-04   4.1059984e-02
   8.2200000e+02   3.2283018e-06   1.4946990e-01   1.4253716e+00   5.4393553e-01   2.6924397e-03   4.0999956e-02
   8.2300000e+02   3.2681147e-06   4.8512670e-02   5.3035360e-01   5.5625737e-01   3.3646448e-03   4.0923381e-02
   8.2400000e+02   6.9221125e-06   2.0279962e-02   6.7634777e-01   5.6205304e-01   1.2673964e-02   4.0778187e-02
   8.2500000e+02   6.9303773e-06   7.3297506e-02   9.2275698e-01   5.6300671e-01   4.3320002e-03   4.0678993e-02
   8.2600000e+02   1.6421725e-06   2.1165437e-01   1.8425390e+00   2.2628815e-01   2.1930698e-04   4.0676976e-02
   8.2700000e+02   1.5141398e-06   3.1752861e-01   2.8515402e+00   5.7548376e-01   8.5292510e-04   4.0657019e-02
   8.2800000e+02   1.7690129e-06   1.4390447e-01   1.3230880e+00   5.9523611e-01   1.1734756e-03   4.0628639e-02
   8.2900000e+02   1.8616306e-06   6.1535420e-02   8.0634288e-01   6.2375443e-01   2.0076055e-03   4.0577812e-02
   8.3000000e+02   5.9179921e-06   4.5858529e-02   6.5886901e-01   6.5297600e-01   2.7109322e-03   4.0506067e-02
   8.3100000e+02   2.7522629e-06   1.1959491e-01   1.1043329e+00   5.8386943e-01   4.1056894e-04   4.0496360e-02
   8.3200000e+02   2.3106384e-06   3.2940827e-01   2.9166162e+00  -4.4038482e-01   2.9415442e-04   4.0501607e-02
   8.3300000e+02   1.4170797e-06   5.3040565e-02   4.7316190e-01   5.5928213e-01   1.6828667e-03   4.0463526e-02
   8.3400000e+02   1.1810198e-06   3.3391126e-02   3.5015160e-01   6.6147727e-01   1.2547957e-03   4.0429959e-02
   8.3500000e+02   3.2876322e-06   1.4677026e-02   9.2407866e-01   7.4829123e-01   4.1769736e-03   4.0303747e-02
   8.3600000e+02   4.6407823e-06   7.4786834e-02   8.3720336e-01   7.4917438e-01   1.0993614e-02   4.0138042e-02
   8.3700000e+02   2.2568623e-06   1.5301375e-01   1.3012920e+00   7.4738938e-01   5.2220595e-03   3.9981629e-02
   8.3800000e+02   3.5777632e-06   1.4367676e-01   1.2816867e+00   7.4289395e-01   7.1627545e-03   3.9769342e-02
   8.3900000e+02   2.5911785e-06   5.8391529e-02   5.8096526e-01   7.3692035e-01   6.5484203e-03   3.9577820e-02
   8.4000000e+02   5.2469381e-06   1.7651925e-02   6.5965916e-01   7.5873502e-01   7.4335350e-03   3.9355065e-02
   8.4100000e+02   4.0205359e-06   1.1144186e-01   9.8441212e-01   7.5497664e-01   5.8038568e-03   3.9182906e-02
   8.4200000e+02   5.0522210e-06   1.1665293e-01   1.0356449e+00   7.4335722e-01   4.2065638e-03   3.9060537e-02
   8.4300000e+02   3.8780031e-06   1.1539793e-01   9.9203059e-01   7.6291428e-01   5.0585426e-03   3.8910003e-02
   8.4400000e+02   4.8688505e-06   9.3209068e-02   7.9958839e-01   7.5930553e-01   1.3768883e-02   3.8504786e-02
   8.4500000e+02   1.1629503e-05   3.5991118e-02   6.4096193e-01   7.6253278e-01   1.2507928e-02   3.8138811e-02
   8.4600000e+02   3.5648242e-06   1.6979097e-01   1.4406445e+00   5.9536544e-01   8.2132245e-04   3.8120170e-02
   8.4700000e+02   1.9741076e-06   2.5838012e-01   2.3032736e+00   6.8014648e-01   8.4513546e-04   3.8098265e-02
   8.4800000e+02   1.9800921e-06   9.9650467e-02   9.4581346e-01   7.6573775e-01   4.8874197e-03   3.7955872e-02
   8.4900000e+02   4.8074492e-06   1.8231926e-02   6.2947186e-01   7.6955252e-01   7.2333505e-03   3.7745000e-02
   8.5000000e+02   7.0001303e-06   5.9978138e-02   8.4312401e-01   7.7458741e-01   4.8255984e-03   3.7604091e-02
   8.5100000e+02   2.8285735e-06   1.9998070e-01   1.7252332e+00   7.7476846e-01   3.4839667e-03   3.7502679e-02
   8.5200000e+02   2.9088614e-06   1.9769631e-01   1.7586082e+00   7.7577500e-01   5.0561621e-03   3.7355769e-02
   8.5300000e+02   2.7731818e-06   7.0776707e-02   6.3681415e-01   7.7623102e-01   1.8540679e-02   3.6820739e-02
   8.5400000e+02   5.1206999e-06   2.1525915e-02   4.8904218e-01   7.7655774e-01   1.7764780e-02   3.6315122e-02
   8.5500000e+02   3.9375054e-06   8.8175126e-02   8.7015991e-01   7.7831918e-01   9.0050302e-03   3.6061181e-02
   8.5600000e+02   4.0339438e-06   1.2249110e-01   1.0915846e+00  -2.3478488e-01   1.0479933e-03   3.6070073e-02
   8.5700000e+02   2.5010715e-06   1.7794222e-01   1.5604668e+00   7.7898128e-01   2.5947558e-03   3.5997214e-02
   8.5800000e+02   2.8966046e-06   1.6078160e-01   1.4776890e+00   7.9021225e-01   6.0252004e-03   3.5826071e-02
   8.5900000e+02   3.3939788e-06   9.3972496e-02   1.0787681e+00   7.9500577e-01   4.8385377e-03   3.5688415e-02
   8.6000000e+02   1.0222136e-05   2.8861893e-02   6.8352296e-01   7.9595295e-01   1.6426974e-02   3.5223573e-02
   8.6100000e+02   3.8353639e-06   1.1165281e-01   9.6291126e-01   7.9066244e-01   7.1382809e-03   3.5025111e-02
   8.6200000e+02   1.4146658e-06   2.5507349e-01   2.2438385e+00  -7.8288881e-01   5.0045206e-03   3.5162508e-02
   8.6300000e+02   1.1146839e-06   1.2239169e-01   1.0790257e+00   8.1985776e-01   4.9778272e-04   3.5148159e-02
   8.6400000e+02   1.6360792e-06   1.1491046e-01   1.1384710e+00   8.3002121e-01   2.6121846e-03   3.5071989e-02
   8.6500000e+02   1.9434180e-06   4.6641656e-02   5.9298372e-01   8.5075772e-01   3.2033722e-03   3.4976457e-02
   8.6600000e+02   6.9255912e-06   2.3767890e-02   8.1470345e-01   8.5765702e-01   1.5126482e-02   3.4749843e-02
   8.6700000e+02   2.7585648e-06   1.7953212e-01   1.5528016e+00   8.5694338e-01   1.2525474e-02   3.4377583e-02
   8.6800000e+02   1.9842341e-06   1.0680306e-01   9.2222195e-01   8.6702095e-01   3.7461888e-03   3.4265984e-02
   8.6900000e+02   1.8600002e-06   4.3649422e-02   4.3986960e-01   8.7457679e-01   1.0046145e-02   3.3965329e-02
   8.7000000e+02   4.7582777e-06   2.8312121e-02   6.1772490e-01   8.8505857e-01   9.9161068e-03   3.3667603e-02
   8.7100000e+02   8.3484105e-06   9.2634260e-02   9.4424245e-01   8.8376017e-01   2.3381824e-02   3.2973956e-02
   8.7200000e+02   3.4807924e-06   1.3223185e-01   1.1472234e+00  -6.8166994e-01   1.6434453e-03   3.3010920e-02
   8.7300000e+02   3.7589291e-06   2.3129559e-01   2.1063797e+00   7.8361618e-01   1.3865169e-03   3.2975066e-02
   8.7400000e+02   3.7685509e-06   8.5102643e-02   8.8071739e-01   8.9349658e-01   9.2487542e-03   3.2702856e-02
   8.7500000e+02   8.2832854e-06   1.9573029e-02   6.3089487e-01   8.9272220e-01   2.9387650e-02   3.1847841e-02
   8.7600000e+02   5.3061656e-06   4.4986214e-02   8.0046836e-01   8.8888315e-01   1.4847747e-02   3.1428262e-02
   8.7700000e+02   2.7563422e-06   1.3557703e-01   1.2313721e+00  -8.7476248e-01   4.4146832e-03   3.1549704e-02
   8.7800000e+02   2.0311125e-06   2.1047509e-01   1.8543266e+00  -6.3492169e-01   4.3201252e-04   3.1558359e-02
   8.7900000e+02   2.1354423e-06   1.0633629e-01   9.6903435e-01   9.0020347e-01   4.9225867e-03   3.1418586e-02
   8.8000000e+02   4.6698540e-06   4.6252833e-02   4.4273376e-01   9.0101224e-01   2.9121499e-02   3.0596774e-02
   8.8100000e+02   1.0276683e-05   3.7543789e-02   8.5811868e-01   8.9646771e-01   5.3481275e-02   2.9865505e-02
   8.8200000e+02   3.6194096e-06   1.7488164e-01   1.5222720e+00   8.9085186e-01   5.3583050e-02   2.8449179e-02
   8.8300000e+02   2.1279725e-06   9.9524343e-02   8.5691232e-01   8.8624345e-01   5.9706819e-03   2.8298750e-02
   8.8400000e+02   2.0555253e-06   5.9033975e-02   5.1934131e-01   8.8817255e-01   1.7417219e-02   2.7861903e-02
   8.8500000e+02   4.3958556e-06   3.5850780e-02   6.2351427e-01   8.9951814e-01   4.0512839e-03   2.7760413e-02
   8.8600000e+02   3.8534789e-06   9.8841001e-02   1.0755683e+00   9.1038187e-01   3.5693973e-03   2.7670235e-02
   8.8700000e+02   2.7861915e-06   2.0407813e-01   1.7778879e+00   9.0069789e-01   3.8158583e-03   2.7575172e-02
   8.8800000e+02   1.9263915e-06   4.3612328e-02   4.2159032e-01   9.1341330e-01   4.2000101e-03   2.7469425e-02
   8.8900000e+02   2.2893682e-06   3.2351360e-02   4.4969494e-01   9.4810943e-01   4.3608537e-03   2.7355877e-02
   8.9000000e+02   3.0953688e-06   1.6617586e-01   1.4307795e+00   9.5233260e-01   1.1015802e-02   2.7069051e-02
   8.9100000e+02   9.0480113e-06   2.5923422e-02   5.9105391e-01   9.5600618e-01   3.5945252e-02   2.6604335e-02
   8.9200000e+02   3.0663470e-06   1.2209071e-01   1.0603686e+00   9.5632586e-01   5.2677171e-03   2.6470343e-02
   8.9300000e+02   3.3057532e-06   2.3775707e-01   2.0723036e+00   9.6259463e-01   4.5782394e-03   2.6353709e-02
   8.9400000e+02   7.1680861e-06   2.2861156e-01   2.1919718e+00   9.6300381e-01   1.3764457e-02   2.6004569e-02
   8.9500000e+02   9.4485161e-06   1.3623754e-01   1.7805992e+00   9.6287600e-01   2.4597105e-02   2.5389264e-02
   8.9600000e+02   4.2038591e-06   3.0310860e-02   4.7615438e-01   9.6301630e-01   4.5390595e-02   2.4281437e-02
   8.9700000e+02   4.0678733e-06   7.9312757e-02   7.7115458e-01  -6.6512390e-01   1.1432645e-03   2.4299910e-02
   8.9800000e+02   1.9850422e-06   1.6008268e-01   1.3910576e+00   9.6507291e-01   1.0765682e-03   2.4274664e-02
   8.9900000e+02   3.2488325e-06   2.7923206e-01   2.5113699e+00   9.7744418e-01   5.2482249e-03   2.4150154e-02
   9.0000000e+02   4.5812737e-06   1.5837544e-01   1.6189819e+00   9.8020433e-01   1.0653685e-02   2.3898013e-02
   9.0100000e+02   6.3921269e-06   5.1795230e-02   9.0080379e-01   9.8348803e-01   2.3523926e-02   2.3345343e-02
   9.0200000e+02   1.6413238e-05   2.6870938e-02   6.9850325e-01   9.8434185e-01   7.6744338e-02   2.1584084e-02
   9.0300000e+02   6.5324664e-06   1.2564241e-01   1.1122697e+00   9.7627745e-01   9.4314150e-03   2.1385390e-02
   9.0400000e+02   4.7647190e-06   2.1712913e-01   1.8928674e+00   9.4967390e-01   4.5908766e-03   2.1292175e-02
   9.0500000e+02   9.7210235e-06   8.9062794e-02   8.6501374e-01   9.8516174e-01   5.9642179e-02   2.0042292e-02
   9.0600000e+02   7.2846833e-06   6.0357408e-02   6.6852614e-01   9.8382341e-01   8.7029941e-02   1.8328893e-02
   9.0700000e+02   4.8779559e-06   1.0322651e-01   9.0677931e-01   9.8145246e-01   5.9633627e-02   1.7257419e-02
   9.0800000e+02   3.7615102e-06   7.2879010e-02   6.5558730e-01   9.8344732e-01   2.0672529e-02   1.6906694e-02
   9.0900000e+02   4.6110967e-06   1.1457084e-01   9.9975355e-01   9.8470424e-01   2.8380403e-02   1.6434427e-02
   9.1000000e+02   8.7337345e-06   6.3654084e-02   7.1331167e-01   9.8507164e-01   1.5140162e-01   1.3989931e-02
   9.1100000e+02   3.2571483e-05   3.0033168e-02   7.8455726e-01   9.8047292e-01   3.1051726e-01   9.7680725e-03
   9.1200000e+02   1.2116678e-05   1.6736619e-01   1.4767900e+00   9.5967674e-01   6.8998855e-02   9.1232314e-03
   9.1300000e+02   6.7116134e-06   2.3899542e-01   2.0816762e+00   9.5546465e-01   1.4638608e-01   7.8570858e-03
   9.1400000e+02   6.9477185e-06   1.2333465e-01   1.1229637e+00   9.3923954e-01   3.1453429e-01   5.6005412e-03
   9.1500000e+02   8.3052020e-06   3.3261060e-02   6.0429842e-01   8.7904680e-01   3.8321146e-01   3.8522988e-03
   9.1600000e+02   1.8322639e-05   1.9352319e-02   7.8916383e-01   7.2688378e-01   1.0540364e+00   3.1914990e-03
   9.1700000e+02   3.7199906e-06   2.1098795e-01   1.8221846e+00   5.5678817e-01   2.5802293e-01   2.8172958e-03
   9.1800000e+02   3.2483001e-06   1.7446170e-01   1.4998100e+00   4.0435871e-01   1.1763274e-02   2.8040589e-03
   9.1900000e+02   4.6130971e-06   9.9249447e-02   8.9245347e-01   4.0582710e-01   5.0210697e-02   2.7499333e-03
   9.2000000e+02   3.5262562e-06   3.5578643e-02   5.8036807e-01  -2.1031060e-01   8.0696671e-02   2.8050057e-03
   9.2100000e+02   4.6929531e-06   6.2965419e-02   7.3509207e-01  -2.6435459e-01   4.2923666e-02   2.8392097e-03
   9.2200000e+02   2.5673760e-06   1.2787772e-01   1.1274628e+00   3.6684364e-01   2.4080712e-02   2.8148472e-03
   9.2300000e+02   1.1084900e-06   2.6004657e-01   2.3423386e+00  -2.6101723e-01   2.2980810e-03   2.8165426e-03
   9.2400000e+02   1.0739293e-06   2.4352687e-01   2.2804465e+00  -4.4198188e-02   2.3812286e-03   2.8168470e-03
   9.2500000e+02   2.8503373e-06   2.0315160e-01   1.9206595e+00   1.3604287e-01   1.3104171e-02   2.8120631e-03
   9.2600000e+02   5.0066864e-06   1.6127992e-01   1.8710197e+00   1.9313620e-01   2.4109021e-02   2.7997596e-03
   9.2700000e+02   5.7829027e-06   1.0666111e-01   1.2763704e+00   1.5615956e-01   6.2143465e-02   2.7779107e-03
   9.2800000e+02   1.0659700e-05   3.0892288e-02   6.6646452e-01   9.9450669e-02   1.5688875e-01   2.7647551e-03
   9.2900000e+02   2.1027283e-06   1.3434251e-01   1.1741954e+00   3.3311091e-02   4.1356046e-02   2.7633102e-03
   9.3000000e+02   1.8426458e-06   2.6647980e-01   2.3716392e+00   5.6609892e-02   6.8921568e-03   2.7622975e-03
   9.3100000e+02   2.5403578e-06   3.3981420e-02   3.4867067e-01   1.2638539e-01   2.6163217e-02   2.7540968e-03
   9.3200000e+02   2.4440985e-06   5.4966890e-02   4.8421169e-01   6.3198446e-02   3.0325233e-02   2.7500820e-03
   9.3300000e+02   2.3132204e-06   8.7943452e-02   9.8602050e-01   9.3387740e-02   2.7762295e-03   2.7493795e-03
   9.3400000e+02   1.3355905e-06   2.7900215e-01   2.4411289e+00   1.5165936e-01   1.5205746e-03   2.7487486e-03
   9.3500000e+02   1.1375561e-06   1.9289811e-01   1.7103295e+00   9.4061715e-02   1.3483175e-02   2.7455105e-03
   9.3600000e+02   1.7558534e-06   1.0870932e-01   1.0047717e+00   9.5131418e-02   2.1484252e-02   2.7405282e-03
   9.3700000e+02   2.5809346e-06   4.2399732e-02   6.8995190e-01   9.9562069e-02   3.7699339e-02   2.7321766e-03
   9.3800000e+02   1.8270971e-06   3.3720045e-02   7.3028520e-01   6.6734228e-02   8.7705062e-02   2.7288335e-03
   9.3900000e+02   9.7750576e-07   2.1189661e-01   1.8441234e+00   7.2516671e-02   2.3316211e-02   2.7249586e-03
   9.4000000e+02   8.4768064e-07   6.0485697e-02   5.4462763e-01   1.4278347e-01   9.3922733e-03   2.7214221e-03
   9.4100000e+02   1.3343838e-06   4.8257432e-02   4.6445750e-01   1.1566470e-01   3.8779052e-02   2.7112428e-03
   9.4200000e+02   3.9777823e-06   2.7306822e-02   8.2747917e-01   1.2385364e-01   5.2841382e-02   2.6972478e-03
   9.4300000e+02   1.6147050e-06   1.0624919e-01   1.0430589e+00   3.6445035e-02   4.7497254e-03   2.6968113e-03
   9.4400000e+02   7.8181351e-07   2.2254295e-01   1.9243230e+00   2.3590996e-01   3.0622312e-03   2.6948751e-03
   9.4500000e+02   1.4238686e-06   1.1346036e-01   1.0042868e+00   1.2361149e-01   2.2280460e-02   2.6881135e-03
   9.4600000e+02   1.5325474e-06   4.9121763e-02   5.9885151e-01   1.1885317e-01   2.9772912e-02   2.6797798e-03
   9.4700000e+02   1.5224880e-06   1.0873686e-01   9.7359751e-01   1.0359302e-01   3.5633717e-02   2.6715764e-03
   9.4800000e+02   1.3619546e-06   6.3480384e-02   5.9175365e-01   9.8857878e-02   2.2512401e-02   2.6663025e-03
   9.4900000e+02   8.2724772e-07   1.1725180e-01   1.0003705e+00   8.5535790e-02   3.9743519e-03   2.6654170e-03
   9.5000000e+02   1.4122284e-06   1.9323366e-01   1.6865741e+00   2.3722887e-01   1.0391428e-02   2.6589825e-03
   9.5100000e+02   1.6839997e-06   9.7432024e-02   1.1059755e+00   3.5972809e-01   1.0952610e-02   2.6486456e-03
   9.5200000e+02   4.9127458e-06   2.0971637e-02   6.2319303e-01   3.7655048e-01   3.0594530e-02   2.6192082e-03
   9.5300000e+02   2.1210736e-06   1.1495564e-01   9.6545717e-01   3.5446414e-01   2.1040578e-02   2.6001845e-03
   9.5400000e+02   1.2014272e-06   2.4885487e-01   2.1702136e+00  -2.7288194e-01   6.8903119e-03   2.6051305e-03
   9.5500000e+02   7.8690348e-07   9.6786063e-02   8.3204807e-01   3.3456453e-01   6.5753420e-03   2.5994497e-03
   9.5600000e+02   6.4429948e-07   8.7653748e-02   7.9281959e-01   4.0083917e-01   6.5537508e-03   2.5926679e-03
   9.5700000e+02   1.4670658e-06   2.5557009e-02   6.3738532e-01   4.3280492e-01   1.9728804e-02   2.5709434e-03
   9.5800000e+02   2.5891183e-06   5.0476642e-02   7.8618693e-01   4.4451046e-01   1.5022649e-02   2.5540097e-03
   9.5900000e+02   1.0279399e-06   2.5117723e-01   2.1874200e+00  -1.7425742e-01   1.4408881e-03   2.5546535e-03
   9.6000000e+02   5.6690250e-07   3.0924067e-01   2.7574973e+00   4.5088841e-01   3.9659137e-03   2.5501013e-03
   9.6100000e+02   8.0073927e-07   1.6789316e-01   1.6794342e+00   4.6280734e-01   1.0423076e-02   2.5379093e-03
   9.6200000e+02   1.1642865e-06   4.7611958e-02   6.6946750e-01   4.8728507e-01   1.4203501e-02   2.5205406e-03
   9.6300000e+02   2.0438285e-06   4.1748924e-02   6.1234588e-01   4.9439920e-01   4.6224744e-02   2.4922536e-03
   9.6400000e+02   6.6412356e-07   1.7370011e-01   1.4777947e+00   5.1382555e-01   8.8802643e-03   2.4809543e-03
   9.6500000e+02   1.1708131e-06   1.8911792e-01   1.6445952e+00   5.0029942e-01   9.8863271e-03   2.4687745e-03
   9.6600000e+02   1.6967625e-06   1.1969902e-01   1.2438908e+00   5.0781901e-01   1.6269237e-02   2.4486224e-03
   9.6700000e+02   1.0901417e-06   2.5732081e-02   5.7462780e-01   5.3071886e-01   2.2725594e-02   2.4195495e-03
   9.6800000e+02   1.1165547e-06   1.0163173e-01   8.9340790e-01   5.2903567e-01   2.4592995e-02   2.3886036e-03
   9.6900000e+02   8.5385027e-07   7.5792521e-02   7.2544034e-01   5.1441108e-01   4.0647707e-03   2.3836237e-03
   9.7000000e+02   1.2908949e-06   2.1906743e-01   1.9406039e+00   5.2349292e-01   9.1132744e-03   2.3723242e-03
   9.7100000e+02   1.0907334e-06   4.8163654e-02   5.1435025e-01   5.1818205e-01   1.0567435e-02   2.3594312e-03
   9.7200000e+02   6.2499405e-07   1.4259594e-01   1.2790521e+00   5.5404688e-01   1.6476105e-03   2.3572796e-03
   9.7300000e+02   8.1797909e-07   2.1019051e-01   1.8368952e+00   5.5372870e-01   4.8862603e-03   2.3509211e-03
   9.7400000e+02   1.3885715e-06   1.4409442e-01   1.4065779e+00   5.5748529e-01   9.1340466e-03   2.3390179e-03
   9.7500000e+02   1.3594396e-06   7.0078999e-02   9.3993693e-01   5.6096647e-01   1.6654137e-02   2.3173903e-03
   9.7600000e+02   2.5217899e-06   1.9262164e-02   7.6865703e-01   5.5998878e-01   4.1325505e-02   2.3040685e-03
   9.7700000e+02   8.4924112e-07   1.8669970e-01   1.6317608e+00   5.5435786e-01   1.3339439e-02   2.2871734e-03
   9.7800000e+02   8.7973207e-07   2.0388719e-01   1.7898033e+00   5.6111298e-01   4.2391477e-03   2.2817471e-03
   9.7900000e+02   2.1552513e-06   1.9431939e-01   1.8268387e+00   5.5653486e-01   2.3718469e-02   2.2520766e-03
   9.8000000e+02   2.5970758e-06   1.1811300e-01   1.3940219e+00   5.3821393e-01   2.8259319e-02   2.2184720e-03
   9.8100000e+02   1.4125338e-06   2.0269338e-02   5.6529656e-01   5.3108022e-01   7.7820236e-02   2.1958549e-03
   9.8200000e+02   6.6227293e-07   2.0570714e-01   1.8211534e+00   5.0557702e-01   1.7206570e-02   2.1769967e-03
   9.8300000e+02   5.5353538e-07   5.9839186e-02   5.6264667e-01  -3.0807005e-01   3.3889784e-03   2.1792809e-03
   9.8400000e+02   5.0103159e-07   1.2540600e-01   1.0859886e+00   5.5047737e-01   5.5699237e-03   2.1726226e-03
   9.8500000e+02   9.0208222e-07   3.1971570e-02   7.4695577e-01   5.8749305e-01   1.2032603e-02   2.1573679e-03
   9.8600000e+02   1.1505633e-06   6.0570711e-02   7.0098701e-01   5.7522533e-01   2.2357245e-02   2.1435863e-03
   9.8700000e+02   6.4369324e-07   1.7427396e-01   1.4972477e+00   5.2550708e-01   5.7367248e-03   2.1371497e-03
   9.8800000e+02   7.2674660e-07   1.3044747e-01   1.1243251e+00   4.1938662e-01   7.5904908e-03   2.1303973e-03
   9.8900000e+02   8.1281734e-07   6.3757799e-02   6.9120302e-01   4.3902905e-01   1.1177594e-02   2.1200507e-03
   9.9000000e+02   1.7587766e-06   1.4129792e-02   7.3577373e-01   5.3915866e-01   2.0454146e-02   2.1084398e-03
   9.9100000e+02   4.7804392e-07   2.0121070e-01   1.7351298e+00   4.4795548e-01   7.2804658e-03   2.1016083e-03
   9.9200000e+02   2.7841066e-07   1.7390942e-01   1.5073030e+00   4.3575500e-01   1.2378197e-03   2.1004761e-03
   9.9300000e+02   3.8376364e-07   9.8023867e-02   8.5096853e-01   6.1181944e-01   4.6271181e-03   2.0945438e-03
   9.9400000e+02   1.4903505e-06   3.5274468e-02   6.4363543e-01   4.4024297e-01   1.1013010e-02   2.0844915e-03
   9.9500000e+02   1.7460053e-06   1.1164365e-01   1.0686021e+00   5.6911076e-01   1.2976058e-02   2.0692175e-03
   9.9600000e+02   6.8802483e-07   2.3316439e-01   2.0380687e+00  -5.2991689e-01   2.8889504e-03   2.0723914e-03
   9.9700000e+02   4.3090386e-07   2.2726526e-01   2.0725406e+00   5.2298197e-01   3.2320151e-03   2.0688964e-03
   9.9800000e+02   5.9177720e-07   1.4492651e-01   1.3364070e+00   5.5991783e-01   6.5262432e-03   2.0613667e-03
   9.9900000e+02   7.8172687e-07   6.4719374e-02   8.1669076e-01   5.6705812e-01   1.4187334e-02   2.0449248e-03
   1.0000000e+03   9.1054218e-07   2.1799246e-02   7.8223796e-01   5.6820783e-01   2.1627347e-02   2.0386626e-03
   1.0010000e+03   4.9199007e-07   2.3617568e-01   2.0721189e+00   5.6379767e-01   1.1193441e-02   2.0258846e-03
   1.0020000e+03   4.0114619e-07   6.2383582e-02   5.7610462e-01   5.8486232e-01   4.8645755e-03   2.0201366e-03
   1.0030000e+03   5.4185676e-07   8.9078490e-02   7.6602424e-01   5.9167442e-01   1.2792490e-02   2.0049545e-03
   1.0040000e+03   8.7110284e-07   3.6436052e-02   7.8296553e-01   5.7668435e-01   1.6087970e-02   1.9865279e-03
   1.0050000e+03   1.5594710e-06   3.1697677e-02   8.3897997e-01   5.5929585e-01   2.0433450e-02   1.9641134e-03
   1.0060000e+03   1.3993602e-06   1.0909489e-01   9.5276137e-01   5.5865991e-01   2.3937969e-02   1.9382393e-03
   1.0070000e+03   5.2601789e-07   1.8767318e-01   1.6243426e+00  -5.3328079e-01   1.0429560e-02   1.9490946e-03
   1.0080000e+03   5.4377525e-07   1.8550502e-01   1.7158907e+00  -3.9624974e-01   2.3211219e-03   1.9508917e-03
   1.0090000e+03   9.8088649e-07   1.3882804e-01   1.4022979e+00   3.6907446e-01   6.3377472e-03   1.9463623e-03
   1.0100000e+03   7.7517172e-07   7.1711016e-02   6.9119699e-01   4.7620913e-01   1.1020445e-02   1.9362396e-03
   1.0110000e+03   2.3060350e-06   2.1990194e-02   5.5244329e-01   5.5120321e-01   4.3860402e-02   1.9131624e-03
   1.0120000e+03   8.0610461e-07   1.7293171e-01   1.4950421e+00   5.3483209e-01   2.1036856e-02   1.8919427e-03
   1.0130000e+03   4.4098126e-07   1.7255507e-01   1.4756061e+00   5.3908010e-01   2.0606738e-02   1.8712138e-03
   1.0140000e+03   5.8659007e-07   1.0298842e-01   9.1667987e-01   5.3001079e-01   1.9824171e-02   1.8518201e-03
   1.0150000e+03   8.8424339e-07   3.5281787e-02   4.4805060e-01   5.2711941e-01   2.1059839e-02   1.8315629e-03
   1.0160000e+03   6.0342549e-07   4.7302874e-02   7.2008338e-01   5.1403131e-01   3.3973327e-02   1.8157664e-03
   1.0170000e+03   4.9294011e-07   1.9701869e-01   1.6949812e+00   5.0837276e-01   3.9502975e-03   1.8121304e-03
   1.0180000e+03   7.3411305e-07   8.3704980e-02   7.3068553e-01   5.0735955e-01   2.6212665e-02   1.7884989e-03
   1.0190000e+03   2.4700965e-06   3.1834512e-02   4.2508121e-01   4.9952423e-01   9.8967615e-02   1.7069825e-03
   1.0200000e+03   1.2233771e-06   1.1037446e-01   1.0532309e+00   4.2061463e-01   4.8979772e-02   1.6735358e-03
   1.0210000e+03   6.7673938e-07   1.9310150e-01   1.6619509e+00   3.7996208e-01   3.1355424e-02   1.6543098e-03
   1.0220000e+03   5.9483951e-07   8.1109373e-02   7.1232833e-01   3.5468310e-01   3.5172067e-02   1.6345779e-03
   1.0230000e+03   8.8264062e-07   3.4874851e-02   5.1482832e-01   3.2810649e-01   4.6905030e-02   1.6110508e-03
   1.0240000e+03   4.8291200e-07   1.2759275e-01   1.1355700e+00   2.9062017e-01   1.5121290e-02   1.6041403e-03
   1.0250000e+03   3.3448525e-07   2.2250656e-01   1.9590822e+00  -2.6373749e-01   9.7217230e-03   1.6083237e-03
   1.0260000e+03   2.9387384e-07   1.0278403e-01   8.8853828e-01  -2.5703106e-01   1.4126909e-02   1.6143129e-03
   1.0270000e+03   5.8142786e-07   7.9687240e-02   7.7875140e-01  -2.3382617e-01   2.2790073e-02   1.6233096e-03
   1.0280000e+03   4.0026070e-07   5.4512232e-02   6.8904541e-01  -2.4479438e-01   3.0089411e-02   1.6359521e-03
   1.0290000e+03   1.2097623e-06   4.7204222e-02   6.1428521e-01   8.4250969e-02   1.6612687e-02   1.6348633e-03
   1.0300000e+03   4.0609135e-07   1.9304276e-01   1.6648635e+00   3.3475493e-01   3.2931064e-03   1.6330689e-03
   1.0310000e+03   3.7149087e-07   2.9739586e-01   2.6270392e+00   3.4806587e-01   9.6210747e-03   1.6276668e-03
   1.0320000e+03   6.5180991e-07   1.9225651e-01   1.9582687e+00   3.5079417e-01   1.6008191e-02   1.6187104e-03
   1.0330000e+03   9.8525037e-07   1.1441254e-01   1.5327616e+00   3.3913903e-01   3.4998594e-02   1.6003850e-03
   1.0340000e+03   8.0350515e-07   6.9599959e-02   7.6812199e-01   3.0650323e-01   7.5441907e-02   1.5675974e-03
   1.0350000e+03   1.7205964e-06   4.1163974e-02   6.9553100e-01   2.3738705e-01   9.3877304e-02   1.5393155e-03
   1.0360000e+03   1.2954507e-06   8.5819979e-02   8.6188200e-01  -1.4041625e-01   2.0099977e-02   1.5439640e-03
   1.0370000e+03   3.3144089e-07   2.8425136e-01   2.5050479e+00  -1.6559145e-01   7.7204542e-03   1.5459825e-03
   1.0380000e+03   2.0675750e-07   2.4484663e-01   2.2256948e+00   1.7967150e-01   3.5065834e-03   1.5450177e-03
   1.0390000e+03   1.7593383e-07   1.1571240e-01   1.0049006e+00   1.8347109e-01   6.6309714e-03   1.5431709e-03
   1.0400000e+03   2.3767575e-07   6.4325243e-02   6.7852549e-01   1.8507911e-01   7.5548285e-03   1.5410558e-03
   1.0410000e+03   4.3438125e-07   5.1630219e-02   7.9337525e-01   1.8315697e-01   1.6394156e-02   1.5387922e-03
   1.0420000e+03   1.2653380e-07   2.0368967e-01   1.8034718e+00   1.9778739e-01   1.0603006e-03   1.5384703e-03
   1.0430000e+03   1.1465401e-07   2.6504372e-01   2.3500531e+00   2.3783373e-01   4.9810728e-04   1.5382883e-03
   1.0440000e+03   1.5800872e-07   1.4583783e-01   1.3886588e+00   2.2924663e-01   2.1170837e-03   1.5375449e-03
   1.0450000e+03   2.3305471e-07   6.0976432e-02   7.3390635e-01   2.4303977e-01   3.7934115e-03   1.5361378e-03
   1.0460000e+03   3.8692071e-07   5.5504929e-02   8.2779842e-01   2.4827331e-01   1.2977424e-02   1.5313102e-03
   1.0470000e+03   8.2311408e-07   8.5674255e-02   9.0027967e-01   2.4130453e-01   1.9959517e-02   1.5242236e-03
   1.0480000e+03   3.7393438e-07   1.6690028e-01   1.4637185e+00   2.3634366e-01   2.1404106e-03   1.5234558e-03
   1.0490000e+03   2.8011454e-07   2.4582570e-01   2.1694516e+00   2.3202436e-01   8.2317994e-03   1.5205950e-03
   1.0500000e+03   2.2321723e-07   1.0973987e-01   1.0367200e+00   2.2668767e-01   6.3000991e-03   1.5184520e-03
   1.0510000e+03   2.1759835e-07   4.4998132e-02   6.1920390e-01   2.2901536e-01   9.5506419e-03   1.5151965e-03
   1.0520000e+03   4.8031848e-07   4.9226624e-02   7.3724409e-01   2.2590892e-01   1.5297597e-02   1.5126205e-03
   1.0530000e+03   2.8421965e-07   1.4021303e-01   1.2574463e+00   2.2568128e-01   4.1983759e-03   1.5112000e-03
   1.0540000e+03   1.5920418e-07   2.2826133e-01   2.0095977e+00  -1.2451104e-01   4.1564111e-04   1.5112783e-03
   1.0550000e+03   1.0531907e-07   1.7865969e-01   1.5909712e+00   2.4395010e-01   1.5426067e-03   1.5107113e-03
   1.0560000e+03   1.0782867e-07   1.0562278e-01   9.6472472e-01   2.6763016e-01   1.0618056e-03   1.5102828e-03
   1.0570000e+03   1.2958198e-07   4.2069425e-02   7.2844023e-01   2.8902291e-01   3.0461792e-03   1.5089595e-03
   1.0580000e+03   3.1967209e-07   2.5362951e-02   8.6109041e-01   3.0606836e-01   5.4098547e-03   1.5077153e-03
   1.0590000e+03   1.4514948e-07   1.7336419e-01   1.5313770e+00   3.0225553e-01   3.4605957e-03   1.5061464e-03
   1.0600000e+03   1.0322598e-07   1.8928214e-01   1.6620616e+00   3.3024943e-01   3.7854176e-04   1.5059582e-03
   1.0610000e+03   7.1468754e-08   7.5245015e-02   6.4719322e-01   3.5505433e-01   2.2036760e-03   1.5047831e-03
   1.0620000e+03   1.0423976e-07   4.6937091e-02   5.2388679e-01   3.9124210e-01   1.4031234e-03   1.5039583e-03
   1.0630000e+03   2.7912545e-07   8.6150438e-02   9.9703167e-01   4.0053424e-01   2.8676652e-03   1.5022361e-03
   1.0640000e+03   8.3727447e-08   1.6801531e-01   1.4753204e+00   4.0606238e-01   8.2508750e-04   1.5017332e-03
   1.0650000e+03   6.2482938e-08   2.7670251e-01   2.4761852e+00   4.2825550e-01   2.5326158e-04   1.5015704e-03
   1.0660000e+03   6.0920724e-08   1.2811535e-01   1.1434937e+00   4.7471081e-01   5.4963771e-04   1.5011788e-03
   1.0670000e+03   7.4164006e-08   5.8349147e-02   6.2634662e-01   5.1340612e-01   1.0417315e-03   1.5003765e-03
   1.0680000e+03   1.6090448e-07   3.6166684e-02   8.8552696e-01   5.4077899e-01   2.0590426e-03   1.4995417e-03
   1.0690000e+03   8.4334758e-08   2.2935500e-01   2.0349581e+00   5.3718369e-01   9.9650062e-04   1.4987395e-03
   1.0700000e+03   6.1586475e-08   1.5223401e-01   1.3285065e+00   5.6469619e-01   8.2643415e-04   1.4980405e-03
   1.0710000e+03   6.3969726e-08   7.3281493e-02   6.7197641e-01   5.9280251e-01   1.3902007e-03   1.4968068e-03
   1.0720000e+03   1.1665982e-07   3.6936942e-02   6.7291477e-01   6.2408028e-01   2.0875744e-03   1.4948588e-03
   1.0730000e+03   2.2517755e-07   8.4796047e-02   9.8611870e-01   6.3196787e-01   2.5081321e-03   1.4924922e-03
   1.0740000e+03   1.4580422e-07   1.8386291e-01   1.6216742e+00   6.3362512e-01   3.3952399e-03   1.4892865e-03
   1.0750000e+03   1.3007396e-07   1.1047121e-01   9.7179589e-01   6.3752357e-01   4.4156917e-03   1.4851026e-03
   1.0760000e+03   9.3129001e-08   4.9156142e-02   4.7675923e-01   6.4118912e-01   8.3962660e-03   1.4771384e-03
   1.0770000e+03   4.1880779e-07   1.8627363e-02   7.6111664e-01   6.5922437e-01   5.1825264e-03   1.4721031e-03
   1.0780000e+03   9.3676888e-08   1.7568563e-01   1.5063098e+00   6.4236266e-01   2.7810768e-03   1.4694766e-03
   1.0790000e+03   7.2753898e-08   2.7415094e-01   2.4015575e+00  -3.7578961e-01   4.3008236e-04   1.4697142e-03
   1.0800000e+03   6.6466809e-08   1.3515507e-01   1.1764516e+00   4.0939001e-01   5.5399740e-04   1.4693811e-03
   1.0810000e+03   6.6964857e-08   3.5804276e-02   4.5932721e-01   6.9791076e-01   2.7795878e-03   1.4665336e-03
   1.0820000e+03   1.2885193e-07   3.3064811e-02   7.9949962e-01   7.1157977e-01   6.8255872e-03   1.4594276e-03
   1.0830000e+03   2.5515802e-07   1.0058764e-01   9.4501682e-01   7.0562888e-01   1.4700940e-02   1.4443684e-03
   1.0840000e+03   1.1029632e-07   1.2101131e-01   1.0290959e+00   7.0961360e-01   4.5022545e-03   1.4397611e-03
   1.0850000e+03   1.3178070e-07   1.9252858e-01   1.7237435e+00   7.0707036e-01   7.5051858e-03   1.4321411e-03
   1.0860000e+03   8.8179549e-08   6.8554040e-02   6.6874664e-01   7.1816942e-01   3.0436104e-03   1.4290139e-03
   1.0870000e+03   1.0496464e-07   5.7572834e-02   6.5189779e-01   7.2605748e-01   4.3430650e-03   1.4245142e-03
   1.0880000e+03   1.1356481e-07   1.4100222e-01   1.1972050e+00   7.3318740e-01   8.8628478e-03   1.4152836e-03
   1.0890000e+03   3.6253897e-07   9.5901173e-03   6.9763738e-01   7.4089751e-01   2.7542072e-02   1.4116774e-03
   1.0900000e+03   1.5025965e-07   2.0596194e-01   1.8139524e+00   7.3224536e-01   7.9127419e-03   1.4035186e-03
   1.0910000e+03   9.1552688e-08   1.5812111e-01   1.3494949e+00   7.4252572e-01   3.8612931e-03   1.3994993e-03
   1.0920000e+03   1.0132349e-07   1.2179480e-01   1.0843836e+00   7.4738387e-01   3.9542964e-03   1.3953681e-03
   1.0930000e+03   1.7176899e-07   5.4624792e-02   5.4488506e-01   7.4736945e-01   3.5327660e-03   1.3916878e-03
   1.0940000e+03   1.9351498e-07   6.2450343e-02   6.6870369e-01   7.5413994e-01   7.5587737e-03   1.3837719e-03
   1.0950000e+03   1.0783387e-07   1.3199296e-01   1.1228626e+00   9.5201487e-02   9.0052629e-04   1.3836538e-03
   1.0960000e+03   1.2672784e-07   1.8746891e-01   1.6857482e+00  -1.2790053e-01   1.2543020e-03   1.3838768e-03
   1.0970000e+03   1.9793028e-07   5.0690525e-02   5.6014338e-01   6.9559828e-01   5.0031359e-03   1.3790697e-03
   1.0980000e+03   2.2629884e-07   4.1382095e-02   6.2878138e-01   7.2285750e-01   1.4728700e-02   1.3644593e-03
   1.0990000e+03   5.3049294e-07   6.0121132e-02   7.3284980e-01   7.4651724e-01   1.7469139e-02   1.3467587e-03
   1.1000000e+03   1.0782548e-07   1.5394054e-01   1.3215733e+00  -7.0202275e-01   4.6317624e-03   1.3511451e-03
   1.1010000e+03   9.7810129e-08   2.5172240e-01   2.2049893e+00   5.0884872e-01   3.8532933e-04   1.3508803e-03
   1.1020000e+03   1.5683117e-07   1.9332543e-01   2.0052432e+00   7.4597957e-01   2.7386258e-03   1.3481228e-03
   1.1030000e+03   1.5909791e-07   8.3631627e-02   1.0054736e+00   7.5761806e-01   3.4680733e-03   1.3445841e-03
   1.1040000e+03   1.4449937e-07   1.1434560e-02   5.3661256e-01   7.4681082e-01   5.2696970e-03   1.3393008e-03
   1.1050000e+03   1.7224070e-07   3.4435875e-02   8.1817877e-01   7.5836507e-01   5.1558920e-03   1.3366843e-03
   1.1060000e+03   6.2377181e-08   1.7951148e-01   1.5379450e+00  -1.5013852e-01   3.5942051e-04   1.3367565e-03
   1.1070000e+03   7.2165475e-08   2.9791683e-01   2.7329732e+00   1.0767837e-01   1.9965665e-04   1.3367278e-03
   1.1080000e+03   1.3594051e-07   2.1495295e-01   2.2643158e+00   4.0957381e-01   1.0175778e-03   1.3361713e-03
   1.1090000e+03   1.5105081e-07   1.0805711e-01   1.2884447e+00   4.5418195e-01   1.4240377e-03   1.3353082e-03
   1.1100000e+03   1.1239346e-07   2.0161594e-02   5.5032851e-01   3.8293447e-01   3.4640116e-03   1.3335437e-03
   1.1110000e+03   1.9089298e-07   2.5130706e-02   8.3419174e-01   3.6569095e-01   4.9722187e-03   1.3323349e-03
   1.1120000e+03   8.9693230e-08   1.4068372e-01   1.2428258e+00   3.1881291e-01   1.8875808e-03   1.3315353e-03
   1.1130000e+03   5.4606050e-08   1.4915129e-01   1.2867107e+00  -2.2872905e-01   4.0945225e-04   1.3316601e-03
   1.1140000e+03   3.9391425e-08   1.3730257e-01   1.1758413e+00   2.7880742e-01   4.6954564e-04   1.3314859e-03
   1.1150000e+03   5.4016118e-08   3.1001444e-02   4.2666035e-01   1.5322884e-01   6.9343462e-04   1.3313447e-03
   1.1160000e+03   1.0915289e-07   6.0284550e-02   7.4962120e-01   3.3487201e-01   1.3631651e-03   1.3310411e-03
   1.1170000e+03   5.2530107e-08   1.9517361e-01   1.6670635e+00   3.6106735e-02   5.6240115e-04   1.3310143e-03
   1.1180000e+03   3.9333098e-08   1.8618368e-01   1.7021484e+00   1.7115928e-01   4.3685510e-04   1.3309149e-03
   1.1190000e+03   4.6182084e-08   4.5839911e-02   5.4973439e-01   4.3089177e-01   1.0448936e-03   1.3303163e-03
   1.1200000e+03   1.6141393e-07   1.8477906e-02   7.1143531e-01   5.6217246e-01   4.5887174e-03   1.3286028e-03
   1.1210000e+03   1.0364697e-07   1.0570571e-01   1.0727682e+00   5.5655383e-01   1.5579305e-03   1.3274519e-03
   1.1220000e+03   9.9948588e-08   2.1008491e-01   1.8105548e+00   5.6136233e-01   2.9919207e-03   1.3252265e-03
   1.1230000e+03   1.5453789e-07   7.3261497e-02   7.2070702e-01   5.6626778e-01   6.5705743e-03   1.3203152e-03
   1.1240000e+03   2.5003510e-07   2.4008250e-02   5.8473893e-01   5.8679318e-01   5.6751157e-03   1.3159324e-03
   1.1250000e+03   5.8730855e-08   1.9118140e-01   1.6639107e+00  -3.6190221e-01   3.5646422e-04   1.3161022e-03
   1.1260000e+03   4.3392476e-08   2.8505041e-01   2.5152029e+00  -2.6812003e-01   1.5416440e-04   1.3161566e-03
   1.1270000e+03   5.8955174e-08   1.2777994e-01   1.1300239e+00   6.5861346e-01   8.8185020e-04   1.3153925e-03
   1.1280000e+03   1.1287676e-07   9.9246934e-02   9.9471972e-01   6.6421782e-01   2.6059013e-03   1.3131182e-03
   1.1290000e+03   2.0557806e-07   7.6844119e-02   1.1118219e+00   6.6741086e-01   6.5470043e-03   1.3073961e-03
   1.1300000e+03   3.1222388e-07   1.0904072e-01   1.1255790e+00   6.6534517e-01   1.2527389e-02   1.2965566e-03
   1.1310000e+03   1.2352525e-07   1.3289041e-01   1.1661323e+00   6.6249041e-01   2.9312533e-03   1.2940419e-03
   1.1320000e+03   7.2817158e-08   1.8750586e-01   1.6619380e+00   6.6663022e-01   2.9718556e-03   1.2914814e-03
   1.1330000e+03   7.9174394e-08   1.0764497e-01   9.8038959e-01   6.7799386e-01   1.7588539e-03   1.2899424e-03
   1.1340000e+03   7.8806534e-08   4.3011889e-02   7.7895620e-01   6.8851644e-01   5.9604316e-03   1.2846608e-03
   1.1350000e+03   1.5598716e-07   3.1843194e-02   7.9130309e-01   6.9967441e-01   6.1659945e-03   1.2832760e-03
   1.1360000e+03   5.0120508e-08   2.4076381e-01   2.1113944e+00   7.0100603e-01   7.4213939e-04   1.2826086e-03
   1.1370000e+03   4.3389087e-08   2.6992388e-01   2.3788225e+00   7.0459749e-01   2.4735607e-04   1.2823851e-03
   1.1380000e+03   6.7478985e-08   1.9731573e-01   1.8273062e+00   7.1954306e-01   4.6956001e-04   1.2819518e-03
   1.1390000e+03   1.1178665e-07   1.2200943e-01   1.3472843e+00   7.1169682e-01   1.1277544e-03   1.2809233e-03
   1.1400000e+03   1.1194032e-07   7.6601708e-02   9.2090335e-01   7.1668967e-01   2.3504754e-03   1.2787673e-03
   1.1410000e+03   2.0373094e-07   7.1723500e-02   7.3617928e-01   7.1401434e-01   3.6501931e-03   1.2754386e-03
   1.1420000e+03   7.0597464e-08   1.1321570e-01   1.0059481e+00   3.3012509e-01   2.9440190e-04   1.2753147e-03
   1.1430000e+03   7.2205355e-08   3.0428502e-01   2.7061962e+00   3.0212825e-01   1.7691985e-04   1.2752465e-03
   1.1440000e+03   7.3926728e-08   1.1155364e-01   1.0264398e+00   6.7987769e-01   1.0281186e-03   1.2743555e-03
   1.1450000e+03   8.8619340e-08   4.7599297e-02   5.5922495e-01   6.9133638e-01   1.4958036e-03   1.2730384e-03
   1.1460000e+03   1.1239912e-07   2.6750878e-02   8.2917484e-01   6.8065944e-01   4.7575083e-03   1.2689238e-03
   1.1470000e+03   1.2092926e-07   2.5532268e-02   9.1454349e-01   6.9265009e-01   5.8349196e-03   1.2663624e-03
   1.1480000e+03   8.4212591e-08   8.6574040e-02   1.0029292e+00   6.7642516e-01   1.4203669e-03   1.2651464e-03
   1.1490000e+03   7.0878783e-08   1.0263202e-01   1.0215814e+00   6.0975690e-01   8.9020340e-04   1.2648031e-03
   1.1500000e+03   4.0345620e-08   2.0317186e-01   1.7824502e+00   7.1609581e-01   7.9118094e-04   1.2640867e-03
   1.1510000e+03   4.3007158e-08   1.2743329e-01   1.1486207e+00   7.5771678e-01   5.5728247e-04   1.2635530e-03
   1.1520000e+03   9.9091853e-08   1.2115452e-01   1.1725268e+00   7.6289709e-01   1.9960467e-03   1.2616300e-03
   1.1530000e+03   1.1517822e-07   8.3402086e-02   9.3543659e-01   7.6802224e-01   2.9829001e-03   1.2587420e-03
   1.1540000e+03   2.8969749e-07   1.5816787e-02   7.8161312e-01   7.7570185e-01   9.1449895e-03   1.2542826e-03
   1.1550000e+03   6.8999888e-08   1.4314192e-01   1.2523427e+00   7.7386617e-01   5.0019515e-03   1.2494338e-03
   1.1560000e+03   4.3836632e-08   1.9240495e-01   1.6730624e+00  -6.7699549e-01   5.0241592e-04   1.2498589e-03
   1.1570000e+03   4.1630233e-08   7.9942408e-02   6.8280890e-01   4.8589240e-01   3.2705705e-04   1.2496603e-03
   1.1580000e+03   7.0018255e-08   6.4945462e-02   5.9408000e-01   8.3039024e-01   2.3174665e-03   1.2472565e-03
   1.1590000e+03   1.3270287e-07   4.1424657e-02   9.1873212e-01   8.3809667e-01   5.0291301e-03   1.2420041e-03
   1.1600000e+03   2.0319607e-07   6.8514680e-02   8.2630068e-01   8.3866439e-01   1.3615603e-02   1.2349216e-03
   1.1610000e+03   8.6418616e-08   1.7243324e-01   1.5049548e+00   8.4098432e-01   2.8804934e-03   1.2319315e-03
   1.1620000e+03   9.9705109e-08   2.0210404e-01   1.8002342e+00   8.4424868e-01   3.0544556e-03   1.2287564e-03
   1.1630000e+03   1.2574247e-07   1.0770571e-01   1.0440279e+00   8.4786638e-01   4.4733878e-03   1.2240994e-03
   1.1640000e+03   9.5077423e-08   3.3051078e-02   6.3410977e-01   8.5352698e-01   9.0609741e-03   1.2146462e-03
   1.1650000e+03   2.2502400e-07   3.8835199e-02   7.3373898e-01   8.5818576e-01   1.0028878e-02   1.2094232e-03
   1.1660000e+03   5.3383866e-08   1.6005715e-01   1.3968550e+00  -5.6574592e-01   3.4354560e-04   1.2096583e-03
   1.1670000e+03   4.7526343e-08   3.4718194e-01   3.0921241e+00  -7.8737644e-01   2.7422704e-04   1.2099195e-03
   1.1680000e+03   4.3134074e-08   6.3659915e-02   5.3333713e-01   4.2914802e-01   1.1758123e-03   1.2093097e-03
   1.1690000e+03   6.1037948e-08   4.0367541e-02   3.6689599e-01   8.6778301e-01   3.2560101e-03   1.2058944e-03
   1.1700000e+03   2.0447258e-07   1.6640631e-02   8.6873217e-01   9.1838654e-01   8.4448127e-03   1.2012198e-03
   1.1710000e+03   1.1050812e-07   2.1304853e-01   1.8333492e+00   9.1635216e-01   6.3797336e-03   1.1942014e-03
   1.1720000e+03   5.5903672e-08   8.0089039e-02   6.7118348e-01   9.2059093e-01   9.3470102e-03   1.1839335e-03
   1.1730000e+03   8.1301216e-08   6.6930908e-02   5.8751705e-01   9.2131833e-01   1.3638475e-02   1.1690738e-03
   1.1740000e+03   1.7778284e-07   3.1202660e-02   5.4631305e-01   9.2236979e-01   1.1462134e-02   1.1567256e-03
   1.1750000e+03   1.0641703e-07   6.4316432e-02   7.1144302e-01   9.2281159e-01   2.8833045e-02   1.1413549e-03
   1.1760000e+03   5.7639352e-08   1.4736093e-01   1.2419839e+00   8.8613472e-01   2.5874169e-03   1.1387388e-03
   1.1770000e+03   4.2210558e-08   7.7044960e-02   6.3520522e-01  -7.3719236e-01   2.3245036e-03   1.1406916e-03
   1.1780000e+03   1.5465451e-07   1.3478505e-02   4.3629325e-01   9.4328249e-01   1.7209464e-02   1.1221932e-03
   1.1790000e+03   9.1726688e-08   9.0060805e-02   8.6698998e-01   9.4783286e-01   1.1409305e-02   1.1100652e-03
   1.1800000e+03   9.0036582e-08   1.5488247e-01   1.3079684e+00   9.4766618e-01   2.0833191e-02   1.0881743e-03
   1.1810000e+03   1.4230832e-07   5.4083818e-02   5.3964527e-01   9.5390349e-01   1.7063550e-02   1.0704766e-03
   1.1820000e+03   1.1780644e-07   6.6541802e-02   5.8718861e-01   9.5503281e-01   7.1402173e-02   9.9773673e-04
   1.1830000e+03   6.2192568e-07   1.5270020e-02   7.7663052e-01   9.5690548e-01   1.1092705e-01   9.7129335e-04
   1.1840000e+03   2.4692946e-07   2.1635078e-01   1.9117814e+00   9.4930230e-01   2.3734248e-02   9.4943682e-04
   1.1850000e+03   1.0375386e-07   2.2486741e-01   1.9418200e+00   9.5337431e-01   1.7719370e-02   9.3341161e-04
   1.1860000e+03   1.7147744e-07   1.4452945e-01   1.2645182e+00   9.5042285e-01   2.2686065e-02   9.1330973e-04
   1.1870000e+03   3.2230405e-07   2.7394176e-02   5.4828325e-01   8.4312243e-01   1.2306994e-02   9.0385316e-04
   1.1880000e+03   2.1760856e-07   9.2918968e-02   7.9214851e-01   8.0255018e-01   4.7608239e-02   8.6969770e-04
   1.1890000e+03   7.8255856e-07   1.9759939e-02   6.6942365e-01  -4.9445744e-01   3.0612003e-02   8.7635611e-04
   1.1900000e+03   2.0918414e-07   1.6918053e-01   1.4777294e+00   4.3678520e-01   1.8684949e-03   8.7564212e-04
   1.1910000e+03   1.1557732e-07   3.3218368e-01   2.9353208e+00  -9.2068529e-01   4.6759626e-03   8.7941329e-04
   1.1920000e+03   8.9475241e-08   1.7820022e-01   1.6579315e+00  -8.9329671e-01   4.3333303e-03   8.8281912e-04
   1.1930000e+03   3.5926452e-08   4.7200991e-02   7.8565526e-01  -4.1839857e-01   7.6348096e-04   8.8310134e-04
   1.1940000e+03   6.2451999e-08   1.1151735e-01   9.3367002e-01   9.1039100e-01   2.1953535e-03   8.8133671e-04
   1.1950000e+03   7.7385106e-08   7.4205237e-02   7.6841619e-01   9.3449362e-01   6.9555680e-03   8.7561080e-04
   1.1960000e+03   1.9579772e-07   5.6439271e-02   6.2622222e-01   9.4417836e-01   2.3849975e-02   8.6575886e-04
   1.1970000e+03   1.2205482e-07   1.6758601e-01   1.4548331e+00   9.4335820e-01   8.4360892e-03   8.5887235e-04
   1.1980000e+03   1.0808493e-07   1.3187912e-01   1.1338432e+00   9.4311398e-01   2.9573629e-02   8.3495998e-04
   1.1990000e+03   8.3861614e-08   6.0247905e-02   5.7531123e-01   9.4200821e-01   1.6459966e-02   8.2202651e-04
   1.2000000e+03   2.3903559e-07   2.5442706e-02   6.2791054e-01   9.4456599e-01   2.7283737e-02   8.0087568e-04
   1.2010000e+03   1.2597113e-07   9.5535636e-02   8.8397124e-01  -8.4574731e-01   3.6732887e-03   8.0336528e-04
   1.2020000e+03   5.8191952e-08   1.9064957e-01   1.6573672e+00  -9.2938816e-01   1.0644418e-02   8.1131894e-04
   1.2030000e+03   4.5618892e-08   1.0758706e-01   9.3746909e-01   8.1868841e-01   1.7239623e-03   8.1017426e-04
   1.2040000e+03   9.6816032e-08   1.4973010e-02   2.8387316e-01   9.5647357e-01   4.0643722e-02   7.7873831e-04
   1.2050000e+03   1.5653092e-07   1.7457610e-02   6.9606090e-01   9.0643543e-01   5.8543290e-03   7.7667269e-04
   1.2060000e+03   6.6319121e-08   2.2017087e-01   1.8521527e+00   9.4640571e-01   7.5716898e-03   7.7110948e-04
   1.2070000e+03   6.0775582e-08   1.9436585e-01   1.8239663e+00   9.6178757e-01   5.8210372e-03   7.6679333e-04
   1.2080000e+03   9.4436283e-08   1.2634044e-01   1.4081560e+00   9.7110042e-01   7.0489444e-03   7.6154554e-04
   1.2090000e+03   1.5883325e-07   7.0279985e-02   8.4820807e-01   9.7425175e-01   2.0497783e-02   7.4634577e-04
   1.2100000e+03   2.0220380e-07   4.0359542e-02   7.0582386e-01   9.7437934e-01   4.5503578e-02   7.1329538e-04
   1.2110000e+03   4.0306176e-07   7.8498540e-02   7.6128661e-01   9.7326307e-01   7.4325197e-02   6.6180909e-04
   1.2120000e+03   1.1726677e-07   1.2273159e-01   1.0532293e+00  -9.2233638e-01   4.6758650e-03   6.6466436e-04
   1.2130000e+03   1.3073663e-07   2.4539222e-01   2.1617357e+00   7.6630693e-01   1.4105349e-03   6.6394619e-04
   1.2140000e+03   1.8309369e-07   1.4415465e-01   1.4148832e+00   9.6670808e-01   1.2538288e-02   6.5590205e-04
   1.2150000e+03   1.4725768e-07   4.9244651e-02   6.1261741e-01   9.6765861e-01   1.8854947e-02   6.4394258e-04
   1.2160000e+03   5.4158112e-07   2.0508435e-02   5.9626604e-01   9.7100303e-01   6.1541476e-02   6.2472051e-04
   1.2170000e+03   2.0375531e-07   1.8015658e-01   1.5533595e+00   9.6656230e-01   2.0937916e-02   6.1208673e-04
   1.2180000e+03   1.5624410e-07   2.1266174e-01   1.8653415e+00   9.6666312e-01   1.9277042e-02   6.0068846e-04
   1.2190000e+03   1.3373433e-07   1.2095578e-01   1.1011276e+00   9.6630782e-01   4.1385099e-02   5.7670198e-04
   1.2200000e+03   1.5854592e-07   2.6593105e-02   3.6675968e-01   9.5650003e-01   1.2215140e-02   5.6996762e-04
   1.2210000e+03   9.9581972e-08   2.2431142e-02   8.1076385e-01   9.6714786e-01   3.5533901e-02   5.6507214e-04
   1.2220000e+03   8.3536149e-08   2.4773999e-01   2.1543522e+00   5.0082195e-01   1.2426780e-03   5.6472078e-04
   1.2230000e+03   8.0505138e-08   3.9721754e-02   4.2010633e-01   9.6604421e-01   1.4590048e-02   5.5676532e-04
   1.2240000e+03   2.1798545e-07   3.4206974e-02   3.6152181e-01   9.6826922e-01   7.0507986e-02   5.1884732e-04
   1.2250000e+03   5.2926596e-07   3.8931790e-02   7.9033223e-01   9.6598064e-01   6.2923243e-02   4.8738355e-04
   1.2260000e+03   2.1857439e-07   1.4074427e-01   1.2465969e+00   9.2178970e-01   5.0404266e-03   4.8511999e-04
   1.2270000e+03   8.3523624e-08   3.2319710e-01   2.8746533e+00  -9.5771421e-01   8.1444073e-03   4.8890526e-04
   1.2280000e+03   6.1488773e-08   2.0217558e-01   1.8126187e+00   9.6551062e-01   4.5275374e-03   4.8676841e-04
   1.2290000e+03   6.4455553e-08   9.7349536e-02   8.8562438e-01   9.6735268e-01   1.9534315e-02   4.7757623e-04
   1.2300000e+03   1.2401083e-07   5.5433262e-02   7.1490426e-01   9.6863059e-01   2.3987125e-02   4.6648860e-04
   1.2310000e+03   2.0841198e-07   8.8482786e-02   8.8021973e-01   9.6804326e-01   7.0456158e-02   4.3475007e-04
   1.2320000e+03   7.7331436e-08   1.2246151e-01   1.0603770e+00  -9.0274350e-01   4.1019319e-03   4.3636062e-04
   1.2330000e+03   1.0757806e-07   2.3078583e-01   2.0354938e+00   9.5108935e-01   6.3112131e-03   4.3374218e-04
   1.2340000e+03   1.5378643e-07   1.1577283e-01   1.1512047e+00   9.6868599e-01   3.2979661e-02   4.1990047e-04
   1.2350000e+03   1.4000958e-07   3.4620055e-02   5.2621270e-01   9.6857366e-01   3.9984015e-02   4.0366039e-04
   1.2360000e+03   9.2534508e-08   1.0862592e-01   9.0802862e-01   9.6607234e-01   3.3909751e-02   3.9045278e-04
   1.2370000e+03   8.2000142e-08   1.3684193e-01   1.2076299e+00   9.5873662e-01   5.7351569e-03   3.8830639e-04
   1.2380000e+03   1.2872498e-07   9.4466817e-02   8.3265832e-01   9.6832696e-01   5.0571091e-02   3.6932383e-04
   1.2390000e+03   2.9004492e-07   3.4942263e-02   5.8370287e-01   9.6508498e-01   1.9651237e-01   2.9988432e-04
   1.2400000e+03   2.2566967e-07   9.4403107e-02   9.2860200e-01   9.4686666e-01   2.2178258e-01   2.3787282e-04
   1.2410000e+03   6.9055510e-08   1.2359488e-01   1.0547819e+00   9.1471860e-01   1.4932456e-01   2.0588273e-04
   1.2420000e+03   5.0846572e-08   9.0268057e-02   7.7455482e-01  -7.0936409e-01   3.6775434e-03   2.0642050e-04
   1.2430000e+03   7.6009147e-08   6.1036192e-02   5.8787688e-01   8.9607581e-01   6.5055051e-02   1.9447875e-04
   1.2440000e+03   3.2301276e-07   4.8607531e-02   7.7851504e-01   8.8402273e-01   1.3779603e-01   1.7124714e-04
   1.2450000e+03   1.3157869e-07   1.9417061e-01   1.7041129e+00   8.4110386e-01   3.8741324e-02   1.6570583e-04
   1.2460000e+03   9.7654581e-08   2.5574625e-01   2.3179537e+00   8.3467957e-01   1.1932113e-01   1.4959921e-04
   1.2470000e+03   1.5687789e-07   1.7026451e-01   1.7131053e+00   7.9358616e-01   3.1978366e-01   1.1536707e-04
   1.2480000e+03   8.8307651e-08   4.8500511e-02   8.3943290e-01   6.1743589e-01   3.0993836e-01   9.7437554e-05
   1.2490000e+03   6.9863534e-08   5.5922696e-02   5.6352537e-01   3.6833931e-01   2.2365238e-01   9.1677320e-05
   1.2500000e+03   4.9040048e-08   9.1256183e-02   8.6176138e-01   1.7295516e-01   8.0518559e-02   9.0692506e-05
   1.2510000e+03   2.0453334e-07   4.0684582e-02   7.2277254e-01   1.0809852e-01   6.0455410e-02   9.0264542e-05
   1.2520000e+03   1.7753890e-07   1.1196688e-01   1.0104461e+00   1.5001143e-01   2.9766192e-01   9.0232819e-05
   1.2530000e+03   3.1405747e-08   1.8825460e-01   1.6245769e+00   1.4101618e-01   1.4926059e-01   8.9334246e-05
   1.2540000e+03   3.0868863e-08   1.5090423e-01   1.4246416e+00   1.1652494e-01   9.9284258e-03   8.9235243e-05
   1.2550000e+03   6.1428861e-08   1.3195797e-01   1.2123990e+00   9.9190612e-02   1.0965678e-01   8.8800086e-05
   1.2560000e+03   5.0991909e-08   4.3211911e-02   5.8160494e-01  -6.1473966e-02   1.6886154e-01   9.0961609e-05
   1.2570000e+03   5.8207215e-08   5.8984589e-02   6.8616580e-01  -2.1037624e-01   1.5591568e-01   9.4962857e-05
   1.2580000e+03   8.7450206e-08   6.2545989e-02   7.6681539e-01  -3.2261361e-01   1.5808657e-01   1.0081250e-04
   1.2590000e+03   4.9802617e-08   1.3831778e-01   1.1822552e+00  -4.5651927e-01   2.2596242e-01   1.1304366e-04
   1.2600000e+03   4.1140394e-08   7.5136501e-02   6.3581659e-01  -5.8227614e-01   8.1753232e-02   1.1866297e-04
   1.2610000e+03   9.0347408e-08   2.6445674e-02   4.3378175e-01  -6.2135498e-01   2.6256673e-01   1.2892187e-04
   1.2620000e+03   4.4699757e-08   7.0846354e-02   7.4134975e-01  -6.4423942e-01   5.1455344e-02   1.3329217e-04
   1.2630000e+03   4.5248480e-08   1.1867693e-01   1.0748512e+00   7.8297729e-01   2.0277565e-02   1.3118668e-04
   1.2640000e+03   5.0099471e-08   1.7192027e-01   1.5066805e+00   8.0094047e-01   1.9449410e-02   1.2915211e-04
   1.2650000e+03   4.4719945e-08   2.8608771e-02   2.9975663e-01   8.0568805e-01   9.7912766e-02   1.1919926e-04
   1.2660000e+03   6.8190180e-08   1.2397940e-02   6.0295774e-01   7.9631482e-01   2.5915584e-02   1.1889200e-04
   1.2670000e+03   2.8774685e-08   1.8907616e-01   1.6518498e+00   2.7579199e-01   8.9497888e-04   1.1886270e-04
   1.2680000e+03   2.2809688e-08   3.4290807e-01   3.0696426e+00   8.1698916e-01   8.8078158e-04   1.1877718e-04
   1.2690000e+03   3.2311154e-08   1.8756398e-01   1.7684337e+00   8.6161847e-01   8.4317110e-03   1.1791537e-04
   1.2700000e+03   6.6608176e-08   1.5891397e-01   1.7772243e+00   8.6880072e-01   1.9049208e-02   1.1596921e-04
   1.2710000e+03   9.9772084e-08   9.6102451e-02   1.3279681e+00   8.6882486e-01   3.8397891e-02   1.1212203e-04
   1.2720000e+03   1.1146864e-07   4.3468218e-02   7.9302654e-01   8.5872700e-01   8.4268926e-02   1.0412106e-04
   1.2730000e+03   6.2161892e-08   1.2815217e-01   1.1302196e+00   8.3718683e-01   6.8671237e-02   9.8212959e-05
   1.2740000e+03   2.3186393e-08   1.2971649e-01   1.1234904e+00  -7.9836131e-01   1.9203890e-02   9.9725193e-05
   1.2750000e+03   2.4809665e-08   1.4226097e-01   1.2453235e+00   6.2361175e-01   1.2784307e-03   9.9645737e-05
   1.2760000e+03   4.4330067e-08   1.2624478e-01   1.1216258e+00   8.6925521e-01   1.7221986e-02   9.8157677e-05
   1.2770000e+03   6.9714971e-08   4.7328302e-02   6.6725705e-01   8.7177653e-01   3.4529951e-02   9.5217375e-05
   1.2780000e+03   1.6698650e-07   5.4574196e-02   6.9962992e-01   8.6678369e-01   1.2713052e-01   8.4939708e-05
   1.2790000e+03   6.6078200e-08   1.2616890e-01   1.0664667e+00   8.2330023e-01   3.9029330e-02   8.2231884e-05
   1.2800000e+03   5.7822892e-08   2.3031976e-01   2.0693435e+00  -7.1261007e-01   6.8425846e-03   8.2633798e-05
   1.2810000e+03   7.9722829e-08   4.1674304e-02   4.2714409e-01   8.3342135e-01   7.4280936e-02   7.7592345e-05
   1.2820000e+03   1.2107425e-07   3.3732068e-02   4.2609061e-01   8.0913520e-01   1.8414793e-01   6.6562715e-05
   1.2830000e+03   8.4395607e-08   8.2976900e-02   9.3732991e-01  -1.0471332e-01   5.2904198e-03   6.6600510e-05
   1.2840000e+03   6.6036347e-08   1.4891879e-01   1.3333617e+00   7.3620228e-01   2.9919203e-02   6.5147487e-05
   1.2850000e+03   4.4535733e-08   2.5611276e-01   2.2860167e+00   7.2121021e-01   3.7042022e-02   6.3429098e-05
   1.2860000e+03   3.7328579e-08   1.3478250e-01   1.2305894e+00   7.0561682e-01   1.2808585e-01   5.7982902e-05
   1.2870000e+03   3.9106054e-08   5.5452172e-02   6.3174917e-01   6.3879873e-01   1.1560796e-01   5.3947934e-05
   1.2880000e+03   1.4232786e-07   1.6938393e-02   7.4227738e-01   5.8298731e-01   2.0025003e-01   5.0988127e-05
   1.2890000e+03   4.2257022e-08   1.4408730e-01   1.2294939e+00   4.9631841e-01   2.6679145e-01   4.5785823e-05
   1.2900000e+03   2.4227558e-08   1.4289909e-01   1.2108410e+00  -2.3661388e-01   7.1564901e-02   4.6669839e-05
   1.2910000e+03   3.2322648e-08   1.0337223e-01   9.4472259e-01  -2.8272989e-01   1.1326909e-01   4.8430589e-05
   1.2920000e+03   3.5859365e-08   3.5620834e-02   4.3285187e-01  -1.0252905e-01   2.5528514e-02   4.8572924e-05
   1.2930000e+03   8.1648045e-08   2.8778200e-02   7.2123830e-01   5.2510637e-01   5.8408380e-02   4.7843277e-05
   1.2940000e+03   6.9274670e-08   1.1192038e-01   9.9581419e-01   5.1728622e-01   5.4732801e-02   4.6542697e-05
   1.2950000e+03   2.4987886e-08   2.0390362e-01   1.7606547e+00  -3.3472860e-01   8.3980540e-03   4.6674985e-05
   1.2960000e+03   2.0920079e-08   2.3109896e-01   2.0237147e+00   4.2385075e-01   1.0147348e-02   4.6476218e-05
   1.2970000e+03   4.4689744e-08   2.0047471e-01   2.1921696e+00   4.5963214e-01   3.2060472e-02   4.5810460e-05
   1.2980000e+03   6.3801180e-08   1.3937517e-01   1.6947342e+00   4.2906050e-01   5.4592980e-02   4.4794409e-05
   1.2990000e+03   6.1817876e-08   6.1017917e-02   9.5856304e-01   3.7999346e-01   1.3274847e-01   4.2888982e-05
   1.3000000e+03   7.4566813e-08   6.8103722e-03   8.2781774e-01   2.9341406e-01   3.0109068e-01   4.2055131e-05
   1.3010000e+03   2.1533934e-08   2.2717707e-01   1.9891270e+00   1.8878527e-01   8.2069733e-02   4.1542048e-05
   1.3020000e+03   1.5711578e-08   1.3027508e-01   1.1157474e+00   1.4987689e-01   2.5051672e-02   4.1398860e-05
   1.3030000e+03   2.5329334e-08   1.1113844e-01   1.0471498e+00   1.3895540e-01   5.1638395e-02   4.1156290e-05
   1.3040000e+03   2.6278320e-08   9.1147923e-02   9.7071206e-01   8.2560266e-02   9.6285322e-02   4.1019675e-05
   1.3050000e+03   5.4273712e-08   2.4769151e-02   6.8117985e-01  -3.9919108e-03   2.1409330e-01   4.1087139e-05
   1.3060000e+03   2.5799069e-08   1.8606808e-01   1.6015851e+00  -6.0781450e-02   6.0239183e-02   4.1311512e-05
   1.3070000e+03   2.3576112e-08   1.6677757e-01   1.4444006e+00  -1.0729367e-01   5.2664982e-02   4.1601222e-05
   1.3080000e+03   4.5040158e-08   1.5825315e-01   1.4837842e+00  -1.5321437e-01   1.0311632e-01   4.2470565e-05
   1.3090000e+03   6.1114534e-08   1.0240909e-01   1.1228510e+00  -2.4305716e-01   1.4723972e-01   4.4406725e-05
   1.3100000e+03   4.4586870e-08   3.4024771e-02   5.2223922e-01  -3.7683401e-01   2.9992856e-01   4.7319998e-05
   1.3110000e+03   1.7913304e-08   1.5988443e-01   1.3579718e+00  -4.6768889e-01   4.0945004e-02   4.8256552e-05
   1.3120000e+03   1.6484902e-08   1.1265200e-01   1.0303807e+00   5.6467962e-01   9.4434623e-03   4.8000695e-05
   1.3130000e+03   2.5919481e-08   8.2128629e-02   8.0158540e-01  -3.7651340e-01   1.3894313e-02   4.8255762e-05
   1.3140000e+03   2.0093963e-08   5.9479724e-02   7.4117390e-01  -4.6663973e-01   3.6297594e-02   4.8670601e-05
   1.3150000e+03   1.2503917e-08   2.0288406e-01   1.7826321e+00  -4.8672034e-01   7.8731897e-03   4.8858256e-05
   1.3160000e+03   1.1768453e-08   1.4358230e-01   1.2382160e+00  -4.9338372e-01   1.6405346e-02   4.9258655e-05
   1.3170000e+03   1.6331837e-08   9.6550649e-02   9.4717586e-01  -4.9615899e-01   2.3351505e-02   4.9839376e-05
   1.3180000e+03   1.9255512e-08   5.1520718e-02   8.2254727e-01  -5.0411809e-01   5.2764152e-02   5.1215452e-05
   1.3190000e+03   3.2872259e-08   4.1969527e-02   7.3157164e-01  -5.3098160e-01   1.1856992e-01   5.2037468e-05
   1.3200000e+03   1.3176853e-08   1.8355241e-01   1.5939250e+00  -5.4616478e-01   3.2271426e-02   5.2973337e-05
   1.3210000e+03   1.0797832e-08   1.2348168e-01   1.0531107e+00  -5.3499932e-01   1.5707824e-02   5.3423133e-05
   1.3220000e+03   1.5995419e-08   9.2515731e-02   8.4914263e-01  -5.2007445e-01   1.8634070e-02   5.3947563e-05
   1.3230000e+03   2.2518544e-08   4.7713412e-02   6.2147742e-01  -4.9127576e-01   2.7653400e-02   5.4695902e-05
   1.3240000e+03   6.5965165e-08   2.7525002e-02   7.7072957e-01  -4.7047952e-01   7.4405135e-02   5.5682204e-05
   1.3250000e+03   2.2333342e-08   1.4865664e-01   1.2984882e+00  -5.0647752e-01   4.1090861e-02   5.6875267e-05
   1.3260000e+03   1.4633461e-08   1.9477549e-01   1.6828391e+00   6.2722387e-01   3.5433880e-03   5.6749079e-05
   1.3270000e+03   5.7244296e-09   6.3015438e-02   5.5538430e-01  -1.4919633e-01   6.2303960e-03   5.6802906e-05
   1.3280000e+03   6.8960764e-09   4.8370894e-02   4.9283766e-01   6.7810136e-02   1.6188023e-03   5.6796745e-05
   1.3290000e+03   8.8141271e-09   7.1085438e-02   9.4786453e-01   2.8297591e-01   6.7399438e-03   5.6689609e-05
   1.3300000e+03   1.7676255e-08   1.5053853e-02   8.7923543e-01   3.8605653e-01   1.2601205e-02   5.6655196e-05
   1.3310000e+03   9.7043938e-09   2.8937353e-01   2.5521459e+00   3.8674713e-01   3.7736606e-03   5.6572854e-05
   1.3320000e+03   6.7249635e-09   9.5702197e-02   8.1101042e-01   4.7394933e-01   3.2022611e-03   5.6487218e-05
   1.3330000e+03   9.4631097e-09   7.4253889e-02   6.6101776e-01   4.9167633e-01   7.1394322e-03   5.6290027e-05
   1.3340000e+03   1.5376467e-08   4.1363734e-02   6.6723738e-01   5.0489982e-01   8.3869686e-03   5.6053143e-05
   1.3350000e+03   1.6042817e-08   4.2958710e-02   7.9560782e-01   5.0240706e-01   2.0552401e-02   5.5483299e-05
   1.3360000e+03   3.7820305e-08   3.6125133e-02   8.3112609e-01   4.8956286e-01   2.4507058e-02   5.4830445e-05
   1.3370000e+03   4.6137455e-08   1.1302908e-01   1.0418880e+00   4.7009950e-01   4.7579873e-02   5.3653469e-05
   1.3380000e+03   2.0286001e-08   1.4507259e-01   1.2466496e+00  -4.6711333e-02   2.7832508e-03   5.3660652e-05
   1.3390000e+03   1.4030671e-08   1.9879185e-01   1.7496696e+00   3.7477739e-01   7.9819962e-03   5.3501601e-05
   1.3400000e+03   7.7491869e-09   6.3687853e-02   6.7458641e-01   4.2212881e-01   6.7924935e-03   5.3349213e-05
   1.3410000e+03   1.3658800e-08   4.7963937e-02   6.4039142e-01   4.3467321e-01   1.2422478e-02   5.3064499e-05
   1.3420000e+03   2.6160032e-08   5.3261075e-02   7.5738175e-01   4.2875543e-01   2.9173751e-02   5.2737259e-05
   1.3430000e+03   1.2982582e-08   1.9889145e-01   1.7390261e+00   4.1833268e-01   7.6946174e-03   5.2568795e-05
   1.3440000e+03   9.7189714e-09   1.7399767e-01   1.5248442e+00   4.1225531e-01   1.4962613e-02   5.2249443e-05
   1.3450000e+03   5.3274605e-09   6.6778197e-02   7.1576514e-01   4.1080650e-01   5.7296153e-03   5.2127175e-05
   1.3460000e+03   6.1551843e-09   4.4410942e-02   5.6485215e-01   4.3446000e-01   3.5173758e-03   5.2047778e-05
   1.3470000e+03   6.7284119e-09   6.5443139e-02   8.1177654e-01   4.4452911e-01   4.2926537e-03   5.1948846e-05
   1.3480000e+03   8.7276937e-09   7.6914110e-02   8.8588557e-01   4.3444646e-01   4.9881702e-03   5.1836793e-05
   1.3490000e+03   1.9585306e-08   7.8893952e-02   7.7759364e-01   3.9710299e-01   7.8435860e-03   5.1676684e-05
   1.3500000e+03   6.7706854e-09   1.3395313e-01   1.1453103e+00  -3.6096379e-01   1.6086873e-03   5.1706749e-05
   1.3510000e+03   6.2813313e-09   2.6238296e-01   2.2932977e+00  -2.2773590e-01   1.4958265e-03   5.1724418e-05
   1.3520000e+03   5.3985835e-09   1.1076793e-01   1.1835647e+00  -3.2377186e-02   1.3339256e-03   5.1726698e-05
   1.3530000e+03   1.2966152e-08   1.8559287e-02   4.8824625e-01   3.3515554e-01   3.4683612e-03   5.1666845e-05
   1.3540000e+03   1.4496080e-08   7.0731910e-02   7.5588258e-01   2.8933583e-01   1.8215897e-03   5.1639693e-05
   1.3550000e+03   4.7748187e-09   2.9675127e-01   2.6007104e+00  -1.1401987e-01   1.0624028e-03   5.1645977e-05
   1.3560000e+03   3.3729619e-09   2.4110186e-01   2.2556185e+00   4.4268828e-01   3.4244396e-04   5.1638150e-05
   1.3570000e+03   8.0906925e-09   2.3302124e-01   2.4508630e+00   4.3975492e-01   2.4624286e-03   5.1582359e-05
   1.3580000e+03   8.3479915e-09   1.2539914e-01   1.4512118e+00   4.4705053e-01   2.1665526e-03   5.1532496e-05
   1.3590000e+03   5.9979078e-09   2.4819668e-02   5.0216186e-01   4.7445292e-01   5.0525869e-03   5.1409472e-05
   1.3600000e+03   1.0016976e-08   4.0269653e-02   7.7080396e-01   4.9135433e-01   3.6272633e-03   5.1318104e-05
   1.3610000e+03   3.4549491e-09   1.2939428e-01   1.1969840e+00  -3.9214467e-01   7.8958080e-04   5.1334007e-05
   1.3620000e+03   2.6250173e-09   1.7923657e-01   1.5710697e+00  -1.6294295e-01   3.3752668e-04   5.1336833e-05
   1.3630000e+03   7.9501180e-09   1.0061070e-01   9.7379743e-01   4.6614273e-01   1.6123162e-03   5.1298302e-05
   1.3640000e+03   4.8517032e-09   1.3446307e-01   1.2200251e+00   5.2427056e-01   1.8848359e-03   5.1247677e-05
   1.3650000e+03   4.8186615e-09   1.3660064e-01   1.1843584e+00   5.4809587e-01   4.1630505e-03   5.1131054e-05
   1.3660000e+03   4.8932735e-09   4.7869022e-02   4.8446371e-01   5.5506725e-01   7.7544863e-03   5.0912041e-05
   1.3670000e+03   1.4548174e-08   1.6335640e-02   6.6983739e-01   5.6633312e-01   7.8666626e-03   5.0798898e-05
   1.3680000e+03   7.6130248e-09   1.3098748e-01   1.2205220e+00   5.5132364e-01   2.7840051e-03   5.0721065e-05
   1.3690000e+03   4.3856996e-09   2.6745625e-01   2.3419646e+00   4.7899886e-01   2.8388286e-04   5.0714170e-05
   1.3700000e+03   3.7841090e-09   1.8430684e-01   1.6839245e+00   5.8289587e-01   3.2703791e-03   5.0617673e-05
   1.3710000e+03   5.1118323e-09   1.0030003e-01   9.6608758e-01   5.8974738e-01   4.0719618e-03   5.0496393e-05
   1.3720000e+03   8.6148210e-09   3.0603825e-02   7.9356922e-01   6.0540828e-01   6.3790839e-03   5.0302032e-05
   1.3730000e+03   8.9637606e-09   6.9366965e-02   7.7228517e-01   6.0472239e-01   2.1581088e-02   4.9975666e-05
   1.3740000e+03   5.1268697e-09   1.5274761e-01   1.3124353e+00   6.0824439e-01   6.7942567e-03   4.9769868e-05
   1.3750000e+03   6.1124005e-09   1.0942308e-01   9.5841726e-01   6.0867410e-01   8.1533296e-03   4.9523921e-05
   1.3760000e+03   4.2051796e-09   3.8554162e-02   4.5989122e-01   6.0849013e-01   5.8576295e-03   4.9347939e-05
   1.3770000e+03   6.0318132e-09   3.3146530e-02   7.3574167e-01   6.1234730e-01   6.4697582e-03   4.9153084e-05
   1.3780000e+03   4.2475819e-08   2.5990889e-02   8.5655261e-01   6.1697783e-01   3.3710117e-02   4.8148439e-05
   1.3790000e+03   1.0667284e-08   1.8232118e-01   1.5499206e+00   5.4462651e-01   4.8669661e-03   4.8021216e-05
   1.3800000e+03   1.0098554e-08   2.8798042e-01   2.6424573e+00   5.8546803e-01   5.6709868e-03   4.7862286e-05
   1.3810000e+03   1.8392287e-08   1.7868909e-01   1.8778346e+00   5.9015031e-01   2.4829063e-02   4.7170722e-05
   1.3820000e+03   1.5796970e-08   6.1165836e-02   8.2120299e-01   5.7525644e-01   2.9009727e-02   4.6397039e-05
   1.3830000e+03   1.4632912e-08   2.3904867e-02   5.2083684e-01   5.5604103e-01   3.1507715e-02   4.5994623e-05
   1.3840000e+03   4.7700912e-09   1.1973711e-01   1.0922569e+00   2.9135943e-01   1.0899944e-03   4.5980041e-05
   1.3850000e+03   5.4593721e-09   1.2895426e-01   1.2122671e+00   5.5600892e-01   2.6083230e-03   4.5913467e-05
   1.3860000e+03   7.2688697e-09   1.9376535e-01   1.7167662e+00   5.5686010e-01   6.9149282e-03   4.5737431e-05
   1.3870000e+03   1.1703417e-08   4.6577370e-02   6.6914636e-01   5.5531230e-01   1.8615997e-02   4.5270149e-05
   1.3880000e+03   8.6157829e-09   4.4205631e-02   6.5187363e-01   5.4383661e-01   4.1601507e-02   4.4274156e-05
   1.3890000e+03   1.3905876e-08   3.5864900e-02   7.8224913e-01   5.1637101e-01   4.3461316e-02   4.4027682e-05
   1.3900000e+03   5.1865422e-09   1.8996324e-01   1.6522180e+00   5.0973786e-01   1.0715775e-02   4.3789073e-05
   1.3910000e+03   2.2185410e-09   1.3126091e-01   1.1256557e+00   4.6729430e-01   1.1506030e-03   4.3765552e-05
   1.3920000e+03   2.2346347e-09   9.1047495e-02   8.0403427e-01  -1.4582023e-01   4.9018903e-04   4.3768685e-05
   1.3930000e+03   3.4288128e-09   5.3524780e-02   6.7362999e-01  -6.1686883e-02   1.6516374e-03   4.3773204e-05
   1.3940000e+03   9.5762522e-09   3.1441408e-02   8.2094756e-01  -4.5093690e-02   3.6569942e-03   4.3780715e-05
   1.3950000e+03   1.1337086e-08   9.0167018e-02   1.0007487e+00  -2.0714636e-02   2.2995319e-03   4.3782916e-05
   1.3960000e+03   3.7763948e-09   2.6823657e-01   2.3650188e+00   6.0082615e-02   1.0171356e-03   4.3780263e-05
   1.3970000e+03   2.3235518e-09   2.5496889e-01   2.2859831e+00   1.7819684e-02   6.0532312e-04   4.3779798e-05
   1.3980000e+03   2.5610433e-09   1.7462147e-01   1.6263478e+00   2.1885139e-02   1.0725436e-03   4.3778796e-05
   1.3990000e+03   2.4313378e-09   5.6290003e-02   6.0554630e-01   1.2596112e-01   8.9990569e-04   4.3773851e-05
   1.4000000e+03   3.8678482e-09   4.2246034e-02   7.5642797e-01   1.7871070e-01   2.4089790e-03   4.3755129e-05
   1.4010000e+03   1.0752868e-08   6.8295199e-02   8.8784889e-01   2.0452689e-01   4.8029062e-03   4.3712631e-05
   1.4020000e+03   4.0351772e-09   1.4348837e-01   1.2594285e+00   2.3424517e-01   2.1076948e-03   4.3691141e-05
   1.4030000e+03   3.1397028e-09   2.4748572e-01   2.1899010e+00   1.0812030e-01   3.5163862e-04   4.3689483e-05
   1.4040000e+03   2.3229052e-09   5.1680955e-02   4.8939900e-01   3.0172345e-01   1.6718546e-03   4.3667500e-05
   1.4050000e+03   1.8546506e-09   6.6859823e-02   5.9552990e-01   3.7180711e-01   5.2624329e-04   4.3658961e-05
   1.4060000e+03   1.9890414e-09   1.5010088e-01   1.3658668e+00   3.3788590e-01   7.9231732e-04   4.3647285e-05
   1.4070000e+03   3.1104372e-09   1.7784037e-01   1.5679017e+00   3.4084855e-01   2.9594879e-03   4.3603426e-05
   1.4080000e+03   2.7226327e-09   3.3091379e-02   5.3895413e-01   3.5724264e-01   5.7037185e-03   4.3515199e-05
   1.4090000e+03   3.1969715e-09   5.3717896e-02   6.5918284e-01   3.7558015e-01   3.3271311e-03   4.3488062e-05
   1.4100000e+03   1.6049394e-09   1.8266968e-01   1.5777214e+00   4.6573526e-01   1.8676683e-04   4.3484280e-05
   1.4110000e+03   2.4635108e-09   3.1262624e-01   2.7932357e+00   4.7686399e-01   3.0549162e-04   4.3477947e-05
   1.4120000e+03   4.4392685e-09   2.5094770e-01   2.5315222e+00   5.0592087e-01   1.0070013e-03   4.3455813e-05
   1.4130000e+03   4.9774560e-09   1.2599596e-01   1.5918970e+00   5.1366380e-01   1.8100248e-03   4.3415462e-05
   1.4140000e+03   3.2518405e-09   2.6064141e-02   4.7368212e-01   5.2267638e-01   3.1136578e-03   4.3344960e-05
   1.4150000e+03   2.6171406e-09   9.9870466e-02   9.4419760e-01   5.1955917e-01   4.4562166e-04   4.3334927e-05
   1.4160000e+03   3.4300329e-09   1.4181443e-01   1.2423710e+00   5.4004879e-01   2.3595157e-03   4.3279793e-05
   1.4170000e+03   4.3418417e-09   1.0652479e-01   9.7431810e-01   5.4099923e-01   2.9104568e-03   4.3211777e-05
   1.4180000e+03   6.5650169e-09   4.5033435e-02   6.9018804e-01   5.4560077e-01   5.0669864e-03   4.3092706e-05
   1.4190000e+03   4.1081381e-09   8.1239998e-02   7.3963766e-01   5.4886705e-01   3.7261356e-03   4.3004785e-05
   1.4200000e+03   3.0846936e-09   1.6542686e-01   1.4232129e+00   4.4582134e-01   8.2319426e-04   4.2989014e-05
   1.4210000e+03   2.3684533e-09   8.0928029e-02   6.8142012e-01   4.9550835e-01   2.7302094e-03   4.2930977e-05
   1.4220000e+03   4.1753714e-09   1.5640345e-02   5.3231480e-01  -1.4141656e-01   1.9612000e-03   4.2936951e-05
   1.4230000e+03   2.7633712e-09   8.8185155e-02   8.9079969e-01   1.8566735e-02   1.0038446e-03   4.2936556e-05
   1.4240000e+03   1.2350723e-09   2.6017633e-01   2.2658658e+00   4.6286449e-01   3.1284021e-04   4.2930340e-05
   1.4250000e+03   1.1349882e-09   2.2625969e-01   2.0381868e+00   5.9934659e-01   2.2294582e-04   4.2924605e-05
   1.4260000e+03   2.1405244e-09   1.6656565e-01   1.8478664e+00   6.3812891e-01   7.4102166e-04   4.2904314e-05
   1.4270000e+03   3.4194238e-09   1.0828971e-01   1.2216716e+00   6.5235437e-01   1.2904875e-03   4.2868215e-05
   1.4280000e+03   3.5611273e-09   6.4015917e-02   7.8955137e-01   6.6053792e-01   3.3776758e-03   4.2772711e-05
   1.4290000e+03   1.3134551e-08   5.1265594e-02   6.8864777e-01   6.6410533e-01   8.0394083e-03   4.2545124e-05
   1.4300000e+03   3.1877140e-09   1.4972322e-01   1.3059410e+00  -5.3239447e-01   6.2821288e-04   4.2559359e-05
   1.4310000e+03   2.3071705e-09   3.2794553e-01   2.8990891e+00   5.3395605e-01   3.5284339e-04   4.2551343e-05
   1.4320000e+03   1.9572804e-09   1.5552526e-01   1.4120386e+00   6.7658361e-01   1.3556938e-03   4.2512334e-05
   1.4330000e+03   1.7468554e-09   4.6727172e-02   4.9088271e-01   7.2584058e-01   1.0652472e-03   4.2479475e-05
   1.4340000e+03   3.5980902e-09   5.6013357e-02   7.0984669e-01   7.3585760e-01   5.1115410e-03   4.2319950e-05
   1.4350000e+03   6.7724660e-09   2.9603932e-02   8.9914151e-01   7.3832856e-01   1.0323856e-02   4.2239369e-05
   1.4360000e+03   4.4822607e-09   2.5841509e-01   2.2990604e+00   7.3753524e-01   4.9390197e-03   4.2085739e-05
   1.4370000e+03   3.2532735e-09   9.0342787e-02   7.7728274e-01   7.4002207e-01   7.8553544e-03   4.1841680e-05
   1.4380000e+03   3.6547680e-09   4.9242993e-02   4.7337077e-01   7.4286818e-01   8.7888828e-03   4.1569226e-05
   1.4390000e+03   1.4194658e-08   2.7881833e-02   7.1945343e-01   7.4258966e-01   1.7357172e-02   4.1036275e-05
   1.4400000e+03   9.8913047e-09   1.1673857e-01   1.1199264e+00   7.3519670e-01   1.7428343e-02   4.0513367e-05
   1.4410000e+03   8.0545751e-09   1.7614692e-01   1.5246067e+00   7.2712850e-01   1.7746717e-02   3.9993622e-05
   1.4420000e+03   1.4732238e-08   4.2490930e-02   4.4329465e-01   7.1871479e-01   5.3841686e-02   3.8475139e-05
   1.4430000e+03   1.2924674e-08   3.3162034e-02   4.1500694e-01   6.9694854e-01   1.7944741e-02   3.7997173e-05
   1.4440000e+03   2.2324872e-09   2.1764448e-01   1.9084849e+00  -6.8415909e-01   1.6743633e-02   3.8435243e-05
   1.4450000e+03   2.0625666e-09   1.7670118e-01   1.5702985e+00  -5.6474977e-01   3.8135716e-04   3.8443523e-05
   1.4460000e+03   5.0339030e-09   1.7364702e-01   1.8693446e+00   6.3583263e-01   2.4671886e-03   3.8383286e-05
   1.4470000e+03   5.5340033e-09   9.1637050e-02   9.5485161e-01   7.1337775e-01   4.7769891e-03   3.8252699e-05
   1.4480000e+03   1.1203216e-08   2.0002083e-02   5.6145142e-01   6.9895335e-01   1.2291497e-02   3.7925554e-05
   1.4490000e+03   2.5706218e-09   5.9617459e-02   7.6998779e-01   6.0975144e-01   1.5216732e-03   3.7890393e-05
   1.4500000e+03   3.1854735e-09   1.2739419e-01   1.2474321e+00  -6.6586642e-01   1.3304896e-03   3.7923979e-05
   1.4510000e+03   1.9051746e-09   2.1192466e-01   1.8411297e+00  -2.4373499e-01   3.1637839e-04   3.7926906e-05
   1.4520000e+03   1.7876494e-09   1.4562714e-01   1.3062931e+00   5.3831010e-02   5.6218461e-04   3.7925764e-05
   1.4530000e+03   2.2526008e-09   1.1213778e-01   1.0877179e+00   6.3840764e-01   6.5230438e-04   3.7909975e-05
   1.4540000e+03   2.5729244e-09   5.1153473e-02   6.0518238e-01   6.1721567e-01   1.6774785e-03   3.7870757e-05
   1.4550000e+03   2.4612717e-09   1.0124754e-01   8.7054886e-01   7.6228760e-01   1.3362433e-03   3.7832196e-05
   1.4560000e+03   1.8971854e-09   1.7729668e-01   1.5605957e+00   6.9804818e-01   5.3714694e-04   3.7818014e-05
   1.4570000e+03   1.8301015e-09   6.0756519e-02   5.4797190e-01   7.8838940e-01   2.5288125e-03   3.7742662e-05
   1.4580000e+03   4.0383121e-09   1.6587198e-02   4.8541362e-01   8.0316259e-01   6.7840873e-03   3.7639915e-05
   1.4590000e+03   4.6782979e-09   8.5344765e-02   9.6470170e-01   7.9265484e-01   2.5173449e-03   3.7564853e-05
   1.4600000e+03   3.3871822e-09   1.4579297e-01   1.2929890e+00   8.0451878e-01   2.4280302e-03   3.7491513e-05
   1.4610000e+03   1.7607234e-09   2.4064078e-01   2.1516641e+00  -5.9028428e-01   2.0338371e-04   3.7496015e-05
   1.4620000e+03   1.9092657e-09   2.5861631e-01   2.3062794e+00   8.2846735e-01   5.4799572e-04   3.7478993e-05
   1.4630000e+03   4.3605671e-09   2.1124536e-01   2.0759997e+00   8.3363815e-01   2.9946585e-03   3.7385480e-05
   1.4640000e+03   6.4859759e-09   1.5605423e-01   1.7819409e+00   8.3414138e-01   6.1682896e-03   3.7193341e-05
   1.4650000e+03   4.3748829e-09   5.2335291e-02   8.4047977e-01   8.3578763e-01   1.0428904e-02   3.6869766e-05
   1.4660000e+03   7.1336807e-09   3.5083625e-02   6.5170518e-01   8.3913335e-01   1.1341930e-02   3.6519570e-05
   1.4670000e+03   8.3841898e-09   7.8383621e-02   8.2223868e-01   8.4067141e-01   4.2077371e-03   3.6390484e-05
   1.4680000e+03   2.8020228e-09   2.7368140e-01   2.4218036e+00  -8.2948464e-01   2.6518778e-03   3.6470571e-05
   1.4690000e+03   1.6762771e-09   2.5441546e-01   2.2612270e+00   8.5107198e-01   1.2123797e-03   3.6432947e-05
   1.4700000e+03   2.7693944e-09   1.8578301e-01   1.7539725e+00   8.5206488e-01   5.0774123e-03   3.6275457e-05
   1.4710000e+03   3.2760879e-09   7.1793473e-02   8.4838547e-01   8.5986654e-01   4.3699261e-03   3.6139241e-05
   1.4720000e+03   5.0733229e-09   2.9906641e-02   6.1871912e-01   8.6754460e-01   1.0879225e-02   3.5968829e-05
   1.4730000e+03   2.0903277e-09   1.8102238e-01   1.5661138e+00   8.6408422e-01   1.2498716e-03   3.5929990e-05
   1.4740000e+03   2.2706045e-09   1.7447006e-01   1.5070410e+00   8.6297542e-01   1.1461915e-03   3.5894456e-05
   1.4750000e+03   5.6642592e-09   1.4709319e-01   1.4340200e+00   8.7881415e-01   6.2929671e-03   3.5696110e-05
   1.4760000e+03   8.8223977e-09   1.0975276e-01   1.3145275e+00   8.7762575e-01   1.2299849e-02   3.5311410e-05
   1.4770000e+03   8.7126765e-09   4.7843232e-02   8.5352254e-01   8.7383413e-01   2.5381970e-02   3.4530966e-05
   1.4780000e+03   8.4285737e-09   3.7700246e-03   9.4200495e-01   8.7451410e-01   6.5902566e-02   3.4406653e-05
   1.4790000e+03   4.0003776e-09   2.5780252e-01   2.2574567e+00   8.6635614e-01   1.7461239e-02   3.3887489e-05
   1.4800000e+03   2.5005295e-09   5.1908103e-02   5.0185869e-01   8.7296510e-01   6.2444445e-03   3.3702921e-05
   1.4810000e+03   3.3549781e-09   5.1982118e-02   5.0888758e-01   8.7726989e-01   7.2191430e-03   3.3489679e-05
   1.4820000e+03   1.3546973e-08   5.1057895e-02   9.0011355e-01   8.7558081e-01   3.2056445e-02   3.2553822e-05
   1.4830000e+03   1.5103592e-08   1.1732955e-01   1.1236565e+00   8.6779813e-01   5.2875188e-02   3.1071865e-05
   1.4840000e+03   6.4121021e-09   1.3707351e-01   1.1937995e+00  -8.3688015e-01   5.1843661e-03   3.1206801e-05
   1.4850000e+03   4.3929013e-09   1.7896231e-01   1.5798464e+00   8.4812023e-01   7.9964974e-03   3.0995438e-05
   1.4860000e+03   2.7106967e-09   7.5776471e-02   7.3330271e-01   8.5603995e-01   1.1344531e-02   3.0694968e-05
   1.4870000e+03   3.8171818e-09   3.5891484e-02   6.8542228e-01   8.6180868e-01   1.0215180e-02   3.0425160e-05
   1.4880000e+03   3.3193127e-09   1.1912398e-01   1.0548416e+00   8.6049524e-01   1.5605368e-02   3.0017575e-05
   1.4890000e+03   3.6749491e-09   8.9134362e-02   8.1005386e-01   8.3784163e-01   2.1627971e-03   2.9963202e-05
   1.4900000e+03   2.4928401e-09   1.5871850e-01   1.3957866e+00  -6.3914130e-01   6.2648803e-04   2.9975203e-05
   1.4910000e+03   3.3572630e-09   1.3860305e-01   1.2048314e+00   8.6242844e-01   4.6996805e-03   2.9853794e-05
   1.4920000e+03   5.4105979e-09   1.0060244e-01   1.0143197e+00   8.6445871e-01   6.7098389e-03   2.9680802e-05
   1.4930000e+03   7.9208600e-09   6.7935004e-02   9.1482500e-01   8.6133487e-01   2.2869631e-02   2.9098181e-05
   1.4940000e+03   1.7522083e-08   1.8672097e-02   8.2605285e-01   8.5575025e-01   3.8896780e-02   2.8615399e-05
   1.4950000e+03   4.6145628e-09   1.7014312e-01   1.4716600e+00   8.5074264e-01   2.5422142e-02   2.7999124e-05
   1.4960000e+03   3.6876516e-09   1.7651446e-01   1.5403751e+00   7.7062584e-01   1.1965862e-03   2.7973314e-05
   1.4970000e+03   3.6993622e-09   9.0844062e-02   7.9500339e-01   8.3680545e-01   9.5190252e-03   2.7750873e-05
   1.4980000e+03   4.6969252e-09   4.2546319e-02   4.7193973e-01   8.4318717e-01   1.2854000e-02   2.7450770e-05
   1.4990000e+03   7.0775730e-09   3.6188685e-02   8.2238269e-01   8.4120929e-01   3.4237768e-02   2.6665000e-05
   1.5000000e+03   9.3775060e-09   3.9806372e-02   8.7639238e-01  -6.7082568e-01   2.3681613e-03   2.6686191e-05
   1.5010000e+03   2.3954208e-09   3.2185366e-01   2.8588042e+00  -8.3060116e-01   6.8641648e-03   2.6838533e-05
   1.5020000e+03   1.6275024e-09   2.1227791e-01   1.8890193e+00   8.4309303e-01   1.0581362e-03   2.6814594e-05
   1.5030000e+03   1.4159082e-09   1.0775086e-01   9.5633287e-01   8.5154145e-01   3.5059095e-03   2.6734587e-05
   1.5040000e+03   1.4693680e-09   5.2996218e-02   5.9574404e-01   8.5524985e-01   1.3037516e-03   2.6704783e-05
   1.5050000e+03   1.8730221e-09   2.2933523e-02   8.5952581e-01   8.5614566e-01   3.7035200e-03   2.6620158e-05
   1.5060000e+03   6.6434465e-09   2.2380474e-02   8.9110587e-01   8.5948634e-01   9.7751632e-03   2.6508415e-05
   1.5070000e+03   2.9366356e-09   1.5688708e-01   1.3838036e+00   8.2774227e-01   3.0249628e-03   2.6442079e-05
   1.5080000e+03   2.9653680e-09   2.4895143e-01   2.2115751e+00   7.8968337e-01   1.2718955e-03   2.6415529e-05
   1.5090000e+03   4.3721426e-09   1.0759049e-01   1.0566540e+00   8.2892586e-01   8.6109518e-03   2.6227287e-05
   1.5100000e+03   4.3493368e-09   3.8794921e-02   5.2493959e-01   8.2863588e-01   9.0862858e-03   2.6030158e-05
   1.5110000e+03   3.1352404e-09   1.2538425e-02   8.5322267e-01   7.0123051e-01   5.5803424e-03   2.6017429e-05
   1.5120000e+03   1.8630130e-09   3.1045682e-01   2.7381518e+00   8.2668975e-01   4.8192049e-03   2.5913872e-05
   1.5130000e+03   2.0063215e-09   4.8843209e-02   4.5649393e-01   8.1305408e-01   1.1551431e-03   2.5889540e-05
   1.5140000e+03   1.1686155e-09   1.1555705e-01   1.0187160e+00   8.4562491e-01   8.1781124e-04   2.5871638e-05
   1.5150000e+03   1.5065133e-09   1.0642481e-01   1.0655951e+00   8.5706207e-01   1.4564518e-03   2.5839350e-05
   1.5160000e+03   3.0986942e-09   1.1313580e-01   1.1341167e+00   8.6204826e-01   2.8660974e-03   2.5775536e-05
   1.5170000e+03   2.1198555e-09   1.4211943e-01   1.3072548e+00   8.3376755e-01   1.4128011e-03   2.5745182e-05
   1.5180000e+03   1.5071406e-09   1.9222948e-01   1.7448494e+00   8.2040600e-01   1.0233158e-03   2.5723572e-05
   1.5190000e+03   9.7821631e-10   7.2269628e-02   6.9263914e-01   8.6828226e-01   1.4496161e-03   2.5691201e-05
   1.5200000e+03   1.2957447e-09   6.5780557e-02   6.4712660e-01   8.8650989e-01   1.6073167e-03   2.5654601e-05
   1.5210000e+03   3.2150985e-09   3.9440933e-02   8.8560637e-01   8.8588999e-01   2.9841911e-03   2.5620696e-05
   1.5220000e+03   2.1944724e-09   2.3871660e-01   2.1367903e+00   8.8653715e-01   2.0581999e-03   2.5573958e-05
   1.5230000e+03   1.3061537e-09   8.5802910e-02   7.4138424e-01   8.8941799e-01   2.5373606e-03   2.5516261e-05
   1.5240000e+03   1.1883271e-09   6.2790087e-02   5.6209548e-01   9.0035317e-01   2.7190951e-03   2.5453811e-05
   1.5250000e+03   2.0682488e-09   3.5420973e-02   6.8593159e-01   9.1250299e-01   2.7639025e-03   2.5389631e-05
   1.5260000e+03   1.4705576e-09   6.7670223e-02   8.7290241e-01   9.2073091e-01   3.3458034e-03   2.5311438e-05
   1.5270000e+03   5.6050197e-09   3.1213379e-02   8.3557509e-01   9.2609505e-01   4.8074136e-03   2.5198790e-05
   1.5280000e+03   1.4542756e-09   1.5466178e-01   1.3321302e+00   9.2779703e-01   2.4070214e-03   2.5142526e-05
   1.5290000e+03   1.2510962e-09   2.6488195e-01   2.3230460e+00  -8.8545264e-01   1.2945264e-03   2.5171350e-05
   1.5300000e+03   1.0103617e-09   2.7669073e-02   3.4388746e-01   1.0350264e-02   1.7894674e-03   2.5170924e-05
   1.5310000e+03   6.6159274e-09   1.2475309e-02   3.3349251e-01   8.9673719e-01   2.3667481e-02   2.4904165e-05
   1.5320000e+03   1.8289098e-09   7.9367354e-02   9.5766506e-01   8.4220579e-01   6.2694444e-03   2.4772810e-05
   1.5330000e+03   3.1568672e-09   8.2783143e-02   9.7567666e-01   9.4195444e-01   8.7652338e-03   2.4568383e-05
   1.5340000e+03   5.3867505e-09   1.2193556e-01   1.1075309e+00   9.4130474e-01   2.0245825e-02   2.4100756e-05
   1.5350000e+03   2.4080255e-09   1.2913515e-01   1.1487565e+00   9.3247833e-01   3.2702244e-03   2.4027280e-05
   1.5360000e+03   2.3228668e-09   2.1107234e-01   1.9663909e+00   9.4903761e-01   6.4906972e-03   2.3879324e-05
   1.5370000e+03   2.5375374e-09   9.2987312e-02   1.0556808e+00   9.5384912e-01   6.7227268e-03   2.3726248e-05
   1.5380000e+03   4.7978851e-09   4.1647775e-02   6.6107363e-01   9.5611637e-01   2.2717043e-02   2.3211448e-05
   1.5390000e+03   3.3989145e-09   4.0221015e-02   7.4268690e-01   9.5583422e-01   4.6943498e-02   2.2951212e-05
   1.5400000e+03   2.1115007e-09   2.0657416e-01   1.7966505e+00   9.5702955e-01   8.4049886e-03   2.2766665e-05
   1.5410000e+03   2.2683478e-09   7.2799019e-02   6.2758316e-01   9.5865174e-01   1.5821426e-02   2.2421592e-05
   1.5420000e+03   3.7603161e-09   4.6011784e-02   4.7735185e-01   8.7646567e-01   5.2977363e-03   2.2317555e-05
   1.5430000e+03   6.5749417e-09   5.5569662e-02   7.4696892e-01   1.0986885e-01   2.2888780e-03   2.2312001e-05
   1.5440000e+03   1.9590452e-09   1.7355624e-01   1.4825906e+00   9.3711197e-01   2.2350951e-03   2.2265274e-05
   1.5450000e+03   1.9003661e-09   2.6775837e-01   2.4533036e+00   3.7277363e-01   1.6891896e-04   2.2263873e-05
   1.5460000e+03   3.5678443e-09   7.2397742e-02   7.8289641e-01   2.3880185e-01   9.1777231e-03   2.2215964e-05
   1.5470000e+03   3.7919826e-09   2.3385470e-02   3.8587777e-01   7.6005836e-01   9.4928868e-03   2.2056098e-05
   1.5480000e+03   6.0104430e-09   4.2832359e-02   8.2193875e-01   7.4423651e-01   7.5287021e-03   2.1994376e-05
   1.5490000e+03   1.3753972e-09   1.9891321e-01   1.7122646e+00   7.4842685e-01   8.2368981e-04   2.1980821e-05
   1.5500000e+03   1.4261474e-09   3.0800312e-01   2.8227247e+00   9.2822809e-01   3.8474663e-04   2.1972971e-05
   1.5510000e+03   3.3522223e-09   2.4199109e-01   2.6022428e+00   9.0992561e-01   3.3633911e-03   2.1905746e-05
   1.5520000e+03   3.7768321e-09   1.4301823e-01   1.9040875e+00   9.0793275e-01   3.5951932e-03   2.1834266e-05
   1.5530000e+03   3.0244589e-09   2.5698856e-02   4.9288363e-01   9.3793822e-01   8.4950857e-03   2.1660389e-05
   1.5540000e+03   1.9199497e-09   1.6478650e-01   1.4652727e+00   9.3705611e-01   1.7237709e-03   2.1625405e-05
   1.5550000e+03   3.2628525e-09   2.2246106e-01   1.9828302e+00   9.4487698e-01   9.0890060e-03   2.1439783e-05
   1.5560000e+03   5.1280971e-09   1.6383393e-01   1.6964285e+00   9.4522610e-01   1.4138892e-02   2.1153484e-05
   1.5570000e+03   3.2638693e-09   4.6432161e-02   6.5881047e-01   9.4435774e-01   2.0926887e-02   2.0735950e-05
   1.5580000e+03   2.6805743e-09   2.5892371e-02   6.7531344e-01   9.4935453e-01   7.8434108e-03   2.0658764e-05
   1.5590000e+03   1.4489017e-09   2.1553942e-01   1.8732146e+00   9.4530707e-01   4.6542280e-03   2.0567896e-05
   1.5600000e+03   9.8112220e-10   8.4141335e-02   7.4424316e-01   9.5760614e-01   4.3108626e-03   2.0483005e-05
   1.5610000e+03   1.6154528e-09   6.4606525e-02   6.5269306e-01   9.6285972e-01   5.4003220e-03   2.0376521e-05
   1.5620000e+03   7.0040812e-09   3.9827380e-02   7.8841759e-01   8.1803866e-01   6.0575264e-03   2.0326066e-05
   1.5630000e+03   2.9844639e-09   2.5254658e-01   2.2512161e+00   9.3220002e-01   2.3853697e-03   2.0280876e-05
   1.5640000e+03   1.9792012e-09   2.6191233e-01   2.2912894e+00   6.5973603e-01   1.9806545e-03   2.0254397e-05
   1.5650000e+03   2.6617611e-09   1.7587192e-01   1.5566635e+00   5.8377970e-01   2.9498889e-03   2.0219575e-05
   1.5660000e+03   3.0106752e-09   5.5459113e-02   7.3773108e-01   5.5947526e-01   3.9848599e-03   2.0174608e-05
   1.5670000e+03   2.9469011e-09   1.7450734e-02   7.0087493e-01   5.8413379e-01   9.1143280e-03   2.0147790e-05
   1.5680000e+03   1.3149272e-09   1.6428745e-01   1.4086997e+00   4.9532684e-01   2.2129291e-03   2.0125743e-05
   1.5690000e+03   2.0183303e-09   7.1783163e-02   7.7783031e-01   1.2002597e-01   6.3133894e-04   2.0124222e-05
   1.5700000e+03   1.1564368e-09   1.6034808e-01   1.3894595e+00   5.1431693e-01   7.9245026e-04   2.0116024e-05
   1.5710000e+03   1.2103719e-09   1.2921542e-01   1.1105626e+00   2.8387060e-01   1.0201179e-03   2.0110209e-05
   1.5720000e+03   1.2667235e-09   7.7371281e-02   7.5933412e-01   3.0176786e-01   1.3319560e-03   2.0102142e-05
   1.5730000e+03   2.2691563e-09   4.4494071e-02   5.4815822e-01   1.2823729e-01   1.9866592e-03   2.0099591e-05
   1.5740000e+03   6.4435413e-10   1.3599111e-01   1.1691193e+00   2.0289490e-01   4.3648355e-04   2.0097813e-05
   1.5750000e+03   6.4177437e-10   2.7709310e-01   2.4499218e+00  -9.2792480e-02   9.8234549e-05   2.0097996e-05
   1.5760000e+03   5.5054451e-10   3.9523396e-02   3.9122336e-01   1.0901877e-01   7.0016024e-04   2.0096467e-05
   1.5770000e+03   1.4172210e-09   2.7564987e-02   3.6155041e-01   3.1240823e-01   8.1438814e-04   2.0091360e-05
   1.5780000e+03   7.3738378e-10   9.6287288e-02   1.0159084e+00   3.9749082e-01   2.6987247e-04   2.0089205e-05
   1.5790000e+03   7.7972107e-10   1.5916894e-01   1.4219937e+00   4.7591100e-01   5.5730483e-04   2.0083879e-05
   1.5800000e+03   1.3119772e-09   1.3606608e-01   1.2529174e+00   4.9535024e-01   1.2076330e-03   2.0071876e-05
   1.5810000e+03   1.0245514e-09   1.2633281e-01   1.1539868e+00   5.0596908e-01   1.4611118e-03   2.0057054e-05
   1.5820000e+03   4.0898924e-10   2.1400390e-02   5.3425165e-01   6.0086009e-01   1.5278342e-03   2.0038656e-05
   1.5830000e+03   8.2743677e-10   6.3591531e-02   7.3002741e-01   6.6057249e-01   1.0575334e-03   2.0024664e-05
   1.5840000e+03   1.0665816e-09   1.1547981e-01   1.0155632e+00   6.7547826e-01   3.3353347e-03   1.9979610e-05
   1.5850000e+03   2.2076562e-09   5.9900531e-02   5.9043641e-01   7.1017683e-01   3.5028482e-03   1.9929969e-05
   1.5860000e+03   1.9336538e-09   1.7716454e-01   1.5746324e+00   7.1955956e-01   2.6355240e-03   1.9892207e-05
   1.5870000e+03   2.3172572e-09   2.1423452e-02   3.8653856e-01   7.2388871e-01   8.0668290e-03   1.9776356e-05
   1.5880000e+03   2.6923506e-09   3.8169270e-02   4.7236645e-01   6.7407235e-01   2.7628918e-03   1.9739566e-05
   1.5890000e+03   1.4772269e-09   1.0911062e-01   1.1073404e+00  -7.1197130e-01   2.8839743e-03   1.9780138e-05
   1.5900000e+03   1.0257362e-09   1.0029548e-01   1.0294657e+00   6.0239678e-01   5.1328760e-04   1.9777080e-05
   1.5910000e+03   8.6742099e-10   3.1144796e-01   2.7896894e+00   2.7969194e-01   1.8782893e-04   1.9776042e-05
   1.5920000e+03   4.3692137e-10   6.9395820e-02   5.9845700e-01   6.0255691e-01   3.2879760e-03   1.9736930e-05
   1.5930000e+03   1.2174789e-09   1.5108207e-02   3.9010289e-01   7.9086380e-01   1.0318865e-03   1.9720827e-05
   1.5940000e+03   1.2456769e-09   1.0817964e-01   1.0019325e+00   8.0243729e-01   1.6503353e-03   1.9694720e-05
   1.5950000e+03   3.5427499e-09   9.9284393e-02   9.1115155e-01   8.0548523e-01   1.2087026e-02   1.9503484e-05
   1.5960000e+03   3.8337419e-09   5.7814316e-02   5.8741894e-01   7.9717999e-01   8.1291340e-03   1.9377331e-05
   1.5970000e+03   2.2807739e-09   2.0399252e-01   1.7912597e+00   5.7005442e-01   1.1943416e-03   1.9364147e-05
   1.5980000e+03   6.4527672e-10   1.1077654e-01   9.5380382e-01   7.5914400e-01   5.0460177e-03   1.9290075e-05
   1.5990000e+03   6.1338697e-10   7.0302734e-02   6.3523958e-01   8.2354812e-01   7.6675131e-04   1.9277895e-05
   1.6000000e+03   4.9237531e-09   4.7352493e-02   6.5329440e-01   8.4971598e-01   7.2303423e-03   1.9159598e-05
   1.6010000e+03   9.5796858e-10   1.3530034e-01   1.1484050e+00   8.1406153e-01   1.6602595e-03   1.9133712e-05
   1.6020000e+03   7.7313804e-10   2.9390836e-01   2.5907379e+00  -7.9963980e-01   1.1134510e-03   1.9150752e-05
   1.6030000e+03   1.0300757e-09   5.7670879e-02   5.7388168e-01  -5.8567374e-02   1.0351611e-03   1.9151923e-05
   1.6040000e+03   1.0350102e-09   9.4215221e-02   9.0484980e-01   6.6525673e-01   2.1040535e-03   1.9125139e-05
   1.6050000e+03   4.7191396e-09   1.4217258e-02   7.0785428e-01   8.8591141e-01   6.9363458e-03   1.9007715e-05
   1.6060000e+03   1.6706369e-09   1.6867125e-01   1.4314988e+00   8.7767536e-01   4.3344246e-03   1.8935447e-05
   1.6070000e+03   1.1638117e-09   2.0380390e-01   1.7558787e+00   9.0405985e-01   5.4454908e-03   1.8842278e-05
   1.6080000e+03   1.8747809e-09   1.2858827e-01   1.1638442e+00   9.0670424e-01   6.5460426e-03   1.8730515e-05
   1.6090000e+03   2.7614959e-09   6.0498371e-02   7.5291587e-01   9.0855074e-01   1.4889166e-02   1.8477505e-05
   1.6100000e+03   3.0170849e-09   3.0492344e-02   6.3843658e-01   9.0757094e-01   3.6951230e-02   1.7860147e-05
   1.6110000e+03   6.6578398e-09   8.2409385e-02   7.7651950e-01   9.0245784e-01   6.0324644e-02   1.6894209e-05
   1.6120000e+03   3.3701346e-09   1.3498381e-01   1.1408130e+00   8.9200533e-01   2.6285242e-02   1.6499318e-05
   1.6130000e+03   2.5001056e-09   1.1058378e-01   9.4140000e-01   8.8690042e-01   5.2465412e-02   1.5736661e-05
   1.6140000e+03   1.7794152e-09   4.0617455e-02   4.3153075e-01   8.7253500e-01   1.0893616e-02   1.5587308e-05
   1.6150000e+03   3.1664860e-09   5.5633254e-02   7.0323701e-01  -2.7672449e-01   1.2324401e-03   1.5592635e-05
   1.6160000e+03   1.3343268e-09   1.6917749e-01   1.4739331e+00   7.9885476e-01   9.8808703e-04   1.5580330e-05
   1.6170000e+03   1.2251058e-09   2.3806258e-01   2.1650314e+00   8.8022177e-01   9.8224022e-04   1.5566861e-05
   1.6180000e+03   2.9973905e-09   1.4902203e-01   1.6693772e+00   8.6657038e-01   4.8233733e-03   1.5501840e-05
   1.6190000e+03   3.4478193e-09   1.2593047e-01   1.5061450e+00   8.5449967e-01   7.3308991e-03   1.5404845e-05
   1.6200000e+03   5.9258825e-09   2.9642924e-02   6.4859871e-01   8.5828693e-01   1.2057905e-02   1.5245716e-05
   1.6210000e+03   4.4161749e-09   7.6685023e-02   7.5026087e-01   8.6325959e-01   3.6861987e-03   1.5197229e-05
   1.6220000e+03   9.9979475e-10   3.0410751e-01   2.7145746e+00  -8.5680809e-01   3.8622502e-03   1.5247550e-05
   1.6230000e+03   8.2899496e-10   2.3419344e-01   2.0972256e+00   8.5753036e-01   2.9972801e-04   1.5243631e-05
   1.6240000e+03   9.6371296e-10   1.2605409e-01   1.3385522e+00   8.8510947e-01   3.5271493e-03   1.5196062e-05
   1.6250000e+03   1.0183709e-09   4.4523255e-02   4.9021034e-01   8.9427168e-01   1.7344331e-03   1.5172497e-05
   1.6260000e+03   2.6538526e-09   1.7233985e-02   8.2152341e-01   8.9117610e-01   6.5316804e-03   1.5128355e-05
   1.6270000e+03   1.3898421e-09   1.9557422e-01   1.6901348e+00   8.4891216e-01   2.9598654e-03   1.5090361e-05
   1.6280000e+03   1.2410623e-09   1.0969202e-01   9.4703017e-01   8.0531955e-01   2.1910050e-03   1.5063747e-05
   1.6290000e+03   3.5212059e-09   6.2865991e-02   6.0423907e-01   8.3517493e-01   1.8040168e-02   1.4837539e-05
   1.6300000e+03   3.8003989e-09   6.7645636e-02   6.8713920e-01   8.1817050e-01   2.0973853e-02   1.4584022e-05
   1.6310000e+03   2.6543768e-09   3.4156908e-02   7.3864100e-01   8.0994908e-01   3.6851787e-02   1.4152228e-05
   1.6320000e+03   6.1434061e-09   4.6662178e-02   6.8904903e-01   7.6942775e-01   2.5146840e-02   1.4015775e-05
   1.6330000e+03   1.2571287e-09   1.6287185e-01   1.3854543e+00  -7.8578453e-01   5.4750459e-03   1.4076154e-05
   1.6340000e+03   1.2949969e-09   2.5665338e-01   2.2501421e+00  -7.8487318e-01   2.1224766e-03   1.4099615e-05
   1.6350000e+03   1.4080651e-09   1.1988465e-01   1.3716983e+00  -7.7353196e-01   4.2752948e-03   1.4146295e-05
   1.6360000e+03   2.3000666e-09   2.2967037e-02   4.8537812e-01  -6.6033522e-01   4.7060075e-03   1.4190344e-05
   1.6370000e+03   2.3045896e-09   4.4717127e-02   7.0866718e-01  -5.6020874e-01   6.4080658e-03   1.4215864e-05
   1.6380000e+03   8.7159461e-10   1.9299300e-01   1.6497366e+00   8.0905989e-01   3.1670879e-03   1.4179463e-05
   1.6390000e+03   1.5366621e-09   1.7132587e-01   1.5121059e+00   8.1238292e-01   5.5436989e-03   1.4115678e-05
   1.6400000e+03   2.7992482e-09   1.2789355e-01   1.4306941e+00   8.1154876e-01   1.1146652e-02   1.3988289e-05
   1.6410000e+03   3.9327306e-09   7.2872979e-02   8.9273177e-01   8.0850331e-01   2.4617497e-02   1.3711373e-05
   1.6420000e+03   3.0251076e-09   2.5229703e-02   6.4795423e-01   8.0117275e-01   5.1011389e-02   1.3432819e-05
   1.6430000e+03   1.8467960e-09   1.7009027e-01   1.4658231e+00   7.9190339e-01   2.2793404e-02   1.3191680e-05
   1.6440000e+03   1.0835066e-09   7.8078181e-02   6.7148106e-01   7.8309853e-01   1.0021934e-02   1.3088407e-05
   1.6450000e+03   1.2300300e-09   3.3433528e-02   3.9879361e-01   7.8856623e-01   1.1061906e-02   1.2974542e-05
   1.6460000e+03   5.6228938e-10   3.2715024e-02   7.6086193e-01   7.9693587e-01   6.9099631e-03   1.2938846e-05
   1.6470000e+03   5.0551304e-10   1.0699576e-01   1.0933128e+00  -5.9897676e-01   3.6829701e-04   1.2941701e-05
   1.6480000e+03   5.7257055e-10   1.3996935e-01   1.2486166e+00  -4.4099346e-01   5.8986334e-04   1.2945069e-05
   1.6490000e+03   6.8490962e-10   1.7202693e-01   1.5656314e+00   4.5582996e-01   4.5024636e-04   1.2942414e-05
   1.6500000e+03   1.5579313e-09   3.9778986e-02   4.9922044e-01   6.3785975e-01   3.3241871e-03   1.2915014e-05
   1.6510000e+03   1.7738295e-09   5.0544567e-02   6.9528121e-01   6.3446550e-01   5.2933355e-03   1.2871748e-05
   1.6520000e+03   2.0271336e-09   3.9993491e-02   8.4492786e-01   6.5487066e-01   9.7521098e-03   1.2851219e-05
   1.6530000e+03   1.0338039e-09   2.5229865e-01   2.2339160e+00   5.7504758e-01   4.2413239e-04   1.2848085e-05
   1.6540000e+03   7.8656391e-10   2.4737331e-01   2.1955377e+00   6.4496352e-01   1.0657397e-03   1.2839258e-05
   1.6550000e+03   7.9326933e-10   1.3035164e-01   1.2221460e+00   6.7241209e-01   1.4064243e-03   1.2827123e-05
   1.6560000e+03   8.5399413e-10   4.0698425e-02   6.0829277e-01   6.8606212e-01   1.9035254e-03   1.2810384e-05
   1.6570000e+03   1.0618128e-09   9.2648008e-02   8.7321642e-01   6.9405957e-01   3.6453152e-03   1.2778017e-05
   1.6580000e+03   1.1666544e-09   6.0193240e-02   7.4367913e-01   6.7941356e-01   2.3316286e-03   1.2767901e-05
   1.6590000e+03   9.2081794e-10   2.1076824e-01   1.8663143e+00   6.9471165e-01   8.4334709e-04   1.2760422e-05
   1.6600000e+03   7.4381723e-10   8.4942350e-02   7.3618808e-01   6.9588724e-01   3.3095442e-03   1.2731070e-05
   1.6610000e+03   1.0684808e-09   4.8865391e-02   5.5683132e-01   7.0609684e-01   2.9439146e-03   1.2704634e-05
   1.6620000e+03   2.4130959e-09   5.2935121e-02   7.2949921e-01   7.1117263e-01   7.9471018e-03   1.2633030e-05
   1.6630000e+03   1.1405815e-09   1.1356290e-01   9.9607310e-01   2.1145705e-01   6.7553509e-04   1.2631228e-05
   1.6640000e+03   7.8752295e-10   2.6380638e-01   2.3311394e+00  -6.7799545e-01   1.3362569e-03   1.2642678e-05
   1.6650000e+03   5.9609313e-10   6.9193876e-02   5.9959839e-01   2.9033319e-01   8.3275725e-04   1.2639625e-05
   1.6660000e+03   1.1867734e-09   9.4767246e-02   8.2271645e-01   6.6638416e-01   4.6206706e-03   1.2600781e-05
   1.6670000e+03   9.6373075e-10   2.7192633e-02   5.9095464e-01   7.3496599e-01   6.9590318e-03   1.2536474e-05
   1.6680000e+03   2.6937858e-09   1.6609279e-02   7.6011289e-01   7.4294139e-01   2.2207566e-02   1.2484851e-05
   1.6690000e+03   8.9856735e-10   1.5365909e-01   1.3178183e+00   7.4061215e-01   7.7008430e-03   1.2413814e-05
   1.6700000e+03   7.4812965e-10   1.8925526e-01   1.6330233e+00   7.4686332e-01   1.9063048e-03   1.2396150e-05
   1.6710000e+03   8.4931943e-10   6.8865276e-02   5.9399355e-01   7.5205357e-01   9.9406984e-03   1.2303745e-05
   1.6720000e+03   1.9558903e-09   2.1602306e-02   3.9539554e-01   7.0397802e-01   4.1399193e-03   1.2267940e-05
   1.6730000e+03   1.4360864e-09   5.7719982e-02   8.2081283e-01   7.3427311e-01   1.0048292e-02   1.2245329e-05
   1.6740000e+03   9.0420897e-10   2.3423017e-01   2.0325820e+00  -5.3178159e-02   9.5015210e-04   1.2245953e-05
   1.6750000e+03   6.3399245e-10   9.0185571e-02   8.0352752e-01  -1.6314858e-01   9.9197323e-04   1.2247941e-05
   1.6760000e+03   7.9040839e-10   8.1742093e-02   7.4694304e-01   3.0884903e-01   1.5020334e-03   1.2242272e-05
   1.6770000e+03   1.6039119e-09   3.3873091e-02   8.0708812e-01   5.6803616e-01   3.0438952e-03   1.2221143e-05
   1.6780000e+03   2.3323573e-09   4.4473168e-02   8.4916396e-01   4.6865433e-01   4.1904882e-03   1.2209163e-05
   1.6790000e+03   8.3806718e-10   2.2555828e-01   1.9437230e+00   6.1314241e-01   1.3942535e-03   1.2198733e-05
   1.6800000e+03   4.2301062e-10   1.9291364e-01   1.7935299e+00   5.8818976e-01   5.2709601e-04   1.2194952e-05
   1.6810000e+03   3.9764937e-10   1.2723576e-01   1.2357330e+00   5.8878201e-01   1.9637068e-04   1.2193543e-05
   1.6820000e+03   5.3517671e-10   9.5411141e-02   9.1867336e-01   6.3923518e-01   7.7306468e-04   1.2187519e-05
   1.6830000e+03   5.4719730e-10   4.3014111e-02   9.0066183e-01   6.6855074e-01   1.0457773e-03   1.2179002e-05
   1.6840000e+03   1.3346522e-09   3.4461640e-02   8.3517881e-01   6.8651938e-01   2.3533961e-03   1.2169168e-05
   1.6850000e+03   4.7027140e-10   2.1017233e-01   1.8343026e+00   6.8189869e-01   8.4101833e-04   1.2162191e-05
   1.6860000e+03   5.1031056e-10   2.1116839e-01   1.8475992e+00   6.7973434e-01   5.2598079e-04   1.2157844e-05
   1.6870000e+03   9.7024086e-10   1.5262355e-01   1.4603945e+00   6.9210125e-01   1.7299282e-03   1.2143297e-05
   1.6880000e+03   1.1715374e-09   7.5965879e-02   9.3296097e-01   6.9617810e-01   2.3620275e-03   1.2123346e-05
   1.6890000e+03   7.4231263e-10   2.1452931e-02   7.1807461e-01   7.0138933e-01   5.6762101e-03   1.2117314e-05
   1.6900000e+03   3.4550121e-10   2.4376468e-01   2.1403688e+00   7.0147927e-01   1.2397354e-03   1.2106781e-05
   1.6910000e+03   3.0151530e-10   5.8202576e-02   5.4531193e-01   1.2870691e-01   1.8300859e-04   1.2106496e-05
   1.6920000e+03   3.7502784e-10   1.5028923e-01   1.3304994e+00   8.4505559e-01   3.4495688e-04   1.2102967e-05
   1.6930000e+03   6.0782852e-10   5.0543825e-02   8.5977967e-01   8.5222630e-01   1.4816373e-03   1.2087689e-05
   1.6940000e+03   1.7744587e-09   3.0059174e-02   8.3323182e-01   8.6717125e-01   2.9410976e-03   1.2056873e-05
   1.6950000e+03   7.3764395e-10   1.5848002e-01   1.3527132e+00   8.6305495e-01   3.3692216e-03   1.2021831e-05
   1.6960000e+03   6.0210041e-10   1.7344088e-01   1.5111914e+00   6.8073670e-01   3.3412267e-04   1.2019097e-05
   1.6970000e+03   7.6819565e-10   5.1271707e-02   4.4966703e-01   8.6972187e-01   5.1647599e-03   1.1965148e-05
   1.6980000e+03   7.4428513e-10   3.2965364e-02   4.5527680e-01   8.9245836e-01   4.3670397e-03   1.1941837e-05
   1.6990000e+03   5.2121438e-10   9.8595844e-02   1.0363812e+00   9.0752852e-01   9.1733878e-04   1.1936866e-05
   1.7000000e+03   4.0761804e-10   2.9220918e-01   2.6027624e+00  -6.2706049e-01   1.3093435e-04   1.1937847e-05
   1.7010000e+03   3.6624122e-10   1.1879411e-01   1.0523229e+00   6.3677929e-01   4.7247758e-04   1.1934256e-05
   1.7020000e+03   5.1085605e-10   6.7595520e-02   7.1069985e-01   8.8423987e-01   7.6531324e-04   1.1926180e-05
   1.7030000e+03   1.9114257e-09   5.5268355e-02   8.2870845e-01   9.1841089e-01   5.2869324e-03   1.1868298e-05
   1.7040000e+03   2.1234222e-09   1.2022265e-01   1.1394420e+00   9.1775387e-01   1.0540121e-02   1.1753598e-05
   1.7050000e+03   1.2544440e-09   1.1075814e-01   9.6739856e-01   9.3099674e-01   2.9705430e-03   1.1721100e-05
   1.7060000e+03   9.7665403e-10   1.6428727e-01   1.4661018e+00   9.3220590e-01   5.0676367e-03   1.1665748e-05
   1.7070000e+03   4.9906162e-10   5.4055988e-02   5.9527377e-01   9.3919676e-01   1.7339239e-03   1.1646753e-05
   1.7080000e+03   5.7035450e-10   9.3711231e-02   9.0084349e-01   9.6031360e-01   1.3075163e-03   1.1632129e-05
   1.7090000e+03   1.1939366e-09   7.2844037e-02   8.1700266e-01   9.6230171e-01   1.1196941e-02   1.1506850e-05
   1.7100000e+03   2.5846871e-09   2.2277414e-02   7.6117048e-01   9.6161318e-01   3.7120792e-02   1.1455516e-05
   1.7110000e+03   2.2000981e-09   2.4468514e-01   2.2161404e+00   9.6274269e-01   1.1160110e-02   1.1332487e-05
   1.7120000e+03   1.5308447e-09   3.6171317e-02   4.0077532e-01   9.6315784e-01   3.5528884e-02   1.0945226e-05
   1.7130000e+03   2.1270790e-09   4.7013198e-02   4.7134998e-01   9.6131444e-01   5.5799214e-02   1.0359483e-05
   1.7140000e+03   3.7694918e-09   2.5711321e-02   7.6598142e-01   9.5747914e-01   1.0228400e-01   9.3499282e-06
   1.7150000e+03   3.0409167e-09   4.1002138e-02   7.9797087e-01   9.4822132e-01   8.3206753e-02   8.6157776e-06
   1.7160000e+03   8.4545101e-10   7.0576807e-02   9.1759067e-01  -9.3674778e-01   5.5821509e-02   9.0678650e-06
   1.7170000e+03   2.0693177e-09   6.4798551e-02   9.1889758e-01  -9.3012842e-01   1.0205534e-02   9.1540044e-06
   1.7180000e+03   1.0851983e-09   1.9142305e-01   1.7293687e+00  -8.9463783e-01   4.4499448e-03   9.1904653e-06
   1.7190000e+03   1.0987238e-09   1.5909167e-01   1.3913426e+00   9.4659155e-01   7.4710165e-03   9.1254972e-06
   1.7200000e+03   1.4434842e-09   7.3985411e-02   7.6076566e-01   9.4784049e-01   1.0508454e-02   9.0346559e-06
   1.7210000e+03   3.4909226e-09   3.4713929e-02   4.5808974e-01   9.5504858e-01   4.0039536e-02   8.6898351e-06
   1.7220000e+03   3.8160812e-09   8.2654426e-02   7.8197755e-01   9.5181699e-01   1.1513000e-01   7.7436599e-06
   1.7230000e+03   3.6268579e-09   8.7822016e-02   7.6242998e-01   9.4117820e-01   7.4702364e-02   7.2018700e-06
   1.7240000e+03   3.9241894e-09   1.6906784e-01   1.5100640e+00   9.3183437e-01   8.1574236e-02   6.6578435e-06
   1.7250000e+03   3.0042450e-09   2.0205261e-02   4.0407634e-01   9.0048913e-01   2.4101166e-02   6.5137232e-06
   1.7260000e+03   7.5522204e-10   1.3521745e-01   1.1558440e+00   9.1239296e-01   3.1785094e-02   6.3253897e-06
   1.7270000e+03   8.1198589e-10   1.5202766e-01   1.3151676e+00   9.1076525e-01   1.6094619e-02   6.2328112e-06
   1.7280000e+03   3.1018085e-09   4.3727121e-02   5.6919725e-01   9.1136672e-01   7.5574007e-02   5.8067599e-06
   1.7290000e+03   1.9369395e-09   1.5932257e-01   1.4732496e+00   8.9762173e-01   6.9280294e-02   5.4485381e-06
   1.7300000e+03   7.3827755e-10   9.6734778e-02   8.1143750e-01   8.8466536e-01   1.1490249e-01   4.9033879e-06
   1.7310000e+03   1.1514739e-09   8.6722576e-02   7.7391752e-01   8.5836009e-01   5.6145038e-02   4.6692174e-06
   1.7320000e+03   6.5271484e-10   6.3834177e-02   5.7942776e-01   8.4371585e-01   1.0470299e-01   4.2648223e-06
   1.7330000e+03   2.7342129e-09   2.6682544e-02   5.8665245e-01  -2.3270255e-01   2.2118787e-02   4.2703717e-06
   1.7340000e+03   1.3111501e-09   2.1423767e-01   1.8716836e+00   5.4701572e-01   3.4225115e-03   4.2623944e-06
   1.7350000e+03   5.9600514e-10   2.0352454e-01   1.7563181e+00  -7.8880400e-01   4.9911771e-02   4.4321368e-06
   1.7360000e+03   6.0817430e-10   8.7766335e-02   7.8576100e-01  -7.9993746e-01   1.8758291e-02   4.4989197e-06
   1.7370000e+03   1.9074018e-09   2.3693388e-02   3.7086537e-01  -8.0453164e-01   7.3483571e-02   4.7689388e-06
   1.7380000e+03   4.8198271e-10   5.0997131e-02   6.7126049e-01   8.4524129e-01   5.8597686e-03   4.7453422e-06
   1.7390000e+03   3.6112452e-10   1.4941904e-01   1.3359430e+00   8.3111204e-01   1.6583568e-02   4.6801427e-06
   1.7400000e+03   5.1491522e-10   9.4829842e-02   8.8375880e-01   8.3571811e-01   8.4048553e-03   4.6473191e-06
   1.7410000e+03   3.3459205e-10   1.4671523e-01   1.2698918e+00   8.7298405e-01   1.7410613e-03   4.6402573e-06
   1.7420000e+03   6.5109887e-10   1.3334283e-01   1.1589044e+00   7.9698000e-01   4.9890064e-03   4.6218281e-06
   1.7430000e+03   8.1911500e-10   1.0073574e-01   1.0987153e+00   8.7128358e-01   8.8880385e-03   4.5860810e-06
   1.7440000e+03   1.7551078e-09   1.5341092e-02   7.0457110e-01   8.7842167e-01   2.5776219e-02   4.5601429e-06
   1.7450000e+03   7.5596408e-10   1.9784188e-01   1.7010264e+00   8.7607358e-01   1.1083724e-02   4.5159289e-06
   1.7460000e+03   4.6493339e-10   1.3310762e-01   1.1422200e+00   8.8402935e-01   6.2049496e-03   4.4911766e-06
   1.7470000e+03   5.9315648e-10   1.2654397e-01   1.1217127e+00   8.8686427e-01   8.5820477e-03   4.4570293e-06
   1.7480000e+03   7.9907762e-10   4.8234005e-02   5.1734872e-01   8.7104804e-01   4.4004696e-03   4.4399559e-06
   1.7490000e+03   9.5049764e-10   4.1801439e-02   6.2388674e-01   8.9418040e-01   2.0054164e-02   4.4001923e-06
   1.7500000e+03   5.6733154e-10   1.5562490e-01   1.3197965e+00  -3.1539389e-01   2.3886327e-03   4.4035185e-06
   1.7510000e+03   6.0393273e-10   1.2810692e-01   1.1628738e+00  -3.1546129e-01   3.1406200e-03   4.4079008e-06
   1.7520000e+03   1.8684471e-09   3.5994565e-02   5.0282074e-01   8.4446214e-01   1.4670588e-02   4.3534302e-06
   1.7530000e+03   6.0816692e-10   9.4596571e-02   8.1927689e-01   8.5256058e-01   8.1888951e-03   4.3230767e-06
   1.7540000e+03   8.4101062e-10   1.9706128e-01   1.6895247e+00   8.9977466e-01   1.2276833e-02   4.2753851e-06
   1.7550000e+03   1.1980571e-09   7.9801272e-02   7.8986338e-01   8.9937739e-01   5.3946638e-02   4.0691997e-06
   1.7560000e+03   9.2888168e-10   1.1234960e-02   5.1524310e-01   8.9203934e-01   3.7274747e-02   3.9344939e-06
   1.7570000e+03   1.3817922e-09   8.5553611e-02   8.0253975e-01   8.8412764e-01   4.3269788e-02   3.7848118e-06
   1.7580000e+03   9.1057076e-10   8.8175762e-02   8.0764080e-01  -8.3322181e-01   6.2976696e-03   3.8046949e-06
   1.7590000e+03   6.4660694e-10   2.2489231e-01   1.9998588e+00  -8.3554165e-01   2.9763918e-03   3.8141619e-06
   1.7600000e+03   4.5743767e-10   7.3423197e-02   6.4732694e-01   8.7018046e-01   1.1102200e-02   3.7773712e-06
   1.7610000e+03   5.8523429e-10   5.2100693e-02   5.2903618e-01   7.7759160e-01   4.2225657e-03   3.7649818e-06
   1.7620000e+03   8.0683551e-10   9.7684020e-02   9.4119255e-01   8.1811962e-01   7.4703878e-03   3.7420065e-06
   1.7630000e+03   5.4028474e-10   1.2429793e-01   1.0458256e+00   3.8443908e-01   3.9161575e-03   3.7363973e-06
   1.7640000e+03   6.8488183e-10   9.3724286e-02   8.0251977e-01  -1.2464857e-01   7.3670097e-03   3.7399281e-06
   1.7650000e+03   1.0105633e-09   2.9020365e-02   5.2469306e-01  -9.0504048e-03   1.0812965e-02   3.7405127e-06
   1.7660000e+03   9.7155257e-10   4.7711354e-02   7.0456518e-01  -1.5381176e-02   1.3784902e-02   3.7416610e-06
   1.7670000e+03   7.5495942e-10   7.6528177e-02   9.1809437e-01   1.7942823e-01   3.7896500e-03   3.7391428e-06
   1.7680000e+03   5.1033284e-10   1.7028287e-01   1.4849620e+00   1.6296070e-01   3.4379943e-03   3.7370694e-06
   1.7690000e+03   4.8127913e-10   1.3736167e-01   1.2123715e+00   2.5321249e-01   1.6303621e-03   3.7355313e-06
   1.7700000e+03   3.1893286e-10   5.6045472e-02   4.7302061e-01   2.2265721e-01   7.8104050e-03   3.7291435e-06
   1.7710000e+03   4.8994186e-10   1.0284825e-02   6.8655103e-01   3.2642689e-01   2.6832223e-03   3.7283277e-06
   1.7720000e+03   2.5360867e-10   2.1447877e-01   1.8563869e+00   2.3466146e-01   1.1422957e-03   3.7273306e-06
   1.7730000e+03   1.7269963e-10   1.6937860e-01   1.4629703e+00   3.0458670e-01   8.8081606e-04   3.7263319e-06
   1.7740000e+03   2.1554033e-10   7.2161715e-02   6.7767495e-01   4.0349503e-01   1.1506746e-03   3.7246039e-06
   1.7750000e+03   4.2243304e-10   3.0020770e-02   6.1787961e-01   4.8760687e-01   1.3719636e-03   3.7221149e-06
   1.7760000e+03   2.8889220e-10   1.0385155e-01   1.0493852e+00   4.8530423e-01   5.5177175e-04   3.7211186e-06
   1.7770000e+03   2.9046077e-10   1.3741114e-01   1.2607906e+00   5.1218804e-01   1.4574744e-03   3.7183437e-06
   1.7780000e+03   4.3254104e-10   1.2691324e-01   1.1611163e+00   5.3172456e-01   2.2417242e-03   3.7139183e-06
   1.7790000e+03   3.7528733e-10   1.3911093e-01   1.2425249e+00   5.4218944e-01   2.3577472e-03   3.7091779e-06
   1.7800000e+03   9.7264257e-10   2.5105900e-02   4.0841685e-01   5.5475888e-01   1.0518562e-02   3.6876767e-06
   1.7810000e+03   4.2143745e-10   4.6277364e-02   5.6604643e-01   4.8007477e-01   1.1851799e-03   3.6855805e-06
   1.7820000e+03   4.0777708e-10   1.6289426e-01   1.4304338e+00  -2.6213163e-01   6.4633606e-04   3.6862057e-06
   1.7830000e+03   3.6050262e-10   2.2317187e-01   1.9495719e+00  -1.5103069e-01   6.7952862e-04   3.6865848e-06
   1.7840000e+03   2.0675205e-10   2.1201333e-02   3.1758182e-01   1.7012210e-01   2.7012063e-03   3.6849038e-06
   1.7850000e+03   3.8789000e-10   1.3858479e-02   6.3053042e-01   4.4834179e-01   2.3805248e-03   3.6839211e-06
   1.7860000e+03   1.7505113e-10   2.0691313e-01   1.7738471e+00   3.7908215e-01   9.8052018e-04   3.6825533e-06
   1.7870000e+03   1.3439606e-10   9.4220838e-02   8.5770181e-01   5.3844271e-01   8.1283118e-04   3.6809424e-06
   1.7880000e+03   4.7578729e-10   6.7585473e-02   7.0169246e-01   5.7865940e-01   2.1492967e-03   3.6763701e-06
   1.7890000e+03   2.8819939e-10   1.4155618e-01   1.2310454e+00   6.0275887e-01   1.4391201e-03   3.6731834e-06
   1.7900000e+03   4.3858580e-10   1.9118131e-01   1.6812572e+00   6.1494503e-01   2.9927036e-03   3.6664338e-06
   1.7910000e+03   9.0489043e-10   1.6357654e-01   1.6263636e+00   6.1522231e-01   8.8815257e-03   3.6464903e-06
   1.7920000e+03   8.4456097e-10   7.8114512e-02   9.5623166e-01   6.1237534e-01   1.2494352e-02   3.6187694e-06
   1.7930000e+03   1.0261915e-09   4.5803393e-03   9.0459343e-01   6.2092257e-01   2.1778624e-02   3.6065685e-06
   1.7940000e+03   9.5394199e-10   9.7255088e-02   9.8839034e-01   6.0814829e-01   7.5953905e-03   3.5899752e-06
   1.7950000e+03   2.8990537e-10   2.1934752e-01   1.8987799e+00   6.0703902e-01   2.6073929e-03   3.5843007e-06
   1.7960000e+03   3.0855432e-10   2.6306146e-01   2.3491988e+00   6.1799727e-01   3.3304209e-03   3.5769358e-06
   1.7970000e+03   4.7954666e-10   1.1724673e-01   1.0996795e+00   6.2202078e-01   8.7017755e-03   3.5576585e-06
   1.7980000e+03   8.1449018e-10   6.3601700e-02   8.4617895e-01   6.2151640e-01   2.1889069e-02   3.5097889e-06
   1.7990000e+03   6.0076793e-10   4.5271367e-02   6.1551922e-01   6.1019422e-01   4.6507556e-02   3.4126370e-06
   1.8000000e+03   2.4839068e-09   4.2961867e-02   6.7125371e-01   5.8335841e-01   1.0005057e-01   3.3159475e-06
   1.8010000e+03   1.0368480e-09   1.8863595e-01   1.6261877e+00   5.5085943e-01   2.3628096e-02   3.2734411e-06
   1.8020000e+03   8.3772915e-10   2.1314215e-01   1.8437340e+00   5.3538735e-01   3.0999216e-02   3.2202539e-06
   1.8030000e+03   1.0279372e-09   1.1651169e-01   1.1915075e+00   5.1403618e-01   2.4115376e-02   3.1810326e-06
   1.8040000e+03   1.0784121e-09   2.7468350e-02   3.8913264e-01   4.9890486e-01   4.5224678e-02   3.1117582e-06
   1.8050000e+03   7.6387294e-10   4.9771431e-02   7.1387383e-01   4.6743323e-01   1.2323881e-02   3.0940184e-06
   1.8060000e+03   4.6174269e-10   1.2879182e-01   1.1878498e+00  -4.4240459e-01   6.6072139e-03   3.1031166e-06
   1.8070000e+03   3.0934084e-10   1.9985093e-01   1.7487745e+00  -4.1639310e-01   2.7962404e-03   3.1067397e-06
   1.8080000e+03   4.2082216e-10   8.2730232e-02   8.2895457e-01   4.3248492e-01   2.9115625e-03   3.1028384e-06
   1.8090000e+03   3.9005271e-10   2.9678786e-02   4.4537844e-01   4.9024200e-01   1.0989282e-02   3.0862652e-06
   1.8100000e+03   6.2325415e-10   7.8130885e-02   8.2351905e-01   4.8218177e-01   1.6079746e-02   3.0626449e-06
   1.8110000e+03   4.6137258e-10   8.1179396e-02   7.2504445e-01   4.7326316e-01   8.8311239e-03   3.0499378e-06
   1.8120000e+03   1.9549297e-10   1.6158694e-01   1.3868668e+00  -4.5461477e-01   3.1553929e-03   3.0543249e-06
   1.8130000e+03   1.7863264e-10   1.6717096e-01   1.4407565e+00  -2.5492226e-01   6.2938484e-04   3.0548155e-06
   1.8140000e+03   2.6397673e-10   1.0837642e-01   1.1438974e+00   5.0271697e-01   2.2822666e-03   3.0513166e-06
   1.8150000e+03   3.2128265e-10   4.1846475e-02   6.1527860e-01   5.0906902e-01   2.3883926e-03   3.0476131e-06
   1.8160000e+03   3.7875880e-10   1.1567256e-01   9.7411141e-01   5.2687546e-01   5.8318887e-03   3.0382863e-06
   1.8170000e+03   3.2261760e-10   8.3698078e-02   7.3407280e-01   5.3126518e-01   6.4563439e-03   3.0279105e-06
   1.8180000e+03   3.3537458e-10   1.0225154e-01   8.4734946e-01   5.3157248e-01   8.1038661e-03   3.0149385e-06
   1.8190000e+03   5.3291351e-10   1.7251577e-02   6.4534129e-01   5.3346295e-01   2.3051977e-02   2.9784429e-06
   1.8200000e+03   6.4302668e-10   3.4462732e-02   7.1850933e-01   5.2927901e-01   1.1025529e-02   2.9697851e-06
   1.8210000e+03   3.4303932e-10   2.3694517e-01   2.0541738e+00  -4.9694660e-01   3.0429909e-03   2.9742863e-06
   1.8220000e+03   2.5558607e-10   1.9370545e-01   1.6752056e+00  -3.7658206e-01   2.3431579e-03   2.9769178e-06
   1.8230000e+03   3.5808340e-10   1.4472654e-01   1.6702731e+00   4.2923188e-01   2.3187867e-03   2.9739614e-06
   1.8240000e+03   2.0694099e-10   2.9654040e-02   4.1852512e-01   3.2407780e-01   1.7723168e-03   2.9722574e-06
   1.8250000e+03   1.5300456e-10   1.1451714e-01   9.4348868e-01   5.7692865e-01   2.1517050e-03   2.9685723e-06
   1.8260000e+03   2.0123941e-10   9.2096019e-02   8.5843053e-01   5.8135019e-01   4.3709653e-03   2.9610478e-06
   1.8270000e+03   5.1526371e-10   7.4843435e-02   7.5091123e-01   5.8808527e-01   1.1845602e-02   2.9405574e-06
   1.8280000e+03   2.6598151e-10   8.7696492e-02   8.0156288e-01   5.9025795e-01   4.7125503e-03   2.9323992e-06
   1.8290000e+03   2.4633723e-10   2.3811131e-01   2.1271895e+00  -3.0362747e-01   4.1713063e-04   2.9327708e-06
   1.8300000e+03   3.4520709e-10   1.0576714e-01   9.3835731e-01   5.5385637e-01   2.0121737e-03   2.9295065e-06
   1.8310000e+03   4.4213548e-10   6.9435274e-02   6.6441385e-01   6.2818950e-01   8.6901605e-03   2.9135814e-06
   1.8320000e+03   8.1037163e-10   1.6825339e-02   9.0587231e-01   6.1840147e-01   7.9843005e-03   2.9064029e-06
   1.8330000e+03   2.6147312e-10   2.2592756e-01   1.9450718e+00   6.2456340e-01   8.7145197e-03   2.8906517e-06
   1.8340000e+03   1.7698795e-10   1.3806105e-01   1.2330994e+00   6.3982795e-01   1.1664444e-03   2.8884955e-06
   1.8350000e+03   2.7981737e-10   1.3432031e-01   1.2572278e+00   6.4567296e-01   2.0799371e-03   2.8846200e-06
   1.8360000e+03   5.6242243e-10   1.1582153e-01   1.1992003e+00   6.4660306e-01   6.0131744e-03   2.8734347e-06
   1.8370000e+03   7.8582807e-10   9.2899992e-02   1.2131527e+00   6.4409783e-01   1.3940363e-02   2.8477991e-06
   1.8380000e+03   2.0515734e-09   6.5412578e-02   8.2614343e-01   6.3657406e-01   3.3376992e-02   2.7882559e-06
   1.8390000e+03   4.8071099e-10   1.4950114e-01   1.3258893e+00  -5.9491756e-01   3.1941603e-03   2.7935635e-06
   1.8400000e+03   2.9544716e-10   3.0229597e-01   2.6974152e+00   6.1297210e-01   1.5925386e-03   2.7908387e-06
   1.8410000e+03   3.3493042e-10   1.7306351e-01   1.5628374e+00   6.2430123e-01   3.2908032e-03   2.7851143e-06
   1.8420000e+03   4.2113839e-10   7.9642034e-02   8.1585507e-01   6.2576616e-01   8.1499757e-03   2.7709668e-06
   1.8430000e+03   3.5346030e-10   2.7986523e-02   7.7874012e-01   6.2898679e-01   6.8237337e-03   2.7679960e-06
   1.8440000e+03   1.8120724e-10   2.4559704e-01   2.1860143e+00   6.2447331e-01   3.5821989e-03   2.7618149e-06
   1.8450000e+03   1.3979289e-10   6.9635928e-02   6.1700899e-01   6.4920391e-01   7.4680333e-04   2.7604763e-06
   1.8460000e+03   1.7014225e-10   1.2665101e-01   1.1091052e+00   6.7323743e-01   1.3645375e-03   2.7579418e-06
   1.8470000e+03   3.5594659e-10   5.7149145e-02   8.5783392e-01   6.7666030e-01   5.8860689e-03   2.7469833e-06
   1.8480000e+03   1.1882897e-09   5.4650973e-02   9.0365531e-01   6.7600541e-01   1.3492307e-02   2.7220654e-06
   1.8490000e+03   4.0311267e-10   1.7110646e-01   1.4824868e+00   6.5409666e-01   4.9100526e-03   2.7133419e-06
   1.8500000e+03   3.4028198e-10   2.5879546e-01   2.3760129e+00   6.0928540e-01   1.2050715e-03   2.7113509e-06
   1.8510000e+03   4.1010646e-10   1.3175620e-01   1.3189575e+00   6.6277342e-01   5.6091216e-03   2.7012953e-06
   1.8520000e+03   5.0009482e-10   6.0416423e-02   6.2799361e-01   6.6240887e-01   9.5901890e-03   2.6842051e-06
   1.8530000e+03   7.8129810e-10   2.3448558e-02   8.4542650e-01   6.5235621e-01   1.8303571e-02   2.6762086e-06
   1.8540000e+03   3.9465252e-10   2.5095841e-01   2.2233653e+00   6.5506723e-01   7.1070321e-03   2.6637881e-06
   1.8550000e+03   3.2951640e-10   1.2277742e-01   1.0592130e+00   6.5160341e-01   5.8562041e-03   2.6536497e-06
   1.8560000e+03   4.7260198e-10   7.1853425e-02   6.8079584e-01   6.4841511e-01   1.4268088e-02   2.6292571e-06
   1.8570000e+03   7.8438435e-10   4.0628423e-02   6.9388626e-01   6.4121688e-01   2.0547568e-02   2.5949466e-06
   1.8580000e+03   1.2785484e-09   8.7352063e-02   8.5851410e-01   6.2693592e-01   2.1787719e-02   2.5598799e-06
   1.8590000e+03   2.5876628e-10   1.5371293e-01   1.3224762e+00  -4.7515089e-01   1.3665680e-03   2.5615439e-06
   1.8600000e+03   2.3026298e-10   2.6390768e-01   2.3400803e+00   5.3770943e-01   5.6183868e-04   2.5607704e-06
   1.8610000e+03   2.7170435e-10   1.4946480e-01   1.4360727e+00   5.0228794e-01   1.0144342e-03   2.5594665e-06
   1.8620000e+03   2.3846456e-10   6.7132809e-02   7.6325399e-01   4.7591971e-01   1.4739087e-03   2.5576733e-06
   1.8630000e+03   8.4299412e-10   2.4105178e-02   7.5525960e-01   3.7026357e-01   2.7397876e-03   2.5550870e-06
   1.8640000e+03   1.9977952e-10   1.5335984e-01   1.3247772e+00   3.7621958e-01   1.4149951e-03   2.5537290e-06
   1.8650000e+03   1.4932531e-10   2.8079599e-01   2.4605817e+00  -3.5355694e-01   4.7752873e-04   2.5541604e-06
   1.8660000e+03   1.3474976e-10   4.0909923e-02   4.0509975e-01   2.0253882e-01   1.1399780e-03   2.5535723e-06
   1.8670000e+03   6.5090386e-11   6.7002922e-02   5.5957467e-01   1.3136306e-01   5.2727088e-04   2.5533958e-06
   1.8680000e+03   7.5249439e-11   7.7987776e-02   9.7067378e-01   6.1024834e-01   3.1199320e-04   2.5529097e-06
   1.8690000e+03   2.7603957e-10   1.0772891e-01   1.0142792e+00   6.1962713e-01   2.4545705e-03   2.5490317e-06
   1.8700000e+03   1.8870626e-10   8.8863088e-02   8.0445885e-01   6.0842677e-01   1.1264326e-03   2.5472857e-06
   1.8710000e+03   1.5480834e-10   2.5053024e-01   2.2670213e+00   5.7683530e-01   4.5517907e-04   2.5466170e-06
   1.8720000e+03   7.4161813e-11   3.9521176e-02   4.1180588e-01   6.6848834e-01   2.0495623e-03   2.5431309e-06
   1.8730000e+03   1.1715131e-10   4.2894958e-02   4.3257405e-01   7.6388657e-01   6.6067743e-04   2.5418476e-06
   1.8740000e+03   6.9853961e-11   1.3275421e-01   1.2458884e+00   7.6735566e-01   2.3024857e-04   2.5413986e-06
   1.8750000e+03   7.2113764e-11   1.3382400e-01   1.2227131e+00   8.1784525e-01   1.0441609e-03   2.5392288e-06
   1.8760000e+03   2.2405273e-10   9.2827977e-02   1.0458035e+00   8.2647730e-01   2.7936580e-03   2.5333691e-06
   1.8770000e+03   2.8679456e-10   1.2560140e-01   1.2552002e+00   8.2849152e-01   6.2224126e-03   2.5203245e-06
   1.8780000e+03   2.3836163e-10   9.5698335e-02   8.9069003e-01   8.3322085e-01   4.2524460e-03   2.5114014e-06
   1.8790000e+03   2.3934520e-10   1.2459799e-01   1.1002332e+00   8.3597823e-01   8.3943861e-03   2.4938044e-06
   1.8800000e+03   3.4686570e-10   6.7068885e-02   7.5072929e-01   8.3701492e-01   1.1714212e-02   2.4694045e-06
   1.8810000e+03   9.9466558e-10   3.3737846e-02   7.6165279e-01   8.3544782e-01   3.0251961e-02   2.4073430e-06
   1.8820000e+03   2.3761312e-10   1.6728858e-01   1.4581026e+00   8.2420365e-01   4.7826462e-03   2.3978624e-06
   1.8830000e+03   2.0078581e-10   2.5878681e-01   2.2967182e+00  -7.6058314e-01   1.4478922e-03   2.4005041e-06
   1.8840000e+03   3.2516166e-10   1.1195148e-01   1.0605447e+00   8.3266281e-01   6.6928237e-03   2.3871430e-06
   1.8850000e+03   3.7576271e-10   6.2801266e-02   7.1727313e-01   8.3301338e-01   1.0336076e-02   2.3666289e-06
   1.8860000e+03   2.9161930e-10   9.5266411e-03   8.2326177e-01  -6.8481611e-01   1.2154721e-02   2.3678604e-06
   1.8870000e+03   1.7259152e-10   2.9172238e-01   2.5968599e+00   8.3139999e-01   8.6564107e-03   2.3508467e-06
   1.8880000e+03   2.9535847e-10   2.8601862e-02   3.8006411e-01   4.6363639e-01   8.2294050e-04   2.3499503e-06
   1.8890000e+03   1.0775245e-10   1.2627646e-01   1.1078111e+00   8.2157490e-01   1.9988777e-03   2.3460927e-06
   1.8900000e+03   9.8703374e-11   1.1760337e-01   1.1279594e+00   8.5980485e-01   6.6666106e-04   2.3447481e-06
   1.8910000e+03   1.6939034e-10   1.5418488e-01   1.4290059e+00   8.4302141e-01   1.9056206e-03   2.3409825e-06
   1.8920000e+03   4.5014427e-10   7.2154836e-02   8.8961412e-01   6.1888860e-01   1.8408369e-03   2.3383179e-06
   1.8930000e+03   2.4518939e-10   1.9135519e-01   1.7533979e+00   6.5931775e-01   7.0064676e-04   2.3372381e-06
   1.8940000e+03   1.6317278e-10   2.6470746e-01   2.3497688e+00   4.6183585e-01   1.4920083e-03   2.3356296e-06
   1.8950000e+03   1.9303421e-10   1.6277654e-01   1.4862374e+00   4.7598210e-01   8.3620924e-04   2.3347006e-06
   1.8960000e+03   2.3176165e-10   6.4091941e-02   7.4101456e-01   5.1362709e-01   3.5875708e-03   2.3304096e-06
   1.8970000e+03   2.9312970e-10   1.5168048e-02   7.3150903e-01   5.3132062e-01   4.0724705e-03   2.3278918e-06
   1.8980000e+03   1.7248724e-10   1.3774724e-01   1.2166110e+00   5.4396434e-01   2.0518499e-03   2.3252971e-06
   1.8990000e+03   2.5592644e-10   8.9711645e-02   8.9363459e-01   5.5030253e-01   1.0811063e-03   2.3239146e-06
   1.9000000e+03   1.2611296e-10   1.7546969e-01   1.5256328e+00   5.5970293e-01   9.0644941e-04   2.3227362e-06
   1.9010000e+03   1.4705712e-10   2.0385160e-01   1.7990239e+00   5.5692048e-01   9.4242569e-04   2.3215178e-06
   1.9020000e+03   2.6051282e-10   1.6847394e-01   1.5865709e+00   5.5098304e-01   2.3199648e-03   2.3185547e-06
   1.9030000e+03   2.3645022e-10   5.4570660e-02   7.2645911e-01   5.6205029e-01   2.5705977e-03   2.3152101e-06
   1.9040000e+03   2.5973137e-10   7.1488214e-03   8.7552567e-01   6.1676378e-01   4.6436016e-03   2.3135534e-06
   1.9050000e+03   1.2591693e-10   2.8062460e-01   2.4694585e+00   5.7092613e-01   1.9339074e-03   2.3110018e-06
   1.9060000e+03   8.1072845e-11   6.7949550e-02   6.0490201e-01   6.3670670e-01   1.5030218e-03   2.3087918e-06
   1.9070000e+03   7.9884544e-11   3.6927315e-02   4.1247506e-01   6.6136181e-01   2.8186821e-03   2.3044930e-06
   1.9080000e+03   2.3656314e-10   2.0189577e-02   7.9237653e-01   6.0145052e-01   2.2448197e-03   2.3037154e-06
   1.9090000e+03   1.4130007e-10   2.7111408e-01   2.3797228e+00   6.6627622e-01   1.7526056e-03   2.3010273e-06
   1.9100000e+03   8.4902532e-11   7.7672907e-02   6.6522991e-01   6.6071965e-01   1.3736039e-03   2.2989401e-06
   1.9110000e+03   8.4794386e-11   5.8126745e-02   5.4537244e-01   6.6716657e-01   1.3268061e-03   2.2969062e-06
   1.9120000e+03   1.2272534e-10   4.0561007e-02   6.0236098e-01   7.1701232e-01   1.4753512e-03   2.2944777e-06
   1.9130000e+03   1.7003597e-10   6.9996606e-02   8.2258478e-01   3.9163610e-01   5.3228807e-04   2.2939996e-06
   1.9140000e+03   1.2277497e-10   1.5308753e-01   1.3367686e+00   4.3625908e-01   9.1425843e-04   2.2930855e-06
   1.9150000e+03   8.9929780e-11   1.4437418e-01   1.2674206e+00   7.2493791e-01   2.8386359e-04   2.2926136e-06
   1.9160000e+03   1.6751470e-10   1.9507918e-01   1.7694898e+00   7.2908846e-01   1.6465595e-03   2.2898628e-06
   1.9170000e+03   2.4026141e-10   1.1084592e-01   1.2405456e+00   7.3441982e-01   1.9714422e-03   2.2865495e-06
   1.9180000e+03   2.5418985e-10   4.8265365e-02   7.4276843e-01   7.4158743e-01   4.6659874e-03   2.2786487e-06
   1.9190000e+03   2.2966023e-10   1.0481399e-01   9.4646321e-01   7.4401098e-01   2.9674190e-03   2.2736224e-06
   1.9200000e+03   7.2284705e-11   1.5728522e-01   1.3762303e+00  -7.1885297e-01   1.3796071e-03   2.2758783e-06
   1.9210000e+03   7.4928900e-11   1.9232985e-01   1.6893225e+00  -6.6801971e-02   1.1856626e-04   2.2758963e-06
   1.9220000e+03   1.8427788e-10   2.0577601e-01   2.0093261e+00   7.2428253e-01   1.0140055e-03   2.2742254e-06
   1.9230000e+03   2.2447711e-10   1.2451488e-01   1.3133640e+00   7.9178569e-01   2.0205713e-03   2.2705887e-06
   1.9240000e+03   7.7382969e-11   1.9745389e-02   4.4323545e-01   7.3296890e-01   2.8188627e-03   2.2659015e-06
   1.9250000e+03   1.1279772e-10   7.4754298e-02   7.0729545e-01   6.9965342e-01   6.8896987e-04   2.2648095e-06
   1.9260000e+03   1.0251491e-10   1.9610803e-01   1.7046071e+00   6.3792608e-01   8.7125356e-04   2.2635513e-06
   1.9270000e+03   3.3312093e-10   3.7659477e-02   4.3797888e-01   8.2282518e-01   4.0689570e-03   2.2559789e-06
   1.9280000e+03   1.5053292e-10   1.3220334e-01   1.1739009e+00   8.4681398e-01   1.5757763e-03   2.2529693e-06
   1.9290000e+03   1.2411806e-10   2.3366475e-01   2.0364282e+00   8.5952246e-01   4.4213741e-03   2.2444132e-06
   1.9300000e+03   1.5571063e-10   1.3832516e-01   1.3962804e+00   8.6213887e-01   3.6577194e-03   2.2373394e-06
   1.9310000e+03   2.3044039e-10   4.3272168e-02   5.3106638e-01   8.6959990e-01   8.5449230e-03   2.2207346e-06
   1.9320000e+03   1.3360613e-10   2.7899921e-02   6.6554399e-01   8.7810154e-01   1.0801750e-02   2.2102101e-06
   1.9330000e+03   9.2325588e-11   1.9119044e-01   1.6460975e+00   8.9258834e-01   2.4973489e-03   2.2052847e-06
   1.9340000e+03   1.1426755e-10   4.7621961e-02   5.0607225e-01   9.1052936e-01   5.6767952e-03   2.1938920e-06
   1.9350000e+03   2.4608774e-10   6.5422730e-02   6.1525323e-01   9.2006833e-01   1.0568806e-02   2.1725775e-06
   1.9360000e+03   8.3185966e-10   4.8202349e-02   8.0550952e-01   9.1939405e-01   1.2983835e-02   2.1466716e-06
   1.9370000e+03   4.9436428e-10   2.1014882e-01   1.8721765e+00   9.1838562e-01   9.9308445e-03   2.1271099e-06
   1.9380000e+03   3.4402118e-10   1.7668106e-01   1.5384099e+00   9.1409720e-01   2.5598789e-02   2.0774533e-06
   1.9390000e+03   3.3987793e-10   9.8114776e-02   8.7893227e-01   9.1090185e-01   2.0215705e-02   2.0392717e-06
   1.9400000e+03   4.2594808e-10   3.3394705e-02   4.3092829e-01   9.1024311e-01   3.1789774e-02   1.9804444e-06
   1.9410000e+03   7.9893944e-10   6.2310770e-02   7.0010444e-01   9.0496723e-01   2.5242650e-02   1.9353204e-06
   1.9420000e+03   6.3163239e-10   1.2124053e-01   1.0932197e+00   8.3761099e-01   5.9443961e-03   1.9256946e-06
   1.9430000e+03   3.6847337e-10   2.1558063e-01   1.8982984e+00   8.3271863e-01   1.0167317e-03   1.9240645e-06
   1.9440000e+03   2.2724737e-10   1.8052664e-01   1.6274774e+00   8.8825256e-01   8.2771068e-03   1.9099324e-06
   1.9450000e+03   1.9198803e-10   8.2894564e-02   8.7088435e-01   8.8325009e-01   4.8804222e-03   1.9017044e-06
   1.9460000e+03   3.3721198e-10   2.0092177e-02   7.3661382e-01   8.6482732e-01   4.3424633e-03   1.8981347e-06
   1.9470000e+03   1.1605839e-10   1.9230012e-01   1.6643929e+00   8.7634234e-01   2.4652210e-03   1.8940353e-06
   1.9480000e+03   6.5627546e-11   1.3951544e-01   1.2103693e+00   2.6728489e-01   3.7846474e-04   1.8938439e-06
   1.9490000e+03   9.5904797e-11   8.4455562e-02   7.6696988e-01   4.8698412e-01   5.7639165e-04   1.8933125e-06
   1.9500000e+03   9.6149696e-11   7.9581092e-02   7.5051170e-01   6.2300753e-01   5.8907348e-04   1.8926179e-06
   1.9510000e+03   1.2550133e-10   1.7913907e-01   1.5555241e+00   6.7757636e-01   1.2248725e-03   1.8910479e-06
   1.9520000e+03   2.8732654e-10   2.9488326e-02   5.1485926e-01   6.8330559e-01   6.5327821e-03   1.8826281e-06
   1.9530000e+03   1.5485358e-10   3.9386916e-02   5.6897410e-01   6.8182726e-01   6.8700579e-03   1.8782247e-06
   1.9540000e+03   1.1006627e-10   1.2833959e-01   1.1598197e+00   5.3743615e-01   5.5574490e-04   1.8776639e-06
   1.9550000e+03   1.8212796e-10   7.0765969e-02   8.0793197e-01   5.9785508e-01   1.8598419e-03   1.8755782e-06
   1.9560000e+03   1.3827265e-10   7.9399483e-02   7.8361653e-01   6.8493387e-01   3.4732102e-03   1.8733488e-06
   1.9570000e+03   1.1362518e-10   1.8649094e-01   1.6339693e+00   7.0689942e-01   7.0259579e-04   1.8724186e-06
   1.9580000e+03   1.4973097e-10   1.0942974e-01   9.3602828e-01   7.0803329e-01   7.7471135e-03   1.8621762e-06
   1.9590000e+03   1.3898330e-10   3.0446620e-02   3.8898435e-01   7.1320963e-01   6.1487778e-03   1.8540272e-06
   1.9600000e+03   2.0210385e-10   1.6686946e-02   8.4727178e-01   7.3445914e-01   7.5685134e-03   1.8514522e-06
   1.9610000e+03   6.9492335e-11   2.6491986e-01   2.3186352e+00   6.9758365e-01   9.6942433e-04   1.8502006e-06
   1.9620000e+03   5.2274897e-11   1.6591444e-01   1.4715925e+00   7.7734395e-01   4.7815153e-04   1.8495130e-06
   1.9630000e+03   1.0130667e-10   1.2453752e-01   1.1453568e+00   7.8934874e-01   2.3198189e-03   1.8461281e-06
   1.9640000e+03   1.8002700e-10   9.9610138e-02   1.1109360e+00   7.9778138e-01   4.0573054e-03   1.8401581e-06
   1.9650000e+03   2.7641432e-10   6.6197332e-02   9.2660610e-01   7.9911865e-01   1.0599650e-02   1.8246089e-06
   1.9660000e+03   2.6707158e-10   1.0066952e-01   9.0557638e-01   8.0035747e-01   1.0174370e-02   1.8097851e-06
   1.9670000e+03   1.2660412e-10   1.5110542e-01   1.3184301e+00  -6.2967602e-01   7.1806420e-04   1.8106037e-06
   1.9680000e+03   1.3734590e-10   1.8516608e-01   1.6268035e+00   8.0425833e-01   1.5956181e-03   1.8082810e-06
   1.9690000e+03   2.0570651e-10   1.4540529e-01   1.3845379e+00   8.1281600e-01   3.7001211e-03   1.8028467e-06
   1.9700000e+03   1.8021393e-10   5.7453698e-02   8.0408456e-01   8.1339687e-01   5.1802892e-03   1.7952584e-06
   1.9710000e+03   5.1669813e-10   1.6389008e-02   7.7753831e-01   8.2173165e-01   7.5365522e-03   1.7841570e-06
   1.9720000e+03   2.2751711e-10   1.4056536e-01   1.2035098e+00   8.2177294e-01   5.4839475e-03   1.7761253e-06
   1.9730000e+03   2.0185432e-10   2.5041303e-01   2.2014731e+00   7.7157801e-01   1.0685397e-03   1.7746614e-06
   1.9740000e+03   1.6653860e-10   6.6108217e-02   5.7383557e-01   8.1713832e-01   1.2044336e-02   1.7572386e-06
   1.9750000e+03   1.3369979e-10   2.6288221e-02   3.1917706e-01   8.2570006e-01   1.3010482e-02   1.7384088e-06
   1.9760000e+03   2.8932518e-10   1.5508764e-02   9.0950532e-01   8.2940145e-01   1.8554998e-02   1.7317264e-06
   1.9770000e+03   2.0237591e-10   2.3746066e-01   2.0490031e+00   8.2711062e-01   1.1420722e-02   1.7154042e-06
   1.9780000e+03   1.4198241e-10   3.0655502e-02   3.6901326e-01   8.3088588e-01   1.5333354e-02   1.6936127e-06
   1.9790000e+03   1.2720224e-10   5.2372680e-02   4.7132572e-01   8.0319473e-01   1.3808194e-03   1.6917349e-06
   1.9800000e+03   9.2130155e-11   1.0501332e-01   1.0063733e+00  -7.1640005e-01   1.7697505e-03   1.6938811e-06
   1.9810000e+03   3.5904903e-10   5.8953851e-02   7.5123830e-01  -7.3836593e-01   1.0733115e-02   1.7073491e-06
   1.9820000e+03   1.7645952e-10   9.9252999e-02   9.1510212e-01  -4.6923857e-01   6.1674993e-04   1.7078434e-06
   1.9830000e+03   6.3405859e-11   3.4064035e-01   3.0243881e+00   7.3253760e-01   1.9446938e-03   1.7054120e-06
   1.9840000e+03   5.0223264e-11   1.7425100e-01   1.5555165e+00  -1.2535695e-01   1.1510842e-04   1.7054366e-06
   1.9850000e+03   7.3425776e-11   1.1392554e-01   1.1221095e+00  -5.7546389e-01   2.1339446e-03   1.7075335e-06
   1.9860000e+03   1.5641963e-10   4.7425069e-02   5.6430454e-01  -6.2369964e-01   3.3694059e-03   1.7111278e-06
   1.9870000e+03   1.2786497e-10   1.0424291e-01   8.9971655e-01  -6.0317879e-01   7.7120720e-03   1.7191198e-06
   1.9880000e+03   5.1916704e-11   9.5569707e-02   8.0829257e-01   1.4066737e-01   2.8849574e-04   1.7190501e-06
   1.9890000e+03   3.9996314e-11   1.4824385e-01   1.2574186e+00   6.8412498e-01   3.4801585e-04   1.7186408e-06
   1.9900000e+03   1.5549996e-10   4.3540776e-02   5.7284286e-01  -4.9803155e-01   3.1582122e-03   1.7213505e-06
   1.9910000e+03   5.3517996e-11   1.1416729e-01   9.7650562e-01  -2.3651499e-01   4.4339990e-04   1.7215312e-06
   1.9920000e+03   5.8676301e-11   2.9080094e-01   2.5868012e+00  -4.5390590e-01   6.8544481e-04   1.7220671e-06
   1.9930000e+03   6.6483352e-11   1.6111409e-01   1.5311667e+00  -3.9425941e-01   7.4623075e-04   1.7225742e-06
   1.9940000e+03   4.7454076e-11   5.0271576e-02   7.4743767e-01  -2.2780332e-01   1.4942791e-03   1.7231624e-06
   1.9950000e+03   2.1213330e-10   3.0177705e-02   6.8740333e-01   1.2287050e-01   2.8710214e-03   1.7225615e-06
   1.9960000e+03   1.0086039e-10   1.2846921e-01   1.1021384e+00   3.5257060e-01   2.6709974e-03   1.7209447e-06
   1.9970000e+03   1.2628261e-10   1.8576706e-01   1.6016467e+00   7.4393647e-01   2.7914942e-03   1.7173738e-06
   1.9980000e+03   1.2832300e-10   6.1504515e-02   6.1417678e-01   7.8275365e-01   9.9138389e-03   1.7040798e-06
   1.9990000e+03   1.8186247e-10   1.7702513e-02   3.4834434e-01   7.9682662e-01   8.5195322e-03   1.6983013e-06
   2.0000000e+03   9.9576425e-11   8.9957236e-02   9.1124691e-01  -4.4832687e-01   4.1739947e-04   1.6986192e-06
   2.0010000e+03   6.9658628e-11   1.7288752e-01   1.5134646e+00   6.1652415e-01   2.9688257e-04   1.6983084e-06
   2.0020000e+03   8.6013835e-11   2.2973160e-01   2.0650796e+00   8.3961905e-01   1.5512938e-03   1.6960969e-06
   2.0030000e+03   8.9702876e-11   2.8405442e-02   3.4556368e-01   8.6109868e-01   4.8150923e-03   1.6890696e-06
   2.0040000e+03   1.4240800e-10   2.3207923e-02   5.6507716e-01   8.6482228e-01   8.8591197e-03   1.6858354e-06
   2.0050000e+03   6.9130999e-11   1.6177136e-01   1.3916659e+00   8.7268621e-01   1.5456977e-03   1.6835618e-06
   2.0060000e+03   7.7809658e-11   2.0491298e-01   1.8320826e+00   8.7344344e-01   6.5349703e-04   1.6826009e-06
   2.0070000e+03   1.2021808e-10   7.7730870e-02   8.0796127e-01   8.8994036e-01   3.2290983e-03   1.6777675e-06
   2.0080000e+03   1.9467890e-10   3.2836851e-02   4.4693749e-01   8.8392727e-01   4.4615443e-03   1.6711546e-06
   2.0090000e+03   2.2304872e-10   3.7255828e-02   7.4660691e-01   8.8228037e-01   1.6095129e-02   1.6652248e-06
   2.0100000e+03   7.6865806e-11   2.1101246e-01   1.8184103e+00   8.3188526e-01   3.4394377e-03   1.6604633e-06
   2.0110000e+03   8.7470922e-11   1.2301422e-01   1.0881518e+00   6.8904237e-01   1.2147926e-03   1.6590740e-06
   2.0120000e+03   1.0603134e-10   6.0000496e-02   6.6091068e-01   6.2769666e-01   1.3520606e-03   1.6576669e-06
   2.0130000e+03   2.2106950e-10   2.0655013e-02   6.8532614e-01   7.0870355e-01   3.0282282e-03   1.6558891e-06
   2.0140000e+03   7.4755295e-11   2.0501417e-01   1.7586062e+00   1.9084948e-01   4.4536024e-04   1.6557485e-06
   2.0150000e+03   7.1104962e-11   2.1207754e-01   1.8826927e+00   1.8116384e-01   5.3757776e-04   1.6555875e-06
   2.0160000e+03   1.3262018e-10   1.5285910e-01   1.5721907e+00   4.1024479e-01   1.3240205e-03   1.6546894e-06
   2.0170000e+03   1.5309928e-10   5.5323935e-02   8.0109701e-01   4.5300734e-01   1.9286769e-03   1.6532462e-06
   2.0180000e+03   2.1053079e-10   1.0004495e-02   7.8590526e-01   2.6106123e-01   3.5971947e-03   1.6524724e-06
   2.0190000e+03   5.6691419e-11   1.9132120e-01   1.6378497e+00   5.2489716e-01   1.1097834e-03   1.6515105e-06
   2.0200000e+03   5.1181092e-11   1.9731798e-01   1.7211775e+00   2.4082820e-01   1.7161014e-04   1.6514423e-06
   2.0210000e+03   6.4138360e-11   5.8066899e-02   5.5695366e-01   3.8758554e-01   5.3419363e-04   1.6511006e-06
   2.0220000e+03   9.2701405e-11   2.9506185e-02   5.5525087e-01   4.4183357e-01   8.4954331e-04   1.6504813e-06
   2.0230000e+03   8.6117537e-11   7.8179214e-02   9.5136374e-01   4.1461912e-01   2.0615910e-04   1.6503402e-06
   2.0240000e+03   2.7319142e-11   2.0138221e-01   1.7529132e+00   4.9899982e-01   1.1308953e-04   1.6502471e-06
   2.0250000e+03   3.1378626e-11   2.9963867e-01   2.6898515e+00   5.8117034e-01   1.8802112e-04   1.6500668e-06
   2.0260000e+03   2.9520487e-11   6.6346052e-02   6.2230033e-01   7.3444753e-01   2.9291153e-04   1.6497119e-06
   2.0270000e+03   4.3664011e-11   4.0629168e-02   4.7761458e-01   8.0085132e-01   9.6203431e-04   1.6484411e-06
   2.0280000e+03   1.6515196e-10   3.4504289e-02   8.4104603e-01   8.2544206e-01   3.4355839e-03   1.6461045e-06
   2.0290000e+03   8.8619639e-11   1.6252959e-01   1.4198692e+00   8.3175578e-01   1.9043152e-03   1.6434981e-06
   2.0300000e+03   1.0095512e-10   1.9153558e-01   1.6673533e+00   8.3112304e-01   2.2591107e-03   1.6404136e-06
   2.0310000e+03   8.3103260e-11   7.4565226e-02   7.2597041e-01   8.3964688e-01   3.4988746e-03   1.6355973e-06
   2.0320000e+03   1.2802933e-10   2.8602964e-02   4.6001343e-01   8.5845068e-01   3.5591062e-03   1.6306028e-06
   2.0330000e+03   2.5871922e-10   5.0413075e-02   8.1890326e-01   8.7259315e-01   2.7426218e-03   1.6267019e-06
   2.0340000e+03   7.2102393e-11   2.2544681e-01   1.9532913e+00  -8.1438392e-01   8.7583160e-04   1.6278624e-06
   2.0350000e+03   4.9855565e-11   2.8630551e-01   2.5307486e+00   6.6901746e-01   2.8557156e-04   1.6275514e-06
   2.0360000e+03   8.0804152e-11   2.2740700e-01   2.4660314e+00   8.6704523e-01   6.6324615e-04   1.6266156e-06
   2.0370000e+03   1.1013688e-10   9.5817431e-02   1.1867100e+00   8.6293406e-01   1.2822628e-03   1.6248161e-06
   2.0380000e+03   1.3989246e-10   3.3757716e-02   5.3246063e-01   8.4616508e-01   3.2097484e-03   1.6204055e-06
   2.0390000e+03   1.9344695e-10   6.9401665e-02   7.4279552e-01   7.9464677e-01   2.5194889e-03   1.6171632e-06
   2.0400000e+03   1.2142837e-10   1.2965290e-01   1.1454665e+00   3.8657978e-02   4.8959337e-04   1.6171327e-06
   2.0410000e+03   8.0113052e-11   2.5862541e-01   2.2939436e+00   4.7820723e-01   8.9425552e-05   1.6170636e-06
   2.0420000e+03   7.0404773e-11   2.1002686e-01   1.8856886e+00   6.1284643e-01   6.2585510e-04   1.6164436e-06
   2.0430000e+03   1.0501367e-10   1.2496613e-01   1.2281424e+00   5.2484673e-01   9.0818377e-04   1.6156735e-06
   2.0440000e+03   1.2359525e-10   3.7963684e-02   7.6406142e-01   5.5067059e-01   1.3128113e-03   1.6150898e-06
   2.0450000e+03   6.7174640e-11   2.0609546e-01   1.8145821e+00   5.0120325e-01   6.6258287e-04   1.6145537e-06
   2.0460000e+03   3.5683294e-11   9.6422333e-02   8.3926994e-01   5.2119163e-01   4.1973493e-04   1.6142006e-06
   2.0470000e+03   4.4113911e-11   7.9170901e-02   7.0883364e-01   5.9150549e-01   6.3683679e-04   1.6135928e-06
   2.0480000e+03   5.4579416e-11   5.2156056e-02   7.1098177e-01   4.4832600e-01   3.6337747e-04   1.6133300e-06
   2.0490000e+03   3.0023985e-11   1.5234256e-01   1.3111843e+00   8.3633458e-02   2.5032964e-04   1.6132962e-06
   2.0500000e+03   2.9122631e-11   1.5162353e-01   1.2992816e+00   1.4621690e-01   2.2067456e-04   1.6132442e-06
   2.0510000e+03   3.5949519e-11   6.5450972e-02   6.0473581e-01   3.1980932e-01   4.1396836e-04   1.6130308e-06
   2.0520000e+03   7.4032357e-11   2.3360478e-02   7.0891499e-01   5.9325600e-01   8.7630593e-04   1.6121926e-06
   2.0530000e+03   4.2462914e-11   6.4217500e-02   8.6945799e-01   7.0853912e-01   2.8765250e-04   1.6118640e-06
   2.0540000e+03   5.0692676e-11   1.3331037e-01   1.2294890e+00   8.2425068e-01   2.9814170e-04   1.6114680e-06
   2.0550000e+03   3.7380427e-11   1.9953414e-01   1.7633665e+00   8.1522383e-01   2.3071893e-04   1.6111649e-06
   2.0560000e+03   4.7347012e-11   2.0963384e-01   1.9222647e+00   8.6243690e-01   5.5870642e-04   1.6103886e-06
   2.0570000e+03   6.0716605e-11   1.0737017e-01   1.0283239e+00   8.8864241e-01   1.1707573e-03   1.6087134e-06
   2.0580000e+03   1.5180659e-10   3.4353831e-02   5.1456045e-01   9.1906922e-01   2.7552876e-03   1.6046406e-06
   2.0590000e+03   7.7641640e-11   1.2304114e-01   1.0623487e+00   9.2196011e-01   6.3663287e-03   1.5952271e-06
   2.0600000e+03   1.5708923e-10   4.4470565e-02   5.1293297e-01   9.3972710e-01   4.3557894e-03   1.5886992e-06
   2.0610000e+03   9.2310369e-11   5.9715130e-02   5.4055731e-01   9.4537347e-01   2.7707061e-03   1.5845385e-06
   2.0620000e+03   7.6136895e-11   1.2293353e-01   1.0671367e+00  -8.0160689e-01   9.3889141e-04   1.5857313e-06
   2.0630000e+03   1.1216846e-10   8.9386076e-02   8.1606564e-01  -7.1168136e-01   2.0866111e-03   1.5880878e-06
   2.0640000e+03   6.1505669e-11   1.0565784e-01   9.2412434e-01  -6.0966140e-01   1.1012696e-03   1.5891547e-06
   2.0650000e+03   7.0103048e-11   1.5674517e-01   1.3480305e+00  -5.5222452e-02   7.6068828e-04   1.5892219e-06
   2.0660000e+03   1.0706958e-10   3.7791632e-02   4.2128181e-01   6.0519003e-01   1.2354603e-03   1.5880344e-06
   2.0670000e+03   5.0344467e-11   5.6923814e-02   6.0333768e-01   8.2289427e-01   4.9373289e-04   1.5873893e-06
   2.0680000e+03   3.8232399e-11   1.3562023e-01   1.2536616e+00   3.6504191e-01   2.0957115e-04   1.5872678e-06
   2.0690000e+03   4.6318579e-11   1.1282581e-01   1.0484201e+00   7.9378940e-01   5.9112479e-04   1.5865232e-06
   2.0700000e+03   6.5601776e-11   1.0099997e-01   8.9628957e-01   9.3378126e-01   1.2881431e-03   1.5846150e-06
   2.0710000e+03   8.2896265e-11   1.3159903e-01   1.1466641e+00   9.8065070e-01   2.0825439e-03   1.5813789e-06
   2.0720000e+03   4.6500759e-10   2.6851389e-02   5.4308120e-01   9.8734870e-01   2.3531489e-02   1.5446488e-06
   2.0730000e+03   2.3795567e-10   1.0336874e-01   9.3164207e-01   9.8772763e-01   2.3140807e-02   1.5093534e-06
   2.0740000e+03   2.5988857e-10   9.3435775e-02   8.5808886e-01   9.8935040e-01   3.1899484e-02   1.4617353e-06
   2.0750000e+03   6.7692340e-10   4.6517935e-02   6.3364585e-01   9.8899144e-01   1.4013354e-01   1.3605282e-06
   2.0760000e+03   3.4275093e-10   1.4139350e-01   1.2271277e+00   9.8766704e-01   7.5973098e-02   1.2585434e-06
   2.0770000e+03   2.7389814e-10   9.0913308e-02   7.8667665e-01   9.8634007e-01   5.8715311e-02   1.1857196e-06
   2.0780000e+03   5.2042677e-10   4.1314365e-02   5.1145955e-01   9.8551285e-01   8.3762788e-02   1.0879697e-06
   2.0790000e+03   5.0002314e-10   7.4188769e-02   6.9703999e-01   9.8285900e-01   1.1072664e-01   9.6982169e-07
   2.0800000e+03   2.0366696e-10   1.3545748e-01   1.1626490e+00  -9.7491592e-01   4.0861370e-02   1.0084945e-06
   2.0810000e+03   2.8728922e-10   1.5960704e-01   1.4525952e+00  -9.6329758e-01   2.1099564e-02   1.0290081e-06
   2.0820000e+03   4.4006162e-10   7.6600340e-02   7.8659498e-01   9.8215212e-01   3.5645285e-02   9.9300745e-07
   2.0830000e+03   1.9984630e-10   3.2970651e-02   4.5394270e-01  -7.3457132e-01   1.2199107e-02   9.9746514e-07
   2.0840000e+03   9.8399924e-11   1.8271547e-01   1.5568569e+00   9.8242045e-01   4.5178277e-02   9.5323071e-07
   2.0850000e+03   1.2595278e-10   1.0468148e-01   9.8346527e-01   9.8145450e-01   3.4618905e-02   9.2086463e-07
   2.0860000e+03   4.7827145e-10   2.2624769e-02   4.9389999e-01   9.8434791e-01   9.3378551e-02   8.3635884e-07
   2.0870000e+03   1.2538923e-10   1.1804165e-01   9.9035638e-01   9.8076973e-01   4.9022992e-02   7.9618670e-07
   2.0880000e+03   1.4065778e-10   2.1109981e-01   1.8234567e+00  -9.3698780e-01   8.1980814e-03   8.0230585e-07
   2.0890000e+03   2.3463556e-10   8.1027649e-02   7.6455520e-01   9.8892343e-01   2.8406863e-02   7.7977464e-07
   2.0900000e+03   3.2349547e-10   3.0755047e-02   5.0283116e-01   9.9306606e-01   9.5735036e-02   7.0569509e-07
   2.0910000e+03   6.9455274e-10   2.3171963e-02   7.5505952e-01   9.9413656e-01   4.5785075e-01   6.2545395e-07
   2.0920000e+03   3.0985050e-10   1.8377690e-01   1.5499607e+00   9.8907938e-01   4.3988387e-01   3.5565056e-07
   2.0930000e+03   2.4010562e-10   8.3727033e-02   7.5076050e-01   9.6688128e-01   4.6119951e-01   2.0145482e-07
   2.0940000e+03   7.6014187e-10   3.1311436e-02   4.1263174e-01   9.0177958e-01   1.1790682e+00   1.0344712e-07
   2.0950000e+03   1.2109234e-10   6.6544087e-02   7.3759081e-01   5.7531710e-01   4.4315618e-01   8.5709965e-08
   2.0960000e+03   1.7851431e-10   1.2924127e-01   1.1713486e+00   1.4940252e-01   1.1028941e+00   1.1773271e-07
   2.0970000e+03   4.4242745e-10   7.6343117e-02   7.4082474e-01  -6.7832369e-01   1.2171349e+00   2.3933761e-07
   2.0980000e+03   1.3282298e-10   1.1640926e-01   9.7336547e-01   9.4429499e-01   1.1768371e-01   2.1294231e-07
   2.0990000e+03   1.7836853e-10   2.2670422e-01   1.9761265e+00   9.3837558e-01   1.5942378e-01   1.8146598e-07
   2.1000000e+03   3.7642744e-10   1.7594849e-01   1.8758719e+00   9.2665831e-01   2.2742343e-01   1.4406088e-07
   2.1010000e+03   4.1808501e-10   1.0882764e-01   1.4677043e+00   8.8222403e-01   4.6440034e-01   9.0684854e-08
   2.1020000e+03   2.7447765e-10   1.0147481e-02   3.5087418e-01   6.3608246e-01   3.7212910e+00   7.4889245e-08
   2.1030000e+03   8.8816501e-11   1.5019363e-01   1.3310946e+00   4.5998477e-01   1.6981296e-01   6.9956885e-08
   2.1040000e+03   8.8983135e-11   9.7798484e-02   9.2893662e-01   2.6203824e-01   1.2191565e-01   6.8220349e-08
   2.1050000e+03   2.0512011e-10   2.2198084e-02   6.9751031e-01   1.5334791e-01   1.1156244e+00   9.4096131e-08
   2.1060000e+03   8.8359634e-11   2.6186356e-02   7.9250553e-01  -6.9384728e-01   8.5983671e-01   1.0137524e-07
   2.1070000e+03   4.9155583e-11   2.3865496e-01   2.0724999e+00   7.5305293e-01   6.7977377e-02   9.6292593e-08
   2.1080000e+03   4.6696715e-11   1.3171228e-01   1.1458349e+00   7.3371269e-01   5.1286429e-02   9.2729881e-08
   2.1090000e+03   8.6813844e-11   9.4658423e-02   1.1629721e+00   7.2724117e-01   8.1759178e-02   8.7371395e-08
   2.1100000e+03   8.6981529e-11   6.3372036e-02   7.7514092e-01   6.8559024e-01   1.5323683e-01   7.8797479e-08
   2.1110000e+03   1.3508170e-10   6.0046871e-02   6.5566786e-01   6.0847397e-01   2.1717690e-01   7.3903675e-08
   2.1120000e+03   4.6562002e-11   1.3144744e-01   1.1367505e+00   5.5415335e-01   4.1175724e-02   7.2261776e-08
   2.1130000e+03   4.1903049e-11   1.7500288e-01   1.5227756e+00   5.1160578e-01   6.1917628e-03   7.2033896e-08
   2.1140000e+03   4.4277949e-11   9.6115947e-02   9.0747294e-01   6.1037769e-01   1.9647229e-02   7.1178877e-08
   2.1150000e+03   4.7635850e-11   4.7442848e-02   6.3610788e-01   6.3025257e-01   2.4646956e-02   7.0086434e-08
   2.1160000e+03   1.7319339e-10   3.8823771e-02   7.2490728e-01   6.2518366e-01   1.3485325e-01   6.7233252e-08
   2.1170000e+03   4.8711067e-11   1.5446514e-01   1.3418939e+00   5.9402797e-01   3.9341299e-02   6.5696489e-08
   2.1180000e+03   4.6769724e-11   2.3520453e-01   2.0732718e+00   5.9310504e-01   9.2985392e-03   6.5336023e-08
   2.1190000e+03   4.5761150e-11   9.8656769e-02   9.2156635e-01   6.0075307e-01   2.6890887e-02   6.4295878e-08
   2.1200000e+03   5.4215710e-11   4.7380048e-02   4.8549842e-01   6.0644860e-01   3.4160254e-02   6.2988110e-08
   2.1210000e+03   1.4015572e-10   2.0098539e-02   8.7744074e-01   6.0584202e-01   1.2073926e-01   6.0759716e-08
   2.1220000e+03   4.7218909e-11   1.4361282e-01   1.2841035e+00   5.6633971e-01   2.5528774e-02   5.9894899e-08
   2.1230000e+03   2.8139720e-11   2.1752009e-01   1.8833040e+00  -2.1845344e-01   3.6249837e-03   5.9942704e-08
   2.1240000e+03   3.2428681e-11   1.1675503e-01   1.0032772e+00   6.2325898e-01   1.1941764e-02   5.9499195e-08
   2.1250000e+03   4.7793678e-11   4.7170290e-02   5.2882739e-01   6.3387996e-01   2.2497589e-02   5.8659827e-08
   2.1260000e+03   1.5343434e-10   2.9339448e-02   8.9152770e-01   6.3530578e-01   4.8056332e-02   5.7774626e-08
   2.1270000e+03   4.8236509e-11   2.4759478e-01   2.1726588e+00   5.8819914e-01   2.2232393e-02   5.7028564e-08
   2.1280000e+03   2.7869391e-11   2.0903624e-01   1.8650986e+00   5.9857300e-01   7.0967361e-03   5.6787237e-08
   2.1290000e+03   2.4921119e-11   1.3142068e-01   1.2245487e+00   6.3660217e-01   8.7268337e-03   5.6473048e-08
   2.1300000e+03   3.6527400e-11   6.1308510e-02   5.9671351e-01   6.3858520e-01   7.2679485e-03   5.6211833e-08
   2.1310000e+03   8.0641522e-11   6.7182579e-02   8.0859829e-01   6.7271803e-01   1.4612756e-02   5.5662573e-08
   2.1320000e+03   2.6386514e-11   1.9341797e-01   1.6879642e+00  -5.1075345e-01   4.7367315e-03   5.5797699e-08
   2.1330000e+03   2.0831072e-11   2.6263697e-01   2.4224185e+00   1.2221722e-01   1.8130060e-03   5.5785425e-08
   2.1340000e+03   2.6471205e-11   1.1410299e-01   1.1868653e+00   6.6078705e-01   8.6061015e-03   5.5469355e-08
   2.1350000e+03   3.3724270e-11   4.8135221e-02   6.4423780e-01   7.4215683e-01   1.6006759e-02   5.4813636e-08
   2.1360000e+03   1.9036579e-10   3.7522914e-02   8.2067777e-01   7.4934764e-01   8.0339364e-02   5.1596206e-08
   2.1370000e+03   7.0144359e-11   1.7426253e-01   1.5368411e+00   7.1213613e-01   5.9927551e-02   4.9441933e-08
   2.1380000e+03   5.7452821e-11   2.2283786e-01   1.9565620e+00   6.9181614e-01   2.5788666e-02   4.8568565e-08
   2.1390000e+03   3.3316523e-11   9.7710263e-02   8.7549143e-01   6.8101359e-01   9.9281942e-02   4.5422183e-08
   2.1400000e+03   2.8902994e-11   2.2476742e-02   3.5920659e-01   6.6272560e-01   3.3124711e-02   4.4439335e-08
   2.1410000e+03   3.1102323e-11   9.0751675e-02   8.9583428e-01   6.5251073e-01   6.5050366e-02   4.2609407e-08
   2.1420000e+03   4.5913582e-11   1.8819928e-02   8.2643262e-01   6.3208382e-01   8.2618487e-02   4.2332638e-08
   2.1430000e+03   2.5293197e-11   2.6641414e-01   2.3713447e+00   6.1725873e-01   2.3073927e-02   4.1736788e-08
   2.1440000e+03   2.0610955e-11   1.3793578e-01   1.1866385e+00   6.3062261e-01   1.6340286e-02   4.1310100e-08
   2.1450000e+03   2.2761414e-11   8.4341847e-02   7.5530119e-01   6.4042244e-01   3.5030107e-02   4.0398637e-08
   2.1460000e+03   5.8802185e-11   3.3887663e-02   5.5629512e-01   6.2075990e-01   2.0431983e-02   3.9891496e-08
   2.1470000e+03   3.4527466e-11   1.3079671e-01   1.1277718e+00   6.3331208e-01   4.9826014e-02   3.8663314e-08
   2.1480000e+03   2.9441384e-11   8.9023553e-02   7.6668028e-01  -3.3006863e-02   1.3816684e-02   3.8684631e-08
   2.1490000e+03   2.7685270e-11   6.9469258e-02   6.1294332e-01  -1.6078534e-02   2.3276412e-02   3.8709581e-08
   2.1500000e+03   6.4136682e-11   3.1327131e-02   6.5168069e-01   6.9213393e-02   3.2053899e-02   3.8643531e-08
   2.1510000e+03   6.6612463e-11   9.9974350e-02   9.9075258e-01   1.0044023e-01   1.3537780e-02   3.8594496e-08
   2.1520000e+03   1.6394211e-11   2.4250983e-01   2.1125426e+00   5.9863421e-02   7.8843044e-03   3.8577476e-08
   2.1530000e+03   1.0459876e-11   2.3210763e-01   2.0694234e+00   1.6692078e-01   3.6575097e-03   3.8554174e-08
   2.1540000e+03   1.3438946e-11   1.6680721e-01   1.5209483e+00   1.8887900e-01   4.1268960e-03   3.8524439e-08
   2.1550000e+03   1.6130255e-11   6.7083743e-02   7.4050242e-01   2.9242831e-01   7.8853863e-03   3.8436703e-08
   2.1560000e+03   5.0676419e-11   3.2089136e-02   6.9381572e-01   3.3758052e-01   2.6894166e-02   3.8265314e-08
   2.1570000e+03   2.4174165e-11   1.8424734e-01   1.6022663e+00   3.3849328e-01   1.5393846e-02   3.8069959e-08
   2.1580000e+03   1.5800195e-11   1.5303819e-01   1.3186241e+00   3.6453771e-01   1.2238669e-02   3.7902595e-08
   2.1590000e+03   7.7190204e-12   7.6049833e-02   6.8299216e-01   3.8892142e-01   1.2106662e-02   3.7726498e-08
   2.1600000e+03   1.1593800e-11   3.1506137e-02   5.2879898e-01   5.7104854e-01   2.6483863e-03   3.7669531e-08
   2.1610000e+03   1.8483371e-11   7.3795207e-02   8.6964879e-01   6.7785678e-01   3.6255778e-03   3.7577088e-08
   2.1620000e+03   1.0530221e-11   2.4180561e-01   2.1102626e+00   2.4090596e-01   2.1759710e-03   3.7557473e-08
   2.1630000e+03   8.0329545e-12   1.9852185e-01   1.8479006e+00   3.8836790e-01   5.8771521e-03   3.7472301e-08
   2.1640000e+03   7.1232504e-12   8.3121831e-02   9.2352869e-01   5.9052306e-01   4.1568545e-03   3.7380528e-08
   2.1650000e+03   2.5854694e-11   3.0590718e-02   5.8778606e-01   7.6535597e-01   1.5436155e-02   3.6940776e-08
   2.1660000e+03   1.5391920e-11   9.9289647e-02   9.3407996e-01   7.9055344e-01   1.2876207e-02   3.6565903e-08
   2.1670000e+03   1.7099828e-11   1.7450310e-01   1.5069894e+00   8.0318362e-01   1.4842398e-02   3.6131442e-08
   2.1680000e+03   2.3264186e-11   3.5912604e-02   4.2514174e-01   8.1100014e-01   4.4480318e-02   3.4840742e-08
   2.1690000e+03   7.0922974e-11   2.4930074e-02   5.3337322e-01   8.0224650e-01   1.0571930e-01   3.1961528e-08
   2.1700000e+03   2.8852151e-11   8.6089518e-02   1.0029871e+00   2.9902605e-01   5.2543049e-03   3.1911714e-08
   2.1710000e+03   1.9939179e-11   1.3118958e-01   1.2649693e+00   7.6378770e-01   3.6373316e-02   3.1034204e-08
   2.1720000e+03   6.4075716e-11   8.7552986e-02   1.0264075e+00   7.5043853e-01   1.3026481e-01   2.8127630e-08
   2.1730000e+03   5.6960015e-11   1.1545379e-01   1.0864157e+00   6.8546470e-01   1.3352552e-01   2.5699097e-08
   2.1740000e+03   1.7767605e-11   1.9380486e-01   1.7170244e+00  -5.9649215e-01   3.1976469e-02   2.6197578e-08
   2.1750000e+03   1.0692913e-11   2.0189142e-01   1.7872794e+00   6.3578785e-01   1.2945743e-02   2.5983271e-08
   2.1760000e+03   1.3840153e-11   1.3987570e-01   1.2630871e+00   6.3666767e-01   1.7558493e-02   2.5695215e-08
   2.1770000e+03   2.6547608e-11   9.6398057e-02   1.0096956e+00   6.3099653e-01   6.6628586e-02   2.4650733e-08
   2.1780000e+03   3.3109597e-11   7.2609341e-02   1.0727656e+00   5.9156949e-01   1.2255377e-01   2.2992954e-08
   2.1790000e+03   6.9569416e-11   8.0692916e-02   8.5668805e-01   5.0545896e-01   2.2504353e-01   2.0860884e-08
   2.1800000e+03   1.1744989e-11   1.4704961e-01   1.2631964e+00  -2.9906317e-01   4.7413790e-02   2.1177727e-08
   2.1810000e+03   9.6529871e-12   2.5832623e-01   2.2825547e+00  -3.1877463e-01   1.1649797e-02   2.1257660e-08
   2.1820000e+03   1.2477628e-11   1.2745893e-01   1.1837682e+00   3.2734012e-01   4.1053222e-03   2.1229254e-08
   2.1830000e+03   1.5208505e-11   8.1264394e-02   8.5005436e-01   4.1652816e-01   1.2870419e-02   2.1116907e-08
   2.1840000e+03   2.9123756e-11   3.0204105e-02   7.6041787e-01   6.3723095e-02   1.7541132e-02   2.1096542e-08
   2.1850000e+03   1.3532065e-11   1.6593310e-01   1.4207501e+00   3.1801829e-01   1.0312608e-02   2.1028366e-08
   2.1860000e+03   8.0952876e-12   1.8095497e-01   1.5731516e+00  -5.4208132e-02   8.0998099e-03   2.1038286e-08
   2.1870000e+03   9.7760290e-12   8.0691392e-02   7.1527338e-01  -5.1258474e-02   1.2542317e-02   2.1053461e-08
   2.1880000e+03   1.4524938e-11   3.9448552e-02   5.9662091e-01  -2.6987771e-02   2.1221415e-02   2.1070253e-08
   2.1890000e+03   1.6142108e-11   1.1074605e-01   1.0335138e+00  -2.1376638e-02   2.0418098e-02   2.1083837e-08
   2.1900000e+03   5.5172220e-12   1.4447432e-01   1.2458339e+00   1.6794577e-01   2.7446554e-03   2.1074195e-08
   2.1910000e+03   6.0769177e-12   1.8416378e-01   1.6152153e+00   2.8985036e-01   1.4948446e-03   2.1065086e-08
   2.1920000e+03   9.3383467e-12   9.9723786e-02   9.6127651e-01   2.7193692e-01   5.4101978e-03   2.1034380e-08
   2.1930000e+03   1.0552779e-11   5.4283694e-02   7.8333872e-01   2.7852159e-01   1.0944992e-02   2.0971424e-08
   2.1940000e+03   2.5125609e-11   2.2596383e-02   7.8846291e-01   2.7779056e-01   2.8168098e-02   2.0930881e-08
   2.1950000e+03   6.7332030e-12   2.2843111e-01   1.9944346e+00   2.7125974e-01   7.0121890e-03   2.0891545e-08
   2.1960000e+03   4.6172914e-12   2.3120950e-01   2.0309401e+00   2.9939055e-01   1.9531322e-03   2.0879365e-08
   2.1970000e+03   6.1114760e-12   1.7932653e-01   1.6116533e+00   3.3169760e-01   2.2929978e-03   2.0863533e-08
   2.1980000e+03   8.8869535e-12   8.7165003e-02   8.7654873e-01   3.5296781e-01   4.7515020e-03   2.0828749e-08
   2.1990000e+03   1.1781824e-11   5.4029890e-02   7.1014611e-01   3.6678393e-01   1.1259119e-02   2.0743881e-08
   2.2000000e+03   1.2970736e-11   1.0258603e-01   9.4124127e-01   3.6454018e-01   1.0493104e-02   2.0665526e-08
   2.2010000e+03   6.9442978e-12   1.4316055e-01   1.2560953e+00   3.5378027e-01   5.7443161e-03   2.0623828e-08
   2.2020000e+03   5.0613555e-12   1.1799234e-01   1.0181237e+00   3.7909578e-01   5.2298629e-03   2.0583181e-08
   2.2030000e+03   4.9474242e-12   3.9968993e-02   4.7981036e-01   4.0496533e-01   6.0732178e-03   2.0532876e-08
   2.2040000e+03   7.6191197e-12   2.3134902e-02   7.9197035e-01   3.0763602e-01   8.9884229e-03   2.0525790e-08
   2.2050000e+03   4.0576419e-12   2.7177199e-01   2.3770308e+00   3.6786319e-01   2.3288254e-03   2.0508254e-08
   2.2060000e+03   3.2108441e-12   1.0399437e-01   8.8954651e-01   3.6842075e-01   1.4047784e-03   2.0497658e-08
   2.2070000e+03   3.9547348e-12   8.2913870e-02   7.3611930e-01   3.8354889e-01   3.3656997e-03   2.0471296e-08
   2.2080000e+03   6.0115333e-12   4.2508486e-02   6.6868275e-01   4.3382491e-01   4.8057479e-03   2.0428809e-08
   2.2090000e+03   7.9179287e-12   4.1900987e-02   7.6338789e-01   4.6123441e-01   1.1249296e-02   2.0376066e-08
   2.2100000e+03   2.8076115e-12   1.8575961e-01   1.6014236e+00   4.6784701e-01   3.0094960e-03   2.0347449e-08
   2.2110000e+03   3.0456617e-12   1.6291306e-01   1.4223198e+00   4.8732305e-01   1.3903647e-03   2.0333677e-08
   2.2120000e+03   4.2773832e-12   6.1726943e-02   5.9793411e-01   5.8117410e-01   3.9800956e-03   2.0286750e-08
   2.2130000e+03   1.1783104e-11   3.5399010e-02   6.7435010e-01   5.9596946e-01   1.1920808e-02   2.0143560e-08
   2.2140000e+03   1.6167550e-11   1.0185215e-01   9.5379014e-01   5.8912887e-01   2.7104099e-02   1.9826820e-08
   2.2150000e+03   6.7707470e-12   1.3589548e-01   1.1744799e+00  -3.8575129e-01   3.6220099e-03   1.9854633e-08
   2.2160000e+03   6.9732292e-12   2.2154472e-01   1.9869365e+00   2.9505603e-01   2.3699279e-03   1.9840800e-08
   2.2170000e+03   4.9407325e-12   6.6832230e-02   6.3183636e-01   5.8490750e-01   9.4388559e-03   1.9731847e-08
   2.2180000e+03   1.0333268e-11   3.0856116e-02   6.1357238e-01   6.0514360e-01   2.3880540e-02   1.9450317e-08
   2.2190000e+03   1.5859360e-11   4.7028105e-02   7.5439856e-01   5.9849816e-01   4.7424109e-02   1.9177845e-08
   2.2200000e+03   5.7225805e-12   2.1384323e-01   1.8476677e+00   5.8218055e-01   7.6916328e-03   1.9092345e-08
   2.2210000e+03   6.6397054e-12   2.3211064e-01   2.0487922e+00   5.8113962e-01   9.7585329e-03   1.8984676e-08
   2.2220000e+03   9.3244108e-12   1.2637311e-01   1.3164637e+00   5.8459368e-01   1.7167985e-02   1.8796001e-08
   2.2230000e+03   1.1260218e-11   3.5895839e-02   5.1431359e-01   5.8267805e-01   3.1199422e-02   1.8460457e-08
   2.2240000e+03   4.0495305e-12   2.0640561e-02   7.2823728e-01   5.6089631e-01   6.0773736e-02   1.8382164e-08
   2.2250000e+03   2.5315293e-12   2.3394954e-01   2.0244424e+00   5.6731446e-01   7.1135433e-03   1.8308297e-08
   2.2260000e+03   2.4282056e-12   3.8007447e-02   4.4586461e-01   6.2954361e-01   2.7870715e-03   1.8276217e-08
   2.2270000e+03   6.8397824e-12   2.8487320e-02   4.1753768e-01   6.5389536e-01   2.3070646e-02   1.8003332e-08
   2.2280000e+03   1.5702419e-11   3.4885041e-02   8.9790382e-01   6.5010593e-01   2.0370642e-02   1.7767098e-08
   2.2290000e+03   9.6918225e-12   1.2380297e-01   1.1603675e+00   6.5199124e-02   1.8386108e-03   1.7764998e-08
   2.2300000e+03   4.7649826e-12   3.2618792e-01   2.9008045e+00  -6.0675440e-01   2.8806140e-03   1.7796095e-08
   2.2310000e+03   2.8382112e-12   1.9084274e-01   1.7019897e+00   6.4340811e-01   2.2348573e-03   1.7770532e-08
   2.2320000e+03   4.4407054e-12   1.4690302e-01   1.3454734e+00   6.7048494e-01   8.5930749e-03   1.7668510e-08
   2.2330000e+03   7.3443562e-12   4.9449333e-02   6.7084338e-01   6.8562083e-01   1.0655386e-02   1.7539967e-08
   2.2340000e+03   2.9474998e-12   7.9588399e-02   7.6246794e-01   6.8711530e-01   1.7304593e-02   1.7436038e-08
   2.2350000e+03   2.6077998e-12   1.7926067e-01   1.5577706e+00   7.1464713e-01   2.1572821e-03   1.7409177e-08
   2.2360000e+03   4.6352027e-12   7.9256488e-02   7.1855172e-01   7.2919828e-01   1.2337442e-02   1.7253182e-08
   2.2370000e+03   7.0723304e-12   7.0671049e-02   6.7129947e-01   7.3359169e-01   2.0358552e-02   1.6997185e-08
   2.2380000e+03   1.6042836e-11   5.1187264e-02   8.2091679e-01   7.2782243e-01   4.0284938e-02   1.6749649e-08
   2.2390000e+03   1.0038339e-11   2.0358905e-01   1.8025797e+00   7.1957816e-01   2.0473771e-02   1.6504603e-08
   2.2400000e+03   6.9776658e-12   1.3401853e-01   1.1677466e+00   7.1230998e-01   3.3600176e-02   1.6114288e-08
   2.2410000e+03   8.1735103e-12   8.9946648e-02   8.1485228e-01   6.9898471e-01   2.8351461e-02   1.5798326e-08
   2.2420000e+03   9.9842098e-12   4.7236674e-02   6.4707378e-01   6.8635631e-01   7.9855897e-02   1.4960587e-08
   2.2430000e+03   3.5287474e-11   2.1187117e-02   8.2778357e-01   6.4238159e-01   1.6168760e-01   1.4213901e-08
   2.2440000e+03   1.0311134e-11   1.9085361e-01   1.6653195e+00   5.9055440e-01   1.1954340e-01   1.3281420e-08
   2.2450000e+03   6.9008811e-12   1.8402172e-01   1.5950282e+00   5.0566290e-01   1.7887622e-02   1.3162884e-08
   2.2460000e+03   5.2606338e-12   9.6041255e-02   8.3645269e-01   4.9244788e-01   2.2983262e-02   1.3016569e-08
   2.2470000e+03   5.5574276e-12   3.9952583e-02   4.3894627e-01   4.8379359e-01   3.9213293e-02   1.2777441e-08
   2.2480000e+03   1.4835598e-11   3.6204636e-02   8.2104991e-01   4.5473481e-01   1.6111185e-01   1.1982424e-08
   2.2490000e+03   1.2425938e-11   4.4405467e-02   8.8160139e-01  -2.8097220e-01   1.4750276e-02   1.2007554e-08
   2.2500000e+03   2.9523212e-12   2.7415205e-01   2.4006353e+00  -3.1757022e-01   3.5898783e-02   1.2151321e-08
   2.2510000e+03   1.9378152e-12   1.3951592e-01   1.2260999e+00   3.5934810e-01   1.1706717e-02   1.2100931e-08
   2.2520000e+03   1.4261806e-12   5.4618573e-02   4.6618253e-01   3.7424741e-01   9.9772453e-03   1.2056267e-08
   2.2530000e+03   2.9942833e-12   4.5186483e-02   6.8654534e-01   4.2907618e-01   4.4544652e-03   1.2033321e-08
   2.2540000e+03   4.1266578e-12   1.2842731e-01   1.1499306e+00   1.9877048e-01   5.4754819e-03   1.2020398e-08
   2.2550000e+03   3.7971228e-12   1.2746726e-01   1.1206023e+00  -3.5694093e-02   1.3201287e-02   1.2027108e-08
   2.2560000e+03   5.2817677e-12   3.8165330e-02   4.1090107e-01  -5.6594698e-02   3.2181725e-02   1.2055208e-08
   2.2570000e+03   9.9618215e-12   2.6363401e-02   6.1702056e-01  -1.2059014e-01   2.5558147e-02   1.2074754e-08
   2.2580000e+03   6.7479469e-12   1.3683246e-01   1.2369285e+00  -7.9423293e-02   2.8147964e-03   1.2077501e-08
   2.2590000e+03   2.6776254e-12   3.1446174e-01   2.7862757e+00   1.3276631e-01   2.9069354e-03   1.2072890e-08
   2.2600000e+03   1.9761668e-12   2.3551690e-01   2.1199280e+00  -1.9698001e-02   7.9512157e-04   1.2073083e-08
   2.2610000e+03   2.7891101e-12   1.8108556e-01   1.7122862e+00  -6.0321761e-02   4.7606200e-03   1.2076686e-08
   2.2620000e+03   2.4238487e-12   6.0562684e-02   6.9697610e-01  -4.0176172e-02   4.0950180e-03   1.2078774e-08
   2.2630000e+03   3.2436630e-12   3.3542858e-02   6.8237063e-01   1.4195783e-02   6.5822230e-03   1.2078275e-08
   2.2640000e+03   2.0625281e-12   2.1561245e-01   1.8816812e+00   1.5365964e-02   2.8279651e-03   1.2077798e-08
   2.2650000e+03   1.9833865e-12   1.0624909e-01   9.4677729e-01   5.7241215e-02   5.7751058e-03   1.2074006e-08
   2.2660000e+03   2.4720793e-12   7.3448491e-02   7.4383277e-01   7.3351982e-02   8.7776481e-03   1.2066695e-08
   2.2670000e+03   1.6596159e-12   1.9980960e-02   7.7189714e-01   9.8735256e-02   9.5066540e-03   1.2055909e-08
   2.2680000e+03   5.8460129e-12   2.3455884e-02   8.4909695e-01   1.3625918e-01   1.7391614e-02   1.2029133e-08
   2.2690000e+03   4.1014996e-12   6.3321205e-02   8.4299317e-01   1.4770325e-01   8.9309084e-03   1.2021317e-08
   2.2700000e+03   2.9239916e-12   2.8096628e-01   2.4616398e+00  -4.2544790e-02   2.4136786e-03   1.2022586e-08
   2.2710000e+03   1.5930797e-12   8.4434790e-02   7.2354287e-01   2.3908123e-01   4.3031795e-03   1.2010322e-08
   2.2720000e+03   1.4910472e-12   6.3087612e-02   5.4531681e-01   2.0078598e-01   9.9907586e-03   1.1986806e-08
   2.2730000e+03   4.9222661e-12   1.3562069e-02   8.2707281e-01   1.4891768e-01   3.0842852e-02   1.1973390e-08
   2.2740000e+03   3.0996125e-12   2.2200901e-01   1.9431876e+00   1.5820720e-01   1.4604504e-02   1.1946973e-08
   2.2750000e+03   1.6944830e-12   4.7641778e-02   4.5532465e-01   1.3038706e-01   1.8355527e-02   1.1920363e-08
   2.2760000e+03   2.2366787e-12   6.3681057e-02   5.6310922e-01   1.1334018e-01   1.9883051e-02   1.1895831e-08
   2.2770000e+03   2.4698929e-12   5.6502613e-02   6.4628325e-01   9.8438230e-02   1.6990048e-02   1.1877639e-08
   2.2780000e+03   2.4026300e-12   9.6808877e-02   8.6257884e-01  -2.2779735e-02   3.4824688e-03   1.1878653e-08
   2.2790000e+03   1.5313524e-12   1.8057950e-01   1.5583546e+00  -5.7569511e-02   5.5117115e-03   1.1882602e-08
   2.2800000e+03   1.3123569e-12   9.4803657e-02   8.0546059e-01  -7.3265334e-03   4.0355004e-03   1.1883050e-08
   2.2810000e+03   1.6773572e-12   3.9417948e-02   4.0448383e-01   3.0070818e-02   6.8465101e-03   1.1880882e-08
   2.2820000e+03   2.9537606e-12   3.0674690e-02   7.1025374e-01   2.2875541e-01   5.7109962e-03   1.1877013e-08
   2.2830000e+03   1.6074096e-12   2.5732044e-01   2.2425450e+00   2.2893375e-01   5.8528599e-04   1.1875424e-08
   2.2840000e+03   1.6728955e-12   2.7735631e-01   2.4782915e+00   2.6241557e-01   1.6823123e-03   1.1870197e-08
   2.2850000e+03   2.5056606e-12   1.9664177e-01   1.8734926e+00   2.6570981e-01   2.6012671e-03   1.1862029e-08
   2.2860000e+03   2.9444821e-12   9.9371695e-02   1.2366452e+00   2.7237757e-01   6.0077667e-03   1.1842817e-08
   2.2870000e+03   1.8534332e-12   2.5965692e-02   6.0060786e-01   2.8055709e-01   9.2949930e-03   1.1835126e-08
   2.2880000e+03   7.5597542e-13   2.1530958e-01   1.9053051e+00   2.7857085e-01   1.5620611e-03   1.1829989e-08
   2.2890000e+03   5.4830053e-13   9.7296537e-02   8.6873222e-01   4.3263182e-01   3.0940151e-04   1.1828406e-08
   2.2900000e+03   8.2780052e-13   1.6979408e-01   1.5095320e+00   4.4931627e-01   7.6748402e-04   1.1824330e-08
   2.2910000e+03   1.5637759e-12   1.0923611e-01   1.2176662e+00   4.7374881e-01   2.5390860e-03   1.1810136e-08
   2.2920000e+03   3.5070191e-12   8.0199152e-02   1.1439645e+00   4.7860024e-01   6.3581540e-03   1.1774382e-08
   2.2930000e+03   3.3677018e-12   1.4945879e-01   1.4236753e+00   4.7516508e-01   1.3313320e-02   1.1700710e-08
   2.2940000e+03   2.2510607e-12   9.7195958e-02   8.7874912e-01   4.7031378e-01   9.8527643e-03   1.1646935e-08
   2.2950000e+03   8.0460670e-13   5.4369066e-02   4.6843078e-01   4.7061543e-01   1.5165605e-02   1.1564859e-08
   2.2960000e+03   1.7689333e-12   3.5310006e-02   6.8459915e-01   1.0428012e-01   1.0717660e-03   1.1563573e-08
   2.2970000e+03   1.9409513e-12   1.4548291e-01   1.3084696e+00   4.9401571e-01   2.0699346e-03   1.1551767e-08
   2.2980000e+03   1.1781889e-12   1.7794864e-01   1.5508792e+00  -9.9656442e-02   7.6598857e-04   1.1552652e-08
   2.2990000e+03   1.0184807e-12   1.5839795e-01   1.4390533e+00   1.1539153e-01   1.4719952e-03   1.1550702e-08
   2.3000000e+03   1.2112348e-12   8.8218777e-02   8.9141283e-01   2.7109643e-01   1.5941619e-03   1.1545724e-08
   2.3010000e+03   2.8276867e-12   3.7412381e-02   7.6641754e-01   3.2049324e-01   4.5837676e-03   1.1528872e-08
   2.3020000e+03   2.3217526e-12   1.2454525e-01   1.0964357e+00   3.7502030e-01   4.2220696e-03   1.1510706e-08
   2.3030000e+03   1.1030091e-12   1.8171048e-01   1.5766995e+00   1.8719626e-01   6.2415657e-04   1.1509363e-08
   2.3040000e+03   7.5944977e-13   1.5409831e-01   1.3419576e+00   4.4409107e-01   1.3166885e-03   1.1502641e-08
   2.3050000e+03   5.3835356e-13   7.9665319e-02   6.9739635e-01   4.8764600e-01   9.5915541e-04   1.1497265e-08
   2.3060000e+03   1.8726459e-12   4.8885929e-02   7.0018599e-01   5.0913017e-01   1.8210013e-03   1.1486620e-08
   2.3070000e+03   1.1698086e-12   1.8410075e-01   1.6131690e+00   5.1883253e-01   1.5249440e-03   1.1477541e-08
   2.3080000e+03   1.3083952e-12   1.7747215e-01   1.5660186e+00   5.1580160e-01   3.7617941e-03   1.1455331e-08
   2.3090000e+03   1.4270439e-12   9.8940574e-02   9.3899575e-01   5.2153372e-01   5.1049442e-03   1.1424941e-08
   2.3100000e+03   2.2990557e-12   2.3295768e-02   5.5240049e-01   5.3750571e-01   9.5989380e-03   1.1366371e-08
   2.3110000e+03   1.4613392e-12   5.2893021e-02   7.8544400e-01   5.4864376e-01   3.4265772e-03   1.1345049e-08
   2.3120000e+03   1.2245999e-12   1.4327235e-01   1.2981992e+00  -3.4440194e-01   1.1301667e-03   1.1349471e-08
   2.3130000e+03   1.1283757e-12   2.2833101e-01   2.0010612e+00   3.8244713e-01   7.0126888e-04   1.1346429e-08
   2.3140000e+03   1.1437603e-12   4.6587290e-02   4.2497803e-01   5.8713125e-01   5.0210667e-03   1.1313074e-08
   2.3150000e+03   4.4358875e-12   1.7344095e-02   4.7710005e-01   6.0130619e-01   1.1699476e-02   1.1233985e-08
   2.3160000e+03   4.1672859e-12   9.9216364e-02   1.0640217e+00   5.8318541e-01   3.5456218e-03   1.1210802e-08
   2.3170000e+03   1.5061214e-12   2.7905707e-01   2.4335401e+00  -5.3380732e-01   1.0537061e-03   1.1217112e-08
   2.3180000e+03   9.8533869e-13   2.6156083e-01   2.3659935e+00   6.0037172e-01   4.3734391e-03   1.1187729e-08
   2.3190000e+03   1.3443390e-12   1.4772302e-01   1.3768187e+00   6.0091102e-01   8.4089499e-03   1.1131451e-08
   2.3200000e+03   1.4625186e-12   4.0525908e-02   6.5553773e-01   6.1258010e-01   6.6473405e-03   1.1086278e-08
   2.3210000e+03   3.3199202e-12   2.8389065e-02   7.6553778e-01   6.2032697e-01   1.6269521e-02   1.1030561e-08
   2.3220000e+03   1.3257741e-12   2.1689408e-01   1.8785694e+00   5.6068046e-01   1.2039477e-03   1.1023120e-08
   2.3230000e+03   1.2719510e-12   2.2407813e-01   1.9675896e+00   5.9597161e-01   1.8850703e-03   1.1010749e-08
   2.3240000e+03   2.9740588e-12   1.9493400e-01   2.0309627e+00   6.2644877e-01   8.3691246e-03   1.0953257e-08
   2.3250000e+03   3.8789760e-12   1.1305808e-01   1.3766736e+00   6.2417800e-01   1.3747541e-02   1.0859905e-08
   2.3260000e+03   4.9845776e-12   2.7925709e-02   5.5338745e-01   6.1331018e-01   3.1777758e-02   1.0651738e-08
   2.3270000e+03   4.0277468e-12   4.5165416e-02   7.5026526e-01   5.9297984e-01   5.1879849e-02   1.0490254e-08
   2.3280000e+03   2.2976631e-12   1.8401844e-01   1.5769732e+00   5.6042889e-01   8.7223774e-03   1.0439250e-08
   2.3290000e+03   1.8437503e-12   1.1045420e-01   9.5843920e-01   5.3171589e-01   1.3093968e-02   1.0367215e-08
   2.3300000e+03   2.6229208e-12   3.2649392e-02   4.6982411e-01   5.5807894e-01   1.1962075e-02   1.0298520e-08
   2.3310000e+03   4.1567656e-12   7.3864466e-02   7.4201960e-01   5.5234853e-01   3.4241213e-02   1.0108019e-08
   2.3320000e+03   4.6051264e-12   9.9946530e-02   9.0093714e-01   5.3511847e-01   2.8518386e-02   9.9567418e-09
   2.3330000e+03   1.6729405e-12   1.6479910e-01   1.4328725e+00  -4.9903940e-01   9.4491458e-03   1.0004025e-08
   2.3340000e+03   6.9297192e-13   1.5839421e-01   1.3517657e+00   1.4614001e-01   1.4049938e-03   1.0001981e-08
   2.3350000e+03   7.4009312e-13   1.1580719e-01   1.1371299e+00   5.3437313e-01   3.0630479e-03   9.9856428e-09
   2.3360000e+03   9.6125707e-13   2.9364891e-02   4.7585716e-01   5.4743657e-01   4.7332289e-03   9.9598472e-09
   2.3370000e+03   4.4917339e-12   3.5611153e-02   6.7586713e-01   5.4950908e-01   2.0105624e-02   9.8512294e-09
   2.3380000e+03   3.8249903e-12   9.6251956e-02   9.8851129e-01   5.2703957e-01   6.7608929e-03   9.8162901e-09
   2.3390000e+03   1.8018275e-12   2.7151042e-01   2.4105892e+00  -5.1890248e-01   3.4394317e-03   9.8338520e-09
   2.3400000e+03   1.0363324e-12   1.7996072e-01   1.5945145e+00   5.3273476e-01   4.7200763e-03   9.8092029e-09
   2.3410000e+03   1.5370507e-12   1.3489613e-01   1.2265263e+00   5.3317374e-01   9.7106326e-03   9.7587488e-09
   2.3420000e+03   2.5762582e-12   3.9442319e-02   6.1847834e-01   5.3116336e-01   1.3026175e-02   9.6918262e-09
   2.3430000e+03   3.6501987e-12   7.8553296e-02   8.0325230e-01   5.2274779e-01   3.1664590e-02   9.5349911e-09
   2.3440000e+03   1.4490762e-12   1.3150314e-01   1.1349907e+00   4.6654589e-01   3.0692995e-03   9.5213724e-09
   2.3450000e+03   1.5907488e-12   2.1833664e-01   1.9304618e+00   4.2235124e-01   2.8762096e-03   9.5098386e-09
   2.3460000e+03   7.7738580e-13   5.8371832e-02   6.1205405e-01   5.0379722e-01   5.2215287e-03   9.4849191e-09
   2.3470000e+03   6.5870584e-13   6.7425987e-02   6.3117409e-01   5.1300279e-01   4.3727797e-03   9.4637090e-09
   2.3480000e+03   7.5877242e-13   5.4552607e-02   7.4145582e-01   5.1686128e-01   1.0685594e-02   9.4118394e-09
   2.3490000e+03   2.2739149e-12   1.1485767e-02   8.1856720e-01   5.1461136e-01   1.6810595e-02   9.4016770e-09
   2.3500000e+03   1.2607484e-12   2.2601625e-01   1.9781974e+00   5.1402851e-01   9.7812644e-03   9.3547392e-09
   2.3510000e+03   7.2735741e-13   7.7581691e-02   6.7855151e-01   5.1744119e-01   7.2445214e-03   9.3198524e-09
   2.3520000e+03   8.8309589e-13   6.3908232e-02   5.9989714e-01   5.1571775e-01   6.9668422e-03   9.2865335e-09
   2.3530000e+03   1.3151848e-12   3.4043820e-02   5.9219550e-01   5.2070523e-01   8.9215282e-03   9.2436637e-09
   2.3540000e+03   1.7335194e-12   7.6324285e-02   7.7038508e-01   4.0122718e-01   1.5503128e-03   9.2379232e-09
   2.3550000e+03   5.0005180e-13   1.9780467e-01   1.7281096e+00  -4.9228668e-01   1.5105451e-03   9.2448007e-09
   2.3560000e+03   4.7821236e-13   2.5209415e-01   2.2507496e+00   5.4747704e-01   3.9902130e-04   9.2427817e-09
   2.3570000e+03   8.7192848e-13   2.0560234e-01   1.9590352e+00   5.5150250e-01   2.6216968e-03   9.2294401e-09
   2.3580000e+03   7.9583964e-13   8.4264800e-02   1.0175319e+00   5.3922465e-01   1.3449514e-03   9.2227525e-09
   2.3590000e+03   9.6053689e-13   4.4420142e-02   5.7011478e-01   5.4411533e-01   2.3511074e-03   9.2109720e-09
   2.3600000e+03   6.2961627e-13   1.1932181e-01   1.0411370e+00  -1.9888768e-01   9.4908454e-04   9.2127148e-09
   2.3610000e+03   7.6616925e-13   1.3542914e-01   1.2419758e+00  -2.4076111e-01   3.1352200e-03   9.2197116e-09
   2.3620000e+03   1.6330272e-12   6.1671795e-02   8.1449084e-01   8.5310670e-02   5.5744913e-03   9.2175549e-09
   2.3630000e+03   6.3508734e-13   1.8274988e-01   1.6153370e+00   1.1653675e-03   1.0561836e-03   9.2175486e-09
   2.3640000e+03   3.9173593e-13   2.2372200e-01   1.9738544e+00   3.4109404e-01   9.7761141e-04   9.2144789e-09
   2.3650000e+03   5.2481880e-13   1.6783498e-01   1.5353292e+00   3.9267451e-01   7.0789319e-04   9.2119194e-09
   2.3660000e+03   6.7702798e-13   7.8992759e-02   9.1648842e-01   5.0196040e-01   1.7944671e-03   9.2036328e-09
   2.3670000e+03   7.0552480e-13   2.5117788e-02   6.0017892e-01   4.8209388e-01   2.8635549e-03   9.1972872e-09
   2.3680000e+03   2.9243770e-13   2.0204836e-01   1.7333025e+00   5.9949576e-01   6.5065626e-04   9.1937009e-09
   2.3690000e+03   3.2236342e-13   1.5884051e-01   1.4565421e+00   6.3514895e-01   4.7284361e-04   9.1909405e-09
   2.3700000e+03   5.8572310e-13   9.9593422e-02   1.0548121e+00   6.4988455e-01   1.3022590e-03   9.1831665e-09
   2.3710000e+03   7.4561714e-13   8.2579702e-02   9.4437050e-01   6.5395797e-01   3.2332237e-03   9.1637771e-09
   2.3720000e+03   1.1342914e-12   7.8646129e-02   8.0521860e-01   6.5762359e-01   4.1743511e-03   9.1386665e-09
   2.3730000e+03   3.7930210e-13   1.3057562e-01   1.1313387e+00   6.5871464e-01   6.3012298e-04   9.1348743e-09
   2.3740000e+03   2.9293189e-13   2.1568886e-01   1.8988330e+00   6.6035764e-01   4.0620941e-04   9.1324245e-09
   2.3750000e+03   2.8906164e-13   1.1839704e-01   1.0811392e+00   7.1960997e-01   4.1151555e-04   9.1297206e-09
   2.3760000e+03   3.5881989e-13   4.7945131e-02   6.5439008e-01   7.7601387e-01   9.1556060e-04   9.1232356e-09
   2.3770000e+03   6.4314714e-13   9.2725687e-02   8.7629092e-01   7.9941383e-01   1.5807559e-03   9.1117108e-09
   2.3780000e+03   3.7578043e-13   1.2629156e-01   1.1248596e+00   7.4797464e-01   4.3083601e-04   9.1087748e-09
   2.3790000e+03   5.6235507e-13   2.2489622e-01   1.9959858e+00   7.6502115e-01   1.0265350e-03   9.1016235e-09
   2.3800000e+03   5.9270594e-13   9.8240581e-02   9.4883735e-01   7.8702618e-01   1.5872351e-03   9.0902581e-09
   2.3810000e+03   9.0542028e-13   3.7329018e-02   6.0088792e-01   7.9522552e-01   4.2931104e-03   9.0592549e-09
   2.3820000e+03   8.3879923e-13   2.5723882e-02   8.2286166e-01   7.9944806e-01   6.3943441e-03   9.0361164e-09
   2.3830000e+03   5.3813006e-13   1.5409113e-01   1.3625055e+00   7.9766776e-01   1.6782499e-03   9.0240244e-09
   2.3840000e+03   5.4028769e-13   1.2867294e-01   1.1184548e+00   7.8703257e-01   1.6159058e-03   9.0125525e-09
   2.3850000e+03   8.4502269e-13   6.7426118e-02   6.3103915e-01   8.0986716e-01   3.4052574e-03   8.9877157e-09
   2.3860000e+03   1.1086650e-12   9.7694384e-02   8.7848026e-01   8.0960827e-01   8.6347339e-03   8.9250011e-09
   2.3870000e+03   2.2008241e-12   1.1380835e-02   8.4835930e-01   8.1702956e-01   1.8753387e-02   8.8567577e-09
   2.3880000e+03   6.0116304e-13   1.9359523e-01   1.6675629e+00   8.0449747e-01   6.2127577e-03   8.8125510e-09
   2.3890000e+03   3.2897376e-13   1.7619699e-01   1.5514193e+00   8.0737738e-01   8.0827139e-04   8.8068011e-09
   2.3900000e+03   2.9139299e-13   8.3854661e-02   7.4704290e-01   8.4775459e-01   1.3119390e-03   8.7970083e-09
   2.3910000e+03   8.9765254e-13   4.3870526e-02   5.5880777e-01  -4.7887116e-01   1.6984595e-03   8.8041730e-09
   2.3920000e+03   8.2420933e-13   1.0786026e-01   1.0497420e+00  -3.0472772e-01   1.0108566e-03   8.8068892e-09
   2.3930000e+03   4.7617967e-13   2.4452591e-01   2.1499958e+00  -5.1120567e-01   1.6541480e-04   8.8076341e-09
   2.3940000e+03   3.0976805e-13   2.0912606e-01   1.9123820e+00  -4.0557629e-01   7.6371248e-04   8.8103643e-09
   2.3950000e+03   3.3919162e-13   1.0767047e-01   1.0072681e+00  -3.1531438e-01   7.3637722e-04   8.8124121e-09
   2.3960000e+03   8.1237046e-13   3.8258319e-02   7.5487348e-01  -2.3617029e-01   1.7912612e-03   8.8161534e-09
   2.3970000e+03   4.2044774e-13   1.3301066e-01   1.1672483e+00  -1.3398565e-01   1.3132251e-03   8.8177121e-09
   2.3980000e+03   2.9070610e-13   1.8181470e-01   1.5735000e+00   5.7059432e-01   3.1160644e-04   8.8161445e-09
   2.3990000e+03   3.3498499e-13   6.9261157e-02   6.0642974e-01   4.6299903e-01   9.4348285e-04   8.8122965e-09
   2.4000000e+03   8.6890733e-13   3.4261982e-02   4.7651953e-01   1.0704953e-01   1.6412093e-03   8.8107601e-09
   2.4010000e+03   3.0570575e-13   1.5784849e-01   1.3930137e+00  -9.6865172e-02   1.7376979e-04   8.8109085e-09
   2.4020000e+03   2.8557776e-13   3.1886380e-01   2.8071626e+00   1.4333378e-01   1.8506895e-04   8.8106749e-09
   2.4030000e+03   3.3409488e-13   1.7880205e-01   1.6823679e+00   1.6617683e-01   7.1123882e-04   8.8096358e-09
   2.4040000e+03   2.7576306e-13   6.0458341e-02   7.4150197e-01   2.6347957e-01   5.8854458e-04   8.8082711e-09
   2.4050000e+03   3.7074860e-13   1.6602130e-02   7.9941287e-01   5.8760430e-01   5.2604800e-04   8.8075905e-09
   2.4060000e+03   1.4390740e-13   3.1296654e-01   2.7703281e+00   3.2726447e-01   2.6871019e-04   8.8068163e-09


==> data/quadratic_n16__l3_7_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.3522524e-01   6.8840803e-02   7.3683160e-01   9.1768744e-02   8.0477164e-01   1.8679365e+00
   3.0000000e+00   3.1450357e-02   6.7748249e-02   6.0514504e-01  -1.6729843e-01   1.4447279e-01   1.9314974e+00
   4.0000000e+00   2.8031055e-03   1.9011655e-01   1.7300859e+00   4.0921921e-01   4.5318167e-02   1.8973593e+00
   5.0000000e+00   2.6853870e-03   8.9995568e-02   8.0502464e-01   5.7504581e-01   7.0633660e-03   1.8896845e+00
   6.0000000e+00   1.2725343e-02   1.1806744e-02   3.0545626e-01   5.6101244e-01   3.7849231e-01   1.7148043e+00
   7.0000000e+00   1.8127356e-02   4.8589344e-03   3.4168307e-01   4.1414310e-01   3.1512565e-01   1.6634070e+00
   8.0000000e+00   5.8710473e-03   2.3813571e-02   7.0067987e-01   3.8623444e-01   4.5588774e-01   1.6291435e+00
   9.0000000e+00   2.7297678e-03   4.2569720e-02   3.7263310e-01  -2.1428311e-01   6.8697348e-02   1.6567362e+00
   1.0000000e+01   5.2649810e-03   1.2640571e-02   2.7361399e-01   4.6046209e-01   7.8229465e-02   1.6279136e+00
   1.1000000e+01   5.5533564e-03   3.2177036e-02   3.2712052e-01   4.9530447e-01   6.8304860e-02   1.5758020e+00
   1.2000000e+01   3.4684492e-03   1.9981421e-02   7.8013673e-01   4.8721966e-01   6.4802057e-02   1.5696225e+00
   1.3000000e+01   1.8207715e-03   1.2523367e-01   1.0943543e+00  -3.3827865e-01   2.5685396e-02   1.5837152e+00
   1.4000000e+01   1.4703587e-03   2.1253832e-02   2.3604774e-01   6.1056658e-01   4.0364560e-02   1.5455135e+00
   1.5000000e+01   3.4654022e-03   4.7573379e-03   2.8239571e-01   6.5856543e-01   1.5063969e-01   1.4714612e+00
   1.6000000e+01   7.2533972e-03   1.2259392e-02   8.9119525e-01   6.2758535e-01   1.9553798e-01   1.3101803e+00
   1.7000000e+01   4.4290406e-03   9.4628053e-03   8.5464241e-01   4.9077511e-01   5.0148045e-01   1.2905230e+00
   1.8000000e+01   4.0236629e-03   5.8870014e-02   5.1819408e-01  -3.0986732e-01   3.7620309e-02   1.3063828e+00
   1.9000000e+01   9.5003897e-04   6.5642471e-02   5.5751897e-01  -4.4084868e-01   4.4328235e-02   1.3329260e+00
   2.0000000e+01   1.1343433e-03   2.6705969e-02   2.6500981e-01   7.0705188e-01   1.4680109e-02   1.3191634e+00
   2.1000000e+01   4.8212480e-03   2.5019427e-02   7.8324679e-01   7.4850170e-01   7.1581898e-02   1.2842053e+00
   2.2000000e+01   3.0735812e-03   4.4990923e-02   3.9561447e-01   6.3005999e-01   8.1067261e-02   1.2212903e+00
   2.3000000e+01   2.3356468e-03   2.8377344e-02   3.5513202e-01   5.4115675e-01   1.9995557e-02   1.2082496e+00
   2.4000000e+01   1.1376865e-03   5.4435295e-02   4.8713451e-01  -3.7295220e-02   2.0324690e-02   1.2094144e+00
   2.5000000e+01   3.1180505e-03   4.5983611e-02   5.8924621e-01   6.3748676e-01   4.6024006e-02   1.1747137e+00
   2.6000000e+01   1.2227849e-03   2.3238618e-02   5.8345743e-01   5.8254891e-01   1.5719804e-01   1.1614183e+00
   2.7000000e+01   8.0133882e-04   6.0262675e-02   5.0600005e-01   4.1147005e-01   6.7010415e-03   1.1582377e+00
   2.8000000e+01   1.1849785e-03   6.4258730e-02   5.6905660e-01   7.6548663e-01   1.4815328e-02   1.1451554e+00
   2.9000000e+01   2.7005732e-03   2.2427701e-02   3.2244467e-01   7.8969197e-01   1.3930549e-01   1.0832729e+00
   3.0000000e+01   2.5746796e-03   2.0637290e-02   6.7808668e-01   7.9210473e-01   1.2127516e-01   1.0574474e+00
   3.1000000e+01   1.2562847e-03   5.2094264e-02   4.7733812e-01   8.0627622e-01   7.9000382e-02   1.0240679e+00
   3.2000000e+01   8.0617144e-04   4.3764959e-02   3.6891828e-01  -2.2129874e-01   1.0569664e-02   1.0265175e+00
   3.3000000e+01   1.5163376e-03   3.3538151e-02   3.1859281e-01   9.0197532e-01   5.6521549e-02   9.7450666e-01
   3.4000000e+01   4.4095200e-03   1.9745025e-02   8.2407159e-01   9.1375636e-01   1.3771250e-01   9.1359961e-01
   3.5000000e+01   2.3327328e-03   4.3455505e-02   4.1529159e-01   8.8275292e-01   4.0153087e-01   7.5660953e-01
   3.6000000e+01   1.4713298e-03   2.7202797e-02   2.5447603e-01   3.7200501e-01   3.3373066e-02   7.4758377e-01
   3.7000000e+01   1.6599998e-03   5.1486461e-02   4.8471186e-01  -2.0574181e-01   2.0394713e-02   7.5086892e-01
   3.8000000e+01   8.8332342e-04   7.4139969e-02   7.5829952e-01   9.0356368e-01   2.2507655e-02   7.3563407e-01
   3.9000000e+01   2.9052159e-03   3.4472097e-02   8.4324136e-01   9.0684545e-01   8.4757684e-02   6.7959993e-01
   4.0000000e+01   2.1476916e-03   3.8694419e-02   7.4384091e-01   8.9092799e-01   2.1069536e-01   6.4791124e-01
   4.1000000e+01   1.2595233e-03   8.4372048e-02   7.6105069e-01   8.5803529e-01   1.3737875e-02   6.4029026e-01
   4.2000000e+01   7.6522831e-04   6.9741059e-02   5.9708367e-01   9.0144667e-01   9.1920171e-02   5.8778752e-01
   4.3000000e+01   1.4402252e-03   2.4011331e-02   5.1271480e-01   9.1214706e-01   8.8570305e-02   5.4072184e-01
   4.4000000e+01   2.8789179e-03   2.4094949e-02   6.5956962e-01   8.9931236e-01   5.6066938e-01   4.7372246e-01
   4.5000000e+01   7.8477366e-04   6.2506519e-02   5.3300747e-01   8.5014369e-01   4.1162239e-02   4.5726039e-01
   4.6000000e+01   8.6354120e-04   1.1868398e-01   1.0843343e+00   5.6212400e-01   1.6175994e-02   4.5314386e-01
   4.7000000e+01   1.2229368e-03   6.1737892e-02   6.7525995e-01   9.0260500e-01   6.7344491e-02   4.2580198e-01
   4.8000000e+01   1.6082568e-03   1.6766633e-02   4.9468056e-01   9.2381204e-01   1.8016468e-01   3.5614530e-01
   4.9000000e+01   2.8454100e-03   2.4313901e-02   7.5519132e-01   8.6832762e-01   7.8150540e-02   3.3226409e-01
   5.0000000e+01   9.1483760e-04   1.0103676e-01   8.6641019e-01   8.4010822e-01   3.9075214e-02   3.2143387e-01
   5.1000000e+01   7.1325180e-04   1.7797314e-01   1.5844653e+00   9.0276030e-01   2.3334076e-02   3.1467938e-01
   5.2000000e+01   7.0156671e-04   4.4325079e-02   3.9906944e-01   9.2896776e-01   1.3983799e-01   2.7428504e-01
   5.3000000e+01   1.0447306e-03   1.8405573e-02   3.0571028e-01   9.1103829e-01   3.5206107e-01   2.3115666e-01
   5.4000000e+01   1.8538111e-03   3.6270121e-02   7.9897177e-01   8.9228833e-01   2.2570630e-01   1.8609951e-01
   5.5000000e+01   6.2309411e-04   6.9338012e-02   6.4251877e-01   2.0007540e-01   4.4360796e-02   1.8531778e-01
   5.6000000e+01   3.4981688e-04   2.0682826e-01   1.8050401e+00  -7.9310295e-01   4.8703549e-02   1.9255453e-01
   5.7000000e+01   3.4065901e-04   6.0978470e-02   5.2772870e-01   3.0009226e-01   1.3575732e-02   1.9178628e-01
   5.8000000e+01   6.1035136e-04   5.7025417e-02   5.0377493e-01   7.2690254e-01   1.2628168e-01   1.7497365e-01
   5.9000000e+01   6.6431977e-04   1.9612209e-02   8.1491595e-01   9.4789769e-01   2.4773934e-01   1.3459463e-01
   6.0000000e+01   1.6186221e-03   1.9073583e-02   8.5461052e-01   9.2041170e-01   5.7702323e-01   1.0001205e-01
   6.1000000e+01   1.1289753e-03   8.8124438e-02   7.8477269e-01   8.6127272e-01   2.7659151e-01   7.7472966e-02
   6.2000000e+01   2.0448239e-04   1.3954724e-01   1.2145659e+00  -7.3331081e-01   1.9638236e-01   8.9231392e-02
   6.3000000e+01   1.7406717e-04   9.9863078e-02   8.5975124e-01   8.8821578e-01   4.3288010e-02   8.5818876e-02
   6.4000000e+01   5.3016883e-04   4.9395370e-02   6.4240861e-01   8.8710520e-01   4.4610054e-01   5.4785084e-02
   6.5000000e+01   6.1186214e-04   4.8958288e-02   6.7082408e-01   7.4399047e-01   6.0419912e-01   4.3887803e-02
   6.6000000e+01   2.3912445e-04   9.9246175e-02   8.5637013e-01   5.1828865e-01   1.9485400e-01   4.0127635e-02
   6.7000000e+01   1.5313056e-04   8.0746392e-02   7.4386333e-01   5.2955593e-01   1.5413984e-01   3.7223821e-02
   6.8000000e+01   2.0539822e-04   5.8565296e-02   7.4723676e-01   4.6345550e-01   2.9179740e-01   3.3597989e-02
   6.9000000e+01   4.9259394e-04   2.1867308e-02   8.5331349e-01   4.8864033e-01   1.7676508e-01   3.1130251e-02
   7.0000000e+01   1.5179874e-04   1.5352840e-01   1.3213226e+00   2.9449386e-01   1.7217803e-01   2.9992418e-02
   7.1000000e+01   1.0427046e-04   1.5383496e-01   1.2957258e+00   3.6774313e-01   9.5788360e-02   2.9058991e-02
   7.2000000e+01   1.0957387e-04   6.3461079e-02   5.2725681e-01   4.2016222e-01   2.5141004e-01   2.6821638e-02
   7.3000000e+01   2.0669248e-04   1.1599763e-02   4.5882025e-01   5.5854757e-01   3.1797400e-01   2.4694460e-02
   7.4000000e+01   1.2364952e-04   1.2405193e-01   1.1010860e+00   4.5516836e-01   6.8271362e-02   2.3974125e-02
   7.5000000e+01   7.5662222e-05   2.1419950e-01   1.8284485e+00  -3.9647438e-02   2.0523840e-02   2.3998670e-02
   7.6000000e+01   7.3492553e-05   1.3053996e-01   1.1913738e+00   5.8933363e-01   3.1556211e-02   2.3560309e-02
   7.7000000e+01   1.1215580e-04   1.1199578e-01   1.0144115e+00   6.3810531e-01   7.5333953e-02   2.2469337e-02
   7.8000000e+01   1.0714273e-04   5.1183776e-02   8.0551999e-01   6.2967320e-01   9.8500386e-02   2.1145738e-02
   7.9000000e+01   2.3780641e-04   7.8449485e-02   7.6704303e-01   6.0870464e-01   1.5446445e-01   1.9332025e-02
   8.0000000e+01   5.5291937e-05   1.3833012e-01   1.1796634e+00  -3.9251209e-01   5.5207862e-02   1.9775324e-02
   8.1000000e+01   5.1102305e-05   2.4973519e-01   2.1735351e+00  -9.4007681e-02   1.2632403e-02   1.9800370e-02
   8.2000000e+01   6.7494992e-05   1.0140941e-01   9.6113638e-01   6.4448964e-01   4.4970524e-02   1.9238546e-02
   8.3000000e+01   4.5889995e-05   4.7408049e-02   5.1721195e-01   7.5443861e-01   4.6211222e-02   1.8576990e-02
   8.4000000e+01   6.9317309e-05   8.9119014e-02   8.2328110e-01   8.0059315e-01   7.5940574e-02   1.7468021e-02
   8.5000000e+01   1.2090095e-04   6.7453805e-02   7.5149029e-01   8.2789808e-01   8.2747883e-02   1.6291527e-02
   8.6000000e+01   6.1466309e-05   2.3997002e-01   2.1030056e+00   1.9265436e-01   8.2297772e-03   1.6266229e-02
   8.7000000e+01   5.5882644e-05   3.1926968e-01   2.7937454e+00   8.2316300e-01   4.1272773e-02   1.5718220e-02
   8.8000000e+01   7.9425249e-05   2.0681519e-01   2.0689624e+00   8.4362315e-01   1.0037100e-01   1.4412191e-02
   8.9000000e+01   5.5630003e-05   6.6366484e-02   7.9384927e-01   8.4993525e-01   1.2138326e-01   1.2958139e-02
   9.0000000e+01   3.8387712e-05   7.7453742e-02   7.0111501e-01   8.5475766e-01   1.2197425e-01   1.1636098e-02
   9.1000000e+01   4.0812696e-05   1.0353408e-01   9.6657431e-01   8.7067125e-01   1.7297515e-01   9.9331079e-03
   9.2000000e+01   1.3738290e-04   1.2886956e-02   8.1912420e-01   7.8028894e-01   4.0451254e-01   9.5463708e-03
   9.3000000e+01   6.7442138e-05   2.9595139e-01   2.5826804e+00   8.4723678e-01   2.7677327e-01   7.4413850e-03
   9.4000000e+01   2.9159614e-05   1.4528994e-01   1.2212591e+00   8.0901016e-01   1.5390379e-01   6.5495473e-03
   9.5000000e+01   2.6084693e-05   9.5111553e-02   8.0854891e-01   6.1780586e-01   8.2154823e-02   6.2315008e-03
   9.6000000e+01   6.2035403e-05   3.8898349e-02   5.6790973e-01  -2.4232126e-02   1.2306488e-01   6.2969284e-03
   9.7000000e+01   3.5954383e-05   1.9881708e-01   1.6638125e+00   6.9473642e-02   1.4405125e-01   6.2992428e-03
   9.8000000e+01   2.0856423e-05   1.0929132e-01   8.9813466e-01  -2.3074967e-01   1.0335106e-01   6.4805032e-03
   9.9000000e+01   1.9087060e-05   4.2409684e-02   4.8218774e-01   1.1109839e-01   4.5573505e-02   6.4543686e-03
   1.0000000e+02   1.1732203e-05   8.0817129e-02   8.0120666e-01   5.4626943e-01   3.2296521e-02   6.3429004e-03
   1.0100000e+02   4.6481614e-05   8.3374211e-02   8.7675556e-01   7.9456828e-01   7.9805220e-02   5.9486379e-03
   1.0200000e+02   1.7944295e-05   1.8390755e-01   1.5732462e+00   8.0228291e-01   2.3204740e-02   5.8384750e-03
   1.0300000e+02   1.6938542e-05   3.1025379e-01   2.7341289e+00   7.5188342e-01   3.2924725e-02   5.6953506e-03
   1.0400000e+02   1.7232429e-05   1.6302560e-01   1.4561550e+00   7.8610840e-01   4.5597840e-02   5.4935472e-03
   1.0500000e+02   1.6050913e-05   5.7711381e-02   6.8024222e-01   8.6904608e-01   7.4314346e-02   5.1427273e-03
   1.0600000e+02   5.4175640e-05   1.3059304e-02   8.7466780e-01   9.2676667e-01   2.0970256e-01   4.6474108e-03
   1.0700000e+02   2.1572925e-05   1.8931448e-01   1.6312792e+00   9.0541286e-01   1.0062808e-01   4.2286487e-03
   1.0800000e+02   1.5151685e-05   1.9330262e-01   1.6443523e+00   8.8321042e-01   6.7564061e-02   3.9785682e-03
   1.0900000e+02   2.5808448e-05   1.0446492e-01   9.2098486e-01   8.8401469e-01   1.6712792e-01   3.4049773e-03
   1.1000000e+02   2.2736704e-05   6.9980219e-02   7.3062809e-01   8.4673206e-01   1.8191086e-01   2.8992978e-03
   1.1100000e+02   1.5727484e-05   1.5369610e-01   1.3319747e+00   7.7597143e-01   1.3668935e-01   2.6038050e-03
   1.1200000e+02   1.0942175e-05   1.0040943e-01   8.6997832e-01   4.5605614e-01   5.4050081e-02   2.5427081e-03
   1.1300000e+02   8.5878077e-06   9.7814844e-02   8.3349421e-01   4.2974680e-01   4.2004165e-02   2.4986711e-03
   1.1400000e+02   7.7326746e-06   6.2765569e-02   6.6488180e-01   3.5704007e-01   4.7293728e-02   2.4589579e-03
   1.1500000e+02   2.2226275e-05   6.7540192e-02   7.4628094e-01   3.1010107e-01   8.2717650e-02   2.4036745e-03
   1.1600000e+02   6.3339398e-06   1.6299853e-01   1.3873037e+00  -5.9169868e-02   1.8239174e-02   2.4066665e-03
   1.1700000e+02   5.3892836e-06   2.9938324e-01   2.6124488e+00   2.5211445e-02   1.7391359e-02   2.4059751e-03
   1.1800000e+02   3.3669152e-06   9.9566652e-02   9.6487561e-01   2.9972094e-01   2.2320936e-02   2.3904282e-03
   1.1900000e+02   4.6757857e-06   3.5752039e-02   4.3722340e-01   7.2802701e-01   2.5689437e-02   2.3460987e-03
   1.2000000e+02   4.8597635e-06   6.9253710e-02   8.1464913e-01   8.2919227e-01   4.5905450e-02   2.2575985e-03
   1.2100000e+02   6.8138691e-06   7.4671489e-02   9.3629999e-01   8.6505123e-01   9.3063333e-02   2.0785258e-03
   1.2200000e+02   2.1981596e-05   4.4933059e-02   8.3300476e-01   8.5714984e-01   2.9841682e-01   1.8197196e-03
   1.2300000e+02   7.0292147e-06   2.5184910e-01   2.1957044e+00   8.1351077e-01   1.1307369e-01   1.6566569e-03
   1.2400000e+02   4.7714717e-06   2.5687735e-01   2.2377889e+00   8.0422966e-01   5.1121901e-02   1.5893428e-03
   1.2500000e+02   4.7965705e-06   1.3794711e-01   1.2304177e+00   8.2856706e-01   5.3384868e-02   1.5197841e-03
   1.2600000e+02   7.1523299e-06   4.6424708e-02   5.1212809e-01   8.4032260e-01   5.7230278e-02   1.4474629e-03
   1.2700000e+02   1.1297982e-05   7.1793350e-02   8.1571680e-01   8.2947637e-01   1.8583017e-01   1.2335318e-03
   1.2800000e+02   9.9366134e-06   1.2872067e-01   1.1397792e+00   5.9276340e-01   1.1486044e-01   1.1551963e-03
   1.2900000e+02   5.5335021e-06   2.2261171e-01   1.9536276e+00  -1.4514069e-01   2.4055760e-02   1.1595556e-03
   1.3000000e+02   2.9850414e-06   1.2503423e-01   1.0745223e+00   4.6815941e-01   4.3731726e-02   1.1366991e-03
   1.3100000e+02   2.0430769e-06   1.1243989e-01   9.3881397e-01   1.4317266e-01   1.6736259e-02   1.1341316e-03
   1.3200000e+02   5.6759565e-06   4.4592233e-02   6.9595585e-01   3.9388109e-01   4.9969907e-02   1.1232725e-03
   1.3300000e+02   2.1974270e-06   1.9724808e-01   1.6687091e+00   4.3101007e-01   1.9001167e-02   1.1142397e-03
   1.3400000e+02   1.2634385e-06   2.0458793e-01   1.7696692e+00   5.7838113e-01   1.6101149e-02   1.1039603e-03
   1.3500000e+02   1.8042312e-06   1.5379345e-01   1.3748175e+00   6.8257526e-01   1.5033692e-02   1.0926992e-03
   1.3600000e+02   2.3511751e-06   9.2192357e-02   8.8505878e-01   7.3783532e-01   3.2965527e-02   1.0663985e-03
   1.3700000e+02   8.1391411e-06   3.0687510e-02   7.3114447e-01   7.8698878e-01   9.2206288e-02   9.9087383e-04
   1.3800000e+02   3.0316461e-06   1.9759046e-01   1.7296030e+00   7.4389291e-01   8.7425541e-02   9.2823924e-04
   1.3900000e+02   1.7014624e-06   2.0530675e-01   1.7640882e+00   7.5299966e-01   3.7900191e-02   9.0204547e-04
   1.4000000e+02   1.9331024e-06   1.1755515e-01   1.0142507e+00   7.7190496e-01   3.8199841e-02   8.7572121e-04
   1.4100000e+02   2.5199725e-06   5.3304648e-02   5.3381850e-01   8.1252133e-01   6.6028053e-02   8.2942463e-04
   1.4200000e+02   3.5405544e-06   4.5628124e-02   7.8025889e-01   7.9928594e-01   2.9816876e-01   6.4900048e-04
   1.4300000e+02   7.5719681e-06   2.3661692e-02   8.8219044e-01   6.5096120e-01   3.8374184e-01   5.2229650e-04
   1.4400000e+02   7.1149460e-06   1.0300973e-01   1.0449241e+00   3.3636980e-01   2.1443708e-01   4.9596802e-04
   1.4500000e+02   1.9337972e-06   2.6824934e-01   2.3208448e+00  -1.1589683e-01   1.3345005e-01   5.0791141e-04
   1.4600000e+02   9.4903099e-07   2.6532015e-01   2.3810009e+00   2.8089845e-01   2.7205738e-02   5.0420436e-04
   1.4700000e+02   9.2887106e-07   1.8729954e-01   1.7831934e+00   2.6939440e-01   3.4221437e-02   4.9983235e-04
   1.4800000e+02   5.6181856e-07   5.7284098e-02   5.7513697e-01  -1.1662758e-02   2.6399543e-02   5.0016031e-04
   1.4900000e+02   6.4034203e-07   5.3245270e-02   6.9069001e-01   4.2101440e-02   2.8696257e-02   4.9976182e-04
   1.5000000e+02   1.4393443e-06   2.4617542e-02   8.5136299e-01   4.9645059e-01   4.8662361e-02   4.9677149e-04
   1.5100000e+02   5.4658856e-07   3.0685833e-01   2.6829851e+00   4.2879703e-02   1.3593823e-02   4.9652776e-04
   1.5200000e+02   4.2383952e-07   2.4942098e-01   2.2215864e+00   4.9805056e-01   6.6260663e-03   4.9489738e-04
   1.5300000e+02   6.4945803e-07   1.6910290e-01   1.6025729e+00   5.6893688e-01   2.0515712e-02   4.8919213e-04
   1.5400000e+02   1.2250935e-06   8.4470991e-02   8.9184988e-01   5.4420210e-01   4.2092790e-02   4.7829829e-04
   1.5500000e+02   7.1663613e-07   1.3106074e-01   1.1739898e+00   5.2830480e-01   6.3101353e-02   4.6306298e-04
   1.5600000e+02   5.7111732e-07   1.1385032e-01   9.7665565e-01   4.6921735e-01   2.3050985e-02   4.5815150e-04
   1.5700000e+02   4.3049329e-07   5.8300800e-02   6.1370930e-01   3.6321107e-01   8.3428947e-03   4.5677708e-04
   1.5800000e+02   2.8902094e-07   1.5498813e-01   1.3139697e+00   5.9963895e-01   8.8943870e-03   4.5435253e-04
   1.5900000e+02   4.7133641e-07   2.0543618e-01   1.7820064e+00   6.5182717e-01   2.6597850e-02   4.4656938e-04
   1.6000000e+02   5.0392029e-07   1.3593551e-01   1.2237716e+00   6.4830987e-01   3.6756187e-02   4.3610700e-04
   1.6100000e+02   2.7103248e-07   1.7532269e-02   6.0344175e-01   6.9897777e-01   5.2849429e-02   4.2032026e-04
   1.6200000e+02   3.4813351e-07   2.1352242e-01   1.8071338e+00   6.9953063e-01   6.6939504e-02   4.0114244e-04
   1.6300000e+02   3.9178190e-07   5.2781530e-02   7.7979975e-01   7.2316753e-01   4.8493780e-02   3.8730784e-04
   1.6400000e+02   3.6810616e-07   1.8830288e-01   1.5932511e+00   7.6490590e-01   3.4729946e-02   3.7711850e-04
   1.6500000e+02   1.1051457e-06   3.0836985e-02   6.0977484e-01   8.2178060e-01   8.0102425e-02   3.5271431e-04
   1.6600000e+02   4.6513770e-07   1.0432800e-01   8.7361348e-01   8.1165446e-01   3.5532714e-02   3.4262015e-04
   1.6700000e+02   4.5178589e-07   2.0205302e-01   1.7200901e+00   5.5976698e-01   4.0797440e-02   3.3499602e-04
   1.6800000e+02   3.9637950e-07   9.5477335e-02   9.2088770e-01   5.0629992e-01   3.6612999e-02   3.2895623e-04
   1.6900000e+02   8.8664782e-07   1.5550612e-02   5.8488457e-01   6.1369294e-01   3.0643104e-02   3.2286817e-04
   1.7000000e+02   1.1288337e-06   9.6210682e-02   9.2426077e-01   6.5173204e-01   2.1951385e-02   3.1829447e-04
   1.7100000e+02   3.4625594e-07   2.9641418e-01   2.5794016e+00  -5.5012006e-01   1.5045015e-02   3.2095377e-04
   1.7200000e+02   2.5555094e-07   2.7215103e-01   2.4624081e+00   4.9618266e-01   3.1833499e-03   3.2044805e-04
   1.7300000e+02   4.9229985e-07   2.3368245e-01   2.3947886e+00   6.7765440e-01   1.9091289e-02   3.1633431e-04
   1.7400000e+02   6.2747897e-07   1.3778937e-01   1.5266344e+00   6.9671994e-01   2.2148527e-02   3.1149340e-04
   1.7500000e+02   4.9419147e-07   4.8959217e-02   7.0816408e-01   6.8005937e-01   5.2397179e-02   3.0063214e-04
   1.7600000e+02   6.3135888e-07   1.0962221e-01   9.8840493e-01   6.6568580e-01   4.7124726e-02   2.9139307e-04
   1.7700000e+02   3.0712156e-07   1.3331818e-01   1.1455457e+00  -1.1659384e-01   5.8791475e-03   2.9159778e-04
   1.7800000e+02   3.0251920e-07   2.7285791e-01   2.4019455e+00  -2.2241238e-02   4.2031332e-03   2.9162761e-04
   1.7900000e+02   2.5129180e-07   5.9247592e-02   5.2834296e-01   7.1565212e-01   1.8474118e-02   2.8779659e-04
   1.8000000e+02   2.7554664e-07   4.4760637e-02   5.3547212e-01   7.7231791e-01   2.7087047e-02   2.8181945e-04
   1.8100000e+02   1.1343895e-06   4.4711152e-02   8.2387554e-01   7.9735806e-01   8.5276049e-02   2.6305713e-04
   1.8200000e+02   4.7278353e-07   1.4605707e-01   1.2702803e+00   7.4092581e-01   1.8951414e-02   2.5938499e-04
   1.8300000e+02   3.2884877e-07   2.9942211e-01   2.6271631e+00  -5.8947598e-01   1.0249594e-02   2.6096101e-04
   1.8400000e+02   2.1820301e-07   7.4372830e-02   6.3083494e-01   8.1985573e-01   2.5607317e-02   2.5551096e-04
   1.8500000e+02   3.2885320e-07   8.9740544e-02   7.7542497e-01   8.4093413e-01   4.2234000e-02   2.4650541e-04
   1.8600000e+02   3.9995921e-07   4.2664819e-02   7.7025681e-01   8.4986110e-01   7.9364452e-02   2.3011002e-04
   1.8700000e+02   1.1906182e-06   4.8059833e-02   7.7777835e-01   8.3576352e-01   2.2879490e-01   2.0861073e-04
   1.8800000e+02   4.1321871e-07   2.1219537e-01   1.8307541e+00   8.0283668e-01   7.0611675e-02   1.9698054e-04
   1.8900000e+02   4.0108589e-07   2.5105357e-01   2.1893080e+00   7.8707943e-01   4.9062559e-02   1.8946772e-04
   1.9000000e+02   5.0729507e-07   1.7181445e-01   1.5998490e+00   7.7453357e-01   7.1531546e-02   1.7917573e-04
   1.9100000e+02   3.3128389e-07   4.7923453e-02   5.0052913e-01   7.6343506e-01   8.8474503e-02   1.6738683e-04
   1.9200000e+02   6.9159406e-07   3.8161936e-02   7.0849963e-01   7.5692989e-01   7.2563264e-02   1.5839207e-04
   1.9300000e+02   2.3469517e-07   2.1687356e-01   1.8721607e+00  -3.0986507e-01   8.4314762e-03   1.5881096e-04
   1.9400000e+02   1.8664072e-07   2.4376064e-01   2.1341185e+00   6.1427708e-01   6.9705545e-03   1.5813337e-04
   1.9500000e+02   4.0272357e-07   2.1273156e-01   1.9980542e+00   7.7744775e-01   4.8636635e-02   1.5223083e-04
   1.9600000e+02   4.3050821e-07   1.4199306e-01   1.4606061e+00   7.7058976e-01   6.9746594e-02   1.4420789e-04
   1.9700000e+02   2.7015754e-07   1.5907330e-02   5.7071234e-01   7.5855120e-01   5.7308746e-02   1.3804402e-04
   1.9800000e+02   2.8776342e-07   9.9619179e-02   9.7912073e-01   3.5243384e-01   7.2607770e-03   1.3769397e-04
   1.9900000e+02   1.1060582e-07   2.2740285e-01   1.9401753e+00   6.2610600e-01   2.6693826e-03   1.3746414e-04
   2.0000000e+02   1.2936930e-07   3.5268180e-01   3.1436127e+00   8.5004514e-01   8.6940303e-03   1.3644968e-04
   2.0100000e+02   2.3580421e-07   2.4268928e-01   2.3024383e+00   8.6479864e-01   2.7793708e-02   1.3318360e-04
   2.0200000e+02   2.9366383e-07   1.5699731e-01   1.7597253e+00   8.7360820e-01   4.7078125e-02   1.2774249e-04
   2.0300000e+02   1.9312300e-07   4.5876650e-02   5.7963609e-01   8.8471683e-01   8.7656331e-02   1.1795147e-04
   2.0400000e+02   2.4149455e-07   7.6606001e-02   8.0504693e-01   8.8930832e-01   1.0727109e-01   1.0685602e-04
   2.0500000e+02   4.7985337e-07   4.1579970e-02   8.2795600e-01   8.9642838e-01   1.0006161e-01   1.0209113e-04
   2.0600000e+02   2.5292947e-07   2.8475654e-01   2.4879903e+00   8.1386252e-01   1.4790621e-02   1.0086602e-04
   2.0700000e+02   1.9938536e-07   2.6864339e-01   2.3363430e+00   6.5115780e-01   3.1851544e-02   9.8804109e-05
   2.0800000e+02   2.5172286e-07   1.8985276e-01   1.8304971e+00   7.7695205e-01   5.0979702e-02   9.4943570e-05
   2.0900000e+02   3.6593144e-07   4.3229432e-02   5.0440299e-01   7.4903766e-01   6.5072793e-02   9.0408542e-05
   2.1000000e+02   4.3271496e-07   6.7879844e-02   6.7084065e-01   6.3406446e-01   5.8672994e-02   8.7141717e-05
   2.1100000e+02   1.2003808e-07   2.7557373e-01   2.3810218e+00  -6.1365344e-01   3.1022820e-02   8.8826307e-05
   2.1200000e+02   1.0502752e-07   2.6753664e-01   2.4012111e+00  -2.0338481e-01   3.5441927e-03   8.8890870e-05
   2.1300000e+02   2.1519784e-07   2.3863043e-01   2.4357178e+00   3.0797683e-01   2.4402387e-02   8.8246956e-05
   2.1400000e+02   1.8709526e-07   1.3140854e-01   1.3820402e+00   3.6472409e-01   2.0937705e-02   8.7589957e-05
   2.1500000e+02   1.2939400e-07   2.3920035e-02   4.3255029e-01   2.7890987e-01   2.9634778e-02   8.6901746e-05
   2.1600000e+02   6.3870384e-08   1.2807709e-01   1.1080612e+00   4.7083635e-01   5.9568296e-03   8.6659217e-05
   2.1700000e+02   6.8060645e-08   1.2355319e-01   1.1321470e+00   4.8831509e-01   8.2082184e-03   8.6314102e-05
   2.1800000e+02   1.0549175e-07   1.2458661e-01   1.1605353e+00   5.4362290e-01   1.3527514e-02   8.5684964e-05
   2.1900000e+02   2.0086667e-07   8.6435704e-02   9.7607406e-01   5.6364761e-01   2.2556620e-02   8.4610630e-05
   2.2000000e+02   1.0525535e-07   1.7706691e-01   1.5561772e+00   5.7394620e-01   1.0767898e-02   8.4091030e-05
   2.2100000e+02   7.6639071e-08   2.1604942e-01   1.8887428e+00   5.8704335e-01   1.2495999e-02   8.3478498e-05
   2.2200000e+02   8.8423003e-08   1.3436752e-01   1.2421059e+00   6.4649605e-01   9.6988869e-03   8.2957363e-05
   2.2300000e+02   1.1106105e-07   5.7441831e-02   6.9560205e-01   6.8493576e-01   3.2989820e-02   8.1107381e-05
   2.2400000e+02   1.3264236e-07   2.2667763e-02   7.9440127e-01   7.2606735e-01   4.7273954e-02   8.0414099e-05
   2.2500000e+02   7.3551847e-08   2.7520844e-01   2.4032726e+00   7.0450812e-01   1.5129992e-02   7.9561634e-05
   2.2600000e+02   6.4192449e-08   1.0515164e-01   9.0495340e-01   7.8202935e-01   1.5999042e-02   7.8570186e-05
   2.2700000e+02   1.1100438e-07   7.6085225e-02   7.0047383e-01   8.0325663e-01   5.2356011e-02   7.5305764e-05
   2.2800000e+02   1.8373052e-07   5.4051580e-02   8.0184095e-01   7.9865136e-01   8.7361745e-02   7.0163352e-05
   2.2900000e+02   2.9380447e-07   5.8840875e-02   8.6995141e-01   7.6946397e-01   1.3541591e-01   6.3144761e-05
   2.3000000e+02   2.8984895e-07   1.1635222e-01   1.0528240e+00   7.0908151e-01   1.2291189e-01   5.7900621e-05
   2.3100000e+02   9.7712047e-08   2.4866589e-01   2.1870061e+00  -6.2414009e-01   5.8891345e-02   6.0087932e-05
   2.3200000e+02   8.7371198e-08   2.5209909e-01   2.2308884e+00  -4.4661256e-01   7.4611763e-03   6.0289495e-05
   2.3300000e+02   1.1109081e-07   1.6774184e-01   1.6476206e+00   6.0335662e-01   2.2792408e-02   5.9470494e-05
   2.3400000e+02   5.7291278e-08   5.6979256e-02   5.3490172e-01   7.2110375e-01   2.1817159e-02   5.8541780e-05
   2.3500000e+02   5.9964581e-08   7.1839115e-02   6.6671728e-01   7.7705892e-01   3.9321022e-02   5.6771543e-05
   2.3600000e+02   2.2219371e-07   1.9338866e-02   8.2946860e-01   7.9279141e-01   1.0270436e-01   5.4489263e-05
   2.3700000e+02   1.1906253e-07   2.7951463e-01   2.4474354e+00   7.5300322e-01   5.0172961e-02   5.2461490e-05
   2.3800000e+02   6.4190253e-08   2.0585656e-01   1.7888851e+00   7.4797961e-01   1.0383984e-01   4.8521704e-05
   2.3900000e+02   6.8287181e-08   1.8116306e-01   1.6122720e+00   7.0667289e-01   1.4531215e-01   4.3823972e-05
   2.4000000e+02   1.7930193e-07   3.6564245e-02   4.8330717e-01   5.8723938e-01   2.9453297e-02   4.3078658e-05
   2.4100000e+02   6.0876246e-08   1.1064003e-01   9.4273343e-01   6.3398189e-01   7.9639260e-02   4.0989580e-05
   2.4200000e+02   4.0519894e-08   2.6590434e-01   2.2912238e+00  -5.5206990e-01   3.4199263e-02   4.1779831e-05
   2.4300000e+02   3.0662947e-08   1.1182279e-01   1.0708988e+00  -4.2699116e-01   2.5038965e-02   4.2237111e-05
   2.4400000e+02   4.5697743e-08   6.1256561e-02   5.6446777e-01   5.1925749e-01   2.6501209e-02   4.1666871e-05
   2.4500000e+02   5.7587464e-08   4.7258165e-02   7.1902180e-01   8.2424158e-01   6.2149002e-02   3.9559637e-05
   2.4600000e+02   1.8784704e-07   2.7493696e-02   8.0694039e-01   8.0624177e-01   1.7923565e-01   3.6761187e-05
   2.4700000e+02   4.5660011e-08   1.9494916e-01   1.6623882e+00   7.7080255e-01   5.3763202e-02   3.5260261e-05
   2.4800000e+02   4.5112423e-08   2.6950605e-01   2.3274714e+00   6.9075171e-01   1.4330948e-02   3.4913127e-05
   2.4900000e+02   6.4886261e-08   1.6830169e-01   1.5133068e+00   7.0744950e-01   7.0908325e-02   3.3207870e-05
   2.5000000e+02   6.7905713e-08   5.8723195e-02   7.6990070e-01   7.0765013e-01   7.0510097e-02   3.1594260e-05
   2.5100000e+02   1.0205044e-07   3.0247349e-02   7.5108812e-01   6.9288371e-01   1.5658128e-01   2.8391490e-05
   2.5200000e+02   4.2080976e-08   1.2395652e-01   1.1378375e+00  -2.7323203e-01   1.8922514e-02   2.8542959e-05
   2.5300000e+02   2.2850290e-08   1.9933309e-01   1.7140261e+00  -5.3242447e-01   3.3296950e-02   2.9060110e-05
   2.5400000e+02   2.3491355e-08   1.6467505e-01   1.4211079e+00   9.2232856e-01   6.1545903e-03   2.8895231e-05
   2.5500000e+02   4.8257605e-08   5.1193923e-02   4.3145160e-01   9.5166475e-01   1.4251723e-01   2.5008216e-05
   2.5600000e+02   1.0612295e-07   2.0591744e-02   6.0780665e-01   9.4896620e-01   2.3613968e-01   1.9493336e-05
   2.5700000e+02   1.0181543e-07   7.8811561e-02   8.5802851e-01   9.1739530e-01   3.8928975e-01   1.6083526e-05
   2.5800000e+02   3.7267828e-08   2.4145879e-01   2.0790845e+00  -4.7499296e-01   2.1073618e-02   1.6247257e-05
   2.5900000e+02   3.9776416e-08   2.6142934e-01   2.3224107e+00   5.6955086e-01   1.4558613e-02   1.6113710e-05
   2.6000000e+02   6.1643929e-08   1.5770038e-01   1.6490213e+00   8.6566340e-01   7.1819537e-02   1.5122998e-05
   2.6100000e+02   9.2412218e-08   8.0478941e-02   8.7301765e-01   8.9128459e-01   1.7633867e-01   1.2803379e-05
   2.6200000e+02   1.2417817e-07   5.7726071e-02   6.8882015e-01   8.3932839e-01   3.5485083e-01   9.3231667e-06
   2.6300000e+02   4.7783368e-08   1.7855184e-01   1.5132287e+00   7.9375440e-01   7.7292883e-02   8.7621453e-06
   2.6400000e+02   4.4110649e-08   2.3170876e-01   2.0360434e+00   2.7437533e-01   2.7868380e-02   8.6983165e-06
   2.6500000e+02   5.1679406e-08   7.7502387e-02   7.2148615e-01   7.6182718e-01   1.3016005e-01   7.8700429e-06
   2.6600000e+02   8.4360387e-08   3.3441588e-02   5.7664057e-01   7.0748352e-01   2.5444104e-01   6.6066868e-06
   2.6700000e+02   2.1855885e-08   1.8384357e-01   1.5685231e+00   2.7905760e-01   2.6358540e-02   6.5602227e-06
   2.6800000e+02   1.4748431e-08   2.6841250e-01   2.3221217e+00   4.3271611e-01   1.2262318e-02   6.5258165e-06
   2.6900000e+02   1.7541490e-08   1.0110320e-01   8.9699237e-01   6.0468226e-01   7.7407539e-02   6.2333607e-06
   2.7000000e+02   2.4018197e-08   5.4823359e-02   6.8054505e-01   6.2244132e-01   1.3561063e-01   5.7454239e-06
   2.7100000e+02   6.7711569e-08   1.0299371e-01   1.0521428e+00   5.4935682e-01   5.1891738e-01   4.8039909e-06
   2.7200000e+02   3.6658172e-08   1.4368561e-01   1.2729727e+00   7.4772903e-02   3.8001954e-01   5.0099534e-06
   2.7300000e+02   2.3732624e-08   2.2355931e-01   1.9618973e+00  -2.1561327e-01   1.3525076e-01   5.1983343e-06
   2.7400000e+02   1.6208299e-08   8.3354009e-02   7.3519339e-01  -2.6034256e-01   1.1513681e-01   5.3852498e-06
   2.7500000e+02   1.1710141e-08   5.9993803e-02   5.9896618e-01  -3.0910959e-01   9.0897798e-02   5.5560986e-06
   2.7600000e+02   8.4868829e-09   3.3645312e-02   8.4589369e-01  -2.5208114e-01   6.7450287e-02   5.6621946e-06
   2.7700000e+02   1.9753762e-08   2.4401683e-02   8.7026179e-01   4.5223731e-01   3.6030620e-02   5.6393125e-06
   2.7800000e+02   6.3369985e-09   3.0579708e-01   2.6653604e+00  -7.2253202e-02   9.4412563e-03   5.6434093e-06
   2.7900000e+02   5.2650679e-09   2.8480666e-01   2.4777770e+00   6.4588763e-01   4.3013129e-03   5.6277615e-06
   2.8000000e+02   8.3895852e-09   2.2190749e-01   2.0038592e+00   7.1669427e-01   1.4777189e-02   5.5684614e-06
   2.8100000e+02   9.4375215e-09   1.1484418e-01   1.2819315e+00   7.4784864e-01   1.8946472e-02   5.4900082e-06
   2.8200000e+02   6.8850079e-09   3.3465946e-02   5.6534138e-01   7.7207548e-01   3.3089648e-02   5.4201870e-06
   2.8300000e+02   4.3044123e-09   2.1274347e-01   1.8469302e+00   8.1203090e-01   9.3455417e-03   5.3791352e-06
   2.8400000e+02   4.1687488e-09   8.6342935e-02   7.8708193e-01   8.8034743e-01   1.4352684e-02   5.3112942e-06
   2.8500000e+02   7.8023334e-09   6.8810959e-02   6.9152700e-01   8.9455522e-01   3.5662646e-02   5.1425491e-06
   2.8600000e+02   2.8732276e-08   7.2699291e-02   9.7354340e-01   8.7996501e-01   7.6030217e-02   4.8020856e-06
   2.8700000e+02   1.4617129e-08   2.3836493e-01   2.1344908e+00   8.5569665e-01   3.3653238e-02   4.6645498e-06
   2.8800000e+02   1.1009459e-08   2.8340450e-01   2.4971529e+00   8.4121715e-01   5.9935835e-02   4.4319464e-06
   2.8900000e+02   1.1083091e-08   1.8650586e-01   1.7022011e+00   8.3175591e-01   8.0740779e-02   4.1390816e-06
   2.9000000e+02   8.5915336e-09   6.0140230e-02   5.8537258e-01   8.2083784e-01   7.9685973e-02   3.8729317e-06
   2.9100000e+02   1.4632188e-08   3.9672938e-02   7.5741595e-01   8.1424825e-01   8.0690113e-02   3.6230180e-06
   2.9200000e+02   7.6118633e-09   1.7839169e-01   1.5417642e+00   7.7690518e-01   3.2318194e-02   3.5328200e-06
   2.9300000e+02   5.0182880e-09   1.9971803e-01   1.7332127e+00   3.0419227e-01   1.2498043e-02   3.5196402e-06
   2.9400000e+02   5.2536046e-09   7.6209002e-02   7.1117708e-01   7.8365308e-01   3.7921989e-02   3.4160510e-06
   2.9500000e+02   8.1097689e-09   3.5380440e-02   5.3070560e-01   8.3026113e-01   5.9161935e-02   3.2502077e-06
   2.9600000e+02   9.3979722e-09   1.4314538e-01   1.2815754e+00   8.1690139e-01   8.2255443e-02   3.0357301e-06
   2.9700000e+02   6.8985150e-09   1.6555993e-01   1.4257501e+00   7.9098894e-01   1.0705667e-01   2.7857681e-06
   2.9800000e+02   4.5344513e-09   7.3322630e-02   6.3387219e-01   7.5867078e-01   1.1318225e-01   2.5548304e-06
   2.9900000e+02   3.6106111e-09   3.1610199e-02   6.3647800e-01   7.5167958e-01   7.5535382e-02   2.4131300e-06
   3.0000000e+02   7.7065978e-09   6.0570600e-02   8.9419763e-01   7.3164844e-01   8.6735803e-02   2.2644919e-06
   3.0100000e+02   3.8805683e-09   1.7401810e-01   1.5110074e+00   7.3438248e-01   2.3380901e-02   2.2258995e-06
   3.0200000e+02   3.9459826e-09   2.6116188e-01   2.3444089e+00   3.4561857e-01   6.9716625e-03   2.2205839e-06
   3.0300000e+02   3.5433583e-09   8.9110497e-02   8.8963610e-01   7.7206412e-01   6.7472394e-02   2.1070597e-06
   3.0400000e+02   4.3044689e-09   2.8842458e-02   3.9175380e-01   7.9478121e-01   5.7071631e-02   2.0128082e-06
   3.0500000e+02   5.9713636e-09   4.9593526e-02   8.0167904e-01   7.8208994e-01   1.4352613e-01   1.7959157e-06
   3.0600000e+02   6.2076123e-09   9.4000475e-02   1.0053050e+00   7.2201595e-01   5.7854824e-02   1.7223973e-06
   3.0700000e+02   2.5854742e-09   1.9828787e-01   1.6999588e+00   4.9362417e-01   1.6460601e-02   1.7085802e-06
   3.0800000e+02   1.7718892e-09   1.5814876e-01   1.3635125e+00   7.0520354e-01   1.4865031e-02   1.6907652e-06
   3.0900000e+02   1.6382949e-09   7.2514421e-02   6.1469921e-01   7.7056421e-01   1.4847439e-02   1.6714979e-06
   3.1000000e+02   4.5470147e-09   5.0933839e-02   7.1974493e-01   7.8479064e-01   3.1476809e-02   1.6305335e-06
   3.1100000e+02   4.1187048e-09   1.3965615e-01   1.2663484e+00   7.8426186e-01   4.2281457e-02   1.5770456e-06
   3.1200000e+02   2.6931600e-09   1.9190699e-01   1.6811911e+00   6.6135152e-01   1.0566701e-02   1.5660746e-06
   3.1300000e+02   1.8046648e-09   1.3475427e-01   1.1756668e+00   7.3213027e-01   2.9576918e-02   1.5324874e-06
   3.1400000e+02   1.7277528e-09   6.0483240e-02   6.1723189e-01   8.1309054e-01   2.6180928e-02   1.5000465e-06
   3.1500000e+02   4.3653817e-09   2.7956570e-02   8.5119787e-01   8.3400386e-01   1.0827312e-01   1.3675313e-06
   3.1600000e+02   4.6105618e-09   5.8122136e-02   9.1022405e-01   8.0860639e-01   3.8237905e-02   1.3256051e-06
   3.1700000e+02   2.6837782e-09   1.6744802e-01   1.4751355e+00  -5.8320336e-01   1.2368349e-02   1.3352335e-06
   3.1800000e+02   1.4842219e-09   3.2535031e-01   2.8906487e+00   7.2832181e-01   3.9311642e-03   1.3314154e-06
   3.1900000e+02   1.2996262e-09   2.4239266e-01   2.2813162e+00   8.8347532e-01   7.5317404e-03   1.3225643e-06
   3.2000000e+02   2.6363316e-09   1.9795318e-01   2.0225171e+00   8.7894974e-01   2.4216807e-02   1.2945032e-06
   3.2100000e+02   3.7128551e-09   1.2037030e-01   1.4763778e+00   8.6898158e-01   3.4710051e-02   1.2556547e-06
   3.2200000e+02   3.6169202e-09   6.2176523e-02   8.0199283e-01   8.7826111e-01   9.2273875e-02   1.1552251e-06
   3.2300000e+02   6.6594093e-09   8.7299797e-02   8.7465605e-01   8.5608052e-01   1.7781533e-01   9.8510959e-07
   3.2400000e+02   2.6116459e-09   1.3219615e-01   1.1590249e+00   7.7889489e-01   3.4501626e-02   9.5887355e-07
   3.2500000e+02   2.0358773e-09   2.8202862e-01   2.4861281e+00  -6.4604737e-01   1.3431417e-02   9.6724397e-07
   3.2600000e+02   1.6227361e-09   4.9785636e-02   4.4791857e-01   8.2037346e-01   6.4298319e-02   9.1691311e-07
   3.2700000e+02   1.6069674e-09   6.9195207e-02   6.0870333e-01   8.2256683e-01   4.2861128e-02   8.8486856e-07
   3.2800000e+02   1.9422139e-09   9.9878718e-02   1.0108024e+00   8.2373070e-01   7.8835485e-02   8.2835070e-07
   3.2900000e+02   3.0911597e-09   1.0397734e-01   9.4823280e-01   8.0560955e-01   1.4914557e-01   7.3248791e-07
   3.3000000e+02   1.3840580e-09   1.1522637e-01   9.9154625e-01   6.7982748e-01   1.3504242e-02   7.2579952e-07
   3.3100000e+02   1.7879787e-09   2.7496868e-01   2.4268869e+00   5.7166250e-01   1.5228694e-02   7.1953810e-07
   3.3200000e+02   1.9734185e-09   1.3310952e-01   1.2602546e+00   6.7573361e-01   2.7973773e-02   7.0609271e-07
   3.3300000e+02   2.7001877e-09   3.0011413e-02   5.6602815e-01   6.6769012e-01   7.3149122e-02   6.7270624e-07
   3.3400000e+02   9.2162166e-10   4.3719679e-02   7.6807622e-01   5.8327172e-01   6.5042997e-02   6.6638524e-07
   3.3500000e+02   7.3590715e-10   2.9896384e-01   2.6185862e+00   5.2742140e-02   3.1725768e-03   6.6627708e-07
   3.3600000e+02   6.6968111e-10   9.4542883e-02   8.1527361e-01   5.0575423e-01   1.2291432e-02   6.6217289e-07
   3.3700000e+02   7.6934458e-10   4.8929934e-02   4.8894940e-01   6.0169553e-01   2.7618233e-02   6.5133287e-07
   3.3800000e+02   2.0625051e-09   4.1558917e-02   8.2095252e-01   6.4190817e-01   3.6285802e-02   6.4381117e-07
   3.3900000e+02   4.6281079e-10   2.4057014e-01   2.0912580e+00   5.5722015e-01   6.1637601e-03   6.4160841e-07
   3.4000000e+02   3.4499795e-10   3.2783588e-01   2.8975981e+00   7.2294776e-01   2.2555123e-03   6.4056298e-07
   3.4100000e+02   4.8079554e-10   2.2775271e-01   2.0487545e+00   8.0071127e-01   4.2602400e-03   6.3837997e-07
   3.4200000e+02   7.6454924e-10   1.3687189e-01   1.4920450e+00   8.3311408e-01   1.0556405e-02   6.3277659e-07
   3.4300000e+02   9.1136692e-10   8.9252023e-02   1.0121440e+00   8.4844000e-01   2.4096769e-02   6.1989223e-07
   3.4400000e+02   2.9560442e-09   3.3697818e-02   7.7090659e-01   8.5939463e-01   6.1314992e-02   5.8754927e-07
   3.4500000e+02   9.2557529e-10   1.9202032e-01   1.6943111e+00   8.2559957e-01   1.7849773e-02   5.7892094e-07
   3.4600000e+02   7.3621692e-10   3.1224739e-01   2.7434803e+00   8.3302420e-01   1.0232135e-02   5.7399579e-07
   3.4700000e+02   8.5640236e-10   1.8598926e-01   1.6591852e+00   8.5611813e-01   2.7835739e-02   5.6037792e-07
   3.4800000e+02   9.2305970e-10   6.6788078e-02   7.7352756e-01   8.7412718e-01   3.3796742e-02   5.4390066e-07
   3.4900000e+02   1.1122110e-09   5.6174702e-02   7.5015780e-01   8.7577057e-01   8.4251889e-02   5.0425421e-07
   3.5000000e+02   1.4378592e-09   9.0481869e-02   9.4565407e-01   8.5617698e-01   3.9745298e-02   4.8720499e-07
   3.5100000e+02   5.3072990e-10   1.8532680e-01   1.6099857e+00  -6.7664102e-01   1.3216654e-02   4.9158490e-07
   3.5200000e+02   4.8141477e-10   2.2041684e-01   1.9235137e+00   9.0205653e-01   9.4441376e-03   4.8740114e-07
   3.5300000e+02   6.6019212e-10   1.3888558e-01   1.2493177e+00   9.2283420e-01   2.8920753e-02   4.7442393e-07
   3.5400000e+02   9.2795993e-10   8.3894263e-02   8.1859941e-01   9.3087670e-01   5.7987508e-02   4.4892742e-07
   3.5500000e+02   1.1532180e-09   4.6432999e-02   8.4289875e-01   9.3115341e-01   1.5327307e-01   3.8567311e-07
   3.5600000e+02   3.0857956e-09   6.9454275e-02   8.9352022e-01   9.1033340e-01   2.9172034e-01   2.8705461e-07
   3.5700000e+02   7.0757067e-10   1.8499146e-01   1.6030490e+00   7.0351522e-01   2.0579178e-02   2.8292985e-07
   3.5800000e+02   6.0777298e-10   3.2891535e-01   2.9051849e+00  -7.0573070e-01   2.0425163e-02   2.8703739e-07
   3.5900000e+02   5.1724126e-10   1.0165396e-01   8.9925103e-01   8.7073870e-01   3.7894897e-02   2.7761768e-07
   3.6000000e+02   4.7857313e-10   4.2447017e-02   4.4414920e-01   8.9922026e-01   6.9335173e-02   2.6044507e-07
   3.6100000e+02   1.3345522e-09   2.8962565e-02   8.1856513e-01   9.0228391e-01   1.7388640e-01   2.4021229e-07
   3.6200000e+02   5.4471326e-10   1.8204301e-01   1.5792672e+00   8.8644195e-01   9.8134496e-02   2.1958732e-07
   3.6300000e+02   4.2325783e-10   2.0134308e-01   1.7603246e+00   8.5138464e-01   9.1167820e-03   2.1788543e-07
   3.6400000e+02   4.4619556e-10   8.1149834e-02   6.9644199e-01   9.2256406e-01   1.0161969e-01   1.9764325e-07
   3.6500000e+02   5.9378181e-10   5.4044799e-02   5.5717518e-01   9.2321011e-01   1.1611188e-01   1.7667700e-07
   3.6600000e+02   1.9594113e-09   7.2472527e-02   8.9305518e-01   9.1016087e-01   2.5175556e-01   1.3743435e-07
   3.6700000e+02   4.7835470e-10   1.9572968e-01   1.7034642e+00  -3.5728269e-01   1.7552937e-02   1.3831460e-07
   3.6800000e+02   3.6250069e-10   3.5053023e-01   3.1159549e+00   6.6122365e-01   9.2602694e-03   1.3747105e-07
   3.6900000e+02   4.0654488e-10   1.7093907e-01   1.5368222e+00   8.9957773e-01   5.0202985e-02   1.3129726e-07
   3.7000000e+02   5.0356018e-10   7.3129044e-02   7.2583225e-01   9.1004141e-01   9.9983542e-02   1.1947461e-07
   3.7100000e+02   1.0820734e-09   4.1454743e-02   7.9120175e-01   9.0456470e-01   2.0597546e-01   9.7778833e-08
   3.7200000e+02   5.5214467e-10   1.4896226e-01   1.3312924e+00   8.4937945e-01   8.3724522e-02   9.0928112e-08
   3.7300000e+02   3.1527471e-10   2.3940104e-01   2.0802992e+00  -5.2802339e-01   2.2308393e-02   9.2015313e-08
   3.7400000e+02   2.3908862e-10   1.1561775e-01   9.9433871e-01   8.7948379e-01   5.4702567e-02   8.7621208e-08
   3.7500000e+02   2.6651824e-10   6.8746560e-02   6.0606499e-01   9.0326908e-01   8.6337880e-02   8.0853134e-08
   3.7600000e+02   9.7350100e-10   3.9385638e-02   8.2664993e-01   8.9939940e-01   2.5343803e-01   6.3062687e-08
   3.7700000e+02   3.3492624e-10   1.8057970e-01   1.5516177e+00   8.3063357e-01   2.5721911e-01   5.0404883e-08
   3.7800000e+02   2.0773312e-10   2.1437970e-01   1.8673428e+00   3.2885073e-01   2.1287587e-02   5.0062283e-08
   3.7900000e+02   1.3456658e-10   5.9904512e-02   5.3206310e-01   7.8491329e-01   1.0279020e-01   4.6133501e-08
   3.8000000e+02   2.0052933e-10   4.3591312e-02   5.1451695e-01   7.8063459e-01   1.5085581e-01   4.0932427e-08
   3.8100000e+02   1.8841198e-10   8.2989891e-02   1.0182644e+00   7.2693397e-01   2.4163316e-01   3.4419373e-08
   3.8200000e+02   4.3064285e-10   4.7274794e-02   8.7172996e-01   6.0635672e-01   3.9845917e-01   3.0748736e-08
   3.8300000e+02   1.3962797e-10   2.4934985e-01   2.1943372e+00   4.5802832e-01   9.5992060e-02   2.9513667e-08
   3.8400000e+02   1.0465983e-10   2.6422105e-01   2.3091428e+00   5.3114650e-01   2.7227828e-02   2.9094809e-08
   3.8500000e+02   1.1474746e-10   1.5717078e-01   1.3832475e+00   5.5603506e-01   6.7977336e-02   2.8043311e-08
   3.8600000e+02   1.3483017e-10   6.2217503e-02   6.5472295e-01   6.3475125e-01   6.1278969e-02   2.6985204e-08
   3.8700000e+02   2.2909315e-10   4.6123179e-02   7.7800328e-01   6.3499610e-01   2.1101299e-01   2.3779794e-08
   3.8800000e+02   1.8339241e-10   1.4040412e-01   1.2470133e+00   5.5338644e-01   1.0831345e-01   2.2457159e-08
   3.8900000e+02   8.3989547e-11   2.2036498e-01   1.9167428e+00  -2.1876730e-01   3.6726504e-02   2.2651894e-08
   3.9000000e+02   7.0680557e-11   1.8720468e-01   1.6242085e+00   5.9301892e-01   2.3369048e-02   2.2342044e-08
   3.9100000e+02   7.9643042e-11   1.4545150e-01   1.3102128e+00   6.6219459e-01   2.4895723e-02   2.1977669e-08
   3.9200000e+02   2.1612792e-10   4.2929359e-02   5.9263372e-01   7.1962591e-01   1.0765449e-01   2.0341488e-08
   3.9300000e+02   7.4776156e-11   1.5030452e-01   1.2924491e+00   6.8144217e-01   1.0337795e-01   1.8971040e-08
   3.9400000e+02   5.4142444e-11   1.9260776e-01   1.6576431e+00   5.8179509e-01   3.8404996e-02   1.8556618e-08
   3.9500000e+02   5.2442090e-11   6.6187383e-02   5.8959834e-01   6.5107998e-01   8.7807578e-02   1.7539397e-08
   3.9600000e+02   5.6003481e-11   4.6333632e-02   5.3539534e-01   6.6237194e-01   1.6284463e-01   1.5793163e-08
   3.9700000e+02   1.8417494e-10   1.7434879e-02   9.0271038e-01   6.7236110e-01   2.3941251e-01   1.4589309e-08
   3.9800000e+02   4.8011639e-11   2.2593400e-01   1.9354574e+00   5.4989618e-01   1.8714283e-01   1.3285120e-08
   3.9900000e+02   3.3824292e-11   1.9941660e-01   1.7088290e+00   6.5474798e-01   2.4609120e-02   1.3073395e-08
   4.0000000e+02   4.5493975e-11   1.1801489e-01   1.0120214e+00   5.6794878e-01   5.7561748e-02   1.2661157e-08
   4.0100000e+02   7.1985357e-11   6.0769019e-02   6.1543478e-01   4.9456076e-01   8.3060065e-02   1.2175416e-08
   4.0200000e+02   4.5051427e-11   1.3468087e-01   1.1584160e+00   4.5387162e-01   1.6043494e-01   1.1422238e-08
   4.0300000e+02   3.9681762e-11   1.4241038e-01   1.2259918e+00   2.6223529e-01   4.0604750e-02   1.1309473e-08
   4.0400000e+02   1.7496312e-11   1.3421884e-01   1.1419475e+00  -3.7093994e-02   1.9771130e-02   1.1319973e-08
   4.0500000e+02   2.0236006e-11   1.7493190e-01   1.4989484e+00   4.8439576e-01   8.3161295e-03   1.1274674e-08
   4.0600000e+02   3.9025109e-11   1.5460457e-01   1.3594763e+00   6.2292590e-01   4.4206074e-02   1.0971132e-08
   4.0700000e+02   5.8593059e-11   9.4632518e-02   9.2271916e-01   7.4002419e-01   7.2084769e-02   1.0399495e-08
   4.0800000e+02   4.9241145e-11   8.0789268e-02   7.9299672e-01   7.1893806e-01   1.4318921e-01   9.3861694e-09
   4.0900000e+02   2.2412430e-11   1.9163593e-01   1.6379919e+00   7.3072721e-01   2.9987519e-02   9.1825037e-09
   4.1000000e+02   2.6696505e-11   2.1429528e-01   1.8858681e+00   5.0143213e-01   2.5930680e-02   9.0654494e-09
   4.1100000e+02   3.5287816e-11   5.4290583e-02   5.5067667e-01   8.6974862e-01   5.3051709e-02   8.6504111e-09
   4.1200000e+02   4.5100591e-11   5.6969146e-02   6.6698672e-01   8.8408756e-01   2.6134491e-01   6.7350969e-09
   4.1300000e+02   9.3041262e-11   7.2011358e-02   8.9808112e-01   8.2547559e-01   3.7347524e-01   4.8702453e-09
   4.1400000e+02   2.7209656e-11   2.0422440e-01   1.7556998e+00   6.5894954e-01   1.5268744e-01   4.4158028e-09
   4.1500000e+02   2.1290715e-11   2.5496372e-01   2.2204055e+00   5.9104409e-01   3.7873373e-02   4.3190631e-09
   4.1600000e+02   1.3976965e-11   8.9549289e-02   8.0207164e-01   6.9098509e-01   5.2899606e-02   4.1644654e-09
   4.1700000e+02   1.3653211e-11   8.0339742e-02   7.0743636e-01   7.7149579e-01   5.3296163e-02   3.9957281e-09
   4.1800000e+02   6.1956961e-11   5.3002273e-02   7.9044274e-01   7.8848604e-01   2.1700071e-01   3.3547112e-09
   4.1900000e+02   1.9945234e-11   1.5391854e-01   1.3472577e+00   6.7196810e-01   5.2244919e-02   3.2395390e-09
   4.2000000e+02   1.5298574e-11   3.0558179e-01   2.6770936e+00  -4.0693482e-01   3.1253388e-02   3.2820430e-09
   4.2100000e+02   1.2105957e-11   5.6112153e-02   5.1193058e-01   7.9726614e-01   8.6434456e-02   3.0606672e-09
   4.2200000e+02   1.3027899e-11   4.9692284e-02   4.6522297e-01   8.1465680e-01   2.3497963e-01   2.5096723e-09
   4.2300000e+02   1.5470415e-11   2.8581204e-02   8.5583321e-01   7.8283605e-01   2.0274504e-01   2.1349530e-09
   4.2400000e+02   9.5146143e-12   8.3919088e-02   9.7314790e-01   7.5651395e-01   9.4409652e-02   1.9868473e-09
   4.2500000e+02   1.6107699e-11   9.1175147e-02   1.0073783e+00   8.1415660e-01   8.9602680e-02   1.8448039e-09
   4.2600000e+02   1.2594650e-11   1.8743064e-01   1.6227399e+00   7.9901225e-01   1.3101793e-01   1.6580630e-09
   4.2700000e+02   1.1840776e-11   1.3147658e-01   1.1300352e+00   7.8534801e-01   2.1373703e-01   1.3970768e-09
   4.2800000e+02   5.4230374e-12   4.1492584e-02   4.6250104e-01   7.1288909e-01   3.3653052e-01   1.1119143e-09
   4.2900000e+02   1.5071942e-11   3.3639919e-02   7.3526217e-01   3.4399970e-01   9.0664487e-02   1.0955976e-09
   4.3000000e+02   4.2988395e-12   2.3369271e-01   2.0203264e+00   4.8702949e-01   5.6748906e-02   1.0667001e-09
   4.3100000e+02   3.9266629e-12   3.0547483e-01   2.6779510e+00   5.1189593e-01   9.3285451e-03   1.0616406e-09
   4.3200000e+02   6.1673545e-12   2.3000974e-01   2.1723339e+00   3.2135145e-01   5.7090382e-02   1.0437430e-09
   4.3300000e+02   6.2771948e-12   1.0213902e-01   1.1725664e+00   5.7533083e-01   4.4561673e-02   1.0176950e-09
   4.3400000e+02   7.6901770e-12   2.1598087e-02   6.5941912e-01   7.9548154e-01   1.3162666e-01   9.1474447e-10
   4.3500000e+02   5.1529301e-12   2.1133569e-01   1.8084790e+00   8.4263277e-01   1.1014781e-01   8.3161495e-10
   4.3600000e+02   4.7803522e-12   1.0422117e-01   8.8076688e-01   8.9522731e-01   2.3025028e-01   6.6568816e-10
   4.3700000e+02   3.9722213e-12   4.8902514e-02   4.9466849e-01   8.5902667e-01   3.8871182e-01   4.6277028e-10
   4.3800000e+02   3.5078366e-12   6.0971685e-02   7.9043291e-01   7.3139148e-01   2.9063418e-01   3.7576656e-10
   4.3900000e+02   5.0338454e-12   1.1927269e-01   1.0776672e+00   6.5279809e-01   1.0808501e-01   3.5060592e-10
   4.4000000e+02   1.8762230e-12   2.0309183e-01   1.7425904e+00  -3.7447043e-01   9.1011550e-02   3.6376026e-10
   4.4100000e+02   2.0311479e-12   2.7841020e-01   2.4216478e+00  -2.8076723e-01   6.9902440e-02   3.7170149e-10
   4.4200000e+02   2.7431804e-12   2.4596749e-01   2.5306722e+00  -2.1566241e-01   1.1565420e-01   3.8327812e-10
   4.4300000e+02   1.8636072e-12   1.0872260e-01   1.0683726e+00  -1.2961248e-01   1.1876448e-01   3.9178662e-10
   4.4400000e+02   2.2332252e-12   5.0069989e-02   6.0602042e-01   4.7418169e-01   9.8517669e-02   3.7502693e-10
   4.4500000e+02   5.5482660e-12   3.7448665e-02   8.3289876e-01   7.4994489e-01   2.4368196e-01   3.4209719e-10
   4.4600000e+02   1.9477259e-12   2.9107892e-01   2.5211191e+00   8.2277777e-01   1.1116559e-01   3.1155803e-10
   4.4700000e+02   1.8110291e-12   2.5599536e-01   2.2295874e+00   8.0047014e-01   1.7234179e-01   2.7049848e-10
   4.4800000e+02   2.4774519e-12   2.2701744e-01   2.2242812e+00   7.3122706e-01   3.0000641e-01   2.1829380e-10
   4.4900000e+02   1.8146616e-12   8.3607271e-02   8.5191452e-01   5.5131239e-01   2.5593048e-01   1.9320002e-10
   4.5000000e+02   9.4699984e-13   4.0657179e-02   6.9451920e-01   3.6328321e-01   1.8542607e-01   1.8743731e-10
   4.5100000e+02   5.7070064e-13   2.9818270e-01   2.6016319e+00   3.0513932e-01   4.7465027e-02   1.8491680e-10
   4.5200000e+02   4.4335532e-13   7.3575582e-02   6.3772795e-01   3.9793599e-01   4.0468022e-02   1.8206835e-10
   4.5300000e+02   4.7777048e-13   5.1621961e-02   4.8177276e-01   4.2292341e-01   1.0757258e-01   1.7468912e-10
   4.5400000e+02   8.9725172e-13   3.3629276e-02   8.0518958e-01   4.3409906e-01   8.1261565e-02   1.6901131e-10
   4.5500000e+02   6.8670847e-13   1.1999651e-01   1.1232474e+00   4.4357734e-01   2.9274883e-02   1.6687550e-10
   4.5600000e+02   3.9679547e-13   2.2668301e-01   1.9432667e+00   4.0751286e-01   2.4696143e-02   1.6523895e-10
   4.5700000e+02   3.9593132e-13   1.0689862e-01   9.3932465e-01   4.9275835e-01   4.5067929e-02   1.6169930e-10
   4.5800000e+02   4.5351551e-13   3.8433861e-02   4.6940607e-01   5.1958326e-01   7.2292334e-02   1.5594573e-10
   4.5900000e+02   5.5168851e-13   3.6706957e-02   8.3795053e-01   5.1666716e-01   7.1437572e-02   1.5452517e-10
   4.6000000e+02   3.2833256e-13   2.7570010e-01   2.3911222e+00   5.1797204e-01   2.3497109e-02   1.5267608e-10
   4.6100000e+02   2.8921612e-13   1.4023044e-01   1.2109498e+00   5.7281667e-01   2.4774733e-02   1.5054132e-10
   4.6200000e+02   4.7919071e-13   1.5828132e-01   1.4347656e+00   5.8124650e-01   5.0637045e-02   1.4624210e-10
   4.6300000e+02   6.5403120e-13   1.3599229e-01   1.3312581e+00   5.6059172e-01   8.5437562e-02   1.3962172e-10
   4.6400000e+02   5.5167760e-13   6.8875401e-02   7.9616940e-01   5.1006523e-01   1.1865511e-01   1.3194328e-10
   4.6500000e+02   2.0455259e-13   2.0554336e-01   1.7713027e+00   4.0155493e-01   1.5120272e-02   1.3115496e-10


==> data/quadratic_n16__l3_7_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   9.4252321e-02   6.5143355e-02   2.4001294e-01   8.7519347e-01   1.0747868e+00   1.2866706e+00
   3.0000000e+00   4.9177763e-02   5.6076977e-02   2.3158590e-01   8.3180640e-01   2.4098054e-01   1.0430553e+00
   4.0000000e+00   2.1319571e-02   4.2602846e-02   1.3632521e-01   8.9491415e-01   3.3874535e-01   7.4375942e-01
   5.0000000e+00   9.7189292e-03   4.6857577e-03   7.6418493e-02   9.9387595e-01   8.1948445e-01   1.5355162e-01
   6.0000000e+00   4.9435137e-03   2.6032989e-04   1.8782909e-01   9.9794061e-01   1.0510979e+00   1.2792093e-02
   7.0000000e+00   1.3772237e-03   4.8408314e-03   2.3108646e-01   5.4922418e-01   4.0018258e+00   1.2148874e-02
   8.0000000e+00   3.2377230e-04   1.1284273e-01   3.4810093e-01   9.8834110e-01   1.0918949e+00   2.2370181e-03
   9.0000000e+00   2.8837983e-04   3.8382173e-03   1.8969383e-01   9.8555162e-01   1.6769845e+00   1.5924794e-03
   1.0000000e+01   5.5784530e-05   2.3653403e-02   1.5224014e-01   9.9654813e-01   8.8880101e-01   2.1660803e-04
   1.1000000e+01   2.0020166e-05   3.5689405e-02   1.9590388e-01   8.7402870e-01   9.5149466e-01   1.0657353e-04
   1.2000000e+01   1.1899775e-05   5.3194411e-02   2.0168426e-01   4.7109753e-01   9.9561653e-01   1.0937099e-04
   1.3000000e+01   2.9495757e-06   7.7374123e-02   2.4228104e-01   6.5309621e-01   2.6059336e-01   9.3287998e-05
   1.4000000e+01   1.6619430e-06   1.2908412e-01   4.3933418e-01   9.4651570e-01   1.4341685e-01   8.0739983e-05
   1.5000000e+01   1.6959556e-06   2.2819168e-02   1.4094550e-01   9.8039756e-01   5.6702139e-01   3.6973313e-05
   1.6000000e+01   7.0016544e-07   3.0113178e-03   2.1918071e-01   9.9235215e-01   8.7034501e-01   6.4170751e-06
   1.7000000e+01   5.7072994e-07   8.7386273e-03   2.2993967e-01   9.6179903e-01   8.4828481e-01   1.9017520e-06
   1.8000000e+01   1.7437291e-07   4.6673148e-02   1.6178598e-01   7.0400068e-01   7.3156112e-01   1.3516395e-06
   1.9000000e+01   4.8904838e-08   1.2170455e-01   3.6345098e-01   8.9381857e-01   2.7470438e-01   1.0332670e-06
   2.0000000e+01   1.9705665e-08   6.6055733e-02   2.3351686e-01   9.8577564e-01   6.6111711e-01   3.7774288e-07
   2.1000000e+01   5.7812090e-09   1.4912600e-02   1.5057159e-01   9.6772294e-01   7.2542046e-01   1.3206034e-07
   2.2000000e+01   1.5778521e-08   1.3535461e-02   2.7492220e-01   9.2207116e-01   6.5537900e-01   6.2069692e-08
   2.3000000e+01   2.7305361e-09   6.5279076e-02   2.0843410e-01   5.3479617e-01   3.4371502e-01   5.3772026e-08
   2.4000000e+01   1.5338808e-09   2.7647369e-01   8.4152172e-01  -1.2927936e-01   1.8852949e-01   5.5992388e-08
   2.5000000e+01   8.6208884e-10   2.1466157e-02   1.4106705e-01   9.7056417e-01   4.0037394e-01   3.4657528e-08
   2.6000000e+01   4.6591443e-10   8.2133048e-03   1.3717074e-01   9.8954258e-01   8.4410667e-01   7.0990497e-09
   2.7000000e+01   3.2623742e-10   4.7644065e-03   3.0146980e-01   9.6277781e-01   1.2047461e+00   3.1981239e-09
   2.8000000e+01   4.7395745e-10   4.5321959e-02   2.8818539e-01   9.5482763e-01   8.8446128e-01   9.7663609e-10
   2.9000000e+01   6.4250935e-11   8.9040527e-02   2.6570584e-01   4.1884723e-01   6.6454532e-01   9.1873095e-10
   3.0000000e+01   4.1004110e-11   2.0886141e-01   6.6015756e-01   9.5682825e-01   3.8680615e-01   5.8784769e-10
   3.1000000e+01   2.3677697e-11   4.7740971e-02   1.9234501e-01   9.5485839e-01   8.8019401e-01   1.8005830e-10
   3.2000000e+01   1.2454422e-11   5.1837884e-03   1.3251260e-01   8.2513006e-01   1.0374052e+00   1.0866653e-10
   3.3000000e+01   1.2553056e-11   3.5150745e-02   1.9034238e-01   7.0939774e-01   5.6093873e-01   7.8269631e-11
   3.4000000e+01   1.7950820e-12   1.5308255e-01   4.6591489e-01   3.9671176e-01   2.5395825e-01   7.2710673e-11
   3.5000000e+01   1.1036343e-12   2.5011464e-01   7.7083296e-01   4.2850316e-01   5.4316570e-02   7.1107975e-11
   3.6000000e+01   8.3311621e-13   4.4350290e-02   1.4396705e-01   8.5580768e-01   2.1759472e-01   5.8417237e-11
   3.7000000e+01   7.0996345e-13   7.3652412e-03   8.8205127e-02   9.9675455e-01   5.9961547e-01   2.3671562e-11
   3.8000000e+01   1.3253157e-13   6.5544596e-03   2.9969038e-01   9.9916072e-01   9.7381776e-01   1.1402883e-12


==> data/quadratic_n16__l5_1_1.dat <==
   1.0000000e+00   6.7057230e-01   1.0000000e-06   9.7862222e+00   3.6776351e-01   9.8908101e-02   3.8720191e+00
   2.0000000e+00   1.6100425e-01   1.0000000e-06   3.1507678e+00   3.5929564e-01   2.3544353e-01   3.6451435e+00
   3.0000000e+00   1.0536984e-01   1.0000000e-06   2.4572804e+00   2.8559287e-01   7.9195113e-02   3.5734246e+00
   4.0000000e+00   4.5860592e-02   1.0000000e-06   8.9595484e-01   3.2072062e-01   1.4788113e-01   3.4405451e+00
   5.0000000e+00   2.6359460e-02   1.0000000e-06   5.1983334e-01   3.0381218e-01   1.1022097e-01   3.3449030e+00
   6.0000000e+00   3.6831308e-02   1.0000000e-06   4.9177668e-01   3.0287444e-01   1.4991382e-01   3.2285922e+00
   7.0000000e+00   4.0126944e-02   1.0000000e-06   4.6835715e-01   2.8629861e-01   1.1770908e-01   3.1409665e+00
   8.0000000e+00   3.8844243e-02   1.0000000e-06   4.4808795e-01   2.0106968e-01   1.3573685e-01   3.1051334e+00
   9.0000000e+00   7.5609644e-03   1.0000000e-06   4.2905224e-01   6.1574205e-02   3.5976315e-02   3.1002605e+00
   1.0000000e+01   3.6656700e-03   1.0000000e-06   1.0046996e+00   2.3344134e-01   3.0903845e-02   3.0793041e+00
   1.1000000e+01   8.4467208e-03   1.0000000e-06   2.4408410e-01   3.2909585e-01   1.1203449e-01   2.9836082e+00
   1.2000000e+01   7.2366226e-03   1.0000000e-06   5.3493700e-01   2.6171927e-01   5.0621097e-01   2.9077141e+00
   1.3000000e+01   1.8098026e-02   1.0000000e-06   6.4965556e-01   2.0434103e-01   1.5884049e-01   2.8694439e+00
   1.4000000e+01   7.0134186e-03   1.0000000e-06   5.4351527e-01   7.0709628e-02   6.0838423e-02   2.8666884e+00
   1.5000000e+01   2.8655134e-03   1.0000000e-06   6.0074888e-01  -8.1319291e-02   5.3809926e-02   2.8833344e+00
   1.6000000e+01   2.6079325e-03   1.0000000e-06   2.6720512e-01   8.4361864e-02   4.1002009e-02   2.8809915e+00
   1.7000000e+01   1.7799466e-03   1.0000000e-06   2.8405058e-01   2.4676985e-01   3.2205854e-02   2.8595091e+00
   1.8000000e+01   6.4824032e-03   1.0000000e-06   1.7395137e-01   3.2900563e-01   2.7977255e-01   2.8000839e+00
   1.9000000e+01   8.5085273e-03   1.0000000e-06   2.4907472e-01   2.6228039e-01   1.8922858e-01   2.7425402e+00
   2.0000000e+01   6.4589241e-03   1.0000000e-06   8.5707925e-01   1.9159820e-01   3.1078092e-01   2.7375617e+00
   2.1000000e+01   2.0399562e-03   1.0000000e-06   3.3087901e-01  -2.4708663e-02   4.5498654e-02   2.7434665e+00
   2.2000000e+01   3.2095204e-03   1.0000000e-06   2.9633510e-01   2.2968232e-01   1.1784882e-01   2.7260370e+00
   2.3000000e+01   8.9525938e-04   1.0000000e-06   5.9342431e-02   2.4268718e-01   1.4543435e-01   2.6848250e+00
   2.4000000e+01   1.7518952e-03   1.0000000e-06   1.4809273e-01   1.4169623e-01   1.6331331e-01   2.6714973e+00
   2.5000000e+01   2.7772512e-03   1.0000000e-06   1.5374968e-01   3.3938593e-01   4.8703656e-02   2.6301883e+00
   2.6000000e+01   6.6700921e-03   1.0000000e-06   8.9670363e-01   2.5845658e-01   4.0466778e-01   2.6137854e+00
   2.7000000e+01   3.1145966e-03   1.0000000e-06   3.1698274e-01   2.0356683e-01   4.1523924e-01   2.6008247e+00
   2.8000000e+01   2.6750981e-03   1.0000000e-06   2.3276532e-01   2.6399275e-01   4.3761103e-01   2.5669372e+00
   2.9000000e+01   1.5399300e-03   1.0000000e-06   9.1206722e-02   2.1943097e-01   5.0297488e-01   2.5364155e+00
   3.0000000e+01   1.6104870e-03   1.0000000e-06   1.1999144e-01   2.5391780e-01   7.7458876e-01   2.4854340e+00
   3.1000000e+01   1.3290273e-03   1.0000000e-06   1.3688017e-01   2.1188470e-01   2.7473422e-01   2.4687584e+00
   3.2000000e+01   3.2591961e-03   1.0000000e-06   6.2652488e-01  -8.7083995e-02   2.5675728e-01   2.4769164e+00
   3.3000000e+01   1.5749428e-03   1.0000000e-06   6.0234891e-01  -3.5850882e-02   1.6811366e+00   2.4782960e+00
   3.4000000e+01   2.0453971e-03   1.0000000e-06   2.4936438e-01  -1.3584038e-01   3.3891792e-01   2.4947277e+00
   3.5000000e+01   9.4719094e-04   1.0000000e-06   1.3520449e-01   6.0666079e-02   2.6353291e-01   2.4925724e+00
   3.6000000e+01   8.4219085e-04   1.0000000e-06   7.9579345e-02   2.2762790e-01   7.6844316e-02   2.4560645e+00
   3.7000000e+01   8.2618772e-04   1.0000000e-06   1.2879273e-01   1.1414770e-01   1.6607265e-01   2.4532853e+00
   3.8000000e+01   1.8956241e-03   1.0000000e-06   3.4927044e-01   1.2757701e-01   5.9008432e-02   2.4451052e+00
   3.9000000e+01   4.3329240e-04   1.0000000e-06   7.7574305e-01   5.3517157e-02   7.9624198e-01   2.4443384e+00
   4.0000000e+01   1.1965747e-03   1.0000000e-06   2.5413993e-01  -1.2887164e-01   2.4920604e-02   2.4484497e+00
   4.1000000e+01   7.2985733e-04   1.0000000e-06   1.4707612e-01  -6.6118794e-02   1.7101003e-01   2.4524664e+00
   4.2000000e+01   4.5375519e-04   1.0000000e-06   5.2971437e-02  -3.3839000e-02   8.7177045e-02   2.4548564e+00
   4.3000000e+01   9.8347535e-04   1.0000000e-06   9.4013755e-02   3.2731613e-01   6.0324278e-02   2.4316274e+00
   4.4000000e+01   1.7609296e-03   1.0000000e-06   1.8626368e-01   2.9689455e-01   1.5564485e-01   2.4052336e+00
   4.5000000e+01   7.3379146e-04   1.0000000e-06   8.3717725e-01   2.9787602e-01   7.9938835e-01   2.4008019e+00
   4.6000000e+01   1.4363338e-03   1.0000000e-06   2.0984048e-01  -8.3595806e-02   3.1220270e-02   2.4042249e+00
   4.7000000e+01   1.0745455e-03   1.0000000e-06   2.0557299e-01  -2.5463887e-03   1.6112380e-01   2.4048358e+00
   4.8000000e+01   6.9209576e-04   1.0000000e-06   8.8876808e-02   1.5433775e-01   3.4485158e-02   2.4017233e+00
   4.9000000e+01   2.7802516e-04   1.0000000e-06   7.2965693e-02   3.0658656e-01   2.4720864e-02   2.3841903e+00
   5.0000000e+01   8.4675990e-04   1.0000000e-06   1.4628108e-01   4.1251700e-01   5.3752860e-02   2.3584793e+00
   5.1000000e+01   7.5922603e-04   1.0000000e-06   8.7294696e-01   4.2518218e-01   4.6862454e-01   2.3548209e+00
   5.2000000e+01   1.5505279e-03   1.0000000e-06   1.8827727e-01   3.9288869e-01   5.3892822e-02   2.3306212e+00
   5.3000000e+01   1.0959083e-03   1.0000000e-06   1.8866724e-01   4.1408803e-01   2.6240467e+00   2.2581934e+00
   5.4000000e+01   8.4618536e-04   1.0000000e-06   9.7962862e-02   3.4530726e-01   8.5358583e-01   2.2479711e+00
   5.5000000e+01   6.0496923e-04   1.0000000e-06   6.0763340e-02   3.4998795e-01   1.6827130e-01   2.2166446e+00
   5.6000000e+01   7.4676133e-04   1.0000000e-06   1.0729239e-01   3.3360076e-01   8.2488563e-01   2.1811829e+00
   5.7000000e+01   4.3040447e-04   1.0000000e-06   8.6827021e-01   3.0732314e-01   2.1461395e+00   2.1783905e+00
   5.8000000e+01   1.5298415e-03   1.0000000e-06   1.7137638e-01  -1.4375115e-01   1.7372683e-01   2.2135263e+00
   5.9000000e+01   1.0255688e-03   1.0000000e-06   2.6810554e-01  -2.5833668e-01   4.5757543e+00   2.2352758e+00
   6.0000000e+01   5.8934211e-04   1.0000000e-06   1.0284347e-01   3.8106371e-01   4.8716024e-01   2.2102370e+00
   6.1000000e+01   7.0762527e-04   1.0000000e-06   7.6318185e-02   3.5642320e-01   1.9466026e-01   2.1916445e+00
   6.2000000e+01   1.0001096e-03   1.0000000e-06   8.4977145e-02   2.6756452e-01   1.4946564e-01   2.1711670e+00
   6.3000000e+01   8.7667732e-04   1.0000000e-06   8.9152560e-01   3.6184263e-01   1.1241062e-01   2.1684189e+00
   6.4000000e+01   4.1495854e-04   1.0000000e-06   1.0345867e-01   2.9596716e-01   1.3344870e-01   2.1300847e+00
   6.5000000e+01   6.7920635e-04   1.0000000e-06   3.1313537e-01  -4.2573262e-02   6.1522480e-01   2.1305451e+00
   6.6000000e+01   3.2525487e-04   1.0000000e-06   1.1639482e-01  -2.3051705e-01   1.7231741e-02   2.1393064e+00
   6.7000000e+01   5.3360465e-04   1.0000000e-06   1.3007201e-01   3.5355230e-01   2.3522772e-02   2.1348909e+00
   6.8000000e+01   2.2501105e-04   1.0000000e-06   1.0103386e-01   5.5916073e-02   1.7389783e-02   2.1331371e+00
   6.9000000e+01   4.2398718e-04   1.0000000e-06   9.2292602e-01   1.4119908e-02   3.3302798e-02   2.1331069e+00
   7.0000000e+01   3.8411124e-04   1.0000000e-06   1.2776484e-01   2.4622829e-02   2.3487147e-02   2.1324615e+00
   7.1000000e+01   5.5069992e-04   1.0000000e-06   2.9021883e-01   1.8312293e-01   1.3294822e-01   2.1316548e+00
   7.2000000e+01   2.4516256e-04   1.0000000e-06   1.4721036e-01   1.2427514e-01   3.5051998e-02   2.1294140e+00
   7.3000000e+01   1.6248539e-04   1.0000000e-06   8.5442541e-02   1.5523405e-01   5.8412130e-02   2.1270559e+00
   7.4000000e+01   2.8742296e-04   1.0000000e-06   7.2735123e-02   3.5107515e-01   1.4358883e-02   2.1165265e+00
   7.5000000e+01   1.6675638e-04   1.0000000e-06   8.3041560e-01   1.4359901e-01   9.9345745e-02   2.1160572e+00
   7.6000000e+01   3.4202794e-04   1.0000000e-06   1.1100724e-01   9.0158636e-02   5.9974871e-02   2.1134330e+00
   7.7000000e+01   8.1718493e-04   1.0000000e-06   2.4247502e-01   5.7867980e-01   3.0483330e-01   2.0903902e+00
   7.8000000e+01   6.3966147e-04   1.0000000e-06   1.8756747e-01   5.6587420e-01   8.5415509e-01   2.0593298e+00
   7.9000000e+01   1.1488644e-03   1.0000000e-06   9.7699356e-02   5.6886247e-01   1.7901998e+00   1.9375455e+00
   8.0000000e+01   5.9005382e-04   1.0000000e-06   7.4612241e-02   4.8555455e-01   5.9324820e+00   1.8569889e+00
   8.1000000e+01   8.0718068e-04   1.0000000e-06   7.9774457e-01   2.4572085e-01   2.8221087e+00   1.8545004e+00
   8.2000000e+01   5.0990248e-04   1.0000000e-06   1.5429362e-01   2.2172708e-01   6.7566421e-01   1.8462131e+00
   8.3000000e+01   7.7854221e-04   1.0000000e-06   2.4834968e-01  -3.8239730e-01   1.0523341e+00   1.8580332e+00
   8.4000000e+01   8.5111241e-04   1.0000000e-06   1.7202106e-01  -3.7897943e-01   8.5331770e-01   1.8773703e+00
   8.5000000e+01   5.1781592e-04   1.0000000e-06   1.0834483e-01  -4.1579001e-01   4.7362847e+00   1.9392584e+00
   8.6000000e+01   2.1774631e-04   1.0000000e-06   8.6989767e-02  -4.4263138e-01   2.2219370e+00   1.9699846e+00
   8.7000000e+01   5.7059555e-04   1.0000000e-06   7.2150786e-01  -2.1115931e-01   6.7187569e-01   1.9721940e+00
   8.8000000e+01   1.1936325e-04   1.0000000e-06   2.1148326e-01  -8.1270256e-02   3.6433457e-01   1.9741457e+00
   8.9000000e+01   2.3861558e-04   1.0000000e-06   2.3479999e-01   5.0627237e-01   5.4067369e-01   1.9657549e+00
   9.0000000e+01   3.4809075e-04   1.0000000e-06   1.5521749e-01   5.0947815e-01   1.4087039e+00   1.9440672e+00
   9.1000000e+01   2.3127170e-04   1.0000000e-06   9.9877297e-02   4.8233841e-01   2.6934349e+00   1.9246694e+00
   9.2000000e+01   2.9251275e-04   1.0000000e-06   9.0950418e-02   4.5777966e-01   1.8981079e+00   1.8992167e+00
   9.3000000e+01   2.4623801e-04   1.0000000e-06   6.6587746e-01   2.1513617e-01   2.4110717e+00   1.8982597e+00
   9.4000000e+01   2.9418985e-04   1.0000000e-06   2.1734004e-01   1.4080457e-01   1.9370674e-01   1.8966758e+00
   9.5000000e+01   3.4299381e-04   1.0000000e-06   2.3182590e-01   5.2361785e-01   5.5246303e-02   1.8830914e+00
   9.6000000e+01   3.3345842e-04   1.0000000e-06   1.4326083e-01   5.3654035e-01   8.9898101e-01   1.8552445e+00
   9.7000000e+01   5.2005603e-04   1.0000000e-06   1.3745329e-01   5.2416149e-01   1.1381650e+00   1.8381654e+00
   9.8000000e+01   3.0243215e-04   1.0000000e-06   5.4064589e-02   5.0446327e-01   3.7148496e-01   1.7966185e+00
   9.9000000e+01   4.4137384e-04   1.0000000e-06   6.7246638e-01   2.8089211e-02   6.3828588e-01   1.7964983e+00
   1.0000000e+02   3.3741902e-04   1.0000000e-06   2.1809303e-01   1.3677705e-01   7.6889362e-02   1.7942182e+00
   1.0100000e+02   6.8837528e-04   1.0000000e-06   2.5440962e-01  -4.3101910e-01   6.2142983e-02   1.8189428e+00
   1.0200000e+02   2.5037256e-04   1.0000000e-06   2.0873666e-01  -4.3969293e-01   2.2458182e+00   1.8331993e+00
   1.0300000e+02   2.6006937e-04   1.0000000e-06   1.6757097e-01   4.6798397e-01   2.5417849e-01   1.8264303e+00
   1.0400000e+02   1.7974329e-04   1.0000000e-06   1.2868169e-01   4.6252155e-01   6.6232523e-02   1.8229457e+00
   1.0500000e+02   5.7227653e-04   1.0000000e-06   6.5222850e-01   4.2063056e-01   5.7800115e-02   1.8174449e+00
   1.0600000e+02   1.9293045e-04   1.0000000e-06   2.8768534e-01   4.0506387e-01   5.6992168e-01   1.8109496e+00
   1.0700000e+02   2.3061835e-04   1.0000000e-06   1.5908975e-01   4.5798572e-01   2.8110982e-01   1.8037192e+00
   1.0800000e+02   1.5921687e-04   1.0000000e-06   1.9276914e-01   4.7765664e-01   3.1388796e-01   1.7995104e+00
   1.0900000e+02   3.6524786e-04   1.0000000e-06   1.0229627e-01  -1.9507019e-01   2.7979392e-02   1.8045902e+00
   1.1000000e+02   2.9970360e-04   1.0000000e-06   1.5210567e-01   1.0912900e-01   1.7735104e-01   1.8025169e+00
   1.1100000e+02   3.3573652e-04   1.0000000e-06   6.6242299e-01  -3.4034171e-01   2.3027663e-01   1.8047346e+00
   1.1200000e+02   1.6718643e-04   1.0000000e-06   2.9213463e-01  -1.6246806e-01   2.0242066e-02   1.8054821e+00
   1.1300000e+02   1.7282865e-04   1.0000000e-06   1.3695898e-01   5.3230296e-01   3.4391832e-02   1.7732087e+00
   1.1400000e+02   3.8116531e-04   1.0000000e-06   3.2968183e-01  -1.3316637e-02   5.9146176e-02   1.7733081e+00
   1.1500000e+02   4.0927415e-04   1.0000000e-06   9.8828878e-02   7.7688923e-02   7.6973307e-02   1.7709838e+00
   1.1600000e+02   4.5794645e-04   1.0000000e-06   1.6250002e-01   5.7989430e-01   1.6027522e-01   1.7607556e+00
   1.1700000e+02   3.5394145e-04   1.0000000e-06   6.1137178e-01   3.7581680e-01   2.8583401e-01   1.7578154e+00
   1.1800000e+02   3.6250148e-04   1.0000000e-06   3.0899628e-01   2.5855353e-01   4.7405533e-02   1.7551510e+00
   1.1900000e+02   1.3394016e-04   1.0000000e-06   3.6927861e-02   3.1811452e-01   4.6714227e-02   1.7487384e+00
   1.2000000e+02   5.3296263e-04   1.0000000e-06   2.6552329e-01   6.2713059e-01   2.5109159e-02   1.7215413e+00
   1.2100000e+02   2.2182259e-04   1.0000000e-06   2.4642353e-01   6.0898265e-01   1.7853636e+00   1.7070245e+00
   1.2200000e+02   1.9895481e-04   1.0000000e-06   1.3948339e-01   6.3045808e-01   2.1688814e-01   1.6997539e+00
   1.2300000e+02   1.5265583e-04   1.0000000e-06   6.2933333e-01   5.1668978e-01   2.6928070e-01   1.6979091e+00
   1.2400000e+02   2.1960951e-04   1.0000000e-06   2.9473148e-01   4.7541147e-01   7.5562949e-02   1.6941116e+00
   1.2500000e+02   1.2320272e-04   1.0000000e-06   3.4747518e-02   5.1424232e-01   5.6877073e-02   1.6818509e+00
   1.2600000e+02   2.2122201e-04   1.0000000e-06   1.4145617e-01  -5.6938920e-01   2.6150518e-01   1.6976528e+00
   1.2700000e+02   2.1840659e-04   1.0000000e-06   2.5254293e-01  -4.9855879e-01   1.0216704e+00   1.7044489e+00
   1.2800000e+02   2.1620012e-04   1.0000000e-06   1.2249830e-01   2.0379430e-01   8.8746145e-02   1.7025474e+00
   1.2900000e+02   4.0340713e-04   1.0000000e-06   6.3438439e-01   5.8759367e-01   4.2893333e-02   1.6998695e+00
   1.3000000e+02   3.5293553e-04   1.0000000e-06   3.2200320e-01   6.8176245e-01   6.3704088e-02   1.6906701e+00
   1.3100000e+02   1.6305674e-04   1.0000000e-06   4.7310286e-02   6.4640803e-01   1.1680977e-01   1.6591836e+00
   1.3200000e+02   3.2354407e-04   1.0000000e-06   1.4738553e-01   2.8805260e-01   2.2696677e-01   1.6525576e+00
   1.3300000e+02   2.0994841e-04   1.0000000e-06   2.4749321e-01   4.4588981e-01   4.4888819e-01   1.6474220e+00
   1.3400000e+02   1.3186784e-04   1.0000000e-06   1.1522301e-01   6.3591931e-01   1.5082140e-01   1.6375906e+00
   1.3500000e+02   4.4534339e-04   1.0000000e-06   6.0105652e-01   4.1151548e-01   8.5839785e-02   1.6339948e+00
   1.3600000e+02   3.5128695e-04   1.0000000e-06   5.7589900e-01   2.0710969e-01   2.9089870e-01   1.6324727e+00
   1.3700000e+02   9.8748665e-05   1.0000000e-06   6.7328948e-02  -5.3717268e-01   1.6258592e-02   1.6396397e+00
   1.3800000e+02   1.9204297e-04   1.0000000e-06   1.6303303e-01   9.7881687e-02   3.2139346e-02   1.6384026e+00
   1.3900000e+02   1.0219039e-04   1.0000000e-06   3.2410184e-01   2.1105241e-01   1.4395973e-01   1.6376288e+00
   1.4000000e+02   8.1574189e-05   1.0000000e-06   1.3106802e-01   2.5765667e-01   7.1199216e-03   1.6372539e+00
   1.4100000e+02   6.0641704e-05   1.0000000e-06   3.2923449e-01   1.8568764e-01   4.4980134e-03   1.6359024e+00
   1.4200000e+02   1.4089865e-04   1.0000000e-06   8.4287176e-01   3.0714288e-02   8.5713158e-02   1.6358691e+00
   1.4300000e+02   1.0952163e-04   1.0000000e-06   1.0827046e-01   6.9177483e-02   4.8300572e-03   1.6353415e+00
   1.4400000e+02   2.2113298e-04   1.0000000e-06   1.8692262e-01   7.2870231e-01   2.8140873e-02   1.6269769e+00
   1.4500000e+02   2.3045604e-04   1.0000000e-06   3.2516774e-01   5.9064284e-01   6.1920540e-02   1.6251194e+00
   1.4600000e+02   1.8558058e-04   1.0000000e-06   1.0844361e-01   6.7172695e-01   1.2322866e-02   1.6217606e+00
   1.4700000e+02   8.7799052e-05   1.0000000e-06   6.3407829e-02   4.9237566e-01   5.7828044e-03   1.6171636e+00
   1.4800000e+02   1.7434578e-04   1.0000000e-06   6.6676939e-01   5.9602881e-01   1.8800615e-02   1.6149013e+00
   1.4900000e+02   1.0467241e-04   1.0000000e-06   4.3188986e-01   7.9559016e-01   3.8140230e-02   1.6118403e+00
   1.5000000e+02   4.6534628e-04   1.0000000e-06   1.1724230e-01   8.4213663e-01   9.0206063e-02   1.5511134e+00
   1.5100000e+02   3.2135266e-04   1.0000000e-06   2.9658786e-01   8.2741481e-01   1.8765520e+01   1.5044133e+00
   1.5200000e+02   3.2161984e-04   1.0000000e-06   1.3551616e-01   8.2962316e-01   3.2289325e+00   1.4730812e+00
   1.5300000e+02   1.9641090e-04   1.0000000e-06   1.2916641e-01   7.9415414e-01   2.1985447e+00   1.4530690e+00
   1.5400000e+02   3.9309373e-04   1.0000000e-06   3.6088385e-01   8.3260085e-01   7.2737632e-01   1.4256864e+00
   1.5500000e+02   3.1908980e-04   1.0000000e-06   5.4950858e-01   8.1564151e-01   9.6338433e+00   1.4038919e+00
   1.5600000e+02   4.7150143e-04   1.0000000e-06   1.3893351e-01   4.1653369e-01   4.5248871e-01   1.3878238e+00
   1.5700000e+02   2.7791690e-04   1.0000000e-06   3.1161137e-01   3.6124692e-01   2.7076442e-01   1.3857135e+00
   1.5800000e+02   2.8799420e-04   1.0000000e-06   1.3620691e-01  -7.6250203e-01   2.9557589e-02   1.4013916e+00
   1.5900000e+02   2.7837839e-04   1.0000000e-06   1.3684427e-01  -4.8511896e-01   1.8463455e-01   1.4173641e+00
   1.6000000e+02   1.8049443e-04   1.0000000e-06   3.6101769e-01   8.2872514e-01   5.3329183e-01   1.3978514e+00
   1.6100000e+02   2.6418138e-04   1.0000000e-06   5.5755918e-01   8.1408557e-01   2.4394849e+00   1.3870289e+00
   1.6200000e+02   2.2955355e-04   1.0000000e-06   1.6896652e-01   7.4272733e-01   4.5617928e-01   1.3724069e+00
   1.6300000e+02   2.2247561e-04   1.0000000e-06   3.1082694e-01   8.2996271e-01   2.9231069e-01   1.3672089e+00
   1.6400000e+02   2.2078118e-04   1.0000000e-06   1.2987392e-01   8.4794639e-01   1.9726302e-01   1.3105237e+00
   1.6500000e+02   1.1793064e-04   1.0000000e-06   1.6912555e-01   8.0474471e-01   4.5653753e+00   1.3011382e+00
   1.6600000e+02   1.7058119e-04   1.0000000e-06   3.6140478e-01  -7.7182683e-01   3.0930378e-01   1.3108695e+00
   1.6700000e+02   1.3943546e-04   1.0000000e-06   5.4533908e-01  -7.7125029e-01   3.6545668e+00   1.3180993e+00
   1.6800000e+02   2.3662285e-04   1.0000000e-06   6.0435606e-02  -4.2473428e-02   2.6005694e-01   1.3191829e+00
   1.6900000e+02   2.6794301e-04   1.0000000e-06   3.0913101e-01   2.4863101e-01   1.0413381e-01   1.3181221e+00
   1.7000000e+02   1.1736454e-04   1.0000000e-06   6.1169669e-02   8.5266592e-01   2.5307095e-02   1.2897968e+00
   1.7100000e+02   2.6834958e-04   1.0000000e-06   1.7254447e-01   8.7391010e-01   1.2686170e-01   1.1495574e+00
   1.7200000e+02   2.1841033e-04   1.0000000e-06   4.1588545e-01  -6.7070176e-03   1.1093661e+01   1.1496160e+00
   1.7300000e+02   4.7459817e-04   1.0000000e-06   5.7196326e-01  -1.7473365e-01   1.4023472e-01   1.1514193e+00
   1.7400000e+02   2.7974499e-04   1.0000000e-06   1.0880725e-01   8.7309636e-01   1.4841064e+00   9.7052645e-01
   1.7500000e+02   3.7139017e-04   1.0000000e-06   3.3797070e-01   8.2334348e-01   9.7065676e+01   9.3301923e-01
   1.7600000e+02   2.5733520e-04   1.0000000e-06   1.0171997e-01   7.9993168e-01   1.3067907e+01   7.8895158e-01
   1.7700000e+02   2.1877659e-04   1.0000000e-06   1.1589604e-01   7.2169147e-01   5.5624552e+01   7.5860268e-01
   1.7800000e+02   1.4789975e-04   1.0000000e-06   3.7018745e-01   3.8878939e-01   1.8788667e+00   7.5645543e-01
   1.7900000e+02   2.3493878e-04   1.0000000e-06   5.5717269e-01  -6.6245279e-01   5.1860510e-01   7.6052994e-01
   1.8000000e+02   2.1473276e-04   1.0000000e-06   7.7354755e-02  -6.5003287e-01   5.5639338e+00   8.5243093e-01
   1.8100000e+02   1.6374070e-04   1.0000000e-06   3.2519525e-01  -7.6214286e-01   7.0810257e+01   8.6371497e-01
   1.8200000e+02   1.5077519e-04   1.0000000e-06   6.0486922e-02  -7.3221215e-01   3.7442327e+00   9.4023577e-01
   1.8300000e+02   9.9672636e-05   1.0000000e-06   9.6054135e-02  -7.7586373e-01   1.0798125e+01   9.5570276e-01
   1.8400000e+02   1.7961514e-04   1.0000000e-06   3.7232389e-01   4.6773578e-02   1.7561493e+00   9.5555505e-01
   1.8500000e+02   3.0390807e-04   1.0000000e-06   5.4277061e-01   7.8648059e-01   6.7370267e-02   9.4294982e-01
   1.8600000e+02   1.8001720e-04   1.0000000e-06   6.9380742e-02   8.6412973e-01   1.4915259e+00   8.6811888e-01
   1.8700000e+02   2.7252398e-04   1.0000000e-06   3.2873308e-01   8.3282524e-01   3.5646609e+00   8.6309173e-01
   1.8800000e+02   3.7743289e-04   1.0000000e-06   3.4467310e-02   8.4636046e-01   1.4079882e+00   6.2719467e-01
   1.8900000e+02   4.5742785e-04   1.0000000e-06   2.4272786e-01   6.6684172e-01   1.8993261e+01   6.1949778e-01
   1.9000000e+02   2.5788542e-04   1.0000000e-06   3.4524753e-01   6.5662083e-01   8.7847647e+00   5.6729990e-01
   1.9100000e+02   3.4294072e-04   1.0000000e-06   5.8495462e-01  -5.4356797e-01   1.7810087e+01   5.6999660e-01
   1.9200000e+02   2.5369412e-04   1.0000000e-06   7.6775478e-02  -5.5813958e-01   4.3487009e+00   5.9248574e-01
   1.9300000e+02   2.2760383e-04   1.0000000e-06   3.2335498e-01   6.4923011e-01   2.1278030e+00   5.7989057e-01
   1.9400000e+02   2.0822452e-04   1.0000000e-06   7.6858309e-02   6.2910675e-01   1.3036782e+01   5.4467271e-01
   1.9500000e+02   2.8512722e-04   1.0000000e-06   1.1131789e-01  -5.3731517e-01   2.3908183e+01   5.7361125e-01
   1.9600000e+02   1.6948590e-04   1.0000000e-06   3.5458302e-01  -5.8196677e-01   1.7001660e+02   6.0256944e-01
   1.9700000e+02   9.4435940e-05   1.0000000e-06   5.8113957e-01  -6.2531360e-01   1.0462927e+01   6.3453452e-01
   1.9800000e+02   1.7878835e-04   1.0000000e-06   5.9623568e-01   6.6910020e-01   7.8756757e+00   6.3290442e-01
   1.9900000e+02   2.2020922e-04   1.0000000e-06   2.8282897e-01  -1.8403892e-01   1.1532736e-01   6.3464694e-01
   2.0000000e+02   1.1128336e-04   1.0000000e-06   1.6893113e-01   6.4197934e-01   1.6453113e+00   6.2429807e-01
   2.0100000e+02   1.3050659e-04   1.0000000e-06   1.8733184e-01   6.6708750e-01   3.4251940e-01   6.1986037e-01
   2.0200000e+02   1.3079167e-04   1.0000000e-06   3.6742049e-01   6.7402345e-01   1.2391172e+00   6.1183548e-01
   2.0300000e+02   1.2145446e-04   1.0000000e-06   1.0290242e-01   7.0549844e-01   6.1715257e-01   6.0356863e-01
   2.0400000e+02   1.6737438e-04   1.0000000e-06   5.9924499e-01  -2.3382681e-01   1.3908268e+00   6.0376084e-01
   2.0500000e+02   1.4276038e-04   1.0000000e-06   2.0199055e-01  -7.0290648e-02   6.7917542e-02   6.0456792e-01
   2.0600000e+02   7.5682051e-05   1.0000000e-06   2.0051529e-01   6.6924246e-01   5.6711179e-01   5.9745050e-01
   2.0700000e+02   1.0032550e-04   1.0000000e-06   1.9044489e-01   7.3032906e-01   4.8943768e+00   5.3437159e-01
   2.0800000e+02   1.6421356e-04   1.0000000e-06   3.8384359e-01  -5.1854868e-01   2.4506345e+01   5.3771514e-01
   2.0900000e+02   2.2489026e-04   1.0000000e-06   9.9300647e-02   7.6983354e-01   5.5506440e-01   5.0955062e-01
   2.1000000e+02   2.9943098e-04   1.0000000e-06   5.7846369e-01   7.0508042e-01   1.2171490e+01   4.9276854e-01
   2.1100000e+02   2.2737348e-04   1.0000000e-06   2.4805986e-01   6.9886865e-01   5.9764160e+01   4.5443617e-01
   2.1200000e+02   1.7476950e-04   1.0000000e-06   2.5214566e-01   6.8947675e-01   7.0054148e+01   4.3358615e-01
   2.1300000e+02   1.1250028e-04   1.0000000e-06   4.4019645e-02   7.0396174e-01   2.6284492e+00   4.2124049e-01
   2.1400000e+02   3.0294579e-04   1.0000000e-06   3.4364238e-01   5.2004500e-01   9.9462364e-01   4.1458240e-01
   2.1500000e+02   2.9567921e-04   1.0000000e-06   9.8756813e-02   7.3463562e-01   3.1100397e+00   3.8595129e-01
   2.1600000e+02   3.8889873e-04   1.0000000e-06   5.1647286e-01   8.1036763e-01   1.2883444e+00   3.7968255e-01
   2.1700000e+02   2.9954979e-04   1.0000000e-06   2.5497697e-01   6.3492401e-01   3.1904150e+00   3.5684822e-01
   2.1800000e+02   1.4822160e-04   1.0000000e-06   3.0981198e-01   6.4271339e-01   2.7791083e+01   3.5070219e-01
   2.1900000e+02   8.0950904e-05   1.0000000e-06   3.9592850e-02   6.6194353e-01   1.2508937e+00   2.9000027e-01
   2.2000000e+02   1.5486010e-04   1.0000000e-06   3.2976909e-01   2.0772602e-02   2.6579273e+01   2.8994159e-01
   2.2100000e+02   1.6179378e-04   1.0000000e-06   1.2455820e-01   2.1713506e-01   2.0833110e+00   2.8643617e-01
   2.2200000e+02   9.4869431e-05   1.0000000e-06   4.6188970e-01  -5.3010858e-01   9.1817709e-01   2.8753065e-01
   2.2300000e+02   2.0715356e-04   1.0000000e-06   2.4461946e-01  -2.0376571e-01   4.4711123e-01   2.9123038e-01
   2.2400000e+02   2.4887238e-04   1.0000000e-06   3.2870824e-01  -2.6131013e-01   5.6885632e+00   2.9487724e-01
   2.2500000e+02   1.2695730e-04   1.0000000e-06   1.4185013e-01  -9.9526952e-02   1.0661720e+00   2.9601653e-01
   2.2600000e+02   1.1050424e-04   1.0000000e-06   2.7651530e-01   5.7409552e-01   1.6523100e-01   2.8916999e-01
   2.2700000e+02   8.0737712e-05   1.0000000e-06   3.4938886e-01   2.5597212e-01   1.4140050e+00   2.8760094e-01
   2.2800000e+02   4.9997613e-05   1.0000000e-06   4.6192842e-01  -2.3098841e-01   7.7394005e-01   2.8800759e-01
   2.2900000e+02   1.9958177e-04   1.0000000e-06   1.9981935e-01   9.4565907e-02   1.8502200e-01   2.8671752e-01
   2.3000000e+02   1.2818072e-04   1.0000000e-06   3.1904755e-01   6.3847902e-01   3.9325508e+00   2.8117501e-01
   2.3100000e+02   9.0625401e-05   1.0000000e-06   2.5706876e-01   5.4677635e-01   9.5344312e-01   2.7668325e-01
   2.3200000e+02   1.3024704e-04   1.0000000e-06   6.3976329e-02   3.0673093e-01   3.4988382e-01   2.7024335e-01
   2.3300000e+02   2.5805103e-04   1.0000000e-06   3.6353820e-01   3.4821354e-01   1.1002997e+00   2.6714975e-01
   2.3400000e+02   1.2102209e-04   1.0000000e-06   4.9784347e-01   6.3607738e-01   2.4826366e+00   2.6068071e-01
   2.3500000e+02   1.3398361e-04   1.0000000e-06   1.5005317e-01   3.2964007e-01   4.1813941e+00   2.5557281e-01
   2.3600000e+02   1.2354532e-04   1.0000000e-06   2.7602590e-01  -4.1967225e-01   2.3097519e+00   2.5754227e-01
   2.3700000e+02   1.1032828e-04   1.0000000e-06   2.6339776e-01  -4.7496638e-01   1.1968364e+00   2.6225435e-01
   2.3800000e+02   1.1129570e-04   1.0000000e-06   5.8002168e-02  -8.1620342e-02   7.4284418e-01   2.6535423e-01
   2.3900000e+02   1.6213960e-04   1.0000000e-06   2.9149216e-01  -3.2977153e-01   2.5249098e+00   2.6712607e-01
   2.4000000e+02   6.7757407e-05   1.0000000e-06   4.8250195e-01  -4.8033717e-01   1.7806083e+00   2.7077440e-01
   2.4100000e+02   9.2394133e-05   1.0000000e-06   1.2185390e-01  -6.9212394e-02   1.1177814e+00   2.7159299e-01
   2.4200000e+02   1.3088469e-04   1.0000000e-06   2.6713572e-01   5.0001675e-01   1.5118593e+00   2.6844250e-01
   2.4300000e+02   1.3050658e-04   1.0000000e-06   2.6420696e-01   5.3325553e-01   3.1495815e+00   2.6497910e-01
   2.4400000e+02   8.3745142e-05   1.0000000e-06   1.1017086e-01   7.8045271e-01   2.1954630e+00   2.5794749e-01
   2.4500000e+02   2.1780363e-04   1.0000000e-06   2.6980270e-01   3.7165496e-01   3.5613111e-01   2.5390371e-01
   2.4600000e+02   1.0432204e-04   1.0000000e-06   5.2638239e-01   6.9751595e-01   6.3134148e+00   2.4957640e-01
   2.4700000e+02   1.2051618e-04   1.0000000e-06   1.1227518e-01   5.4542117e-01   5.1419129e-01   2.4741193e-01
   2.4800000e+02   1.1045649e-04   1.0000000e-06   2.4247167e-01  -3.2919636e-01   3.5728991e-01   2.5126618e-01
   2.4900000e+02   8.8503245e-05   1.0000000e-06   2.4893969e-01  -2.5245669e-01   1.8612098e+00   2.5320966e-01
   2.5000000e+02   4.8931892e-05   1.0000000e-06   1.6265270e-01   5.9456489e-01   7.7493230e-01   2.5230122e-01
   2.5100000e+02   1.4550307e-04   1.0000000e-06   1.9780073e-01   2.6676056e-02   1.0286698e-01   2.5228877e-01
   2.5200000e+02   8.5751118e-05   1.0000000e-06   6.2293836e-01  -5.9512944e-01   2.6436640e+00   2.5306619e-01
   2.5300000e+02   1.2011080e-04   1.0000000e-06   1.0802155e-01   3.1866730e-01   4.9732927e-02   2.5256926e-01
   2.5400000e+02   9.4872737e-05   1.0000000e-06   2.6605497e-01   4.6408226e-01   1.0965094e-01   2.4943154e-01
   2.5500000e+02   6.2612036e-05   1.0000000e-06   2.7420384e-01   5.9670097e-01   1.1830111e+00   2.4670812e-01
   2.5600000e+02   8.3794289e-05   1.0000000e-06   1.5255345e-01   2.9068859e-01   8.7753231e-01   2.4482708e-01
   2.5700000e+02   8.5036548e-05   1.0000000e-06   9.4015079e-02   5.1726422e-02   5.7607260e-01   2.4452962e-01
   2.5800000e+02   8.4128500e-05   1.0000000e-06   6.1851433e-01   7.3706439e-01   3.0858301e+00   2.4236526e-01
   2.5900000e+02   5.7671355e-05   1.0000000e-06   9.6492154e-02   7.8796992e-01   1.5271217e-01   2.4054670e-01
   2.6000000e+02   8.7180798e-05   1.0000000e-06   3.0289105e-01  -4.5924478e-01   1.9701545e-01   2.4192128e-01
   2.6100000e+02   1.4542258e-04   1.0000000e-06   3.0013168e-01  -3.0648184e-01   5.0738129e-01   2.4312430e-01
   2.6200000e+02   8.4468185e-05   1.0000000e-06   1.3507216e-01   4.6126175e-01   5.7430700e-01   2.3922433e-01
   2.6300000e+02   8.6507432e-05   1.0000000e-06   1.4000805e-01   6.9110386e-01   8.5529058e-01   2.2231862e-01
   2.6400000e+02   1.0898399e-04   1.0000000e-06   6.5648422e-01  -9.0372184e-02   7.7108713e+00   2.2264617e-01
   2.6500000e+02   1.0416540e-04   1.0000000e-06   1.1087798e-01   8.6414568e-01   7.4789884e-01   2.1371693e-01
   2.6600000e+02   2.9055947e-04   1.0000000e-06   2.8403836e-01   8.6792660e-01   1.7993823e+00   1.3875072e-01
   2.6700000e+02   1.1231224e-04   1.0000000e-06   3.4088709e-01   5.9185525e-01   1.3285177e+02   1.2891574e-01
   2.6800000e+02   1.5507555e-04   1.0000000e-06   2.8664792e-01   3.2869636e-01   9.1922134e+00   1.2617599e-01
   2.6900000e+02   1.0033104e-04   1.0000000e-06   8.9894762e-02   5.6404349e-01   3.7929346e+00   1.1206063e-01
   2.7000000e+02   1.5284981e-04   1.0000000e-06   6.4050740e-01   2.9221227e-01   1.9466447e+01   1.0831393e-01
   2.7100000e+02   1.7948968e-04   1.0000000e-06   5.9312344e-01   3.8158176e-01   2.7728604e+01   1.0621406e-01
   2.7200000e+02   1.9488365e-04   1.0000000e-06   8.8040960e-02  -1.3437555e-01   5.7683216e+00   1.1764687e-01
   2.7300000e+02   1.6050856e-04   1.0000000e-06   2.7705685e-01  -3.0937318e-01   6.7065651e+01   1.2328841e-01
   2.7400000e+02   9.9842171e-05   1.0000000e-06   2.7941800e-01  -3.5207559e-01   2.9738680e+01   1.2902906e-01
   2.7500000e+02   1.2705455e-04   1.0000000e-06   1.1022612e-01  -3.2090351e-01   6.2409673e+00   1.3118329e-01
   2.7600000e+02   1.7744541e-04   1.0000000e-06   1.7432438e-01   1.9483768e-01   3.7575264e-01   1.3012321e-01
   2.7700000e+02   7.4568192e-05   1.0000000e-06   6.4801764e-01   5.9150737e-01   1.1092047e+01   1.2686975e-01
   2.7800000e+02   7.7556182e-05   1.0000000e-06   8.3284277e-02   6.2939343e-01   9.0143592e-01   1.1839451e-01
   2.7900000e+02   4.6150944e-05   1.0000000e-06   2.9214184e-01   5.1303130e-01   1.9349452e+01   1.1616253e-01
   2.8000000e+02   1.1062864e-04   1.0000000e-06   2.2980896e-01   5.9332115e-01   8.7138095e-01   1.1252426e-01
   2.8100000e+02   6.6059210e-05   1.0000000e-06   1.9025903e-01  -1.3156801e-02   3.1651307e+00   1.1273489e-01
   2.8200000e+02   9.1824532e-05   1.0000000e-06   1.3438807e-01   4.6640797e-01   1.0952173e+00   1.0934896e-01
   2.8300000e+02   7.2162409e-05   1.0000000e-06   6.6820204e-01  -1.2976524e-01   7.2708691e+00   1.0956129e-01
   2.8400000e+02   2.8393573e-05   1.0000000e-06   5.8719655e-02   3.2090469e-01   2.5171107e-01   1.0850419e-01
   2.8500000e+02   4.7952584e-05   1.0000000e-06   2.9198103e-01  -2.9371531e-01   5.3328117e-01   1.0904900e-01
   2.8600000e+02   5.7115959e-05   1.0000000e-06   1.4920410e-01  -5.0684079e-01   1.0141794e+00   1.1084074e-01
   2.8700000e+02   3.5317151e-05   1.0000000e-06   1.9448443e-01   2.2672379e-01   5.1141250e-01   1.1045259e-01
   2.8800000e+02   2.1999165e-05   1.0000000e-06   9.3434140e-02  -4.2765596e-01   1.0548627e+00   1.1205803e-01
   2.8900000e+02   2.7850772e-05   1.0000000e-06   6.5922252e-01   3.3757735e-01   9.5492099e-01   1.1191762e-01
   2.9000000e+02   3.3877009e-05   1.0000000e-06   6.6455829e-02   3.4334804e-01   1.2769661e-01   1.1074173e-01
   2.9100000e+02   3.1860078e-05   1.0000000e-06   2.9829205e-01   4.7080925e-01   1.1544547e+00   1.0981539e-01
   2.9200000e+02   5.0150896e-05   1.0000000e-06   1.4506590e-01   5.4601337e-01   6.2480590e-01   1.0865949e-01
   2.9300000e+02   3.8634598e-05   1.0000000e-06   2.1891896e-01   7.0744670e-02   3.6526253e-01   1.0851222e-01
   2.9400000e+02   4.3235304e-05   1.0000000e-06   8.1229733e-02   6.6773863e-01   3.1376361e-01   9.7967957e-02
   2.9500000e+02   3.3727339e-05   1.0000000e-06   6.7275857e-01   1.4947636e-01   6.9860285e+00   9.7777080e-02
   2.9600000e+02   6.2008989e-05   1.0000000e-06   2.1024528e-01   4.6937010e-01   7.6820878e-01   9.6697549e-02
   2.9700000e+02   9.4457575e-05   1.0000000e-06   3.0124148e-01   3.9597499e-01   1.2259922e-01   9.5562734e-02
   2.9800000e+02   3.4816694e-05   1.0000000e-06   1.8338906e-01   6.7464903e-01   1.1844855e+00   9.0939955e-02
   2.9900000e+02   2.8949102e-05   1.0000000e-06   3.3381010e-01   4.0369230e-01   2.5425117e+00   9.0225873e-02
   3.0000000e+02   3.7774125e-05   1.0000000e-06   5.1976323e-02   6.2827011e-01   1.0767629e+00   8.3134778e-02
   3.0100000e+02   1.3841473e-04   1.0000000e-06   6.1588286e-01   5.4891738e-01   6.3044072e+00   7.5397634e-02
   3.0200000e+02   6.2458192e-05   1.0000000e-06   5.2028059e-01   4.0985773e-01   7.0010843e+01   7.3435536e-02
   3.0300000e+02   7.9140338e-05   1.0000000e-06   2.7129249e-01  -2.8338868e-01   2.6671807e+00   7.3656011e-02
   3.0400000e+02   4.0873008e-05   1.0000000e-06   1.5160690e-01  -3.2734797e-01   3.1177322e-01   7.5729854e-02
   3.0500000e+02   3.4471094e-05   1.0000000e-06   3.6444087e-01  -3.5747084e-01   3.4284211e+00   8.2927109e-02
   3.0600000e+02   4.3947852e-05   1.0000000e-06   3.6278022e-01  -5.0330119e-01   7.4185606e+00   8.3538310e-02
   3.0700000e+02   3.1542841e-05   1.0000000e-06   1.3335169e-01   1.5875732e-01   1.2669227e+00   8.3077437e-02
   3.0800000e+02   4.9081517e-05   1.0000000e-06   5.1568749e-01   6.0155022e-01   5.4212389e+00   8.2031166e-02
   3.0900000e+02   3.2144599e-05   1.0000000e-06   2.4364119e-01  -8.0787198e-02   3.9157159e+00   8.2142053e-02
   3.1000000e+02   4.4164893e-05   1.0000000e-06   2.0215566e-01   5.9006890e-01   8.0494313e-01   7.7552756e-02
   3.1100000e+02   2.7362893e-05   1.0000000e-06   8.3618680e-02   5.2270251e-01   1.3353539e+01   7.0458361e-02
   3.1200000e+02   5.2580795e-05   1.0000000e-06   3.5179773e-01   3.9678953e-01   2.5218309e+00   6.8445169e-02
   3.1300000e+02   2.5940279e-05   1.0000000e-06   2.9275915e-01   3.0002556e-01   9.0710538e+00   6.8091173e-02
   3.1400000e+02   6.7527600e-05   1.0000000e-06   5.0869068e-01  -2.3381343e-01   2.8062445e+00   6.8850477e-02
   3.1500000e+02   5.5465197e-05   1.0000000e-06   2.7094603e-01   4.7891608e-01   2.3308242e+00   6.8258916e-02
   3.1600000e+02   3.9400977e-05   1.0000000e-06   2.4351447e-01  -2.6816633e-01   1.9286182e+00   7.0909758e-02
   3.1700000e+02   3.4176614e-05   1.0000000e-06   2.2324964e-01   5.0231600e-01   5.6802687e+00   7.0132619e-02
   3.1800000e+02   2.9004364e-05   1.0000000e-06   1.7631501e-01  -4.1826751e-01   3.1164614e+00   7.3252651e-02
   3.1900000e+02   2.4015194e-05   1.0000000e-06   3.0015974e-01  -4.3462228e-01   1.4445499e+01   7.4174260e-02
   3.2000000e+02   3.8255465e-05   1.0000000e-06   5.8146131e-01   4.9308393e-01   1.2853691e+01   7.3273982e-02
   3.2100000e+02   3.4634426e-05   1.0000000e-06   1.7827623e-01  -3.6568178e-01   2.9428076e-01   7.3523071e-02
   3.2200000e+02   1.9859956e-05   1.0000000e-06   1.3149336e-01   5.0237742e-01   9.4976473e-01   7.1430269e-02
   3.2300000e+02   1.7709224e-05   1.0000000e-06   2.2182256e-01  -3.3961203e-01   4.0922796e+00   7.1826083e-02
   3.2400000e+02   2.4411370e-05   1.0000000e-06   1.5510297e-01   4.9506777e-01   6.3194153e-01   6.6938382e-02
   3.2500000e+02   8.2501943e-06   1.0000000e-06   3.2398497e-01   4.4575965e-01   1.5474095e+01   6.6714467e-02
   3.2600000e+02   2.9495283e-05   1.0000000e-06   5.7283283e-01  -3.0645569e-01   7.1684161e-01   6.7187525e-02
   3.2700000e+02   2.4344314e-05   1.0000000e-06   1.7898320e-01   3.8856795e-01   3.7919867e-01   6.7033845e-02
   3.2800000e+02   1.9964118e-05   1.0000000e-06   1.3335798e-01  -3.1527759e-01   1.2601374e-01   6.8482846e-02
   3.2900000e+02   3.3504523e-05   1.0000000e-06   2.2947284e-01   5.1577720e-01   3.4344225e+00   6.7553454e-02
   3.3000000e+02   2.4121566e-05   1.0000000e-06   9.2009724e-02  -2.5376477e-03   5.3233509e-01   6.7596533e-02
   3.3100000e+02   2.5256569e-05   1.0000000e-06   3.3459208e-01   4.8773905e-01   6.8257627e-01   6.6237880e-02
   3.3200000e+02   3.6257415e-05   1.0000000e-06   6.4728185e-01   5.1482596e-01   7.2636210e+00   6.2699726e-02
   3.3300000e+02   5.8051743e-05   1.0000000e-06   5.3935798e-01   3.3581407e-01   3.4771621e+01   6.2017186e-02
   3.3400000e+02   5.4027768e-05   1.0000000e-06   1.6463935e-01   5.8900858e-01   2.6745808e+00   5.6535188e-02
   3.3500000e+02   2.3797202e-05   1.0000000e-06   2.2772557e-01   2.3430903e-01   2.1793803e+01   5.5604680e-02
   3.3600000e+02   3.0034973e-05   1.0000000e-06   2.2538013e-01   4.0948833e-01   3.2921419e+00   5.5034521e-02
   3.3700000e+02   2.3264968e-05   1.0000000e-06   2.9548376e-01  -2.3825058e-01   6.2581759e+00   5.5736889e-02
   3.3800000e+02   2.4994298e-05   1.0000000e-06   2.0493357e-01  -2.7642406e-01   1.1349945e+01   5.6469930e-02
   3.3900000e+02   2.1426414e-05   1.0000000e-06   5.5928616e-01   1.7093568e-01   3.4878645e+01   5.6313511e-02
   3.4000000e+02   2.5709247e-05   1.0000000e-06   9.4562613e-02  -4.4086918e-01   9.7282445e-01   5.7904636e-02
   3.4100000e+02   1.6933360e-05   1.0000000e-06   1.4244909e-01  -1.5219116e-01   6.8834097e+00   5.8161952e-02
   3.4200000e+02   1.6886565e-05   1.0000000e-06   2.1328305e-01  -3.9498943e-01   4.1232264e+00   5.8927129e-02
   3.4300000e+02   1.3675280e-05   1.0000000e-06   2.8261146e-01   3.8880210e-01   7.0239040e+00   5.8317544e-02
   3.4400000e+02   1.4974589e-05   1.0000000e-06   1.9472219e-01   3.9381574e-01   6.7447913e+00   5.7729731e-02
   3.4500000e+02   7.1490680e-06   1.0000000e-06   5.6752108e-01  -1.0846794e-01   7.3811681e+00   5.7776348e-02
   3.4600000e+02   1.3322341e-05   1.0000000e-06   8.6050183e-02   5.1666703e-01   7.0187754e-01   5.6508539e-02
   3.4700000e+02   1.4833764e-05   1.0000000e-06   1.2474440e-01   3.5838160e-01   4.1940720e+00   5.5871717e-02
   3.4800000e+02   9.5095231e-06   1.0000000e-06   2.1222311e-01   4.1055235e-01   6.2094579e+00   5.5329134e-02
   3.4900000e+02   1.0798879e-05   1.0000000e-06   2.7765023e-01   5.9093158e-01   6.2849103e-01   5.2876913e-02
   3.5000000e+02   1.4241387e-05   1.0000000e-06   4.0913184e-01   2.8178357e-01   2.1371562e+00   5.2754226e-02
   3.5100000e+02   2.6002198e-05   1.0000000e-06   5.7577462e-01   7.8323156e-02   8.6521642e-01   5.2661710e-02
   3.5200000e+02   1.4380116e-05   1.0000000e-06   1.0610967e-01   5.5992318e-01   2.1745725e+00   5.0744643e-02
   3.5300000e+02   1.0902906e-05   1.0000000e-06   1.7567179e-01  -4.6471229e-02   1.7479830e+00   5.0827908e-02
   3.5400000e+02   1.9808860e-05   1.0000000e-06   2.1805128e-01  -2.3586236e-01   1.8601090e+00   5.1604709e-02
   3.5500000e+02   1.0922545e-05   1.0000000e-06   1.7139429e-01  -3.4159276e-01   8.5020716e+00   5.2873823e-02
   3.5600000e+02   2.3101533e-05   1.0000000e-06   4.2196763e-01  -2.3280676e-01   3.3737304e+00   5.3591302e-02
   3.5700000e+02   2.8313891e-05   1.0000000e-06   7.7500456e-01  -2.1218501e-01   2.3550956e+01   5.3866298e-02
   3.5800000e+02   2.2894531e-05   1.0000000e-06   1.6988147e-01  -5.1700633e-01   9.3001634e-01   5.4275125e-02
   3.5900000e+02   1.9110943e-05   1.0000000e-06   1.5994707e-01   2.1289528e-01   1.2406554e+00   5.4060905e-02
   3.6000000e+02   2.5188031e-05   1.0000000e-06   1.1004272e-01   4.0654144e-01   2.3630840e+00   5.3280628e-02
   3.6100000e+02   1.6181924e-05   1.0000000e-06   1.8555184e-01   3.9407615e-01   6.4037927e+00   5.2287600e-02
   3.6200000e+02   2.3898230e-05   1.0000000e-06   1.2279314e-01   3.4975812e-01   2.3789939e+00   5.1639915e-02
   3.6300000e+02   1.4144643e-05   1.0000000e-06   7.6511555e-01   2.2242033e-01   3.3090657e+01   5.1460763e-02
   3.6400000e+02   8.7540484e-06   1.0000000e-06   1.7429921e-01   5.3061042e-01   3.0059948e-01   5.1205900e-02
   3.6500000e+02   1.8668080e-05   1.0000000e-06   1.4727235e-01  -1.3072177e-02   6.7991607e-01   5.1280525e-02
   3.6600000e+02   1.6448507e-05   1.0000000e-06   1.5103955e-01  -2.2927721e-01   2.6287251e+00   5.1532183e-02
   3.6700000e+02   1.1441526e-05   1.0000000e-06   1.9489105e-01  -3.7682484e-01   2.1776342e+00   5.2218176e-02
   3.6800000e+02   1.0431642e-05   1.0000000e-06   1.0609717e-01  -2.8754421e-01   1.8044278e+00   5.3139735e-02
   3.6900000e+02   1.9599905e-05   1.0000000e-06   8.1701076e-01  -2.7754534e-01   4.8963404e+00   5.3210817e-02
   3.7000000e+02   1.4319210e-05   1.0000000e-06   1.7735430e-01  -4.3085892e-01   1.0407041e-01   5.3512708e-02
   3.7100000e+02   1.1846095e-05   1.0000000e-06   1.4105173e-01   3.8241702e-01   1.1623140e+00   5.2799955e-02
   3.7200000e+02   1.0470197e-05   1.0000000e-06   1.8178624e-01   4.6831006e-01   6.3891202e-01   5.2314554e-02
   3.7300000e+02   8.5610055e-06   1.0000000e-06   1.9853673e-01   4.2285350e-01   1.1322479e+00   5.1929969e-02
   3.7400000e+02   5.9166962e-06   1.0000000e-06   1.4527914e-01   6.0998813e-01   7.3186687e-01   5.1214145e-02
   3.7500000e+02   1.5032462e-05   1.0000000e-06   8.1870656e-01  -1.2384893e-01   2.3192416e-01   5.1225721e-02
   3.7600000e+02   1.3943686e-05   1.0000000e-06   2.0636202e-01   2.5483534e-01   2.0274680e-02   5.1160170e-02
   3.7700000e+02   1.5528334e-05   1.0000000e-06   1.3249198e-01  -2.8128108e-01   2.2640930e-01   5.2048933e-02
   3.7800000e+02   1.4736307e-05   1.0000000e-06   1.3889846e-01  -2.6411803e-01   1.7206258e+00   5.2435892e-02
   3.7900000e+02   1.4627596e-05   1.0000000e-06   1.7270071e-01   6.8950780e-02   4.2693394e-01   5.2317480e-02
   3.8000000e+02   1.8678543e-05   1.0000000e-06   1.2763480e-01   8.0611421e-01   4.2279598e+00   5.0934704e-02
   3.8100000e+02   2.6779466e-05   1.0000000e-06   7.7591427e-01   2.8765838e-01   2.0006975e+00   5.0711423e-02
   3.8200000e+02   1.9705035e-05   1.0000000e-06   2.1625498e-01   6.6172262e-01   1.9869638e+00   4.8685060e-02
   3.8300000e+02   1.5552461e-05   1.0000000e-06   1.3376939e-01   4.7657923e-01   1.0143856e+01   4.5515925e-02
   3.8400000e+02   9.0060810e-06   1.0000000e-06   1.5562332e-01   7.6379847e-01   1.3508716e+01   4.4605413e-02
   3.8500000e+02   1.0509871e-05   1.0000000e-06   1.5481673e-01   7.3658692e-01   3.7109100e-01   4.3848966e-02
   3.8600000e+02   1.3340278e-05   1.0000000e-06   1.1482527e-01   6.0731868e-01   1.4637936e+00   4.1535093e-02
   3.8700000e+02   3.1168884e-05   1.0000000e-06   7.8392603e-01   4.5532793e-02   2.6999772e+01   4.1499650e-02
   3.8800000e+02   1.2234941e-05   1.0000000e-06   2.3978208e-01   3.8663739e-02   4.2663590e+00   4.1484894e-02
   3.8900000e+02   1.5015170e-05   1.0000000e-06   2.1639645e-01   2.5614584e-01   5.4567100e+00   4.1267248e-02
   3.9000000e+02   1.0744391e-05   1.0000000e-06   1.5276505e-01   2.8540289e-02   6.5353689e-01   4.1253563e-02
   3.9100000e+02   1.1905152e-05   1.0000000e-06   2.0791466e-01   3.8280716e-01   3.3470140e-01   4.1090320e-02
   3.9200000e+02   1.0938077e-05   1.0000000e-06   1.4411428e-01   1.9590457e-02   2.5902597e-01   4.1329982e-02
   3.9300000e+02   1.2454485e-05   1.0000000e-06   8.0574006e-01   3.5387709e-02   1.4041712e+01   4.1320925e-02
   3.9400000e+02   5.1768749e-06   1.0000000e-06   2.5544049e-01   9.9599517e-02   8.6562839e-01   4.1269007e-02
   3.9500000e+02   1.4197033e-05   1.0000000e-06   2.3893775e-01   1.0703763e-01   7.7926926e-02   4.1227916e-02
   3.9600000e+02   5.1864926e-06   1.0000000e-06   6.1036410e-02   6.2676678e-01   1.4703236e-01   4.0295382e-02
   3.9700000e+02   1.2885882e-05   1.0000000e-06   1.7654107e-01   1.9338992e-01   2.9262102e-01   4.0036467e-02
   3.9800000e+02   7.6898087e-06   1.0000000e-06   1.1501167e-01   2.0330415e-01   6.1923411e+00   3.9688028e-02
   3.9900000e+02   3.0235963e-05   1.0000000e-06   6.8683474e-01   7.0132226e-01   1.6987284e+00   3.8956476e-02
   4.0000000e+02   1.5312113e-05   1.0000000e-06   3.6128056e-01   7.1127778e-01   4.1786654e+00   3.8062396e-02
   4.0100000e+02   1.6517696e-05   1.0000000e-06   2.7240284e-01   6.8656285e-01   1.7268835e+00   3.7711687e-02
   4.0200000e+02   1.9165964e-05   1.0000000e-06   8.6255364e-02   4.0689837e-01   6.2612283e-01   3.6610132e-02
   4.0300000e+02   2.7698188e-05   1.0000000e-06   1.3781344e-01   3.1016019e-01   1.6556643e+00   3.5617684e-02
   4.0400000e+02   9.7174852e-06   1.0000000e-06   1.5192084e-01   1.5978838e-01   2.5319482e+01   3.5226854e-02
   4.0500000e+02   1.3726548e-05   1.0000000e-06   5.4663816e-01  -3.8891408e-01   2.4229916e+01   3.5559321e-02
   4.0600000e+02   7.0770382e-06   1.0000000e-06   3.4571621e-01  -3.0800399e-01   8.5570699e-01   3.5708625e-02
   4.0700000e+02   1.3012827e-05   1.0000000e-06   2.5825453e-01   5.4118991e-01   3.9735237e-01   3.5589130e-02
   4.0800000e+02   1.1258959e-05   1.0000000e-06   9.5281463e-02   1.9204849e-01   5.2236597e-01   3.5216764e-02
   4.0900000e+02   1.7265291e-05   1.0000000e-06   1.5195710e-01  -1.7315690e-01   2.5112237e+00   3.5798939e-02
   4.1000000e+02   5.6929597e-06   1.0000000e-06   1.8394159e-01  -1.8465207e-01   2.0679956e+01   3.6093921e-02
   4.1100000e+02   6.1336570e-06   1.0000000e-06   5.4144597e-01   4.5663566e-01   8.0678578e+00   3.5964954e-02
   4.1200000e+02   8.2475576e-06   1.0000000e-06   3.4667602e-01   4.9527226e-01   1.5875223e+00   3.5746136e-02
   4.1300000e+02   9.1988638e-06   1.0000000e-06   2.4606832e-01   2.5959829e-01   5.6792270e-01   3.5705292e-02
   4.1400000e+02   5.4903904e-06   1.0000000e-06   9.1072860e-02   2.6833181e-01   3.8067698e-01   3.5287367e-02
   4.1500000e+02   7.3019883e-06   1.0000000e-06   5.5758944e-02   2.9877861e-01   3.5965082e+00   3.4746465e-02
   4.1600000e+02   4.2159171e-06   1.0000000e-06   1.8384028e-01   2.2323890e-01   4.2627288e+00   3.4621898e-02
   4.1700000e+02   6.6933079e-06   1.0000000e-06   5.4556946e-01   4.6470008e-01   8.1426310e-01   3.4419413e-02
   4.1800000e+02   5.8805887e-06   1.0000000e-06   3.5118904e-01   5.4949389e-01   3.1205571e+00   3.3965556e-02
   4.1900000e+02   1.0723116e-05   1.0000000e-06   2.4428616e-01   7.6181927e-01   3.4074692e+00   2.4784398e-02
   4.2000000e+02   8.0995406e-06   1.0000000e-06   3.0969111e-01   4.1374578e-01   2.9093190e+01   2.4640811e-02
   4.2100000e+02   1.0455934e-05   1.0000000e-06   6.0617794e-02   2.5417224e-01   1.0066136e+00   2.3831663e-02
   4.2200000e+02   7.5983516e-06   1.0000000e-06   1.8554867e-01  -4.1675514e-02   2.2429272e+01   2.3897947e-02
   4.2300000e+02   1.0549966e-05   1.0000000e-06   5.4320802e-01   1.3057435e-01   2.6482931e+00   2.3838426e-02
   4.2400000e+02   9.3866204e-06   1.0000000e-06   3.8739577e-01   2.0118309e-01   5.3949454e+00   2.3656771e-02
   4.2500000e+02   7.1674563e-06   1.0000000e-06   2.7899604e-02   2.4857177e-01   2.5515342e+00   2.3011011e-02
   4.2600000e+02   9.2064375e-06   1.0000000e-06   3.0998318e-01  -2.4506201e-01   2.3628382e+00   2.3037265e-02
   4.2700000e+02   1.0425275e-05   1.0000000e-06   6.4219582e-02  -6.4572666e-02   4.7260653e-01   2.4011381e-02
   4.2800000e+02   6.1907235e-06   1.0000000e-06   2.4814106e-01  -2.7739562e-01   1.7635085e+01   2.4129360e-02
   4.2900000e+02   1.0862718e-05   1.0000000e-06   5.2961377e-01  -4.0884154e-01   1.8745437e+00   2.4275975e-02
   4.3000000e+02   4.1908412e-06   1.0000000e-06   3.9401570e-01  -4.1542442e-01   4.7925632e+00   2.4468265e-02
   4.3100000e+02   4.2819301e-06   1.0000000e-06   2.2236925e-02   1.4140344e-01   6.6952638e-01   2.4263537e-02
   4.3200000e+02   5.6790765e-06   1.0000000e-06   3.1244768e-01   3.6542270e-01   2.1239017e+00   2.4245192e-02
   4.3300000e+02   2.2877682e-06   1.0000000e-06   7.0376088e-02   2.8910469e-01   1.6995755e-01   2.3731645e-02
   4.3400000e+02   2.4799659e-06   1.0000000e-06   1.9907108e-01   2.5299957e-01   8.5097600e-01   2.3692220e-02
   4.3500000e+02   3.7800581e-06   1.0000000e-06   5.0255304e-01   4.2397663e-01   8.3402786e-01   2.3627183e-02
   4.3600000e+02   2.7137389e-06   1.0000000e-06   3.9370629e-01   3.7237086e-01   4.9621429e-01   2.3559582e-02
   4.3700000e+02   2.6725165e-06   1.0000000e-06   2.9005087e-02   2.4035574e-02   2.4906580e-01   2.3569991e-02
   4.3800000e+02   1.0204888e-05   1.0000000e-06   3.0962810e-01  -1.4377166e-01   1.1816567e+00   2.3710774e-02
   4.3900000e+02   2.6598806e-06   1.0000000e-06   1.0687634e-01  -1.6566649e-01   1.2612122e+01   2.4207709e-02
   4.4000000e+02   3.6696191e-06   1.0000000e-06   1.9954559e-01  -1.9400423e-01   1.6921497e+00   2.4223357e-02
   4.4100000e+02   4.6086830e-06   1.0000000e-06   4.9304554e-01  -1.1160035e-01   1.2408081e-01   2.4245040e-02
   4.4200000e+02   2.8409851e-06   1.0000000e-06   3.9226368e-01   2.5974906e-02   1.1258987e+00   2.4240438e-02
   4.4300000e+02   2.7697272e-06   1.0000000e-06   3.8997246e-02   1.6202755e-01   1.8658295e+00   2.4051902e-02
   4.4400000e+02   4.0289599e-06   1.0000000e-06   2.3941503e-01   2.7717047e-01   1.2385045e+01   2.3972902e-02
   4.4500000e+02   2.5339155e-06   1.0000000e-06   1.0427542e-01   2.0034569e-01   3.6375612e+00   2.3845755e-02
   4.4600000e+02   3.8849814e-06   1.0000000e-06   1.9883315e-01   2.8545347e-01   9.6258682e-01   2.3832997e-02
   4.4700000e+02   3.3198255e-06   1.0000000e-06   4.8958473e-01   1.4518492e-01   1.4705927e-01   2.3802180e-02
   4.4800000e+02   2.3330707e-06   1.0000000e-06   3.8642881e-01   4.9172916e-02   3.5060717e-01   2.3796125e-02
   4.4900000e+02   1.8143066e-06   1.0000000e-06   6.4216773e-02  -3.1442299e-02   1.7383633e+00   2.3825208e-02
   4.5000000e+02   4.1094585e-06   1.0000000e-06   2.5224115e-01   6.2479261e-01   1.2175195e-01   2.2946980e-02
   4.5100000e+02   4.4498724e-06   1.0000000e-06   3.1817823e-01   3.1646215e-01   1.1207855e+00   2.2915385e-02
   4.5200000e+02   6.5567599e-06   1.0000000e-06   2.0062527e-01   6.3401030e-01   2.8766281e-01   2.2785338e-02
   4.5300000e+02   3.1405609e-06   1.0000000e-06   4.3457183e-01   5.0480224e-01   2.7493359e+00   2.2542242e-02
   4.5400000e+02   3.7475411e-06   1.0000000e-06   3.9621234e-01   6.1899658e-01   6.7708019e-01   2.2250155e-02
   4.5500000e+02   2.7075015e-06   1.0000000e-06   3.2746472e-01   1.5665274e-01   1.8595573e+00   2.2201813e-02
   4.5600000e+02   2.6814193e-06   1.0000000e-06   5.7159273e-02   6.8504096e-01   1.1095241e-01   2.1992021e-02
   4.5700000e+02   2.9525055e-06   1.0000000e-06   3.0612816e-01   5.8036365e-01   2.7231634e-01   2.1566180e-02
   4.5800000e+02   2.7964583e-06   1.0000000e-06   3.4309786e-01   3.6514040e-01   1.3181653e+01   2.1369695e-02
   4.5900000e+02   3.3511945e-06   1.0000000e-06   5.4409384e-01   2.4504554e-01   2.7192173e+00   2.1315209e-02
   4.6000000e+02   4.6850651e-06   1.0000000e-06   1.7444463e-01  -1.1598403e-02   5.7213945e-01   2.1318270e-02
   4.6100000e+02   3.9502654e-06   1.0000000e-06   3.8373138e-01  -8.5788425e-02   1.3733481e+00   2.1362378e-02
   4.6200000e+02   2.1801886e-06   1.0000000e-06   5.6232146e-02  -5.4216415e-01   1.5258535e+00   2.1642739e-02
   4.6300000e+02   1.9536425e-06   1.0000000e-06   1.3156396e-01  -4.3953720e-01   1.5001813e+00   2.1755424e-02
   4.6400000e+02   1.8924618e-06   1.0000000e-06   2.3574835e-01  -3.0073693e-01   6.2929262e+00   2.1837328e-02
   4.6500000e+02   3.5900297e-06   1.0000000e-06   5.2550720e-01  -1.7596383e-01   7.0659853e+00   2.1864346e-02
   4.6600000e+02   3.9431567e-06   1.0000000e-06   1.2800872e-01   2.3725036e-01   3.4686311e-01   2.1850365e-02
   4.6700000e+02   2.1446437e-06   1.0000000e-06   3.8022534e-01   1.5499063e-01   2.1048011e+00   2.1797567e-02
   4.6800000e+02   1.7725361e-06   1.0000000e-06   5.8525432e-02   6.3535164e-01   2.9877053e-01   2.1668833e-02
   4.6900000e+02   1.4897516e-06   1.0000000e-06   1.3117489e-01   5.0996076e-01   1.1934056e+00   2.1566507e-02
   4.7000000e+02   1.4740001e-06   1.0000000e-06   2.3752922e-01   3.6329973e-01   5.0105335e+00   2.1490730e-02
   4.7100000e+02   2.4036723e-06   1.0000000e-06   5.2617278e-01   2.2574777e-01   4.3729618e+00   2.1470198e-02
   4.7200000e+02   2.0609204e-06   1.0000000e-06   1.2292023e-01   8.2915489e-01   7.7463402e-02   2.0785891e-02
   4.7300000e+02   2.6945844e-06   1.0000000e-06   4.1867346e-01  -1.5390136e-01   2.9145496e+00   2.0804429e-02
   4.7400000e+02   4.5467196e-06   1.0000000e-06   1.2586511e-01   4.5783906e-01   1.9817730e-01   2.0573575e-02
   4.7500000e+02   3.6786619e-06   1.0000000e-06   1.3902685e-01   7.1606989e-01   8.7201061e-01   1.9786151e-02
   4.7600000e+02   6.5436951e-06   1.0000000e-06   3.0933389e-01   8.4921227e-01   5.1062756e+00   1.9452116e-02
   4.7700000e+02   5.7372527e-06   1.0000000e-06   5.6249002e-01   7.7970265e-01   9.0398303e-01   1.9345193e-02
   4.7800000e+02   5.2748311e-06   1.0000000e-06   4.8446172e-02   4.6370728e-01   1.1402070e+00   1.8231067e-02
   4.7900000e+02   8.0274759e-06   1.0000000e-06   4.1112742e-01   6.9162169e-01   5.7729297e+00   1.7134924e-02
   4.8000000e+02   3.0111284e-06   1.0000000e-06   2.3475035e-01   7.9429461e-01   9.0970286e+01   1.5952650e-02
   4.8100000e+02   2.4284387e-06   1.0000000e-06   1.4117498e-01   3.6719827e-01   1.8106157e+00   1.5911566e-02
   4.8200000e+02   5.8830663e-06   1.0000000e-06   2.8224837e-01  -2.9434908e-01   2.8351060e-01   1.5996825e-02
   4.8300000e+02   8.9215846e-06   1.0000000e-06   5.6836677e-01   4.7297894e-01   4.4205120e-01   1.5944862e-02
   4.8400000e+02   2.8450827e-06   1.0000000e-06   1.0611666e-01   1.1682802e-01   1.0972250e+00   1.5838990e-02
   4.8500000e+02   1.9055643e-06   1.0000000e-06   2.2816955e-01  -6.5054859e-01   4.9670418e+00   1.6040612e-02
   4.8600000e+02   3.7859438e-06   1.0000000e-06   2.0930542e-01  -7.2883872e-01   5.0543130e+00   1.6272878e-02
   4.8700000e+02   4.4071359e-06   1.0000000e-06   1.2365203e-01   7.7571552e-01   5.6423302e-01   1.6051325e-02
   4.8800000e+02   8.8114362e-06   1.0000000e-06   2.7059273e-01   4.8732530e-01   1.1287486e+00   1.5783154e-02
   4.8900000e+02   9.5916369e-06   1.0000000e-06   5.4034598e-01   5.3483295e-01   7.0034038e+00   1.5668751e-02
   4.9000000e+02   3.1064470e-06   1.0000000e-06   2.1736328e-01   4.0308516e-01   8.4768180e+00   1.5280021e-02
   4.9100000e+02   4.6899428e-06   1.0000000e-06   2.1550478e-01   6.3477773e-01   5.8460178e+00   1.5060939e-02
   4.9200000e+02   2.5863056e-06   1.0000000e-06   2.1877070e-01   7.4416825e-01   1.2644978e+01   1.4786223e-02
   4.9300000e+02   2.6423830e-06   1.0000000e-06   1.1799969e-01  -5.1447298e-01   7.0421431e-01   1.4828239e-02
   4.9400000e+02   1.5820292e-06   1.0000000e-06   2.0746163e-01  -3.7437188e-01   1.2566448e+00   1.4939678e-02
   4.9500000e+02   1.8899872e-06   1.0000000e-06   4.8877519e-01  -3.8357813e-01   1.9627848e+00   1.4961740e-02
   4.9600000e+02   9.3834012e-07   1.0000000e-06   2.2934171e-01  -2.8412762e-01   4.9256986e-01   1.5028798e-02
   4.9700000e+02   1.5763434e-06   1.0000000e-06   2.1627050e-01  -6.5394893e-01   5.6921567e+00   1.5138589e-02
   4.9800000e+02   2.3172810e-06   1.0000000e-06   2.2040475e-01  -6.6337855e-01   4.1061906e+00   1.5300750e-02
   4.9900000e+02   2.6483084e-06   1.0000000e-06   1.1195853e-01   6.9325112e-01   2.1284143e-01   1.5021407e-02
   5.0000000e+02   1.5771590e-06   1.0000000e-06   2.2375085e-01   7.8561827e-01   3.4520511e+00   1.4393608e-02
   5.0100000e+02   2.8944139e-06   1.0000000e-06   5.8004514e-01   7.8990274e-01   2.2068482e+00   1.4198401e-02
   5.0200000e+02   3.9614056e-06   1.0000000e-06   5.1654362e-01   8.2795158e-01   5.9113636e+00   1.3660449e-02
   5.0300000e+02   2.6183393e-06   1.0000000e-06   6.0164598e-01   3.4296626e-01   5.2357125e+00   1.3636652e-02
   5.0400000e+02   2.6402185e-06   1.0000000e-06   1.9845116e-01   7.4993893e-01   2.8668618e-01   1.3454383e-02
   5.0500000e+02   1.6763598e-06   1.0000000e-06   1.0379958e-01   8.4776428e-01   1.5447498e+00   1.2908366e-02
   5.0600000e+02   2.3924533e-06   1.0000000e-06   7.8360113e-02   8.8457107e-01   5.1811335e+00   1.2448564e-02
   5.0700000e+02   5.8046352e-06   1.0000000e-06   3.3217479e-01   9.0086170e-01   3.1460486e+00   1.1900261e-02
   5.0800000e+02   4.4974718e-06   1.0000000e-06   1.7134366e-01   8.9830882e-01   1.6648363e+01   1.0531827e-02
   5.0900000e+02   8.9720685e-06   1.0000000e-06   6.0437003e-01   8.4948015e-01   5.3842627e+01   1.0065651e-02
   5.1000000e+02   4.5955955e-06   1.0000000e-06   2.3095652e-01   8.5783309e-01   1.8820946e+01   8.8288509e-03
   5.1100000e+02   4.3719191e-06   1.0000000e-06   8.7118752e-02   8.2247045e-01   2.7626582e+01   6.0930010e-03
   5.1200000e+02   2.0354133e-06   1.0000000e-06   1.0429124e-01   5.6665776e-01   7.9727924e+01   5.8372823e-03
   5.1300000e+02   4.1745449e-06   1.0000000e-06   3.3165166e-01  -5.0436374e-01   2.0761525e+01   6.0897842e-03
   5.1400000e+02   3.5618550e-06   1.0000000e-06   1.8070425e-01  -5.5849448e-01   5.6122565e+01   6.9245356e-03
   5.1500000e+02   7.1546045e-06   1.0000000e-06   6.0720784e-01  -6.7736753e-01   2.2816156e+02   7.1914106e-03
   5.1600000e+02   2.1493716e-06   1.0000000e-06   2.3065676e-01  -7.1364219e-01   3.2221042e+01   7.8629600e-03
   5.1700000e+02   2.3118923e-06   1.0000000e-06   4.8752184e-02  -7.6352201e-01   1.4217428e+01   9.2655506e-03
   5.1800000e+02   1.3066264e-06   1.0000000e-06   8.9543009e-02  -7.7201502e-01   2.0028714e+01   9.4061664e-03
   5.1900000e+02   2.8464930e-06   1.0000000e-06   3.1932862e-01   8.4377293e-01   3.6001591e+00   9.1840354e-03
   5.2000000e+02   2.6476286e-06   1.0000000e-06   1.7701490e-01   8.3712506e-01   5.3943399e+01   8.3907328e-03
   5.2100000e+02   3.0544196e-06   1.0000000e-06   6.0695965e-01   8.0420481e-01   1.2872485e+02   8.1801694e-03
   5.2200000e+02   1.6466300e-06   1.0000000e-06   2.3070944e-01   7.9619143e-01   9.0064436e+00   7.9529399e-03
   5.2300000e+02   1.8833439e-06   1.0000000e-06   4.5752323e-02   7.8403942e-01   1.7664450e+01   7.1250733e-03
   5.2400000e+02   1.4827627e-06   1.0000000e-06   8.9357228e-02   7.3713762e-01   1.3261487e+01   6.9901478e-03
   5.2500000e+02   1.9502276e-06   1.0000000e-06   3.1533225e-01  -6.8980641e-01   3.3097704e+00   7.1160325e-03
   5.2600000e+02   2.6163458e-06   1.0000000e-06   1.7748623e-01  -7.0025267e-01   2.6078430e+01   7.6411915e-03
   5.2700000e+02   1.4291834e-06   1.0000000e-06   6.0572355e-01  -7.5761738e-01   7.9311165e+01   7.7538877e-03
   5.2800000e+02   1.8644636e-06   1.0000000e-06   2.3159255e-01  -7.5576594e-01   3.9983772e+00   7.9385269e-03
   5.2900000e+02   1.7209951e-06   1.0000000e-06   4.6113596e-02  -7.5021911e-01   8.8442220e+00   8.7915154e-03
   5.3000000e+02   1.1931337e-06   1.0000000e-06   9.1124852e-02  -6.6307890e-01   5.8907817e+00   8.8589095e-03
   5.3100000e+02   2.4657373e-06   1.0000000e-06   3.1066747e-01   8.3716728e-01   4.2146340e-01   8.6644911e-03
   5.3200000e+02   1.3921433e-06   1.0000000e-06   2.1384436e-01   8.2920554e-01   8.6495693e+01   8.0679929e-03
   5.3300000e+02   1.7072450e-06   1.0000000e-06   6.0887074e-01   8.0943690e-01   2.6199003e+01   7.9846812e-03
   5.3400000e+02   2.6004658e-06   1.0000000e-06   2.3968884e-01   8.0588437e-01   1.6407579e+01   7.5783254e-03
   5.3500000e+02   2.0875244e-06   1.0000000e-06   5.5028017e-02   7.7263423e-01   1.6078264e+01   6.8694702e-03
   5.3600000e+02   1.5063219e-06   1.0000000e-06   9.0297648e-02   7.2288297e-01   2.7409477e+00   6.8164915e-03
   5.3700000e+02   1.7765846e-06   1.0000000e-06   2.7340737e-01  -4.5270579e-01   4.0143485e-02   6.9446564e-03
   5.3800000e+02   1.9568476e-06   1.0000000e-06   3.9027796e-01  -3.7667720e-01   2.1082365e+00   6.9664005e-03
   5.3900000e+02   3.1934700e-06   1.0000000e-06   6.0099134e-01   8.3509734e-01   7.9764162e-02   6.9085014e-03
   5.4000000e+02   2.3372554e-06   1.0000000e-06   2.4478208e-01   8.4519589e-01   9.3584451e-01   6.7386032e-03
   5.4100000e+02   2.9340541e-06   1.0000000e-06   8.4142472e-02   6.9519670e-01   6.9543503e-01   6.3453555e-03
   5.4200000e+02   2.1444445e-06   1.0000000e-06   1.0049976e-01   8.1554985e-01   4.6385454e+00   5.9762177e-03
   5.4300000e+02   1.8150776e-06   1.0000000e-06   9.3510037e-02   8.0376584e-01   1.7033371e+00   5.4779392e-03
   5.4400000e+02   6.7065920e-06   1.0000000e-06   4.1506967e-01   7.7334205e-01   4.9823142e+00   5.1552417e-03
   5.4500000e+02   5.2748012e-06   1.0000000e-06   6.6573229e-01   6.7676732e-01   9.8561997e+00   5.0230422e-03
   5.4600000e+02   4.4700692e-06   1.0000000e-06   4.9435572e-01   7.0808554e-01   5.7485541e+00   4.8659148e-03
   5.4700000e+02   3.5142961e-06   1.0000000e-06   7.5642283e-02   4.6388672e-01   2.0770809e-01   4.8369357e-03
   5.4800000e+02   3.1338273e-06   1.0000000e-06   1.0796809e-01  -6.1318861e-01   1.3926184e-01   4.8890187e-03
   5.4900000e+02   1.7881748e-06   1.0000000e-06   8.7916692e-02  -6.6365118e-01   4.5901728e-01   5.2780625e-03
   5.5000000e+02   1.5166891e-06   1.0000000e-06   3.5835667e-01  -6.4346676e-01   6.1772296e+00   5.3192613e-03
   5.5100000e+02   2.9733142e-06   1.0000000e-06   5.1869360e-01  -4.8580979e-01   2.1525286e-01   5.3543920e-03
   5.5200000e+02   2.4180670e-06   1.0000000e-06   5.2841382e-01   5.6881692e-01   6.9528051e-01   5.3215197e-03
   5.5300000e+02   7.8107585e-07   1.0000000e-06   7.8811432e-02   7.8134230e-01   3.0638429e-02   5.1951239e-03
   5.5400000e+02   6.5092670e-07   1.0000000e-06   1.4475125e-01   7.4837726e-01   4.1927992e-01   5.1443807e-03
   5.5500000e+02   9.0339942e-07   1.0000000e-06   1.1926364e-01   2.7084999e-01   7.8300549e-02   5.1376191e-03
   5.5600000e+02   1.9914757e-06   1.0000000e-06   2.6722193e-01  -2.5200483e-01   3.7030335e-02   5.1498106e-03
   5.5700000e+02   2.1180902e-06   1.0000000e-06   5.2969466e-01   4.3749143e-01   6.5648970e-01   5.1269202e-03
   5.5800000e+02   1.1891779e-06   1.0000000e-06   3.0455906e-01   6.9073090e-01   1.9168866e+00   5.0220805e-03
   5.5900000e+02   7.7952829e-07   1.0000000e-06   1.3367390e-01   6.3683406e-01   1.3021195e-01   4.9195835e-03
   5.6000000e+02   9.3415891e-07   1.0000000e-06   1.3462927e-01  -3.8025486e-01   2.9921885e-01   4.9372589e-03
   5.6100000e+02   1.2557318e-06   1.0000000e-06   1.3374448e-01   8.1193797e-01   7.4486118e-02   4.7891639e-03
   5.6200000e+02   2.6218980e-06   1.0000000e-06   2.9723913e-01   6.3612315e-01   2.5942575e+00   4.5520511e-03
   5.6300000e+02   1.0439561e-06   1.0000000e-06   6.6686426e-01   5.8921031e-01   6.3920726e+00   4.5187995e-03
   5.6400000e+02   3.5021959e-06   1.0000000e-06   4.9326139e-01   4.7512646e-01   1.7467870e-01   4.4955694e-03
   5.6500000e+02   1.1732483e-06   1.0000000e-06   1.9368714e-01   7.4367836e-01   1.4365391e-01   4.4358637e-03
   5.6600000e+02   6.9979120e-07   1.0000000e-06   1.0313639e-01   7.6026739e-01   2.1479300e-01   4.0854133e-03
   5.6700000e+02   8.5487873e-07   1.0000000e-06   2.2484493e-01   7.3646422e-01   6.0031869e+00   3.8120169e-03
   5.6800000e+02   7.9496811e-07   1.0000000e-06   1.9278461e-01   6.2377714e-01   6.1707945e+00   3.7553864e-03
   5.6900000e+02   1.0342610e-06   1.0000000e-06   6.3697113e-01  -6.5013287e-02   9.8361647e-02   3.7561546e-03
   5.7000000e+02   4.7896884e-07   1.0000000e-06   5.6010024e-01   7.2195815e-01   1.0829141e-01   3.7378420e-03
   5.7100000e+02   7.1636677e-07   1.0000000e-06   3.1875445e-01  -3.8394015e-01   1.1929185e-01   3.7432140e-03
   5.7200000e+02   6.1248695e-07   1.0000000e-06   5.1006466e-02  -5.7131317e-01   1.4526768e-01   3.9049258e-03
   5.7300000e+02   1.3593345e-06   1.0000000e-06   1.4218313e-01   7.7284659e-01   1.6641259e+00   3.7501975e-03
   5.7400000e+02   8.2682217e-07   1.0000000e-06   1.3319909e-01   7.4060506e-01   1.2479217e+00   3.6963679e-03
   5.7500000e+02   2.7586814e-06   1.0000000e-06   3.5924970e-01   7.8649149e-01   7.3355282e-01   3.4361801e-03
   5.7600000e+02   2.4008930e-06   1.0000000e-06   6.1538515e-01   7.4949919e-01   9.6643314e+01   3.2003262e-03
   5.7700000e+02   1.2897844e-06   1.0000000e-06   3.8515664e-01   7.1759853e-01   1.9663211e+01   3.1133049e-03
   5.7800000e+02   1.3121302e-06   1.0000000e-06   7.1994463e-02   7.0609861e-01   2.0055271e+00   2.9787376e-03
   5.7900000e+02   1.8327840e-06   1.0000000e-06   6.9027949e-02   4.1183489e-02   2.2495199e+00   2.9762647e-03
   5.8000000e+02   1.7302923e-06   1.0000000e-06   1.3115956e-01   5.0356798e-01   4.5358988e-01   2.8949608e-03
   5.8100000e+02   2.5306062e-06   1.0000000e-06   2.6015798e-01  -3.9099231e-01   1.7608332e+00   2.9270212e-03
   5.8200000e+02   1.0648479e-06   1.0000000e-06   6.8799672e-01  -5.4261449e-01   2.6587577e+00   2.9436271e-03
   5.8300000e+02   1.4753094e-06   1.0000000e-06   3.6979497e-01  -6.3931104e-01   2.5793643e-01   2.9741890e-03
   5.8400000e+02   7.5169140e-07   1.0000000e-06   7.3796014e-02  -2.3269477e-01   5.6520108e-02   2.9791486e-03
   5.8500000e+02   3.6442688e-07   1.0000000e-06   8.3213031e-02  -2.2781559e-01   4.1777622e-02   3.0099436e-03
   5.8600000e+02   6.3972235e-07   1.0000000e-06   1.7339702e-01   2.8505458e-01   3.3737802e-01   3.0054592e-03
   5.8700000e+02   5.6143995e-07   1.0000000e-06   1.3487007e-01   7.1096418e-01   1.8430625e-02   2.9663329e-03
   5.8800000e+02   6.4547795e-07   1.0000000e-06   7.2148804e-01   7.0635099e-01   1.3780787e+00   2.9550754e-03
   5.8900000e+02   7.0338567e-07   1.0000000e-06   3.4631621e-01   6.7164908e-01   1.1148098e-01   2.8470597e-03
   5.9000000e+02   1.1222013e-06   1.0000000e-06   4.5080171e-01   4.2330065e-01   1.5707353e+00   2.8433735e-03
   5.9100000e+02   1.2946042e-06   1.0000000e-06   1.0610724e-01   7.2002508e-01   8.1896277e-02   2.6805823e-03
   5.9200000e+02   1.1542929e-06   1.0000000e-06   3.7052159e-01   6.8488968e-01   3.3424030e+01   2.2594979e-03
   5.9300000e+02   1.0145441e-06   1.0000000e-06   5.8731706e-01  -2.0981804e-01   4.4986012e+00   2.2616014e-03
   5.9400000e+02   6.3601921e-07   1.0000000e-06   6.5342355e-01   5.0855277e-01   7.5870969e-01   2.2348089e-03
   5.9500000e+02   3.8899530e-07   1.0000000e-06   9.0182723e-02   5.4217747e-01   6.7153459e-01   2.1853759e-03
   5.9600000e+02   8.6855990e-07   1.0000000e-06   3.8200189e-01   5.4733188e-01   3.7927801e+00   2.1678240e-03
   5.9700000e+02   2.8187694e-07   1.0000000e-06   1.2278814e-01   5.5505654e-01   1.5431168e+00   2.0591327e-03
   5.9800000e+02   7.1687956e-07   1.0000000e-06   1.0393192e-01  -2.7660061e-01   8.4492664e+00   2.1502539e-03
   5.9900000e+02   7.1892084e-07   1.0000000e-06   2.1954353e-01  -3.7380961e-01   4.2242737e+00   2.1637675e-03
   6.0000000e+02   1.1174128e-06   1.0000000e-06   6.7478614e-01  -1.3071736e-01   2.2597867e-01   2.1658179e-03
   6.0100000e+02   3.0211380e-07   1.0000000e-06   1.6310179e-01   5.8128062e-01   4.1669137e-01   2.1335245e-03
   6.0200000e+02   1.0129145e-06   1.0000000e-06   3.6190678e-01  -2.2812540e-01   2.7649360e-01   2.1378053e-03
   6.0300000e+02   3.4599848e-07   1.0000000e-06   1.1454544e-01   5.6833699e-03   2.6703853e-01   2.1385906e-03
   6.0400000e+02   1.7164283e-07   1.0000000e-06   4.2168864e-02   4.7166082e-01   1.0360197e+00   2.0768693e-03
   6.0500000e+02   4.0776643e-07   1.0000000e-06   2.1616118e-01   4.4548383e-01   4.6384192e+00   2.0685560e-03
   6.0600000e+02   7.6766509e-07   1.0000000e-06   5.8126051e-01   4.8684153e-01   1.9327626e-01   2.0625023e-03
   6.0700000e+02   3.4492645e-07   1.0000000e-06   2.0260976e-01   5.2290901e-01   3.6730676e-01   2.0502223e-03
   6.0800000e+02   5.6448328e-07   1.0000000e-06   3.4451782e-01   8.5119113e-03   2.5369936e-01   2.0501692e-03
   6.0900000e+02   1.9400761e-07   1.0000000e-06   1.4104419e-01  -9.6407830e-02   2.8559031e-01   2.0540201e-03
   6.1000000e+02   3.0951422e-07   1.0000000e-06   4.0010844e-02  -2.2595339e-01   1.1672286e-01   2.0843801e-03
   6.1100000e+02   4.1060787e-07   1.0000000e-06   2.1255405e-01   1.0829920e-01   1.4511151e+00   2.0831337e-03
   6.1200000e+02   1.2391597e-06   1.0000000e-06   5.4823551e-01   4.3649553e-01   3.3145418e-02   2.0756572e-03
   6.1300000e+02   5.2003075e-07   1.0000000e-06   2.9487453e-01   6.7594607e-01   2.5797354e-01   2.0531837e-03
   6.1400000e+02   9.7281548e-07   1.0000000e-06   3.0439058e-01   4.3258212e-01   7.0172049e-02   1.9950922e-03
   6.1500000e+02   5.0295678e-07   1.0000000e-06   4.1325085e-01   1.6260408e-01   2.4068547e+00   1.9921282e-03
   6.1600000e+02   1.0269861e-06   1.0000000e-06   3.8448773e-02   8.4122510e-03   2.6197824e-01   2.0069684e-03
   6.1700000e+02   1.0078724e-06   1.0000000e-06   1.9987159e-01   1.0448821e-01   1.3310594e+01   1.9987609e-03
   6.1800000e+02   1.1487205e-06   1.0000000e-06   4.8268458e-01   1.4605673e-01   3.2603383e+00   1.9952019e-03
   6.1900000e+02   6.0012335e-07   1.0000000e-06   2.5170795e-01   1.6322452e-01   4.5063530e+00   1.9849467e-03
   6.2000000e+02   4.4303597e-07   1.0000000e-06   5.3075531e-02   1.0764322e-03   2.4714083e+00   1.9863436e-03
   6.2100000e+02   4.9329416e-07   1.0000000e-06   4.1183167e-01   1.9044659e-01   9.1261884e-01   1.9850072e-03
   6.2200000e+02   6.4628858e-07   1.0000000e-06   4.0253814e-02   1.8003085e-01   2.5138367e-01   1.9663811e-03
   6.2300000e+02   3.7600166e-07   1.0000000e-06   2.0383582e-01  -7.7308032e-02   5.3431975e+00   1.9699790e-03
   6.2400000e+02   2.1718857e-06   1.0000000e-06   5.1012079e-01   9.0495839e-01   1.2041608e-01   1.7582070e-03
   6.2500000e+02   8.1795116e-07   1.0000000e-06   5.3613506e-01   8.8004159e-01   6.4724654e+01   1.6612446e-03
   6.2600000e+02   6.5635998e-07   1.0000000e-06   6.0202363e-02   7.3994644e-01   4.6565229e+00   1.4912633e-03
   6.2700000e+02   4.5559246e-07   1.0000000e-06   4.2506461e-01   7.0956591e-01   4.7372109e+00   1.4815048e-03
   6.2800000e+02   6.6272224e-07   1.0000000e-06   2.7470766e-02   7.5955822e-01   1.3667905e-01   1.3342181e-03
   6.2900000e+02   1.0047054e-06   1.0000000e-06   2.1062913e-01   7.1653334e-01   1.8089242e+00   1.3074616e-03
   6.3000000e+02   5.2317438e-07   1.0000000e-06   2.2385055e-01  -4.7155464e-01   3.1143690e-01   1.4149053e-03
   6.3100000e+02   6.2092986e-07   1.0000000e-06   7.0137368e-01   3.1777488e-01   1.7666977e+00   1.4118327e-03
   6.3200000e+02   6.4864902e-07   1.0000000e-06   8.6654754e-02   7.1040644e-01   2.1145442e-01   1.2180082e-03
   6.3300000e+02   2.6797088e-07   1.0000000e-06   4.4270662e-01   4.0133367e-01   8.3485693e+00   1.2026172e-03
   6.3400000e+02   3.9392988e-07   1.0000000e-06   4.3556280e-01   1.1478321e-01   2.3239299e-01   1.2021237e-03
   6.3500000e+02   2.0420699e-07   1.0000000e-06   1.8550000e-01  -5.7399628e-01   6.1019502e-02   1.2456771e-03
   6.3600000e+02   2.1307644e-07   1.0000000e-06   2.2855265e-01  -6.6532797e-01   4.0152163e+00   1.2587606e-03
   6.3700000e+02   1.9497088e-07   1.0000000e-06   6.7832738e-01   5.0590579e-01   3.5151197e-01   1.2570153e-03
   6.3800000e+02   2.8724011e-07   1.0000000e-06   3.3280101e-02   4.5655387e-01   2.4991069e-01   1.2231571e-03
   6.3900000e+02   2.5033834e-07   1.0000000e-06   1.3983642e-01   5.3806946e-01   1.0823166e+00   1.2121525e-03
   6.4000000e+02   1.5436595e-07   1.0000000e-06   4.0884221e-01   1.2278950e-01   1.2440196e+00   1.2114433e-03
   6.4100000e+02   4.0483979e-07   1.0000000e-06   8.8767034e-02  -1.1594701e-01   2.9420674e-02   1.2160912e-03
   6.4200000e+02   3.7248844e-07   1.0000000e-06   1.6687545e-01   6.3464631e-01   1.0943948e+00   1.1901303e-03
   6.4300000e+02   9.6888598e-07   1.0000000e-06   6.7340573e-01   7.6407941e-01   5.0755310e-01   1.1615390e-03
   6.4400000e+02   3.5069832e-07   1.0000000e-06   1.9794567e-01   7.0594574e-01   1.0403560e+01   1.0969324e-03
   6.4500000e+02   5.5195831e-07   1.0000000e-06   1.0376635e-01   5.9469469e-01   5.8048368e+00   9.9158673e-04
   6.4600000e+02   7.5425825e-07   1.0000000e-06   4.1230788e-01   4.0837379e-01   5.4924845e+01   9.7108122e-04
   6.4700000e+02   4.2735658e-07   1.0000000e-06   1.7014793e-01   4.3287112e-01   8.0576263e+00   9.4622588e-04
   6.4800000e+02   7.2707076e-07   1.0000000e-06   1.8525133e-01  -2.1430123e-01   9.0443214e-01   9.5231542e-04
   6.4900000e+02   9.7127706e-07   1.0000000e-06   5.1513974e-01  -4.8735520e-01   4.6350230e-01   9.6606074e-04
   6.5000000e+02   2.9735779e-07   1.0000000e-06   3.6353466e-01  -1.7301542e-01   1.1243879e+00   9.6914139e-04
   6.5100000e+02   2.8817272e-07   1.0000000e-06   3.7327867e-02  -3.2193961e-02   1.1910554e-01   9.7271143e-04
   6.5200000e+02   3.6696655e-07   1.0000000e-06   3.9736892e-01   5.4714222e-02   1.7739543e+00   9.7236593e-04
   6.5300000e+02   1.5962021e-07   1.0000000e-06   1.6846278e-01  -3.1278951e-01   1.1931059e-01   9.7699901e-04
   6.5400000e+02   2.7746157e-07   1.0000000e-06   1.3233610e-01   4.5314048e-01   1.7030809e-01   9.6775183e-04
   6.5500000e+02   3.8320894e-07   1.0000000e-06   4.3413618e-01   5.0726905e-01   8.6099915e-01   9.6446601e-04
   6.5600000e+02   1.1273275e-07   1.0000000e-06   4.3354840e-01   4.0737047e-01   2.1523390e-01   9.6184162e-04
   6.5700000e+02   4.6121114e-08   1.0000000e-06   3.7731040e-02   7.7636113e-02   2.0546095e-02   9.6050946e-04
   6.5800000e+02   2.2894380e-07   1.0000000e-06   3.9729434e-01   3.9233417e-01   8.4383803e-02   9.5951856e-04
   6.5900000e+02   3.0389883e-07   1.0000000e-06   2.1334335e-01   1.5181142e-01   5.0434017e-02   9.5775659e-04
   6.6000000e+02   2.1075158e-07   1.0000000e-06   7.8706677e-02   5.1291666e-02   3.1881163e-01   9.5655866e-04
   6.6100000e+02   6.0192229e-07   1.0000000e-06   4.8879844e-01   5.4642735e-01   1.1417470e+00   9.5192314e-04
   6.6200000e+02   6.5836009e-07   1.0000000e-06   2.2762050e-01   3.9085515e-01   1.1706693e+00   9.2692004e-04
   6.6300000e+02   2.7079826e-07   1.0000000e-06   3.8138343e-02   3.2931859e-01   2.1991992e+00   8.9310217e-04
   6.6400000e+02   2.8335601e-07   1.0000000e-06   3.7502879e-01   1.3478986e-01   3.3274653e+00   8.9161167e-04
   6.6500000e+02   3.1814773e-07   1.0000000e-06   2.5515588e-01   1.4561924e-01   8.0237103e-01   8.8303286e-04
   6.6600000e+02   2.1137188e-07   1.0000000e-06   2.7036051e-01   1.1628681e-01   6.1103637e-01   8.8255260e-04
   6.6700000e+02   7.2192842e-07   1.0000000e-06   5.4668300e-01  -1.0460193e-01   2.7090649e-01   8.8617733e-04
   6.6800000e+02   5.5211231e-07   1.0000000e-06   2.8771984e-01  -1.5632219e-01   1.1982950e+01   9.0287200e-04
   6.6900000e+02   2.9910567e-07   1.0000000e-06   8.0168968e-02  -2.5949533e-01   2.3825635e+00   9.1217183e-04
   6.7000000e+02   3.6043598e-07   1.0000000e-06   3.6559951e-01  -1.3957419e-01   9.3686726e-02   9.1293264e-04
   6.7100000e+02   3.2211125e-07   1.0000000e-06   1.0259855e-01   3.0004453e-01   2.0149772e-01   9.0020364e-04
   6.7200000e+02   5.4567242e-07   1.0000000e-06   2.2926764e-01   2.9795969e-01   4.1382834e-01   8.8744273e-04
   6.7300000e+02   2.8810990e-07   1.0000000e-06   6.3445377e-01   2.0442450e-01   1.0559172e+01   8.8388293e-04
   6.7400000e+02   4.1492978e-07   1.0000000e-06   2.8379209e-01   1.7259658e-01   4.1472538e+00   8.8152434e-04
   6.7500000e+02   3.2181782e-07   1.0000000e-06   1.1635517e-01   2.9833473e-01   3.0926937e-01   8.7902025e-04
   6.7600000e+02   5.0197111e-07   1.0000000e-06   2.9410917e-01  -1.2427858e-01   4.4848024e-02   8.8478470e-04
   6.7700000e+02   1.7866909e-07   1.0000000e-06   3.5356866e-01  -1.7907845e-01   5.7116343e+00   8.8853208e-04
   6.7800000e+02   2.2122482e-07   1.0000000e-06   1.7148223e-01  -2.1009742e-01   2.6548179e-01   8.9011000e-04
   6.7900000e+02   1.9137580e-07   1.0000000e-06   5.3292362e-01  -1.8313467e-01   5.3305857e-01   8.9149751e-04
   6.8000000e+02   2.8213427e-07   1.0000000e-06   2.7143536e-01  -5.7747332e-02   5.2715381e-01   8.9195168e-04
   6.8100000e+02   2.0872099e-07   1.0000000e-06   1.2609235e-01   3.2390859e-01   1.2495660e-01   8.8971975e-04
   6.8200000e+02   1.1457047e-07   1.0000000e-06   8.1329627e-02   2.5818199e-01   5.1157423e-01   8.8280305e-04
   6.8300000e+02   1.5336595e-07   1.0000000e-06   3.5058238e-01   2.8424137e-01   8.9892442e-01   8.7935894e-04
   6.8400000e+02   2.4254226e-07   1.0000000e-06   1.1153347e-01   5.1460366e-01   6.1390067e-01   8.6248156e-04
   6.8500000e+02   6.2141732e-07   1.0000000e-06   5.6828652e-01   3.0342053e-01   3.1416086e+00   8.5629618e-04
   6.8600000e+02   2.0601141e-07   1.0000000e-06   2.4891627e-01   4.8230208e-01   3.4093017e+00   8.3525226e-04
   6.8700000e+02   2.8475135e-07   1.0000000e-06   1.6156538e-01   2.8429354e-01   2.2220188e+00   8.2747519e-04
   6.8800000e+02   2.2136966e-07   1.0000000e-06   8.9932720e-02   3.8734689e-01   7.2390294e-01   8.2040594e-04
   6.8900000e+02   3.0931466e-07   1.0000000e-06   3.6939088e-01  -5.0300716e-02   1.7329958e-01   8.2064142e-04
   6.9000000e+02   1.5434054e-07   1.0000000e-06   8.4546737e-02   5.1743509e-02   9.3315843e-02   8.1955272e-04
   6.9100000e+02   3.3208295e-07   1.0000000e-06   6.9401533e-01  -4.1628244e-01   4.9982413e+00   8.2291540e-04
   6.9200000e+02   1.6668213e-07   1.0000000e-06   2.3736875e-01  -2.9144761e-01   7.3204620e-01   8.2859772e-04
   6.9300000e+02   2.8999592e-07   1.0000000e-06   1.8216492e-01  -7.8140202e-02   1.1686608e+00   8.3150977e-04
   6.9400000e+02   1.3872369e-07   1.0000000e-06   1.4536651e-01  -2.5676237e-01   6.8934758e-01   8.3385432e-04
   6.9500000e+02   1.9748227e-07   1.0000000e-06   3.3356394e-01   3.6117768e-01   8.1462799e-02   8.3233036e-04
   6.9600000e+02   1.2916946e-07   1.0000000e-06   8.9545721e-02   4.3747425e-01   1.1932979e-01   8.2177107e-04
   6.9700000e+02   1.3740768e-07   1.0000000e-06   6.0121919e-01   4.1446917e-01   3.5835065e+00   8.1940393e-04
   6.9800000e+02   1.6305988e-07   1.0000000e-06   2.4643129e-01   3.1215760e-01   1.0026342e+00   8.1175617e-04
   6.9900000e+02   1.5171049e-07   1.0000000e-06   1.5918781e-01   1.7096760e-01   5.9936670e+00   8.0612796e-04
   7.0000000e+02   1.4095838e-07   1.0000000e-06   1.6535745e-01   4.1618512e-01   1.4968347e+00   8.0225043e-04
   7.0100000e+02   3.1230465e-07   1.0000000e-06   3.1693684e-01  -2.0451347e-01   1.1385586e-01   8.0343739e-04
   7.0200000e+02   9.5991135e-08   1.0000000e-06   1.2593313e-01  -1.1866199e-01   2.1082689e-01   8.0622402e-04
   7.0300000e+02   1.7812250e-07   1.0000000e-06   5.7899371e-01  -8.2257145e-02   1.7225059e-01   8.0640540e-04
   7.0400000e+02   1.1244594e-07   1.0000000e-06   2.4513307e-01   1.7376377e-03   3.0355909e-01   8.0652394e-04
   7.0500000e+02   1.5910515e-07   1.0000000e-06   1.0996559e-01   2.9762640e-02   2.0230498e+00   8.0616803e-04
   7.0600000e+02   1.3976721e-07   1.0000000e-06   1.7036757e-01   8.3169486e-02   3.8293282e-01   8.0597102e-04
   7.0700000e+02   1.7825973e-07   1.0000000e-06   2.4549728e-01   2.2868091e-01   2.9712315e-02   8.0529176e-04
   7.0800000e+02   8.3978815e-08   1.0000000e-06   1.9675801e-01   1.4862653e-01   1.4068230e-01   8.0426987e-04
   7.0900000e+02   5.6272027e-08   1.0000000e-06   5.3225785e-01   1.1694262e-01   6.4897150e-02   8.0417491e-04
   7.1000000e+02   1.3997508e-07   1.0000000e-06   2.4210398e-01   5.1195821e-02   1.0803468e-01   8.0369211e-04
   7.1100000e+02   7.5227209e-08   1.0000000e-06   1.1223028e-01  -1.5342638e-02   1.4732704e+00   8.0388725e-04
   7.1200000e+02   1.0963552e-07   1.0000000e-06   1.6107118e-01   1.5204089e-02   2.3318649e-01   8.0384805e-04
   7.1300000e+02   9.0426287e-08   1.0000000e-06   2.1291464e-01   2.0915352e-01   1.1599947e-02   8.0194962e-04
   7.1400000e+02   1.4351028e-07   1.0000000e-06   3.9871238e-01   3.4541653e-01   3.2101985e-01   8.0125712e-04
   7.1500000e+02   1.5143265e-07   1.0000000e-06   4.9176322e-01   4.0603872e-01   5.8490010e-03   7.9936567e-04
   7.1600000e+02   9.9891987e-08   1.0000000e-06   7.4983357e-01   4.3859523e-01   5.0493363e-01   7.9798766e-04
   7.1700000e+02   9.4300513e-08   1.0000000e-06   1.4606676e-01   3.4982105e-01   1.8165087e-02   7.9735562e-04
   7.1800000e+02   8.1730472e-08   1.0000000e-06   1.1536654e-01   2.1934194e-01   8.6968873e-02   7.9549929e-04
   7.1900000e+02   7.9126116e-08   1.0000000e-06   2.0782958e-01   2.9034536e-01   1.5159156e-01   7.8727478e-04
   7.2000000e+02   7.8003600e-08   1.0000000e-06   2.5346001e-01   4.9607545e-01   2.6678251e+00   7.8323720e-04
   7.2100000e+02   1.3806826e-07   1.0000000e-06   2.5929999e-01   1.9523095e-01   1.5105519e-01   7.8182720e-04
   7.2200000e+02   2.4756591e-07   1.0000000e-06   7.3505102e-01   6.1511456e-01   6.4077194e-01   7.6296696e-04
   7.2300000e+02   1.9797556e-07   1.0000000e-06   7.6736117e-01   5.9100675e-01   1.6813167e+00   7.6001623e-04
   7.2400000e+02   1.6685058e-07   1.0000000e-06   1.6161258e-01   5.5189624e-01   5.0753249e-01   7.5343065e-04
   7.2500000e+02   1.5760525e-07   1.0000000e-06   1.2027524e-01   5.2161439e-01   3.1512833e-01   7.3838425e-04
   7.2600000e+02   1.8728501e-07   1.0000000e-06   2.2242281e-01   1.8215391e-01   4.3589237e-01   7.3748478e-04
   7.2700000e+02   1.6433444e-07   1.0000000e-06   2.1054883e-01   5.4361182e-01   1.1099218e-01   7.2656348e-04
   7.2800000e+02   1.7585864e-07   1.0000000e-06   2.6829622e-01  -4.2996337e-01   2.0905509e+00   7.3174410e-04
   7.2900000e+02   3.0842185e-07   1.0000000e-06   7.3122665e-01   2.9076422e-01   1.6797842e-01   7.3063647e-04
   7.3000000e+02   1.3687157e-07   1.0000000e-06   2.1960807e-01  -3.9120552e-01   2.4964635e-01   7.3517109e-04
   7.3100000e+02   1.0500164e-07   1.0000000e-06   9.1211513e-02  -3.2839581e-01   1.3514999e-01   7.3723373e-04
   7.3200000e+02   1.0988850e-07   1.0000000e-06   1.8594915e-01  -3.5093753e-01   1.4271692e-02   7.3909636e-04
   7.3300000e+02   5.7913272e-08   1.0000000e-06   1.7406410e-01  -4.6025148e-01   1.9830723e-01   7.4335698e-04
   7.3400000e+02   7.8510035e-08   1.0000000e-06   2.9164285e-01   4.8297552e-01   3.2828354e-01   7.4152291e-04
   7.3500000e+02   1.2678219e-07   1.0000000e-06   6.0519391e-01   4.1336223e-01   1.2407712e-01   7.4122608e-04
   7.3600000e+02   4.1536340e-08   1.0000000e-06   3.2632085e-01   4.9977052e-01   3.0968801e-02   7.3837477e-04
   7.3700000e+02   6.6900839e-08   1.0000000e-06   1.0544031e-01   5.4562187e-01   1.0577432e-01   7.3704593e-04
   7.3800000e+02   4.1538896e-08   1.0000000e-06   8.3647419e-02   4.8925052e-01   3.2971260e-03   7.3586004e-04
   7.3900000e+02   3.9127922e-08   1.0000000e-06   1.7436871e-01   5.0937726e-01   4.1057547e-02   7.3394353e-04
   7.4000000e+02   1.5362776e-07   1.0000000e-06   2.5676324e-01   6.4409756e-01   1.0282285e-01   7.2790335e-04
   7.4100000e+02   2.6751291e-07   1.0000000e-06   5.3864592e-01   3.6063409e-02   4.0021121e-01   7.2763192e-04
   7.4200000e+02   1.3302563e-07   1.0000000e-06   4.8933741e-01  -1.1926578e-01   7.3905841e-01   7.2868181e-04
   7.4300000e+02   1.6633234e-07   1.0000000e-06   1.5981723e-01   7.1856036e-01   4.1789711e-01   7.1512859e-04
   7.4400000e+02   1.2241482e-07   1.0000000e-06   1.2287952e-01   7.3888579e-01   1.7776824e+00   7.0057951e-04
   7.4500000e+02   1.6719041e-07   1.0000000e-06   1.7935602e-01   3.3434038e-01   8.4776279e-01   6.9753164e-04
   7.4600000e+02   2.3154726e-07   1.0000000e-06   2.0809505e-01  -3.1409018e-02   1.0723352e-01   6.9769412e-04
   7.4700000e+02   1.7406572e-07   1.0000000e-06   3.7381958e-01   4.1454984e-01   2.5474729e-01   6.9316282e-04
   7.4800000e+02   1.3926366e-07   1.0000000e-06   4.7188582e-01   4.0042881e-01   2.2668026e+00   6.9072799e-04
   7.4900000e+02   8.9091470e-08   1.0000000e-06   1.5921958e-01  -3.3404718e-01   4.7555153e-01   6.9245937e-04
   7.5000000e+02   6.9945903e-08   1.0000000e-06   1.1970540e-01  -2.2275169e-01   2.8529466e-02   6.9273545e-04
   7.5100000e+02   8.6016088e-08   1.0000000e-06   2.0443097e-01   2.7582894e-01   1.6510029e-02   6.9117997e-04
   7.5200000e+02   6.0038629e-08   1.0000000e-06   2.3324251e-01  -2.0739425e-01   5.2504597e-02   6.9141605e-04
   7.5300000e+02   6.2590454e-08   1.0000000e-06   3.8283848e-01  -3.6816995e-01   2.6127498e-02   6.9309152e-04
   7.5400000e+02   2.6166035e-08   1.0000000e-06   4.7267164e-01  -3.5648119e-01   6.6220001e-01   6.9373265e-04
   7.5500000e+02   5.4340448e-08   1.0000000e-06   1.4119633e-01   4.4520485e-01   1.1059775e-01   6.9266853e-04
   7.5600000e+02   7.8695812e-08   1.0000000e-06   1.2227590e-01   5.7037347e-01   3.2406105e-02   6.9107200e-04
   7.5700000e+02   6.2019238e-08   1.0000000e-06   1.2038199e-01   3.8397297e-01   2.4707079e-02   6.9025530e-04
   7.5800000e+02   5.9917378e-08   1.0000000e-06   1.9986147e-01   5.6348001e-01   2.5864561e-02   6.8900028e-04
   7.5900000e+02   7.9490281e-08   1.0000000e-06   4.3361045e-01   4.5604805e-01   1.8209979e-01   6.8722105e-04
   7.6000000e+02   4.4138464e-08   1.0000000e-06   5.2908911e-01   4.8099375e-01   1.1160664e+00   6.8578500e-04
   7.6100000e+02   1.1829010e-07   1.0000000e-06   1.3579513e-01   2.3719127e-01   3.0183516e-02   6.8340411e-04
   7.6200000e+02   9.4997500e-08   1.0000000e-06   1.4569480e-01   6.6759269e-01   2.7193625e-01   6.7954077e-04
   7.6300000e+02   7.5921016e-08   1.0000000e-06   1.3067782e-01   6.7842897e-01   6.6007313e-02   6.7574949e-04
   7.6400000e+02   9.2518808e-08   1.0000000e-06   2.0329524e-01   6.0572598e-01   1.3613976e-01   6.7401198e-04
   7.6500000e+02   2.4744979e-07   1.0000000e-06   3.7442116e-01   4.7137251e-01   2.0575649e-02   6.7077130e-04
   7.6600000e+02   1.1665988e-07   1.0000000e-06   6.8479626e-01   5.6970229e-01   1.0165788e-01   6.7016488e-04
   7.6700000e+02   4.2667464e-08   1.0000000e-06   1.4927472e-01   3.0393224e-01   1.0629430e-02   6.6803430e-04
   7.6800000e+02   4.9864870e-08   1.0000000e-06   1.4265284e-01   5.1800899e-01   1.8339691e-01   6.6605910e-04
   7.6900000e+02   1.0805684e-07   1.0000000e-06   1.4880530e-01   8.0360006e-01   4.6086138e-02   6.5990806e-04
   7.7000000e+02   1.1316420e-07   1.0000000e-06   2.3761631e-01   7.9509009e-01   4.1413908e-01   6.4641026e-04
   7.7100000e+02   1.8382466e-07   1.0000000e-06   5.1347764e-01   8.1355435e-01   5.5206307e+00   6.2393931e-04
   7.7200000e+02   1.7870372e-07   1.0000000e-06   7.7799676e-01   8.0033933e-01   1.8026436e+00   6.2218255e-04
   7.7300000e+02   2.9729374e-07   1.0000000e-06   1.3169129e-01   7.8664474e-01   4.3606064e-01   5.7036595e-04
   7.7400000e+02   1.6858682e-07   1.0000000e-06   2.3285509e-01   7.5331149e-01   1.6310356e+01   5.5680677e-04
   7.7500000e+02   2.5455067e-07   1.0000000e-06   1.1693994e-01  -5.0673779e-01   1.4978199e+00   5.6352215e-04
   7.7600000e+02   2.1469719e-07   1.0000000e-06   1.1605793e-01  -6.2165503e-01   7.2626520e-01   5.7156066e-04
   7.7700000e+02   1.3574480e-07   1.0000000e-06   2.3587598e-01  -7.5320455e-01   5.2729777e+00   5.8047961e-04
   7.7800000e+02   2.7725636e-07   1.0000000e-06   7.4278372e-01  -3.6973189e-01   2.3440329e-01   5.8087349e-04
   7.7900000e+02   1.7099511e-07   1.0000000e-06   1.2492492e-01  -2.9671092e-01   4.9882065e-02   5.8533564e-04
   7.8000000e+02   3.1623411e-07   1.0000000e-06   1.9244639e-01  -6.2755113e-01   4.4353107e-02   6.0196723e-04
   7.8100000e+02   1.8465418e-07   1.0000000e-06   1.6283911e-01   8.0083818e-01   1.5980933e+00   5.7817242e-04
   7.8200000e+02   1.5481003e-07   1.0000000e-06   1.9635438e-01   7.7805201e-01   7.6911884e-01   5.7278301e-04
   7.8300000e+02   5.2017849e-07   1.0000000e-06   2.4136179e-01   7.8507500e-01   3.8749671e-01   4.9049909e-04
   7.8400000e+02   3.9625585e-07   1.0000000e-06   7.7270211e-01   6.5041525e-01   7.4439393e+01   4.6809164e-04
   7.8500000e+02   1.3828537e-07   1.0000000e-06   3.2005738e-01   3.8869618e-01   5.5532062e+00   4.6423912e-04
   7.8600000e+02   1.8837470e-07   1.0000000e-06   1.4518951e-01  -5.4065366e-01   3.4395177e-01   4.6695578e-04
   7.8700000e+02   1.7074237e-07   1.0000000e-06   1.1016122e-01  -6.5016502e-01   4.0764755e-01   4.9920721e-04
   7.8800000e+02   2.0703862e-07   1.0000000e-06   2.0719362e-01  -6.8419660e-01   8.2682040e+00   5.1037414e-04
   7.8900000e+02   1.7127582e-07   1.0000000e-06   4.7194294e-01  -6.7481714e-01   1.2994868e+01   5.2820290e-04
   7.9000000e+02   1.2301395e-07   1.0000000e-06   6.1762844e-01   8.8110329e-03   6.7914785e+00   5.2818365e-04
   7.9100000e+02   5.6286894e-08   1.0000000e-06   3.0074079e-01   4.2516652e-01   5.5104505e-02   5.2741281e-04
   7.9200000e+02   1.1211335e-07   1.0000000e-06   1.5945113e-01   7.4890260e-01   1.5699774e-01   5.1970669e-04
   7.9300000e+02   6.7209968e-08   1.0000000e-06   2.5116970e-01   7.4254787e-01   6.7639465e+00   4.9965278e-04
   7.9400000e+02   6.1070238e-08   1.0000000e-06   3.3763370e-01   7.2067112e-01   1.0523923e+01   4.9230288e-04
   7.9500000e+02   7.2155851e-08   1.0000000e-06   2.5799656e-01   6.9196987e-01   4.4073975e+00   4.8072884e-04
   7.9600000e+02   9.5379634e-08   1.0000000e-06   5.8587056e-01  -4.6786571e-01   2.9410313e+00   4.8137637e-04
   7.9700000e+02   4.0399489e-08   1.0000000e-06   3.3475287e-01   2.4892411e-01   6.8899738e-02   4.8086456e-04
   7.9800000e+02   6.1982559e-08   1.0000000e-06   8.4896744e-02  -6.5771304e-01   1.0608471e-01   4.8934674e-04
   7.9900000e+02   7.7506547e-08   1.0000000e-06   2.0157470e-01  -6.8763199e-01   9.1795717e+00   5.0157434e-04
   8.0000000e+02   7.4493452e-08   1.0000000e-06   1.8342524e-01  -6.5771133e-01   2.9278085e+00   5.0536570e-04
   8.0100000e+02   5.2890801e-08   1.0000000e-06   1.6472090e-01  -6.2521945e-01   7.5058196e-01   5.0909229e-04
   8.0200000e+02   1.3757261e-07   1.0000000e-06   5.8085912e-01   7.6974258e-01   2.8428574e-01   5.0561919e-04
   8.0300000e+02   4.8981110e-08   1.0000000e-06   3.8858434e-01   7.6981148e-01   3.4395791e+00   5.0040832e-04
   8.0400000e+02   1.1137353e-07   1.0000000e-06   7.1719971e-02   7.3669503e-01   4.2969925e-01   4.8095089e-04
   8.0500000e+02   1.5280927e-07   1.0000000e-06   1.8513595e-01   5.6712060e-01   3.0458225e+00   4.7455413e-04
   8.0600000e+02   1.8856373e-07   1.0000000e-06   1.2570897e-01   7.3599452e-01   9.3247664e-01   4.3545654e-04
   8.0700000e+02   8.8735146e-08   1.0000000e-06   1.9063669e-01   6.8076234e-01   3.0388407e+01   4.1829063e-04
   8.0800000e+02   1.9970669e-07   1.0000000e-06   5.4965487e-01   6.3022617e-01   1.4019338e+01   4.0424555e-04
   8.0900000e+02   1.0602891e-07   1.0000000e-06   5.3942246e-01   6.0051888e-01   5.6539541e+01   3.9764385e-04
   8.1000000e+02   7.4015889e-08   1.0000000e-06   7.0409222e-02   5.6801309e-01   2.9413092e+00   3.8755544e-04
   8.1100000e+02   1.0302202e-07   1.0000000e-06   2.2285890e-01  -5.1526700e-01   2.3733994e+00   3.8941900e-04
   8.1200000e+02   1.0573922e-07   1.0000000e-06   9.1933787e-02  -5.5970624e-01   5.6059610e-01   4.0532377e-04
   8.1300000e+02   5.7838846e-08   1.0000000e-06   1.9831435e-01  -6.0429247e-01   2.2048274e+01   4.1610384e-04
   8.1400000e+02   8.3869604e-08   1.0000000e-06   4.6428777e-01  -6.1970347e-01   2.1854171e+01   4.2166471e-04
   8.1500000e+02   5.2452345e-08   1.0000000e-06   5.4862064e-01  -6.3536392e-01   1.7550098e+01   4.2396972e-04
   8.1600000e+02   5.6574858e-08   1.0000000e-06   6.6287643e-02  -6.1082857e-01   1.7269368e+00   4.3105286e-04
   8.1700000e+02   9.4347235e-08   1.0000000e-06   2.1652743e-01   6.5617494e-01   2.2395192e+00   4.2858794e-04
   8.1800000e+02   1.0551769e-07   1.0000000e-06   8.8394968e-02   6.6510822e-01   3.8044745e-01   4.1531075e-04
   8.1900000e+02   6.5804931e-08   1.0000000e-06   2.1697639e-01   6.4320444e-01   1.9844689e+01   4.0514456e-04
   8.2000000e+02   7.4822200e-08   1.0000000e-06   4.0366447e-01   6.0754817e-01   4.4758840e+00   4.0088047e-04
   8.2100000e+02   4.1037610e-08   1.0000000e-06   5.5112198e-01   6.0615507e-01   1.0148943e+01   3.9848465e-04
   8.2200000e+02   7.7544862e-08   1.0000000e-06   4.7185924e-02   6.2660466e-01   1.2671540e+00   3.8879172e-04
   8.2300000e+02   1.0200815e-07   1.0000000e-06   2.1461042e-01  -5.4837318e-01   1.0373443e+00   3.8965787e-04
   8.2400000e+02   1.0956110e-07   1.0000000e-06   7.9534692e-02  -5.4963205e-01   3.8971127e-01   4.0040499e-04
   8.2500000e+02   8.6919012e-08   1.0000000e-06   2.1557368e-01  -5.6974068e-01   1.6427486e+01   4.0786110e-04
   8.2600000e+02   8.0665259e-08   1.0000000e-06   3.8782437e-01  -6.0944159e-01   2.8525805e+00   4.1064667e-04
   8.2700000e+02   7.4364922e-08   1.0000000e-06   5.5369684e-01  -6.1394431e-01   1.2017113e+01   4.1362284e-04
   8.2800000e+02   9.0908514e-08   1.0000000e-06   3.8960443e-02  -5.9688725e-01   1.0824466e+00   4.1783618e-04
   8.2900000e+02   1.6896501e-07   1.0000000e-06   2.0929643e-01   7.4280130e-01   5.5038639e-02   4.1358352e-04
   8.3000000e+02   8.9963920e-08   1.0000000e-06   1.2452611e-01   7.1186866e-01   1.4058180e+00   3.8855402e-04
   8.3100000e+02   1.0368253e-07   1.0000000e-06   2.2439862e-01   4.4295998e-01   1.1078798e+00   3.8818233e-04
   8.3200000e+02   5.1848772e-08   1.0000000e-06   3.7630531e-01  -6.6105530e-01   3.2743971e-02   3.9669942e-04
   8.3300000e+02   3.3789448e-08   1.0000000e-06   8.0938649e-01  -6.4948859e-01   2.7828392e+00   3.9740047e-04
   8.3400000e+02   1.4675124e-08   1.0000000e-06   6.7899760e-02   7.4930754e-01   2.9926644e-02   3.8856888e-04
   8.3500000e+02   6.9727289e-08   1.0000000e-06   5.2180897e-01   7.5574802e-01   5.8585800e+00   3.7530876e-04
   8.3600000e+02   6.5249797e-08   1.0000000e-06   3.1775440e-01   7.3692046e-01   2.6488224e+00   3.7245632e-04
   8.3700000e+02   9.4826687e-08   1.0000000e-06   2.1313277e-01  -2.1219030e-01   2.4978452e-01   3.7509613e-04
   8.3800000e+02   1.2804849e-07   1.0000000e-06   2.7510849e-01   7.2294232e-01   1.3329713e+00   3.6396046e-04
   8.3900000e+02   1.7173730e-07   1.0000000e-06   7.8898595e-01   7.2954248e-01   4.6478457e+01   3.5797907e-04
   8.4000000e+02   8.6290321e-08   1.0000000e-06   1.7616366e-01   7.0323803e-01   1.7473333e+01   3.2547296e-04
   8.4100000e+02   8.9008325e-08   1.0000000e-06   1.0611902e-01   6.1356914e-01   8.4082371e+00   3.2222106e-04
   8.4200000e+02   1.7685120e-07   1.0000000e-06   2.4186104e-01  -3.9445384e-01   4.8628089e-02   3.2871725e-04
   8.4300000e+02   6.3513391e-08   1.0000000e-06   1.7108827e-01  -5.6691696e-01   2.4286053e+00   3.3594606e-04
   8.4400000e+02   1.3791301e-07   1.0000000e-06   1.8974983e-01   2.1352081e-02   1.3509782e-01   3.3589746e-04
   8.4500000e+02   1.1181825e-07   1.0000000e-06   7.3900219e-01   7.1391095e-01   3.2568448e-01   3.1695170e-04
   8.4600000e+02   5.8051428e-08   1.0000000e-06   7.7929245e-01   6.6829155e-01   3.4819393e+01   3.1337612e-04
   8.4700000e+02   7.7604092e-08   1.0000000e-06   1.2585952e-01   6.5565143e-01   2.5768844e+00   2.8286367e-04
   8.4800000e+02   8.7928142e-08   1.0000000e-06   1.8983476e-01  -1.3462886e-01   1.0371301e+01   2.8326359e-04
   8.4900000e+02   6.8638802e-08   1.0000000e-06   2.0579276e-01  -5.4148940e-01   3.5536377e-02   2.8463413e-04
   8.5000000e+02   8.2146196e-08   1.0000000e-06   1.4942204e-01  -5.6574529e-01   6.4013636e-01   2.9811146e-04
   8.5100000e+02   6.9755092e-08   1.0000000e-06   2.3125246e-01  -6.0394938e-01   3.4018210e+01   3.1047553e-04
   8.5200000e+02   4.5611494e-08   1.0000000e-06   7.8757935e-01  -6.4207211e-01   2.0048335e+01   3.1243568e-04
   8.5300000e+02   3.3858082e-08   1.0000000e-06   1.3034492e-01  -6.3290534e-01   1.8448364e+00   3.2413588e-04
   8.5400000e+02   5.9873134e-08   1.0000000e-06   1.5316127e-01   6.8780208e-01   8.5511261e+00   3.2043654e-04
   8.5500000e+02   5.3088133e-08   1.0000000e-06   2.3450505e-01   6.8954578e-01   1.1553412e+00   3.1993838e-04
   8.5600000e+02   6.3303646e-08   1.0000000e-06   7.7312928e-02   6.8528865e-01   2.4662933e-01   3.0675659e-04
   8.5700000e+02   3.2556883e-08   1.0000000e-06   2.2291826e-01   6.4367687e-01   5.3267086e+01   3.0168279e-04
   8.5800000e+02   2.0585643e-08   1.0000000e-06   7.8804152e-01   6.2927163e-01   9.9207058e+00   3.0076533e-04
   8.5900000e+02   1.3543250e-08   1.0000000e-06   3.0354065e-02   6.6466635e-01   8.2266935e-01   2.9568244e-04
   8.6000000e+02   2.7942840e-08   1.0000000e-06   1.4827728e-01  -5.6904034e-01   1.7536022e+00   2.9800616e-04
   8.6100000e+02   5.8376849e-08   1.0000000e-06   2.3375229e-01   6.8319872e-01   3.0708361e-01   2.9703110e-04
   8.6200000e+02   4.8588029e-08   1.0000000e-06   6.4764819e-02  -4.4357051e-01   2.5824261e-01   3.0602024e-04
   8.6300000e+02   5.5404097e-08   1.0000000e-06   2.0794047e-01   3.8906917e-01   6.8540802e-01   3.0538642e-04
   8.6400000e+02   6.4165410e-08   1.0000000e-06   7.9009196e-01   7.8944807e-01   2.4614022e-01   3.0353543e-04
   8.6500000e+02   2.9173387e-08   1.0000000e-06   8.7852761e-02   7.2836068e-01   3.4063087e+00   2.8087562e-04
   8.6600000e+02   7.7438395e-08   1.0000000e-06   1.5886593e-01   6.6185949e-01   1.1885142e+01   2.6433824e-04
   8.6700000e+02   8.1699578e-08   1.0000000e-06   2.6638691e-01   6.7956840e-01   1.9771290e+01   2.5751036e-04
   8.6800000e+02   2.7529227e-08   1.0000000e-06   1.7531192e-01   5.8399034e-01   8.9005454e+00   2.5238653e-04
   8.6900000e+02   4.5196718e-08   1.0000000e-06   1.8650240e-01  -1.1557977e-01   2.4838818e-01   2.5286933e-04
   8.7000000e+02   6.4302078e-08   1.0000000e-06   7.8171055e-01  -5.5104275e-01   3.8153432e-01   2.5454313e-04
   8.7100000e+02   3.0235668e-08   1.0000000e-06   6.7872610e-01  -5.4038964e-01   2.3803249e+00   2.5582987e-04
   8.7200000e+02   7.8578113e-08   1.0000000e-06   1.2897712e-01  -5.5305894e-01   1.6790469e+00   2.6349127e-04
   8.7300000e+02   3.1548908e-08   1.0000000e-06   1.8811834e-01  -6.2140793e-01   2.4718907e+01   2.7157923e-04
   8.7400000e+02   2.3327297e-08   1.0000000e-06   1.8307566e-01  -5.9640917e-01   9.2574086e+00   2.7453613e-04
   8.7500000e+02   2.9741087e-08   1.0000000e-06   5.1906936e-02   5.5102545e-01   4.8583027e-01   2.7339331e-04
   8.7600000e+02   2.1502146e-08   1.0000000e-06   2.6262570e-01   7.1031006e-01   1.9011222e-01   2.7224200e-04
   8.7700000e+02   1.6545656e-08   1.0000000e-06   6.9199283e-01   6.8284764e-01   1.4531213e+00   2.7171498e-04
   8.7800000e+02   4.2548308e-08   1.0000000e-06   9.3971026e-02   6.4385955e-01   1.2677764e+00   2.6491203e-04
   8.7900000e+02   2.9312957e-08   1.0000000e-06   1.9472783e-01   6.4314696e-01   9.4243981e+00   2.6180252e-04
   8.8000000e+02   2.6890118e-08   1.0000000e-06   1.8195467e-01   6.1947144e-01   1.1477185e+01   2.5999499e-04
   8.8100000e+02   3.3957889e-08   1.0000000e-06   4.0918037e-02   5.9550489e-01   6.4936647e-01   2.5843274e-04
   8.8200000e+02   2.6406315e-08   1.0000000e-06   2.6490773e-01  -5.4237490e-01   1.3083070e-01   2.5900733e-04
   8.8300000e+02   2.9935280e-08   1.0000000e-06   6.9316534e-01  -5.3695692e-01   1.8479071e-01   2.5940965e-04
   8.8400000e+02   2.4799128e-08   1.0000000e-06   8.3614712e-02  -5.7779608e-01   3.6641680e-01   2.6288692e-04
   8.8500000e+02   3.2140785e-08   1.0000000e-06   1.9818269e-01  -5.6811944e-01   2.4474392e+00   2.6577480e-04
   8.8600000e+02   1.8874776e-08   1.0000000e-06   1.8192782e-01  -4.8038044e-01   1.4224283e+00   2.6648734e-04
   8.8700000e+02   1.6333933e-08   1.0000000e-06   3.8205018e-02   7.6549927e-01   1.4098629e-01   2.6469412e-04
   8.8800000e+02   3.6218803e-08   1.0000000e-06   2.7151423e-01   6.8671658e-01   3.3935299e-01   2.6373227e-04
   8.8900000e+02   3.5360915e-08   1.0000000e-06   6.9736536e-01   6.6354201e-01   1.2494724e+00   2.6287992e-04
   8.9000000e+02   9.4363259e-08   1.0000000e-06   8.4949763e-02   8.5999903e-01   5.8128245e-02   2.4986020e-04
   8.9100000e+02   6.8915463e-08   1.0000000e-06   1.6157429e-01   7.6811124e-01   7.0145288e+00   2.3950330e-04
   8.9200000e+02   3.8301820e-08   1.0000000e-06   1.7372008e-01   8.6177484e-01   9.5932525e+00   2.3181353e-04
   8.9300000e+02   5.8521922e-08   1.0000000e-06   5.9823619e-02   8.2914520e-01   8.9251216e+00   2.0580431e-04
   8.9400000e+02   9.0447414e-08   1.0000000e-06   2.8450585e-01   7.5638372e-01   3.0913108e+01   2.0114600e-04
   8.9500000e+02   4.1190587e-08   1.0000000e-06   6.8566126e-01   7.7178538e-01   1.4309131e+01   1.9898472e-04
   8.9600000e+02   6.1831666e-08   1.0000000e-06   1.2020471e-01  -7.8816451e-01   3.4828473e+00   2.0327941e-04
   8.9700000e+02   2.1880230e-08   1.0000000e-06   1.5900454e-01  -7.0170152e-01   6.6888664e+00   2.0704099e-04
   8.9800000e+02   4.7192671e-08   1.0000000e-06   1.6033385e-01  -7.3550414e-01   8.4241916e-01   2.0905357e-04
   8.9900000e+02   4.4920285e-08   1.0000000e-06   5.9855676e-02  -3.7613817e-01   7.8269311e-01   2.1311092e-04
   9.0000000e+02   4.9231862e-08   1.0000000e-06   2.7706002e-01  -6.0521665e-01   2.6101783e+00   2.1443296e-04
   9.0100000e+02   2.0300806e-08   1.0000000e-06   7.1272340e-01  -5.3667048e-01   7.0848868e-01   2.1475203e-04
   9.0200000e+02   2.9445795e-08   1.0000000e-06   1.1138689e-01  -5.3664287e-01   1.8957444e-02   2.1585124e-04
   9.0300000e+02   2.3509045e-08   1.0000000e-06   1.7954240e-01   6.8821137e-02   1.0121156e-01   2.1576157e-04
   9.0400000e+02   1.5828189e-08   1.0000000e-06   1.7142593e-01  -4.1532189e-01   2.5049520e-02   2.1604304e-04
   9.0500000e+02   1.1227947e-08   1.0000000e-06   3.9288123e-02   8.1952280e-01   1.4910326e-02   2.1341111e-04
   9.0600000e+02   1.9572207e-08   1.0000000e-06   2.6539702e-01  -3.8274221e-01   4.2424996e-01   2.1395656e-04
   9.0700000e+02   1.7175069e-08   1.0000000e-06   7.2071649e-01  -2.4231578e-01   2.8980240e-01   2.1407446e-04
   9.0800000e+02   5.9629004e-08   1.0000000e-06   1.4214774e-01   7.3510801e-02   1.8397518e-01   2.1376895e-04
   9.0900000e+02   7.1612228e-08   1.0000000e-06   1.8049588e-01   7.7399277e-01   1.5782290e+00   2.0971541e-04
   9.1000000e+02   4.9648910e-08   1.0000000e-06   1.4118064e-01   7.2359008e-01   2.4678912e+00   2.0394029e-04
   9.1100000e+02   2.3626238e-08   1.0000000e-06   3.5835468e-02   7.9107583e-01   1.3470292e+00   1.9064736e-04
   9.1200000e+02   1.4921451e-08   1.0000000e-06   2.4396943e-01  -1.2519868e-01   1.5139681e+00   1.9079180e-04
   9.1300000e+02   3.8717207e-08   1.0000000e-06   6.7858839e-01   2.9397339e-01   1.4943937e-01   1.9053178e-04
   9.1400000e+02   3.6346447e-08   1.0000000e-06   1.6795585e-01   6.4772172e-01   2.7207038e-01   1.8640008e-04
   9.1500000e+02   7.5562804e-08   1.0000000e-06   2.6620984e-01   7.8213793e-01   9.5911315e-01   1.8206369e-04
   9.1600000e+02   7.6587347e-08   1.0000000e-06   2.6366451e-01   7.4133317e-01   1.5634181e+00   1.7879151e-04
   9.1700000e+02   4.1307722e-08   1.0000000e-06   6.2430597e-02   7.1378773e-01   1.3011687e+00   1.6872071e-04
   9.1800000e+02   4.7280203e-08   1.0000000e-06   2.4230186e-01   5.4281806e-01   1.9812580e+00   1.6594350e-04
   9.1900000e+02   4.0798951e-08   1.0000000e-06   6.9165767e-01   6.6018872e-01   5.1431198e+00   1.6484777e-04
   9.2000000e+02   4.3303184e-08   1.0000000e-06   1.4534361e-01   6.1410786e-01   5.7907580e-01   1.6303282e-04
   9.2100000e+02   4.6560063e-08   1.0000000e-06   2.2131746e-01  -7.3363591e-01   5.9507052e-01   1.6526987e-04
   9.2200000e+02   6.6739312e-08   1.0000000e-06   2.3485856e-01  -6.1780966e-01   9.9097003e-01   1.6847992e-04
   9.2300000e+02   3.3871334e-08   1.0000000e-06   7.5690406e-02  -4.6028130e-01   2.5609683e+00   1.7509576e-04
   9.2400000e+02   3.8956474e-08   1.0000000e-06   1.6626182e-01  -2.7373554e-01   1.0385047e+00   1.7589474e-04
   9.2500000e+02   3.6405464e-08   1.0000000e-06   6.3566674e-01  -5.3374307e-01   6.7828481e-01   1.7614392e-04
   9.2600000e+02   5.5729510e-08   1.0000000e-06   1.4590821e-01   4.3120941e-01   1.2260526e-01   1.7499681e-04
   9.2700000e+02   5.5237064e-08   1.0000000e-06   2.1348022e-01   7.9940653e-01   2.6494044e-01   1.7268912e-04
   9.2800000e+02   5.1198667e-08   1.0000000e-06   2.3912887e-01   6.7921759e-01   2.3707403e+00   1.7053284e-04
   9.2900000e+02   5.7792568e-08   1.0000000e-06   9.5575867e-02   5.8300977e-01   3.9457693e+00   1.6462496e-04
   9.3000000e+02   4.6755990e-08   1.0000000e-06   1.6738362e-01   2.9409412e-01   1.5656668e+00   1.6404404e-04
   9.3100000e+02   6.1953986e-08   1.0000000e-06   6.3355636e-01   5.6451119e-01   3.5120109e-01   1.6379038e-04
   9.3200000e+02   5.4092347e-08   1.0000000e-06   1.5019647e-01  -5.6987714e-01   2.0922331e-01   1.6502033e-04
   9.3300000e+02   5.4485601e-08   1.0000000e-06   1.9857619e-01  -7.1306699e-01   1.0575871e-01   1.6815932e-04
   9.3400000e+02   4.7777629e-08   1.0000000e-06   2.3066171e-01  -4.2529691e-01   8.6147082e-01   1.7013399e-04
   9.3500000e+02   4.5075412e-08   1.0000000e-06   1.9815188e-01   3.0160396e-01   2.3381620e+00   1.6922260e-04
   9.3600000e+02   1.8357652e-08   1.0000000e-06   1.4698322e-01   7.7453818e-01   4.2733651e-02   1.6368545e-04
   9.3700000e+02   3.1557030e-08   1.0000000e-06   7.5291701e-01   7.6548156e-01   7.7659677e-01   1.6330566e-04
   9.3800000e+02   8.3823505e-08   1.0000000e-06   1.6135375e-01   7.8826059e-01   1.3035488e-01   1.5914430e-04
   9.3900000e+02   5.8178621e-08   1.0000000e-06   1.9030973e-01   6.7878952e-01   1.3408338e+00   1.5690021e-04
   9.4000000e+02   9.0028582e-08   1.0000000e-06   2.0392061e-01   1.8176299e-01   1.1432747e+00   1.5641505e-04
   9.4100000e+02   4.5439279e-08   1.0000000e-06   7.1658222e-02   7.0522131e-01   3.3856304e+00   1.3512694e-04
   9.4200000e+02   3.5136904e-08   1.0000000e-06   4.5315737e-02   5.3355904e-01   9.7109018e+00   1.2539213e-04
   9.4300000e+02   3.5198485e-08   1.0000000e-06   7.5424582e-01   3.3737906e-01   2.7686473e+00   1.2516499e-04
   9.4400000e+02   4.9645344e-08   1.0000000e-06   2.1036676e-01  -5.6174061e-01   1.1343725e+00   1.3035677e-04
   9.4500000e+02   4.4926141e-08   1.0000000e-06   2.8101124e-01  -5.2377547e-01   2.7900783e+00   1.3110649e-04
   9.4600000e+02   7.0372024e-08   1.0000000e-06   2.7386330e-01   4.8220801e-01   5.2950646e-01   1.3058689e-04
   9.4700000e+02   2.7833584e-08   1.0000000e-06   1.0396299e-01  -5.8375024e-01   7.7567520e-01   1.3836057e-04
   9.4800000e+02   2.0485976e-08   1.0000000e-06   6.9106817e-02  -4.4971547e-01   1.8281005e+00   1.4018236e-04
   9.4900000e+02   2.3612398e-08   1.0000000e-06   6.6583266e-01  -3.4841028e-01   1.1017486e+00   1.4028775e-04
   9.5000000e+02   2.5258690e-08   1.0000000e-06   1.2817598e-01   7.0582943e-01   4.3009946e-01   1.3765191e-04
   9.5100000e+02   2.3966179e-08   1.0000000e-06   2.6454574e-01   6.9125768e-01   3.7770539e+00   1.3695193e-04
   9.5200000e+02   3.0593074e-08   1.0000000e-06   2.6175928e-01  -5.4971497e-01   5.4589227e-01   1.3727387e-04
   9.5300000e+02   7.2034040e-09   1.0000000e-06   1.2213106e-01   6.7520485e-01   4.4363591e-01   1.3473314e-04
   9.5400000e+02   7.3574127e-09   1.0000000e-06   3.3761125e-02   5.0236398e-01   4.4999484e-01   1.3379136e-04
   9.5500000e+02   1.1695464e-08   1.0000000e-06   6.5470481e-01   3.7408985e-01   2.6844492e-01   1.3373894e-04
   9.5600000e+02   1.7955096e-08   1.0000000e-06   1.1923844e-01  -2.7612908e-01   1.8935593e-02   1.3446025e-04
   9.5700000e+02   3.1494723e-08   1.0000000e-06   3.0603009e-01   6.2138042e-01   1.5241372e+00   1.3347128e-04
   9.5800000e+02   4.2135046e-08   1.0000000e-06   2.5731474e-01   7.9988662e-01   6.0993228e-01   1.3144522e-04
   9.5900000e+02   1.7845939e-08   1.0000000e-06   1.4392865e-01   7.3665761e-01   2.3669969e+00   1.2445664e-04
   9.6000000e+02   3.0808849e-08   1.0000000e-06   1.2943797e-01   5.2046593e-01   2.7616673e+00   1.2308043e-04
   9.6100000e+02   5.0848928e-08   1.0000000e-06   6.6423258e-01   7.0836788e-01   4.2652509e-01   1.2192383e-04
   9.6200000e+02   1.8932919e-08   1.0000000e-06   1.5853623e-01   6.3984990e-01   3.3041337e+00   1.1799545e-04
   9.6300000e+02   4.2722547e-08   1.0000000e-06   3.1194748e-01  -5.6859180e-01   3.5856977e+00   1.1894294e-04
   9.6400000e+02   5.7200611e-08   1.0000000e-06   2.6262640e-01  -6.1163488e-01   6.5992479e-01   1.2045887e-04
   9.6500000e+02   1.6696047e-08   1.0000000e-06   9.4945189e-02  -5.9741427e-01   2.6846499e+00   1.2675564e-04
   9.6600000e+02   2.5355853e-08   1.0000000e-06   1.1279500e-01   4.4590877e-01   7.1087006e-01   1.2644331e-04
   9.6700000e+02   4.8904639e-08   1.0000000e-06   5.3966626e-01  -1.1189574e-01   3.6807699e-02   1.2650973e-04
   9.6800000e+02   1.8814310e-08   1.0000000e-06   1.9670818e-01   3.8335209e-03   1.4975619e-01   1.2652281e-04
   9.6900000e+02   3.2871564e-08   1.0000000e-06   2.9690492e-01   6.4187548e-01   2.1717773e-01   1.2597336e-04
   9.7000000e+02   3.0309615e-08   1.0000000e-06   2.6172562e-01   6.9519024e-01   7.6495663e-01   1.2493131e-04
   9.7100000e+02   2.2096044e-08   1.0000000e-06   1.1353376e-01   6.6508661e-01   3.3892618e+00   1.2063231e-04
   9.7200000e+02   2.2464448e-08   1.0000000e-06   1.0286049e-01   1.9750446e-01   6.8679184e-01   1.2050614e-04
   9.7300000e+02   3.6261414e-08   1.0000000e-06   4.9884824e-01  -1.7286352e-02   8.8468541e-02   1.2051236e-04
   9.7400000e+02   1.3329063e-08   1.0000000e-06   2.4769616e-01  -2.7970534e-01   3.5910709e-01   1.2089761e-04
   9.7500000e+02   3.2259306e-08   1.0000000e-06   2.8347704e-01  -4.5017136e-01   1.1477269e-01   1.2129048e-04
   9.7600000e+02   4.3164381e-08   1.0000000e-06   2.5429873e-01  -2.3094729e-01   2.8379562e-01   1.2180532e-04
   9.7700000e+02   3.1219929e-08   1.0000000e-06   2.0827529e-01  -2.0876669e-01   1.5894297e+00   1.2247258e-04
   9.7800000e+02   4.0654711e-08   1.0000000e-06   9.2736214e-02   7.7197444e-01   1.1510857e-01   1.1194879e-04
   9.7900000e+02   4.5184348e-08   1.0000000e-06   4.9377163e-01   7.0676460e-01   1.9006623e+01   1.0905126e-04
   9.8000000e+02   1.8600495e-08   1.0000000e-06   4.4503538e-01   7.0010031e-01   1.3480172e+01   1.0706080e-04
   9.8100000e+02   3.7033966e-08   1.0000000e-06   2.4686972e-01   4.8465801e-01   8.1808642e-01   1.0640427e-04
   9.8200000e+02   4.0886625e-08   1.0000000e-06   1.8843687e-01   5.5693209e-01   4.7604026e-01   1.0467417e-04
   9.8300000e+02   1.8316215e-08   1.0000000e-06   2.5170165e-01   7.0645844e-01   6.1297531e+00   1.0291882e-04
   9.8400000e+02   1.4337693e-08   1.0000000e-06   9.0798612e-02  -6.5822231e-01   5.6713866e+00   1.0597599e-04
   9.8500000e+02   1.6402147e-08   1.0000000e-06   3.4504055e-01  -6.3685241e-01   9.4436534e+00   1.0660108e-04
   9.8600000e+02   1.0806408e-08   1.0000000e-06   4.4366470e-01  -6.8339840e-01   2.7307915e+00   1.0738140e-04
   9.8700000e+02   1.5180708e-08   1.0000000e-06   2.6705053e-01   5.1431502e-02   4.9702950e-01   1.0736077e-04
   9.8800000e+02   1.4682124e-08   1.0000000e-06   8.2446972e-02   6.6511587e-01   4.1489270e-02   1.0589251e-04
   9.8900000e+02   1.1724607e-08   1.0000000e-06   3.0007232e-01  -6.1032282e-01   9.3630992e-01   1.0636703e-04
   9.9000000e+02   1.4006292e-08   1.0000000e-06   7.3205475e-02   6.8956261e-01   7.6513589e-02   1.0497437e-04
   9.9100000e+02   1.5426161e-08   1.0000000e-06   3.5573177e-01   7.7650838e-01   2.3231710e-01   1.0467875e-04
   9.9200000e+02   1.0793210e-08   1.0000000e-06   4.5949758e-01   4.4547567e-01   1.1558108e-01   1.0459468e-04
   9.9300000e+02   8.2418423e-09   1.0000000e-06   2.4922122e-01   5.4076839e-01   9.1126158e-03   1.0408234e-04
   9.9400000e+02   7.4299429e-09   1.0000000e-06   2.7010030e-01   7.2371433e-01   2.4180137e-01   1.0379810e-04
   9.9500000e+02   2.0929210e-08   1.0000000e-06   3.2597945e-01   4.4037021e-01   9.1863612e-02   1.0366723e-04
   9.9600000e+02   1.1707590e-08   1.0000000e-06   5.9059203e-02   8.0495755e-01   5.2931932e-02   9.9303566e-05
   9.9700000e+02   2.7705342e-08   1.0000000e-06   6.8963411e-01   7.9563190e-01   2.9077412e+00   9.5752924e-05
   9.9800000e+02   2.4668845e-08   1.0000000e-06   7.3433869e-01   7.7690426e-01   1.4558634e+01   9.4699157e-05
   9.9900000e+02   3.2601520e-08   1.0000000e-06   1.2977513e-01   7.5801367e-01   5.1990222e-01   9.2388443e-05
   1.0000000e+03   3.3090545e-08   1.0000000e-06   2.8614787e-01   7.5591816e-01   1.5913690e+00   9.0664383e-05
   1.0010000e+03   1.9305663e-08   1.0000000e-06   3.4514304e-01   7.4814323e-01   1.4462367e+01   8.6898909e-05
   1.0020000e+03   1.4816244e-08   1.0000000e-06   2.5680835e-01   7.1918295e-01   2.1952084e+01   8.4259151e-05
   1.0030000e+03   1.6386074e-08   1.0000000e-06   1.5369515e-01   6.5608230e-01   1.2053251e+01   8.2971261e-05
   1.0040000e+03   8.9329324e-09   1.0000000e-06   6.7649706e-01  -6.8290750e-01   4.9052595e+00   8.3516132e-05
   1.0050000e+03   1.7014388e-08   1.0000000e-06   9.0737762e-02  -6.7290146e-01   7.6052574e-01   8.4864463e-05
   1.0060000e+03   1.4445687e-08   1.0000000e-06   1.0678227e-01  -6.8310151e-01   3.3061692e+00   8.6376659e-05
   1.0070000e+03   5.9824180e-09   1.0000000e-06   2.5907490e-01  -7.1028185e-01   6.5837879e+00   8.7968398e-05
   1.0080000e+03   6.2458060e-09   1.0000000e-06   1.9128287e-01  -7.1132888e-01   6.6179707e+00   8.8780816e-05
   1.0090000e+03   6.2565856e-09   1.0000000e-06   1.4105742e-01  -6.0933680e-01   1.6698994e+00   8.9134878e-05
   1.0100000e+03   7.2408621e-09   1.0000000e-06   6.7681584e-01   7.4983662e-01   1.1098277e+00   8.8845492e-05
   1.0110000e+03   1.4357266e-08   1.0000000e-06   8.4610566e-02   7.4369392e-01   7.3257673e-01   8.7343446e-05
   1.0120000e+03   1.0032383e-08   1.0000000e-06   1.0774499e-01   7.3967729e-01   4.0099136e+00   8.6336386e-05
   1.0130000e+03   5.5620613e-09   1.0000000e-06   2.6377569e-01   7.2503613e-01   6.7606518e+00   8.5513434e-05
   1.0140000e+03   5.1760467e-09   1.0000000e-06   1.9018424e-01   7.1861831e-01   5.6742838e+00   8.4834953e-05
   1.0150000e+03   1.0518642e-08   1.0000000e-06   1.3988859e-01   6.9116982e-01   2.5300716e+00   8.4257633e-05
   1.0160000e+03   6.9287853e-09   1.0000000e-06   6.7669536e-01  -6.8836629e-01   1.2837370e+00   8.4403195e-05
   1.0170000e+03   4.1297281e-09   1.0000000e-06   7.7762863e-02  -6.8326583e-01   5.5261067e-01   8.5405732e-05
   1.0180000e+03   4.6929730e-09   1.0000000e-06   1.0664645e-01  -5.9164362e-01   5.0458418e-01   8.5805832e-05
   1.0190000e+03   9.5944143e-09   1.0000000e-06   2.6231709e-01  -6.4923930e-01   9.1694578e-01   8.6609031e-05
   1.0200000e+03   2.9617590e-08   1.0000000e-06   1.9093172e-01  -4.6152636e-02   1.2948031e+00   8.6707569e-05
   1.0210000e+03   1.6442716e-08   1.0000000e-06   1.7410480e-01   8.6757477e-01   1.3059632e+00   8.5177091e-05
   1.0220000e+03   3.5261439e-08   1.0000000e-06   6.7911508e-01   8.0342655e-01   1.8306762e+00   8.3232239e-05
   1.0230000e+03   1.0960924e-08   1.0000000e-06   8.9342750e-02   8.4956095e-01   2.0488199e+01   6.2204355e-05
   1.0240000e+03   1.4450040e-08   1.0000000e-06   1.5781505e-01   7.2805399e-01   3.0892211e+01   6.0851694e-05
   1.0250000e+03   2.3448784e-08   1.0000000e-06   2.7102427e-01   7.0439559e-01   1.6670066e+00   4.6604846e-05
   1.0260000e+03   2.4807087e-08   1.0000000e-06   3.3447188e-01  -1.4360161e-01   4.1115663e+01   4.6748376e-05
   1.0270000e+03   1.5700959e-08   1.0000000e-06   2.6225659e-01  -5.7411967e-02   1.7454592e-01   4.7914425e-05
   1.0280000e+03   2.2396784e-08   1.0000000e-06   8.6464763e-01   5.4680800e-01   7.5787399e+00   4.7153747e-05
   1.0290000e+03   1.2474129e-08   1.0000000e-06   1.3597712e-01   5.5012179e-01   9.9391054e+00   4.5242940e-05
   1.0300000e+03   2.6667430e-08   1.0000000e-06   1.5485081e-01   2.2255860e-01   3.6795205e+00   4.4735969e-05
   1.0310000e+03   1.3368827e-08   1.0000000e-06   7.1700442e-02  -8.2161291e-02   4.4643551e+00   4.5674267e-05
   1.0320000e+03   1.4159056e-08   1.0000000e-06   3.1144556e-01  -4.4989985e-01   4.7906870e+00   4.6468439e-05
   1.0330000e+03   1.3274312e-08   1.0000000e-06   5.2354923e-02  -4.4797319e-01   3.0323076e+00   4.8600721e-05
   1.0340000e+03   2.6012682e-08   1.0000000e-06   8.2015136e-01  -6.5759280e-01   1.6338108e+01   4.9114115e-05
   1.0350000e+03   1.6902818e-08   1.0000000e-06   1.3690509e-01  -5.8057706e-01   6.3362339e-01   5.0268283e-05
   1.0360000e+03   2.2719588e-08   1.0000000e-06   1.2907278e-01   4.4192051e-01   3.2172883e+00   4.8248301e-05
   1.0370000e+03   1.1344668e-08   1.0000000e-06   8.2206283e-02   4.0097820e-01   1.6344248e+01   4.7097744e-05
   1.0380000e+03   1.1066198e-08   1.0000000e-06   2.8933658e-01   4.4117996e-01   1.0229395e+01   4.6690240e-05
   1.0390000e+03   1.2670057e-08   1.0000000e-06   4.5783042e-02   5.0601120e-01   5.3272392e+00   4.4849123e-05
   1.0400000e+03   1.3610661e-08   1.0000000e-06   8.1150181e-01   5.1131601e-01   1.8847219e+01   4.4743955e-05
   1.0410000e+03   1.4089945e-08   1.0000000e-06   1.1613534e-01   2.5708273e-01   3.3094247e-01   4.4515016e-05
   1.0420000e+03   8.4914942e-09   1.0000000e-06   1.2793151e-01  -2.4682733e-01   2.8221277e+00   4.5642847e-05
   1.0430000e+03   6.5679183e-09   1.0000000e-06   7.8273738e-02  -3.0584647e-01   1.3611980e+00   4.6273593e-05
   1.0440000e+03   1.0386248e-08   1.0000000e-06   2.8639426e-01  -4.2059118e-01   8.6944201e+00   4.6956234e-05
   1.0450000e+03   5.7694765e-09   1.0000000e-06   4.9010441e-02  -4.3166816e-01   1.3924155e+01   4.9376651e-05
   1.0460000e+03   1.2678943e-08   1.0000000e-06   8.1053588e-01  -4.2500737e-01   2.5103008e+00   4.9480026e-05
   1.0470000e+03   1.1342011e-08   1.0000000e-06   1.2593395e-01   3.8528946e-02   3.5824875e-01   4.9449734e-05
   1.0480000e+03   1.0128631e-08   1.0000000e-06   1.3754727e-01   5.0583294e-01   1.4835601e+00   4.8330564e-05
   1.0490000e+03   6.3154568e-09   1.0000000e-06   8.4449464e-02   4.9296280e-01   3.4646245e+00   4.7699261e-05
   1.0500000e+03   3.8682090e-09   1.0000000e-06   2.7846404e-01   4.9155310e-01   3.1503840e+00   4.7413477e-05
   1.0510000e+03   5.2966837e-09   1.0000000e-06   4.7564723e-02   5.1590884e-01   2.0738614e+00   4.6639413e-05
   1.0520000e+03   9.9834914e-09   1.0000000e-06   7.8603377e-01   2.8608777e-01   1.5135227e+00   4.6619739e-05
   1.0530000e+03   1.0991839e-08   1.0000000e-06   1.2102865e-01  -3.6655901e-01   1.4707348e-01   4.7274977e-05
   1.0540000e+03   7.1062277e-09   1.0000000e-06   1.5603851e-01  -4.4583460e-01   2.7552013e+00   4.7737347e-05
   1.0550000e+03   7.2386668e-09   1.0000000e-06   8.8907211e-02  -4.5373259e-01   1.8984896e+00   4.8062749e-05
   1.0560000e+03   6.9627691e-09   1.0000000e-06   2.8567281e-01  -4.6721810e-01   1.2054259e+00   4.8275882e-05
   1.0570000e+03   7.2511201e-09   1.0000000e-06   6.1879746e-02  -4.4384465e-01   3.5297842e+00   4.9515160e-05
   1.0580000e+03   1.1065517e-08   1.0000000e-06   7.8499453e-01  -6.9601589e-02   1.5345516e+00   4.9517756e-05
   1.0590000e+03   4.6217070e-09   1.0000000e-06   1.2537108e-01   5.2427332e-01   1.4272862e-01   4.8614706e-05
   1.0600000e+03   3.2939885e-09   1.0000000e-06   1.5141352e-01   5.2554601e-01   1.2614919e+00   4.8364625e-05
   1.0610000e+03   4.4208543e-09   1.0000000e-06   8.7864452e-02   5.5476336e-01   8.7291956e-01   4.8001806e-05
   1.0620000e+03   5.7476944e-09   1.0000000e-06   2.8678297e-01   5.1099230e-01   1.2583117e+00   4.7762399e-05
   1.0630000e+03   2.2933850e-09   1.0000000e-06   6.5649426e-02   5.1508409e-01   2.7967056e+00   4.7233342e-05
   1.0640000e+03   4.4113064e-09   1.0000000e-06   7.7130243e-01  -2.7241668e-01   6.1052417e-01   4.7241021e-05
   1.0650000e+03   5.1216298e-09   1.0000000e-06   1.2849541e-01  -4.4526966e-01   1.2223485e-01   4.7901267e-05
   1.0660000e+03   4.7654587e-09   1.0000000e-06   1.7744287e-01  -4.6654538e-01   2.0109992e+00   4.8077974e-05
   1.0670000e+03   4.7177657e-09   1.0000000e-06   8.9453630e-02  -4.5731595e-01   1.6128575e+00   4.8358019e-05
   1.0680000e+03   3.8569462e-09   1.0000000e-06   2.6683139e-01  -4.9249815e-01   1.1463470e+00   4.8465033e-05
   1.0690000e+03   3.9089371e-09   1.0000000e-06   6.9041018e-02  -4.3472746e-01   7.0985140e-01   4.8701125e-05
   1.0700000e+03   7.7799969e-09   1.0000000e-06   7.6804749e-01   5.9333483e-01   2.4923126e-01   4.8673008e-05
   1.0710000e+03   2.4262764e-09   1.0000000e-06   1.3540066e-01   5.5509711e-01   1.9749698e-01   4.8016408e-05
   1.0720000e+03   2.4011379e-09   1.0000000e-06   1.6380789e-01   5.5987222e-01   1.3800932e+00   4.7871963e-05
   1.0730000e+03   4.1685288e-09   1.0000000e-06   9.3257435e-02   5.9987909e-01   7.9064021e-01   4.7519551e-05
   1.0740000e+03   1.1716829e-08   1.0000000e-06   2.6099168e-01   7.3639915e-01   1.3722873e-01   4.6922530e-05
   1.0750000e+03   5.1740763e-09   1.0000000e-06   9.5125450e-02   8.2721688e-01   1.3237087e+00   4.6122943e-05
   1.0760000e+03   4.8263324e-09   1.0000000e-06   7.5237658e-01  -3.4792612e-01   6.4271576e-01   4.6163359e-05
   1.0770000e+03   6.8246613e-09   1.0000000e-06   1.5352058e-01  -4.1576580e-01   4.8002123e-01   4.6756148e-05
   1.0780000e+03   9.1834174e-09   1.0000000e-06   1.4542827e-01  -2.3851898e-01   4.1913528e+00   4.7144779e-05
   1.0790000e+03   9.3468727e-09   1.0000000e-06   1.0013130e-01   6.1684784e-02   3.9859214e+00   4.7077030e-05
   1.0800000e+03   1.2243980e-08   1.0000000e-06   2.4611031e-01  -3.5300363e-01   2.2542408e+00   4.7376051e-05
   1.0810000e+03   4.1649327e-09   1.0000000e-06   1.2201649e-01   5.8097511e-01   6.0107167e-01   4.7118941e-05
   1.0820000e+03   6.5040523e-09   1.0000000e-06   7.4187526e-01   7.5836264e-01   1.0264212e-01   4.7004428e-05
   1.0830000e+03   7.5228439e-09   1.0000000e-06   1.5858834e-01   6.7075469e-01   1.2191199e+00   4.5822526e-05
   1.0840000e+03   6.7195047e-09   1.0000000e-06   1.3295401e-01   5.4137921e-01   4.7838881e+00   4.5364662e-05
   1.0850000e+03   6.7953251e-09   1.0000000e-06   9.2817490e-02   3.0438157e-01   6.6567269e-01   4.5223275e-05
   1.0860000e+03   5.9816470e-09   1.0000000e-06   2.2311159e-01   2.6495164e-01   9.2431729e-02   4.5188841e-05
   1.0870000e+03   5.7007158e-09   1.0000000e-06   1.2505316e-01  -6.3187078e-01   7.7044108e-02   4.5465077e-05
   1.0880000e+03   9.2748217e-09   1.0000000e-06   7.4133143e-01  -5.5280813e-01   1.1794344e-01   4.5557926e-05
   1.0890000e+03   5.2091456e-09   1.0000000e-06   1.9832862e-01  -5.3071531e-01   2.3770965e+00   4.6478091e-05
   1.0900000e+03   3.2653726e-09   1.0000000e-06   1.6519254e-01  -4.8134648e-01   2.1927323e+00   4.6671020e-05
   1.0910000e+03   4.4221070e-09   1.0000000e-06   9.2827094e-02   5.6077814e-01   1.8063154e-01   4.6597281e-05
   1.0920000e+03   1.0972944e-09   1.0000000e-06   2.1200092e-01   6.2438202e-01   2.0564831e-02   4.6005047e-05
   1.0930000e+03   4.3848210e-09   1.0000000e-06   3.3347280e-01   8.6434530e-01   2.7642098e-01   4.5962118e-05
   1.0940000e+03   2.5895163e-09   1.0000000e-06   6.7975815e-01   8.1613872e-01   9.7483914e-03   4.5597176e-05
   1.0950000e+03   6.1676869e-09   1.0000000e-06   7.4951269e-01   9.0565767e-01   8.0240409e-01   4.5532468e-05
   1.0960000e+03   6.6234071e-09   1.0000000e-06   1.1763338e-01   8.2260894e-01   2.3304399e-02   4.4663668e-05
   1.0970000e+03   6.4732423e-09   1.0000000e-06   2.4057831e-01   8.8458044e-01   9.5196336e-01   4.4077089e-05
   1.0980000e+03   1.5848859e-08   1.0000000e-06   1.4941710e-01   1.9857657e-01   6.4075099e-01   4.3760781e-05
   1.0990000e+03   1.2202851e-08   1.0000000e-06   2.7988480e-01   8.7303245e-01   1.0402373e+01   4.2986760e-05
   1.1000000e+03   1.3746571e-08   1.0000000e-06   1.2825534e-01  -8.3824906e-02   2.0623057e+00   4.3124968e-05
   1.1010000e+03   1.9193957e-08   1.0000000e-06   7.2183106e-01   8.8862269e-01   2.9795903e+00   4.2679560e-05
   1.1020000e+03   7.9676166e-09   1.0000000e-06   1.3989814e-01   8.9222872e-01   4.4843211e+00   4.0034177e-05
   1.1030000e+03   1.6817222e-08   1.0000000e-06   1.9292669e-01   8.0308454e-01   1.3675907e+00   3.9691487e-05
   1.1040000e+03   1.1535231e-08   1.0000000e-06   1.1649930e-01   9.1230710e-01   9.3414711e-01   3.1464734e-05
   1.1050000e+03   1.3658169e-08   1.0000000e-06   2.6725784e-01   9.3003564e-01   8.5209906e+01   2.9045590e-05
   1.1060000e+03   1.0881505e-08   1.0000000e-06   1.1280282e-01   6.9665675e-01   1.4785270e+01   2.6816506e-05
   1.1070000e+03   1.8434974e-08   1.0000000e-06   7.2418961e-01   9.0926111e-01   4.1056474e+01   2.4877361e-05
   1.1080000e+03   1.3923205e-08   1.0000000e-06   1.6530554e-01   8.9895836e-01   1.4456307e+02   1.3707468e-05
   1.1090000e+03   1.5887944e-08   1.0000000e-06   2.2342885e-01  -4.6011579e-01   1.6002003e+02   1.4232069e-05
   1.1100000e+03   9.9565165e-09   1.0000000e-06   1.8606900e-01  -5.9135126e-01   3.9732757e+01   1.5640076e-05
   1.1110000e+03   9.3226750e-09   1.0000000e-06   2.3586604e-01  -6.9142937e-01   9.3305904e+01   1.6657287e-05
   1.1120000e+03   8.0234867e-09   1.0000000e-06   9.6052016e-02  -7.1431354e-01   1.5468020e+01   1.8149902e-05
   1.1130000e+03   1.3019445e-08   1.0000000e-06   6.7727249e-01  -7.8444239e-01   1.3872973e+02   1.8636021e-05
   1.1140000e+03   3.7075924e-09   1.0000000e-06   1.0171924e-01  -8.0769796e-01   1.6748381e+02   2.3832467e-05
   1.1150000e+03   5.5824341e-09   1.0000000e-06   1.8501429e-01   8.4705418e-01   3.0001171e+01   2.3243979e-05
   1.1160000e+03   4.5908270e-09   1.0000000e-06   1.8725816e-01   8.3798108e-01   9.8439361e+00   2.2500281e-05
   1.1170000e+03   4.2270485e-09   1.0000000e-06   2.4042985e-01   8.7922439e-01   3.4029044e+01   2.1845773e-05
   1.1180000e+03   3.2198030e-09   1.0000000e-06   9.3602037e-02   8.7919148e-01   1.5107690e+01   2.0721413e-05
   1.1190000e+03   5.1087992e-09   1.0000000e-06   6.7147588e-01   8.4675352e-01   2.4197318e+01   2.0308470e-05
   1.1200000e+03   2.9601732e-09   1.0000000e-06   9.7985190e-02   8.5912264e-01   2.5385205e+01   1.8606926e-05
   1.1210000e+03   5.3170762e-09   1.0000000e-06   1.7977804e-01  -7.4580590e-01   4.5454289e+01   1.9230791e-05
   1.1220000e+03   1.0080797e-08   1.0000000e-06   1.7946864e-01  -5.9503897e-01   2.6000724e+00   2.0199641e-05
   1.1230000e+03   8.7404098e-09   1.0000000e-06   2.4820599e-01  -1.7438871e-01   8.1023920e+00   2.0320884e-05
   1.1240000e+03   5.9020856e-09   1.0000000e-06   1.1664420e-01   8.0957803e-01   1.3454611e+00   1.9635583e-05
   1.1250000e+03   7.1642529e-09   1.0000000e-06   6.7602693e-01  -8.3163238e-01   8.8168771e+00   2.0201481e-05
   1.1260000e+03   3.6484396e-09   1.0000000e-06   1.0341898e-01  -8.3444942e-01   9.7613469e+00   2.1503779e-05
   1.1270000e+03   8.9296176e-09   1.0000000e-06   1.8207062e-01   8.7381403e-01   1.5896293e+01   2.0347359e-05
   1.1280000e+03   1.0628482e-08   1.0000000e-06   1.6116165e-01   8.2557017e-01   5.4524566e+01   1.8598704e-05
   1.1290000e+03   5.1100481e-09   1.0000000e-06   2.3617569e-01   6.8551251e-01   7.1028540e+01   1.8162595e-05
   1.1300000e+03   5.9421223e-09   1.0000000e-06   1.1815338e-01   3.3764497e-01   1.6478008e+00   1.8084988e-05
   1.1310000e+03   4.6076802e-09   1.0000000e-06   6.7086629e-01   8.0386770e-01   2.8929100e+00   1.7758082e-05
   1.1320000e+03   3.8735329e-09   1.0000000e-06   1.0500044e-01   8.1636533e-01   1.2374410e+01   1.7064531e-05
   1.1330000e+03   2.7129740e-09   1.0000000e-06   1.7280319e-01  -7.3655305e-01   1.9916457e+01   1.7559195e-05
   1.1340000e+03   3.3319699e-09   1.0000000e-06   1.5539889e-01  -7.4157050e-01   1.9247128e+01   1.8559341e-05
   1.1350000e+03   4.0662595e-09   1.0000000e-06   2.3594398e-01  -6.0473674e-01   4.3307357e+00   1.8750876e-05
   1.1360000e+03   4.6461651e-09   1.0000000e-06   1.1797793e-01   6.2829823e-01   4.5431442e-01   1.8584769e-05
   1.1370000e+03   9.4870403e-09   1.0000000e-06   6.6872848e-01  -3.1003819e-01   8.4786989e-02   1.8646777e-05
   1.1380000e+03   7.4546598e-09   1.0000000e-06   1.1528176e-01   9.1334008e-01   2.0504415e+00   1.6492959e-05
   1.1390000e+03   6.8777493e-09   1.0000000e-06   1.7373105e-01   8.9024512e-01   6.4646934e+00   7.6334720e-06
   1.1400000e+03   1.2284041e-08   1.0000000e-06   2.6150587e-01   2.4364176e-01   2.2643633e+02   7.4054338e-06
   1.1410000e+03   1.2285773e-08   1.0000000e-06   3.5502773e-01   5.9100277e-01   1.8592664e+01   7.2497479e-06
   1.1420000e+03   7.9230059e-09   1.0000000e-06   2.4533260e-01   6.1365056e-01   6.0381398e+00   6.8513389e-06
   1.1430000e+03   2.0634792e-08   1.0000000e-06   6.7902687e-01   3.3256350e-01   7.4030933e+00   6.6300392e-06
   1.1440000e+03   7.5414292e-09   1.0000000e-06   3.1033888e-01   5.5203897e-01   1.2468465e+01   6.4573931e-06
   1.1450000e+03   2.5261591e-09   1.0000000e-06   3.1220860e-02  -2.4103041e-01   9.4400041e-01   9.8909945e-06
   1.1460000e+03   5.3197586e-09   1.0000000e-06   1.5104288e-01   4.8719082e-01   2.9670215e+01   9.3860406e-06
   1.1470000e+03   5.7371725e-09   1.0000000e-06   2.8643100e-01  -6.6855805e-01   9.4910198e+00   9.6221664e-06
   1.1480000e+03   2.5086852e-09   1.0000000e-06   2.6815912e-01  -4.0775445e-01   7.5912979e-01   9.6692660e-06
   1.1490000e+03   9.9376827e-09   1.0000000e-06   5.0747520e-01   3.4277627e-01   1.2250510e-01   9.4825878e-06
   1.1500000e+03   4.9815997e-09   1.0000000e-06   5.0243639e-01   8.0685093e-01   1.2455635e+01   9.1144042e-06
   1.1510000e+03   3.9336337e-09   1.0000000e-06   3.9320763e-02   8.2875086e-01   1.2547744e+00   7.9699046e-06
   1.1520000e+03   1.0111225e-08   1.0000000e-06   1.5209633e-01   7.1444252e-01   9.1640566e+00   6.5373245e-06
   1.1530000e+03   1.1626011e-08   1.0000000e-06   2.4059332e-01   6.6913727e-01   9.0873840e+01   5.8250985e-06
   1.1540000e+03   2.6985981e-09   1.0000000e-06   2.2639118e-01   5.4445428e-01   6.4618026e+01   5.1737139e-06
   1.1550000e+03   4.6213351e-09   1.0000000e-06   3.5829817e-01  -3.8474525e-01   2.1513685e+01   5.2611831e-06
   1.1560000e+03   7.2856706e-09   1.0000000e-06   5.0062029e-01  -3.7026011e-01   2.0264047e+01   5.4291807e-06
   1.1570000e+03   6.2033574e-09   1.0000000e-06   4.4724278e-02  -3.8233928e-01   2.4644838e+00   5.6023861e-06
   1.1580000e+03   6.3693681e-09   1.0000000e-06   1.3383863e-01  -3.2085889e-01   1.5255506e+01   6.1620733e-06
   1.1590000e+03   9.2362911e-09   1.0000000e-06   2.5475734e-01  -6.2542495e-01   6.0140085e+01   6.6388250e-06
   1.1600000e+03   3.6887986e-09   1.0000000e-06   2.2974585e-01  -6.8131621e-01   5.0813488e+01   7.1041140e-06
   1.1610000e+03   4.9978368e-09   1.0000000e-06   3.2401142e-01   7.0420813e-01   4.7420784e+00   7.0120664e-06
   1.1620000e+03   4.1731642e-09   1.0000000e-06   5.0446468e-01   7.3746118e-01   3.0436521e+01   6.7105701e-06
   1.1630000e+03   3.8327814e-09   1.0000000e-06   4.5419459e-02   7.3587804e-01   1.5065901e+00   6.2602215e-06
   1.1640000e+03   4.0701476e-09   1.0000000e-06   1.3684404e-01   5.8836251e-01   3.8493386e+01   5.7569249e-06
   1.1650000e+03   3.3789985e-09   1.0000000e-06   2.3744117e-01   5.7064666e-01   3.8098858e+01   5.5236828e-06
   1.1660000e+03   2.2880740e-09   1.0000000e-06   2.3470748e-01   5.3035277e-01   2.1810386e+01   5.2891672e-06
   1.1670000e+03   4.1579214e-09   1.0000000e-06   3.3010082e-01   5.6096481e-01   3.9878840e+00   4.6787135e-06
   1.1680000e+03   3.4625194e-09   1.0000000e-06   7.5595138e-01   4.7771600e-01   2.3528729e+01   4.6532749e-06
   1.1690000e+03   3.2238680e-09   1.0000000e-06   7.4228036e-02   1.3940386e-02   7.9775243e-02   4.6628970e-06
   1.1700000e+03   2.9963515e-09   1.0000000e-06   1.4778460e-01  -2.8566080e-01   2.9165723e+00   4.8016043e-06
   1.1710000e+03   2.3755462e-09   1.0000000e-06   2.7959106e-01  -3.1710483e-01   4.1321545e+00   4.8529850e-06
   1.1720000e+03   2.0758499e-09   1.0000000e-06   2.7992394e-01  -3.1263717e-01   6.4084120e-01   4.8683960e-06
   1.1730000e+03   4.6960619e-10   1.0000000e-06   4.1422602e-02   3.8262689e-01   1.3529499e-01   4.6563090e-06
   1.1740000e+03   1.8592389e-09   1.0000000e-06   7.7063118e-01   3.2565696e-01   1.2030340e+00   4.6492291e-06
   1.1750000e+03   1.5914798e-09   1.0000000e-06   5.4661626e-02  -3.0077731e-02   1.1914570e-01   4.6986273e-06
   1.1760000e+03   2.5714543e-09   1.0000000e-06   1.8766383e-01   3.3532192e-01   3.1327030e+00   4.6265829e-06
   1.1770000e+03   1.5424890e-09   1.0000000e-06   2.5705866e-01  -1.0838765e-01   2.5761541e+00   4.6375994e-06
   1.1780000e+03   1.3955662e-09   1.0000000e-06   3.1267222e-01  -1.7011640e-01   7.5829360e-01   4.6472624e-06
   1.1790000e+03   9.3626483e-10   1.0000000e-06   3.6133332e-02  -1.3729490e-01   1.8276237e-01   4.6811425e-06
   1.1800000e+03   6.1313982e-10   1.0000000e-06   7.5539418e-01   3.7377407e-02   7.7605851e-01   4.6806335e-06
   1.1810000e+03   1.0256443e-09   1.0000000e-06   7.6385228e-02   2.1208527e-01   1.8955428e-02   4.6626228e-06
   1.1820000e+03   7.0406326e-10   1.0000000e-06   9.8401832e-02   1.9577824e-01   4.7838465e-01   4.6161414e-06
   1.1830000e+03   1.6946341e-09   1.0000000e-06   2.4893695e-01   1.3371358e-01   1.1693915e+00   4.6056219e-06
   1.1840000e+03   2.7768858e-09   1.0000000e-06   3.7961155e-01   4.2136173e-02   7.5725802e-01   4.6023179e-06
   1.1850000e+03   1.6705285e-09   1.0000000e-06   2.0114181e-01   1.8748831e-02   2.1258852e+00   4.6019907e-06
   1.1860000e+03   1.7760098e-09   1.0000000e-06   7.4257921e-01   7.4511060e-02   2.8004015e+00   4.5985137e-06
   1.1870000e+03   2.2381846e-09   1.0000000e-06   1.0925498e-01   9.0778874e-02   1.7844474e+00   4.5805207e-06
   1.1880000e+03   1.4372774e-09   1.0000000e-06   3.3261355e-02  -1.0615160e-02   2.2235931e+00   4.5949352e-06
   1.1890000e+03   1.1149490e-09   1.0000000e-06   1.6105533e-01   1.9833108e-01   5.4651380e-01   4.5800171e-06
   1.1900000e+03   1.7490899e-09   1.0000000e-06   2.5480206e-01   2.1660727e-01   1.1805287e+00   4.5624632e-06
   1.1910000e+03   1.5806128e-09   1.0000000e-06   2.0226696e-01   2.2601905e-01   1.3900397e+00   4.5410922e-06
   1.1920000e+03   5.3169192e-09   1.0000000e-06   7.2233638e-01   4.2779724e-01   2.6759028e-01   4.5091248e-06
   1.1930000e+03   9.5829810e-10   1.0000000e-06   2.7782178e-01   4.8013765e-01   8.2324842e-01   4.4545893e-06
   1.1940000e+03   1.1649188e-09   1.0000000e-06   3.2234343e-02  -3.4104004e-02   6.8728160e-02   4.4624332e-06
   1.1950000e+03   2.0000894e-09   1.0000000e-06   1.5740086e-01   1.3395831e-01   6.1814286e-02   4.4460588e-06
   1.1960000e+03   1.8725371e-09   1.0000000e-06   2.5469557e-01   5.8132601e-01   8.0150658e-01   4.3203874e-06
   1.1970000e+03   1.9837053e-09   1.0000000e-06   3.8050156e-01   5.6301701e-01   2.5304608e-01   4.3107930e-06
   1.1980000e+03   3.1767150e-09   1.0000000e-06   5.3505667e-01   6.1575092e-01   5.2108024e-01   4.2257947e-06
   1.1990000e+03   1.7061388e-09   1.0000000e-06   2.4157476e-01   6.3471131e-01   3.4050852e+00   4.0867865e-06
   1.2000000e+03   2.1049963e-09   1.0000000e-06   8.4936525e-02   6.1130213e-01   8.2273597e-01   3.8442770e-06
   1.2010000e+03   1.9022130e-09   1.0000000e-06   1.2920595e-01   4.9656002e-01   2.0807571e+00   3.7837703e-06
   1.2020000e+03   1.0973657e-09   1.0000000e-06   1.1373922e-01  -3.4686763e-01   3.8519260e-01   3.8163238e-06
   1.2030000e+03   5.6287261e-10   1.0000000e-06   3.4640069e-01   3.2612576e-01   1.0326094e-01   3.7566850e-06
   1.2040000e+03   8.9877200e-10   1.0000000e-06   7.3306676e-01   5.9417398e-01   1.4546217e-01   3.7516180e-06
   1.2050000e+03   2.0844982e-09   1.0000000e-06   5.2677131e-01   3.3578034e-01   2.2319700e-02   3.7446408e-06
   1.2060000e+03   1.1821254e-09   1.0000000e-06   1.2918003e-01   5.5177520e-01   5.7118420e-02   3.6867108e-06
   1.2070000e+03   1.5050723e-09   1.0000000e-06   1.7465583e-01   3.7591043e-01   2.7221997e-01   3.5999109e-06
   1.2080000e+03   1.9654945e-09   1.0000000e-06   2.1330621e-01  -2.1573891e-01   3.6012289e-01   3.6088679e-06
   1.2090000e+03   1.0856398e-09   1.0000000e-06   7.2368456e-02   4.1930634e-01   6.6205642e-02   3.5153824e-06
   1.2100000e+03   3.1975851e-09   1.0000000e-06   6.6547272e-01   5.4022385e-01   1.3593205e-01   3.4834767e-06
   1.2110000e+03   1.7876754e-09   1.0000000e-06   5.8877132e-01   5.4891927e-01   1.1430536e+00   3.4497173e-06
   1.2120000e+03   1.1381574e-09   1.0000000e-06   2.4844867e-01   5.4660725e-01   4.6532017e-01   3.4225555e-06
   1.2130000e+03   7.4924669e-10   1.0000000e-06   5.3512251e-02   5.5462938e-01   2.3693376e-01   3.3144113e-06
   1.2140000e+03   5.9925676e-10   1.0000000e-06   1.7899336e-01   4.4891313e-01   2.0568957e+00   3.2908459e-06
   1.2150000e+03   7.4616913e-10   1.0000000e-06   5.2014943e-02  -4.0007522e-02   3.2367180e-02   3.2934066e-06
   1.2160000e+03   4.8737802e-10   1.0000000e-06   3.7588166e-01  -4.6486314e-01   2.7711372e-01   3.3000598e-06
   1.2170000e+03   9.9352449e-10   1.0000000e-06   5.8731462e-01  -3.7418396e-01   7.8506246e-02   3.3061527e-06
   1.2180000e+03   6.9317430e-10   1.0000000e-06   2.8493177e-01  -2.1979139e-01   1.9638860e-01   3.3106715e-06
   1.2190000e+03   6.9103298e-10   1.0000000e-06   5.3471079e-02   5.3366782e-01   5.5078508e-02   3.2629264e-06
   1.2200000e+03   8.4010229e-10   1.0000000e-06   1.8384008e-01   5.9652283e-01   6.3620531e-02   3.2020943e-06
   1.2210000e+03   5.5943698e-10   1.0000000e-06   1.4603503e-01   6.2159342e-01   7.0844023e-01   3.1801831e-06
   1.2220000e+03   4.6868964e-10   1.0000000e-06   3.7550444e-01   5.5121594e-01   9.3768037e-02   3.1699479e-06
   1.2230000e+03   1.3954602e-09   1.0000000e-06   5.1897905e-01   3.9800259e-01   1.5917361e-01   3.1575292e-06
   1.2240000e+03   8.7960319e-10   1.0000000e-06   3.2773714e-01   3.9060446e-01   3.0010951e-01   3.1460804e-06
   1.2250000e+03   4.2684109e-10   1.0000000e-06   8.2679957e-02  -3.9030832e-01   1.2404623e-01   3.1654393e-06
   1.2260000e+03   7.3402752e-10   1.0000000e-06   7.3371372e-02  -1.8167476e-01   1.1024537e-01   3.1736542e-06
   1.2270000e+03   4.6083705e-10   1.0000000e-06   1.5607676e-01   4.4033653e-01   3.9356720e-02   3.1702244e-06
   1.2280000e+03   1.1317029e-09   1.0000000e-06   3.6560159e-01  -1.4262531e-01   8.1106487e-03   3.1720836e-06
   1.2290000e+03   9.1365627e-10   1.0000000e-06   5.1327366e-01   1.8127395e-01   5.3416643e-02   3.1683126e-06
   1.2300000e+03   3.9443652e-10   1.0000000e-06   3.7718261e-01   3.9973050e-01   8.0682712e-02   3.1651279e-06
   1.2310000e+03   2.0544267e-10   1.0000000e-06   7.9073186e-02   4.8651578e-01   8.1388469e-03   3.1526753e-06
   1.2320000e+03   1.6978273e-10   1.0000000e-06   8.6320630e-02  -6.0422339e-02   7.9167816e-02   3.1536563e-06
   1.2330000e+03   3.8837527e-10   1.0000000e-06   1.8719609e-01   3.7176933e-01   2.2417998e-02   3.1520163e-06
   1.2340000e+03   8.9560687e-10   1.0000000e-06   2.9134613e-01   6.2357263e-01   6.4212219e-03   3.1394352e-06
   1.2350000e+03   5.2285859e-10   1.0000000e-06   4.0500754e-01   6.0875568e-01   1.2487049e+00   3.1025273e-06
   1.2360000e+03   1.0658479e-09   1.0000000e-06   3.9565782e-01   6.3070477e-01   2.4303757e-01   3.0730218e-06
   1.2370000e+03   1.8126591e-09   1.0000000e-06   2.0902186e-01   5.7336598e-01   9.2881218e-01   2.9743314e-06
   1.2380000e+03   1.4949345e-09   1.0000000e-06   1.6490737e-01   5.6630769e-01   3.9575337e-01   2.9332956e-06
   1.2390000e+03   8.0418409e-10   1.0000000e-06   1.1565155e-01   5.5367034e-01   3.4237052e+00   2.7718817e-06
   1.2400000e+03   7.8472086e-10   1.0000000e-06   3.6100639e-01   1.0344749e-01   3.1908913e+00   2.7701480e-06
   1.2410000e+03   1.5136865e-09   1.0000000e-06   4.2620631e-01  -4.0756738e-01   2.7781447e-01   2.7900974e-06
   1.2420000e+03   1.2824489e-09   1.0000000e-06   3.3366930e-01  -3.5164765e-01   3.3210538e-01   2.7952215e-06
   1.2430000e+03   1.6257865e-09   1.0000000e-06   1.6497502e-01  -3.6076704e-01   1.2954662e-01   2.8291411e-06
   1.2440000e+03   1.1077050e-09   1.0000000e-06   3.0204357e-01   4.9535198e-01   5.5981382e-01   2.8049539e-06
   1.2450000e+03   9.4895201e-10   1.0000000e-06   1.6089156e-01  -4.8287752e-01   5.3154015e-01   2.8511184e-06
   1.2460000e+03   1.2523133e-09   1.0000000e-06   3.9990511e-01   4.4556036e-01   4.4533913e-01   2.8336618e-06
   1.2470000e+03   1.1386563e-09   1.0000000e-06   4.6165202e-01   3.8663502e-01   7.1633620e-01   2.8215508e-06
   1.2480000e+03   1.0121649e-09   1.0000000e-06   2.9600718e-01   2.1394122e-01   5.2341213e-02   2.8195905e-06
   1.2490000e+03   1.0368011e-09   1.0000000e-06   1.4490406e-01   2.1943304e-01   4.6851301e-02   2.8058368e-06
   1.2500000e+03   1.0905319e-09   1.0000000e-06   2.0648783e-01  -4.6226966e-01   2.8079641e-01   2.8289368e-06
   1.2510000e+03   1.1367933e-09   1.0000000e-06   1.3955724e-01   5.2975580e-01   1.5358341e-01   2.8146456e-06
   1.2520000e+03   7.2688576e-10   1.0000000e-06   2.8511626e-01  -4.8682716e-01   2.5335999e-01   2.8366106e-06
   1.2530000e+03   7.5244284e-10   1.0000000e-06   4.9226016e-01  -4.0340996e-01   4.0800172e-01   2.8402702e-06
   1.2540000e+03   6.7304101e-10   1.0000000e-06   3.0840152e-01  -3.0589672e-02   5.1406732e-02   2.8405640e-06
   1.2550000e+03   4.4782527e-10   1.0000000e-06   1.3489990e-01   2.6955662e-01   8.7316947e-02   2.8323641e-06
   1.2560000e+03   4.9115839e-10   1.0000000e-06   1.7788157e-01   4.9657849e-01   1.4528713e-01   2.8196809e-06
   1.2570000e+03   5.2244959e-10   1.0000000e-06   1.2469104e-01  -6.9095995e-02   8.0147905e-02   2.8201777e-06
   1.2580000e+03   5.3922032e-10   1.0000000e-06   2.5078031e-01   5.2631359e-01   2.7986044e-02   2.7996090e-06
   1.2590000e+03   3.6260072e-10   1.0000000e-06   4.8913454e-01   5.2343695e-01   2.5439058e-01   2.7967006e-06
   1.2600000e+03   4.5325186e-10   1.0000000e-06   3.3083016e-01   3.3579929e-01   6.2846496e-02   2.7930309e-06
   1.2610000e+03   4.1028701e-10   1.0000000e-06   1.3435966e-01  -1.1167886e-01   3.9494964e-02   2.7946045e-06
   1.2620000e+03   6.5443167e-10   1.0000000e-06   1.9253977e-01   4.6513216e-01   2.3446429e-02   2.7795172e-06
   1.2630000e+03   9.9587410e-10   1.0000000e-06   2.2742624e-01   5.6948728e-01   3.8522032e-01   2.7055344e-06
   1.2640000e+03   7.5770323e-10   1.0000000e-06   1.6573190e-01   5.4071400e-01   2.9446962e+01   2.5507287e-06
   1.2650000e+03   8.2485074e-10   1.0000000e-06   5.1783350e-01   4.6108584e-01   3.8271649e+00   2.5419937e-06
   1.2660000e+03   3.2246254e-10   1.0000000e-06   5.2007278e-01   4.2868375e-01   5.4293842e+00   2.5193534e-06
   1.2670000e+03   1.7944080e-10   1.0000000e-06   1.5044152e-01   4.0164308e-01   1.3137077e+00   2.5090799e-06
   1.2680000e+03   2.6436025e-10   1.0000000e-06   1.4172878e-01  -2.8043520e-01   2.4490198e-01   2.5117893e-06
   1.2690000e+03   5.0036156e-10   1.0000000e-06   3.7203816e-01  -3.7186542e-01   2.4692145e-01   2.5264603e-06
   1.2700000e+03   2.0095124e-10   1.0000000e-06   2.3409512e-01  -3.9752964e-01   1.4002801e+01   2.5547152e-06
   1.2710000e+03   2.2013108e-10   1.0000000e-06   2.1355359e-01  -3.1098853e-01   4.6826929e-01   2.5561723e-06
   1.2720000e+03   1.2503217e-10   1.0000000e-06   5.1185099e-01  -3.8692080e-01   1.0892539e-01   2.5595515e-06
   1.2730000e+03   6.6454026e-11   1.0000000e-06   9.5818324e-02  -2.7213645e-01   1.2372693e-01   2.5650086e-06
   1.2740000e+03   2.9183386e-10   1.0000000e-06   1.5676670e-01   5.5113282e-01   7.7877012e-02   2.5378278e-06
   1.2750000e+03   8.8179023e-10   1.0000000e-06   3.4273596e-01   5.4285129e-01   4.6984129e+00   2.4417083e-06
   1.2760000e+03   7.8200286e-10   1.0000000e-06   3.7313067e-01   5.4110006e-01   5.6017363e+01   2.3720934e-06
   1.2770000e+03   3.1768419e-10   1.0000000e-06   2.2226978e-01   5.6351053e-01   1.6127561e+01   2.2912119e-06
   1.2780000e+03   2.6636158e-10   1.0000000e-06   6.0881409e-01   4.0802628e-01   8.0797021e+00   2.2838950e-06
   1.2790000e+03   3.5383739e-10   1.0000000e-06   1.6472356e-01   5.8569832e-01   3.0081988e-01   2.2776242e-06
   1.2800000e+03   4.7123422e-10   1.0000000e-06   1.0337816e-01   6.8041801e-01   4.0616066e-02   2.2464078e-06
   1.2810000e+03   7.0057780e-10   1.0000000e-06   2.6202030e-01  -3.4278804e-01   2.5743398e+00   2.3145907e-06
   1.2820000e+03   7.1227134e-10   1.0000000e-06   3.6656533e-01  -3.9513511e-01   5.8493913e+01   2.3415000e-06
   1.2830000e+03   2.9479982e-10   1.0000000e-06   1.7355325e-01  -1.8313083e-01   3.8913939e+00   2.3482788e-06
   1.2840000e+03   7.4262384e-10   1.0000000e-06   5.5327554e-01   6.7694587e-01   3.0439671e-01   2.2887381e-06
   1.2850000e+03   7.1106109e-10   1.0000000e-06   2.1697662e-01   7.0439432e-01   6.0586607e+01   2.1067536e-06
   1.2860000e+03   5.9745395e-10   1.0000000e-06   1.8191038e-01   6.1380672e-01   4.8140533e+00   2.0826711e-06
   1.2870000e+03   6.2963394e-10   1.0000000e-06   1.5942507e-01  -4.8020211e-01   5.9276064e-01   2.0920023e-06
   1.2880000e+03   4.1463148e-10   1.0000000e-06   4.1838582e-01  -4.5183273e-01   3.1644726e-01   2.0966963e-06
   1.2890000e+03   4.0151988e-10   1.0000000e-06   1.7785655e-01  -1.1964690e-01   2.3513721e-01   2.1006058e-06
   1.2900000e+03   7.0833276e-10   1.0000000e-06   4.7207093e-01  -5.9771411e-01   7.8704238e-01   2.1161475e-06
   1.2910000e+03   5.0331635e-10   1.0000000e-06   2.5452674e-01  -5.5520339e-01   1.0088241e+01   2.1635587e-06
   1.2920000e+03   3.9168785e-10   1.0000000e-06   1.3508179e-01   5.6821944e-01   3.2821111e-01   2.1604112e-06
   1.2930000e+03   1.0404833e-10   1.0000000e-06   9.4588619e-02   3.6966046e-01   2.3140527e-02   2.1424344e-06
   1.2940000e+03   1.5439416e-10   1.0000000e-06   3.8892378e-01  -3.3030026e-01   3.6340419e-01   2.1444512e-06
   1.2950000e+03   2.6284535e-10   1.0000000e-06   4.0452769e-01  -8.7834045e-02   2.6062548e-02   2.1447608e-06
   1.2960000e+03   1.7644123e-10   1.0000000e-06   3.5708264e-01   6.4783650e-01   1.6851164e-02   2.1330982e-06
   1.2970000e+03   2.4113143e-10   1.0000000e-06   2.5582250e-01   7.3504526e-01   1.0656882e+00   2.1200784e-06
   1.2980000e+03   3.8869408e-10   1.0000000e-06   1.5489165e-01   7.6954640e-01   4.6640562e-01   2.0264986e-06
   1.2990000e+03   6.8449395e-10   1.0000000e-06   2.4790163e-01   2.6074186e-01   3.9700306e+00   2.0185324e-06
   1.3000000e+03   9.0577315e-10   1.0000000e-06   2.2623281e-01   7.3067259e-01   6.0841648e-01   2.0045542e-06
   1.3010000e+03   2.2275080e-10   1.0000000e-06   2.8085048e-01   7.8612614e-01   7.7613363e+00   1.9104805e-06
   1.3020000e+03   5.5332654e-10   1.0000000e-06   3.9954523e-01   8.1409405e-01   8.8171835e-01   1.7433560e-06
   1.3030000e+03   5.6896893e-10   1.0000000e-06   5.4896867e-01   2.5331093e-01   6.9353813e+00   1.7375242e-06
   1.3040000e+03   4.4732939e-10   1.0000000e-06   1.0238902e-01  -8.8297169e-02   6.4058130e-01   1.7450428e-06
   1.3050000e+03   1.3831841e-09   1.0000000e-06   2.1385454e-01   1.6213562e-01   7.1544946e-01   1.7341016e-06
   1.3060000e+03   1.2738166e-09   1.0000000e-06   3.4596292e-01   7.8426815e-01   4.4051848e+00   1.3915531e-06
   1.3070000e+03   7.2620726e-10   1.0000000e-06   4.6137469e-01   6.3130145e-01   1.4995629e+02   1.3295796e-06
   1.3080000e+03   2.3095625e-10   1.0000000e-06   1.3147009e-01   4.5526594e-01   3.9212734e+00   1.3115374e-06
   1.3090000e+03   7.8323076e-10   1.0000000e-06   5.3946105e-01   5.6287016e-01   5.3399369e-01   1.2643337e-06
   1.3100000e+03   2.8606865e-10   1.0000000e-06   4.2324201e-01   1.5264357e-01   1.0248198e+01   1.2607189e-06
   1.3110000e+03   4.2724231e-10   1.0000000e-06   1.6492245e-01  -3.7796489e-01   2.0203765e+00   1.2762935e-06
   1.3120000e+03   7.8417801e-10   1.0000000e-06   1.5593165e-01  -5.4564996e-01   1.3613350e+01   1.4424792e-06
   1.3130000e+03   3.6887477e-10   1.0000000e-06   4.3948599e-01  -6.6202495e-01   9.9950308e+01   1.4660193e-06
   1.3140000e+03   4.8714365e-10   1.0000000e-06   1.1405554e-01  -5.0306967e-01   1.4500231e+00   1.4744439e-06
   1.3150000e+03   3.9077302e-10   1.0000000e-06   1.6817991e-01  -5.7860882e-01   1.1199959e+00   1.5048920e-06
   1.3160000e+03   4.0672150e-10   1.0000000e-06   4.2828594e-01  -1.3926653e-01   3.7683183e+00   1.5064744e-06
   1.3170000e+03   5.1553943e-10   1.0000000e-06   1.6017205e-01   6.9339632e-01   1.7434867e-01   1.4838978e-06
   1.3180000e+03   4.5725484e-10   1.0000000e-06   1.8905807e-01   6.9925687e-01   3.4315076e+01   1.3523074e-06
   1.3190000e+03   3.6968385e-10   1.0000000e-06   4.3982350e-01   6.3070814e-01   1.1245111e+01   1.3476366e-06
   1.3200000e+03   5.0262986e-10   1.0000000e-06   1.1726599e-01   4.1620395e-01   7.8908008e-01   1.3442001e-06
   1.3210000e+03   2.8460757e-10   1.0000000e-06   1.6564813e-01   2.9795302e-01   2.5309700e-01   1.3380186e-06
   1.3220000e+03   3.4900182e-10   1.0000000e-06   4.1733228e-01  -2.1898773e-01   7.1706552e-01   1.3388443e-06
   1.3230000e+03   3.8676308e-10   1.0000000e-06   1.2162186e-01  -5.8185826e-01   1.5292040e-01   1.3692592e-06
   1.3240000e+03   1.4340139e-10   1.0000000e-06   2.4966451e-01  -6.0056351e-01   4.4662478e+01   1.4059367e-06
   1.3250000e+03   9.4733354e-11   1.0000000e-06   4.4831814e-01  -6.1811162e-01   2.6043600e+00   1.4103683e-06
   1.3260000e+03   1.5087595e-10   1.0000000e-06   1.2386216e-01  -1.7422089e-01   3.8539249e-01   1.4111143e-06
   1.3270000e+03   7.1926949e-11   1.0000000e-06   1.8093459e-01  -2.6996604e-01   1.2182878e-01   1.4140529e-06
   1.3280000e+03   1.2191306e-10   1.0000000e-06   4.0351427e-01  -2.8396605e-01   3.2702316e-01   1.4150830e-06
   1.3290000e+03   6.3173931e-11   1.0000000e-06   6.9111377e-02  -5.0608482e-01   2.5460940e-01   1.4627322e-06
   1.3300000e+03   2.0624210e-10   1.0000000e-06   2.5409310e-01   7.2806508e-01   3.6761654e+00   1.4475109e-06
   1.3310000e+03   2.5821642e-10   1.0000000e-06   4.9071866e-01   8.1031712e-01   2.9283373e+00   1.4341267e-06
   1.3320000e+03   1.7852446e-10   1.0000000e-06   1.2563628e-01   8.2645441e-01   4.9217873e+00   1.3444129e-06
   1.3330000e+03   4.1934569e-10   1.0000000e-06   2.5652111e-01   5.9263800e-01   3.0627690e+00   1.3256016e-06
   1.3340000e+03   3.0979929e-10   1.0000000e-06   4.4780065e-01   4.5722847e-01   1.1344336e+00   1.3202712e-06
   1.3350000e+03   1.9589937e-10   1.0000000e-06   6.0670033e-02   7.0556969e-01   2.4804000e-01   1.2917145e-06
   1.3360000e+03   4.8165302e-10   1.0000000e-06   2.3461473e-01   1.5442169e-01   2.7525626e-01   1.2884700e-06
   1.3370000e+03   7.4484363e-10   1.0000000e-06   4.6168000e-01   3.4929815e-01   1.8652978e+00   1.2758382e-06
   1.3380000e+03   2.3955941e-10   1.0000000e-06   1.4779219e-01   3.3761590e-01   4.1172752e+00   1.2505163e-06
   1.3390000e+03   3.7214356e-10   1.0000000e-06   2.1346672e-01  -1.8520773e-01   1.1238903e+00   1.2525963e-06
   1.3400000e+03   2.7253049e-10   1.0000000e-06   4.5088223e-01  -1.0415161e-01   1.9388986e-01   1.2529972e-06
   1.3410000e+03   2.2670361e-10   1.0000000e-06   6.6988618e-02  -1.1227965e-01   4.2391723e-02   1.2562564e-06
   1.3420000e+03   1.2132084e-10   1.0000000e-06   2.0008479e-01  -1.7576555e-01   3.7419511e-02   1.2606000e-06
   1.3430000e+03   4.4100541e-10   1.0000000e-06   5.6333626e-01   3.2990411e-01   2.8800246e-01   1.2532973e-06
   1.3440000e+03   2.7649229e-10   1.0000000e-06   4.0996004e-01   3.0545663e-01   4.1478215e+00   1.2472444e-06
   1.3450000e+03   3.3050367e-10   1.0000000e-06   2.6936727e-01   3.3356154e-01   2.4826578e+00   1.2393850e-06
   1.3460000e+03   2.2326259e-10   1.0000000e-06   4.4894142e-01   3.0175751e-01   7.2443030e-01   1.2372864e-06
   1.3470000e+03   1.5276109e-10   1.0000000e-06   6.6820550e-02   3.3184991e-01   4.9230257e-02   1.2275158e-06
   1.3480000e+03   1.8364150e-10   1.0000000e-06   7.1123427e-02   3.7867704e-01   4.8859292e-02   1.2219168e-06
   1.3490000e+03   2.2076715e-10   1.0000000e-06   2.7221091e-01  -2.3349564e-01   2.7989631e-01   1.2244565e-06
   1.3500000e+03   1.8173528e-10   1.0000000e-06   3.9250783e-01  -1.9275213e-01   6.9689067e-01   1.2257589e-06
   1.3510000e+03   2.1709575e-10   1.0000000e-06   3.0510319e-01  -2.4688846e-01   5.3559958e-01   1.2283317e-06
   1.3520000e+03   2.5896264e-10   1.0000000e-06   4.3325242e-01  -1.1168939e-01   1.1309549e-01   1.2288242e-06
   1.3530000e+03   1.3897480e-10   1.0000000e-06   5.7661412e-02   2.4477392e-01   5.6026045e-02   1.2247249e-06
   1.3540000e+03   1.3183488e-10   1.0000000e-06   6.7046209e-02   1.8496554e-01   4.7423150e-02   1.2234029e-06
   1.3550000e+03   2.9182906e-10   1.0000000e-06   2.4289576e-01   3.6226127e-01   1.2112451e-02   1.2181130e-06
   1.3560000e+03   1.3216457e-10   1.0000000e-06   4.8206875e-01   3.5317410e-01   2.0764344e-01   1.2167229e-06
   1.3570000e+03   7.3550851e-11   1.0000000e-06   3.1986540e-01   8.2197005e-02   2.2595344e-02   1.2165829e-06
   1.3580000e+03   1.2041150e-10   1.0000000e-06   4.1530470e-01  -1.7293944e-01   1.8168541e-02   1.2170637e-06
   1.3590000e+03   5.2224921e-11   1.0000000e-06   6.8272041e-02  -2.5075369e-01   6.5679274e-02   1.2196076e-06
   1.3600000e+03   5.0602246e-11   1.0000000e-06   5.6361957e-02   1.8022498e-02   1.8040372e-02   1.2195611e-06
   1.3610000e+03   9.4526259e-11   1.0000000e-06   1.4882198e-01   2.4808654e-01   1.2236433e-02   1.2177315e-06
   1.3620000e+03   6.6396054e-11   1.0000000e-06   5.0867447e-01   2.6748354e-01   1.3453223e-01   1.2173898e-06
   1.3630000e+03   8.3265481e-11   1.0000000e-06   3.2988692e-01   2.9024989e-01   6.4802312e-03   1.2168188e-06
   1.3640000e+03   5.3196779e-11   1.0000000e-06   3.9062993e-01   3.3931823e-01   4.5880982e-02   1.2162279e-06
   1.3650000e+03   8.5365830e-11   1.0000000e-06   7.8050679e-02   4.9144556e-01   1.5293603e-02   1.2139494e-06
   1.3660000e+03   9.0966098e-11   1.0000000e-06   4.8822928e-02   4.1490229e-01   1.6793585e-02   1.2097557e-06
   1.3670000e+03   2.0334849e-10   1.0000000e-06   1.3324205e-01   4.6122595e-01   4.5124219e-02   1.1974116e-06
   1.3680000e+03   1.3236397e-10   1.0000000e-06   5.3759034e-01   4.6926049e-01   9.2804666e-01   1.1953808e-06
   1.3690000e+03   7.9674148e-11   1.0000000e-06   3.4333018e-01   4.0097400e-01   5.5143563e-02   1.1937348e-06
   1.3700000e+03   1.2202988e-10   1.0000000e-06   3.8098248e-01   3.4018334e-01   1.0294991e-01   1.1924338e-06
   1.3710000e+03   5.2746075e-11   1.0000000e-06   1.5861777e-01   4.5126644e-01   1.7863544e-01   1.1894448e-06
   1.3720000e+03   1.1200928e-10   1.0000000e-06   5.6802699e-02  -1.0706700e-02   4.5044035e-02   1.1900331e-06
   1.3730000e+03   1.7548338e-10   1.0000000e-06   8.0518603e-02   6.2044037e-01   1.2917918e-01   1.1665778e-06
   1.3740000e+03   5.1915728e-10   1.0000000e-06   5.5790595e-01   5.9930393e-01   9.3669930e-01   1.1464388e-06
   1.3750000e+03   2.6464791e-10   1.0000000e-06   4.4355349e-01   5.6008743e-01   9.6477647e+00   1.1228107e-06
   1.3760000e+03   1.4109820e-10   1.0000000e-06   4.1651501e-01   5.0449603e-01   2.3586994e+00   1.1176273e-06
   1.3770000e+03   1.0033178e-10   1.0000000e-06   2.3482787e-01   5.6444566e-01   2.5121203e-01   1.1151570e-06
   1.3780000e+03   1.3492158e-10   1.0000000e-06   2.8940111e-02  -2.0788496e-01   4.6625588e-02   1.1208500e-06
   1.3790000e+03   1.4288014e-10   1.0000000e-06   6.2589856e-02  -4.4365763e-01   1.5103164e-01   1.1303971e-06
   1.3800000e+03   2.1947076e-10   1.0000000e-06   4.4976919e-01  -5.5024372e-01   7.0243328e-01   1.1372710e-06
   1.3810000e+03   8.6146548e-11   1.0000000e-06   4.7079916e-01  -5.3489642e-01   1.3886287e+00   1.1405826e-06
   1.3820000e+03   7.5369670e-11   1.0000000e-06   3.8726425e-01  -4.1683761e-01   8.4192195e-02   1.1412089e-06
   1.3830000e+03   1.3384452e-10   1.0000000e-06   2.2802855e-01   5.7205498e-01   1.1648461e-02   1.1393110e-06
   1.3840000e+03   6.6585962e-11   1.0000000e-06   4.7368340e-02   5.7325698e-01   7.2503770e-02   1.1161474e-06
   1.3850000e+03   5.6675749e-11   1.0000000e-06   1.2015655e-01   6.5475683e-01   1.9702798e-01   1.1071968e-06
   1.3860000e+03   2.0001277e-10   1.0000000e-06   4.3445344e-01   6.9728147e-01   1.5824206e-01   1.0771127e-06
   1.3870000e+03   1.6688742e-10   1.0000000e-06   6.5423400e-01   6.9042488e-01   8.8690004e+00   1.0706930e-06
   1.3880000e+03   1.8713435e-10   1.0000000e-06   4.6922873e-01   6.8834562e-01   1.1029219e+00   1.0643635e-06
   1.3890000e+03   1.5589550e-10   1.0000000e-06   2.4098351e-01   6.8074052e-01   2.0421516e-01   1.0597513e-06
   1.3900000e+03   1.2414278e-10   1.0000000e-06   1.2909390e-01   3.6759447e-01   3.5296374e-02   1.0580415e-06
   1.3910000e+03   5.6740642e-11   1.0000000e-06   4.0883140e-02   5.9494830e-01   8.0912306e-03   1.0529707e-06
   1.3920000e+03   2.0052721e-10   1.0000000e-06   1.0500516e-01   3.7644377e-01   5.4265999e-02   1.0425517e-06
   1.3930000e+03   5.3663247e-10   1.0000000e-06   6.2903687e-01   7.5748349e-01   2.1581218e-01   1.0214129e-06
   1.3940000e+03   4.5889546e-10   1.0000000e-06   5.2565635e-01   7.4939617e-01   2.9400995e+01   9.7822946e-07
   1.3950000e+03   2.8853966e-10   1.0000000e-06   3.3804818e-01   7.2341977e-01   3.1126937e+01   9.3610768e-07
   1.3960000e+03   2.4250882e-10   1.0000000e-06   1.9782314e-01   6.8881763e-01   2.1295857e+00   9.3076084e-07
   1.3970000e+03   1.7019637e-10   1.0000000e-06   5.4560852e-02   3.4208719e-01   2.0380434e-01   9.2677208e-07
   1.3980000e+03   2.0549317e-10   1.0000000e-06   3.9164638e-02  -5.9790618e-01   1.0866444e-01   9.5772966e-07
   1.3990000e+03   2.4571431e-10   1.0000000e-06   5.4906772e-01  -6.9723965e-01   3.7462023e+00   9.6262869e-07
   1.4000000e+03   2.9491564e-10   1.0000000e-06   4.5945161e-01  -6.9584498e-01   5.2761650e+00   9.7653807e-07
   1.4010000e+03   1.2003950e-10   1.0000000e-06   3.2598895e-01  -7.0891013e-01   9.3589125e+00   9.8927242e-07
   1.4020000e+03   1.3735309e-10   1.0000000e-06   1.8178437e-01   5.7743817e-01   2.4038241e-02   9.8841493e-07
   1.4030000e+03   1.3093313e-10   1.0000000e-06   9.6088864e-02   7.5340372e-01   6.9287306e-02   9.3790010e-07
   1.4040000e+03   1.1969096e-10   1.0000000e-06   9.5533818e-02   7.4748207e-01   3.3666733e+00   9.0161704e-07
   1.4050000e+03   1.8763400e-10   1.0000000e-06   5.6902052e-01  -5.3403309e-01   3.7682331e+00   9.0339325e-07
   1.4060000e+03   1.9612958e-10   1.0000000e-06   3.9570323e-01  -2.7815822e-01   4.3672495e-01   9.0425546e-07
   1.4070000e+03   1.3086906e-10   1.0000000e-06   2.4956620e-01   7.8721180e-01   4.6989224e-01   8.9384021e-07
   1.4080000e+03   3.5817596e-10   1.0000000e-06   1.7359572e-01   3.4468061e-01   4.5341825e-02   8.8705952e-07
   1.4090000e+03   1.6045418e-10   1.0000000e-06   1.2580684e-01  -3.1742606e-01   1.1213626e+00   8.9741092e-07
   1.4100000e+03   1.0934316e-10   1.0000000e-06   7.8870046e-02   8.5794183e-01   8.4060436e-01   8.7726941e-07
   1.4110000e+03   1.6221731e-10   1.0000000e-06   5.2586756e-01   7.0163877e-01   1.1963877e+00   8.7439770e-07
   1.4120000e+03   1.8867515e-10   1.0000000e-06   4.4182914e-01   8.4269927e-01   1.0212847e+00   8.6267200e-07
   1.4130000e+03   1.4773614e-10   1.0000000e-06   2.4551542e-01   8.4706039e-01   4.5062473e+00   8.3710207e-07
   1.4140000e+03   1.3413532e-10   1.0000000e-06   9.3702158e-02   4.8153302e-01   6.5685485e+00   8.2697365e-07
   1.4150000e+03   7.7401781e-11   1.0000000e-06   1.3027175e-01   5.1834486e-01   1.6808376e+00   8.2139721e-07
   1.4160000e+03   1.1696444e-10   1.0000000e-06   7.2421342e-02   8.9350901e-01   2.8060447e-01   8.0855166e-07
   1.4170000e+03   2.3062790e-10   1.0000000e-06   4.8662899e-01   3.2257096e-01   2.5561924e-01   8.0751574e-07
   1.4180000e+03   2.2069744e-10   1.0000000e-06   4.4074455e-01  -6.4719676e-01   4.0239711e-01   8.1412446e-07
   1.4190000e+03   1.4131310e-10   1.0000000e-06   3.0310412e-01  -5.6957425e-01   1.9633297e+00   8.2130113e-07
   1.4200000e+03   1.5915009e-10   1.0000000e-06   8.2998485e-02   1.9474979e-02   2.6508884e-01   8.2122201e-07
   1.4210000e+03   1.1664839e-10   1.0000000e-06   1.3478270e-01  -2.5398068e-01   3.2285973e+00   8.2672577e-07
   1.4220000e+03   1.6995771e-10   1.0000000e-06   6.0194816e-02   8.9951412e-01   9.5753019e-01   8.0454622e-07
   1.4230000e+03   1.4475107e-10   1.0000000e-06   4.6647891e-01   8.1196206e-01   1.3747353e+00   8.0104214e-07
   1.4240000e+03   1.9423145e-10   1.0000000e-06   4.2455130e-01   8.1663333e-01   7.2260762e-01   7.9367338e-07
   1.4250000e+03   1.5036586e-10   1.0000000e-06   3.1237078e-01   7.7814335e-01   4.4092245e+00   7.8308334e-07
   1.4260000e+03   1.6619466e-10   1.0000000e-06   7.8092236e-02   7.1900078e-01   1.5445136e+00   7.5636404e-07
   1.4270000e+03   1.8096080e-10   1.0000000e-06   1.4274673e-01   6.6803227e-01   1.4056903e+01   7.2927461e-07
   1.4280000e+03   1.7104935e-10   1.0000000e-06   5.1261035e-02  -4.7483703e-01   7.7121052e-01   7.3348820e-07
   1.4290000e+03   1.3237717e-10   1.0000000e-06   4.6079256e-01  -6.4972601e-01   8.1765586e-02   7.3592913e-07
   1.4300000e+03   1.6544600e-10   1.0000000e-06   4.1021086e-01  -7.2310091e-01   4.0037377e-01   7.4261447e-07
   1.4310000e+03   1.4696700e-10   1.0000000e-06   3.2791082e-01  -6.9530242e-01   1.8611184e+00   7.5016222e-07
   1.4320000e+03   1.6220286e-10   1.0000000e-06   7.6680727e-02  -5.9732278e-01   3.3600327e-01   7.5967725e-07
   1.4330000e+03   7.5201817e-11   1.0000000e-06   1.6587607e-01  -5.7322355e-01   3.5469936e+00   7.6575938e-07
   1.4340000e+03   1.0265230e-10   1.0000000e-06   4.5132598e-02   7.3090244e-01   1.5607202e-01   7.5490913e-07
   1.4350000e+03   8.8960341e-11   1.0000000e-06   4.7756775e-01   7.5950481e-01   1.3048389e+00   7.5344897e-07
   1.4360000e+03   1.2736217e-10   1.0000000e-06   3.9773809e-01   7.5255728e-01   4.2244878e-01   7.4971340e-07
   1.4370000e+03   6.4056675e-11   1.0000000e-06   3.3632967e-01   7.1569644e-01   2.0001443e+00   7.4553239e-07
   1.4380000e+03   5.7999122e-11   1.0000000e-06   5.3211079e-02   6.8431121e-01   2.5566455e-01   7.3743143e-07
   1.4390000e+03   4.2464312e-11   1.0000000e-06   1.6896895e-01   6.4991063e-01   1.3739262e+00   7.3486542e-07
   1.4400000e+03   3.2693572e-11   1.0000000e-06   3.8897946e-02  -6.4020632e-01   2.1049336e-01   7.4109200e-07
   1.4410000e+03   8.9965630e-11   1.0000000e-06   4.7409695e-01  -4.0981284e-01   1.1804742e-01   7.4165324e-07
   1.4420000e+03   4.5540970e-11   1.0000000e-06   3.8775448e-01  -6.4334491e-01   1.2707938e-01   7.4355149e-07
   1.4430000e+03   4.2224937e-11   1.0000000e-06   3.4149402e-01  -6.5826193e-01   3.8616307e-01   7.4503003e-07
   1.4440000e+03   4.1831098e-11   1.0000000e-06   5.4401943e-02  -6.1498606e-01   1.6509200e-01   7.4978218e-07
   1.4450000e+03   7.6356306e-11   1.0000000e-06   1.7531609e-01  -5.6748945e-01   5.0358557e-01   7.5146011e-07
   1.4460000e+03   2.6254600e-11   1.0000000e-06   3.6565285e-02   7.8102797e-01   2.0441109e-02   7.3952521e-07
   1.4470000e+03   1.0838151e-10   1.0000000e-06   4.3416872e-01  -2.0128624e-02   8.2497021e-01   7.3963650e-07
   1.4480000e+03   4.0421904e-11   1.0000000e-06   5.3764993e-01  -4.3030206e-01   1.3096004e+00   7.4127250e-07
   1.4490000e+03   4.6260629e-11   1.0000000e-06   3.6242302e-01  -4.7567883e-01   4.3112512e-01   7.4246339e-07
   1.4500000e+03   3.7144698e-11   1.0000000e-06   6.9638695e-02   7.7988815e-02   3.5513399e-02   7.4221362e-07
   1.4510000e+03   5.7661608e-11   1.0000000e-06   1.6850471e-01   7.3642881e-01   1.1047133e-01   7.4032870e-07
   1.4520000e+03   3.0678974e-11   1.0000000e-06   7.4848019e-02   8.2423442e-01   2.8170625e-01   7.2962239e-07
   1.4530000e+03   3.1687307e-10   1.0000000e-06   2.7074812e-01   9.1714734e-01   2.6621914e-01   6.4171771e-07
   1.4540000e+03   1.5169246e-10   1.0000000e-06   7.1846744e-01   9.1530676e-01   4.9313072e+01   6.2760552e-07
   1.4550000e+03   2.2841923e-10   1.0000000e-06   3.8633254e-01   9.0535252e-01   2.5108194e+00   6.1648192e-07
   1.4560000e+03   1.5665850e-10   1.0000000e-06   7.3062445e-02   8.9783853e-01   1.3359030e+00   5.7071814e-07
   1.4570000e+03   2.3347079e-10   1.0000000e-06   1.5987210e-01   8.8709542e-01   2.7482998e+00   5.4909385e-07
   1.4580000e+03   1.1023707e-10   1.0000000e-06   8.1322963e-02   7.6856372e-01   4.0050199e+00   5.2314699e-07
   1.4590000e+03   2.6169597e-10   1.0000000e-06   7.5619945e-02  -8.7203945e-01   4.1476769e+00   5.8322295e-07
   1.4600000e+03   1.0175933e-10   1.0000000e-06   7.1537254e-01  -8.9596703e-01   7.1312140e+01   5.9233778e-07
   1.4610000e+03   1.4447229e-10   1.0000000e-06   3.6897540e-01  -8.8376192e-01   3.0286644e+00   5.9853998e-07
   1.4620000e+03   7.4772621e-11   1.0000000e-06   7.3292792e-02  -8.4833149e-01   1.3927796e+00   6.2079317e-07
   1.4630000e+03   1.1906548e-10   1.0000000e-06   1.5146575e-01  -8.1612357e-01   1.7378492e+00   6.2769075e-07
   1.4640000e+03   8.0461105e-11   1.0000000e-06   8.1937558e-02  -4.2909035e-01   6.7577616e-01   6.3349175e-07
   1.4650000e+03   1.6810939e-10   1.0000000e-06   6.9118834e-02   9.1618205e-01   1.0553948e+00   5.9544325e-07
   1.4660000e+03   6.7774816e-11   1.0000000e-06   7.2320857e-01   9.0528293e-01   5.3211134e+01   5.8844970e-07
   1.4670000e+03   6.8922521e-11   1.0000000e-06   3.6754855e-01   9.0581184e-01   1.5296964e+00   5.8526657e-07
   1.4680000e+03   1.1591990e-10   1.0000000e-06   7.5027454e-02   9.0232736e-01   1.6293635e+00   5.5852461e-07
   1.4690000e+03   1.4996220e-10   1.0000000e-06   1.4993679e-01   8.8768691e-01   3.1228842e+00   5.4646446e-07
   1.4700000e+03   1.0249903e-10   1.0000000e-06   8.5916764e-02   8.3972594e-01   3.2703687e+00   5.3479392e-07
   1.4710000e+03   2.0598243e-10   1.0000000e-06   6.3276564e-02  -8.2348478e-01   4.6782930e-01   5.6082835e-07
   1.4720000e+03   1.0509630e-10   1.0000000e-06   7.3361300e-01  -8.3493593e-01   5.8878994e+00   5.6352357e-07
   1.4730000e+03   2.6861135e-10   1.0000000e-06   3.6162441e-01  -8.2160534e-01   6.6975245e-02   5.7130117e-07
   1.4740000e+03   9.4011622e-11   1.0000000e-06   1.1827027e-01  -7.8511997e-01   1.0535422e+00   5.8618431e-07
   1.4750000e+03   1.1304780e-10   1.0000000e-06   1.4652891e-01  -8.2203593e-01   2.8070791e-01   5.9041854e-07
   1.4760000e+03   4.7827968e-11   1.0000000e-06   9.4748263e-02  -5.9056486e-01   1.0451781e-01   5.9270442e-07
   1.4770000e+03   8.4743946e-11   1.0000000e-06   5.2714182e-02   8.8582679e-01   8.4722265e-02   5.4871734e-07
   1.4780000e+03   3.6119517e-11   1.0000000e-06   7.5059929e-01   8.8035930e-01   1.1962006e+01   5.4730711e-07
   1.4790000e+03   9.1386802e-11   1.0000000e-06   3.3922641e-01  -8.2464364e-01   1.1412726e-01   5.4891789e-07
   1.4800000e+03   4.1785704e-11   1.0000000e-06   1.0623085e-01  -8.0762142e-01   6.0482787e-02   5.5227495e-07
   1.4810000e+03   1.1618886e-10   1.0000000e-06   1.4110975e-01   9.0847613e-01   3.3919651e-02   5.4802383e-07
   1.4820000e+03   6.1480946e-11   1.0000000e-06   1.4123257e-01   9.0138990e-01   1.0872960e-01   5.4466930e-07
   1.4830000e+03   1.1490062e-10   1.0000000e-06   2.4712030e-02   9.3654400e-01   1.6920570e-01   4.5949350e-07
   1.4840000e+03   2.2872288e-10   1.0000000e-06   8.3050169e-01   9.0941950e-01   1.3629480e+02   4.5255230e-07
   1.4850000e+03   2.5047969e-10   1.0000000e-06   2.7269588e-01   9.1772208e-01   1.7977623e+01   3.9502859e-07
   1.4860000e+03   1.8852044e-10   1.0000000e-06   1.1736880e-01   9.0403719e-01   2.9212310e+01   3.7477683e-07
   1.4870000e+03   1.4544520e-10   1.0000000e-06   9.6884466e-02   8.8690580e-01   1.8839573e+01   3.2684884e-07
   1.4880000e+03   2.3795923e-10   1.0000000e-06   1.5639995e-01   8.6382397e-01   7.5019070e+01   2.8649766e-07
   1.4890000e+03   1.1336234e-10   1.0000000e-06   4.8905669e-02   8.1577489e-01   8.2064490e+01   1.7309120e-07
   1.4900000e+03   1.8372053e-10   1.0000000e-06   7.7237146e-01  -2.4052214e-01   2.5935157e+02   1.7449033e-07
   1.4910000e+03   1.7857510e-10   1.0000000e-06   3.0565570e-01  -2.9835566e-01   1.9405927e+01   1.8412260e-07
   1.4920000e+03   1.3185016e-10   1.0000000e-06   1.1422138e-01  -4.0400347e-01   1.4739576e+01   1.9366202e-07
   1.4930000e+03   1.9353627e-10   1.0000000e-06   9.9571177e-02  -4.3918061e-01   1.5046038e+01   2.4755983e-07
   1.4940000e+03   1.2671195e-10   1.0000000e-06   1.6019274e-01  -7.1552908e-01   1.0646361e+02   2.6658345e-07
   1.4950000e+03   1.3366957e-10   1.0000000e-06   5.0998624e-02  -7.4901838e-01   1.3893600e+01   3.1229339e-07
   1.4960000e+03   2.1521055e-10   1.0000000e-06   7.7168690e-01   8.5247820e-01   1.0297011e+01   3.0962069e-07
   1.4970000e+03   2.0477845e-10   1.0000000e-06   3.0657714e-01   8.5724398e-01   9.2238624e+00   2.9072120e-07
   1.4980000e+03   1.7451287e-10   1.0000000e-06   1.1458976e-01   8.4022639e-01   1.6455812e+01   2.6010811e-07
   1.4990000e+03   9.1744413e-11   1.0000000e-06   7.5239877e-02   7.8294848e-01   1.6164869e+02   2.0236579e-07
   1.5000000e+03   9.9601364e-11   1.0000000e-06   1.5958066e-01   6.0194059e-01   9.6095650e+01   1.9679628e-07
   1.5010000e+03   1.0459959e-10   1.0000000e-06   6.3143998e-02   5.6492323e-01   1.8635859e+01   1.8215086e-07
   1.5020000e+03   1.4543037e-10   1.0000000e-06   7.6284106e-01  -4.5008816e-01   4.2812571e+00   1.8284146e-07
   1.5030000e+03   1.1100452e-10   1.0000000e-06   3.0943457e-01  -4.8051063e-01   9.2035919e+00   1.8950972e-07
   1.5040000e+03   8.7315742e-11   1.0000000e-06   1.0639600e-01  -5.2548528e-01   1.5254785e+01   2.0229272e-07
   1.5050000e+03   5.0750482e-11   1.0000000e-06   7.8701184e-02  -5.8552479e-01   3.3271558e+01   2.1872786e-07
   1.5060000e+03   5.3411525e-11   1.0000000e-06   1.5943307e-01  -5.8521224e-01   3.9501516e+00   2.1971967e-07
   1.5070000e+03   5.2178916e-11   1.0000000e-06   6.3044764e-02   5.6705492e-01   2.5717095e-01   2.1773650e-07
   1.5080000e+03   1.8048948e-10   1.0000000e-06   7.4073573e-01   6.8226566e-01   1.4346919e-01   2.0739464e-07
   1.5090000e+03   9.9281627e-11   1.0000000e-06   5.3611746e-01   6.5121004e-01   1.2574163e+02   1.9178661e-07
   1.5100000e+03   4.8287781e-11   1.0000000e-06   2.7882697e-01   5.7077396e-01   4.0479261e+01   1.8756266e-07
   1.5110000e+03   6.4465551e-11   1.0000000e-06   9.7321936e-02   6.1090586e-01   7.9483648e-01   1.8614875e-07
   1.5120000e+03   5.5156792e-11   1.0000000e-06   1.6046411e-01   7.0797669e-01   2.7866928e-01   1.8500462e-07
   1.5130000e+03   4.0781020e-11   1.0000000e-06   4.7112709e-02  -3.2060959e-01   1.0920690e-01   1.9243609e-07
   1.5140000e+03   5.6766704e-11   1.0000000e-06   7.1621773e-01   6.9022496e-01   2.0307442e+01   1.8724935e-07
   1.5150000e+03   8.9839451e-11   1.0000000e-06   3.4854523e-01   6.9074140e-01   7.6623943e+01   1.6911110e-07
   1.5160000e+03   1.0410870e-10   1.0000000e-06   2.6462903e-01   5.9694878e-01   4.8337898e+02   1.4877147e-07
   1.5170000e+03   6.6554897e-11   1.0000000e-06   1.7111242e-01   5.3859539e-01   8.0801632e+01   1.4279176e-07
   1.5180000e+03   3.9083693e-11   1.0000000e-06   1.8383817e-01   4.1319806e-01   1.3956952e+01   1.3709349e-07
   1.5190000e+03   4.1809284e-11   1.0000000e-06   9.7837459e-02   2.9761015e-01   3.5344046e+01   1.3458060e-07
   1.5200000e+03   7.3730891e-11   1.0000000e-06   6.4296275e-01   1.6823272e-01   7.1011556e+00   1.3288623e-07
   1.5210000e+03   7.4171910e-11   1.0000000e-06   4.8143937e-01   8.9211843e-02   2.9017154e+02   1.3253992e-07
   1.5220000e+03   7.6382031e-11   1.0000000e-06   2.7290378e-01   5.8312603e-02   1.5989766e+01   1.3236307e-07
   1.5230000e+03   5.0520772e-11   1.0000000e-06   9.8461823e-02   1.4827932e-01   4.3210396e+00   1.3091161e-07
   1.5240000e+03   8.1162751e-11   1.0000000e-06   1.3631192e-01  -1.2020875e-02   5.6365861e+01   1.3187462e-07
   1.5250000e+03   5.4356578e-11   1.0000000e-06   9.8978303e-02  -8.3544362e-02   1.6022535e+01   1.3426523e-07
   1.5260000e+03   1.0297480e-10   1.0000000e-06   4.5050639e-01  -2.3956681e-01   2.5177495e+01   1.3802539e-07
   1.5270000e+03   6.8450774e-11   1.0000000e-06   4.7991446e-01  -3.4113873e-01   3.2942125e+02   1.4219566e-07
   1.5280000e+03   3.2468506e-11   1.0000000e-06   2.5682145e-01  -4.2518035e-01   7.8310915e+00   1.4266142e-07
   1.5290000e+03   3.2335621e-11   1.0000000e-06   9.6026934e-02   4.0698013e-01   2.5212115e-01   1.3217167e-07
   1.5300000e+03   1.7450386e-11   1.0000000e-06   2.0420046e-01   1.3641954e-02   2.2765368e+01   1.3216369e-07
   1.5310000e+03   2.2380605e-11   1.0000000e-06   9.2398461e-02  -1.1749538e-01   1.3546026e-01   1.3276399e-07
   1.5320000e+03   2.0754907e-11   1.0000000e-06   5.1749066e-01   2.2585779e-01   6.0856525e+00   1.3208695e-07
   1.5330000e+03   2.2129011e-11   1.0000000e-06   5.2022095e-01   2.3424912e-01   1.5837513e+01   1.3162339e-07
   1.5340000e+03   2.5942585e-11   1.0000000e-06   2.4896882e-01   2.9670095e-01   1.6168075e+00   1.3137914e-07
   1.5350000e+03   2.4964329e-11   1.0000000e-06   4.7588690e-02  -8.0843679e-02   6.4627092e-01   1.3476629e-07
   1.5360000e+03   3.1612271e-11   1.0000000e-06   1.8062293e-01   4.3826420e-01   1.0152073e+01   1.3251114e-07
   1.5370000e+03   2.8176657e-11   1.0000000e-06   1.0332103e-01   3.8940457e-01   1.1437397e+01   1.2836453e-07
   1.5380000e+03   4.0372726e-11   1.0000000e-06   4.4182628e-01  -5.0750158e-02   1.3558675e+01   1.2858187e-07
   1.5390000e+03   3.1651740e-11   1.0000000e-06   5.5383654e-01   3.6460450e-01   3.3511691e+00   1.2827741e-07
   1.5400000e+03   5.8303532e-11   1.0000000e-06   2.7004618e-01   2.7671409e-01   5.0549361e-01   1.2627497e-07
   1.5410000e+03   3.6113772e-11   1.0000000e-06   7.1397522e-02   1.8390625e-01   3.0840483e+01   1.2432997e-07
   1.5420000e+03   4.1012359e-11   1.0000000e-06   1.9447318e-01   9.6888666e-02   2.4925258e+01   1.2407332e-07
   1.5430000e+03   5.5564885e-11   1.0000000e-06   8.8408634e-02   1.6955855e-01   1.8550053e+00   1.2305811e-07
   1.5440000e+03   4.7057090e-11   1.0000000e-06   3.6687095e-01   2.9567972e-02   4.8997353e+00   1.2300897e-07
   1.5450000e+03   5.0331965e-11   1.0000000e-06   5.7717678e-01  -8.6016130e-04   1.9890588e+01   1.2301580e-07
   1.5460000e+03   5.3168478e-11   1.0000000e-06   2.7398682e-01   4.3054557e-02   3.4982091e+00   1.2291002e-07
   1.5470000e+03   2.8901582e-11   1.0000000e-06   6.5437003e-02   5.0207621e-03   1.3797950e+01   1.2355592e-07
   1.5480000e+03   5.6906803e-11   1.0000000e-06   1.5270575e-01   3.3907768e-01   4.2660024e+00   1.2222104e-07
   1.5490000e+03   3.5429252e-11   1.0000000e-06   9.9376817e-02   2.7209739e-01   1.0667880e+01   1.1985089e-07
   1.5500000e+03   1.5488562e-10   1.0000000e-06   3.2307557e-01   6.4033908e-01   7.4374572e-01   1.0695962e-07
   1.5510000e+03   6.0680984e-11   1.0000000e-06   6.6563894e-01   8.2862062e-01   8.8650448e+01   1.0315577e-07
   1.5520000e+03   8.9558786e-11   1.0000000e-06   2.7856318e-01   4.0146558e-01   8.8412189e+00   9.8304988e-08
   1.5530000e+03   5.9963948e-11   1.0000000e-06   1.0957363e-01   4.5391650e-01   5.9776272e+01   9.0234275e-08
   1.5540000e+03   4.8527630e-11   1.0000000e-06   1.5051633e-01   3.1344958e-01   3.1143604e+01   8.7417159e-08
   1.5550000e+03   6.1051034e-11   1.0000000e-06   1.0914825e-01   3.0785771e-01   2.0795328e+01   8.5498404e-08
   1.5560000e+03   7.0974442e-11   1.0000000e-06   2.1137362e-01  -4.7071873e-01   1.8162604e+01   9.1834992e-08
   1.5570000e+03   6.1158512e-11   1.0000000e-06   6.6153820e-01  -6.8261340e-01   1.0738298e+01   9.3160392e-08
   1.5580000e+03   9.0829441e-11   1.0000000e-06   2.3213646e-01   6.6792926e-02   1.9702858e+00   9.2953625e-08
   1.5590000e+03   4.6742041e-11   1.0000000e-06   1.1547701e-01  -3.0857078e-01   2.9937569e+00   9.4385993e-08
   1.5600000e+03   5.5357750e-11   1.0000000e-06   1.3678344e-01   2.2670394e-01   1.7344217e-01   9.2873157e-08
   1.5610000e+03   2.0482490e-11   1.0000000e-06   1.5367979e-01   7.5970606e-01   9.1542482e+00   9.0375954e-08
   1.5620000e+03   5.2001169e-11   1.0000000e-06   2.2898415e-01   5.3419102e-01   1.3996740e+00   8.6411466e-08
   1.5630000e+03   2.6386830e-11   1.0000000e-06   7.0044238e-01   6.1316488e-01   3.4581847e+01   8.5524555e-08
   1.5640000e+03   4.1672892e-11   1.0000000e-06   2.4399753e-01   7.3988676e-01   5.5281831e-01   8.4437234e-08
   1.5650000e+03   2.3816033e-11   1.0000000e-06   1.6036073e-01   3.9663222e-01   1.2966587e+00   8.3139525e-08
   1.5660000e+03   2.4468187e-11   1.0000000e-06   1.1563590e-01  -1.0284545e-01   6.9310466e-01   8.3586730e-08
   1.5670000e+03   2.1389806e-11   1.0000000e-06   1.4408796e-01  -3.2268070e-01   8.9400823e-01   8.3970769e-08
   1.5680000e+03   3.5945011e-11   1.0000000e-06   1.6533621e-01  -2.8186146e-01   1.0626389e+00   8.5709872e-08
   1.5690000e+03   2.5863053e-11   1.0000000e-06   7.0161296e-01  -4.3913589e-01   1.5133335e+01   8.6273621e-08
   1.5700000e+03   2.5306958e-11   1.0000000e-06   1.7461745e-01  -3.6510158e-01   2.3390624e-01   8.6505854e-08
   1.5710000e+03   2.2403703e-11   1.0000000e-06   1.5994041e-01  -4.5436108e-03   2.2408114e-01   8.6550787e-08
   1.5720000e+03   2.5276221e-11   1.0000000e-06   1.2439234e-01   2.6496909e-01   6.8550693e-01   8.6078076e-08
   1.5730000e+03   1.3998729e-11   1.0000000e-06   1.5180599e-01   6.3692967e-01   8.9043649e-01   8.5320278e-08
   1.5740000e+03   2.8036444e-11   1.0000000e-06   1.6086905e-01   4.2821394e-01   5.9757227e-01   8.4005117e-08
   1.5750000e+03   1.3316169e-11   1.0000000e-06   7.1701163e-01   4.5656876e-01   1.3387306e+01   8.3755830e-08
   1.5760000e+03   3.1979329e-11   1.0000000e-06   1.6971392e-01   5.3318156e-01   1.8845529e-01   8.3234023e-08
   1.5770000e+03   2.3234881e-11   1.0000000e-06   1.6582398e-01   1.5904861e-01   4.4915567e-01   8.2894500e-08
   1.5780000e+03   2.1156369e-11   1.0000000e-06   1.1137285e-01  -5.5391134e-02   4.5865045e-01   8.3060014e-08
   1.5790000e+03   1.7805888e-11   1.0000000e-06   1.5535157e-01  -3.2211582e-01   4.5803440e-01   8.3253396e-08
   1.5800000e+03   2.7815378e-11   1.0000000e-06   1.3816882e-01  -2.4150503e-01   2.0394537e-01   8.4379135e-08
   1.5810000e+03   1.5228206e-11   1.0000000e-06   7.1946560e-01  -3.3897700e-01   2.9675531e+00   8.4546167e-08
   1.5820000e+03   2.6929613e-11   1.0000000e-06   1.5967689e-01  -1.5365195e-01   8.4224612e-02   8.4615694e-08
   1.5830000e+03   2.6997163e-11   1.0000000e-06   1.7760538e-01   2.9989827e-01   3.5388388e-02   8.4178802e-08
   1.5840000e+03   1.6877257e-11   1.0000000e-06   1.3231655e-01   3.9946986e-01   1.4123663e-01   8.3884734e-08
   1.5850000e+03   2.0390417e-11   1.0000000e-06   1.5774497e-01   4.4799976e-01   1.7973693e-01   8.3466825e-08
   1.5860000e+03   2.4571059e-11   1.0000000e-06   1.3731318e-01   2.5755342e-01   3.2127060e-01   8.2666996e-08
   1.5870000e+03   1.4569473e-11   1.0000000e-06   7.4380073e-01   2.8425645e-01   3.5717416e+00   8.2585495e-08
   1.5880000e+03   2.4324258e-11   1.0000000e-06   1.3626607e-01   5.7421705e-02   9.5861789e-02   8.2558561e-08
   1.5890000e+03   1.4177214e-11   1.0000000e-06   1.8274901e-01  -3.2275945e-01   1.4895847e-01   8.2809833e-08
   1.5900000e+03   3.6197431e-11   1.0000000e-06   1.3028491e-01   1.0662426e-01   1.7035732e-02   8.2671316e-08
   1.5910000e+03   2.4771190e-11   1.0000000e-06   1.7482143e-01   1.0767084e-01   1.9790308e-01   8.2567475e-08
   1.5920000e+03   3.7716707e-11   1.0000000e-06   1.2835799e-01   3.1726518e-01   9.8093574e-02   8.1947566e-08
   1.5930000e+03   2.9756917e-11   1.0000000e-06   7.6607805e-01   5.6246211e-01   3.8722810e-01   8.1808383e-08
   1.5940000e+03   1.1547731e-11   1.0000000e-06   1.5840442e-01   1.4788554e-01   1.1377796e-02   8.1675920e-08
   1.5950000e+03   1.2671173e-11   1.0000000e-06   1.4013084e-01   1.9844419e-01   6.4938882e-02   8.1546942e-08
   1.5960000e+03   1.6906679e-11   1.0000000e-06   2.3627002e-01   4.7595176e-01   4.9093976e-02   8.1075356e-08
   1.5970000e+03   4.4870769e-11   1.0000000e-06   2.0001060e-01   4.1525793e-01   3.5945568e-01   7.9631609e-08
   1.5980000e+03   2.1581780e-11   1.0000000e-06   3.9378986e-01   3.9422276e-01   1.2347387e+00   7.9038570e-08
   1.5990000e+03   3.3389792e-11   1.0000000e-06   7.0366790e-01   2.4138048e-01   9.7301358e-02   7.9009651e-08
   1.6000000e+03   2.5032199e-11   1.0000000e-06   1.9522212e-01   3.5269442e-02   2.8653199e-02   7.8977830e-08
   1.6010000e+03   1.7374205e-11   1.0000000e-06   2.0063909e-01  -1.2362771e-01   2.2787007e-01   7.9124759e-08
   1.6020000e+03   1.4106314e-11   1.0000000e-06   1.5927882e-01   3.5508505e-01   2.0529239e-02   7.8840020e-08
   1.6030000e+03   2.8419060e-11   1.0000000e-06   1.7690923e-01   5.2756707e-01   4.1953059e-02   7.7146236e-08
   1.6040000e+03   2.7072664e-11   1.0000000e-06   2.7322465e-01   6.8201717e-01   7.7620256e-01   7.6511172e-08
   1.6050000e+03   3.1942162e-11   1.0000000e-06   6.6519198e-01   4.6995226e-01   1.0528779e-01   7.5585632e-08
   1.6060000e+03   1.7771692e-11   1.0000000e-06   6.9641925e-01   3.9299356e-01   8.7616846e-01   7.5484341e-08
   1.6070000e+03   3.0110625e-11   1.0000000e-06   1.8938788e-01   6.7610065e-01   4.6342445e-02   7.4895841e-08
   1.6080000e+03   2.7222269e-11   1.0000000e-06   5.6161494e-02   7.2038572e-01   9.8318720e-02   7.2288620e-08
   1.6090000e+03   2.8668498e-11   1.0000000e-06   6.6259262e-02   6.8466967e-01   4.2089105e-01   6.9739793e-08
   1.6100000e+03   2.2223227e-11   1.0000000e-06   2.8622985e-01   6.9249290e-01   5.8864000e+00   6.8639075e-08
   1.6110000e+03   2.4929279e-11   1.0000000e-06   1.7571369e-01   6.0316596e-01   2.9083244e+00   6.6804061e-08
   1.6120000e+03   2.4574072e-11   1.0000000e-06   6.9228740e-01   5.2088154e-01   1.3132833e+00   6.6626194e-08
   1.6130000e+03   8.8822885e-12   1.0000000e-06   1.8122432e-01   5.8993875e-01   3.7420317e-02   6.5186466e-08
   1.6140000e+03   4.5883612e-11   1.0000000e-06   2.1036264e-01   7.7203469e-01   7.0911133e-01   6.0836550e-08
   1.6150000e+03   6.7196104e-11   1.0000000e-06   1.7402642e-01   7.0907943e-01   4.0618657e+01   4.9073321e-08
   1.6160000e+03   5.4036518e-11   1.0000000e-06   2.6841572e-01   4.9123865e-01   5.9332694e+01   4.7740813e-08
   1.6170000e+03   7.3338916e-11   1.0000000e-06   1.9713882e-01   4.0637291e-01   5.7251945e+01   4.3664827e-08
   1.6180000e+03   4.4694630e-11   1.0000000e-06   6.3739979e-01  -4.9608389e-02   5.9896482e+02   4.4441535e-08
   1.6190000e+03   5.0034314e-11   1.0000000e-06   5.4109971e-02   2.7700167e-01   2.6815638e+00   4.3557180e-08
   1.6200000e+03   3.1969096e-11   1.0000000e-06   1.1663780e-01   4.1510452e-01   4.8173216e-01   4.2535403e-08
   1.6210000e+03   3.6481129e-11   1.0000000e-06   2.2782861e-01   6.5158421e-02   5.5076886e+00   4.2454321e-08
   1.6220000e+03   2.5112992e-11   1.0000000e-06   2.8206914e-01   7.2597067e-03   1.8277581e+01   4.2540434e-08
   1.6230000e+03   4.9392901e-11   1.0000000e-06   3.1637755e-01  -3.1745505e-02   1.0306549e+02   4.3659468e-08
   1.6240000e+03   6.7798659e-12   1.0000000e-06   6.6462922e-01  -2.2207302e-01   4.0601637e+02   4.4190401e-08
   1.6250000e+03   1.8537886e-11   1.0000000e-06   6.9354888e-02   1.9918391e-01   2.0090447e+00   4.3722401e-08
   1.6260000e+03   1.2477603e-11   1.0000000e-06   8.0165840e-02   6.8225951e-03   2.2202072e+00   4.3738359e-08
   1.6270000e+03   1.1115917e-11   1.0000000e-06   2.2523917e-01   2.4318401e-01   1.4105144e+00   4.3513986e-08
   1.6280000e+03   1.7872995e-11   1.0000000e-06   2.3949259e-01   2.2015813e-01   4.1111859e+00   4.3227794e-08
   1.6290000e+03   6.8711072e-12   1.0000000e-06   2.8371274e-01   1.4540076e-01   2.6853400e+01   4.2956745e-08
   1.6300000e+03   1.7232601e-11   1.0000000e-06   6.6931712e-01   1.2179895e-01   1.0844926e+01   4.2855438e-08
   1.6310000e+03   1.2832639e-11   1.0000000e-06   9.9678184e-02   2.2028022e-01   4.8898104e+00   4.2255054e-08
   1.6320000e+03   1.3521660e-11   1.0000000e-06   8.9997348e-02   7.4228520e-02   2.3375898e+00   4.2247775e-08
   1.6330000e+03   1.0947087e-11   1.0000000e-06   2.4475861e-01  -7.0190992e-02   1.2797543e+01   4.2335004e-08
   1.6340000e+03   1.2382045e-11   1.0000000e-06   1.7507239e-01  -1.1168669e-01   3.5467212e+00   4.2482015e-08
   1.6350000e+03   9.2073175e-12   1.0000000e-06   2.9120040e-01  -1.6666636e-01   2.6383834e+00   4.2636700e-08
   1.6360000e+03   1.4869602e-11   1.0000000e-06   6.3280060e-01  -2.2391808e-01   1.2539117e+01   4.2756635e-08
   1.6370000e+03   8.1521367e-12   1.0000000e-06   8.0182416e-02  -3.0281519e-01   1.4994871e+00   4.3070568e-08
   1.6380000e+03   9.1855084e-12   1.0000000e-06   4.5550108e-02   1.8369209e-01   1.0065418e+00   4.2410988e-08
   1.6390000e+03   7.8029922e-12   1.0000000e-06   2.4263246e-01   7.7494049e-02   9.3523824e+00   4.2357996e-08
   1.6400000e+03   7.4010426e-12   1.0000000e-06   1.6786798e-01   9.8630397e-02   2.6617891e+00   4.2280205e-08
   1.6410000e+03   7.3878640e-12   1.0000000e-06   2.8878010e-01   9.5459920e-02   2.5726388e+00   4.2207563e-08
   1.6420000e+03   5.2943011e-12   1.0000000e-06   6.3361716e-01   1.1948690e-01   6.8962962e+00   4.2174542e-08
   1.6430000e+03   9.1180726e-12   1.0000000e-06   7.8842266e-02   2.7324626e-01   7.9205699e-01   4.1901336e-08
   1.6440000e+03   7.4708763e-12   1.0000000e-06   4.8318864e-02   8.9215658e-02   1.9892268e+00   4.1749638e-08
   1.6450000e+03   1.0710307e-11   1.0000000e-06   2.4170649e-01   2.8713465e-02   4.8315070e+00   4.1734447e-08
   1.6460000e+03   8.8291483e-12   1.0000000e-06   1.6727137e-01  -1.4730512e-02   9.0781757e-01   4.1747363e-08
   1.6470000e+03   4.6149334e-12   1.0000000e-06   2.9241085e-01  -9.2178957e-02   1.7812372e+00   4.1804918e-08
   1.6480000e+03   1.9783628e-11   1.0000000e-06   6.3295648e-01  -9.6521140e-02   8.1540296e-01   4.1859684e-08
   1.6490000e+03   1.0962976e-11   1.0000000e-06   7.9311441e-02  -6.5863740e-02   6.0274853e-01   4.1918999e-08
   1.6500000e+03   1.5296627e-11   1.0000000e-06   4.5435782e-02   1.5792192e-01   2.0638951e-01   4.1632247e-08
   1.6510000e+03   1.4454845e-11   1.0000000e-06   2.5187585e-01   7.6782004e-02   2.2140622e+00   4.1583154e-08
   1.6520000e+03   8.6815251e-12   1.0000000e-06   1.7097260e-01   9.9451663e-02   3.3434035e-01   4.1542195e-08
   1.6530000e+03   1.8006388e-11   1.0000000e-06   2.9070932e-01   1.3665730e-01   3.1716515e-01   4.1437690e-08
   1.6540000e+03   1.3087668e-11   1.0000000e-06   6.5300739e-01   1.3139473e-01   2.9361432e+00   4.1377926e-08
   1.6550000e+03   8.3207197e-12   1.0000000e-06   7.8905128e-02   1.7391136e-01   1.5091842e-01   4.1135159e-08
   1.6560000e+03   9.2490790e-12   1.0000000e-06   7.6971663e-02   1.5092439e-01   4.6826253e-01   4.0970753e-08
   1.6570000e+03   1.2991869e-11   1.0000000e-06   2.5054609e-01   2.2890725e-02   1.2179391e-01   4.0964800e-08
   1.6580000e+03   1.9452158e-11   1.0000000e-06   1.8288454e-01   1.0449681e-01   6.2786425e-02   4.0902607e-08
   1.6590000e+03   1.4433590e-11   1.0000000e-06   2.6861123e-01  -5.8130558e-02   2.1560083e-01   4.0938345e-08
   1.6600000e+03   2.2708958e-11   1.0000000e-06   6.4106631e-01  -1.2993336e-01   2.5780378e-01   4.0982503e-08
   1.6610000e+03   8.9826732e-12   1.0000000e-06   1.3769049e-01  -1.1607636e-01   2.2913155e-01   4.1054767e-08
   1.6620000e+03   8.4436233e-12   1.0000000e-06   3.3759942e-02   1.5342692e-01   8.1547543e-02   4.0934708e-08
   1.6630000e+03   1.7181602e-11   1.0000000e-06   2.4877118e-01   2.2678541e-01   1.4888444e-01   4.0850008e-08
   1.6640000e+03   6.8150908e-12   1.0000000e-06   2.1513065e-01   1.9737029e-01   3.2321154e-01   4.0770580e-08
   1.6650000e+03   1.0599998e-11   1.0000000e-06   2.5436123e-01   1.7452398e-01   1.3696660e-01   4.0711119e-08
   1.6660000e+03   7.6702671e-12   1.0000000e-06   5.9764005e-01   1.6055225e-01   1.1583568e-01   4.0699354e-08
   1.6670000e+03   9.6959125e-12   1.0000000e-06   1.4487524e-01   2.4254048e-01   3.1739711e-02   4.0622234e-08
   1.6680000e+03   8.6998379e-12   1.0000000e-06   4.8062220e-02   3.2371940e-01   1.8807924e-02   4.0381377e-08
   1.6690000e+03   1.4740551e-11   1.0000000e-06   2.2118956e-01   4.3128632e-01   2.7676228e-01   4.0231984e-08
   1.6700000e+03   2.3759274e-11   1.0000000e-06   2.4624867e-01   3.5925079e-01   2.0837189e-01   4.0046739e-08
   1.6710000e+03   2.1107342e-11   1.0000000e-06   9.0098472e-02   4.1524926e-01   1.5970193e+00   3.8558743e-08
   1.6720000e+03   3.2363053e-11   1.0000000e-06   6.1153447e-01   2.6821383e-01   8.5551364e-01   3.8423707e-08
   1.6730000e+03   8.9053488e-12   1.0000000e-06   1.6939332e-01   3.0967503e-01   7.5425087e+00   3.7270947e-08
   1.6740000e+03   7.9855401e-12   1.0000000e-06   1.4981288e-01   2.6781651e-01   1.2099289e+00   3.6918509e-08
   1.6750000e+03   1.0495685e-11   1.0000000e-06   2.6604735e-01  -6.0691147e-02   3.9550994e-01   3.6949009e-08
   1.6760000e+03   1.2517443e-11   1.0000000e-06   3.9267083e-01  -9.3311221e-02   1.1151343e-01   3.6961246e-08
   1.6770000e+03   9.8302858e-12   1.0000000e-06   1.6989750e-01  -1.7045410e-01   1.6799318e-01   3.7257256e-08
   1.6780000e+03   1.5425322e-11   1.0000000e-06   5.9406016e-01  -1.7742986e-01   6.0669994e+00   3.7424010e-08
   1.6790000e+03   7.1774378e-12   1.0000000e-06   2.6321778e-01  -2.0853450e-01   1.3198473e+01   3.7873407e-08
   1.6800000e+03   5.5142135e-12   1.0000000e-06   1.0556509e-01   1.4142506e-01   5.4846299e-01   3.7828870e-08
   1.6810000e+03   6.6770441e-12   1.0000000e-06   1.2921719e-01   3.0973300e-01   7.6363212e-02   3.7718591e-08
   1.6820000e+03   1.2989104e-11   1.0000000e-06   3.8033901e-01   3.0384410e-01   1.3914529e-01   3.7524461e-08
   1.6830000e+03   7.6285027e-12   1.0000000e-06   3.0093969e-01   3.0005330e-01   2.1520974e+00   3.7340005e-08
   1.6840000e+03   9.3297927e-12   1.0000000e-06   5.4338400e-01   2.3736325e-01   4.2385713e+00   3.7198107e-08
   1.6850000e+03   5.2377202e-12   1.0000000e-06   2.9638724e-01   2.1918926e-01   3.8731058e+00   3.7078818e-08
   1.6860000e+03   5.6992217e-12   1.0000000e-06   8.3234119e-02   3.2148619e-01   3.6734984e-01   3.6813961e-08
   1.6870000e+03   1.0508225e-11   1.0000000e-06   1.5339479e-01   1.1173169e-01   2.4068226e-01   3.6706716e-08
   1.6880000e+03   8.9156044e-12   1.0000000e-06   2.5827571e-01  -1.6345262e-01   1.3408709e+00   3.6771524e-08
   1.6890000e+03   1.1018452e-11   1.0000000e-06   3.0538899e-01   3.1655878e-01   1.7557726e-01   3.6645787e-08
   1.6900000e+03   8.5234264e-12   1.0000000e-06   6.4904845e-01   1.5823587e-01   2.7225663e-01   3.6621443e-08
   1.6910000e+03   8.7159211e-12   1.0000000e-06   2.8556033e-01   3.5971702e-01   6.5414198e-02   3.6567852e-08
   1.6920000e+03   3.4307198e-12   1.0000000e-06   7.1955910e-02   2.3600699e-01   7.2253321e-02   3.6278790e-08
   1.6930000e+03   5.0637824e-12   1.0000000e-06   1.1629487e-01  -1.2126746e-01   5.5427733e-01   3.6360344e-08
   1.6940000e+03   9.2321766e-12   1.0000000e-06   2.4127519e-01   5.2779042e-01   6.3416507e-02   3.6059417e-08
   1.6950000e+03   8.1511727e-12   1.0000000e-06   2.7991700e-01   4.2584756e-01   5.3592132e-01   3.5931870e-08
   1.6960000e+03   7.9992570e-12   1.0000000e-06   6.3797752e-01   5.1656120e-01   1.0272015e-01   3.4171736e-08
   1.6970000e+03   1.2897820e-11   1.0000000e-06   8.7064068e-01   4.3886890e-01   3.5559718e+00   3.3765883e-08
   1.6980000e+03   1.0516918e-11   1.0000000e-06   5.7751381e-01   4.0784525e-01   4.4379833e+00   3.3531406e-08
   1.6990000e+03   1.0717132e-11   1.0000000e-06   8.1853511e-02   3.1810031e-01   3.7167214e-01   3.2674101e-08
   1.7000000e+03   4.8191302e-12   1.0000000e-06   1.6426185e-01   1.8927148e-01   6.3416811e+00   3.2406713e-08
   1.7010000e+03   1.3949345e-11   1.0000000e-06   3.5933533e-01   2.7302331e-01   9.1227519e-01   3.1951719e-08
   1.7020000e+03   6.7522663e-12   1.0000000e-06   2.9824575e-01   2.1856759e-01   4.6434645e+00   3.1889637e-08
   1.7030000e+03   1.2165141e-11   1.0000000e-06   3.6018645e-01  -2.1757273e-01   4.1155957e-01   3.1981377e-08
   1.7040000e+03   9.1480183e-12   1.0000000e-06   5.8743886e-01  -2.0853760e-01   4.2738238e+00   3.2096967e-08
   1.7050000e+03   6.4874203e-12   1.0000000e-06   6.8619352e-02  -1.5475449e-01   1.2754584e+00   3.2319671e-08
   1.7060000e+03   5.7883532e-12   1.0000000e-06   6.3243398e-02  -1.8238040e-01   7.2279293e-01   3.2460748e-08
   1.7070000e+03   3.9093645e-12   1.0000000e-06   1.0556843e-01  -2.5644642e-01   5.2016394e+00   3.2636119e-08
   1.7080000e+03   3.3831581e-12   1.0000000e-06   2.9794194e-01  -2.5389068e-01   5.2264208e-01   3.2670206e-08
   1.7090000e+03   7.1799725e-12   1.0000000e-06   3.4523865e-01   3.3899338e-01   8.3279724e-01   3.2598763e-08
   1.7100000e+03   5.0342234e-12   1.0000000e-06   5.9176276e-01   3.0042932e-01   2.7042115e+00   3.2496969e-08
   1.7110000e+03   3.8851223e-12   1.0000000e-06   7.4291285e-02   2.8287213e-01   7.3803614e-01   3.2292960e-08
   1.7120000e+03   2.4285135e-12   1.0000000e-06   6.2542108e-02   2.8143377e-01   3.0378432e-01   3.2125792e-08
   1.7130000e+03   5.7238234e-12   1.0000000e-06   1.0364665e-01   4.2533250e-01   3.2943782e-01   3.1585807e-08
   1.7140000e+03   2.9619595e-12   1.0000000e-06   3.4703206e-01   4.2522431e-01   2.1167508e+00   3.1530501e-08
   1.7150000e+03   6.3498960e-12   1.0000000e-06   3.2415458e-01  -5.2130476e-02   1.0226438e-01   3.1554080e-08
   1.7160000e+03   6.9320278e-12   1.0000000e-06   6.4788457e-01  -1.1533674e-01   2.9838177e+00   3.1598610e-08
   1.7170000e+03   5.9622383e-12   1.0000000e-06   1.0973250e-01  -8.8142210e-02   5.0913275e-01   3.1646886e-08
   1.7180000e+03   3.8111617e-12   1.0000000e-06   6.9951297e-02  -1.3687923e-01   1.3375347e-01   3.1684182e-08
   1.7190000e+03   4.0470462e-12   1.0000000e-06   4.7762115e-02  -1.4221688e-02   7.1252920e-02   3.1689452e-08
   1.7200000e+03   3.2225964e-12   1.0000000e-06   3.4578963e-01   1.4965126e-01   4.4017166e-02   3.1682958e-08
   1.7210000e+03   6.3615255e-12   1.0000000e-06   2.3491355e-01   1.7092813e-01   6.3685942e-02   3.1600643e-08
   1.7220000e+03   2.7370912e-12   1.0000000e-06   7.2115186e-01   1.5286607e-01   5.0805481e+00   3.1577056e-08
   1.7230000e+03   3.0872009e-12   1.0000000e-06   1.1818628e-01   1.6625196e-01   2.0328577e-01   3.1544327e-08
   1.7240000e+03   2.6774745e-12   1.0000000e-06   7.9493948e-02   2.3716567e-01   2.3228250e-02   3.1501385e-08
   1.7250000e+03   1.7187253e-12   1.0000000e-06   5.5697587e-02   1.5715123e-02   7.5562579e-02   3.1498114e-08
   1.7260000e+03   1.9573930e-12   1.0000000e-06   3.6281194e-01   1.0142948e-01   6.2909358e-02   3.1494989e-08
   1.7270000e+03   1.9009330e-12   1.0000000e-06   1.7208698e-01  -7.7534275e-02   6.2906558e-02   3.1515158e-08
   1.7280000e+03   2.0522830e-12   1.0000000e-06   7.2076375e-01  -5.4207014e-02   6.0090531e-01   3.1519255e-08
   1.7290000e+03   2.7340830e-12   1.0000000e-06   1.1319758e-01   5.4683602e-01   3.4421574e-02   3.1482225e-08
   1.7300000e+03   1.2638224e-12   1.0000000e-06   9.2280565e-02   3.8188728e-01   8.8798480e-03   3.1455602e-08
   1.7310000e+03   2.0491384e-12   1.0000000e-06   5.1012089e-02   2.9242339e-01   1.4586498e-02   3.1324503e-08
   1.7320000e+03   1.2240610e-12   1.0000000e-06   3.3879076e-01   2.9898106e-01   3.7812089e-01   3.1310701e-08
   1.7330000e+03   3.1391352e-12   1.0000000e-06   1.8347704e-01   7.2448808e-01   1.5757554e-02   3.0955122e-08
   1.7340000e+03   8.7626195e-12   1.0000000e-06   8.0858376e-01   7.1459539e-01   7.4192287e+00   3.0795251e-08
   1.7350000e+03   6.9467042e-12   1.0000000e-06   8.1267138e-02   7.1846942e-01   6.3196522e-01   2.9933303e-08
   1.7360000e+03   5.3867408e-12   1.0000000e-06   1.2018845e-01   7.0178677e-01   8.8207884e-01   2.9788903e-08
   1.7370000e+03   6.4892007e-12   1.0000000e-06   4.6560442e-02   6.8462238e-01   5.5076603e-01   2.8424187e-08
   1.7380000e+03   1.3607926e-11   1.0000000e-06   3.4659976e-01   6.4672712e-01   1.3505405e+00   2.7663493e-08
   1.7390000e+03   4.4846644e-12   1.0000000e-06   1.1698489e-01   6.4103580e-01   1.0850170e+01   2.6222133e-08
   1.7400000e+03   8.9140422e-12   1.0000000e-06   8.4673201e-01  -5.1041230e-01   1.0953572e+00   2.6279577e-08
   1.7410000e+03   4.3758521e-12   1.0000000e-06   1.0751499e-01  -1.2121659e-01   3.4133373e-01   2.6353411e-08
   1.7420000e+03   5.8476092e-12   1.0000000e-06   1.5405697e-01   6.6620715e-01   3.1036304e-01   2.6015643e-08
   1.7430000e+03   5.2004052e-12   1.0000000e-06   6.4609925e-02   6.6395915e-01   1.1977813e+00   2.5379539e-08
   1.7440000e+03   5.7155551e-12   1.0000000e-06   2.8381598e-01  -4.6530088e-01   1.5623489e+00   2.5525152e-08
   1.7450000e+03   3.4574302e-12   1.0000000e-06   1.0883490e-01  -2.6107094e-01   6.2513690e-01   2.5659850e-08
   1.7460000e+03   1.5302779e-11   1.0000000e-06   7.9545823e-01   6.4542447e-01   5.1359354e-01   2.5136107e-08
   1.7470000e+03   2.4429843e-12   1.0000000e-06   2.9060896e-01   6.2152918e-01   1.9947194e+01   2.3967958e-08
   1.7480000e+03   4.0724620e-12   1.0000000e-06   1.4226361e-01  -4.4473779e-01   4.9772407e-01   2.4051435e-08
   1.7490000e+03   3.5401627e-12   1.0000000e-06   5.9683904e-02  -4.1776593e-01   2.0750921e-01   2.4318670e-08
   1.7500000e+03   5.8894909e-12   1.0000000e-06   2.7367236e-01   5.7460887e-01   2.2206265e-01   2.4126311e-08
   1.7510000e+03   3.0719650e-12   1.0000000e-06   1.3532092e-01   4.9893661e-01   1.1028001e+00   2.3921603e-08
   1.7520000e+03   6.9042992e-12   1.0000000e-06   6.2252727e-01  -5.7404009e-01   3.6784108e+00   2.4120557e-08
   1.7530000e+03   2.3610394e-12   1.0000000e-06   2.9315237e-01  -5.8773438e-01   8.3656961e+00   2.4592093e-08
   1.7540000e+03   3.6808928e-12   1.0000000e-06   1.2095172e-01   6.1476595e-01   1.5968122e+00   2.4404689e-08
   1.7550000e+03   2.3677505e-12   1.0000000e-06   7.3408270e-02   6.0745579e-01   2.6869379e+00   2.3796217e-08
   1.7560000e+03   3.2763530e-12   1.0000000e-06   2.6188312e-01  -5.5411474e-01   3.6702077e+00   2.3891160e-08
   1.7570000e+03   2.3796471e-12   1.0000000e-06   1.3318906e-01  -2.5717729e-01   3.5938422e-01   2.3926014e-08
   1.7580000e+03   4.7967214e-12   1.0000000e-06   5.9209193e-01   5.7605990e-01   5.8729132e-01   2.3800214e-08
   1.7590000e+03   2.0730439e-12   1.0000000e-06   3.0336428e-01   5.8212620e-01   3.6704905e+00   2.3603197e-08
   1.7600000e+03   4.0794622e-12   1.0000000e-06   1.0168583e-01  -5.0870290e-01   7.7457957e-01   2.3749790e-08
   1.7610000e+03   2.0253121e-12   1.0000000e-06   9.5875888e-02  -5.2868306e-01   1.1375124e+00   2.3975635e-08
   1.7620000e+03   4.6093916e-12   1.0000000e-06   2.5872551e-01   5.9451451e-01   1.9500170e-01   2.3803074e-08
   1.7630000e+03   3.3175262e-12   1.0000000e-06   1.7376469e-01   4.7546206e-01   2.0251978e+00   2.3626334e-08
   1.7640000e+03   3.1950199e-12   1.0000000e-06   5.9895692e-01  -5.5342857e-01   1.7745885e+00   2.3717365e-08
   1.7650000e+03   1.9560220e-12   1.0000000e-06   3.0957742e-01  -5.5309964e-01   1.3771475e+00   2.3859449e-08
   1.7660000e+03   2.9310138e-12   1.0000000e-06   8.9318615e-02   6.0622233e-01   1.5192538e+00   2.3520408e-08
   1.7670000e+03   2.4153086e-12   1.0000000e-06   1.0609119e-01   5.9802581e-01   1.9622993e+00   2.3306565e-08
   1.7680000e+03   5.7511002e-12   1.0000000e-06   1.9525623e-01  -1.6014826e-01   4.3640345e-01   2.3332543e-08
   1.7690000e+03   1.8054266e-12   1.0000000e-06   1.8247598e-01   4.2133586e-01   4.4505675e-01   2.3197683e-08
   1.7700000e+03   2.4191410e-12   1.0000000e-06   5.9753608e-01   5.5402871e-01   5.9689097e-01   2.3137925e-08
   1.7710000e+03   1.9076132e-12   1.0000000e-06   3.1432938e-01   5.5843856e-01   3.5094406e+00   2.2962301e-08
   1.7720000e+03   1.7548611e-12   1.0000000e-06   8.5502709e-02  -5.3908560e-01   2.0164425e+00   2.3159311e-08
   1.7730000e+03   1.7647704e-12   1.0000000e-06   1.0584987e-01  -5.1598183e-01   6.3492997e-01   2.3278695e-08
   1.7740000e+03   2.6597703e-12   1.0000000e-06   1.6810514e-01   8.4299825e-02   5.0732084e-01   2.3271098e-08
   1.7750000e+03   1.4512250e-12   1.0000000e-06   1.8816730e-01  -3.7138405e-01   1.9512194e-01   2.3324169e-08
   1.7760000e+03   2.1498107e-12   1.0000000e-06   5.9578723e-01  -5.4434337e-01   3.3713352e-01   2.3357666e-08
   1.7770000e+03   1.3351880e-12   1.0000000e-06   3.2695477e-01  -5.3848849e-01   2.3651125e+00   2.3474573e-08
   1.7780000e+03   1.6409813e-12   1.0000000e-06   8.5974097e-02   5.9133025e-01   4.9303613e-01   2.3368092e-08
   1.7790000e+03   1.3847352e-12   1.0000000e-06   1.0556461e-01   5.8711403e-01   1.4010364e+00   2.3218844e-08
   1.7800000e+03   1.9766705e-12   1.0000000e-06   1.6281413e-01   4.8803633e-01   2.2797498e-01   2.3178592e-08
   1.7810000e+03   1.0325775e-12   1.0000000e-06   1.9411351e-01   5.6578049e-01   3.9064983e-01   2.3098840e-08
   1.7820000e+03   3.6059036e-12   1.0000000e-06   5.8611447e-01   6.1701006e-01   2.4115726e-01   2.2991841e-08
   1.7830000e+03   1.0241328e-12   1.0000000e-06   3.5127528e-01   6.1624577e-01   6.3460354e+00   2.2817330e-08
   1.7840000e+03   5.0381796e-12   1.0000000e-06   8.3968161e-02   7.7517532e-01   1.5268235e-01   2.1495238e-08
   1.7850000e+03   2.9274847e-12   1.0000000e-06   1.3990489e-01   7.2907468e-01   6.7453379e+00   2.1085870e-08
   1.7860000e+03   2.9623800e-12   1.0000000e-06   1.6447281e-01   6.5479247e-01   3.6600045e+00   2.0316741e-08
   1.7870000e+03   1.6690505e-12   1.0000000e-06   2.6838313e-01   5.9856440e-01   3.6863691e+01   2.0099982e-08
   1.7880000e+03   9.8311389e-12   1.0000000e-06   5.6216778e-01   5.1948439e-01   5.0782318e-01   1.9936142e-08
   1.7890000e+03   3.2998369e-12   1.0000000e-06   4.9702393e-01   7.0394611e-01   2.1251632e+00   1.9704541e-08
   1.7900000e+03   2.7037210e-12   1.0000000e-06   3.8760656e-02   5.9077633e-01   6.1978245e-01   1.8842980e-08
   1.7910000e+03   4.0801781e-12   1.0000000e-06   1.4619716e-01   5.7168120e-01   9.4031420e-01   1.8764189e-08
   1.7920000e+03   4.9535712e-12   1.0000000e-06   9.9083879e-02  -4.6250701e-01   1.6076416e-01   1.9507681e-08
   1.7930000e+03   2.6592032e-12   1.0000000e-06   2.8125275e-01  -4.9082988e-01   1.0805108e+01   1.9713012e-08
   1.7940000e+03   5.5307391e-12   1.0000000e-06   4.3219990e-01  -8.3142845e-02   9.9364419e-01   1.9726325e-08
   1.7950000e+03   3.9793726e-12   1.0000000e-06   5.1544532e-01  -3.0519212e-01   1.1127082e+00   1.9779334e-08
   1.7960000e+03   1.9854774e-12   1.0000000e-06   5.6312033e-02  -1.8177993e-01   5.6063030e-02   1.9804999e-08
   1.7970000e+03   3.3660144e-12   1.0000000e-06   1.3230581e-01   5.9556114e-01   1.5719967e-01   1.9575723e-08
   1.7980000e+03   4.1416207e-12   1.0000000e-06   1.7912454e-01   5.4835603e-01   5.9461730e+00   1.9092210e-08
   1.7990000e+03   2.2382635e-12   1.0000000e-06   2.9429183e-01   5.2223025e-01   7.4782273e+00   1.9019767e-08
   1.8000000e+03   6.2070433e-12   1.0000000e-06   4.0369076e-01   3.7049047e-01   2.2110003e-01   1.8923966e-08
   1.8010000e+03   1.9088747e-12   1.0000000e-06   6.3012705e-01   4.8017099e-01   3.5133419e+00   1.8861957e-08
   1.8020000e+03   2.2267413e-12   1.0000000e-06   7.1472551e-02   6.2931820e-01   1.4613658e-01   1.8754018e-08
   1.8030000e+03   4.2508785e-12   1.0000000e-06   1.1421459e-01   3.0494169e-01   7.5665452e-02   1.8700691e-08
   1.8040000e+03   1.8224576e-12   1.0000000e-06   1.2299380e-01  -8.9054626e-02   2.3789143e-01   1.8727500e-08
   1.8050000e+03   1.4124302e-12   1.0000000e-06   2.8335441e-01   1.1456179e-01   9.0849191e-02   1.8724473e-08
   1.8060000e+03   2.7537775e-12   1.0000000e-06   2.4334537e-01  -1.6609367e-01   8.5307603e-02   1.8758670e-08
   1.8070000e+03   1.3742672e-12   1.0000000e-06   6.6991330e-01  -1.1853350e-01   1.8135111e+00   1.8766662e-08
   1.8080000e+03   1.3174205e-12   1.0000000e-06   6.9166521e-02   6.9490650e-01   5.4248863e-02   1.8722501e-08
   1.8090000e+03   1.4834374e-12   1.0000000e-06   8.6717599e-02   3.6104600e-01   3.7602892e-02   1.8690909e-08
   1.8100000e+03   1.1607592e-12   1.0000000e-06   1.3798401e-01   2.9592773e-01   6.2406647e-02   1.8669465e-08
   1.8110000e+03   1.5446543e-12   1.0000000e-06   2.8411115e-01   6.9513164e-01   2.2643082e-02   1.8651108e-08
   1.8120000e+03   1.4595003e-12   1.0000000e-06   2.0265377e-01   4.9743766e-01   1.3645825e-02   1.8525821e-08
   1.8130000e+03   3.1351966e-12   1.0000000e-06   8.3502678e-01   5.4474334e-01   2.7193009e+00   1.8499068e-08
   1.8140000e+03   1.9000256e-12   1.0000000e-06   5.6671874e-02   8.3200884e-01   1.5127974e-02   1.8266887e-08
   1.8150000e+03   1.0936415e-11   1.0000000e-06   1.9509256e-01   7.7683245e-01   6.4902811e-01   1.7141070e-08
   1.8160000e+03   1.1565112e-11   1.0000000e-06   2.1858384e-01   8.6393750e-01   3.8705393e-01   1.6784131e-08
   1.8170000e+03   9.2977640e-12   1.0000000e-06   3.6947395e-01   8.4436346e-01   4.9690612e+00   1.6509972e-08
   1.8180000e+03   1.0882694e-11   1.0000000e-06   4.5152837e-01   7.9428066e-01   1.3345339e+00   1.5968562e-08
   1.8190000e+03   5.5299031e-12   1.0000000e-06   5.7102062e-01   7.9426866e-01   1.7624800e+01   1.5535548e-08
   1.8200000e+03   8.2787235e-12   1.0000000e-06   2.0849868e-01   8.2275673e-01   9.6987503e+00   1.4582397e-08
   1.8210000e+03   3.1525084e-12   1.0000000e-06   2.7085264e-01  -6.6463759e-01   4.3763421e+01   1.5438939e-08
   1.8220000e+03   4.8746875e-12   1.0000000e-06   1.1096825e-01   8.6646127e-01   2.2969772e+00   1.4489281e-08
   1.8230000e+03   3.0278529e-12   1.0000000e-06   3.4645935e-01   6.2929031e-01   4.2756392e+00   1.4413445e-08
   1.8240000e+03   7.5102512e-12   1.0000000e-06   8.4996646e-02  -4.3159463e-01   1.3214354e-01   1.4849332e-08
   1.8250000e+03   2.5620289e-12   1.0000000e-06   5.6281192e-01   8.2960826e-01   1.8037269e+00   1.3492972e-08
   1.8260000e+03   3.2547333e-12   1.0000000e-06   6.7897341e-01   6.0128396e-01   8.4866461e+00   1.3426030e-08
   1.8270000e+03   2.6697692e-12   1.0000000e-06   3.0577629e-01   3.6588228e-01   2.8601181e+00   1.3319192e-08
   1.8280000e+03   2.9594259e-12   1.0000000e-06   9.6409668e-02  -7.3339212e-01   6.6879312e-01   1.3732715e-08
   1.8290000e+03   3.6880091e-12   1.0000000e-06   3.5306463e-01  -7.6306456e-01   3.8620557e+00   1.3811920e-08
   1.8300000e+03   5.2437530e-12   1.0000000e-06   7.0857625e-02  -6.3844153e-01   4.8971145e-01   1.4366457e-08
   1.8310000e+03   2.1746213e-12   1.0000000e-06   8.3543733e-02  -7.5939406e-01   4.7442688e+00   1.4774887e-08
   1.8320000e+03   3.6801732e-12   1.0000000e-06   6.2278694e-01  -5.5371385e-01   1.6102662e+00   1.4826548e-08
   1.8330000e+03   1.8707794e-12   1.0000000e-06   3.1197459e-01  -3.8923093e-01   1.8339832e+00   1.4910519e-08
   1.8340000e+03   1.2595191e-12   1.0000000e-06   4.3392600e-02  -5.2333964e-02   5.9885614e-02   1.4923866e-08
   1.8350000e+03   1.7711137e-12   1.0000000e-06   3.4532024e-01   8.1551872e-01   2.6353073e-01   1.4873794e-08
   1.8360000e+03   1.6915705e-12   1.0000000e-06   7.0830794e-02   7.4197055e-01   5.5776130e-01   1.4493250e-08
   1.8370000e+03   1.5980993e-12   1.0000000e-06   9.7306390e-02   8.4690478e-01   2.5718968e+00   1.4247463e-08
   1.8380000e+03   2.2292760e-12   1.0000000e-06   6.2758918e-01   5.7258812e-01   1.9515174e+00   1.4216438e-08
   1.8390000e+03   1.4822051e-12   1.0000000e-06   3.2224149e-01   4.7221385e-01   7.9080520e-01   1.4175175e-08
   1.8400000e+03   1.8501933e-12   1.0000000e-06   4.4316845e-02   6.0315457e-01   1.4574193e-01   1.4020929e-08
   1.8410000e+03   2.1283831e-12   1.0000000e-06   3.3408389e-01   8.7108172e-01   9.6056346e-02   1.3874529e-08
   1.8420000e+03   1.9752556e-12   1.0000000e-06   1.8370734e-01   5.4639566e-01   4.4975981e-01   1.3821495e-08
   1.8430000e+03   2.2968189e-12   1.0000000e-06   1.0817902e-01  -7.3150811e-01   4.3952751e-02   1.4045215e-08
   1.8440000e+03   1.5057525e-12   1.0000000e-06   6.1614187e-01  -3.3911685e-01   5.4069117e-01   1.4127457e-08
   1.8450000e+03   2.5951685e-12   1.0000000e-06   8.8951325e-01   1.4644694e-01   2.2432888e-01   1.4123852e-08
   1.8460000e+03   1.3304977e-12   1.0000000e-06   1.1417964e-01   6.9811026e-01   5.5525128e-02   1.3987687e-08
   1.8470000e+03   2.8622471e-12   1.0000000e-06   1.8534757e-01   7.7837680e-01   1.0097212e-01   1.3714641e-08
   1.8480000e+03   1.6751275e-12   1.0000000e-06   2.9731559e-01   9.1661110e-01   9.5145058e-01   1.3621259e-08
   1.8490000e+03   3.1384090e-12   1.0000000e-06   9.3996794e-02   8.5227499e-01   3.7595515e-01   1.3349528e-08
   1.8500000e+03   3.0728042e-12   1.0000000e-06   9.4744966e-02   9.5512299e-01   3.8417560e-01   1.3043723e-08
   1.8510000e+03   1.3064887e-11   1.0000000e-06   8.0715748e-01   7.6442282e-01   1.3808339e+00   1.2618686e-08
   1.8520000e+03   4.4775231e-12   1.0000000e-06   3.9291177e-01   6.4955294e-01   1.2045056e+01   1.2241359e-08
   1.8530000e+03   5.3108476e-12   1.0000000e-06   8.4256633e-02   8.5349204e-01   1.2340464e+00   1.1446113e-08
   1.8540000e+03   4.4891982e-12   1.0000000e-06   2.9912950e-01   5.5857191e-01   4.3528129e+00   1.1338553e-08
   1.8550000e+03   4.2016220e-12   1.0000000e-06   9.4150604e-02   5.1926866e-01   7.2779054e-01   1.1206812e-08
   1.8560000e+03   4.0213321e-12   1.0000000e-06   8.0389052e-02   8.6445481e-01   1.6911594e-01   1.1104574e-08
   1.8570000e+03   5.8350506e-12   1.0000000e-06   5.4670596e-01  -5.6268034e-01   1.7857530e+00   1.1281826e-08
   1.8580000e+03   2.9950609e-12   1.0000000e-06   4.0293164e-01  -4.9513579e-01   3.9218128e+00   1.1368393e-08
   1.8590000e+03   2.8748374e-12   1.0000000e-06   5.3570249e-02  -5.0174866e-01   7.0833085e-01   1.1496716e-08
   1.8600000e+03   3.2078793e-12   1.0000000e-06   2.8826752e-01  -3.2668444e-01   2.6892386e-01   1.1528641e-08
   1.8610000e+03   2.6799312e-12   1.0000000e-06   9.4719040e-02   3.7811146e-01   1.5944274e-01   1.1485694e-08
   1.8620000e+03   1.6837881e-12   1.0000000e-06   8.0145695e-02   7.7598429e-01   1.0856691e-01   1.1365166e-08
   1.8630000e+03   2.1596504e-12   1.0000000e-06   5.3637484e-01   5.2954553e-01   1.2284806e+00   1.1307783e-08
   1.8640000e+03   1.3555088e-12   1.0000000e-06   4.0820592e-01   6.1708742e-01   7.6948250e-01   1.1224396e-08
   1.8650000e+03   1.9478107e-12   1.0000000e-06   4.9008882e-02   8.4152462e-01   3.3603225e-01   1.1026755e-08
   1.8660000e+03   1.5528608e-12   1.0000000e-06   2.9523246e-01   6.9607072e-01   4.1328298e-01   1.0977310e-08
   1.8670000e+03   2.0814782e-12   1.0000000e-06   1.0768173e-01   7.0191522e-01   1.1676526e-01   1.0921228e-08
   1.8680000e+03   1.8180000e-12   1.0000000e-06   9.0442569e-02  -3.5129496e-01   3.4700107e-02   1.0989225e-08
   1.8690000e+03   3.7832938e-12   1.0000000e-06   5.5835762e-01  -2.2922972e-02   9.0926949e-02   1.0992797e-08
   1.8700000e+03   1.5651101e-12   1.0000000e-06   7.8244969e-01  -1.5296089e-01   4.8351433e-01   1.0999226e-08
   1.8710000e+03   1.2996774e-12   1.0000000e-06   5.2384823e-02   7.2169488e-01   4.8435944e-02   1.0621141e-08
   1.8720000e+03   2.8404097e-12   1.0000000e-06   3.2232092e-01   7.7190652e-01   8.3208884e-01   1.0409438e-08
   1.8730000e+03   2.6567570e-12   1.0000000e-06   2.0363855e-01   8.9121089e-01   6.6850431e+00   9.9279914e-09
   1.8740000e+03   2.8360076e-12   1.0000000e-06   1.0128843e-01   9.0450809e-01   4.0782447e+00   9.3596551e-09
   1.8750000e+03   4.2251456e-12   1.0000000e-06   2.0380123e-01   8.9781712e-01   9.1774913e+00   9.0596069e-09
   1.8760000e+03   8.0002879e-13   1.0000000e-06   7.3451944e-01   8.9304314e-01   1.5283062e+01   8.9390626e-09
   1.8770000e+03   8.2249670e-13   1.0000000e-06   6.0148759e-02  -6.9764283e-01   4.1883290e-01   9.1038536e-09
   1.8780000e+03   2.1254842e-12   1.0000000e-06   1.8210161e-01  -7.1690552e-01   2.4568222e+00   9.2299287e-09
   1.8790000e+03   1.2515419e-12   1.0000000e-06   2.1342361e-01  -8.3405451e-01   6.5680904e+00   9.4283451e-09
   1.8800000e+03   1.1698219e-12   1.0000000e-06   8.3193699e-02  -8.7409628e-01   4.9208061e+00   9.7467616e-09
   1.8810000e+03   2.1624802e-12   1.0000000e-06   2.1680308e-01  -8.9884072e-01   4.1404422e+00   9.8886964e-09
   1.8820000e+03   1.0231929e-12   1.0000000e-06   7.3749765e-01  -8.9729061e-01   4.9552428e+00   9.9316564e-09
   1.8830000e+03   1.6841044e-12   1.0000000e-06   5.0783016e-02   9.3700433e-01   1.2398404e-01   9.3572303e-09
   1.8840000e+03   3.1087945e-12   1.0000000e-06   1.7543075e-01   8.8824074e-01   1.5004379e+01   8.8736650e-09
   1.8850000e+03   1.5123338e-12   1.0000000e-06   2.2058319e-01   8.9978827e-01   1.9074848e+01   8.5774139e-09
   1.8860000e+03   1.6027936e-12   1.0000000e-06   9.4989749e-02   9.1751686e-01   6.8714280e+00   8.3666743e-09
   1.8870000e+03   3.0840605e-12   1.0000000e-06   2.1318730e-01   9.5387670e-01   1.0847003e+00   7.8274797e-09
   1.8880000e+03   4.3297175e-12   1.0000000e-06   8.5626731e-01   9.4251113e-01   2.0742712e+01   7.6782200e-09
   1.8890000e+03   2.3428040e-12   1.0000000e-06   6.2924053e-02   8.9402124e-01   1.6238488e+00   6.9902632e-09
   1.8900000e+03   2.7340506e-12   1.0000000e-06   1.5843111e-01  -8.4676151e-01   1.0208296e+01   7.4682148e-09
   1.8910000e+03   2.4591548e-12   1.0000000e-06   2.4302335e-01  -8.0325646e-01   3.0356977e+01   7.6471920e-09
   1.8920000e+03   3.4939469e-12   1.0000000e-06   1.1263007e-01   8.5905607e-01   1.5273974e+00   7.4909928e-09
   1.8930000e+03   4.2604672e-12   1.0000000e-06   8.8847514e-02   9.2940559e-01   2.9087848e-01   6.9875992e-09
   1.8940000e+03   2.6528742e-12   1.0000000e-06   8.7367723e-01   6.5731394e-01   3.1937376e+00   6.9732933e-09
   1.8950000e+03   5.6309151e-13   1.0000000e-06   2.2454212e-01  -3.1240296e-01   1.8744387e-02   7.0152265e-09
   1.8960000e+03   2.5561349e-12   1.0000000e-06   1.1748195e-01   5.9522165e-01   4.9732203e-02   6.8133343e-09
   1.8970000e+03   1.6778492e-12   1.0000000e-06   3.1045967e-01   7.7664703e-01   2.2351558e+00   6.7213502e-09
   1.8980000e+03   2.3694916e-12   1.0000000e-06   1.5754446e-01   9.2970673e-01   8.7544957e-01   6.3808764e-09
   1.8990000e+03   2.1255668e-12   1.0000000e-06   3.8282973e-01   9.3205598e-01   1.5405343e+00   6.0955778e-09
   1.9000000e+03   1.6077408e-12   1.0000000e-06   8.3355126e-01   8.7308707e-01   2.0718827e+00   6.0740536e-09
   1.9010000e+03   3.6061007e-12   1.0000000e-06   1.1730007e-01   5.5541769e-02   5.8239674e-02   6.0646995e-09
   1.9020000e+03   1.4009954e-12   1.0000000e-06   8.1425647e-02   9.2484028e-01   1.1088735e+00   5.6782295e-09
   1.9030000e+03   2.0114428e-12   1.0000000e-06   3.0240535e-01   9.1548237e-01   1.6255635e+00   5.6122873e-09
   1.9040000e+03   2.6199036e-12   1.0000000e-06   1.2798970e-01   9.4872037e-01   2.9274746e+00   5.1277530e-09
   1.9050000e+03   3.6848757e-12   1.0000000e-06   2.2525850e-01   9.4101974e-01   4.6917524e+01   3.4187356e-09
   1.9060000e+03   2.1181434e-12   1.0000000e-06   8.1469682e-01   8.6002723e-01   5.3377061e+02   3.2291599e-09
   1.9070000e+03   4.5788686e-12   1.0000000e-06   8.8416427e-02   7.4644772e-01   5.6970976e+00   2.8260401e-09
   1.9080000e+03   1.6010394e-12   1.0000000e-06   9.4128299e-02   7.7418668e-01   1.0446969e+01   2.4861096e-09
   1.9090000e+03   3.9403716e-12   1.0000000e-06   2.9784039e-01   6.7336200e-01   2.1269052e+00   2.3779824e-09
   1.9100000e+03   2.8084334e-12   1.0000000e-06   1.2564616e-01   7.0761042e-01   1.1219214e+01   1.6803581e-09
   1.9110000e+03   2.2488352e-12   1.0000000e-06   1.3678062e-01   5.6150541e-02   4.5732384e+01   1.6786327e-09
   1.9120000e+03   4.0390046e-12   1.0000000e-06   8.4410205e-01   1.5200099e-01   5.6392613e-01   1.6743915e-09
   1.9130000e+03   2.7656810e-12   1.0000000e-06   8.6518704e-02   9.2999127e-02   5.7963496e-01   1.8556047e-09
   1.9140000e+03   2.5289486e-12   1.0000000e-06   1.6211897e-01  -4.4663022e-01   1.0581251e+01   2.1992696e-09
   1.9150000e+03   2.7618594e-12   1.0000000e-06   3.7572494e-01  -6.3973229e-01   7.3451228e+01   2.3033827e-09
   1.9160000e+03   2.8157552e-12   1.0000000e-06   1.4808776e-01  -6.4067487e-01   6.1825426e+00   2.4519000e-09
   1.9170000e+03   2.4158619e-12   1.0000000e-06   1.3717188e-01  -6.8722560e-01   3.5078683e+00   2.5461283e-09
   1.9180000e+03   3.6017463e-12   1.0000000e-06   8.0360028e-01   7.6223516e-01   1.5510910e+00   2.5226896e-09
   1.9190000e+03   2.9079756e-12   1.0000000e-06   1.4491564e-01   7.6644467e-01   1.0995709e+01   1.9399249e-09
   1.9200000e+03   2.5976710e-12   1.0000000e-06   6.5864145e-02   5.3917691e-01   7.7384254e+00   1.8241825e-09
   1.9210000e+03   2.7589977e-12   1.0000000e-06   3.2355752e-01   4.3953915e-01   3.7013961e+01   1.7961770e-09
   1.9220000e+03   2.9467176e-12   1.0000000e-06   9.2706440e-02   4.0247277e-01   5.8358216e+00   1.7367424e-09
   1.9230000e+03   2.7570586e-12   1.0000000e-06   1.0826222e-01   3.4266358e-01   5.5149912e+00   1.7125447e-09
   1.9240000e+03   4.0503324e-12   1.0000000e-06   7.4594903e-01   1.9690805e-01   2.3141877e-01   1.6958197e-09
   1.9250000e+03   1.6892467e-12   1.0000000e-06   8.0428567e-01  -9.7072515e-02   2.1911926e+00   1.6988835e-09
   1.9260000e+03   4.0802369e-13   1.0000000e-06   1.3799465e-01  -2.8768200e-01   2.2756427e-01   1.8475838e-09
   1.9270000e+03   5.7306232e-13   1.0000000e-06   3.8651167e-01  -4.4605884e-01   1.6010689e+01   1.8606491e-09
   1.9280000e+03   7.4901945e-13   1.0000000e-06   1.8018547e-01  -2.1070668e-01   3.4766457e-01   1.8695857e-09
   1.9290000e+03   4.8059607e-13   1.0000000e-06   1.3269484e-01  -3.4996565e-02   1.8721402e-02   1.8699124e-09
   1.9300000e+03   1.7774631e-13   1.0000000e-06   1.8712539e-01  -4.4852708e-01   1.4127603e-02   1.8819094e-09


==> data/quadratic_n16__l5_1_2.dat <==
   1.0000000e+00   6.6927390e-01   1.0000000e-06   9.6923315e+00   3.6815669e-01   9.9138603e-02   3.8716020e+00
   2.0000000e+00   1.6122071e-01   1.0000000e-06   3.1212620e+00   3.6064019e-01   2.3491627e-01   3.6437209e+00
   3.0000000e+00   1.0536933e-01   1.0000000e-06   2.4246913e+00   2.9045875e-01   7.9394853e-02   3.5704406e+00
   4.0000000e+00   4.6049544e-02   1.0000000e-06   8.7627808e-01   3.2995649e-01   1.4838800e-01   3.4322611e+00
   5.0000000e+00   2.6270121e-02   1.0000000e-06   5.0467102e-01   3.2672407e-01   1.1005364e-01   3.3280501e+00
   6.0000000e+00   3.9148109e-02   1.0000000e-06   4.9208895e-01   3.3919922e-01   1.5567687e-01   3.1897660e+00
   7.0000000e+00   4.1014991e-02   1.0000000e-06   4.7108796e-01   3.4401019e-01   1.2482977e-01   3.0755979e+00
   8.0000000e+00   2.9240896e-02   1.0000000e-06   4.6516367e-01   2.3505903e-01   1.4592164e-01   3.0511740e+00
   9.0000000e+00   7.0048414e-03   1.0000000e-06   4.4680427e-01   1.9270026e-01   4.1913532e-02   3.0291309e+00
   1.0000000e+01   5.2651987e-03   1.0000000e-06   4.9749760e-01   3.5167801e-01   4.3381604e-02   2.9854528e+00
   1.1000000e+01   1.3180270e-02   1.0000000e-06   2.5377915e-01   4.6886824e-01   2.0824837e-01   2.7493497e+00
   1.2000000e+01   9.6797874e-03   1.0000000e-06   3.5751750e-01   3.3377410e-01   5.3920927e-01   2.6931693e+00
   1.3000000e+01   3.0537667e-03   1.0000000e-06   4.2899843e-01   1.8740845e-01   5.0410255e-02   2.6710572e+00
   1.4000000e+01   9.2517699e-03   1.0000000e-06   8.3094244e-01   2.4619907e-01   1.0657273e-01   2.6625202e+00
   1.5000000e+01   1.7026001e-03   1.0000000e-06   3.1868723e-01   4.5289700e-01   5.9963584e-02   2.5941214e+00
   1.6000000e+01   7.9329004e-03   1.0000000e-06   2.6958355e-01   4.6477897e-01   3.2146441e-01   2.5473456e+00
   1.7000000e+01   3.1109925e-03   1.0000000e-06   8.1279845e-02   5.7999665e-01   9.7748475e-02   2.4114729e+00
   1.8000000e+01   3.8166823e-03   1.0000000e-06   1.6210222e-01   6.2541537e-01   3.2008226e-01   2.2957312e+00
   1.9000000e+01   4.3838803e-03   1.0000000e-06   2.3206564e-01   6.9468456e-01   1.4834728e-01   2.2374231e+00
   2.0000000e+01   9.8468015e-03   1.0000000e-06   6.4869738e-01   5.1063194e-01   2.7328457e-01   2.1993767e+00
   2.1000000e+01   5.6840470e-03   1.0000000e-06   2.9055316e-01   5.2660153e-01   4.2713760e-01   2.1398680e+00
   2.2000000e+01   2.5350676e-03   1.0000000e-06   1.5370877e-01   5.9867596e-01   1.1211443e+00   1.9749944e+00
   2.3000000e+01   3.2906470e-03   1.0000000e-06   1.6030937e-01   7.8574459e-01   3.1565617e-01   1.8550390e+00
   2.4000000e+01   4.7129612e-03   1.0000000e-06   1.2672237e-01   2.4079827e-01   1.1594100e+00   1.8092172e+00
   2.5000000e+01   2.6324554e-03   1.0000000e-06   1.7783006e-01   8.5347233e-01   8.8293731e-01   1.4830532e+00
   2.6000000e+01   5.5912505e-03   1.0000000e-06   6.2960228e-01   8.2619422e-01   1.4603098e+00   1.3733406e+00
   2.7000000e+01   2.4043907e-03   1.0000000e-06   4.3507623e-01   7.8829499e-01   4.7441637e+00   1.2946066e+00
   2.8000000e+01   2.6211172e-03   1.0000000e-06   1.7704372e-01   6.9598695e-01   2.3938226e+00   1.1681094e+00
   2.9000000e+01   3.0645094e-03   1.0000000e-06   1.6001358e-01   8.6251138e-01   2.8872724e+00   9.9205139e-01
   3.0000000e+01   6.5291267e-03   1.0000000e-06   1.5458210e-01   9.3111127e-01   1.4065594e+00   6.7926110e-01
   3.1000000e+01   3.8010362e-03   1.0000000e-06   1.1861679e-01   9.0094988e-01   4.5497799e+00   3.7121750e-01
   3.2000000e+01   6.7771548e-03   1.0000000e-06   5.4413601e-01   7.0421708e-01   1.7447921e+01   2.7008455e-01
   3.3000000e+01   2.7830012e-03   1.0000000e-06   5.6703619e-01   2.4169354e-01   1.6756139e+01   2.6213359e-01
   3.4000000e+01   6.1748619e-03   1.0000000e-06   2.5113829e-01   4.0095256e-01   8.2073050e-01   2.4556236e-01
   3.5000000e+01   3.1646513e-03   1.0000000e-06   1.7699837e-01   9.3309033e-02   7.2951950e-01   2.9014388e-01
   3.6000000e+01   3.8589382e-03   1.0000000e-06   1.3639962e-01   1.2617355e-01   8.4525723e-01   2.8888325e-01
   3.7000000e+01   1.2102710e-03   1.0000000e-06   1.2477636e-01   7.6329469e-01   4.6311386e-01   2.0579556e-01
   3.8000000e+01   2.2254007e-03   1.0000000e-06   3.8443235e-01   2.5079870e-01   5.2453821e+00   2.0001891e-01
   3.9000000e+01   7.5428829e-04   1.0000000e-06   5.4841103e-01   3.0223409e-01   1.2887654e+00   1.9575295e-01
   4.0000000e+01   1.5171602e-03   1.0000000e-06   1.2212488e-01  -7.3158191e-02   8.5308316e-01   2.1836308e-01
   4.1000000e+01   7.9912482e-04   1.0000000e-06   2.6087876e-01   3.8809822e-01   1.7533571e+00   2.1400390e-01
   4.2000000e+01   4.6011712e-04   1.0000000e-06   9.2084480e-02   7.5835467e-01   3.0326987e-01   1.7012978e-01
   4.3000000e+01   7.0034384e-04   1.0000000e-06   1.8024179e-01   6.2703642e-01   1.8367581e+00   1.4878189e-01
   4.4000000e+01   1.3500102e-03   1.0000000e-06   3.2724331e-01   5.9006576e-01   2.0338146e+00   1.3846689e-01
   4.5000000e+01   6.7079369e-04   1.0000000e-06   6.7291173e-01   6.0937468e-01   9.3907845e-01   1.3366994e-01
   4.6000000e+01   4.6293270e-04   1.0000000e-06   1.4336335e-01   5.0961283e-01   2.3349360e-01   1.2078738e-01
   4.7000000e+01   5.1609867e-04   1.0000000e-06   3.0500596e-01   4.9591229e-01   3.0955595e-01   1.1853909e-01
   4.8000000e+01   2.4080998e-04   1.0000000e-06   2.3433070e-01   3.1948644e-02   1.3192766e-01   1.1906985e-01
   4.9000000e+01   2.3679409e-04   1.0000000e-06   1.5100548e-01   7.2889968e-01   3.5934586e-01   9.2635674e-02
   5.0000000e+01   7.7797944e-04   1.0000000e-06   4.5068892e-01   7.7558035e-01   6.6856936e+00   7.8580505e-02
   5.1000000e+01   3.2188897e-04   1.0000000e-06   6.6122590e-01   6.6212498e-01   1.2176265e+01   7.3843817e-02
   5.2000000e+01   2.9155498e-04   1.0000000e-06   1.1801480e-01   5.7936196e-01   9.4098982e-01   6.5332146e-02
   5.3000000e+01   3.1898169e-04   1.0000000e-06   2.7435270e-01   3.0624295e-01   3.2257867e-01   6.2910033e-02
   5.4000000e+01   3.4239560e-04   1.0000000e-06   1.5515752e-01   1.0145518e-01   1.9622293e+00   6.3236070e-02
   5.5000000e+01   3.7842217e-04   1.0000000e-06   5.9451125e-02   7.6938443e-01   8.4019047e-01   4.6038749e-02
   5.6000000e+01   4.0178190e-04   1.0000000e-06   2.9141688e-01   5.5418741e-01   1.8370061e+00   4.1132385e-02
   5.7000000e+01   5.3591357e-04   1.0000000e-06   6.6627121e-01   3.9527453e-01   9.0722189e+00   3.9195321e-02
   5.8000000e+01   2.5671450e-04   1.0000000e-06   9.2012601e-02   1.5394931e-01   2.2712236e+00   4.1987994e-02
   5.9000000e+01   2.7120305e-04   1.0000000e-06   2.2056516e-01  -6.4698090e-04   1.0690092e+00   4.2364801e-02
   6.0000000e+01   2.0976669e-04   1.0000000e-06   1.4566233e-01   2.5305821e-01   1.0779773e+00   4.0991785e-02
   6.1000000e+01   7.9803492e-05   1.0000000e-06   6.4033013e-02   5.3999384e-01   1.0608995e+00   3.6293466e-02
   6.2000000e+01   1.4576264e-04   1.0000000e-06   2.8418686e-01   4.4702683e-01   1.3999777e+00   3.4989378e-02
   6.3000000e+01   1.2026439e-04   1.0000000e-06   6.8047999e-01   4.4793841e-01   1.2824234e+00   3.4384130e-02
   6.4000000e+01   6.4983191e-05   1.0000000e-06   1.1808830e-01   1.9475951e-01   2.8378134e-01   3.3993346e-02
   6.5000000e+01   7.6689732e-05   1.0000000e-06   2.0397304e-01   2.6371299e-02   1.1340031e-01   3.3997160e-02
   6.6000000e+01   4.4816947e-05   1.0000000e-06   1.1802201e-01   2.9233056e-01   3.7646479e-01   3.3203092e-02
   6.7000000e+01   6.6057650e-05   1.0000000e-06   7.8070686e-02   5.4461840e-01   4.7679045e-01   3.1224567e-02
   6.8000000e+01   9.1134219e-05   1.0000000e-06   2.5742540e-01   5.5877260e-01   4.2967193e-01   3.0319399e-02
   6.9000000e+01   4.5097218e-05   1.0000000e-06   6.7450561e-01   5.1689218e-01   1.6435998e+00   2.9924351e-02
   7.0000000e+01   6.2945719e-05   1.0000000e-06   1.2917871e-01   1.1371083e-01   1.1671296e-01   2.9776368e-02
   7.1000000e+01   9.1131195e-05   1.0000000e-06   2.0074092e-01  -1.0694434e-02   1.1448492e-01   3.0007067e-02
   7.2000000e+01   4.9029749e-05   1.0000000e-06   2.2123275e-01   5.5247162e-01   3.3107081e-01   2.9668550e-02
   7.3000000e+01   1.5195219e-05   1.0000000e-06   1.5822893e-01   5.1055234e-01   8.7981313e-02   2.8424616e-02
   7.4000000e+01   5.4012975e-05   1.0000000e-06   2.6532493e-01   8.4859443e-01   1.2061654e-01   2.5579617e-02
   7.5000000e+01   3.5395655e-05   1.0000000e-06   8.3733839e-01   7.8722454e-01   2.3922256e+00   2.5204997e-02
   7.6000000e+01   3.0336936e-05   1.0000000e-06   1.2991154e-01   8.5714976e-01   5.8845428e-02   2.3945863e-02
   7.7000000e+01   3.9301379e-05   1.0000000e-06   2.0736844e-01   8.7969659e-01   4.8387844e-01   2.2682204e-02
   7.8000000e+01   7.5161921e-05   1.0000000e-06   2.3267479e-01   8.8386698e-01   1.0833362e+00   2.0018976e-02
   7.9000000e+01   5.9976636e-05   1.0000000e-06   1.3801093e-01   8.0738420e-01   1.9025201e+00   1.8151493e-02
   8.0000000e+01   1.7358502e-04   1.0000000e-06   1.4957384e-01   9.5874452e-01   1.4571285e+00   6.6393758e-03
   8.1000000e+01   3.4474580e-05   1.0000000e-06   7.3525352e-01   6.6761697e-01   2.8823897e+02   4.9916418e-03
   8.2000000e+01   7.6522383e-05   1.0000000e-06   1.2081295e-01   5.3007029e-01   4.5387264e+00   9.6587498e-03
   8.3000000e+01   5.5176872e-05   1.0000000e-06   2.5051598e-01  -1.8479193e-01   3.9934415e+00   1.0378279e-02
   8.4000000e+01   1.5973237e-04   1.0000000e-06   2.9965858e-01   9.6577581e-01   1.0710133e+00   2.9050289e-03
   8.5000000e+01   4.0364608e-05   1.0000000e-06   2.6366020e-01  -3.1950088e-01   9.0059003e+01   5.7217405e-03
   8.6000000e+01   9.0692261e-05   1.0000000e-06   1.6939188e-01  -4.0910728e-01   6.0533096e+00   1.2175867e-02
   8.7000000e+01   4.2842108e-05   1.0000000e-06   7.7595915e-01  -9.3646090e-01   4.6329652e+01   1.3213280e-02
   8.8000000e+01   5.6052928e-05   1.0000000e-06   1.1984946e-01  -5.8870828e-02   7.2457636e-01   1.3566258e-02
   8.9000000e+01   3.0690167e-05   1.0000000e-06   9.7579680e-02   9.6557527e-01   1.5122555e+00   8.7166138e-03
   9.0000000e+01   7.0753224e-05   1.0000000e-06   2.3103451e-01   9.6796546e-01   4.7125569e+01   2.9776468e-03
   9.1000000e+01   2.4477879e-05   1.0000000e-06   2.5610416e-01   6.8765650e-01   1.0962210e+02   2.2195168e-03
   9.2000000e+01   2.9985387e-05   1.0000000e-06   1.2334615e-01   1.2532350e-01   3.1319424e+01   2.9046005e-03
   9.3000000e+01   2.5903035e-05   1.0000000e-06   7.7420648e-01  -6.8480045e-01   5.4482707e+01   3.1243900e-03
   9.4000000e+01   1.2972013e-05   1.0000000e-06   7.0205464e-02   7.3600249e-01   3.6097299e+00   2.2946801e-03
   9.5000000e+01   1.5681903e-05   1.0000000e-06   9.5605150e-02   8.2157400e-01   3.6086968e+00   1.3212108e-03
   9.6000000e+01   2.3138274e-05   1.0000000e-06   2.7706451e-01  -6.1703900e-02   1.5270852e+02   2.1182941e-03
   9.7000000e+01   1.2891689e-05   1.0000000e-06   2.7301457e-01  -7.3053425e-01   2.1591852e+01   2.6850954e-03
   9.8000000e+01   1.0893788e-05   1.0000000e-06   1.0277129e-01   9.4118323e-01   6.1909455e-01   1.2534400e-03
   9.9000000e+01   1.3798973e-05   1.0000000e-06   8.3499662e-01   7.2872792e-01   1.1139033e+01   1.1763252e-03
   1.0000000e+02   4.3978210e-06   1.0000000e-06   1.1377297e-01   6.5288273e-01   1.1169889e+00   8.9790933e-04
   1.0100000e+02   4.4340928e-06   1.0000000e-06   1.2248297e-01   2.0096701e-01   5.8127239e+00   8.9158496e-04
   1.0200000e+02   1.0531214e-05   1.0000000e-06   2.3958175e-01   8.6338736e-01   1.2368604e+00   5.0005620e-04
   1.0300000e+02   3.2648929e-06   1.0000000e-06   3.1203928e-01   1.8926385e-01   2.4588174e+01   5.0059984e-04
   1.0400000e+02   4.9006162e-06   1.0000000e-06   1.1703055e-01  -2.4379315e-01   3.2404383e+00   7.1697289e-04
   1.0500000e+02   2.9543008e-06   1.0000000e-06   7.5620488e-01  -6.3806034e-01   1.0186238e+01   7.3550379e-04
   1.0600000e+02   4.8890867e-06   1.0000000e-06   1.1612679e-01   6.3169040e-01   2.8184356e-01   6.2555021e-04
   1.0700000e+02   3.3513753e-06   1.0000000e-06   1.5565811e-01   7.7998213e-01   1.5105424e+00   4.6539869e-04
   1.0800000e+02   2.8479772e-06   1.0000000e-06   9.7410881e-02   5.7454194e-01   4.7193632e+00   3.8098449e-04
   1.0900000e+02   1.9680619e-06   1.0000000e-06   3.6335874e-01   2.3187595e-01   1.6668841e+01   3.7261888e-04
   1.1000000e+02   1.2053318e-06   1.0000000e-06   7.0340972e-02   8.0228247e-01   1.8181580e+00   2.2596450e-04
   1.1100000e+02   2.2929055e-06   1.0000000e-06   7.7940026e-01  -1.3155296e-01   3.6973829e+00   2.2804930e-04
   1.1200000e+02   7.7139460e-07   1.0000000e-06   9.2223535e-02   5.2711072e-01   5.7872116e-01   1.9415260e-04
   1.1300000e+02   4.4461481e-07   1.0000000e-06   1.6075259e-01  -2.6648770e-02   1.7639067e+00   1.9992690e-04
   1.1400000e+02   9.5977062e-07   1.0000000e-06   1.5483037e-01   4.0804525e-02   3.2693616e+00   2.1286912e-04
   1.1500000e+02   8.9789614e-07   1.0000000e-06   3.7032357e-01  -2.4044863e-01   8.5131664e+00   2.3306122e-04
   1.1600000e+02   6.7018389e-07   1.0000000e-06   2.5302686e-01  -3.2174153e-01   9.7078798e+00   2.4671660e-04
   1.1700000e+02   2.6149759e-06   1.0000000e-06   7.6677101e-01   8.9537950e-01   6.4985546e-01   2.1158172e-04
   1.1800000e+02   7.6690321e-07   1.0000000e-06   1.9790325e-01   8.2372655e-01   7.2901505e+00   1.4302774e-04
   1.1900000e+02   9.3072152e-07   1.0000000e-06   8.3214103e-02   3.0944692e-01   1.8037225e+00   1.3888716e-04
   1.2000000e+02   3.5501143e-07   1.0000000e-06   1.1199029e-01   2.2327927e-01   2.5430568e-01   1.3544945e-04
   1.2100000e+02   5.4682315e-07   1.0000000e-06   2.3456624e-01  -4.7092272e-02   1.0970499e+00   1.3620310e-04
   1.2200000e+02   8.1691583e-07   1.0000000e-06   2.5716639e-01   7.3379846e-01   2.8040175e-01   1.2287739e-04
   1.2300000e+02   1.5075845e-06   1.0000000e-06   6.9577071e-01   8.9988361e-01   4.5153084e+00   9.2911406e-05
   1.2400000e+02   3.8643987e-07   1.0000000e-06   3.3633091e-01   8.2873209e-01   2.0647453e+01   5.4721195e-05
   1.2500000e+02   5.7607964e-07   1.0000000e-06   1.4936723e-01   4.4076192e-01   2.9256649e+00   4.9290464e-05
   1.2600000e+02   6.4862777e-07   1.0000000e-06   9.5894921e-02  -2.9667416e-02   1.1955638e+00   7.7939919e-05
   1.2700000e+02   5.2542651e-07   1.0000000e-06   2.0189629e-01   6.5437360e-01   4.9603777e+00   7.0627389e-05
   1.2800000e+02   5.0349839e-07   1.0000000e-06   3.0299594e-01   5.4183193e-01   7.0644716e-01   6.7452079e-05
   1.2900000e+02   2.6690840e-07   1.0000000e-06   5.3837931e-01   7.4010243e-01   1.0738917e+00   6.1055197e-05
   1.3000000e+02   3.7221098e-07   1.0000000e-06   3.1870443e-01   6.9550422e-01   9.4514106e+00   5.0213659e-05
   1.3100000e+02   1.1835967e-07   1.0000000e-06   9.7725018e-02   4.0152661e-01   1.4964764e+00   4.7232146e-05
   1.3200000e+02   7.7493363e-08   1.0000000e-06   6.2368826e-02   3.9767786e-01   2.6617289e-01   4.5102642e-05
   1.3300000e+02   9.0154341e-08   1.0000000e-06   1.5559780e-01  -6.3905377e-02   6.0916867e-01   4.7980834e-05
   1.3400000e+02   1.4452819e-07   1.0000000e-06   3.6021386e-01   4.2242639e-02   7.4094592e-01   4.7946753e-05
   1.3500000e+02   4.9150072e-08   1.0000000e-06   5.5625177e-01   6.6505709e-01   1.2209072e-01   4.4269981e-05
   1.3600000e+02   1.0649210e-07   1.0000000e-06   8.1320677e-01   7.0050728e-01   1.4604822e+00   4.3568264e-05
   1.3700000e+02   5.3327783e-08   1.0000000e-06   1.5211933e-01   8.0566470e-01   2.6557861e-01   4.1273305e-05
   1.3800000e+02   7.8573251e-08   1.0000000e-06   1.2259834e-01   2.3151491e-01   4.0554863e-01   4.0509577e-05
   1.3900000e+02   6.8512265e-08   1.0000000e-06   5.6819309e-02   4.3769784e-01   1.0282956e+00   3.8516088e-05
   1.4000000e+02   5.4005212e-08   1.0000000e-06   2.5981980e-01   8.5435479e-01   1.7475993e+00   3.6735256e-05
   1.4100000e+02   1.0104216e-07   1.0000000e-06   1.1197521e-01   8.5499998e-01   4.9489122e-01   2.9344488e-05
   1.4200000e+02   1.9442764e-07   1.0000000e-06   7.6450748e-01   9.2480359e-01   9.8951188e+00   2.5207831e-05
   1.4300000e+02   6.5007870e-08   1.0000000e-06   2.5112355e-01   9.0380149e-01   1.8134968e+01   1.8999614e-05
   1.4400000e+02   8.9169002e-08   1.0000000e-06   1.2809320e-01   7.5948370e-01   4.7671441e+00   1.5154513e-05
   1.4500000e+02   8.2983423e-08   1.0000000e-06   9.3328562e-02   8.2841403e-01   1.5131468e+00   1.2880420e-05
   1.4600000e+02   1.3788382e-07   1.0000000e-06   2.7235251e-01   9.5898504e-01   2.0669396e+00   6.7659961e-06
   1.4700000e+02   5.6010381e-08   1.0000000e-06   1.4353628e-01   8.7941866e-01   3.3978785e+01   3.4493263e-06
   1.4800000e+02   8.3146286e-08   1.0000000e-06   6.6146301e-01   8.3045000e-02   2.1808586e+01   4.0096454e-06
   1.4900000e+02   6.5798486e-08   1.0000000e-06   4.6755409e-01  -2.8610381e-01   2.9016762e+01   4.8531472e-06
   1.5000000e+02   3.9432498e-08   1.0000000e-06   9.9490269e-02   7.9236513e-01   6.8693200e-01   3.6758159e-06
   1.5100000e+02   1.7307149e-08   1.0000000e-06   1.3183202e-01   8.8317432e-01   5.6232553e+00   1.8470726e-06
   1.5200000e+02   1.8428787e-08   1.0000000e-06   1.8137417e-01   2.7974605e-01   1.6016056e+01   3.6420249e-06
   1.5300000e+02   1.1752688e-08   1.0000000e-06   3.0179910e-01  -6.8264701e-01   3.5109548e+00   3.7812352e-06
   1.5400000e+02   5.7533330e-08   1.0000000e-06   4.1681241e-01   8.8326060e-01   8.2265504e-01   1.7877037e-06
   1.5500000e+02   2.2507651e-08   1.0000000e-06   6.6581716e-01   2.3269428e-01   5.2574458e+01   1.7393172e-06
   1.5600000e+02   1.9712465e-08   1.0000000e-06   1.5643386e-01   2.9133065e-01   1.1015252e+00   1.6641011e-06
   1.5700000e+02   1.1765568e-08   1.0000000e-06   1.6132483e-01   2.1333106e-01   1.0628621e+00   1.7098000e-06
   1.5800000e+02   8.1808565e-09   1.0000000e-06   1.0792384e-01  -3.4749584e-01   8.9857181e-01   2.1038933e-06
   1.5900000e+02   5.2444439e-09   1.0000000e-06   2.9518428e-01   5.8169607e-01   1.4952660e+00   1.9022350e-06
   1.6000000e+02   1.0752989e-08   1.0000000e-06   3.1146448e-01   8.9285898e-01   1.5901104e+00   1.5738865e-06
   1.6100000e+02   7.6395468e-09   1.0000000e-06   7.3820004e-01   8.5888865e-01   1.4785347e+01   1.0197491e-06
   1.6200000e+02   6.0245232e-09   1.0000000e-06   5.9996065e-01   7.1828459e-01   2.9402343e+01   9.3916457e-07
   1.6300000e+02   8.4668076e-09   1.0000000e-06   1.6570940e-01   6.6305854e-01   1.5150246e+00   7.0860255e-07
   1.6400000e+02   6.0086173e-09   1.0000000e-06   2.0139952e-01   2.7309721e-01   1.2866277e+00   6.8629252e-07
   1.6500000e+02   4.3185202e-09   1.0000000e-06   1.3194797e-01   5.1646234e-01   7.5359763e-01   5.9544432e-07
   1.6600000e+02   4.1319819e-09   1.0000000e-06   2.8726255e-01  -3.5892707e-01   2.7157084e+00   6.9412587e-07
   1.6700000e+02   3.1815332e-09   1.0000000e-06   2.3406993e-01  -4.6822612e-01   4.2802925e+00   7.9811923e-07
   1.6800000e+02   2.4657574e-09   1.0000000e-06   6.1115555e-01   1.7445152e-01   2.6543037e+00   7.9301482e-07
   1.6900000e+02   1.1241505e-09   1.0000000e-06   1.1223845e-01   7.5593741e-01   2.6556000e-01   6.4863990e-07
   1.7000000e+02   1.1207553e-09   1.0000000e-06   1.9514239e-01   7.5942436e-01   1.4656589e+00   6.2637652e-07
   1.7100000e+02   2.6024290e-09   1.0000000e-06   1.4795832e-01   9.0664841e-01   4.6216057e-01   3.8386105e-07
   1.7200000e+02   1.8084193e-09   1.0000000e-06   3.4598948e-01   7.5391504e-01   3.0173400e+01   3.2119059e-07
   1.7300000e+02   3.1577569e-09   1.0000000e-06   3.2730722e-01   6.1344867e-01   1.1991619e+01   2.6498973e-07
   1.7400000e+02   1.7810036e-09   1.0000000e-06   5.8302164e-01   1.2761553e-01   6.2468242e+00   2.6365155e-07
   1.7500000e+02   4.9528982e-10   1.0000000e-06   1.0423485e-01  -1.8816253e-01   4.7078190e-01   3.1182329e-07
   1.7600000e+02   2.0658115e-09   1.0000000e-06   2.3310794e-01   7.1597318e-01   3.4110648e+00   2.3567835e-07
   1.7700000e+02   8.8904350e-10   1.0000000e-06   1.6762322e-01   5.0285484e-01   9.9484929e+00   2.0867682e-07
   1.7800000e+02   1.6497997e-09   1.0000000e-06   3.6546532e-01   3.4222019e-01   2.1747036e+00   1.9662617e-07
   1.7900000e+02   1.2195686e-09   1.0000000e-06   3.6363425e-01   4.0602328e-02   9.8082563e-01   2.1545428e-07
   1.8000000e+02   9.3411706e-10   1.0000000e-06   7.6159048e-01   3.3751366e-01   4.7425525e+00   2.1060257e-07
   1.8100000e+02   1.8907537e-09   1.0000000e-06   2.7552436e-01   5.1248364e-01   2.8059235e-01   1.9710015e-07
   1.8200000e+02   1.4599020e-09   1.0000000e-06   1.3632313e-01   4.4197242e-01   8.1094350e-01   1.7695079e-07
   1.8300000e+02   7.3611482e-10   1.0000000e-06   2.0022352e-01  -1.2466655e-01   3.2729220e+00   1.9936483e-07
   1.8400000e+02   1.1133317e-09   1.0000000e-06   2.0904879e-01  -2.5169707e-01   6.1147112e+00   2.3064670e-07
   1.8500000e+02   1.4638239e-09   1.0000000e-06   1.6870606e-01  -9.0698205e-02   1.6624047e+00   2.3979221e-07
   1.8600000e+02   1.1039923e-09   1.0000000e-06   7.3713438e-01   6.0626255e-01   1.9428699e+00   2.3125571e-07
   1.8700000e+02   2.5648246e-10   1.0000000e-06   2.0989268e-01  -5.0020761e-02   2.2951074e-01   2.3229775e-07
   1.8800000e+02   9.4039897e-11   1.0000000e-06   2.3638656e-01   5.8928903e-01   2.8282876e-01   2.0072681e-07
   1.8900000e+02   2.3690071e-10   1.0000000e-06   3.3336386e-01   7.2796234e-01   1.7748470e+00   1.9277351e-07
   1.9000000e+02   6.5978037e-10   1.0000000e-06   2.9275818e-01   9.1063702e-01   1.4516849e+00   1.3226185e-07
   1.9100000e+02   6.0495009e-10   1.0000000e-06   4.1030350e-01   8.4207205e-01   1.2163650e+01   1.1191871e-07
   1.9200000e+02   6.8269191e-10   1.0000000e-06   7.2704577e-01   3.8699238e-01   4.5709816e+00   1.0675459e-07
   1.9300000e+02   2.7791423e-10   1.0000000e-06   3.3606101e-01   7.5634705e-01   4.5021586e+00   9.5899245e-08
   1.9400000e+02   4.8984906e-10   1.0000000e-06   1.2624671e-01   5.9742080e-01   2.6428122e-01   8.3276244e-08
   1.9500000e+02   3.5961138e-10   1.0000000e-06   2.0386887e-01   5.8961870e-01   8.6126633e-01   7.4132317e-08
   1.9600000e+02   8.2838231e-10   1.0000000e-06   2.2395006e-01  -1.1067741e-01   3.7229628e-01   8.1915844e-08
   1.9700000e+02   4.1953307e-10   1.0000000e-06   2.5755561e-01  -1.2454658e-01   1.6719116e+00   8.5747309e-08
   1.9800000e+02   3.0020547e-10   1.0000000e-06   5.9370868e-01   8.3980787e-01   3.5138858e-01   8.2609625e-08
   1.9900000e+02   7.0345558e-10   1.0000000e-06   4.3235916e-01   7.3962440e-01   8.8722850e-01   7.0149653e-08
   2.0000000e+02   2.0443979e-10   1.0000000e-06   1.6181682e-01   7.9165080e-01   4.7296284e+00   5.5207093e-08
   2.0100000e+02   2.5261710e-10   1.0000000e-06   1.2204196e-01   1.3548582e-01   8.3786563e-01   5.4724386e-08
   2.0200000e+02   5.0807874e-10   1.0000000e-06   1.5806600e-01   8.8683465e-01   2.1779196e-01   4.4496762e-08
   2.0300000e+02   4.0156118e-10   1.0000000e-06   1.8319079e-01   6.7083599e-01   9.4370252e-01   3.8254953e-08
   2.0400000e+02   4.2624336e-10   1.0000000e-06   5.4768306e-01  -9.1959387e-02   1.6537466e-01   3.9344327e-08
   2.0500000e+02   1.7613063e-10   1.0000000e-06   5.2861903e-01  -4.5747076e-02   8.4145446e-01   3.9749197e-08
   2.0600000e+02   1.9875484e-10   1.0000000e-06   3.0073900e-01   7.0376562e-01   2.6527972e-01   3.7940207e-08
   2.0700000e+02   6.7040058e-11   1.0000000e-06   1.1628877e-01   7.6770994e-01   2.3333644e-01   3.1656243e-08
   2.0800000e+02   1.8295595e-10   1.0000000e-06   2.9831429e-01   6.5913119e-01   8.9218337e-01   2.9449170e-08
   2.0900000e+02   2.0870852e-10   1.0000000e-06   2.5957284e-01   6.7941211e-01   4.6946947e-01   2.8303440e-08
   2.1000000e+02   2.6968017e-10   1.0000000e-06   2.5002554e-01   5.7080648e-01   2.3811467e-01   2.6524677e-08
   2.1100000e+02   1.7809409e-10   1.0000000e-06   4.9200229e-01   6.9567644e-01   4.0620235e+00   2.2369307e-08
   2.1200000e+02   1.3253777e-10   1.0000000e-06   2.8043911e-01   6.0521018e-01   3.4614550e+00   1.9818499e-08
   2.1300000e+02   6.5912203e-11   1.0000000e-06   7.9805473e-02   5.2959793e-01   6.8277220e-01   1.7219866e-08
   2.1400000e+02   9.2866794e-11   1.0000000e-06   1.5128449e-01   2.5461662e-04   1.4259782e+00   1.8279898e-08
   2.1500000e+02   6.5682728e-11   1.0000000e-06   2.7643489e-01   2.1256232e-01   1.5560558e+00   1.7865206e-08
   2.1600000e+02   6.2097072e-11   1.0000000e-06   3.6995981e-01   4.9880131e-01   5.3190580e-01   1.7576501e-08
   2.1700000e+02   1.7323217e-10   1.0000000e-06   5.4010775e-01  -2.6299643e-01   3.1821070e-01   1.8509672e-08
   2.1800000e+02   5.8134092e-11   1.0000000e-06   3.6177938e-01  -3.8523662e-01   1.6407792e+00   1.9320474e-08
   2.1900000e+02   3.9464352e-11   1.0000000e-06   2.1491460e-01   5.6120579e-01   4.9624739e-01   1.8674251e-08
   2.2000000e+02   4.2308593e-11   1.0000000e-06   7.7712451e-02   6.3561089e-01   1.8201377e-01   1.6721008e-08
   2.2100000e+02   3.1701121e-11   1.0000000e-06   1.3484558e-01   4.8371260e-01   7.8401091e-01   1.6340426e-08
   2.2200000e+02   4.8026447e-11   1.0000000e-06   3.3711803e-01   1.7455031e-01   1.1040150e-01   1.6207334e-08
   2.2300000e+02   2.2734341e-11   1.0000000e-06   3.9581199e-01   1.9863475e-01   3.2874802e-01   1.6088288e-08
   2.2400000e+02   1.6712326e-11   1.0000000e-06   5.2585410e-01   5.6753971e-01   1.8347435e-01   1.5984306e-08
   2.2500000e+02   1.5241825e-11   1.0000000e-06   2.1678253e-01  -1.0829396e-02   3.7345593e-02   1.6001907e-08
   2.2600000e+02   1.0161974e-11   1.0000000e-06   1.8486811e-01   1.4146265e-01   3.1784497e-01   1.5960041e-08
   2.2700000e+02   1.0405359e-11   1.0000000e-06   1.3006476e-01   8.1852342e-01   5.7266413e-02   1.5220991e-08
   2.2800000e+02   2.0122344e-11   1.0000000e-06   4.1995632e-01   7.7340632e-01   1.4750777e+00   1.4163662e-08
   2.2900000e+02   2.6809030e-11   1.0000000e-06   5.0748804e-01   8.1108157e-01   1.7268437e+00   1.3855500e-08
   2.3000000e+02   4.9995130e-11   1.0000000e-06   5.3305536e-01   9.0139093e-01   2.6065883e-01   1.3047503e-08
   2.3100000e+02   3.4118915e-11   1.0000000e-06   1.1504549e-01   8.6891384e-01   1.9347532e+00   8.1834728e-09
   2.3200000e+02   4.3015583e-11   1.0000000e-06   2.7604600e-01   8.5802907e-01   2.0694763e+00   7.7341522e-09
   2.3300000e+02   1.2743917e-11   1.0000000e-06   5.2423969e-02   1.6494870e-01   3.9965435e-01   7.8412200e-09
   2.3400000e+02   2.7589659e-11   1.0000000e-06   6.7989300e-02   9.5629687e-01   1.5549936e+00   5.0061604e-09
   2.3500000e+02   3.0217705e-11   1.0000000e-06   5.2766774e-01   8.8117603e-01   1.6103643e+01   4.4611239e-09
   2.3600000e+02   5.0702747e-11   1.0000000e-06   5.3501664e-01   9.2922586e-01   3.5648210e+00   3.5565398e-09
   2.3700000e+02   2.2058102e-11   1.0000000e-06   7.6400504e-02   9.2321502e-01   8.9886956e+00   1.5413525e-09
   2.3800000e+02   1.6957065e-11   1.0000000e-06   2.5985596e-01  -1.9773253e-01   2.1099133e+01   1.6109593e-09
   2.3900000e+02   1.1099867e-11   1.0000000e-06   3.7001031e-02   6.8787211e-01   8.9373656e-01   1.2154068e-09
   2.4000000e+02   1.3510288e-11   1.0000000e-06   7.1955756e-02   7.5691932e-02   5.6778408e+00   2.0337587e-09
   2.4100000e+02   9.3746837e-12   1.0000000e-06   6.1491318e-01  -7.7200413e-01   6.8385935e+00   2.1187680e-09
   2.4200000e+02   2.8296487e-11   1.0000000e-06   4.9617111e-01  -3.1417975e-01   6.4570890e-01   2.1785550e-09
   2.4300000e+02   1.7532440e-11   1.0000000e-06   1.7933278e-01   8.0867398e-01   2.6718072e-01   1.7418379e-09
   2.4400000e+02   2.2568241e-11   1.0000000e-06   2.6648264e-01   8.1858966e-01   7.9330152e-01   1.2414104e-09
   2.4500000e+02   1.2851213e-11   1.0000000e-06   2.3044508e-01   6.1946928e-01   8.1298144e+00   9.8428878e-10
   2.4600000e+02   1.0815610e-11   1.0000000e-06   3.9085248e-01   3.2139861e-01   1.6941064e+00   1.0660424e-09
   2.4700000e+02   1.3774119e-11   1.0000000e-06   5.9440679e-01  -3.5786834e-01   2.4104015e+00   1.4280314e-09
   2.4800000e+02   1.4539658e-11   1.0000000e-06   6.9223297e-01   4.8460803e-01   9.6700541e+00   1.3789828e-09
   2.4900000e+02   8.1313430e-12   1.0000000e-06   2.0274555e-01   9.0770631e-01   7.1108476e-01   9.5633648e-10
   2.5000000e+02   6.9307558e-12   1.0000000e-06   1.9958280e-01   8.7069321e-01   3.9292735e+00   5.9411471e-10
   2.5100000e+02   5.7698378e-12   1.0000000e-06   1.7049536e-01   6.0011582e-01   2.6970869e+01   4.8695427e-10
   2.5200000e+02   4.6254885e-12   1.0000000e-06   7.7447034e-02   2.9030910e-01   2.0179218e+00   4.7751061e-10
   2.5300000e+02   2.1841873e-12   1.0000000e-06   1.6262606e-01   5.4014268e-01   1.0197904e+00   4.2430834e-10
   2.5400000e+02   2.8071881e-12   1.0000000e-06   7.4794722e-01  -5.4101172e-01   1.1801826e+00   4.4202509e-10
   2.5500000e+02   1.9566663e-12   1.0000000e-06   2.8784964e-01  -5.9139257e-01   2.9605728e+00   4.9481063e-10
   2.5600000e+02   1.4567034e-12   1.0000000e-06   1.9052299e-01  -6.4499106e-01   2.7150524e+00   5.5270445e-10
   2.5700000e+02   1.1163311e-12   1.0000000e-06   1.5252614e-01  -5.0836932e-01   1.8977553e+00   5.7006707e-10
   2.5800000e+02   8.8851120e-13   1.0000000e-06   4.4129920e-02   8.6339175e-01   4.3798172e-01   4.6655290e-10
   2.5900000e+02   9.0048702e-13   1.0000000e-06   8.3631611e-02   7.8765029e-01   1.7573487e+00   4.2735883e-10
   2.6000000e+02   8.7838004e-13   1.0000000e-06   7.1564451e-01   8.2610474e-01   1.0831889e+00   4.1548831e-10
   2.6100000e+02   2.7750125e-12   1.0000000e-06   2.7762379e-01   8.8252953e-01   1.1741854e+00   3.1314770e-10
   2.6200000e+02   1.9863545e-12   1.0000000e-06   2.5628089e-01   8.3980609e-01   9.5065464e+00   2.4038606e-10
   2.6300000e+02   1.2059919e-12   1.0000000e-06   2.4914728e-01   6.1870798e-01   4.1272693e+00   2.2254041e-10
   2.6400000e+02   4.6771203e-13   1.0000000e-06   4.9843210e-02  -1.0735378e-01   2.8693564e-01   2.3801830e-10
   2.6500000e+02   3.3343149e-13   1.0000000e-06   6.4303479e-02   8.3656656e-01   1.2083923e+00   1.8217540e-10
   2.6600000e+02   1.0013597e-12   1.0000000e-06   7.0645146e-01   7.6412484e-01   7.4753909e+00   1.6648270e-10
   2.6700000e+02   5.6775183e-13   1.0000000e-06   3.2356236e-01   8.0887518e-01   2.5492758e+01   1.1938940e-10
   2.6800000e+02   8.1401877e-13   1.0000000e-06   2.8786880e-01   5.5998977e-01   2.3494484e+01   1.0155943e-10
   2.6900000e+02   8.9490029e-13   1.0000000e-06   2.2183834e-01   4.4161194e-01   1.7093134e+01   9.1603224e-11
   2.7000000e+02   5.0899851e-13   1.0000000e-06   9.8082898e-02  -3.1114662e-02   5.1012107e+00   9.7008209e-11
   2.7100000e+02   5.0256469e-13   1.0000000e-06   8.2313598e-02   6.8505879e-01   8.9011786e-01   7.4405698e-11
   2.7200000e+02   7.6056653e-13   1.0000000e-06   5.9670332e-01   2.8590697e-01   2.6745469e+00   7.2871853e-11
   2.7300000e+02   4.6862852e-13   1.0000000e-06   3.3010664e-01   3.5391693e-01   7.1873895e-01   6.9327892e-11
   2.7400000e+02   7.8956834e-13   1.0000000e-06   2.5980997e-01   7.1954681e-01   5.1148857e-01   5.7894672e-11
   2.7500000e+02   2.9747032e-13   1.0000000e-06   1.8058096e-01   6.0090515e-01   2.0085232e+00   5.0514632e-11
   2.7600000e+02   4.2790765e-13   1.0000000e-06   1.3158935e-01   1.8558060e-02   8.6580012e-01   5.1485739e-11
   2.7700000e+02   2.8113564e-13   1.0000000e-06   5.6243499e-02   4.0332943e-01   2.3787113e-01   4.7876286e-11
   2.7800000e+02   5.4820200e-13   1.0000000e-06   5.1628265e-01   6.8712289e-01   3.9592753e-01   4.4752664e-11
   2.7900000e+02   2.2260390e-13   1.0000000e-06   4.8311159e-01   7.6002230e-01   2.7593588e+00   3.9209001e-11


==> data/quadratic_n16__l5_1_3.dat <==
   1.0000000e+00   5.5255714e-01   1.0000000e-06   2.7103861e+00   3.9091518e-01   1.2502339e-01   3.8322500e+00
   2.0000000e+00   1.9298464e-01   1.0000000e-06   9.9392763e-01   4.1996967e-01   2.0669449e-01   3.5726597e+00
   3.0000000e+00   1.2291533e-01   1.0000000e-06   5.5099930e-01   4.5635189e-01   1.1334214e-01   3.4069739e+00
   4.0000000e+00   9.6264544e-02   1.0000000e-06   5.8568836e-01   5.5452302e-01   2.1054661e-01   3.0678357e+00
   5.0000000e+00   8.6517870e-02   1.0000000e-06   7.1024240e-01   5.9842411e-01   2.6090690e-01   2.8464575e+00
   6.0000000e+00   8.7398348e-02   1.0000000e-06   6.0030220e-01   7.1671891e-01   1.4009347e-01   2.5757073e+00
   7.0000000e+00   6.9326307e-02   1.0000000e-06   6.3067657e-01   7.8630069e-01   2.7245731e-01   2.3100015e+00
   8.0000000e+00   1.1809509e-01   1.0000000e-06   6.2089467e-01   8.6920697e-01   2.1192676e-01   1.8999625e+00
   9.0000000e+00   5.7834641e-02   1.0000000e-06   5.8402047e-01   9.2607053e-01   2.2958614e-01   1.5050341e+00
   1.0000000e+01   4.2134193e-02   1.0000000e-06   6.1658468e-01   8.8952823e-01   8.3439390e-01   1.2341324e+00
   1.1000000e+01   6.9804041e-02   1.0000000e-06   5.7976508e-01   9.8439987e-01   7.2027553e-01   3.9166659e-01
   1.2000000e+01   4.3570814e-02   1.0000000e-06   7.2320585e-01   9.3078413e-01   1.6605294e+01   1.4919357e-01
   1.3000000e+01   5.7247091e-02   1.0000000e-06   7.5364811e-01   1.0465910e-03   1.0796309e+01   2.5046884e-01
   1.4000000e+01   2.7526323e-02   1.0000000e-06   5.7287452e-01   5.6817034e-01   6.7819645e-01   2.1395032e-01
   1.5000000e+01   4.3608043e-03   1.0000000e-06   4.1349897e-01   9.2359258e-01   9.7554533e-01   8.2773019e-02
   1.6000000e+01   7.6207634e-03   1.0000000e-06   7.1115090e-01   6.9062150e-01   1.6212610e+00   6.4352581e-02
   1.7000000e+01   5.3158379e-03   1.0000000e-06   5.4192263e-01   9.5142826e-01   5.7511024e-01   3.1288825e-02
   1.8000000e+01   3.3208701e-03   1.0000000e-06   6.0549821e-01   6.2406928e-01   2.3579401e+00   2.4472054e-02
   1.9000000e+01   3.1467871e-03   1.0000000e-06   5.5646363e-01   9.3818556e-01   1.5477630e+00   9.3764596e-03
   2.0000000e+01   1.8032153e-03   1.0000000e-06   6.1777628e-01   7.8128365e-01   1.9496510e+00   6.1274594e-03
   2.1000000e+01   1.0179881e-03   1.0000000e-06   5.2114926e-01   8.5789973e-01   1.5217673e+00   3.2040237e-03
   2.2000000e+01   4.7378398e-04   1.0000000e-06   3.5492067e-01   7.3171264e-01   1.0256659e+00   2.3783378e-03
   2.3000000e+01   2.2926974e-04   1.0000000e-06   4.1815943e-01   8.2835769e-01   5.1132128e-01   1.5309101e-03
   2.4000000e+01   1.4404088e-04   1.0000000e-06   4.3707143e-01   8.2544850e-01   5.5510003e-01   9.5816268e-04
   2.5000000e+01   1.6780808e-04   1.0000000e-06   5.4022793e-01   8.6242706e-01   8.9720675e-01   4.8614761e-04
   2.6000000e+01   8.2806951e-05   1.0000000e-06   6.2970836e-01   6.2478551e-01   1.4109236e+00   3.8160319e-04
   2.7000000e+01   8.1903241e-05   1.0000000e-06   4.7793458e-01   6.7981056e-01   6.0515263e-01   2.8130948e-04
   2.8000000e+01   2.0347279e-05   1.0000000e-06   4.3715234e-01   3.0644576e-01   3.5985328e-01   2.6819630e-04
   2.9000000e+01   1.0669106e-05   1.0000000e-06   6.7998156e-01   3.7611273e-01   1.1300372e-01   2.5832825e-04
   3.0000000e+01   1.0059840e-05   1.0000000e-06   3.9921159e-01   9.0055420e-01   1.6079020e-01   2.2165902e-04
   3.1000000e+01   2.8085375e-05   1.0000000e-06   6.0971377e-01   9.2400020e-01   1.3669259e+00   1.0013538e-04
   3.2000000e+01   2.4170967e-05   1.0000000e-06   6.7829337e-01   7.8623965e-01   1.1939205e+00   7.4129330e-05
   3.3000000e+01   1.2112701e-05   1.0000000e-06   5.4768060e-01   5.1105316e-01   9.6576694e-01   6.3752009e-05
   3.4000000e+01   1.0979387e-06   1.0000000e-06   4.9454695e-01   5.0108130e-01   6.5511520e-01   5.6038123e-05
   3.5000000e+01   9.7250234e-07   1.0000000e-06   6.0280522e-01   6.3642769e-01   1.2997013e-01   5.3793868e-05
   3.6000000e+01   7.4745188e-07   1.0000000e-06   4.8929852e-01   8.5794419e-01   9.5407617e-02   4.9460933e-05
   3.7000000e+01   2.0242520e-06   1.0000000e-06   6.8486138e-01   9.5946724e-01   5.0516882e-01   2.6442393e-05
   3.8000000e+01   1.1463253e-06   1.0000000e-06   7.4509496e-01   9.0187351e-01   9.3228668e+00   1.4203016e-05
   3.9000000e+01   1.8063086e-06   1.0000000e-06   7.3543602e-01   8.7471102e-01   4.7486963e+00   7.9576362e-06
   4.0000000e+01   1.0837914e-06   1.0000000e-06   6.3680720e-01   7.5534728e-01   2.4569623e+00   5.3343567e-06
   4.1000000e+01   1.1484742e-06   1.0000000e-06   5.4485290e-01   9.3722243e-01   1.2209984e+00   2.3983430e-06
   4.2000000e+01   9.4069422e-07   1.0000000e-06   5.1830148e-01   5.2890625e-01   1.5071356e+00   3.1060078e-06
   4.3000000e+01   1.9437920e-07   1.0000000e-06   3.4643404e-01   9.8299632e-01   9.4835891e-01   5.8039964e-07
   4.4000000e+01   1.0829857e-07   1.0000000e-06   5.4293712e-01   7.7821214e-01   1.5978252e+00   3.6468980e-07
   4.5000000e+01   2.0678764e-08   1.0000000e-06   4.3186303e-01   5.4792520e-01   8.5667952e-01   3.2518946e-07
   4.6000000e+01   3.3001394e-08   1.0000000e-06   6.2562303e-01   3.0791249e-01   3.2811298e-01   3.0945975e-07
   4.7000000e+01   2.2542860e-08   1.0000000e-06   5.1547715e-01   6.0685548e-01   2.1689801e-01   2.7397122e-07
   4.8000000e+01   7.5452321e-09   1.0000000e-06   4.4251185e-01   3.2973888e-01   1.2684779e-01   2.6455423e-07
   4.9000000e+01   3.9030160e-09   1.0000000e-06   4.8847253e-01   5.6783808e-01   4.2354971e-02   2.5835619e-07
   5.0000000e+01   3.9109084e-09   1.0000000e-06   3.9202274e-01   9.4467546e-01   7.7371992e-02   2.3956231e-07
   5.1000000e+01   1.1586075e-08   1.0000000e-06   7.3834225e-01   9.5303005e-01   1.0359818e+00   1.8140701e-07
   5.2000000e+01   1.2049776e-08   1.0000000e-06   6.9303080e-01   9.7872251e-01   1.1983066e+00   7.8273508e-08
   5.3000000e+01   8.5615471e-09   1.0000000e-06   7.5798962e-01   9.5483999e-01   7.6221487e+00   2.3257230e-08
   5.4000000e+01   7.2888854e-09   1.0000000e-06   7.2606930e-01   4.9290714e-01   3.9994308e+00   2.0236354e-08
   5.5000000e+01   3.0599154e-09   1.0000000e-06   3.8637177e-01   6.6675890e-01   1.0996966e+00   1.7441666e-08
   5.6000000e+01   2.0400557e-09   1.0000000e-06   4.2138148e-01   6.7806928e-01   5.4900411e-01   1.3015736e-08
   5.7000000e+01   8.7084131e-10   1.0000000e-06   3.7238170e-01   8.4909313e-01   4.0521644e-01   8.9805502e-09
   5.8000000e+01   6.4637675e-10   1.0000000e-06   4.3281953e-01   8.5021927e-01   4.1229790e-01   6.1495613e-09
   5.9000000e+01   4.0580805e-10   1.0000000e-06   5.1293163e-01   7.4569240e-01   5.3686847e-01   4.2939189e-09
   6.0000000e+01   2.8996525e-10   1.0000000e-06   6.5223735e-01   5.5296822e-01   4.4478988e-01   3.8490016e-09
   6.1000000e+01   1.0213664e-10   1.0000000e-06   4.6815688e-01   1.8977077e-01   1.2575055e-01   3.7870843e-09
   6.2000000e+01   8.7706482e-11   1.0000000e-06   4.7439320e-01   8.1003962e-01   7.5662154e-02   3.5589448e-09
   6.3000000e+01   2.6178000e-10   1.0000000e-06   6.3241155e-01   8.8344029e-01   8.3918946e-01   2.3464379e-09
   6.4000000e+01   2.1115162e-10   1.0000000e-06   6.5858708e-01   7.6362949e-01   2.2460494e+00   1.5874851e-09
   6.5000000e+01   1.6225310e-10   1.0000000e-06   6.2874246e-01   5.3353330e-01   5.4636110e-01   1.4048353e-09
   6.6000000e+01   3.0827967e-11   1.0000000e-06   3.7916789e-01  -6.8840202e-02   3.7050005e-01   1.5313870e-09
   6.7000000e+01   3.9316139e-11   1.0000000e-06   5.2064641e-01   8.6285341e-01   1.2507992e-01   1.3695375e-09
   6.8000000e+01   5.5769649e-11   1.0000000e-06   5.8337049e-01   9.4881557e-01   4.9594038e-01   7.5615951e-10
   6.9000000e+01   3.8043789e-11   1.0000000e-06   7.7465337e-01   9.0316658e-01   4.6941204e+00   4.0325359e-10
   7.0000000e+01   4.4342280e-11   1.0000000e-06   7.4969983e-01   8.6000513e-01   2.0745698e+00   2.4757267e-10
   7.1000000e+01   4.5659371e-11   1.0000000e-06   6.2261702e-01   7.8247581e-01   1.5505302e+00   1.5416911e-10
   7.2000000e+01   2.6424318e-11   1.0000000e-06   4.9688765e-01   4.2743547e-01   9.5035752e-01   1.6101239e-10
   7.3000000e+01   8.7387580e-12   1.0000000e-06   4.7518950e-01   1.7011688e-01   5.3126820e-01   1.5940910e-10
   7.4000000e+01   3.1852577e-12   1.0000000e-06   4.6771372e-01   8.2807907e-01   3.4554748e-01   1.1791120e-10
   7.5000000e+01   7.3065109e-12   1.0000000e-06   6.8597002e-01   9.2746657e-01   6.9915831e-01   8.1158493e-11
   7.6000000e+01   6.2847827e-12   1.0000000e-06   6.8090047e-01   9.5240880e-01   1.7658735e+00   2.5373397e-11
   7.7000000e+01   5.5913899e-12   1.0000000e-06   7.3057718e-01   6.2430776e-01   4.1918920e+00   2.2548530e-11
   7.8000000e+01   7.8914182e-12   1.0000000e-06   5.7467056e-01   8.9999701e-01   1.0057421e+00   1.0114006e-11
   7.9000000e+01   4.4438305e-12   1.0000000e-06   4.1901484e-01   2.9935842e-01   2.4392076e+00   2.3696447e-11
   8.0000000e+01   3.1871788e-12   1.0000000e-06   4.8058351e-01   8.8151126e-01   7.3545363e-01   1.1711609e-11
   8.1000000e+01   2.2827471e-12   1.0000000e-06   4.9758658e-01   7.9720561e-01   1.1304800e+00   8.0762397e-12
   8.2000000e+01   1.0014322e-12   1.0000000e-06   5.2800311e-01   7.3561237e-01   1.2416650e+00   6.8288804e-12
   8.3000000e+01   5.7720866e-13   1.0000000e-06   6.1193706e-01  -1.0816787e-01   6.8370703e-01   7.4520105e-12
   8.4000000e+01   2.1881968e-13   1.0000000e-06   4.3725602e-01   7.3934601e-01   3.3705856e-01   5.8449706e-12
   8.5000000e+01   2.9357456e-13   1.0000000e-06   6.5339148e-01   7.4924808e-01   4.4939265e-01   4.9381716e-12
   8.6000000e+01   3.9893253e-13   1.0000000e-06   5.9155705e-01   8.4896447e-01   2.9128660e-01   3.7939919e-12
   8.7000000e+01   1.8987715e-13   1.0000000e-06   5.0445442e-01   3.0387693e-01   2.9104345e-01   3.6149356e-12


==> data/quadratic_n16__l5_2_1.dat <==
   1.0000000e+00   6.7057230e-01   1.0000000e-06   9.7862222e+00   3.6776351e-01   9.8908101e-02   3.8720191e+00
   2.0000000e+00   1.6621562e-01   1.0000000e-06   3.3582338e+00   3.5601704e-01   2.3286694e-01   3.6496071e+00
   3.0000000e+00   1.1927630e-01   1.0000000e-06   3.0642014e+00   2.8331748e-01   6.8829839e-02   3.5865374e+00
   4.0000000e+00   5.2101497e-02   1.0000000e-06   1.1156026e+00   3.1620726e-01   1.4219709e-01   3.4592753e+00
   5.0000000e+00   3.3800742e-02   1.0000000e-06   9.4678703e-01   2.7787012e-01   8.6627007e-02   3.3882575e+00
   6.0000000e+00   2.0255369e-02   1.0000000e-06   5.2717910e-01   3.0928252e-01   1.0236241e-01   3.2975253e+00
   7.0000000e+00   1.1537876e-02   1.0000000e-06   5.3828868e-01   2.8480424e-01   1.0016463e-01   3.2190643e+00
   8.0000000e+00   4.4346022e-02   1.0000000e-06   8.4015510e-01   2.9827282e-01   7.9275434e-02   3.1523716e+00
   9.0000000e+00   1.1631819e-02   1.0000000e-06   1.8247550e+00   2.1738116e-01   3.5863652e-02   3.1297416e+00
   1.0000000e+01   8.0002548e-03   1.0000000e-06   2.7247899e+00   2.3993250e-01   2.4937396e-02   3.1119379e+00
   1.1000000e+01   9.8632830e-03   1.0000000e-06   1.4297531e+00   2.3505086e-01   5.2827881e-02   3.0774475e+00
   1.2000000e+01   9.3073750e-03   1.0000000e-06   4.2326296e-01   2.5501593e-01   4.5960618e-02   3.0444512e+00
   1.3000000e+01   5.3885662e-03   1.0000000e-06   4.7611935e-01   2.6175893e-01   3.3608973e-02   3.0192832e+00
   1.4000000e+01   6.7328281e-03   1.0000000e-06   1.8004229e+00   2.9485794e-01   1.2562670e-02   3.0083175e+00
   1.5000000e+01   9.0580714e-03   1.0000000e-06   1.4759989e+00   2.8958192e-01   6.9716811e-02   2.9544113e+00
   1.6000000e+01   1.1722238e-02   1.0000000e-06   4.3721357e-01   2.4084262e-01   7.6736329e-02   2.9081459e+00
   1.7000000e+01   4.3054175e-03   1.0000000e-06   1.5059206e+00  -8.4486270e-02   2.5477904e-02   2.9153407e+00
   1.8000000e+01   3.5731760e-03   1.0000000e-06   1.2502584e+00   1.3018408e-01   8.8644803e-03   2.9120891e+00
   1.9000000e+01   6.4915669e-03   1.0000000e-06   7.6387150e-01   2.3900092e-01   4.5539822e-02   2.8832708e+00
   2.0000000e+01   6.5979965e-03   1.0000000e-06   8.5394812e-01   2.1646749e-01   2.1173735e-02   2.8706744e+00
   2.1000000e+01   1.6183202e-03   1.0000000e-06   2.2747457e+00   8.2634277e-03   8.2082674e-03   2.8705764e+00
   2.2000000e+01   1.3949478e-03   1.0000000e-06   2.1252191e+00   2.1073860e-01   3.8435221e-03   2.8682715e+00
   2.3000000e+01   1.7689321e-03   1.0000000e-06   9.4059885e-01   2.7174301e-01   1.1300113e-02   2.8596340e+00
   2.4000000e+01   2.4625401e-03   1.0000000e-06   7.7269423e-01   3.0054192e-01   2.5437663e-02   2.8386198e+00
   2.5000000e+01   7.2571346e-03   1.0000000e-06   6.4504268e-01   3.1721318e-01   5.7189258e-02   2.7913727e+00
   2.6000000e+01   2.9836460e-03   1.0000000e-06   1.3327836e+00   2.7514800e-01   4.5681088e-02   2.7590127e+00
   2.7000000e+01   1.6355976e-03   1.0000000e-06   1.2923168e+00   2.5221255e-01   4.0992490e-02   2.7326802e+00
   2.8000000e+01   3.2464337e-03   1.0000000e-06   6.7540442e-01   2.0762148e-01   3.1873953e-02   2.7159329e+00
   2.9000000e+01   3.6107399e-03   1.0000000e-06   5.4533796e-01   1.4840801e-01   2.5670672e-02   2.7064643e+00
   3.0000000e+01   1.1784384e-03   1.0000000e-06   1.1987301e+00  -9.1512936e-02   4.2403833e-03   2.7075386e+00
   3.1000000e+01   6.5190592e-04   1.0000000e-06   1.5029796e+00   6.5366038e-02   2.7552770e-03   2.7070612e+00
   3.2000000e+01   7.5518541e-04   1.0000000e-06   8.7294276e-01   2.0723018e-01   2.7383669e-03   2.7055348e+00
   3.3000000e+01   2.4642064e-03   1.0000000e-06   6.7600438e-01   3.1032757e-01   8.3366780e-03   2.6986205e+00
   3.4000000e+01   1.1072764e-03   1.0000000e-06   1.4448139e+00   2.8923876e-01   5.4726045e-03   2.6943859e+00
   3.5000000e+01   8.2233031e-04   1.0000000e-06   1.8830431e+00   3.4738638e-01   5.0649715e-03   2.6896756e+00
   3.6000000e+01   9.9241208e-04   1.0000000e-06   9.1379870e-01   3.7537552e-01   7.5153488e-03   2.6821533e+00
   3.7000000e+01   1.5763203e-03   1.0000000e-06   7.1128923e-01   3.8237694e-01   1.9994090e-02   2.6621087e+00
   3.8000000e+01   2.3877997e-03   1.0000000e-06   7.0963565e-01   3.6987475e-01   5.2051613e-02   2.6140283e+00
   3.9000000e+01   4.3245323e-03   1.0000000e-06   7.7912876e-01   3.2890515e-01   6.3966509e-02   2.5638993e+00
   4.0000000e+01   3.7744468e-03   1.0000000e-06   8.5546146e-01   2.7223163e-01   9.2771723e-02   2.5341084e+00
   4.1000000e+01   1.6849198e-03   1.0000000e-06   2.2668601e+00  -1.9740640e-01   1.0724193e-02   2.5396129e+00
   4.2000000e+01   8.6294695e-04   1.0000000e-06   1.8410942e+00  -1.1810069e-01   4.0894496e-03   2.5408604e+00
   4.3000000e+01   6.0739324e-04   1.0000000e-06   8.1610605e-01   2.5745831e-01   7.4867044e-03   2.5360294e+00
   4.4000000e+01   5.7287472e-04   1.0000000e-06   6.5775235e-01   2.6138994e-01   1.3381454e-02   2.5273712e+00
   4.5000000e+01   1.0993132e-03   1.0000000e-06   3.3937494e-01   2.6805554e-01   1.6640509e-02   2.5164239e+00
   4.6000000e+01   9.9795684e-04   1.0000000e-06   7.4571736e-01   2.8449419e-01   9.8036469e-03   2.5095169e+00
   4.7000000e+01   5.8602976e-04   1.0000000e-06   1.5902127e+00   2.8485348e-01   4.4839963e-03   2.5063347e+00
   4.8000000e+01   6.6554413e-04   1.0000000e-06   1.1319774e+00   2.0556457e-01   4.7137880e-03   2.5039328e+00
   4.9000000e+01   8.8289567e-04   1.0000000e-06   4.8539571e-01   3.2474756e-01   1.5489783e-02   2.4916074e+00
   5.0000000e+01   3.8547209e-04   1.0000000e-06   5.3482117e-01   3.4119614e-01   3.9014295e-03   2.4883075e+00
   5.1000000e+01   6.3373972e-04   1.0000000e-06   1.5078450e+00   3.2605123e-01   4.8795298e-03   2.4843751e+00
   5.2000000e+01   7.0490653e-04   1.0000000e-06   8.8700895e-01   3.3555935e-01   6.4252679e-03   2.4790643e+00
   5.3000000e+01   1.7573624e-03   1.0000000e-06   6.1020408e-01   3.7006575e-01   1.1817221e-02   2.4683730e+00
   5.4000000e+01   4.9603616e-04   1.0000000e-06   1.6158764e+00   2.4951393e-01   2.9037234e-03   2.4665944e+00
   5.5000000e+01   4.0333273e-04   1.0000000e-06   2.0179657e+00   3.6609170e-01   1.8216419e-03   2.4649530e+00
   5.6000000e+01   6.2592989e-04   1.0000000e-06   1.2312662e+00   3.8890733e-01   5.7199261e-03   2.4595040e+00
   5.7000000e+01   5.0863333e-04   1.0000000e-06   7.5467233e-01   4.0213876e-01   6.0349087e-03   2.4535727e+00
   5.8000000e+01   9.8233072e-04   1.0000000e-06   5.4870101e-01   4.0087187e-01   2.2082501e-02   2.4428389e+00
   5.9000000e+01   4.6553347e-04   1.0000000e-06   9.4213796e-01   4.0092814e-01   9.4987619e-03   2.4336287e+00
   6.0000000e+01   6.8367548e-04   1.0000000e-06   2.1057404e+00   3.9781596e-01   6.5844878e-03   2.4272985e+00
   6.1000000e+01   8.4686255e-04   1.0000000e-06   1.1847480e+00   3.9785916e-01   1.6191469e-02   2.4119316e+00
   6.2000000e+01   1.7460373e-03   1.0000000e-06   4.4976394e-01   3.9364223e-01   3.1486469e-02   2.3830599e+00
   6.3000000e+01   1.6593030e-03   1.0000000e-06   1.1029763e+00   3.6938353e-01   5.3650717e-02   2.3388528e+00
   6.4000000e+01   2.0745352e-03   1.0000000e-06   3.2895100e-01   3.2330695e-01   1.4637849e-01   2.2892477e+00
   6.5000000e+01   6.6991421e-04   1.0000000e-06   9.3378840e-01   2.2849930e-01   8.0335448e-03   2.2851156e+00
   6.6000000e+01   3.2649335e-04   1.0000000e-06   1.0089516e+00  -2.0542634e-01   6.7407787e-03   2.2883295e+00
   6.7000000e+01   3.2228207e-04   1.0000000e-06   1.3875859e+00   2.3143442e-01   2.0723732e-03   2.2872366e+00
   6.8000000e+01   9.0580489e-04   1.0000000e-06   7.2554279e-01  -7.5460246e-02   6.6294266e-03   2.2884308e+00
   6.9000000e+01   5.8463566e-04   1.0000000e-06   1.4631477e+00   2.0310304e-01   4.5169656e-03   2.2863537e+00
   7.0000000e+01   3.6915838e-04   1.0000000e-06   7.2202871e-01   1.8909945e-01   7.3929044e-03   2.2832178e+00
   7.1000000e+01   3.1171691e-04   1.0000000e-06   5.3276999e-01   1.8350288e-01   4.8728337e-03   2.2812024e+00
   7.2000000e+01   3.7514750e-04   1.0000000e-06   4.6753770e-01   3.0026944e-01   4.2052299e-03   2.2783403e+00
   7.3000000e+01   2.8947479e-04   1.0000000e-06   6.2084017e-01   3.2597833e-01   3.4521986e-03   2.2757885e+00
   7.4000000e+01   3.4682231e-04   1.0000000e-06   7.5611335e-01   3.7160618e-01   3.8062359e-03   2.2725838e+00
   7.5000000e+01   7.8748173e-04   1.0000000e-06   7.4133925e-01   3.7146512e-01   1.1002496e-02   2.2679694e+00
   7.6000000e+01   2.9170745e-04   1.0000000e-06   1.5594252e+00   3.6035448e-01   4.7769518e-03   2.2640879e+00
   7.7000000e+01   2.4777624e-04   1.0000000e-06   1.4812226e+00   1.0343681e-01   5.8834348e-04   2.2639505e+00
   7.8000000e+01   2.7002278e-04   1.0000000e-06   6.0953628e-01   3.2510163e-01   2.3486327e-03   2.2622275e+00
   7.9000000e+01   4.0768109e-04   1.0000000e-06   4.8621571e-01   3.9502901e-01   5.6048205e-03   2.2572488e+00
   8.0000000e+01   4.4444853e-04   1.0000000e-06   3.6917887e-01   4.0546802e-01   1.4522505e-02   2.2441573e+00
   8.1000000e+01   7.6009691e-04   1.0000000e-06   6.2885167e-01   3.7626996e-01   2.6029411e-02   2.2414201e+00
   8.2000000e+01   5.0514481e-04   1.0000000e-06   1.3301345e+00   4.0275745e-01   1.2821577e-02   2.2300005e+00
   8.3000000e+01   4.7728081e-04   1.0000000e-06   1.0509540e+00   3.9889662e-01   8.2257876e-03   2.2227470e+00
   8.4000000e+01   2.7408362e-04   1.0000000e-06   1.4454381e+00  -1.5859264e-01   1.5438717e-03   2.2232938e+00
   8.5000000e+01   3.2141926e-04   1.0000000e-06   1.5717396e+00  -2.9498026e-02   1.5940030e-03   2.2234012e+00
   8.6000000e+01   4.5255934e-04   1.0000000e-06   6.6837799e-01   3.8029958e-01   5.5086979e-03   2.2187722e+00
   8.7000000e+01   4.1609451e-04   1.0000000e-06   5.9785473e-01   4.1152698e-01   1.5359228e-02   2.2049667e+00
   8.8000000e+01   9.9677468e-04   1.0000000e-06   5.7760220e-01   4.0743285e-01   2.4687406e-02   2.1940182e+00
   8.9000000e+01   3.3444523e-04   1.0000000e-06   1.5550033e+00   3.9688619e-01   3.2263120e-03   2.1912184e+00
   9.0000000e+01   2.2980518e-04   1.0000000e-06   2.7110222e+00   4.0244447e-01   2.7972421e-03   2.1887589e+00
   9.1000000e+01   3.1918592e-04   1.0000000e-06   2.2923265e+00   4.0592642e-01   3.2610096e-03   2.1858713e+00
   9.2000000e+01   2.9706755e-04   1.0000000e-06   1.0884098e+00   4.1362745e-01   5.5128781e-03   2.1809145e+00
   9.3000000e+01   3.6853712e-04   1.0000000e-06   5.7500544e-01   4.2165689e-01   1.3143511e-02   2.1749100e+00
   9.4000000e+01   1.9290462e-04   1.0000000e-06   9.9330366e-01   4.2890602e-01   4.5342246e-03   2.1706986e+00
   9.5000000e+01   2.6552607e-04   1.0000000e-06   1.3195119e+00   4.3398100e-01   4.8910927e-03   2.1661121e+00
   9.6000000e+01   2.4895951e-04   1.0000000e-06   7.4941887e-01   4.3639919e-01   5.8084857e-03   2.1606510e+00
   9.7000000e+01   3.2446418e-04   1.0000000e-06   9.9935392e-01   2.2548993e-01   3.3958730e-03   2.1590084e+00
   9.8000000e+01   1.5304173e-04   1.0000000e-06   8.2048745e-01   4.9595086e-02   6.1295269e-04   2.1589432e+00
   9.9000000e+01   2.0166463e-04   1.0000000e-06   1.9197654e+00  -6.4385117e-02   1.1400428e-03   2.1591030e+00
   1.0000000e+02   2.2003264e-04   1.0000000e-06   8.6406903e-01   4.3332981e-01   1.0845817e-03   2.1580893e+00
   1.0100000e+02   4.4508143e-04   1.0000000e-06   4.2234660e-01   4.0608521e-01   6.1082272e-03   2.1527700e+00
   1.0200000e+02   3.5164026e-04   1.0000000e-06   5.3239583e-01   4.3971163e-01   6.9385433e-03   2.1462439e+00
   1.0300000e+02   2.4322682e-04   1.0000000e-06   7.9358552e-01   4.4259729e-01   2.7510326e-03   2.1436372e+00
   1.0400000e+02   5.3060803e-04   1.0000000e-06   9.1107338e-01   4.7676388e-01   6.3787480e-03   2.1371518e+00
   1.0500000e+02   3.7588351e-04   1.0000000e-06   1.0061948e+00   4.7920581e-01   1.3281496e-03   2.1357931e+00
   1.0600000e+02   3.9909662e-04   1.0000000e-06   2.9023024e+00   5.0049884e-01   8.5923397e-04   2.1348752e+00
   1.0700000e+02   6.0185759e-04   1.0000000e-06   9.3923016e-01   5.1312557e-01   1.5822098e-02   2.1177412e+00
   1.0800000e+02   5.2350482e-04   1.0000000e-06   5.4087166e-01   5.0257491e-01   1.6443845e-02   2.1004554e+00
   1.0900000e+02   4.7568738e-04   1.0000000e-06   4.9915847e-01   4.8813095e-01   3.1406783e-02   2.0690553e+00
   1.1000000e+02   2.1830178e-04   1.0000000e-06   4.5163662e-01   4.5540939e-01   3.3424250e-03   2.0659150e+00
   1.1100000e+02   2.4739465e-04   1.0000000e-06   1.0141845e+00   4.4358908e-01   3.1998902e-03   2.0629911e+00
   1.1200000e+02   6.4242447e-04   1.0000000e-06   8.1348463e-01   4.8361931e-01   7.9631231e-03   2.0550966e+00
   1.1300000e+02   2.1811251e-04   1.0000000e-06   2.0093999e+00  -2.9862078e-01   1.0801566e-03   2.0557606e+00
   1.1400000e+02   1.5343528e-04   1.0000000e-06   2.5738986e+00  -2.7166316e-01   1.1341572e-03   2.0563952e+00
   1.1500000e+02   2.6042247e-04   1.0000000e-06   1.7042640e+00   3.4396459e-01   1.6208452e-03   2.0552511e+00
   1.1600000e+02   4.0286451e-04   1.0000000e-06   1.1896949e+00   4.6504624e-01   4.3073126e-03   2.0511492e+00
   1.1700000e+02   4.2464999e-04   1.0000000e-06   1.1311659e+00   4.8652561e-01   8.5726400e-03   2.0426520e+00
   1.1800000e+02   1.0109517e-03   1.0000000e-06   6.2340937e-01   3.0359342e-01   1.0262610e-02   2.0394944e+00
   1.1900000e+02   2.8323128e-04   1.0000000e-06   1.7338645e+00   4.8161173e-01   4.1357147e-03   2.0354455e+00
   1.2000000e+02   1.8699613e-04   1.0000000e-06   2.5101719e+00   2.5954245e-02   1.1220321e-03   2.0353875e+00
   1.2100000e+02   2.6436699e-04   1.0000000e-06   2.1289556e+00  -9.4891857e-02   1.6948090e-03   2.0357177e+00
   1.2200000e+02   2.6203069e-04   1.0000000e-06   8.9574321e-01   1.0036199e-01   2.9766050e-03   2.0351185e+00
   1.2300000e+02   2.9607818e-04   1.0000000e-06   4.4577487e-01  -1.4429165e-02   5.9725580e-03   2.0353302e+00
   1.2400000e+02   1.6867761e-04   1.0000000e-06   3.2303943e-01   5.2455480e-01   2.5632597e-03   2.0325984e+00
   1.2500000e+02   1.1208808e-04   1.0000000e-06   1.2067790e+00  -4.6521195e-02   9.8341685e-04   2.0326924e+00
   1.2600000e+02   1.0597277e-04   1.0000000e-06   1.0217282e+00   3.3374280e-01   1.1763264e-03   2.0318956e+00
   1.2700000e+02   1.4803180e-04   1.0000000e-06   1.2899294e+00   5.6063669e-01   2.0083852e-03   2.0296106e+00
   1.2800000e+02   2.3965487e-04   1.0000000e-06   9.7307366e-01   5.8112789e-01   6.6221977e-03   2.0218295e+00
   1.2900000e+02   2.7522899e-04   1.0000000e-06   5.9686168e-01   5.8643096e-01   1.1494023e-02   2.0082897e+00
   1.3000000e+02   3.3742223e-04   1.0000000e-06   6.0367881e-01   5.7969386e-01   1.6584199e-02   1.9891676e+00
   1.3100000e+02   3.2681422e-04   1.0000000e-06   6.4226907e-01   5.8381084e-01   1.0322152e-02   1.9772508e+00
   1.3200000e+02   1.7844470e-04   1.0000000e-06   1.2779824e+00  -4.1932843e-01   1.6233049e-03   1.9785988e+00
   1.3300000e+02   1.6401359e-04   1.0000000e-06   1.7718364e+00  -2.5996292e-01   1.7149228e-03   1.9794837e+00
   1.3400000e+02   2.4118648e-04   1.0000000e-06   4.3885054e-01   5.6954154e-01   1.0416959e-02   1.9678126e+00
   1.3500000e+02   2.3713073e-04   1.0000000e-06   4.7535104e-01   5.6276414e-01   1.3880427e-02   1.9525717e+00
   1.3600000e+02   1.4483070e-04   1.0000000e-06   7.2219877e-01   5.6698017e-01   1.0719450e-02   1.9407812e+00
   1.3700000e+02   1.1691186e-04   1.0000000e-06   5.2103484e-01   5.7974410e-01   5.5285506e-03   1.9345804e+00
   1.3800000e+02   4.3807441e-04   1.0000000e-06   6.8888334e-01   5.8051441e-01   1.1406405e-02   1.9218544e+00
   1.3900000e+02   4.0333481e-04   1.0000000e-06   8.0155947e-01   5.5794296e-01   5.9560714e-03   1.9154914e+00
   1.4000000e+02   2.4031141e-04   1.0000000e-06   1.8382108e+00  -5.0257736e-01   3.1306928e-03   1.9185122e+00
   1.4100000e+02   1.2642990e-04   1.0000000e-06   1.1744974e+00  -7.5224877e-02   3.1544797e-03   1.9189770e+00
   1.4200000e+02   1.2284457e-04   1.0000000e-06   5.8910051e-01   5.6633149e-01   4.0479876e-03   1.9145884e+00
   1.4300000e+02   2.0304471e-04   1.0000000e-06   4.3097823e-01   5.9763578e-01   2.3449839e-02   1.9079017e+00
   1.4400000e+02   1.2628041e-04   1.0000000e-06   1.4725949e+00   5.9613615e-01   8.4053548e-03   1.8983853e+00
   1.4500000e+02   3.1550796e-04   1.0000000e-06   5.5778331e-01   5.8171580e-01   2.4720936e-02   1.8714748e+00
   1.4600000e+02   1.6279642e-04   1.0000000e-06   1.0565753e+00   5.5635822e-01   1.2465234e-02   1.8585970e+00
   1.4700000e+02   1.2757218e-04   1.0000000e-06   1.4932275e+00   4.5868935e-01   1.8525576e-03   1.8570202e+00
   1.4800000e+02   8.1690593e-05   1.0000000e-06   2.6355195e-01   5.1253473e-01   4.5385040e-03   1.8527146e+00
   1.4900000e+02   1.3740615e-04   1.0000000e-06   4.2866793e-01   5.6964921e-01   8.0978576e-03   1.8442094e+00
   1.5000000e+02   3.5015103e-04   1.0000000e-06   4.2398883e-01   4.5701107e-01   7.2248476e-03   1.8381583e+00
   1.5100000e+02   2.6176720e-04   1.0000000e-06   7.4933258e-01  -3.5755873e-01   6.4454642e-03   1.8424278e+00
   1.5200000e+02   1.7840438e-04   1.0000000e-06   1.7214882e+00  -4.5489859e-01   4.6923764e-03   1.8463766e+00
   1.5300000e+02   1.6333357e-04   1.0000000e-06   8.0797079e-01  -3.1984266e-01   6.6796800e-03   1.8503582e+00
   1.5400000e+02   2.5819159e-04   1.0000000e-06   5.4228750e-01   3.0263505e-01   4.2815292e-03   1.8479761e+00
   1.5500000e+02   2.6178933e-04   1.0000000e-06   8.1351830e-01   5.8462179e-01   1.1467845e-02   1.8356671e+00
   1.5600000e+02   2.4064909e-04   1.0000000e-06   3.5837983e-01   6.2056510e-01   2.0789240e-02   1.8122321e+00
   1.5700000e+02   7.9264841e-04   1.0000000e-06   5.3867276e-01   5.7963003e-01   3.5928079e-02   1.7752854e+00
   1.5800000e+02   2.4345421e-04   1.0000000e-06   1.2706465e+00  -2.7954615e-01   1.0131659e-03   1.7757891e+00
   1.5900000e+02   2.2728342e-04   1.0000000e-06   2.5828358e+00   5.4177279e-01   6.6948065e-03   1.7693764e+00
   1.6000000e+02   3.4457691e-04   1.0000000e-06   1.7883465e+00   5.5484793e-01   1.3000272e-02   1.7567178e+00
   1.6100000e+02   4.1470557e-04   1.0000000e-06   1.2373491e+00   5.5869707e-01   2.4090613e-02   1.7334289e+00
   1.6200000e+02   2.1583184e-04   1.0000000e-06   5.7144245e-01   5.4677577e-01   4.0062918e-02   1.6964541e+00
   1.6300000e+02   2.1458175e-04   1.0000000e-06   6.9216017e-01   5.3418534e-01   1.3813539e-02   1.6840526e+00
   1.6400000e+02   2.2351689e-04   1.0000000e-06   1.8836497e+00   5.3690492e-01   1.1719061e-02   1.6735393e+00
   1.6500000e+02   1.5491764e-04   1.0000000e-06   6.0720211e-01   5.3456389e-01   1.8957546e-02   1.6567966e+00
   1.6600000e+02   3.0257228e-04   1.0000000e-06   4.3571304e-01   2.1458210e-01   5.6517569e-03   1.6548125e+00
   1.6700000e+02   2.3173909e-04   1.0000000e-06   4.2160401e-01   5.0752893e-01   2.5809604e-02   1.6335505e+00
   1.6800000e+02   5.7739057e-05   1.0000000e-06   1.7815865e+00  -4.9109301e-01   1.6133556e-02   1.6466533e+00
   1.6900000e+02   5.3786214e-05   1.0000000e-06   1.1644631e+00  -4.6407493e-01   1.9059478e-03   1.6481121e+00
   1.7000000e+02   1.4781304e-04   1.0000000e-06   5.6816322e-01   2.1695731e-01   2.1394644e-03   1.6473507e+00
   1.7100000e+02   1.8121240e-04   1.0000000e-06   9.1154868e-01   6.0705798e-01   4.9334240e-03   1.6424298e+00
   1.7200000e+02   4.2735375e-04   1.0000000e-06   5.3257761e-01   6.0281140e-01   3.5183534e-02   1.6251762e+00
   1.7300000e+02   2.4849355e-04   1.0000000e-06   1.4978899e+00   5.9355036e-01   1.1030474e-02   1.6146004e+00
   1.7400000e+02   1.7943035e-04   1.0000000e-06   1.7489446e+00   5.5901477e-01   2.9355174e-02   1.5885910e+00
   1.7500000e+02   1.7330111e-04   1.0000000e-06   1.0936964e+00   5.3856529e-01   1.4885922e-02   1.5759811e+00
   1.7600000e+02   3.5041989e-04   1.0000000e-06   4.2617855e-01   6.3275627e-01   1.8327965e-02   1.5578649e+00
   1.7700000e+02   2.5054893e-04   1.0000000e-06   6.1512102e-01   5.4760626e-01   1.5214984e-02   1.5450123e+00
   1.7800000e+02   1.8690723e-04   1.0000000e-06   9.3331146e-01  -3.7907344e-01   1.5075653e-02   1.5539912e+00
   1.7900000e+02   1.4951562e-04   1.0000000e-06   7.7411758e-01  -3.7708110e-01   4.0781809e-02   1.5789799e+00
   1.8000000e+02   1.8396042e-04   1.0000000e-06   7.0652616e-01  -1.1872902e-01   9.5304097e-03   1.5808372e+00
   1.8100000e+02   1.2403747e-04   1.0000000e-06   1.5918423e+00   4.0894062e-01   3.0573073e-03   1.5788669e+00
   1.8200000e+02   1.1645558e-04   1.0000000e-06   8.2300104e-01   6.1377445e-01   4.6061294e-03   1.5744137e+00
   1.8300000e+02   1.3797500e-04   1.0000000e-06   6.9843702e-01   6.4979684e-01   8.1106366e-03   1.5661462e+00
   1.8400000e+02   1.2040997e-04   1.0000000e-06   3.9548087e-01   5.1274824e-01   6.3614971e-03   1.5610611e+00
   1.8500000e+02   1.9007786e-04   1.0000000e-06   4.3678053e-01   4.2700524e-02   1.0878700e-02   1.5607216e+00
   1.8600000e+02   6.3961822e-05   1.0000000e-06   1.2715187e+00  -5.2651343e-01   1.0089872e-03   1.5615513e+00
   1.8700000e+02   8.3189444e-05   1.0000000e-06   2.5785744e+00  -5.8329168e-01   1.9674002e-03   1.5633453e+00
   1.8800000e+02   1.0890660e-04   1.0000000e-06   1.3200472e+00  -5.0873301e-01   5.1109902e-03   1.5674253e+00
   1.8900000e+02   2.0999610e-04   1.0000000e-06   7.1130515e-01  -3.8890120e-01   1.2749749e-02   1.5753048e+00
   1.9000000e+02   1.4293150e-04   1.0000000e-06   9.9514051e-01  -3.9746916e-01   1.5171445e-02   1.5849559e+00
   1.9100000e+02   7.5261186e-05   1.0000000e-06   9.6871701e-01  -1.5135214e-01   4.3329805e-03   1.5860098e+00
   1.9200000e+02   7.7620581e-05   1.0000000e-06   7.4399618e-01   1.5618457e-01   5.8502314e-03   1.5845872e+00
   1.9300000e+02   1.4102360e-04   1.0000000e-06   6.9551409e-01  -1.1173552e-01   5.3409981e-03   1.5850656e+00
   1.9400000e+02   8.4805536e-05   1.0000000e-06   1.6648133e+00   4.4213439e-01   1.2976429e-03   1.5841572e+00
   1.9500000e+02   6.3024186e-05   1.0000000e-06   9.8907497e-01   6.1755392e-01   1.4236495e-03   1.5827655e+00
   1.9600000e+02   9.0065411e-05   1.0000000e-06   1.1061784e+00   7.1504113e-01   1.1003244e-03   1.5815207e+00
   1.9700000e+02   2.0027067e-04   1.0000000e-06   1.0342390e+00   7.1486790e-01   4.6461957e-03   1.5762761e+00
   1.9800000e+02   3.0398158e-04   1.0000000e-06   1.3059177e+00   7.5241995e-01   9.5089048e-03   1.5650295e+00
   1.9900000e+02   6.3440385e-04   1.0000000e-06   8.5765005e-01   7.6172567e-01   2.0679911e-02   1.5405192e+00
   2.0000000e+02   3.2305328e-04   1.0000000e-06   1.4384918e+00   7.5620328e-01   1.9288747e-02   1.5181734e+00
   2.0100000e+02   1.2066123e-04   1.0000000e-06   1.3990934e+00   7.6680979e-01   9.7631602e-03   1.5068377e+00
   2.0200000e+02   6.5131040e-05   1.0000000e-06   8.8380062e-01   7.0618046e-01   2.7042206e-03   1.5039629e+00
   2.0300000e+02   7.2313624e-05   1.0000000e-06   5.1121628e-01   7.0616490e-01   9.4784614e-04   1.5029565e+00
   2.0400000e+02   1.3139308e-04   1.0000000e-06   6.1069398e-01   7.9251716e-01   1.1025261e-02   1.4898584e+00
   2.0500000e+02   3.3008375e-04   1.0000000e-06   5.7104720e-01   7.8313243e-01   8.0066745e-03   1.4805352e+00
   2.0600000e+02   1.5191625e-04   1.0000000e-06   9.7306813e-01   7.8956612e-01   3.6470261e-03   1.4762756e+00
   2.0700000e+02   1.0688639e-04   1.0000000e-06   1.1953756e+00   8.1633811e-01   3.7956093e-03   1.4717049e+00
   2.0800000e+02   1.4027980e-04   1.0000000e-06   1.5163270e+00   8.2022439e-01   3.9287969e-03   1.4669661e+00
   2.0900000e+02   1.3389741e-04   1.0000000e-06   1.4720672e+00   8.1688690e-01   2.2659309e-03   1.4642520e+00
   2.1000000e+02   1.7663072e-04   1.0000000e-06   1.3957917e+00   8.2006950e-01   5.6744682e-03   1.4574459e+00
   2.1100000e+02   2.3250368e-04   1.0000000e-06   7.1368269e-01   8.2537791e-01   1.5020702e-02   1.4394299e+00
   2.1200000e+02   2.0561147e-04   1.0000000e-06   2.8756539e-01   8.2412097e-01   2.6475340e-02   1.4081886e+00
   2.1300000e+02   1.8073025e-04   1.0000000e-06   7.0989738e-01   8.2065581e-01   4.1419039e-02   1.4051985e+00
   2.1400000e+02   9.0638121e-05   1.0000000e-06   1.9536772e+00   8.1740153e-01   1.6228656e-02   1.3866203e+00
   2.1500000e+02   1.3609570e-04   1.0000000e-06   5.3574376e-01   8.3107915e-01   6.3508546e-03   1.3793104e+00
   2.1600000e+02   2.3628334e-04   1.0000000e-06   6.6847344e-01   8.2930861e-01   5.0915213e-03   1.3734919e+00
   2.1700000e+02   8.6973590e-05   1.0000000e-06   1.3151501e+00  -8.0006850e-01   2.7525653e-03   1.3765185e+00
   2.1800000e+02   8.2328571e-05   1.0000000e-06   1.7281616e+00  -7.4506957e-01   1.8692124e-03   1.3784367e+00
   2.1900000e+02   1.4251478e-04   1.0000000e-06   1.1059068e+00  -5.6158777e-01   3.2256051e-03   1.3809386e+00
   2.2000000e+02   1.5363257e-04   1.0000000e-06   9.3974734e-01   1.5632497e-01   3.1912162e-03   1.3802565e+00
   2.2100000e+02   3.4874483e-04   1.0000000e-06   8.0684643e-01   7.3853956e-01   1.1650441e-02   1.3772902e+00
   2.2200000e+02   1.2717306e-04   1.0000000e-06   2.0223628e+00   7.6403054e-01   3.8512119e-03   1.3732418e+00
   2.2300000e+02   1.1322049e-04   1.0000000e-06   1.9610991e+00   8.5673567e-01   6.1763098e-03   1.3659824e+00
   2.2400000e+02   2.3146110e-04   1.0000000e-06   2.1669201e+00   8.5429816e-01   1.1434403e-02   1.3526633e+00
   2.2500000e+02   2.9621868e-04   1.0000000e-06   1.5852748e+00   8.5150104e-01   2.2653417e-02   1.3266685e+00
   2.2600000e+02   3.7844253e-04   1.0000000e-06   8.2624297e-01   8.4672599e-01   3.2819203e-02   1.2900099e+00
   2.2700000e+02   1.5413359e-04   1.0000000e-06   6.1031127e-01   8.4395699e-01   2.6449327e-02   1.2613470e+00
   2.2800000e+02   1.0819172e-04   1.0000000e-06   1.2674722e+00  -8.2701006e-01   1.1932487e-02   1.2738224e+00
   2.2900000e+02   1.8214896e-04   1.0000000e-06   6.9055846e-01  -7.3255996e-01   5.3718857e-03   1.2788437e+00
   2.3000000e+02   2.1526134e-04   1.0000000e-06   9.5075719e-01   7.1141890e-01   7.7824067e-03   1.2717825e+00
   2.3100000e+02   2.5964554e-04   1.0000000e-06   7.2695683e-01   8.5112138e-01   3.0425473e-02   1.2390152e+00
   2.3200000e+02   2.3631836e-04   1.0000000e-06   1.0565960e+00   8.4215057e-01   5.3453921e-02   1.1837783e+00
   2.3300000e+02   3.1385851e-04   1.0000000e-06   3.8436253e-01   8.2534026e-01   1.1507721e-01   1.0741032e+00
   2.3400000e+02   2.3421026e-04   1.0000000e-06   4.3111585e-01   7.8797032e-01   1.1764533e-01   1.0493909e+00
   2.3500000e+02   1.1388899e-04   1.0000000e-06   1.1361230e+00   7.7028495e-01   2.1960605e-02   1.0317441e+00
   2.3600000e+02   7.0389758e-05   1.0000000e-06   6.3260446e-01   9.6731739e-02   1.4026483e-03   1.0316051e+00
   2.3700000e+02   2.0046912e-04   1.0000000e-06   7.6722598e-01   7.0739703e-01   3.3855287e-03   1.0291375e+00
   2.3800000e+02   6.3759056e-05   1.0000000e-06   1.2866490e+00  -7.1734204e-01   8.0365173e-03   1.0350865e+00
   2.3900000e+02   4.5485114e-05   1.0000000e-06   1.7868114e+00  -4.5638160e-01   6.7505899e-04   1.0354055e+00
   2.4000000e+02   3.4743929e-05   1.0000000e-06   4.3193392e-01   8.1622161e-01   3.7703937e-03   1.0322216e+00
   2.4100000e+02   9.4513829e-05   1.0000000e-06   3.9657304e-01   6.4133056e-01   1.1939074e-03   1.0314316e+00
   2.4200000e+02   5.1101486e-05   1.0000000e-06   9.1743757e-01   8.1999847e-01   4.2273561e-03   1.0278593e+00
   2.4300000e+02   6.4937456e-05   1.0000000e-06   9.6208996e-01   8.2806980e-01   1.2499086e-02   1.0172463e+00
   2.4400000e+02   1.1147005e-04   1.0000000e-06   1.0515546e+00   8.3265187e-01   2.5362426e-02   9.9586654e-01
   2.4500000e+02   2.8203324e-04   1.0000000e-06   8.2168820e-01   8.4432001e-01   5.8254120e-02   9.8365178e-01
   2.4600000e+02   1.4921322e-04   1.0000000e-06   2.4549137e+00   8.2848070e-01   2.3960341e-02   9.6421597e-01
   2.4700000e+02   6.4731411e-05   1.0000000e-06   1.2704076e+00   8.3634404e-01   1.6733791e-02   9.5076271e-01
   2.4800000e+02   7.3608749e-05   1.0000000e-06   1.1377201e+00   8.6501677e-01   5.3556682e-03   9.4636152e-01
   2.4900000e+02   9.1839338e-05   1.0000000e-06   7.5884570e-01   8.7865032e-01   5.8632147e-03   9.4148986e-01
   2.5000000e+02   1.8930958e-04   1.0000000e-06   3.8746896e-01   8.9042101e-01   1.2009130e-02   9.3143656e-01
   2.5100000e+02   1.0221395e-04   1.0000000e-06   6.1835254e-01   8.8464247e-01   1.8653345e-02   9.1610224e-01
   2.5200000e+02   9.0665632e-05   1.0000000e-06   7.0937576e-01   8.7638946e-01   7.3178872e-03   9.1023271e-01
   2.5300000e+02   3.1587491e-04   1.0000000e-06   9.1492127e-01   7.2500098e-01   1.1669244e-02   9.0256160e-01
   2.5400000e+02   2.4828062e-04   1.0000000e-06   9.9325105e-01  -3.6765304e-01   5.1739985e-03   9.0428891e-01
   2.5500000e+02   1.6795760e-04   1.0000000e-06   2.5606726e+00  -8.7175615e-01   3.0761996e-03   9.0671496e-01
   2.5600000e+02   9.3858309e-05   1.0000000e-06   1.1977094e+00   5.4478935e-01   3.4138375e-03   9.0503236e-01
   2.5700000e+02   1.4295520e-04   1.0000000e-06   9.8550787e-01   7.9633770e-01   6.5366365e-03   9.0032844e-01
   2.5800000e+02   1.8967530e-04   1.0000000e-06   5.1412327e-01   8.6240509e-01   1.3730729e-02   8.8968925e-01
   2.5900000e+02   2.6394888e-04   1.0000000e-06   3.8007754e-01   8.9922266e-01   4.1381793e-02   8.5673405e-01
   2.6000000e+02   6.4527298e-04   1.0000000e-06   6.5081604e-01   8.9114895e-01   1.1421941e-01   8.1343504e-01
   2.6100000e+02   3.5179997e-04   1.0000000e-06   2.0448094e+00   8.7150823e-01   2.8807007e-02   7.9309656e-01
   2.6200000e+02   2.1228765e-04   1.0000000e-06   2.1671716e+00   8.6398373e-01   6.6839628e-02   7.4777307e-01
   2.6300000e+02   2.3670292e-04   1.0000000e-06   1.3663402e+00   8.4751781e-01   4.0434295e-02   7.2232609e-01
   2.6400000e+02   1.5817253e-04   1.0000000e-06   6.6149038e-01   8.4094537e-01   1.4304427e-01   6.3789076e-01
   2.6500000e+02   2.7715325e-04   1.0000000e-06   5.2078431e-01   7.9889375e-01   9.1905543e-02   6.1472579e-01
   2.6600000e+02   2.0067055e-04   1.0000000e-06   5.6112682e-01   7.7974139e-01   4.8487434e-02   5.9177878e-01
   2.6700000e+02   6.6097342e-05   1.0000000e-06   1.0671050e+00  -7.0748823e-01   3.7028289e-03   5.9333109e-01
   2.6800000e+02   4.0616448e-05   1.0000000e-06   1.7365574e+00  -6.7818526e-01   4.0049898e-03   5.9494521e-01
   2.6900000e+02   4.6764306e-05   1.0000000e-06   1.0239808e+00  -2.0495959e-01   1.8706607e-03   5.9517432e-01
   2.7000000e+02   7.3297912e-05   1.0000000e-06   4.7358905e-01   2.2737562e-01   2.7638027e-03   5.9480245e-01
   2.7100000e+02   4.3857136e-05   1.0000000e-06   8.0272903e-01   8.1520576e-01   9.6986944e-03   5.9010915e-01
   2.7200000e+02   5.8054540e-05   1.0000000e-06   5.7658433e-01   8.0469244e-01   1.9240711e-02   5.8101168e-01
   2.7300000e+02   9.9768983e-05   1.0000000e-06   7.4663751e-01   7.9826848e-01   3.6099932e-02   5.6440981e-01
   2.7400000e+02   1.7504721e-04   1.0000000e-06   7.0180599e-01   7.8019989e-01   8.3270855e-02   5.2855953e-01
   2.7500000e+02   8.3774797e-05   1.0000000e-06   8.4830826e-01   7.5333444e-01   2.9282570e-02   5.1699994e-01
   2.7600000e+02   5.8361821e-05   1.0000000e-06   1.7510442e+00   4.9605116e-01   1.8687027e-03   5.1652138e-01
   2.7700000e+02   5.2206598e-05   1.0000000e-06   6.1375076e-01   5.8998265e-01   2.4576755e-03   5.1577345e-01
   2.7800000e+02   1.3912839e-04   1.0000000e-06   5.8956752e-01  -6.1441853e-01   1.7340384e-02   5.1853304e-01
   2.7900000e+02   7.5892612e-05   1.0000000e-06   1.8811494e+00   7.5975070e-01   8.7112570e-03   5.1510956e-01
   2.8000000e+02   4.3884388e-05   1.0000000e-06   1.6131578e+00   7.9412310e-01   1.7840037e-02   5.0784262e-01
   2.8100000e+02   8.7981843e-05   1.0000000e-06   1.5141896e+00   8.3427269e-01   1.3328372e-02   5.0220953e-01
   2.8200000e+02   1.1942823e-04   1.0000000e-06   1.0367006e+00   8.3635517e-01   2.2034021e-02   4.9299200e-01
   2.8300000e+02   1.2334490e-04   1.0000000e-06   1.1623356e+00   7.8988483e-01   1.3116865e-02   4.8790032e-01
   2.8400000e+02   7.1883528e-05   1.0000000e-06   9.0260095e-01  -4.3179740e-01   3.3122472e-03   4.8860030e-01
   2.8500000e+02   1.5316897e-04   1.0000000e-06   2.1682665e+00  -3.2416022e-01   9.5261753e-03   4.9012888e-01
   2.8600000e+02   1.5633762e-04   1.0000000e-06   1.3110902e+00   8.9700071e-02   8.0876061e-03   4.8978922e-01
   2.8700000e+02   3.3099960e-04   1.0000000e-06   3.7594705e-01   3.7638208e-01   3.3290238e-02   4.8388809e-01
   2.8800000e+02   5.2094789e-05   1.0000000e-06   4.9930996e-01  -6.7501597e-01   4.2601289e-03   4.8528197e-01
   2.8900000e+02   4.8145824e-05   1.0000000e-06   2.6460733e+00   4.5501902e-01   2.2960348e-03   4.8477599e-01
   2.9000000e+02   5.1403498e-05   1.0000000e-06   5.2729265e-01   8.7210017e-01   4.4376364e-03   4.8290103e-01
   2.9100000e+02   1.5913610e-04   1.0000000e-06   4.6187713e-01   8.5365703e-01   3.0967196e-02   4.7019987e-01
   2.9200000e+02   2.7966063e-04   1.0000000e-06   5.4443863e-01   8.4582545e-01   4.3330378e-02   4.5309745e-01
   2.9300000e+02   9.3199976e-05   1.0000000e-06   8.9427933e-01  -2.8422120e-01   7.7658939e-03   4.5411008e-01
   2.9400000e+02   9.0801623e-05   1.0000000e-06   1.4074266e+00   4.1379787e-01   1.7363455e-02   4.5090445e-01
   2.9500000e+02   2.0717409e-04   1.0000000e-06   8.0260239e-01   6.5397098e-01   2.7097305e-02   4.4693314e-01
   2.9600000e+02   1.1701820e-04   1.0000000e-06   2.0496757e+00   6.0093963e-01   1.3427616e-02   4.4335271e-01
   2.9700000e+02   4.5115779e-05   1.0000000e-06   1.1354742e+00   6.6258063e-01   1.0820760e-02   4.4018870e-01
   2.9800000e+02   4.8064704e-05   1.0000000e-06   1.2363466e+00   7.5685894e-01   3.6771767e-03   4.3896488e-01
   2.9900000e+02   5.5647749e-05   1.0000000e-06   7.2613152e-01   7.8513197e-01   3.5929861e-03   4.3772767e-01
   3.0000000e+02   1.0386320e-04   1.0000000e-06   4.4361004e-01   8.1025961e-01   8.2456743e-03   4.3480829e-01
   3.0100000e+02   9.9897627e-05   1.0000000e-06   5.9948796e-01   7.2862381e-01   2.7759297e-02   4.2609403e-01
   3.0200000e+02   2.2795241e-04   1.0000000e-06   7.2431471e-01   6.9810797e-01   9.5068777e-03   4.2327605e-01
   3.0300000e+02   8.2581722e-05   1.0000000e-06   1.6808529e+00   4.5165614e-01   2.7296792e-03   4.2275546e-01
   3.0400000e+02   6.4511101e-05   1.0000000e-06   1.8811626e+00   5.4424365e-01   3.2582072e-03   4.2200739e-01
   3.0500000e+02   7.7305232e-05   1.0000000e-06   1.1937210e+00   6.5921912e-01   5.0689907e-03   4.2060030e-01
   3.0600000e+02   1.0010149e-04   1.0000000e-06   7.4820500e-01   6.6654850e-01   2.9686650e-02   4.1238269e-01
   3.0700000e+02   1.5492314e-04   1.0000000e-06   4.7191716e-01   6.9439642e-01   2.3850350e-02   4.0561472e-01
   3.0800000e+02   1.0002076e-04   1.0000000e-06   7.0548264e-01   6.9538362e-01   1.5262995e-02   4.0133434e-01
   3.0900000e+02   5.1309242e-05   1.0000000e-06   2.0429167e+00  -6.0764649e-01   7.0247113e-03   4.0305367e-01
   3.1000000e+02   4.2575765e-05   1.0000000e-06   1.1353592e+00  -6.8996855e-03   1.9167711e-03   4.0305974e-01
   3.1100000e+02   6.0691165e-05   1.0000000e-06   8.8108037e-01   7.5013821e-01   4.0865087e-03   4.0182566e-01
   3.1200000e+02   1.0072611e-04   1.0000000e-06   5.2946023e-01   8.1767665e-01   1.1548991e-02   3.9804005e-01
   3.1300000e+02   1.0051170e-04   1.0000000e-06   6.5684972e-01   7.3197705e-01   1.1742857e-02   3.9463154e-01
   3.1400000e+02   1.1041192e-04   1.0000000e-06   7.1892046e-01   7.8942329e-01   1.6787968e-02   3.8942280e-01
   3.1500000e+02   1.2470168e-04   1.0000000e-06   8.3715380e-01   7.9761281e-01   2.2034582e-02   3.8261368e-01
   3.1600000e+02   9.1744319e-05   1.0000000e-06   1.4039257e+00   7.9502495e-01   2.2638495e-02   3.7576407e-01
   3.1700000e+02   6.8440333e-05   1.0000000e-06   4.4782369e-01   7.6909426e-01   3.3905317e-02   3.6605608e-01
   3.1800000e+02   1.5382495e-04   1.0000000e-06   4.6906106e-01   6.4955197e-01   3.1404253e-02   3.5869552e-01
   3.1900000e+02   1.8101191e-04   1.0000000e-06   5.2433237e-01   5.2031815e-01   2.0080668e-02   3.5500104e-01
   3.2000000e+02   4.3388995e-05   1.0000000e-06   1.2971888e+00  -7.3665300e-01   1.5889904e-02   3.5917671e-01
   3.2100000e+02   3.2295698e-05   1.0000000e-06   1.5424544e+00  -7.5109839e-01   4.3415015e-03   3.6034941e-01
   3.2200000e+02   6.1055106e-05   1.0000000e-06   6.0238121e-01   2.6912507e-01   2.6430135e-03   3.6009426e-01
   3.2300000e+02   3.0502592e-05   1.0000000e-06   8.7513869e-01   7.2837224e-01   6.3523312e-03   3.5843159e-01
   3.2400000e+02   3.1105095e-05   1.0000000e-06   1.4633118e+00   7.7979834e-01   7.5041391e-03   3.5633812e-01
   3.2500000e+02   3.1862369e-05   1.0000000e-06   2.2908708e-01   7.8437112e-01   2.4493006e-02   3.4953422e-01
   3.2600000e+02   1.0245745e-04   1.0000000e-06   4.5886954e-01   7.9226451e-01   2.2196922e-02   3.4342001e-01
   3.2700000e+02   4.1261986e-05   1.0000000e-06   1.2059705e+00  -5.7500979e-01   2.1958340e-03   3.4385417e-01
   3.2800000e+02   3.2555639e-05   1.0000000e-06   1.5791752e+00   1.9964179e-01   3.9104559e-03   3.4358825e-01
   3.2900000e+02   4.2752546e-05   1.0000000e-06   9.4033166e-01   6.3949236e-01   5.8394419e-03   3.4230867e-01
   3.3000000e+02   1.2954918e-04   1.0000000e-06   6.6502646e-01   7.9911643e-01   2.3859571e-02   3.3581792e-01
   3.3100000e+02   5.4036217e-05   1.0000000e-06   1.4481921e+00   8.0142960e-01   3.4157963e-02   3.2669688e-01
   3.3200000e+02   3.7916784e-05   1.0000000e-06   7.7801410e-01   7.9697712e-01   2.1633040e-02   3.2109266e-01
   3.3300000e+02   9.1547374e-05   1.0000000e-06   5.2873731e-01   8.0145223e-01   2.4674444e-02   3.1477859e-01
   3.3400000e+02   5.4094547e-05   1.0000000e-06   9.5940217e-01   7.9122006e-01   3.7466520e-02   3.0553235e-01
   3.3500000e+02   7.2124379e-05   1.0000000e-06   4.6531578e-01   6.7514816e-01   2.8165218e-02   2.9978966e-01
   3.3600000e+02   1.1552458e-04   1.0000000e-06   4.9632647e-01   5.2912403e-01   6.3851291e-02   2.9011624e-01
   3.3700000e+02   1.5078037e-04   1.0000000e-06   6.2485352e-01  -3.1319877e-01   3.6726220e-02   2.9182865e-01
   3.3800000e+02   4.5647684e-05   1.0000000e-06   1.8730632e+00  -5.1157908e-01   9.9485989e-03   2.9332451e-01
   3.3900000e+02   3.3733210e-05   1.0000000e-06   1.3683666e+00  -7.2392310e-01   7.3923655e-03   2.9489804e-01
   3.4000000e+02   2.3146644e-05   1.0000000e-06   5.5910252e-01  -6.2506398e-01   4.0039550e-03   2.9563752e-01
   3.4100000e+02   2.8771474e-05   1.0000000e-06   5.1137895e-01  -7.3898374e-02   1.8023540e-03   2.9567738e-01
   3.4200000e+02   4.2643641e-05   1.0000000e-06   6.5113809e-01   5.3821080e-01   9.4563724e-03   2.9418196e-01
   3.4300000e+02   3.0864377e-05   1.0000000e-06   9.2323123e-01   6.5420608e-01   7.0076750e-03   2.9283744e-01
   3.4400000e+02   2.9090708e-05   1.0000000e-06   7.2025726e-01   6.8011049e-01   1.7009534e-02   2.8947283e-01
   3.4500000e+02   3.8619697e-05   1.0000000e-06   6.4824505e-01   7.0860213e-01   1.0735778e-02   2.8727906e-01
   3.4600000e+02   1.0389778e-04   1.0000000e-06   6.1013724e-01   7.5943358e-01   1.8040374e-02   2.8336326e-01
   3.4700000e+02   3.2642505e-05   1.0000000e-06   1.1263663e+00  -6.4160691e-01   4.5382723e-03   2.8419007e-01
   3.4800000e+02   2.4287423e-05   1.0000000e-06   1.7968842e+00  -5.5768685e-01   3.0965169e-03   2.8468177e-01
   3.4900000e+02   3.4102841e-05   1.0000000e-06   6.2115088e-01   3.4834806e-01   4.6014858e-03   2.8422810e-01
   3.5000000e+02   1.0400279e-04   1.0000000e-06   6.3931090e-01   7.7199038e-01   1.0785197e-02   2.8186833e-01
   3.5100000e+02   4.6083405e-05   1.0000000e-06   2.0532167e+00   7.5226975e-01   2.5309139e-03   2.8133207e-01
   3.5200000e+02   2.7842050e-05   1.0000000e-06   2.1583950e+00   7.6989327e-01   1.0225763e-02   2.7912325e-01
   3.5300000e+02   4.6364433e-05   1.0000000e-06   1.3185192e+00   7.7091718e-01   1.9826985e-02   2.7487946e-01
   3.5400000e+02   3.1729078e-05   1.0000000e-06   8.5754587e-01   7.6651932e-01   1.5707265e-02   2.7158409e-01
   3.5500000e+02   2.3304495e-05   1.0000000e-06   9.7297634e-01   7.7599898e-01   9.8519430e-03   2.6951309e-01
   3.5600000e+02   3.7840993e-05   1.0000000e-06   9.2479051e-01   7.8633305e-01   3.7137842e-03   2.6872675e-01
   3.5700000e+02   9.6148430e-05   1.0000000e-06   2.1245740e+00   7.6908324e-01   1.1833568e-02   2.6628882e-01
   3.5800000e+02   1.1260383e-04   1.0000000e-06   1.4373871e+00   7.7636797e-01   2.4226460e-02   2.6131193e-01
   3.5900000e+02   2.2279654e-04   1.0000000e-06   4.5466476e-01   7.2430257e-01   3.8213690e-02   2.5417253e-01
   3.6000000e+02   1.1105277e-04   1.0000000e-06   7.7882842e-01   7.6217670e-01   2.9799117e-02   2.4844810e-01
   3.6100000e+02   7.0328377e-05   1.0000000e-06   2.8303922e+00  -7.2472543e-01   4.5011434e-03   2.4925976e-01
   3.6200000e+02   4.5131827e-05   1.0000000e-06   9.9984055e-01   7.4028576e-01   9.7492036e-03   2.4746619e-01
   3.6300000e+02   4.7147271e-05   1.0000000e-06   9.6728169e-01   7.5218587e-01   1.0565670e-02   2.4550554e-01
   3.6400000e+02   5.0674892e-05   1.0000000e-06   4.8411926e-01   7.4956528e-01   3.5105635e-02   2.3911338e-01
   3.6500000e+02   5.1835084e-05   1.0000000e-06   3.2389682e-01   7.3450837e-01   7.2223116e-02   2.2673184e-01
   3.6600000e+02   1.2758324e-04   1.0000000e-06   8.5997301e-01   7.0143982e-01   1.1783625e-01   2.2209774e-01
   3.6700000e+02   3.3034476e-05   1.0000000e-06   2.6347143e+00   6.8314863e-01   3.5010341e-02   2.1686012e-01
   3.6800000e+02   2.4067881e-05   1.0000000e-06   1.8294416e+00   6.6826022e-01   8.2909444e-03   2.1566275e-01
   3.6900000e+02   2.2821414e-05   1.0000000e-06   7.6359642e-01   6.6921957e-01   1.4578029e-02   2.1357155e-01
   3.7000000e+02   4.6118434e-05   1.0000000e-06   3.8281668e-01   6.6377605e-01   1.5107838e-02   2.1144358e-01
   3.7100000e+02   3.6256595e-05   1.0000000e-06   5.1895252e-01   6.6039197e-01   2.8143723e-02   2.0756182e-01
   3.7200000e+02   3.6370518e-05   1.0000000e-06   5.4701293e-01   5.7660370e-01   1.2862688e-02   2.0603395e-01
   3.7300000e+02   9.2783941e-05   1.0000000e-06   7.5319878e-01  -2.3474550e-01   2.3886852e-02   2.0632624e-01
   3.7400000e+02   1.9796608e-05   1.0000000e-06   2.1371371e+00  -5.9720694e-02   6.2554524e-03   2.0640734e-01
   3.7500000e+02   1.8567570e-05   1.0000000e-06   1.4730731e+00  -6.1457906e-01   3.5052074e-03   2.0685277e-01
   3.7600000e+02   2.1610374e-05   1.0000000e-06   3.9951346e-01  -4.5588193e-01   3.4785535e-03   2.0718179e-01
   3.7700000e+02   3.0979823e-05   1.0000000e-06   4.5197030e-01  -2.6897854e-01   7.3642112e-03   2.0759738e-01
   3.7800000e+02   6.7519700e-05   1.0000000e-06   3.0585844e-01   4.4744022e-01   8.3810844e-03   2.0682474e-01
   3.7900000e+02   1.6601200e-05   1.0000000e-06   7.5437889e-01   4.3711488e-01   3.8329132e-03   2.0647945e-01
   3.8000000e+02   1.5753619e-05   1.0000000e-06   1.1977364e+00   6.5875478e-01   4.9699873e-03   2.0580488e-01
   3.8100000e+02   4.8451520e-05   1.0000000e-06   1.0089325e+00   6.7245123e-01   7.3463169e-03   2.0479126e-01
   3.8200000e+02   1.9823786e-05   1.0000000e-06   2.3383045e+00   6.3571030e-01   6.3875171e-04   2.0470812e-01
   3.8300000e+02   1.6178579e-05   1.0000000e-06   3.1316467e+00   6.8012603e-01   1.8978323e-03   2.0444409e-01
   3.8400000e+02   2.9803983e-05   1.0000000e-06   2.4935150e+00   6.8168649e-01   6.5452564e-03   2.0353426e-01
   3.8500000e+02   3.8995520e-05   1.0000000e-06   1.6338214e+00   6.8024016e-01   1.0741342e-02   2.0205345e-01
   3.8600000e+02   4.6546304e-05   1.0000000e-06   8.4494909e-01   6.8078858e-01   1.6046326e-02   1.9986030e-01
   3.8700000e+02   2.7329192e-05   1.0000000e-06   9.0635253e-01   6.8234179e-01   1.1127737e-02   1.9834944e-01
   3.8800000e+02   8.8880893e-06   1.0000000e-06   1.6764301e+00  -6.6001805e-01   5.3879035e-03   1.9905641e-01
   3.8900000e+02   6.5979043e-06   1.0000000e-06   1.0657043e+00  -6.0214080e-01   1.3109183e-03   1.9921364e-01
   3.9000000e+02   9.1524985e-06   1.0000000e-06   8.4712584e-01  -3.6250762e-01   1.2382996e-03   1.9930320e-01
   3.9100000e+02   2.6858743e-05   1.0000000e-06   7.5392257e-01   5.3681188e-01   1.4751189e-03   1.9914554e-01
   3.9200000e+02   2.6144945e-05   1.0000000e-06   2.2037238e+00   7.6983016e-01   2.2509547e-03   1.9880065e-01
   3.9300000e+02   3.0434436e-05   1.0000000e-06   4.1185875e-01   7.9261224e-01   2.1982729e-02   1.9535497e-01
   3.9400000e+02   7.1584622e-05   1.0000000e-06   5.5598772e-01   7.8587673e-01   5.2984994e-02   1.9131448e-01
   3.9500000e+02   3.4728780e-05   1.0000000e-06   1.1910580e+00   7.7091493e-01   3.0389134e-02   1.8686917e-01
   3.9600000e+02   1.5475462e-05   1.0000000e-06   7.1964782e-01   7.5222697e-01   3.4198316e-02   1.8211066e-01
   3.9700000e+02   2.6521583e-05   1.0000000e-06   7.9349332e-01   7.3739182e-01   1.7832018e-02   1.7972944e-01
   3.9800000e+02   4.4231941e-05   1.0000000e-06   9.1599087e-01   7.1464319e-01   1.9225860e-02   1.7727650e-01
   3.9900000e+02   2.0728153e-05   1.0000000e-06   1.4417598e+00  -6.7918723e-01   3.2523367e-03   1.7766860e-01
   4.0000000e+02   2.7767453e-05   1.0000000e-06   2.1042021e+00  -3.6317936e-01   2.1674264e-03   1.7780882e-01
   4.0100000e+02   4.5664385e-05   1.0000000e-06   1.4559157e+00   4.9743790e-01   5.4101436e-03   1.7733226e-01
   4.0200000e+02   4.0336421e-05   1.0000000e-06   8.6521500e-01   7.0964054e-01   1.7316745e-02   1.7516645e-01
   4.0300000e+02   6.7912034e-05   1.0000000e-06   6.4277652e-01   7.1280628e-01   6.8026919e-02   1.7305561e-01
   4.0400000e+02   1.6677479e-05   1.0000000e-06   1.5344422e+00   7.0775429e-01   2.7671095e-02   1.6970015e-01
   4.0500000e+02   2.4438735e-05   1.0000000e-06   1.7685061e+00   6.9942249e-01   1.6774990e-02   1.6772143e-01
   4.0600000e+02   4.3958242e-05   1.0000000e-06   2.0234213e+00   6.9122542e-01   4.1716096e-02   1.6296360e-01
   4.0700000e+02   3.1005085e-05   1.0000000e-06   9.0036514e-01   6.6988576e-01   5.5430181e-02   1.5705572e-01
   4.0800000e+02   3.7727435e-05   1.0000000e-06   5.4786525e-01   6.3666109e-01   3.6568898e-02   1.5346307e-01
   4.0900000e+02   9.8522350e-06   1.0000000e-06   3.7825553e-01  -4.9937279e-01   2.8601213e-03   1.5368273e-01
   4.1000000e+02   9.3689394e-06   1.0000000e-06   1.6422512e+00  -5.9063685e-01   6.7537355e-03   1.5429804e-01
   4.1100000e+02   9.1504231e-06   1.0000000e-06   1.2125352e+00   6.8606829e-01   6.7361251e-04   1.5422675e-01
   4.1200000e+02   2.8796732e-05   1.0000000e-06   5.4983685e-01   6.8341186e-01   9.7239254e-03   1.5320576e-01
   4.1300000e+02   8.1001086e-06   1.0000000e-06   1.3198150e+00   6.2313862e-01   3.1299292e-03   1.5290741e-01
   4.1400000e+02   7.7811258e-06   1.0000000e-06   2.6101767e+00   6.3448949e-01   6.9173915e-03   1.5223849e-01
   4.1500000e+02   1.0877793e-05   1.0000000e-06   1.9557096e+00   6.3678492e-01   1.4144595e-02   1.5087641e-01
   4.1600000e+02   8.4827882e-06   1.0000000e-06   7.5876402e-01   6.4514707e-01   1.8370298e-02   1.4910333e-01
   4.1700000e+02   1.2894271e-05   1.0000000e-06   9.4984891e-01   6.4606552e-01   4.6750344e-02   1.4469769e-01
   4.1800000e+02   1.7347009e-05   1.0000000e-06   6.1137320e-01   3.4357409e-01   1.7026446e-03   1.4461323e-01
   4.1900000e+02   3.5684500e-05   1.0000000e-06   1.9505803e+00   6.8751312e-01   5.8856342e-03   1.4402939e-01
   4.2000000e+02   3.8126645e-05   1.0000000e-06   1.1721405e+00   7.7360154e-01   2.5652843e-02   1.4119053e-01
   4.2100000e+02   6.4266466e-05   1.0000000e-06   7.7421436e-01   7.5417045e-01   2.1184813e-02   1.3894862e-01
   4.2200000e+02   1.7959134e-05   1.0000000e-06   9.2718539e-01   6.3939719e-01   1.0149504e-02   1.3805116e-01
   4.2300000e+02   1.8415029e-05   1.0000000e-06   3.0971755e+00   5.9955892e-01   2.1302556e-03   1.3787504e-01
   4.2400000e+02   2.3867561e-05   1.0000000e-06   2.1233304e+00   6.7169686e-01   4.6467948e-03   1.3744552e-01
   4.2500000e+02   3.4321933e-05   1.0000000e-06   1.2983667e+00   6.6784536e-01   2.3620932e-02   1.3529888e-01
   4.2600000e+02   3.7587526e-05   1.0000000e-06   6.4885622e-01   7.0514766e-01   4.0681400e-02   1.3147558e-01
   4.2700000e+02   6.0849576e-05   1.0000000e-06   5.3646167e-01   6.9630655e-01   7.9703330e-02   1.2440652e-01
   4.2800000e+02   7.2904824e-05   1.0000000e-06   7.6221894e-01   6.6987549e-01   6.7894826e-02   1.1891386e-01
   4.2900000e+02   2.5412088e-05   1.0000000e-06   2.3703395e+00  -5.7494759e-01   3.1429396e-02   1.2110128e-01
   4.3000000e+02   1.3813606e-05   1.0000000e-06   1.9904461e+00   4.2574742e-01   5.0420856e-03   1.2084258e-01
   4.3100000e+02   1.7679350e-05   1.0000000e-06   1.1410388e+00   7.3157363e-01   1.7267857e-02   1.1932449e-01
   4.3200000e+02   2.1988673e-05   1.0000000e-06   6.1595333e-01   7.4143297e-01   1.4293708e-02   1.1806546e-01
   4.3300000e+02   7.7656509e-05   1.0000000e-06   6.1068790e-01   7.1234461e-01   1.4648268e-01   1.1207007e-01
   4.3400000e+02   2.9703686e-05   1.0000000e-06   1.0251130e+00   3.3466732e-01   1.5796690e-02   1.1149007e-01
   4.3500000e+02   1.5064650e-05   1.0000000e-06   1.1004552e+00   6.6152433e-01   1.0240453e-02   1.1073812e-01
   4.3600000e+02   4.3677142e-05   1.0000000e-06   8.5067918e-01   6.7725913e-01   2.4209037e-02   1.0894033e-01
   4.3700000e+02   1.1056376e-05   1.0000000e-06   1.9504322e+00  -6.0586725e-01   3.4311117e-03   1.0916720e-01
   4.3800000e+02   7.6199726e-06   1.0000000e-06   2.6053833e+00   3.3989784e-01   1.6327915e-03   1.0910675e-01
   4.3900000e+02   1.0012338e-05   1.0000000e-06   1.7978244e+00   6.1755894e-01   7.3471103e-03   1.0861353e-01
   4.4000000e+02   9.7781759e-06   1.0000000e-06   1.0112027e+00   6.1600169e-01   6.4646111e-03   1.0818242e-01
   4.4100000e+02   2.6607484e-05   1.0000000e-06   3.6260824e-01   7.0463398e-01   2.6215155e-02   1.0620313e-01
   4.4200000e+02   8.3858228e-06   1.0000000e-06   8.6153450e-01  -6.1665783e-01   5.4490545e-03   1.0656097e-01
   4.4300000e+02   8.2652229e-06   1.0000000e-06   1.1117229e+00   7.2304841e-01   7.2484477e-03   1.0600383e-01
   4.4400000e+02   1.3964690e-05   1.0000000e-06   1.2440287e+00   7.1087354e-01   1.5128946e-02   1.0486985e-01
   4.4500000e+02   2.8315258e-05   1.0000000e-06   8.5277608e-01   7.0386556e-01   1.4604322e-02   1.0379754e-01
   4.4600000e+02   1.5011756e-05   1.0000000e-06   1.8451731e+00   7.2162658e-01   4.7149023e-03   1.0344494e-01
   4.4700000e+02   1.2084389e-05   1.0000000e-06   2.5696100e+00   6.8654061e-01   7.8684628e-03   1.0288783e-01
   4.4800000e+02   1.9418439e-05   1.0000000e-06   1.9133310e+00   6.6557984e-01   6.8657659e-03   1.0241902e-01
   4.4900000e+02   2.9084510e-05   1.0000000e-06   1.2904702e+00   6.6303103e-01   1.3861327e-02   1.0148330e-01
   4.5000000e+02   3.6456266e-05   1.0000000e-06   1.0354796e+00   6.6293961e-01   3.1874201e-02   9.9368406e-02
   4.5100000e+02   3.4376857e-05   1.0000000e-06   7.4637217e-01   6.5457957e-01   4.3106453e-02   9.6618848e-02
   4.5200000e+02   4.9204771e-05   1.0000000e-06   6.8403148e-01   6.3226145e-01   7.3190077e-02   9.2310512e-02
   4.5300000e+02   4.7941035e-05   1.0000000e-06   8.0962685e-01   5.9394450e-01   2.8410325e-02   9.0777373e-02
   4.5400000e+02   1.5314363e-05   1.0000000e-06   2.7200443e+00  -5.5311510e-01   1.9801930e-02   9.1783852e-02
   4.5500000e+02   9.4075800e-06   1.0000000e-06   2.2254453e+00  -4.0517250e-01   3.7630694e-03   9.1924337e-02
   4.5600000e+02   9.4240400e-06   1.0000000e-06   8.8733023e-01   6.1941022e-01   1.0279325e-02   9.1342056e-02
   4.5700000e+02   1.3708534e-05   1.0000000e-06   4.4867985e-01   6.5977831e-01   6.8688057e-03   9.0929326e-02
   4.5800000e+02   2.2115693e-05   1.0000000e-06   9.5029880e-01   6.6256424e-01   9.6926125e-03   9.0347792e-02
   4.5900000e+02   2.6278080e-05   1.0000000e-06   5.3426443e-01   6.0011531e-01   1.2905648e-02   8.9652911e-02
   4.6000000e+02   2.0939907e-05   1.0000000e-06   6.6928224e-01   4.7141427e-01   2.0542942e-02   8.8799547e-02
   4.6100000e+02   5.7436734e-05   1.0000000e-06   7.6418506e-01   9.6211768e-03   3.0620276e-02   8.8796874e-02
   4.6200000e+02   1.2839101e-05   1.0000000e-06   1.8823967e+00  -2.4935019e-01   3.4894452e-03   8.8874642e-02
   4.6300000e+02   1.3114745e-05   1.0000000e-06   2.6478528e+00  -6.0668925e-01   4.1308224e-03   8.9097851e-02
   4.6400000e+02   1.6195237e-05   1.0000000e-06   9.9025419e-01  -5.1494036e-01   5.2720188e-03   8.9340639e-02
   4.6500000e+02   2.7063973e-05   1.0000000e-06   5.2816191e-01  -3.5136836e-01   1.7547680e-02   8.9903469e-02
   4.6600000e+02   2.5536129e-05   1.0000000e-06   7.1390591e-01  -2.1125418e-01   2.5667132e-02   9.0419087e-02
   4.6700000e+02   3.8564617e-05   1.0000000e-06   4.8365841e-01  -1.9743305e-02   4.4023868e-02   9.0444207e-02
   4.6800000e+02   2.4209205e-05   1.0000000e-06   1.0402907e+00   9.8265277e-02   2.2423273e-02   9.0267485e-02
   4.6900000e+02   8.9716822e-05   1.0000000e-06   8.3222402e-01   2.5790317e-01   2.4357330e-02   8.9725590e-02
   4.7000000e+02   2.4312148e-05   1.0000000e-06   2.5139511e+00   6.6294812e-01   7.2341572e-03   8.9296600e-02
   4.7100000e+02   1.4380642e-05   1.0000000e-06   2.6081649e+00   6.6876840e-01   9.2605739e-03   8.8745700e-02
   4.7200000e+02   1.6299296e-05   1.0000000e-06   1.2797516e+00   5.9200010e-01   1.7296026e-02   8.7845721e-02
   4.7300000e+02   1.9622687e-05   1.0000000e-06   7.1905721e-01   5.8326024e-01   2.0172751e-02   8.6824065e-02
   4.7400000e+02   2.6515840e-05   1.0000000e-06   8.4300063e-01   4.0184914e-01   2.5202745e-02   8.5968092e-02
   4.7500000e+02   1.0604505e-05   1.0000000e-06   5.9389689e-01   5.1423576e-01   6.6142780e-03   8.5677076e-02
   4.7600000e+02   1.2352057e-05   1.0000000e-06   1.0465854e+00   4.1729804e-01   1.2883337e-03   8.5631073e-02
   4.7700000e+02   1.6813204e-05   1.0000000e-06   1.5280688e+00   5.8430290e-01   1.0113662e-02   8.5127943e-02
   4.7800000e+02   5.0730580e-05   1.0000000e-06   7.0226057e-01   5.6755435e-01   3.1786527e-02   8.3621869e-02
   4.7900000e+02   1.8663445e-05   1.0000000e-06   1.3019000e+00   5.6633935e-01   1.1484358e-02   8.3081759e-02
   4.8000000e+02   1.1870872e-05   1.0000000e-06   2.4486735e+00   5.3765020e-01   1.1169519e-02   8.2586535e-02
   4.8100000e+02   1.5306889e-05   1.0000000e-06   2.0665399e+00   5.3250986e-01   8.9002787e-03   8.2197472e-02
   4.8200000e+02   2.0171394e-05   1.0000000e-06   1.2168743e+00   5.3384974e-01   1.8281735e-02   8.1405167e-02
   4.8300000e+02   1.8544230e-05   1.0000000e-06   8.1594717e-01   5.2716975e-01   2.7663070e-02   8.0240845e-02
   4.8400000e+02   2.1526771e-05   1.0000000e-06   5.6186243e-01   5.3768010e-01   2.0599951e-02   7.9364321e-02
   4.8500000e+02   7.5419862e-06   1.0000000e-06   2.1004466e+00  -5.0823820e-01   4.6719641e-03   7.9553410e-02
   4.8600000e+02   5.5412441e-06   1.0000000e-06   1.5711393e+00   5.9123158e-01   1.0704013e-03   7.9503094e-02
   4.8700000e+02   9.4688736e-06   1.0000000e-06   1.0655665e+00   5.9899400e-01   8.0335016e-03   7.9122176e-02
   4.8800000e+02   1.2178521e-05   1.0000000e-06   8.9146151e-01   6.0598683e-01   8.3132988e-03   7.8725317e-02
   4.8900000e+02   3.8453911e-05   1.0000000e-06   8.0074225e-01   6.0928839e-01   1.9395572e-02   7.7804403e-02
   4.9000000e+02   1.9697903e-05   1.0000000e-06   2.0118467e+00   5.9990054e-01   9.6126034e-03   7.7358050e-02
   4.9100000e+02   1.5126262e-05   1.0000000e-06   2.0739909e+00   5.9260565e-01   1.7288157e-02   7.6573090e-02
   4.9200000e+02   2.9586631e-05   1.0000000e-06   1.9178617e+00   5.7265771e-01   1.7388356e-02   7.5818465e-02
   4.9300000e+02   3.5832045e-05   1.0000000e-06   1.2810485e+00   5.5377298e-01   3.0102960e-02   7.4578774e-02
   4.9400000e+02   2.2455160e-05   1.0000000e-06   7.4614604e-01   4.9868299e-01   1.5900507e-02   7.3994555e-02
   4.9500000e+02   5.8574281e-06   1.0000000e-06   7.7376169e-01   5.5375133e-01   8.2805551e-03   7.3657029e-02
   4.9600000e+02   7.8449744e-06   1.0000000e-06   1.3864571e+00  -4.7245301e-01   2.7132645e-03   7.3751660e-02
   4.9700000e+02   1.2697312e-05   1.0000000e-06   1.2805782e+00  -4.4571557e-01   8.2526315e-03   7.4024948e-02
   4.9800000e+02   1.7381364e-05   1.0000000e-06   6.1409872e-01   3.3511801e-02   3.8191309e-03   7.4016013e-02
   4.9900000e+02   3.3939758e-05   1.0000000e-06   6.5517590e-01   5.3501522e-01   3.7645283e-02   7.2563465e-02
   5.0000000e+02   5.2834232e-05   1.0000000e-06   7.0098117e-01   5.1861088e-01   3.9946620e-02   7.1103392e-02
   5.0100000e+02   2.0978484e-05   1.0000000e-06   1.7348467e+00   4.5893070e-01   1.1251347e-02   7.0739814e-02
   5.0200000e+02   1.9620579e-05   1.0000000e-06   2.1954760e+00   5.0954361e-01   2.8456315e-02   6.9735620e-02
   5.0300000e+02   2.1114337e-05   1.0000000e-06   1.5624221e+00   4.9376937e-01   2.8368311e-02   6.8780322e-02
   5.0400000e+02   1.2421567e-05   1.0000000e-06   7.6154946e-01   4.7016460e-01   3.8625507e-02   6.7571940e-02
   5.0500000e+02   8.2542478e-06   1.0000000e-06   7.2086015e-01   3.7327864e-01   9.8743256e-03   6.7448119e-02
   5.0600000e+02   6.6229317e-06   1.0000000e-06   1.0854822e+00   4.3789331e-01   2.8980942e-03   6.7362753e-02
   5.0700000e+02   4.2495380e-06   1.0000000e-06   1.1550684e+00   2.6795932e-01   6.1691129e-03   6.7252589e-02
   5.0800000e+02   2.2067313e-06   1.0000000e-06   6.8374896e-01  -5.4666842e-02   3.3589720e-03   6.7265317e-02
   5.0900000e+02   2.9656666e-06   1.0000000e-06   5.8629953e-01  -2.6558407e-01   5.2552161e-03   6.7360061e-02
   5.1000000e+02   1.1193087e-05   1.0000000e-06   6.3672113e-01  -4.5916084e-02   5.6410295e-03   6.7378578e-02
   5.1100000e+02   5.7080407e-06   1.0000000e-06   1.0584777e+00  -2.2148339e-01   4.5778497e-03   6.7447565e-02
   5.1200000e+02   5.7359715e-06   1.0000000e-06   1.8774640e+00  -1.7714088e-01   3.2430858e-03   6.7486656e-02
   5.1300000e+02   4.9492790e-06   1.0000000e-06   4.8941206e-01  -1.2384462e-01   5.5891712e-03   6.7534406e-02
   5.1400000e+02   4.2609818e-06   1.0000000e-06   4.1556987e-01  -2.5803677e-02   8.3731419e-03   6.7551363e-02
   5.1500000e+02   7.4807188e-06   1.0000000e-06   2.7337744e-01   3.7703277e-01   9.8502967e-03   6.7426628e-02
   5.1600000e+02   3.8711857e-06   1.0000000e-06   6.3827127e-01   3.9750479e-01   2.6167508e-03   6.7356687e-02
   5.1700000e+02   5.9264188e-06   1.0000000e-06   1.0586554e+00   5.0724196e-01   4.7458893e-03   6.7195103e-02
   5.1800000e+02   1.0078820e-05   1.0000000e-06   1.2784264e+00   5.5371605e-01   5.9583380e-03   6.6974241e-02
   5.1900000e+02   7.1636566e-06   1.0000000e-06   2.0186908e+00   6.1157056e-01   1.9248980e-03   6.6895476e-02
   5.2000000e+02   1.1659378e-05   1.0000000e-06   2.6270585e+00   6.0764332e-01   1.3108471e-02   6.6366290e-02
   5.2100000e+02   1.2448293e-05   1.0000000e-06   1.6205139e+00   6.0014524e-01   1.3162710e-02   6.5845734e-02
   5.2200000e+02   1.0223337e-05   1.0000000e-06   5.6243306e-01   6.1005961e-01   1.1530409e-02   6.5385327e-02
   5.2300000e+02   6.4229945e-06   1.0000000e-06   5.1489013e-01   5.8348882e-01   7.0250805e-03   6.5251585e-02
   5.2400000e+02   3.8738266e-06   1.0000000e-06   1.7592079e+00  -5.4661189e-01   1.2031810e-03   6.5294532e-02
   5.2500000e+02   2.9051488e-06   1.0000000e-06   1.1056134e+00   6.0025210e-01   1.0793071e-03   6.5252255e-02
   5.2600000e+02   4.1786394e-06   1.0000000e-06   1.0183267e+00   6.2191814e-01   4.4966861e-03   6.5070178e-02
   5.2700000e+02   6.1051942e-06   1.0000000e-06   7.4637231e-01   6.1360586e-01   7.2778424e-03   6.4780672e-02
   5.2800000e+02   2.9774874e-06   1.0000000e-06   8.9193827e-01   6.1906029e-01   3.5888497e-03   6.4637006e-02
   5.2900000e+02   3.3818054e-06   1.0000000e-06   1.7830576e+00   6.2640941e-01   1.6488386e-03   6.4570299e-02
   5.3000000e+02   5.5789793e-06   1.0000000e-06   1.1838883e+00   6.3518187e-01   3.1946244e-03   6.4439472e-02
   5.3100000e+02   9.8305346e-06   1.0000000e-06   1.1607712e+00   6.3570552e-01   1.0057630e-02   6.4029420e-02
   5.3200000e+02   1.4446216e-05   1.0000000e-06   1.0187449e+00   6.3116955e-01   2.4038701e-02   6.3069235e-02
   5.3300000e+02   1.4877206e-05   1.0000000e-06   9.0467821e-01   6.1860942e-01   3.9937746e-02   6.1542883e-02
   5.3400000e+02   2.1625720e-05   1.0000000e-06   9.1777402e-01   6.0093349e-01   7.8888124e-02   6.1180115e-02
   5.3500000e+02   8.2425711e-06   1.0000000e-06   2.4932927e+00   5.8902747e-01   3.3636561e-02   5.9991016e-02
   5.3600000e+02   2.5110644e-06   1.0000000e-06   1.1681756e+00   5.8358834e-01   5.5577566e-03   5.9797052e-02
   5.3700000e+02   2.8154166e-06   1.0000000e-06   1.2959707e+00  -3.3811016e-01   8.2124950e-04   5.9813674e-02
   5.3800000e+02   2.6470481e-06   1.0000000e-06   5.7134501e-01   6.2416738e-01   2.7051418e-03   5.9712814e-02
   5.3900000e+02   3.2988740e-06   1.0000000e-06   2.8734949e-01  -4.4449187e-01   4.9914584e-03   5.9845892e-02
   5.4000000e+02   5.3928696e-06   1.0000000e-06   7.2371558e-01   6.5953192e-01   1.4765966e-02   5.9266798e-02
   5.4100000e+02   1.4807602e-05   1.0000000e-06   7.8846297e-01  -2.6318293e-01   7.0479828e-03   5.9378100e-02
   5.4200000e+02   6.1499354e-06   1.0000000e-06   2.1326380e+00  -1.1541649e-01   3.1350961e-03   5.9399873e-02
   5.4300000e+02   4.7405823e-06   1.0000000e-06   1.8657244e+00   6.4839850e-01   3.7245446e-03   5.9256663e-02
   5.4400000e+02   4.9369067e-06   1.0000000e-06   7.4178906e-01   7.0477114e-01   4.6678273e-03   5.9062049e-02
   5.4500000e+02   7.4472996e-06   1.0000000e-06   5.5813137e-01   7.0492158e-01   1.8883500e-02   5.8281220e-02
   5.4600000e+02   1.7726941e-05   1.0000000e-06   3.8252866e-01   6.9345509e-01   2.9636384e-02   5.7685693e-02
   5.4700000e+02   1.3684842e-05   1.0000000e-06   8.3955070e-01   6.9234285e-01   2.2636847e-02   5.6789434e-02
   5.4800000e+02   1.3688467e-05   1.0000000e-06   8.4485033e-01   6.8171619e-01   2.7468598e-02   5.5737692e-02
   5.4900000e+02   6.2281435e-06   1.0000000e-06   1.2781615e+00  -3.8598502e-01   1.6570287e-03   5.5773406e-02
   5.5000000e+02   3.1895789e-06   1.0000000e-06   2.2265334e+00  -6.6144183e-01   4.4421653e-03   5.5937590e-02
   5.5100000e+02   2.4438066e-06   1.0000000e-06   1.4605409e+00  -6.2462057e-01   1.3618486e-03   5.5985205e-02
   5.5200000e+02   3.5534766e-06   1.0000000e-06   1.2167680e+00   6.9012618e-01   1.2905904e-03   5.5935365e-02
   5.5300000e+02   5.1805509e-06   1.0000000e-06   9.4092707e-01   6.9998653e-01   5.3653225e-03   5.5725703e-02
   5.5400000e+02   5.8453250e-06   1.0000000e-06   6.0498088e-01   7.0083647e-01   8.4510752e-03   5.5396668e-02
   5.5500000e+02   1.1046977e-05   1.0000000e-06   4.3417039e-01   6.8474195e-01   2.3302303e-02   5.4956725e-02
   5.5600000e+02   2.4403667e-06   1.0000000e-06   1.1495252e+00  -5.9482502e-01   1.7972563e-03   5.5015534e-02
   5.5700000e+02   2.0911590e-06   1.0000000e-06   2.9765350e+00  -5.8956803e-01   3.6968204e-04   5.5027527e-02
   5.5800000e+02   1.8039976e-06   1.0000000e-06   4.4534235e-01   7.0563306e-01   3.2986935e-03   5.4899592e-02
   5.5900000e+02   4.2003720e-06   1.0000000e-06   4.1316191e-01   7.4739765e-01   5.4463544e-03   5.4676479e-02
   5.6000000e+02   5.0555243e-06   1.0000000e-06   8.2312881e-01   7.1859968e-01   1.7703089e-02   5.3985112e-02
   5.6100000e+02   7.6878913e-06   1.0000000e-06   2.8864031e-01   7.4351627e-01   2.0744436e-02   5.3157731e-02
   5.6200000e+02   8.7788567e-06   1.0000000e-06   8.2207636e-01   7.5682526e-01   3.6469993e-02   5.1706031e-02
   5.6300000e+02   9.9963357e-06   1.0000000e-06   8.2806136e-01   7.5879354e-01   4.6389059e-02   5.0802018e-02
   5.6400000e+02   2.3365431e-06   1.0000000e-06   1.5251585e+00  -4.5732553e-01   1.0996215e-02   5.1059911e-02
   5.6500000e+02   2.7037788e-06   1.0000000e-06   1.2786280e+00  -6.1316614e-01   1.2700508e-02   5.1460091e-02
   5.6600000e+02   2.4480883e-06   1.0000000e-06   4.0287991e-01  -5.1862151e-01   6.1141657e-03   5.1623969e-02
   5.6700000e+02   8.0918036e-06   1.0000000e-06   3.2897870e-01  -5.6383063e-01   1.6122572e-02   5.2097786e-02
   5.6800000e+02   3.0142377e-06   1.0000000e-06   6.9600665e-01   7.6563389e-01   9.9504048e-03   5.1701962e-02
   5.6900000e+02   2.6580106e-06   1.0000000e-06   1.0387658e+00   7.4776848e-01   9.2097620e-03   5.1346875e-02
   5.7000000e+02   3.6399993e-06   1.0000000e-06   1.0348740e+00   7.3885979e-01   9.8845673e-03   5.0973021e-02
   5.7100000e+02   9.1273900e-06   1.0000000e-06   8.0356298e-01   8.1286247e-01   7.4531403e-03   5.0664690e-02
   5.7200000e+02   3.2835853e-06   1.0000000e-06   1.7462539e+00  -7.6086312e-01   2.1704041e-03   5.0748407e-02
   5.7300000e+02   3.0945798e-06   1.0000000e-06   2.7809652e+00  -4.7434061e-01   1.7551201e-03   5.0790717e-02
   5.7400000e+02   6.0535482e-06   1.0000000e-06   2.4821821e+00  -2.2257648e-01   2.8831844e-03   5.0823511e-02
   5.7500000e+02   7.9449487e-06   1.0000000e-06   1.7087147e+00   1.3787986e-02   3.9284651e-03   5.0821150e-02
   5.7600000e+02   7.0699485e-06   1.0000000e-06   1.2132497e+00   5.5895482e-01   6.3429464e-03   5.0641674e-02
   5.7700000e+02   7.9096244e-06   1.0000000e-06   6.6791667e-01   2.9528669e-01   1.1278761e-02   5.0558080e-02
   5.7800000e+02   3.5818906e-06   1.0000000e-06   7.7637256e-01   7.4216955e-01   5.3315181e-03   5.0358351e-02
   5.7900000e+02   2.8451562e-06   1.0000000e-06   1.5453395e+00   8.6214758e-01   4.2853483e-03   5.0172416e-02
   5.8000000e+02   4.2486662e-06   1.0000000e-06   6.0678842e-01   7.9636684e-01   7.4102866e-03   4.9876840e-02
   5.8100000e+02   8.0662743e-06   1.0000000e-06   6.2816273e-01   8.7886195e-01   1.4328521e-02   4.9563089e-02
   5.8200000e+02   3.3788362e-06   1.0000000e-06   2.2416399e+00  -2.0866314e-01   2.5703810e-03   4.9589828e-02
   5.8300000e+02   2.6439175e-06   1.0000000e-06   1.8150019e+00   6.3637529e-01   2.5204914e-03   4.9510381e-02
   5.8400000e+02   5.8779078e-06   1.0000000e-06   1.3289348e+00   8.2451152e-01   1.0946177e-02   4.9064496e-02
   5.8500000e+02   8.3619084e-06   1.0000000e-06   1.5368964e+00   8.6079922e-01   1.6669365e-02   4.8362262e-02
   5.8600000e+02   8.8194813e-06   1.0000000e-06   1.1258031e+00   8.1402942e-01   1.7601623e-02   4.7671880e-02
   5.8700000e+02   5.3115292e-06   1.0000000e-06   6.5374373e-01   6.7950588e-01   2.3510432e-02   4.7481930e-02
   5.8800000e+02   2.9477812e-06   1.0000000e-06   2.0556112e+00   8.6861350e-01   2.8968314e-03   4.7362503e-02
   5.8900000e+02   1.8986144e-06   1.0000000e-06   7.6325768e-01   9.1280623e-01   2.4714865e-03   4.7255678e-02
   5.9000000e+02   3.3106141e-06   1.0000000e-06   1.2896384e+00   8.9683632e-01   4.1768960e-03   4.7078740e-02
   5.9100000e+02   5.4901429e-06   1.0000000e-06   1.1798246e+00   8.9229949e-01   1.0176172e-02   4.6651757e-02
   5.9200000e+02   7.1992516e-06   1.0000000e-06   9.1310762e-01   9.0690556e-01   1.7837530e-02   4.5898413e-02
   5.9300000e+02   8.9787936e-06   1.0000000e-06   9.8407321e-01   9.0758168e-01   3.8293012e-02   4.4309404e-02
   5.9400000e+02   1.6236095e-05   1.0000000e-06   8.7652459e-01   9.0674381e-01   1.2551261e-01   4.3052707e-02
   5.9500000e+02   6.9685078e-06   1.0000000e-06   2.6082701e+00   8.9972585e-01   6.0289266e-02   4.0733121e-02
   5.9600000e+02   4.2328321e-06   1.0000000e-06   1.1800014e+00   8.9632653e-01   4.9978805e-02   3.8918855e-02
   5.9700000e+02   5.5864531e-06   1.0000000e-06   6.8188325e-01   8.9305111e-01   5.4373227e-02   3.7041271e-02
   5.9800000e+02   1.0195199e-05   1.0000000e-06   4.1318774e-01   8.9903638e-01   4.3587875e-02   3.5596752e-02
   5.9900000e+02   6.7493268e-06   1.0000000e-06   7.3915443e-01   8.8465437e-01   4.5051225e-02   3.4186230e-02
   6.0000000e+02   7.4473907e-06   1.0000000e-06   7.0872136e-01   8.8835698e-01   5.1197082e-02   3.2641291e-02
   6.0100000e+02   1.5903151e-05   1.0000000e-06   9.3312378e-01   8.9909967e-01   4.8879099e-02   3.1214612e-02
   6.0200000e+02   8.5683057e-06   1.0000000e-06   1.1900510e+00  -5.1775065e-01   7.1650645e-03   3.1330994e-02
   6.0300000e+02   7.1221886e-06   1.0000000e-06   2.1646435e+00  -7.9235567e-01   2.0872744e-02   3.1851664e-02
   6.0400000e+02   5.2388443e-06   1.0000000e-06   6.5769870e-01   6.6480347e-01   3.4521400e-03   3.1778671e-02
   6.0500000e+02   6.8136191e-06   1.0000000e-06   6.4440046e-01   9.0211050e-01   2.9942524e-02   3.0923009e-02
   6.0600000e+02   1.0376515e-05   1.0000000e-06   7.2950131e-01   8.8968487e-01   7.3980622e-02   2.8906551e-02
   6.0700000e+02   1.6439271e-05   1.0000000e-06   4.4245468e-01   8.6511568e-01   1.3847773e-01   2.5522660e-02
   6.0800000e+02   2.9021904e-05   1.0000000e-06   8.0741482e-01   8.2626876e-01   1.1717850e-01   2.3113005e-02
   6.0900000e+02   7.3753622e-06   1.0000000e-06   1.9695660e+00  -7.8852967e-01   4.7969994e-02   2.3996962e-02
   6.1000000e+02   3.0902783e-06   1.0000000e-06   2.7344749e+00  -7.5560510e-01   2.3091540e-03   2.4038859e-02
   6.1100000e+02   3.0362080e-06   1.0000000e-06   1.9636839e+00   7.9836664e-01   6.4601211e-03   2.3915060e-02
   6.1200000e+02   4.0506419e-06   1.0000000e-06   1.3818385e+00   8.0229955e-01   8.6899378e-03   2.3748650e-02
   6.1300000e+02   5.5733793e-06   1.0000000e-06   1.0879113e+00   8.0872901e-01   2.9804457e-02   2.3179958e-02
   6.1400000e+02   6.8365574e-06   1.0000000e-06   6.0345891e-01   8.0262539e-01   6.5683594e-02   2.1976699e-02
   6.1500000e+02   1.6757218e-05   1.0000000e-06   7.3401431e-01   7.8412878e-01   1.3708527e-01   2.0816536e-02
   6.1600000e+02   5.1426166e-06   1.0000000e-06   2.1395305e+00   7.5392078e-01   6.0210014e-02   1.9888651e-02
   6.1700000e+02   3.0009156e-06   1.0000000e-06   1.8010532e+00   7.3945846e-01   2.7358662e-02   1.9489735e-02
   6.1800000e+02   3.1760576e-06   1.0000000e-06   7.3963530e-01   7.3696671e-01   2.8616947e-02   1.9082425e-02
   6.1900000e+02   5.9152885e-06   1.0000000e-06   4.8223779e-01   7.6424575e-01   1.8702246e-02   1.8946401e-02
   6.2000000e+02   3.6163672e-06   1.0000000e-06   1.4298161e+00   7.3823115e-01   1.0981871e-02   1.8793324e-02
   6.2100000e+02   3.4585624e-06   1.0000000e-06   8.8263620e-01   7.7600522e-01   8.3201024e-03   1.8672246e-02
   6.2200000e+02   5.9538063e-06   1.0000000e-06   9.4269196e-01   7.7340774e-01   1.2215976e-02   1.8496397e-02
   6.2300000e+02   1.3064497e-05   1.0000000e-06   8.9716465e-01   7.6934113e-01   2.8658564e-02   1.8091754e-02
   6.2400000e+02   1.1637566e-05   1.0000000e-06   1.1829215e+00   7.3761556e-01   3.5935886e-02   1.7617669e-02
   6.2500000e+02   8.0272981e-06   1.0000000e-06   1.0369134e+00   4.6468930e-01   7.0112394e-03   1.7560610e-02
   6.2600000e+02   2.8095962e-06   1.0000000e-06   9.6431749e-01   2.7737162e-01   4.6301119e-03   1.7538232e-02
   6.2700000e+02   2.5306643e-06   1.0000000e-06   9.6426263e-01   5.1996279e-01   1.7693228e-03   1.7522117e-02
   6.2800000e+02   7.3565226e-06   1.0000000e-06   3.5903709e-01   7.8604380e-01   1.6173249e-02   1.7300247e-02
   6.2900000e+02   2.8382790e-06   1.0000000e-06   9.2485027e-01   7.7548328e-01   1.0830205e-02   1.7155357e-02
   6.3000000e+02   2.9837262e-06   1.0000000e-06   1.5437959e+00   7.8491654e-01   8.9428198e-03   1.7035202e-02
   6.3100000e+02   4.8523735e-06   1.0000000e-06   8.2845415e-01   7.8506161e-01   2.0893124e-02   1.6757234e-02
   6.3200000e+02   4.1790651e-06   1.0000000e-06   6.3522406e-01   7.8546445e-01   2.3696188e-02   1.6447176e-02
   6.3300000e+02   2.5183208e-06   1.0000000e-06   7.8257763e-01   7.8687450e-01   1.0088793e-02   1.6316930e-02
   6.3400000e+02   2.9226037e-06   1.0000000e-06   1.0333121e+00   8.0594003e-01   4.5093193e-03   1.6257688e-02
   6.3500000e+02   5.5300800e-06   1.0000000e-06   1.1581790e+00   8.0968425e-01   1.3218232e-02   1.6084183e-02
   6.3600000e+02   8.5349916e-06   1.0000000e-06   9.0454007e-01   8.0676054e-01   3.2909597e-02   1.5660269e-02
   6.3700000e+02   1.1761617e-05   1.0000000e-06   8.3317316e-01   7.9430978e-01   9.2908727e-02   1.4531476e-02
   6.3800000e+02   1.9336247e-05   1.0000000e-06   8.3330422e-01   7.5767219e-01   1.1644499e-01   1.3295349e-02
   6.3900000e+02   5.5882748e-06   1.0000000e-06   1.9905113e+00  -6.9813711e-01   2.5140276e-02   1.3530817e-02
   6.4000000e+02   3.0260336e-06   1.0000000e-06   2.6378805e+00   4.1464253e-01   2.1456468e-03   1.3518805e-02
   6.4100000e+02   3.1634455e-06   1.0000000e-06   1.3383240e+00   7.2008053e-01   1.1969746e-02   1.3402754e-02
   6.4200000e+02   3.7839168e-06   1.0000000e-06   6.4964992e-01   7.2437718e-01   2.1872091e-02   1.3191954e-02
   6.4300000e+02   5.6662102e-06   1.0000000e-06   5.0049762e-01   7.1862714e-01   6.3915896e-02   1.2599675e-02
   6.4400000e+02   6.8971782e-06   1.0000000e-06   5.2772337e-01   6.9211418e-01   6.8381036e-02   1.2019463e-02
   6.4500000e+02   6.5651650e-06   1.0000000e-06   8.9272621e-01   6.6288369e-01   4.5119908e-02   1.1667038e-02
   6.4600000e+02   5.3219639e-06   1.0000000e-06   1.7661986e+00   6.4363870e-01   3.7341639e-02   1.1391507e-02
   6.4700000e+02   2.5601889e-06   1.0000000e-06   3.8954877e-01   6.2527698e-01   6.2041155e-02   1.0963479e-02
   6.4800000e+02   1.6963931e-06   1.0000000e-06   4.0770104e-01   6.6437745e-01   8.3723809e-03   1.0902712e-02
   6.4900000e+02   3.1977907e-06   1.0000000e-06   4.8291928e-01   6.4128934e-01   1.9170576e-02   1.0769869e-02
   6.5000000e+02   1.8078963e-06   1.0000000e-06   1.2836911e+00  -5.0892093e-01   7.1400503e-03   1.0809206e-02
   6.5100000e+02   2.2937659e-06   1.0000000e-06   1.1830217e+00   3.6943291e-01   3.8026754e-03   1.0794089e-02
   6.5200000e+02   3.9104796e-06   1.0000000e-06   2.0521221e+00   5.2367344e-01   8.1540260e-03   1.0748259e-02
   6.5300000e+02   6.6461634e-06   1.0000000e-06   1.0065050e+00   8.4259186e-01   2.6017288e-02   1.0513715e-02
   6.5400000e+02   5.1326046e-06   1.0000000e-06   9.2095767e-01   8.4055764e-01   3.8636197e-02   1.0174652e-02
   6.5500000e+02   2.7366939e-06   1.0000000e-06   1.3935412e+00   6.8815074e-01   2.8388902e-02   9.9780827e-03
   6.5600000e+02   3.3279257e-06   1.0000000e-06   1.2013867e+00   6.5810915e-01   4.0781570e-02   9.7151160e-03
   6.5700000e+02   4.8144253e-06   1.0000000e-06   8.7608348e-01   6.7359927e-01   7.7034028e-02   9.2275914e-03
   6.5800000e+02   5.7780410e-06   1.0000000e-06   6.5610131e-01   6.3242051e-01   1.7002417e-01   8.3245696e-03
   6.5900000e+02   7.5279528e-06   1.0000000e-06   5.4006613e-01   5.8951708e-01   3.2682820e-01   7.6024487e-03
   6.6000000e+02   2.2699926e-06   1.0000000e-06   1.2905436e+00   4.8261992e-01   6.2349778e-02   7.3853593e-03
   6.6100000e+02   4.8328405e-06   1.0000000e-06   1.9587562e+00   6.9734973e-01   1.8609117e-02   7.2901845e-03
   6.6200000e+02   5.0865648e-06   1.0000000e-06   9.4863425e-01   6.9395132e-01   2.4209516e-02   7.1688342e-03
   6.6300000e+02   1.4070736e-05   1.0000000e-06   3.2581869e-01   6.6842254e-01   1.4269953e-01   6.5295291e-03
   6.6400000e+02   4.2920953e-06   1.0000000e-06   6.9962849e-01  -3.2753628e-01   1.0444932e-01   6.7835854e-03
   6.6500000e+02   2.6561118e-06   1.0000000e-06   2.0210378e+00  -2.9641863e-01   3.8136150e-02   6.8647166e-03
   6.6600000e+02   3.7757300e-06   1.0000000e-06   2.0345057e+00  -1.7752997e-01   2.6264149e-02   6.8990065e-03
   6.6700000e+02   3.8551948e-06   1.0000000e-06   1.0417403e+00  -2.4013080e-01   5.9226169e-02   7.0083577e-03
   6.6800000e+02   9.0521317e-06   1.0000000e-06   5.7832827e-01   6.8553853e-01   4.1118523e-01   6.5355535e-03
   6.6900000e+02   3.1284796e-06   1.0000000e-06   9.6577163e-01  -2.9666372e-01   5.4983638e-02   6.6510183e-03
   6.7000000e+02   2.4496158e-06   1.0000000e-06   1.5438660e+00   6.3766303e-01   1.4779398e-02   6.5887724e-03
   6.7100000e+02   3.0845340e-06   1.0000000e-06   1.2526091e+00   6.5349752e-01   2.8051310e-02   6.4695034e-03
   6.7200000e+02   5.5947657e-06   1.0000000e-06   5.8286069e-01   6.4178785e-01   5.9790690e-02   6.2283178e-03
   6.7300000e+02   6.0227592e-06   1.0000000e-06   9.8254620e-01   6.1311185e-01   7.6827922e-02   5.9469650e-03
   6.7400000e+02   8.0769349e-06   1.0000000e-06   4.5543905e-01   5.3015053e-01   6.1572488e-02   5.8519620e-03
   6.7500000e+02   3.3444029e-06   1.0000000e-06   9.3300038e-01  -3.3140038e-01   1.3576012e-02   5.8787684e-03
   6.7600000e+02   1.3994968e-06   1.0000000e-06   1.7632297e+00  -3.7823824e-01   1.3180073e-02   5.9085107e-03
   6.7700000e+02   1.4270728e-06   1.0000000e-06   8.4791209e-01   5.6604747e-01   1.3249768e-02   5.8645520e-03
   6.7800000e+02   3.9622904e-06   1.0000000e-06   6.2710619e-01   5.6332294e-01   9.3477413e-02   5.5741698e-03
   6.7900000e+02   1.7304889e-06   1.0000000e-06   7.5921818e-01   4.7378333e-01   2.8083405e-02   5.5017303e-03
   6.8000000e+02   9.8739869e-07   1.0000000e-06   2.0977044e+00  -4.5439129e-01   1.3206277e-02   5.5351236e-03
   6.8100000e+02   7.7504953e-07   1.0000000e-06   1.1864595e+00  -3.9393104e-01   7.4855154e-03   5.5515761e-03
   6.8200000e+02   1.4943213e-06   1.0000000e-06   1.1193582e+00   3.1182733e-01   4.3634581e-03   5.5440702e-03
   6.8300000e+02   1.8922430e-06   1.0000000e-06   1.0774220e+00   6.2211573e-01   1.0574742e-02   5.5077886e-03
   6.8400000e+02   4.3945444e-06   1.0000000e-06   7.0342646e-01   6.0117176e-01   3.9679072e-02   5.4427979e-03
   6.8500000e+02   1.5313389e-06   1.0000000e-06   1.6221511e+00   6.2432348e-01   6.5464092e-03   5.4206242e-03
   6.8600000e+02   1.0412961e-06   1.0000000e-06   2.4206920e+00   5.8780686e-01   6.7398843e-03   5.3992299e-03
   6.8700000e+02   1.2764541e-06   1.0000000e-06   1.9133222e+00   5.6691735e-01   8.2356620e-03   5.3741461e-03
   6.8800000e+02   1.3259814e-06   1.0000000e-06   6.7704525e-01   5.9242124e-01   1.1206118e-02   5.3386890e-03
   6.8900000e+02   2.7961131e-06   1.0000000e-06   4.7155849e-01   5.8214790e-01   5.5791435e-02   5.1709687e-03
   6.9000000e+02   1.9028380e-06   1.0000000e-06   5.6706273e-01   5.7390035e-01   4.3683124e-02   5.0447264e-03
   6.9100000e+02   1.8389730e-06   1.0000000e-06   9.3589149e-01   5.5048783e-01   5.0722779e-02   4.9085168e-03
   6.9200000e+02   5.5918546e-06   1.0000000e-06   8.4995924e-01   5.2591134e-01   7.8895633e-02   4.7163678e-03
   6.9300000e+02   1.9155937e-06   1.0000000e-06   1.4997645e+00   4.6601504e-01   6.7084959e-02   4.5774899e-03
   6.9400000e+02   1.3787310e-06   1.0000000e-06   1.9476253e+00  -2.9932044e-01   7.9252809e-03   4.5884792e-03
   6.9500000e+02   7.8309777e-07   1.0000000e-06   4.8073254e-01   5.0342326e-01   1.3074302e-02   4.5585730e-03
   6.9600000e+02   8.0648777e-07   1.0000000e-06   3.3475212e-01   5.0130707e-01   1.2857294e-02   4.5294748e-03
   6.9700000e+02   1.3388067e-06   1.0000000e-06   3.3166732e-01   5.6885949e-01   3.4729329e-02   4.4418745e-03
   6.9800000e+02   2.4946760e-06   1.0000000e-06   4.5871338e-01   5.8678289e-01   4.2584389e-02   4.3335895e-03
   6.9900000e+02   5.3978672e-06   1.0000000e-06   8.9093363e-01   5.7712642e-01   3.8880731e-02   4.2385817e-03
   7.0000000e+02   1.2855948e-06   1.0000000e-06   1.5593885e+00   3.5408701e-02   1.2258563e-02   4.2370601e-03
   7.0100000e+02   1.3278912e-06   1.0000000e-06   2.4732975e+00  -3.3100914e-01   1.6728513e-02   4.2610469e-03
   7.0200000e+02   1.5089956e-06   1.0000000e-06   3.6049747e-01  -2.0914282e-02   2.8971922e-02   4.2654149e-03
   7.0300000e+02   4.2548063e-06   1.0000000e-06   3.6166843e-01  -1.1648100e-01   3.9963281e-02   4.2886132e-03
   7.0400000e+02   9.0704919e-07   1.0000000e-06   7.6832453e-01   4.8885648e-01   1.9647791e-02   4.2480573e-03
   7.0500000e+02   8.3202884e-07   1.0000000e-06   9.6033041e-01   5.0020109e-01   6.4921559e-03   4.2343296e-03
   7.0600000e+02   3.2293169e-06   1.0000000e-06   1.0109237e+00   5.5443780e-01   3.1270068e-02   4.1623766e-03
   7.0700000e+02   3.6707264e-06   1.0000000e-06   1.3049738e+00   5.8253971e-01   2.4881510e-02   4.1029088e-03
   7.0800000e+02   2.5447498e-06   1.0000000e-06   2.1916061e+00   4.3870546e-01   5.8397305e-03   4.0924541e-03
   7.0900000e+02   1.0716012e-06   1.0000000e-06   1.2553253e+00   5.4346213e-01   3.0700166e-02   4.0255558e-03
   7.1000000e+02   8.7009591e-07   1.0000000e-06   5.7499073e-01   6.0841010e-01   2.0303156e-02   3.9763586e-03
   7.1100000e+02   1.1099742e-06   1.0000000e-06   5.2335950e-01   5.9470007e-01   3.5682197e-02   3.8936507e-03
   7.1200000e+02   1.9133800e-06   1.0000000e-06   4.9913172e-01   5.8357938e-01   3.9946952e-02   3.8049781e-03
   7.1300000e+02   2.9887628e-06   1.0000000e-06   7.6524396e-01   5.6813899e-01   6.1145470e-02   3.6777835e-03
   7.1400000e+02   2.0876274e-06   1.0000000e-06   1.1658045e+00   5.4062925e-01   6.9318191e-02   3.5464478e-03
   7.1500000e+02   1.9206152e-06   1.0000000e-06   1.6247873e+00   4.8429193e-01   1.1692984e-02   3.5265515e-03
   7.1600000e+02   1.2876485e-06   1.0000000e-06   4.7497317e-01   5.0614401e-01   6.9820985e-02   3.4085466e-03
   7.1700000e+02   5.1962005e-07   1.0000000e-06   1.8900054e-01   4.6729062e-01   3.5073202e-02   3.3543482e-03
   7.1800000e+02   5.7607545e-07   1.0000000e-06   3.1921184e-01   5.1577985e-01   5.3448952e-03   3.3451363e-03
   7.1900000e+02   1.2140095e-06   1.0000000e-06   1.0006975e+00   5.2974859e-01   1.5441955e-02   3.3180611e-03
   7.2000000e+02   3.0285647e-06   1.0000000e-06   9.3681349e-01   5.2861565e-01   4.0073791e-02   3.2497333e-03
   7.2100000e+02   2.5318263e-06   1.0000000e-06   1.1500194e+00   4.9678335e-01   3.9564931e-02   3.1878127e-03
   7.2200000e+02   1.2195756e-06   1.0000000e-06   1.5118554e+00  -1.4298041e-01   9.7562011e-03   3.1924080e-03
   7.2300000e+02   7.5826990e-07   1.0000000e-06   1.3535757e+00  -1.6401978e-01   1.3830204e-02   3.1999461e-03
   7.2400000e+02   8.2932294e-07   1.0000000e-06   8.5639478e-01  -7.0596929e-02   6.1448087e-03   3.2013944e-03
   7.2500000e+02   1.0137747e-06   1.0000000e-06   4.4006066e-01   1.7245907e-02   2.4482529e-02   3.2010021e-03
   7.2600000e+02   1.1464629e-06   1.0000000e-06   5.1766072e-01   4.5765708e-01   3.4957564e-02   3.1513616e-03
   7.2700000e+02   1.1632147e-06   1.0000000e-06   8.3377007e-01   4.7752939e-01   4.0837050e-02   3.1437115e-03
   7.2800000e+02   4.1724717e-07   1.0000000e-06   2.8439416e+00   4.8841845e-01   9.2209195e-03   3.1296555e-03
   7.2900000e+02   3.2365785e-07   1.0000000e-06   1.1608238e+00   4.1021108e-01   4.7888548e-03   3.1235374e-03
   7.3000000e+02   4.1994029e-07   1.0000000e-06   6.1458705e-01   3.9787957e-01   6.4330289e-03   3.1155970e-03
   7.3100000e+02   5.3024216e-07   1.0000000e-06   5.3621157e-01   3.8757929e-01   7.7352541e-03   3.1063358e-03
   7.3200000e+02   1.4417033e-06   1.0000000e-06   5.3524676e-01   5.4433272e-01   2.1811299e-02   3.0699817e-03
   7.3300000e+02   9.3111881e-07   1.0000000e-06   8.6966905e-01   1.3176361e-01   2.5639472e-03   3.0689545e-03
   7.3400000e+02   7.7843890e-07   1.0000000e-06   2.2917622e+00  -4.0903254e-02   4.0257592e-03   3.0694847e-03
   7.3500000e+02   1.1102819e-06   1.0000000e-06   5.1586685e-01   5.7469951e-01   1.6567738e-02   3.0405435e-03
   7.3600000e+02   1.0494950e-06   1.0000000e-06   5.2067349e-01   6.0698573e-01   4.5420546e-02   3.0197115e-03
   7.3700000e+02   5.1376390e-07   1.0000000e-06   1.4012553e+00   6.0094635e-01   2.1032552e-02   2.9819762e-03
   7.3800000e+02   2.5333635e-07   1.0000000e-06   3.0917202e-01   6.2240452e-01   8.1074510e-03   2.9669891e-03
   7.3900000e+02   5.8854075e-07   1.0000000e-06   7.7932954e-01   6.2714384e-01   1.0146002e-02   2.9482034e-03
   7.4000000e+02   1.1636384e-06   1.0000000e-06   8.1470252e-01   6.2000394e-01   7.9947929e-03   2.9336480e-03
   7.4100000e+02   6.1958237e-07   1.0000000e-06   1.7851777e+00   1.0415885e-01   1.1615321e-03   2.9332951e-03
   7.4200000e+02   5.3376063e-07   1.0000000e-06   2.1523541e+00   4.7422078e-01   4.4360351e-03   2.9271468e-03
   7.4300000e+02   6.4700913e-07   1.0000000e-06   1.3317104e+00   5.3296102e-01   5.6294654e-03   2.9183978e-03
   7.4400000e+02   6.4312513e-07   1.0000000e-06   5.6484347e-01   6.3616637e-01   1.2936094e-02   2.8945274e-03
   7.4500000e+02   1.3450770e-06   1.0000000e-06   7.1201800e-01   6.4291444e-01   4.2565602e-02   2.8553115e-03
   7.4600000e+02   2.7457969e-07   1.0000000e-06   1.0894047e+00   6.1034024e-01   3.9977946e-03   2.8483588e-03
   7.4700000e+02   3.6303612e-07   1.0000000e-06   2.2581324e+00   3.9816663e-01   1.6235207e-03   2.8465207e-03
   7.4800000e+02   3.7190533e-07   1.0000000e-06   8.8812556e-01   5.9645423e-01   5.2030501e-03   2.8377118e-03
   7.4900000e+02   1.1105508e-06   1.0000000e-06   4.4459450e-01   6.6796256e-01   4.9211862e-02   2.8145116e-03
   7.5000000e+02   6.7527190e-07   1.0000000e-06   1.6478543e+00   6.5972415e-01   8.8440311e-03   2.7981525e-03
   7.5100000e+02   5.3110418e-07   1.0000000e-06   1.1946358e+00   6.7239514e-01   2.3048020e-02   2.7552021e-03
   7.5200000e+02   7.5926067e-07   1.0000000e-06   1.0786193e+00   6.6433182e-01   2.9843331e-02   2.7012770e-03
   7.5300000e+02   1.8546529e-06   1.0000000e-06   6.2276677e-01   6.4906710e-01   6.8107667e-02   2.5856537e-03
   7.5400000e+02   7.7563279e-07   1.0000000e-06   1.0529498e+00   6.1288221e-01   4.3357606e-02   2.5185033e-03
   7.5500000e+02   4.6256284e-07   1.0000000e-06   1.4636663e+00  -5.3170700e-01   6.1965962e-03   2.5268358e-03
   7.5600000e+02   4.6504121e-07   1.0000000e-06   8.4760124e-01   4.9403201e-01   2.7722088e-03   2.5233825e-03
   7.5700000e+02   7.2209384e-07   1.0000000e-06   1.1732701e+00   5.9978971e-01   6.2083999e-03   2.5140173e-03
   7.5800000e+02   1.4102276e-06   1.0000000e-06   6.8334667e-01   6.2504868e-01   3.7062855e-02   2.4568542e-03
   7.5900000e+02   1.5410288e-06   1.0000000e-06   9.6880025e-01   5.9855901e-01   9.7406331e-02   2.3215402e-03
   7.6000000e+02   4.0285488e-06   1.0000000e-06   7.6652076e-01   5.2813434e-01   2.5105542e-01   2.1817120e-03
   7.6100000e+02   1.4157951e-06   1.0000000e-06   2.1988897e+00   4.1923397e-01   2.3433317e-02   2.1607774e-03
   7.6200000e+02   6.1863898e-07   1.0000000e-06   3.0576901e+00   3.9820573e-01   3.3318090e-02   2.1331318e-03
   7.6300000e+02   4.3562382e-07   1.0000000e-06   1.7491140e+00   3.7662593e-01   2.5390948e-02   2.1133286e-03
   7.6400000e+02   3.5451787e-07   1.0000000e-06   5.5936464e-01   3.7588769e-01   1.9004196e-02   2.0985622e-03
   7.6500000e+02   8.2866312e-07   1.0000000e-06   9.7574136e-01   3.8487736e-01   2.7751325e-02   2.0768435e-03
   7.6600000e+02   9.8151707e-07   1.0000000e-06   1.1882712e+00   3.9294718e-01   1.9441810e-02   2.0613116e-03
   7.6700000e+02   1.3928989e-06   1.0000000e-06   6.9517400e-01   3.9998735e-01   2.6604011e-02   2.0399959e-03
   7.6800000e+02   5.1199588e-07   1.0000000e-06   1.5847585e+00  -2.0661404e-01   3.2530334e-02   2.0547333e-03
   7.6900000e+02   3.8685872e-07   1.0000000e-06   1.3291492e+00  -2.8025250e-01   2.2118338e-02   2.0679303e-03
   7.7000000e+02   3.2914768e-07   1.0000000e-06   4.7031508e-01  -1.7352690e-01   2.4936799e-02   2.0774995e-03
   7.7100000e+02   7.8479799e-07   1.0000000e-06   5.2017308e-01  -1.2858461e-01   2.0671455e-02   2.0834568e-03
   7.7200000e+02   2.6894636e-07   1.0000000e-06   7.2113246e-01  -6.4034196e-02   1.4154866e-02   2.0855530e-03
   7.7300000e+02   2.7326217e-07   1.0000000e-06   7.5039662e-01   4.9114824e-01   4.0899424e-03   2.0813768e-03
   7.7400000e+02   4.4838040e-07   1.0000000e-06   7.8759668e-01   5.0319741e-01   7.9500698e-03   2.0772259e-03
   7.7500000e+02   2.5657107e-07   1.0000000e-06   2.0554184e+00   4.4740222e-01   2.4226182e-03   2.0749793e-03
   7.7600000e+02   2.6163945e-07   1.0000000e-06   2.0720153e+00   4.4141098e-01   4.5503504e-03   2.0708289e-03
   7.7700000e+02   4.0621031e-07   1.0000000e-06   1.6432096e+00   5.1822498e-01   4.7471403e-03   2.0657516e-03
   7.7800000e+02   6.5545616e-07   1.0000000e-06   1.2936159e+00   5.3937168e-01   1.1696880e-02   2.0528197e-03
   7.7900000e+02   9.6736573e-07   1.0000000e-06   1.1509154e+00   5.4583234e-01   2.5410341e-02   2.0248193e-03
   7.8000000e+02   1.3299012e-06   1.0000000e-06   6.9747704e-01   5.3422363e-01   6.0857409e-02   1.9617570e-03
   7.8100000e+02   1.8712308e-06   1.0000000e-06   6.8627245e-01   4.8023269e-01   9.8855326e-02   1.8763518e-03
   7.8200000e+02   9.8702560e-07   1.0000000e-06   1.2893037e+00   4.5866132e-01   1.3090150e-02   1.8652140e-03
   7.8300000e+02   4.5380484e-07   1.0000000e-06   1.9266030e+00  -2.6775339e-01   5.1806160e-03   1.8678245e-03
   7.8400000e+02   2.6340596e-07   1.0000000e-06   1.0513031e+00   4.2515267e-01   1.0299547e-02   1.8597271e-03
   7.8500000e+02   2.4059795e-07   1.0000000e-06   6.7506908e-01   4.5516727e-01   8.1339789e-04   1.8590390e-03
   7.8600000e+02   4.5522623e-07   1.0000000e-06   3.0900522e+00   5.0866372e-01   4.8877218e-03   1.8544336e-03
   7.8700000e+02   7.9531509e-07   1.0000000e-06   2.5219289e+00   5.1241422e-01   1.4699887e-02   1.8406140e-03
   7.8800000e+02   7.7737362e-07   1.0000000e-06   1.4549969e+00   5.3448614e-01   1.7822808e-02   1.8232911e-03
   7.8900000e+02   1.3570401e-06   1.0000000e-06   4.6573499e-01   5.6313475e-01   3.8970385e-02   1.8035235e-03
   7.9000000e+02   5.7290521e-07   1.0000000e-06   1.2336520e+00   5.3438022e-01   4.8976549e-03   1.7988188e-03
   7.9100000e+02   2.6364660e-07   1.0000000e-06   1.3102110e+00   4.2410330e-01   5.5416238e-03   1.7946139e-03
   7.9200000e+02   3.9644698e-07   1.0000000e-06   1.3554671e+00   4.1507687e-01   1.0390838e-02   1.7869542e-03
   7.9300000e+02   5.7601038e-07   1.0000000e-06   8.3573581e-01   4.9568567e-01   1.1093860e-02   1.7772110e-03
   7.9400000e+02   7.6154516e-07   1.0000000e-06   8.1429152e-01   5.0739712e-01   3.5774859e-02   1.7612941e-03
   7.9500000e+02   3.3851723e-07   1.0000000e-06   1.8152600e+00   5.4768878e-01   6.1815857e-03   1.7553547e-03
   7.9600000e+02   3.7899344e-07   1.0000000e-06   1.4317906e+00   5.4730404e-01   6.8109726e-03   1.7488399e-03
   7.9700000e+02   5.9044183e-07   1.0000000e-06   5.9764580e-01   5.5840964e-01   1.5054524e-02   1.7342757e-03
   7.9800000e+02   1.8339775e-07   1.0000000e-06   9.1014158e-01  -2.7753405e-01   4.2453593e-03   1.7363335e-03
   7.9900000e+02   1.6034916e-07   1.0000000e-06   1.8585486e+00  -4.1018480e-01   9.0935906e-04   1.7369817e-03
   8.0000000e+02   2.8635443e-07   1.0000000e-06   1.7258317e+00  -1.2630735e-01   1.7002897e-03   1.7373572e-03
   8.0100000e+02   4.0794116e-07   1.0000000e-06   1.4758212e+00  -3.6559274e-03   3.2579018e-03   1.7373871e-03
   8.0200000e+02   6.2581307e-07   1.0000000e-06   6.2580117e-01   5.6213599e-01   8.8619699e-03   1.7287790e-03
   8.0300000e+02   7.3707085e-07   1.0000000e-06   5.5962590e-01   6.1064814e-01   2.2508017e-02   1.7052963e-03
   8.0400000e+02   7.4834071e-07   1.0000000e-06   7.9375976e-01   6.3186170e-01   4.7532832e-02   1.6989123e-03
   8.0500000e+02   4.1365824e-07   1.0000000e-06   2.6473804e+00   6.2175036e-01   2.3525986e-02   1.6743544e-03
   8.0600000e+02   3.2705430e-07   1.0000000e-06   4.8272416e-01   6.0993839e-01   2.9923512e-02   1.6442744e-03
   8.0700000e+02   5.0191498e-07   1.0000000e-06   3.9638678e-01   5.9152077e-01   3.4304317e-02   1.6115511e-03
   8.0800000e+02   2.9161673e-07   1.0000000e-06   8.2233416e-01   5.7417578e-01   3.7442268e-02   1.5776789e-03
   8.0900000e+02   2.8216634e-07   1.0000000e-06   3.5439281e-01   5.4250286e-01   2.2779865e-02   1.5584742e-03
   8.1000000e+02   8.0459059e-07   1.0000000e-06   7.2952173e-01   4.6596396e-01   2.1252242e-02   1.5508268e-03
   8.1100000e+02   3.4366728e-07   1.0000000e-06   1.8302461e+00   3.2939816e-01   6.0668014e-03   1.5477532e-03
   8.1200000e+02   2.4908511e-07   1.0000000e-06   1.3545775e+00  -3.3597543e-01   4.1387549e-03   1.5499171e-03
   8.1300000e+02   2.7226873e-07   1.0000000e-06   8.5932906e-01   5.0836789e-01   6.6193190e-03   1.5447268e-03
   8.1400000e+02   2.3169344e-07   1.0000000e-06   6.1109688e-01   5.3539058e-01   4.5734047e-03   1.5409560e-03
   8.1500000e+02   4.0752784e-07   1.0000000e-06   3.5244583e-01   5.7122747e-01   1.1490712e-02   1.5309104e-03
   8.1600000e+02   2.7002617e-07   1.0000000e-06   9.4159890e-01   5.5677488e-01   1.6618432e-03   1.5294954e-03
   8.1700000e+02   2.9595715e-07   1.0000000e-06   1.6525370e+00   5.5595985e-01   1.3634671e-02   1.5180003e-03
   8.1800000e+02   3.8401183e-07   1.0000000e-06   9.0271473e-01   5.5277327e-01   3.1641634e-02   1.4919865e-03
   8.1900000e+02   5.3769212e-07   1.0000000e-06   7.6384901e-01   5.3670494e-01   4.9318496e-02   1.4538207e-03
   8.2000000e+02   6.6819437e-07   1.0000000e-06   6.8364687e-01   5.0998891e-01   6.5666833e-02   1.4300665e-03
   8.2100000e+02   2.1941527e-07   1.0000000e-06   2.4806751e+00   2.8284316e-03   1.0646334e-03   1.4300630e-03
   8.2200000e+02   2.0008824e-07   1.0000000e-06   2.3253430e+00   2.4198698e-01   1.8429848e-03   1.4294275e-03
   8.2300000e+02   2.7337990e-07   1.0000000e-06   1.1953133e+00   5.1831417e-01   6.9051435e-03   1.4243366e-03
   8.2400000e+02   2.5369318e-07   1.0000000e-06   6.9188973e-01   5.2759875e-01   1.0809535e-02   1.4162739e-03
   8.2500000e+02   1.8203443e-07   1.0000000e-06   5.0221297e-01   4.6356401e-01   5.8599031e-03   1.4124458e-03
   8.2600000e+02   3.6754521e-07   1.0000000e-06   5.3422290e-01   1.6343135e-01   8.2447822e-03   1.4115059e-03
   8.2700000e+02   1.4817611e-07   1.0000000e-06   1.1265754e+00  -2.1841690e-01   4.4079266e-03   1.4128779e-03
   8.2800000e+02   1.4570102e-07   1.0000000e-06   2.0345185e+00  -3.9017037e-01   2.4973082e-03   1.4142583e-03
   8.2900000e+02   1.6774833e-07   1.0000000e-06   4.5323389e-01  -2.4402871e-01   7.6825400e-03   1.4169488e-03
   8.3000000e+02   2.7108281e-07   1.0000000e-06   4.4778651e-01  -9.3936771e-02   1.7224205e-02   1.4194494e-03
   8.3100000e+02   3.9032761e-07   1.0000000e-06   5.1382577e-01  -9.2608043e-02   1.9656528e-02   1.4223047e-03
   8.3200000e+02   1.7853700e-07   1.0000000e-06   6.8578316e-01   6.2219601e-01   4.8177625e-03   1.4180513e-03
   8.3300000e+02   2.2281900e-07   1.0000000e-06   1.2320118e+00   6.3634989e-01   8.8655529e-03   1.4100846e-03
   8.3400000e+02   9.6032349e-07   1.0000000e-06   6.5084698e-01   3.9099669e-01   1.0973610e-02   1.4041067e-03
   8.3500000e+02   5.7750509e-07   1.0000000e-06   2.3666831e+00   6.3380556e-01   3.4154314e-03   1.4010721e-03
   8.3600000e+02   2.3385106e-07   1.0000000e-06   2.3110814e+00   5.2188889e-01   1.4667977e-02   1.3904573e-03
   8.3700000e+02   3.4882825e-07   1.0000000e-06   1.8545558e+00   3.9357099e-01   1.6472505e-02   1.3816033e-03
   8.3800000e+02   4.5676460e-07   1.0000000e-06   4.4590509e-01   3.0752201e-01   1.5252821e-02   1.3752690e-03
   8.3900000e+02   1.2809838e-07   1.0000000e-06   1.4855759e+00   1.3783678e-01   4.3245405e-03   1.3744618e-03
   8.4000000e+02   1.1351584e-07   1.0000000e-06   1.1954156e+00  -5.1137213e-01   1.3234366e-03   1.3753929e-03
   8.4100000e+02   1.0563128e-07   1.0000000e-06   5.0037568e-01  -5.1939047e-02   6.8976406e-03   1.3759182e-03
   8.4200000e+02   2.8941994e-07   1.0000000e-06   8.7584691e-01   2.7633365e-01   2.8850598e-02   1.3745554e-03
   8.4300000e+02   1.5398683e-07   1.0000000e-06   2.7431515e+00   1.5706532e-01   6.9525068e-03   1.3730868e-03
   8.4400000e+02   1.0613873e-07   1.0000000e-06   5.9017874e-01   3.2292003e-01   1.0971252e-02   1.3682964e-03
   8.4500000e+02   1.5759412e-07   1.0000000e-06   6.1056024e-01   3.8402986e-01   1.7234737e-02   1.3594145e-03
   8.4600000e+02   2.8039774e-07   1.0000000e-06   4.2802557e-01   4.6747759e-01   1.1917241e-02   1.3519170e-03
   8.4700000e+02   1.7016141e-07   1.0000000e-06   6.9759986e-01   6.5768967e-01   2.0322763e-03   1.3501116e-03
   8.4800000e+02   2.5721078e-07   1.0000000e-06   1.0633263e+00   6.6408648e-01   5.6651084e-03   1.3450445e-03
   8.4900000e+02   2.9724760e-07   1.0000000e-06   1.7665013e+00   4.7046375e-01   6.4406070e-03   1.3409907e-03
   8.5000000e+02   6.4265048e-07   1.0000000e-06   7.0442961e-01   6.5915000e-01   1.2024400e-02   1.3304175e-03
   8.5100000e+02   2.6729119e-07   1.0000000e-06   1.2656454e+00   4.4763239e-01   4.1917635e-03   1.3279305e-03
   8.5200000e+02   1.8019830e-07   1.0000000e-06   2.4997746e+00   6.0350697e-01   3.1504348e-03   1.3254099e-03
   8.5300000e+02   2.7495348e-07   1.0000000e-06   2.1112632e+00   5.6774357e-01   5.6408383e-03   1.3211795e-03
   8.5400000e+02   3.5979965e-07   1.0000000e-06   1.1731442e+00   5.8566317e-01   1.1402765e-02   1.3124132e-03
   8.5500000e+02   2.7970723e-07   1.0000000e-06   6.0530863e-01   6.4148241e-01   1.5499841e-02   1.2994578e-03
   8.5600000e+02   2.5499256e-07   1.0000000e-06   4.6477591e-01   6.6104773e-01   1.4407125e-02   1.2871587e-03
   8.5700000e+02   1.2659345e-07   1.0000000e-06   9.6728806e-01  -6.0639017e-01   5.3324363e-03   1.2913323e-03
   8.5800000e+02   1.5967531e-07   1.0000000e-06   1.0450292e+00  -3.2719798e-01   2.0131190e-03   1.2921852e-03
   8.5900000e+02   1.0570258e-07   1.0000000e-06   1.9920622e+00   1.4603193e-01   1.1395515e-03   1.2919710e-03
   8.6000000e+02   1.9177337e-07   1.0000000e-06   2.0578990e+00   4.4252585e-01   6.8216661e-03   1.2880951e-03
   8.6100000e+02   2.0767878e-07   1.0000000e-06   1.1577305e+00   5.4259855e-01   5.9179970e-03   1.2839748e-03
   8.6200000e+02   2.9650604e-07   1.0000000e-06   3.8789403e-01   5.2780864e-01   2.1878209e-02   1.2693724e-03
   8.6300000e+02   4.3602278e-07   1.0000000e-06   5.0804336e-01   5.3916582e-01   4.0923272e-02   1.2421351e-03
   8.6400000e+02   2.4463915e-07   1.0000000e-06   4.8908396e-01   1.7758163e-01   7.5046984e-03   1.2405136e-03
   8.6500000e+02   4.1822478e-07   1.0000000e-06   8.3079657e-01  -4.2278003e-01   4.3819211e-03   1.2428216e-03
   8.6600000e+02   8.7265494e-08   1.0000000e-06   1.8720801e+00   4.8042885e-01   2.0672981e-03   1.2415892e-03
   8.6700000e+02   8.5572281e-08   1.0000000e-06   2.6113176e+00   4.8531886e-01   1.4231924e-03   1.2407326e-03
   8.6800000e+02   1.0330959e-07   1.0000000e-06   1.2624804e+00   4.9405680e-01   2.5469157e-03   1.2391744e-03
   8.6900000e+02   1.5926425e-07   1.0000000e-06   7.2887017e-01   5.0340956e-01   5.5488202e-03   1.2357273e-03
   8.7000000e+02   2.3800513e-07   1.0000000e-06   7.2608896e-01   5.2425689e-01   1.3343418e-02   1.2271633e-03
   8.7100000e+02   9.3885719e-08   1.0000000e-06   6.4630909e-01  -4.5887435e-01   3.9820199e-03   1.2294133e-03
   8.7200000e+02   7.6835678e-08   1.0000000e-06   9.1192054e-01  -2.5074007e-01   1.0465275e-03   1.2297365e-03
   8.7300000e+02   1.0086233e-07   1.0000000e-06   1.4941203e+00   3.7469518e-02   1.4394221e-03   1.2296714e-03
   8.7400000e+02   2.9789849e-07   1.0000000e-06   7.0542166e-01   5.8674790e-01   3.6582284e-03   1.2270374e-03
   8.7500000e+02   2.9260177e-07   1.0000000e-06   2.3020273e+00   5.9658119e-01   4.4425373e-03   1.2237932e-03
   8.7600000e+02   5.0549212e-07   1.0000000e-06   3.3416701e-01   6.0430198e-01   2.7370335e-02   1.2038475e-03
   8.7700000e+02   8.8218984e-08   1.0000000e-06   5.4948079e-01   5.6426992e-01   4.4814184e-03   1.2008116e-03
   8.7800000e+02   5.0424336e-08   1.0000000e-06   1.0862541e+00  -5.4492585e-01   3.1430686e-03   1.2028724e-03
   8.7900000e+02   4.7699697e-08   1.0000000e-06   4.3364281e-01   6.0744126e-01   7.5786940e-04   1.2023189e-03
   8.8000000e+02   7.3182848e-08   1.0000000e-06   8.5837548e-01   7.4085159e-01   2.5737527e-03   1.2000282e-03
   8.8100000e+02   4.2178740e-07   1.0000000e-06   8.5241353e-01   7.4306754e-01   8.9887638e-03   1.1960260e-03
   8.8200000e+02   1.9391338e-07   1.0000000e-06   2.5242268e+00   7.4757695e-01   6.5817523e-03   1.1901526e-03
   8.8300000e+02   2.0422893e-07   1.0000000e-06   2.2242095e+00   7.5067570e-01   1.4193730e-02   1.1775245e-03
   8.8400000e+02   4.1684747e-07   1.0000000e-06   2.1248181e+00   7.4675341e-01   3.3040725e-02   1.1487626e-03
   8.8500000e+02   3.9671009e-07   1.0000000e-06   1.3902567e+00   7.3512405e-01   4.2891602e-02   1.1130427e-03
   8.8600000e+02   4.8988202e-07   1.0000000e-06   5.8893882e-01   7.1568915e-01   1.1677837e-01   1.1014731e-03
   8.8700000e+02   2.8116981e-07   1.0000000e-06   1.0964442e+00   7.1653564e-01   3.4796504e-02   1.0743428e-03
   8.8800000e+02   1.8057877e-07   1.0000000e-06   6.2683336e-01   6.8756714e-01   3.2568528e-02   1.0505923e-03
   8.8900000e+02   4.7670427e-07   1.0000000e-06   8.2410711e-01   3.1513674e-01   1.8039414e-02   1.0491088e-03
   8.9000000e+02   2.1360767e-07   1.0000000e-06   2.6039776e+00   3.9710211e-01   6.8988148e-03   1.0462558e-03
   8.9100000e+02   9.6757863e-08   1.0000000e-06   1.2846878e+00  -2.8982660e-01   4.9069005e-03   1.0477552e-03
   8.9200000e+02   7.0134085e-08   1.0000000e-06   7.1889800e-01   3.5458510e-01   2.3488303e-03   1.0468851e-03
   8.9300000e+02   1.0404835e-07   1.0000000e-06   3.7053573e-01   6.9359710e-01   6.4857980e-03   1.0421872e-03
   8.9400000e+02   1.1081438e-07   1.0000000e-06   4.6693531e-01   7.1799051e-01   1.2648561e-02   1.0327633e-03
   8.9500000e+02   1.9153746e-07   1.0000000e-06   4.2132187e-01   7.0250596e-01   2.5732444e-02   1.0142702e-03
   8.9600000e+02   6.1522816e-07   1.0000000e-06   6.7054856e-01   7.0501646e-01   8.4093200e-02   9.8466819e-04
   8.9700000e+02   2.0888464e-07   1.0000000e-06   1.8877254e+00   6.3917428e-01   2.5196797e-02   9.6899785e-04
   8.9800000e+02   1.0790725e-07   1.0000000e-06   1.5371506e+00   6.4927562e-01   1.5777987e-02   9.5914167e-04
   8.9900000e+02   1.1444852e-07   1.0000000e-06   4.8108573e-01   6.7507798e-01   2.2956666e-02   9.4441704e-04
   9.0000000e+02   3.2390328e-07   1.0000000e-06   4.1996513e-01   6.4685690e-01   1.5543217e-02   9.3498867e-04
   9.0100000e+02   1.1877943e-07   1.0000000e-06   7.8443618e-01  -5.9189423e-01   6.7055288e-03   9.3871321e-04
   9.0200000e+02   1.0720239e-07   1.0000000e-06   9.4834071e-01  -4.6538747e-01   4.9612451e-03   9.4088963e-04
   9.0300000e+02   1.6683190e-07   1.0000000e-06   8.6662819e-01  -2.1846733e-01   9.9826152e-03   9.4298614e-04
   9.0400000e+02   4.2105337e-07   1.0000000e-06   9.2626781e-01   3.5793159e-01   1.3889390e-02   9.3837783e-04
   9.0500000e+02   1.4735163e-07   1.0000000e-06   1.4501032e+00   4.1891815e-01   1.7953805e-02   9.3144576e-04
   9.0600000e+02   1.3930645e-07   1.0000000e-06   1.4951889e+00   6.6737536e-01   1.1794719e-02   9.2415010e-04
   9.0700000e+02   3.5253832e-07   1.0000000e-06   1.1167670e+00   6.6426974e-01   4.4501856e-02   8.9735781e-04
   9.0800000e+02   3.9975996e-07   1.0000000e-06   6.2323943e-01   6.4103576e-01   7.9327381e-02   8.5347618e-04
   9.0900000e+02   3.6789554e-07   1.0000000e-06   2.7965823e-01   5.9188871e-01   1.5721387e-01   7.8157636e-04
   9.1000000e+02   2.4555184e-07   1.0000000e-06   4.8579731e-01   3.7838832e-01   1.4870707e-01   7.7619555e-04
   9.1100000e+02   1.6079088e-07   1.0000000e-06   1.5056689e+00   4.6434711e-01   6.9587734e-02   7.5263626e-04
   9.1200000e+02   1.4815100e-07   1.0000000e-06   6.0246306e-01   3.6380616e-01   1.8743254e-02   7.4761958e-04
   9.1300000e+02   1.0066335e-07   1.0000000e-06   9.4487206e-01  -3.7757830e-01   1.0996802e-02   7.5076241e-04
   9.1400000e+02   8.8858510e-08   1.0000000e-06   6.3184207e-01  -3.7745581e-01   1.5304469e-02   7.5517435e-04
   9.1500000e+02   1.3954927e-07   1.0000000e-06   3.4045236e-01  -3.1511979e-01   1.4599836e-02   7.5872084e-04
   9.1600000e+02   2.1938444e-07   1.0000000e-06   4.7849197e-01   2.9173829e-01   1.6987648e-02   7.5686585e-04
   9.1700000e+02   3.3252863e-08   1.0000000e-06   1.2157031e+00  -3.5738829e-01   3.2791868e-03   7.5775640e-04
   9.1800000e+02   2.6290024e-08   1.0000000e-06   1.9125853e+00   4.1151510e-01   4.2825911e-03   7.5642675e-04
   9.1900000e+02   3.4570248e-08   1.0000000e-06   3.7850588e-01   4.3880643e-01   5.9031449e-03   7.5447801e-04
   9.2000000e+02   9.4716399e-08   1.0000000e-06   3.8134695e-01   4.7084963e-01   1.2165669e-02   7.5019992e-04
   9.2100000e+02   5.3658138e-08   1.0000000e-06   7.0910203e-01   4.8500761e-01   4.6813705e-03   7.4850289e-04
   9.2200000e+02   2.9570410e-08   1.0000000e-06   6.7559083e-01   5.1239570e-01   6.0829526e-03   7.4618014e-04
   9.2300000e+02   1.1828892e-07   1.0000000e-06   7.1802061e-01   3.2111800e-01   5.4348662e-03   7.4553148e-04
   9.2400000e+02   3.1086230e-08   1.0000000e-06   1.8843675e+00   3.8497494e-01   1.9389227e-03   7.4497619e-04
   9.2500000e+02   2.4116464e-08   1.0000000e-06   2.1668821e+00  -1.8346228e-02   7.2804888e-04   7.4498633e-04
   9.2600000e+02   3.4171051e-08   1.0000000e-06   1.5945305e+00  -9.0373656e-02   1.1135155e-03   7.4506176e-04
   9.2700000e+02   4.5882034e-08   1.0000000e-06   9.3965497e-01  -9.4076934e-02   2.1750837e-03   7.4521597e-04
   9.2800000e+02   5.3095362e-08   1.0000000e-06   5.1600838e-01  -6.1312203e-02   3.3907173e-03   7.4537516e-04
   9.2900000e+02   2.9169490e-08   1.0000000e-06   4.2760116e-01   1.8128817e-01   7.0556145e-03   7.4490294e-04
   9.3000000e+02   4.6997260e-08   1.0000000e-06   8.8808092e-01   2.2027441e-01   1.2080954e-03   7.4470523e-04
   9.3100000e+02   9.0674256e-08   1.0000000e-06   7.8245454e-01   4.1249761e-01   1.8004105e-03   7.4415317e-04
   9.3200000e+02   3.7199335e-08   1.0000000e-06   1.8047134e+00   3.3675952e-01   6.9830992e-04   7.4397833e-04
   9.3300000e+02   3.6527762e-08   1.0000000e-06   2.3469834e+00   5.2950171e-01   9.9935783e-04   7.4358491e-04
   9.3400000e+02   7.1318607e-08   1.0000000e-06   1.7875423e+00   6.0259861e-01   3.3401192e-03   7.4209091e-04
   9.3500000e+02   1.0659014e-07   1.0000000e-06   1.3564530e+00   6.1578606e-01   6.4361806e-03   7.3915935e-04
   9.3600000e+02   9.3405940e-08   1.0000000e-06   1.2261326e+00   6.2227164e-01   1.1520943e-02   7.3389048e-04
   9.3700000e+02   1.6587991e-07   1.0000000e-06   5.9054629e-01   6.4278807e-01   2.2026202e-02   7.2872151e-04
   9.3800000e+02   7.0381528e-08   1.0000000e-06   1.1783231e+00   6.5090417e-01   4.3304415e-03   7.2667141e-04
   9.3900000e+02   6.2177682e-08   1.0000000e-06   1.8571904e+00   6.1123568e-01   3.8419382e-03   7.2496831e-04
   9.4000000e+02   5.1185184e-08   1.0000000e-06   1.0679756e+00   6.3168609e-01   2.6010006e-03   7.2377865e-04
   9.4100000e+02   6.5688320e-08   1.0000000e-06   5.7204273e-01   5.4451485e-01   5.0706850e-03   7.2178682e-04
   9.4200000e+02   1.3897870e-07   1.0000000e-06   5.1379616e-01   6.6279741e-01   2.3269991e-02   7.1076577e-04
   9.4300000e+02   3.0049582e-08   1.0000000e-06   7.2862398e-01  -6.2815399e-01   7.1727249e-03   7.1397920e-04
   9.4400000e+02   2.1675527e-08   1.0000000e-06   1.4270787e+00  -4.5758416e-01   5.6809951e-04   7.1416489e-04
   9.4500000e+02   4.6647574e-08   1.0000000e-06   9.0946241e-01   6.8786502e-01   1.6485440e-03   7.1335556e-04
   9.4600000e+02   3.4820881e-08   1.0000000e-06   1.5202867e+00   7.2229024e-01   1.0323731e-03   7.1282381e-04
   9.4700000e+02   3.5978714e-08   1.0000000e-06   1.0100349e+00   7.4131817e-01   2.2278594e-03   7.1164734e-04
   9.4800000e+02   6.2023695e-08   1.0000000e-06   6.9536438e-01   7.5000841e-01   4.8358557e-03   7.0906990e-04
   9.4900000e+02   1.0013556e-07   1.0000000e-06   7.2827952e-01   7.5192999e-01   1.2054291e-02   7.0266549e-04
   9.5000000e+02   1.6765230e-07   1.0000000e-06   5.0042107e-01   7.4742759e-01   2.7708446e-02   6.8823481e-04
   9.5100000e+02   1.8631651e-07   1.0000000e-06   6.4762800e-01   7.3601331e-01   4.0884804e-02   6.6779635e-04
   9.5200000e+02   8.2821671e-08   1.0000000e-06   1.4234095e+00   7.1723417e-01   9.2673460e-03   6.6337162e-04
   9.5300000e+02   6.9767230e-08   1.0000000e-06   1.6972835e+00   2.3851475e-02   1.2369188e-03   6.6335255e-04
   9.5400000e+02   4.9257450e-08   1.0000000e-06   3.7592769e-01   7.2417235e-01   1.3185444e-02   6.5704620e-04
   9.5500000e+02   6.4356291e-08   1.0000000e-06   4.3742354e-01   7.0331155e-01   2.6339140e-03   6.5583020e-04
   9.5600000e+02   8.6241685e-08   1.0000000e-06   1.4343457e+00   7.4655371e-01   5.0617185e-03   6.5335565e-04
   9.5700000e+02   7.5037811e-08   1.0000000e-06   6.5382707e-01   7.4471380e-01   1.2024660e-02   6.4752612e-04
   9.5800000e+02   2.1387882e-07   1.0000000e-06   6.2568184e-01   7.4868813e-01   1.7456175e-02   6.3910738e-04
   9.5900000e+02   6.6980328e-08   1.0000000e-06   1.2973030e+00   7.4285258e-01   1.0061487e-02   6.3434517e-04
   9.6000000e+02   5.3036685e-08   1.0000000e-06   2.2601295e+00   7.2662483e-01   6.9391957e-03   6.3115393e-04
   9.6100000e+02   6.5333732e-08   1.0000000e-06   1.4820469e+00   7.2550392e-01   8.5727423e-03   6.2723948e-04
   9.6200000e+02   8.3800183e-08   1.0000000e-06   6.8011410e-01   7.2739465e-01   1.6632542e-02   6.1969223e-04
   9.6300000e+02   1.0342872e-07   1.0000000e-06   6.0128780e-01   7.2719561e-01   3.1654801e-02   6.0557711e-04
   9.6400000e+02   6.3093519e-08   1.0000000e-06   7.0632873e-01   7.1207694e-01   2.7992454e-02   5.9362560e-04
   9.6500000e+02   4.0133465e-08   1.0000000e-06   7.7412820e-01  -5.1068964e-01   1.6698496e-03   5.9413244e-04
   9.6600000e+02   6.1175814e-08   1.0000000e-06   2.0409111e+00  -4.2931671e-01   2.8683212e-03   5.9486605e-04
   9.6700000e+02   4.7379746e-08   1.0000000e-06   5.8680253e-01   7.3693723e-01   1.1141581e-02   5.8999883e-04
   9.6800000e+02   7.2142948e-08   1.0000000e-06   5.3444889e-01   7.3284964e-01   3.5104347e-02   5.7499310e-04
   9.6900000e+02   1.3305944e-07   1.0000000e-06   6.9626464e-01   7.2488077e-01   4.6851696e-02   5.6530533e-04
   9.7000000e+02   5.1259636e-08   1.0000000e-06   9.7425275e-01   6.9738589e-01   2.0789894e-02   5.5717288e-04
   9.7100000e+02   2.0043535e-08   1.0000000e-06   8.4868393e-01   6.8540884e-01   8.3575478e-03   5.5399159e-04
   9.7200000e+02   4.5036994e-08   1.0000000e-06   6.4989797e-01   7.3163787e-01   7.2096361e-04   5.5369943e-04
   9.7300000e+02   3.2161815e-08   1.0000000e-06   1.7416136e+00  -4.4773702e-01   4.6144052e-04   5.5381387e-04
   9.7400000e+02   4.0512951e-08   1.0000000e-06   1.3606756e+00  -5.3496903e-01   5.1517316e-03   5.5534543e-04
   9.7500000e+02   5.6210270e-08   1.0000000e-06   1.3337908e+00  -5.4386517e-01   6.5536419e-03   5.5733321e-04
   9.7600000e+02   3.3399821e-08   1.0000000e-06   5.1490880e-01  -5.0447837e-01   1.2072621e-02   5.6075767e-04
   9.7700000e+02   6.8317883e-08   1.0000000e-06   7.0759240e-01  -4.4916161e-01   2.2246895e-02   5.6358690e-04
   9.7800000e+02   3.2351909e-08   1.0000000e-06   7.1781289e-01  -4.0435124e-01   7.9641128e-03   5.6541672e-04
   9.7900000e+02   5.2380426e-08   1.0000000e-06   6.5972137e-01  -1.9623542e-01   8.0578212e-03   5.6632840e-04
   9.8000000e+02   1.1734146e-07   1.0000000e-06   7.1615498e-01  -1.7959726e-01   9.4734391e-03   5.6731650e-04
   9.8100000e+02   4.6929933e-08   1.0000000e-06   1.6128681e+00   6.8325015e-01   3.7872338e-03   5.6585067e-04
   9.8200000e+02   4.9053190e-08   1.0000000e-06   2.0074677e+00   7.4429977e-01   3.5652088e-03   5.6435075e-04
   9.8300000e+02   6.4476833e-08   1.0000000e-06   8.5636865e-01   7.2322938e-01   7.1023600e-03   5.6145871e-04
   9.8400000e+02   6.4912186e-08   1.0000000e-06   6.9720801e-01   3.2131131e-01   7.4536818e-03   5.6012806e-04
   9.8500000e+02   4.8659769e-08   1.0000000e-06   1.3974486e+00  -8.3288492e-02   6.2210878e-03   5.6042905e-04
   9.8600000e+02   4.1577719e-08   1.0000000e-06   6.4808314e-01  -2.7022543e-01   1.3537537e-02   5.6252663e-04
   9.8700000e+02   6.4397417e-08   1.0000000e-06   6.0704869e-01  -2.1684641e-01   1.1392965e-02   5.6395107e-04
   9.8800000e+02   1.8007192e-08   1.0000000e-06   1.1108297e+00  -5.4127115e-01   5.8731882e-03   5.6575072e-04
   9.8900000e+02   1.8440206e-08   1.0000000e-06   1.0565911e+00   4.4217281e-01   1.3664605e-03   5.6540931e-04
   9.9000000e+02   3.1665776e-08   1.0000000e-06   6.5706041e-01   5.5044264e-01   3.7125545e-03   5.6425659e-04
   9.9100000e+02   4.9151387e-08   1.0000000e-06   4.6438848e-01   7.4405987e-01   5.3551605e-03   5.6201190e-04
   9.9200000e+02   3.8219525e-08   1.0000000e-06   5.1384478e-01   8.1083589e-01   4.4688728e-03   5.5997737e-04
   9.9300000e+02   2.2236916e-08   1.0000000e-06   8.5737210e-01  -2.3195310e-01   2.0007668e-03   5.6023830e-04
   9.9400000e+02   1.6368706e-08   1.0000000e-06   1.0419467e+00  -6.5977843e-02   3.0994893e-03   5.6035555e-04
   9.9500000e+02   9.3541618e-08   1.0000000e-06   5.8419669e-01   2.0776622e-01   2.8372320e-03   5.6019093e-04
   9.9600000e+02   5.0681882e-08   1.0000000e-06   2.2397950e+00   2.8826990e-01   1.7862236e-03   5.5990330e-04
   9.9700000e+02   2.1388844e-08   1.0000000e-06   1.9428203e+00   6.2153337e-01   2.0414119e-03   5.5919361e-04
   9.9800000e+02   3.3074172e-08   1.0000000e-06   1.5606915e+00   4.9780173e-01   2.4334219e-03   5.5851747e-04
   9.9900000e+02   4.2120902e-08   1.0000000e-06   8.8959651e-01   6.1292964e-01   2.5506275e-03   5.5764544e-04
   1.0000000e+03   1.0262112e-07   1.0000000e-06   8.4917107e-01   6.0763065e-01   1.0320350e-02   5.5416732e-04
   1.0010000e+03   5.0233087e-08   1.0000000e-06   6.1033083e-01   6.8708469e-01   7.3215678e-03   5.5138744e-04
   1.0020000e+03   2.1848985e-08   1.0000000e-06   1.5036393e+00  -5.1668741e-01   2.9053807e-03   5.5221687e-04
   1.0030000e+03   1.3525747e-08   1.0000000e-06   6.3523993e-01   1.4364590e-01   2.0604826e-03   5.5205458e-04
   1.0040000e+03   3.5672724e-08   1.0000000e-06   5.3015732e-01   3.9608227e-01   8.0611873e-03   5.5161486e-04
   1.0050000e+03   2.4465025e-08   1.0000000e-06   1.6778446e+00   7.2307443e-01   1.3644356e-03   5.5107089e-04
   1.0060000e+03   2.1283861e-08   1.0000000e-06   8.1365580e-01   6.4965950e-01   4.0197832e-03   5.4963435e-04
   1.0070000e+03   4.0603620e-08   1.0000000e-06   8.3130949e-01   6.1709776e-01   7.3292118e-03   5.4715763e-04
   1.0080000e+03   4.6536033e-08   1.0000000e-06   7.3886511e-01   6.2828322e-01   9.1241549e-03   5.4403488e-04
   1.0090000e+03   7.0095227e-08   1.0000000e-06   5.8921980e-01   5.4178036e-01   2.5613478e-02   5.4215541e-04
   1.0100000e+03   2.2785489e-08   1.0000000e-06   1.3916820e+00   5.7661915e-01   3.6916726e-03   5.4100380e-04
   1.0110000e+03   1.9657151e-08   1.0000000e-06   1.5644850e+00  -2.0749618e-01   8.1173966e-04   5.4109509e-04
   1.0120000e+03   2.0050586e-08   1.0000000e-06   8.7474662e-01  -5.0048091e-01   1.0180405e-03   5.4137100e-04
   1.0130000e+03   5.1599855e-08   1.0000000e-06   3.7672804e-01  -3.8121765e-01   4.4866732e-03   5.4160278e-04
   1.0140000e+03   3.0037202e-08   1.0000000e-06   1.2784167e+00  -3.4471699e-01   1.3312722e-03   5.4185175e-04
   1.0150000e+03   2.3624215e-08   1.0000000e-06   8.1361778e-01   3.2335765e-01   2.0364023e-03   5.4149595e-04
   1.0160000e+03   3.2939034e-08   1.0000000e-06   9.6202877e-01   4.6884066e-01   2.5358660e-03   5.4085352e-04
   1.0170000e+03   1.1233038e-07   1.0000000e-06   6.7497653e-01   5.2866342e-01   5.1664654e-03   5.3938149e-04
   1.0180000e+03   5.1565483e-08   1.0000000e-06   1.6750117e+00   6.6686134e-01   1.0509395e-03   5.3900364e-04
   1.0190000e+03   2.9449815e-08   1.0000000e-06   2.4274605e+00   6.6472512e-01   1.5467474e-03   5.3844982e-04
   1.0200000e+03   3.8553336e-08   1.0000000e-06   2.0827896e+00   6.4400660e-01   1.7339441e-03   5.3784902e-04
   1.0210000e+03   4.2355204e-08   1.0000000e-06   1.1703053e+00   6.8019386e-01   2.0353406e-03   5.3710501e-04
   1.0220000e+03   5.7279409e-08   1.0000000e-06   5.4433237e-01   5.8956467e-01   7.7183956e-03   5.3588558e-04
   1.0230000e+03   1.5787512e-08   1.0000000e-06   7.6544988e-01   6.6273990e-01   3.3908694e-03   5.3468303e-04
   1.0240000e+03   1.5100841e-08   1.0000000e-06   1.0924141e+00  -5.2340659e-01   3.6210279e-04   5.3478439e-04
   1.0250000e+03   2.6080655e-08   1.0000000e-06   7.6145849e-01   3.4413518e-01   9.3427666e-04   5.3461266e-04
   1.0260000e+03   5.1164785e-08   1.0000000e-06   6.7608845e-01   4.7314570e-01   1.4515560e-03   5.3442918e-04
   1.0270000e+03   2.4579528e-08   1.0000000e-06   2.0459863e+00   7.0274750e-01   1.1072177e-03   5.3401351e-04
   1.0280000e+03   2.1266163e-08   1.0000000e-06   2.5237493e+00   7.2324786e-01   2.2595563e-03   5.3314147e-04
   1.0290000e+03   2.8564328e-08   1.0000000e-06   1.6699451e+00   7.4320620e-01   1.8860524e-03   5.3239457e-04
   1.0300000e+03   4.3928148e-08   1.0000000e-06   1.2258962e+00   7.4641193e-01   6.5570038e-03   5.2979401e-04
   1.0310000e+03   9.6242388e-08   1.0000000e-06   1.0242334e+00   7.6173202e-01   1.4939722e-02   5.2379002e-04
   1.0320000e+03   5.6222552e-08   1.0000000e-06   8.1842717e-01   7.5021574e-01   1.1031700e-02   5.1946910e-04
   1.0330000e+03   3.5844272e-08   1.0000000e-06   8.5384821e-01   7.6665514e-01   7.7667577e-03   5.1638246e-04
   1.0340000e+03   5.6582075e-08   1.0000000e-06   8.4741537e-01   7.7748320e-01   5.7898675e-03   5.1522107e-04
   1.0350000e+03   3.3357124e-08   1.0000000e-06   2.8070951e+00   7.5382688e-01   9.2514317e-04   5.1486185e-04
   1.0360000e+03   2.8446688e-08   1.0000000e-06   1.1745825e+00   7.9373502e-01   1.0240660e-03   5.1444345e-04
   1.0370000e+03   4.8755109e-08   1.0000000e-06   8.4686801e-01   8.1038171e-01   7.4596142e-03   5.1133851e-04
   1.0380000e+03   8.8455448e-08   1.0000000e-06   8.9868642e-01   8.0914042e-01   1.5366949e-02   5.0500163e-04
   1.0390000e+03   1.2406726e-07   1.0000000e-06   8.5327378e-01   8.0303461e-01   3.3636341e-02   4.9146522e-04
   1.0400000e+03   2.2444829e-07   1.0000000e-06   6.4709043e-01   7.9244100e-01   5.6081309e-02   4.6992475e-04
   1.0410000e+03   7.6121244e-08   1.0000000e-06   8.2118500e-01   7.6913151e-01   2.1912739e-02   4.6205162e-04
   1.0420000e+03   5.2982605e-08   1.0000000e-06   1.5695457e+00  -1.4606196e-01   1.4096935e-03   4.6214720e-04
   1.0430000e+03   8.9247585e-08   1.0000000e-06   7.2698478e-01   7.5345241e-01   5.4532822e-03   4.6025132e-04
   1.0440000e+03   4.0036214e-08   1.0000000e-06   1.2588178e+00   7.6595890e-01   5.5613955e-03   4.5829370e-04
   1.0450000e+03   5.7338061e-08   1.0000000e-06   2.7500551e+00   7.6601618e-01   1.2152730e-02   4.5404147e-04
   1.0460000e+03   8.4092419e-08   1.0000000e-06   1.9974568e+00   7.6158596e-01   2.0734831e-02   4.4691319e-04
   1.0470000e+03   7.4068004e-08   1.0000000e-06   9.1232394e-01   7.5488199e-01   2.8017469e-02   4.3753810e-04
   1.0480000e+03   6.7087323e-08   1.0000000e-06   6.4564961e-01   7.4618116e-01   4.4133085e-02   4.2332465e-04
   1.0490000e+03   2.1027184e-08   1.0000000e-06   4.5101130e-01  -6.9898106e-01   9.8688780e-03   4.2625528e-04
   1.0500000e+03   3.1972731e-08   1.0000000e-06   9.9061167e-01  -7.0412670e-01   1.1691404e-02   4.2977888e-04
   1.0510000e+03   6.1539883e-08   1.0000000e-06   7.8794016e-01  -6.3861453e-01   7.2395849e-03   4.3177252e-04
   1.0520000e+03   3.3393484e-08   1.0000000e-06   1.2434159e+00  -6.6847496e-01   9.3157798e-03   4.3447163e-04
   1.0530000e+03   2.7763994e-08   1.0000000e-06   1.3988359e+00   7.8189073e-01   2.4186846e-03   4.3365047e-04
   1.0540000e+03   3.1334338e-08   1.0000000e-06   6.6145763e-01   7.8663521e-01   6.2526420e-03   4.3152079e-04
   1.0550000e+03   2.5034400e-08   1.0000000e-06   4.0053405e-01   7.9366048e-01   7.2809265e-03   4.2903147e-04
   1.0560000e+03   5.9866893e-08   1.0000000e-06   3.5945192e-01   7.8973201e-01   1.5581982e-02   4.2377183e-04
   1.0570000e+03   3.3745560e-08   1.0000000e-06   6.2296617e-01   7.6115426e-01   5.1420240e-03   4.2211560e-04
   1.0580000e+03   2.9052838e-08   1.0000000e-06   1.9149309e+00   6.5679448e-01   1.7644501e-03   4.2162679e-04
   1.0590000e+03   3.9826127e-08   1.0000000e-06   8.2799851e-01   7.5239756e-01   8.0600627e-03   4.1907587e-04
   1.0600000e+03   5.7668525e-08   1.0000000e-06   5.0704736e-01   7.7509562e-01   2.1212824e-02   4.1222371e-04
   1.0610000e+03   2.4604606e-08   1.0000000e-06   1.1164577e+00   7.8048307e-01   6.1983442e-03   4.1023260e-04
   1.0620000e+03   2.6736457e-08   1.0000000e-06   1.5855809e+00   7.8515930e-01   7.8691540e-03   4.0770287e-04
   1.0630000e+03   4.0871760e-08   1.0000000e-06   1.0100089e+00   7.8385135e-01   1.1005131e-02   4.0419547e-04
   1.0640000e+03   4.8981399e-08   1.0000000e-06   1.0754982e+00   7.8386107e-01   2.6203785e-02   3.9594786e-04
   1.0650000e+03   1.1063153e-07   1.0000000e-06   6.1295711e-01   7.6870678e-01   6.6018605e-02   3.8599143e-04
   1.0660000e+03   4.0361653e-08   1.0000000e-06   1.5404710e+00   7.6812502e-01   9.3978418e-03   3.8321210e-04
   1.0670000e+03   3.5553465e-08   1.0000000e-06   2.4310808e+00   7.6466101e-01   7.5383773e-03   3.8100770e-04
   1.0680000e+03   5.2008030e-08   1.0000000e-06   2.0354165e+00   7.5693130e-01   5.6081314e-03   3.7939290e-04
   1.0690000e+03   6.0395453e-08   1.0000000e-06   8.0859788e-01   7.6004437e-01   1.8011245e-02   3.7422561e-04
   1.0700000e+03   8.1040671e-08   1.0000000e-06   5.1488072e-01   7.4746509e-01   3.5530605e-02   3.6928270e-04
   1.0710000e+03   2.1856111e-08   1.0000000e-06   6.3754275e-01   7.4876823e-01   2.3376442e-02   3.6286407e-04
   1.0720000e+03   1.9070859e-08   1.0000000e-06   1.3583252e+00   7.4160674e-01   5.1948240e-03   3.6146834e-04
   1.0730000e+03   2.1207390e-08   1.0000000e-06   9.1170457e-01   7.4943566e-01   5.6175573e-03   3.5994907e-04
   1.0740000e+03   7.7689538e-08   1.0000000e-06   6.9194498e-01   7.6506750e-01   1.2575643e-02   3.5649784e-04
   1.0750000e+03   3.0749879e-08   1.0000000e-06   1.6139624e+00   7.5053671e-01   1.0810313e-02   3.5361455e-04
   1.0760000e+03   2.4083627e-08   1.0000000e-06   2.0905683e+00   7.7239688e-01   5.0523625e-03   3.5223642e-04
   1.0770000e+03   3.7023324e-08   1.0000000e-06   1.7633786e+00   7.8181684e-01   5.6318098e-03   3.5068769e-04
   1.0780000e+03   4.8552485e-08   1.0000000e-06   9.6050694e-01   7.7833326e-01   1.2865201e-02   3.4718767e-04
   1.0790000e+03   7.8193391e-08   1.0000000e-06   6.4788523e-01   7.7825221e-01   2.6170562e-02   3.4016424e-04
   1.0800000e+03   2.9145194e-08   1.0000000e-06   6.4621077e-01   7.5185187e-01   2.8161435e-02   3.3302177e-04
   1.0810000e+03   2.2643352e-08   1.0000000e-06   1.3358692e+00  -7.3436977e-01   5.1670242e-03   3.3428746e-04
   1.0820000e+03   2.5160677e-08   1.0000000e-06   6.9457153e-01   7.7823352e-01   3.1562848e-03   3.3346700e-04
   1.0830000e+03   6.5782879e-08   1.0000000e-06   7.3187015e-01   7.7172261e-01   2.9989366e-02   3.2581150e-04
   1.0840000e+03   1.3758688e-07   1.0000000e-06   8.0388548e-01   7.6153183e-01   6.0816987e-02   3.1098713e-04
   1.0850000e+03   5.0657749e-08   1.0000000e-06   1.7002523e+00   6.7875130e-01   5.3931912e-03   3.0985117e-04
   1.0860000e+03   2.4856531e-08   1.0000000e-06   2.2127878e+00   7.2055409e-01   2.5295584e-02   3.0425210e-04
   1.0870000e+03   1.6625101e-08   1.0000000e-06   9.2394711e-01   7.1841984e-01   2.0244851e-02   2.9985758e-04
   1.0880000e+03   2.0118046e-08   1.0000000e-06   7.1341552e-01   7.1722666e-01   2.3530160e-02   2.9483805e-04
   1.0890000e+03   1.1477305e-07   1.0000000e-06   5.6814772e-01   7.2966640e-01   4.2119820e-02   2.9033840e-04
   1.0900000e+03   5.8158783e-08   1.0000000e-06   2.2309225e+00   7.0792883e-01   1.4804258e-02   2.8731159e-04
   1.0910000e+03   2.8810280e-08   1.0000000e-06   1.8108963e+00   7.3358039e-01   1.8181273e-02   2.8350182e-04
   1.0920000e+03   6.7555101e-08   1.0000000e-06   1.8659813e+00   7.5877930e-01   2.3313084e-02   2.7852009e-04
   1.0930000e+03   8.4492673e-08   1.0000000e-06   1.2334309e+00   7.7675692e-01   1.2170440e-02   2.7589537e-04
   1.0940000e+03   1.5944363e-07   1.0000000e-06   6.8413184e-01   7.7755524e-01   3.3404557e-02   2.6879177e-04
   1.0950000e+03   1.3909568e-07   1.0000000e-06   1.1436200e+00   7.5734432e-01   6.8414768e-02   2.5514747e-04
   1.0960000e+03   8.6236172e-08   1.0000000e-06   8.4241779e-01   7.3293812e-01   4.7111250e-02   2.4647301e-04
   1.0970000e+03   6.0465026e-08   1.0000000e-06   6.5649650e-01   6.9714125e-01   3.6336588e-02   2.4031522e-04
   1.0980000e+03   6.8909192e-08   1.0000000e-06   1.0741263e+00   6.7021541e-01   7.1744789e-02   2.2911739e-04
   1.0990000e+03   1.3400234e-07   1.0000000e-06   6.5975579e-01   6.5600733e-01   1.1698290e-01   2.2055802e-04
   1.1000000e+03   5.8787191e-08   1.0000000e-06   7.9973946e-01   6.1321356e-01   5.6555222e-02   2.1313685e-04
   1.1010000e+03   3.3140067e-08   1.0000000e-06   1.8565488e+00   5.2349573e-01   5.7548775e-03   2.1249731e-04
   1.1020000e+03   3.2265431e-08   1.0000000e-06   9.4766489e-01  -1.0921715e-01   1.6497785e-03   2.1253588e-04
   1.1030000e+03   3.0572901e-08   1.0000000e-06   4.3279808e-01   5.8597364e-01   1.5686478e-02   2.1059961e-04
   1.1040000e+03   3.3504104e-08   1.0000000e-06   4.3569505e-01   5.7925210e-01   1.0791318e-02   2.0929138e-04
   1.1050000e+03   1.2495317e-07   1.0000000e-06   4.5258052e-01   5.8756334e-01   7.7012917e-02   2.0024614e-04
   1.1060000e+03   6.3882850e-08   1.0000000e-06   1.0357898e+00   5.4161369e-01   3.6174951e-02   1.9641716e-04
   1.1070000e+03   2.0126142e-08   1.0000000e-06   2.3936361e+00  -4.9918499e-01   1.2157118e-02   1.9761998e-04
   1.1080000e+03   1.2849707e-08   1.0000000e-06   1.2697729e+00  -4.0442596e-01   3.0316002e-03   1.9786304e-04
   1.1090000e+03   1.4431525e-08   1.0000000e-06   6.7702552e-01  -4.1939175e-01   4.7020035e-03   1.9825502e-04
   1.1100000e+03   2.4834383e-08   1.0000000e-06   3.9004171e-01  -3.1273324e-01   9.5620534e-03   1.9885603e-04
   1.1110000e+03   3.1495359e-08   1.0000000e-06   4.1857268e-01  -3.8478744e-01   2.0514735e-02   2.0046112e-04
   1.1120000e+03   1.9390440e-08   1.0000000e-06   7.0261555e-01   6.1020948e-01   2.8747151e-03   2.0011000e-04
   1.1130000e+03   4.6689026e-08   1.0000000e-06   8.6200498e-01   2.6449872e-01   4.7395025e-03   1.9986124e-04
   1.1140000e+03   1.7870689e-08   1.0000000e-06   1.5094458e+00   4.6046480e-01   2.9409148e-03   1.9959127e-04
   1.1150000e+03   1.4127496e-08   1.0000000e-06   1.7887875e+00  -4.9118195e-01   1.8661154e-03   1.9977448e-04
   1.1160000e+03   2.0513861e-08   1.0000000e-06   1.0481176e+00  -3.8003546e-01   5.3846778e-03   2.0018576e-04
   1.1170000e+03   2.4491062e-08   1.0000000e-06   6.8035631e-01  -3.1888487e-01   8.0654991e-03   2.0070647e-04
   1.1180000e+03   4.8995974e-08   1.0000000e-06   4.5755405e-01  -2.1630147e-01   1.8890955e-02   2.0156058e-04
   1.1190000e+03   1.0123107e-08   1.0000000e-06   5.2733657e-01  -2.5106198e-01   4.3603821e-03   2.0178303e-04
   1.1200000e+03   1.1615480e-08   1.0000000e-06   1.2191841e+00   4.7796899e-01   3.8124954e-03   2.0141646e-04
   1.1210000e+03   3.6986203e-08   1.0000000e-06   8.7633589e-01   5.6132850e-01   5.2994544e-03   2.0081924e-04
   1.1220000e+03   1.4543174e-08   1.0000000e-06   1.9506925e+00   7.4193709e-02   1.0330878e-03   2.0080396e-04
   1.1230000e+03   1.5353202e-08   1.0000000e-06   2.6059562e+00   5.2399107e-01   1.4119552e-03   2.0065554e-04
   1.1240000e+03   3.3941026e-08   1.0000000e-06   2.0696024e+00   7.4587792e-01   4.8480499e-03   1.9993101e-04
   1.1250000e+03   5.1917204e-08   1.0000000e-06   1.7337047e+00   8.1320022e-01   9.9151492e-03   1.9832232e-04
   1.1260000e+03   4.4230785e-08   1.0000000e-06   1.2506532e+00   8.5206271e-01   1.4142106e-02   1.9593804e-04
   1.1270000e+03   7.0344626e-08   1.0000000e-06   5.7390654e-01   8.7544772e-01   2.1299060e-02   1.9411391e-04
   1.1280000e+03   2.2690866e-08   1.0000000e-06   1.2450929e+00   8.6886628e-01   7.4018946e-03   1.9286682e-04
   1.1290000e+03   3.4293041e-08   1.0000000e-06   2.6951431e+00   9.0182130e-01   2.9362450e-03   1.9235627e-04
   1.1300000e+03   6.2995575e-08   1.0000000e-06   2.8893956e+00   8.9994695e-01   6.6525673e-03   1.9120546e-04
   1.1310000e+03   8.2386706e-08   1.0000000e-06   2.1066739e+00   9.0332929e-01   1.7082251e-02   1.8826020e-04
   1.1320000e+03   6.9896384e-08   1.0000000e-06   1.0542918e+00   9.0548964e-01   2.2731087e-02   1.8439423e-04
   1.1330000e+03   4.8768274e-08   1.0000000e-06   6.1986213e-01   9.0577292e-01   4.2372137e-02   1.7734817e-04
   1.1340000e+03   5.6403450e-08   1.0000000e-06   5.2485060e-01   9.0229304e-01   4.6511475e-02   1.6994262e-04
   1.1350000e+03   6.7324521e-08   1.0000000e-06   9.0578723e-01   8.9492004e-01   2.8693316e-02   1.6559309e-04
   1.1360000e+03   1.5988236e-07   1.0000000e-06   6.3885024e-01   8.9043051e-01   1.4363870e-01   1.4481885e-04
   1.1370000e+03   8.6970982e-08   1.0000000e-06   1.1132143e+00  -7.8139912e-01   3.2417687e-02   1.4851618e-04
   1.1380000e+03   6.3710363e-08   1.0000000e-06   1.6623972e+00  -8.4189312e-01   9.5091547e-03   1.4970709e-04
   1.1390000e+03   7.1857582e-08   1.0000000e-06   8.1331044e-01   8.6538048e-01   6.3406981e-02   1.4157243e-04
   1.1400000e+03   8.0219030e-08   1.0000000e-06   7.5709061e-01   8.5014650e-01   1.7209587e-01   1.2153839e-04
   1.1410000e+03   1.2052074e-07   1.0000000e-06   3.5626892e-01   7.9155243e-01   2.2718241e-01   1.1093174e-04
   1.1420000e+03   1.9717260e-08   1.0000000e-06   8.4537457e-01   7.3706979e-01   4.1027852e-02   1.0762109e-04
   1.1430000e+03   1.4855362e-08   1.0000000e-06   1.3874216e+00   7.2209721e-01   1.8338635e-02   1.0620471e-04
   1.1440000e+03   4.1949873e-08   1.0000000e-06   8.1134877e-01   7.4947607e-01   1.0725371e-02   1.0577853e-04
   1.1450000e+03   2.2271144e-08   1.0000000e-06   2.7956063e+00   7.1733508e-01   8.6155291e-03   1.0512671e-04
   1.1460000e+03   1.1949207e-08   1.0000000e-06   2.1431693e+00   7.4390940e-01   7.4626036e-03   1.0454441e-04
   1.1470000e+03   3.0586229e-08   1.0000000e-06   1.9849730e+00   7.6014769e-01   1.3158746e-02   1.0350256e-04
   1.1480000e+03   4.3791754e-08   1.0000000e-06   1.4312050e+00   7.0649051e-01   1.1196975e-02   1.0268707e-04
   1.1490000e+03   3.0995975e-08   1.0000000e-06   5.2156955e-01   6.5512142e-01   1.1276942e-02   1.0193220e-04
   1.1500000e+03   3.0975817e-08   1.0000000e-06   4.3034152e-01  -2.4230858e-01   1.3849973e-02   1.0228345e-04
   1.1510000e+03   2.0230922e-08   1.0000000e-06   5.3080531e-01   7.1707349e-01   6.7100673e-03   1.0179243e-04
   1.1520000e+03   2.1491606e-08   1.0000000e-06   1.7159284e+00   3.9439700e-01   1.6670548e-03   1.0172562e-04
   1.1530000e+03   2.3413930e-08   1.0000000e-06   7.6458014e-01   6.4815742e-01   5.0889318e-03   1.0139085e-04
   1.1540000e+03   2.4196070e-08   1.0000000e-06   6.6167854e-01   7.9354263e-01   1.2928795e-02   1.0035380e-04
   1.1550000e+03   4.8084194e-08   1.0000000e-06   6.1424699e-01   7.9245181e-01   2.9183685e-02   9.8049222e-05
   1.1560000e+03   2.5420778e-08   1.0000000e-06   9.7626009e-01   7.7934680e-01   3.9924907e-02   9.5030047e-05
   1.1570000e+03   3.1705396e-08   1.0000000e-06   9.3478250e-01   7.1006475e-01   1.3429666e-02   9.4128137e-05
   1.1580000e+03   2.5457451e-08   1.0000000e-06   1.1838859e+00   6.6380634e-01   1.3204440e-02   9.3307716e-05
   1.1590000e+03   4.0888849e-08   1.0000000e-06   3.1363507e-01   7.5558956e-01   5.3767897e-02   8.9577257e-05
   1.1600000e+03   1.9222926e-08   1.0000000e-06   3.6726208e-01   2.2416959e-01   6.7285430e-03   8.9444074e-05
   1.1610000e+03   2.0571447e-08   1.0000000e-06   8.1562174e-01   5.5429677e-01   7.7486746e-03   8.9061774e-05
   1.1620000e+03   1.5890154e-08   1.0000000e-06   5.0675302e-01   4.1217710e-01   1.0067871e-02   8.8695952e-05
   1.1630000e+03   4.1932530e-08   1.0000000e-06   6.8576825e-01   7.4245221e-01   2.7184456e-02   8.7804584e-05
   1.1640000e+03   1.6931356e-08   1.0000000e-06   1.7341617e+00   6.8288143e-01   3.3713437e-03   8.7602705e-05
   1.1650000e+03   1.1589182e-08   1.0000000e-06   2.3192001e+00   7.5339286e-01   6.3404811e-03   8.7185003e-05
   1.1660000e+03   9.1990736e-09   1.0000000e-06   1.1934708e+00   7.6583376e-01   2.1056442e-03   8.7044491e-05
   1.1670000e+03   8.0597296e-09   1.0000000e-06   5.4283274e-01   6.5062322e-01   1.4663489e-03   8.6961501e-05
   1.1680000e+03   1.3485506e-08   1.0000000e-06   3.8796167e-01   7.2680710e-01   4.2365969e-03   8.6694100e-05
   1.1690000e+03   2.4374690e-08   1.0000000e-06   9.7273099e-01   7.2517159e-01   1.0602024e-02   8.6029898e-05
   1.1700000e+03   3.4443001e-08   1.0000000e-06   6.1561950e-01   6.8776484e-01   2.1150715e-02   8.4788735e-05
   1.1710000e+03   7.2048688e-08   1.0000000e-06   7.4084342e-01   6.9916840e-01   5.1379862e-02   8.4030873e-05
   1.1720000e+03   4.5004613e-08   1.0000000e-06   2.2880834e+00   6.6003671e-01   3.2284011e-02   8.2265538e-05
   1.1730000e+03   1.7376242e-08   1.0000000e-06   5.5318633e-01   6.2984142e-01   2.5486021e-02   8.0961379e-05
   1.1740000e+03   1.1139928e-08   1.0000000e-06   6.3461493e-01   6.0906094e-01   6.2972560e-03   8.0651872e-05
   1.1750000e+03   9.5178047e-09   1.0000000e-06   6.9762938e-01   5.5764617e-01   3.1229910e-03   8.0511686e-05
   1.1760000e+03   2.1012211e-08   1.0000000e-06   3.4645977e-01  -2.2417510e-01   6.2334477e-03   8.0625676e-05
   1.1770000e+03   1.8001064e-08   1.0000000e-06   6.4758058e-01   7.0756533e-01   9.5382775e-03   8.0083380e-05
   1.1780000e+03   2.3526040e-08   1.0000000e-06   1.1297471e+00   7.0852068e-01   4.1260592e-02   7.7777186e-05
   1.1790000e+03   5.8854565e-08   1.0000000e-06   6.7593409e-01   6.9435283e-01   4.0623967e-02   7.6688669e-05
   1.1800000e+03   2.4816185e-08   1.0000000e-06   2.1965057e+00   6.8135453e-01   3.4155095e-03   7.6510441e-05
   1.1810000e+03   9.5025039e-09   1.0000000e-06   2.6879615e+00   6.7175988e-01   6.9989847e-03   7.6151750e-05
   1.1820000e+03   8.3130539e-09   1.0000000e-06   1.6501947e+00   6.6973917e-01   6.9554507e-03   7.5798030e-05
   1.1830000e+03   1.2540990e-08   1.0000000e-06   9.0218084e-01   6.6735354e-01   1.2353967e-02   7.5176351e-05
   1.1840000e+03   1.6187656e-08   1.0000000e-06   7.8956482e-01   6.6584695e-01   1.9868558e-02   7.4190181e-05
   1.1850000e+03   1.9849783e-08   1.0000000e-06   5.5958025e-01   6.6667083e-01   3.4229673e-02   7.2521873e-05
   1.1860000e+03   2.8584800e-08   1.0000000e-06   5.9387334e-01   6.5595318e-01   4.3199784e-02   7.0506485e-05
   1.1870000e+03   2.9123391e-08   1.0000000e-06   9.5958243e-01  -2.6629556e-01   3.4084172e-03   7.0570860e-05
   1.1880000e+03   1.8013115e-08   1.0000000e-06   3.0002696e+00  -5.8615823e-01   1.0633977e-02   7.1013345e-05
   1.1890000e+03   1.3901275e-08   1.0000000e-06   1.2992438e+00  -4.7158011e-01   1.2231805e-02   7.1427076e-05
   1.1900000e+03   1.5071556e-08   1.0000000e-06   6.6775305e-01  -5.6863089e-02   1.0071026e-02   7.1471589e-05
   1.1910000e+03   1.2928194e-08   1.0000000e-06   4.4264736e-01   3.7805946e-01   1.1129664e-02   7.1174670e-05
   1.1920000e+03   1.2790557e-08   1.0000000e-06   3.3059359e-01   6.9037111e-01   1.3892797e-02   7.0495650e-05
   1.1930000e+03   1.2268543e-08   1.0000000e-06   1.0498578e+00   6.8482333e-01   2.4476299e-02   6.9325409e-05
   1.1940000e+03   4.2069427e-08   1.0000000e-06   6.9545408e-01   6.7898727e-01   3.7037057e-02   6.8460211e-05
   1.1950000e+03   1.9701571e-08   1.0000000e-06   2.0950257e+00   6.4046856e-01   2.1889267e-02   6.7510251e-05
   1.1960000e+03   8.5166873e-09   1.0000000e-06   1.7332844e+00   6.4213969e-01   2.7533706e-02   6.6331944e-05
   1.1970000e+03   9.2510883e-09   1.0000000e-06   1.0219704e+00   6.5205293e-01   2.0011027e-02   6.5474163e-05
   1.1980000e+03   9.6885322e-09   1.0000000e-06   6.8453133e-01   6.5180529e-01   2.0319571e-02   6.4614874e-05
   1.1990000e+03   1.9867471e-08   1.0000000e-06   6.0727901e-01   5.6074545e-01   3.8383427e-02   6.4269243e-05
   1.2000000e+03   9.4814637e-09   1.0000000e-06   8.2898730e-01   6.2392481e-01   1.2808938e-02   6.3758861e-05
   1.2010000e+03   9.1100200e-09   1.0000000e-06   7.3230393e-01  -8.8695748e-02   5.9425002e-03   6.3793583e-05
   1.2020000e+03   3.2239415e-08   1.0000000e-06   8.0718129e-01   1.7510532e-01   1.5656248e-02   6.3708035e-05
   1.2030000e+03   1.3292470e-08   1.0000000e-06   2.4658188e+00  -4.7062462e-01   7.7235793e-03   6.3941082e-05
   1.2040000e+03   8.8052680e-09   1.0000000e-06   2.1666094e+00  -4.8103559e-01   6.4056917e-03   6.4139113e-05
   1.2050000e+03   8.2297340e-09   1.0000000e-06   1.2278620e+00  -1.1812754e-01   5.9284310e-03   6.4185141e-05
   1.2060000e+03   7.8134857e-09   1.0000000e-06   9.6130491e-01   2.0452721e-01   4.4333637e-03   6.4127546e-05
   1.2070000e+03   1.5228184e-08   1.0000000e-06   7.9076880e-01   4.5586963e-01   6.1563836e-03   6.3948537e-05
   1.2080000e+03   1.3690620e-08   1.0000000e-06   8.6918457e-01   2.3773865e-01   7.6761983e-03   6.3833617e-05
   1.2090000e+03   1.7796814e-08   1.0000000e-06   8.1774269e-01   5.6371663e-01   2.8410182e-02   6.2829161e-05
   1.2100000e+03   2.9568735e-08   1.0000000e-06   6.3684857e-01   6.2052364e-01   2.7001582e-02   6.2306357e-05
   1.2110000e+03   1.2379959e-08   1.0000000e-06   2.0268580e+00   5.9080269e-01   4.6267052e-03   6.2136480e-05
   1.2120000e+03   6.8844673e-09   1.0000000e-06   1.9010892e+00   5.6615083e-01   3.6020766e-03   6.2010038e-05
   1.2130000e+03   7.2428483e-09   1.0000000e-06   1.0749205e+00   5.0584851e-01   1.6195283e-03   6.1959298e-05
   1.2140000e+03   1.1715876e-08   1.0000000e-06   6.5829374e-01   4.4685841e-01   7.4828139e-03   6.1753514e-05
   1.2150000e+03   1.5221880e-08   1.0000000e-06   6.6632527e-01   4.8758014e-01   8.8584974e-03   6.1488641e-05
   1.2160000e+03   1.7194852e-08   1.0000000e-06   6.3708699e-01   6.3037960e-01   2.6467778e-02   6.0978952e-05
   1.2170000e+03   6.3559568e-09   1.0000000e-06   1.3829931e+00   4.1298061e-01   4.6421158e-03   6.0862595e-05
   1.2180000e+03   3.5730940e-09   1.0000000e-06   1.0254813e+00   4.2202338e-01   1.1806292e-03   6.0832305e-05
   1.2190000e+03   6.0091459e-09   1.0000000e-06   7.4170246e-01   6.1365069e-01   4.6963399e-03   6.0657411e-05
   1.2200000e+03   7.1420621e-09   1.0000000e-06   5.6708752e-01   5.7082462e-01   6.4283546e-03   6.0435679e-05
   1.2210000e+03   7.5067880e-09   1.0000000e-06   5.8126971e-01   5.7568101e-01   1.6815339e-02   5.9856413e-05
   1.2220000e+03   1.3622327e-08   1.0000000e-06   7.4023421e-01   6.7757763e-01   3.6081997e-02   5.9673820e-05
   1.2230000e+03   4.7717928e-09   1.0000000e-06   1.4458038e+00   5.8514847e-01   1.0075641e-02   5.9324002e-05
   1.2240000e+03   3.1274669e-09   1.0000000e-06   7.9202397e-01   6.6023919e-01   1.1340079e-03   5.9279606e-05
   1.2250000e+03   4.0340173e-09   1.0000000e-06   7.1276289e-01   7.0990590e-01   1.1685047e-03   5.9230452e-05
   1.2260000e+03   6.2022453e-09   1.0000000e-06   7.4496050e-01   7.0000096e-01   4.0151116e-03   5.9064224e-05
   1.2270000e+03   1.9986088e-08   1.0000000e-06   5.9436711e-01   7.4844732e-01   8.5764691e-03   5.8686051e-05
   1.2280000e+03   8.3452031e-09   1.0000000e-06   1.2882763e+00   5.4481290e-01   2.5252750e-03   5.8605442e-05
   1.2290000e+03   6.3645998e-09   1.0000000e-06   2.4323513e+00   6.7749193e-01   4.9314664e-03   5.8410026e-05
   1.2300000e+03   6.5994237e-09   1.0000000e-06   1.5087433e+00   7.0687633e-01   5.8112566e-03   5.8170583e-05
   1.2310000e+03   1.0509864e-08   1.0000000e-06   7.3968799e-01   7.2353426e-01   9.8094613e-03   5.7759061e-05
   1.2320000e+03   8.6905789e-09   1.0000000e-06   1.0643628e+00   6.9898664e-01   2.3588678e-02   5.6815075e-05
   1.2330000e+03   7.6541568e-09   1.0000000e-06   5.4873046e-01   7.1464609e-01   1.0141934e-02   5.6404726e-05
   1.2340000e+03   5.4678630e-09   1.0000000e-06   6.0222932e-01   7.2825333e-01   1.8857941e-02   5.5634875e-05
   1.2350000e+03   8.2834381e-09   1.0000000e-06   6.9713998e-01   7.2832476e-01   7.5700811e-03   5.5481692e-05
   1.2360000e+03   7.0774387e-09   1.0000000e-06   2.1430244e+00   7.2362974e-01   1.5440939e-03   5.5419731e-05
   1.2370000e+03   8.3912167e-09   1.0000000e-06   8.9231422e-01   7.4374028e-01   7.5405110e-03   5.5109635e-05
   1.2380000e+03   1.2289720e-08   1.0000000e-06   6.7892591e-01   7.5809651e-01   1.4452881e-02   5.4508291e-05
   1.2390000e+03   1.2654988e-08   1.0000000e-06   5.9905729e-01   7.4816660e-01   1.8178866e-02   5.3770954e-05
   1.2400000e+03   1.1658761e-08   1.0000000e-06   5.9689612e-01   7.5471584e-01   1.3292906e-02   5.3233569e-05
   1.2410000e+03   7.5786456e-09   1.0000000e-06   8.6277506e-01  -3.8704395e-01   9.7113674e-04   5.3253599e-05
   1.2420000e+03   7.7442626e-09   1.0000000e-06   2.8278418e+00  -6.0841247e-01   1.5961706e-03   5.3305358e-05
   1.2430000e+03   7.0954139e-09   1.0000000e-06   5.8230459e-01   3.3852290e-01   3.1435249e-03   5.3248867e-05
   1.2440000e+03   7.5019225e-09   1.0000000e-06   4.7947393e-01   6.8654482e-01   7.9912250e-03   5.2957629e-05
   1.2450000e+03   8.0131836e-09   1.0000000e-06   2.5677384e-01   6.5402696e-01   1.4107983e-02   5.2472033e-05
   1.2460000e+03   2.7365729e-08   1.0000000e-06   3.0938533e-01   6.9400832e-01   6.4819801e-02   5.1306405e-05
   1.2470000e+03   2.0143609e-08   1.0000000e-06   9.8801907e-01   5.9550192e-01   2.1899201e-02   5.0645361e-05
   1.2480000e+03   1.8534075e-08   1.0000000e-06   1.2225470e+00   5.8625161e-01   2.7244432e-02   4.9848984e-05
   1.2490000e+03   8.0024491e-09   1.0000000e-06   1.6250497e+00   5.8472522e-01   9.9719583e-03   4.9559962e-05
   1.2500000e+03   6.4929231e-09   1.0000000e-06   1.2245187e+00   5.8167165e-01   5.1846957e-03   4.9410942e-05
   1.2510000e+03   6.4401340e-09   1.0000000e-06   3.4603209e-01   5.5834121e-01   6.8670467e-03   4.9222297e-05
   1.2520000e+03   9.0254768e-09   1.0000000e-06   2.2516453e-01   4.1728068e-01   1.1682352e-02   4.8985135e-05
   1.2530000e+03   1.1685412e-08   1.0000000e-06   5.1101540e-01   5.4534656e-01   1.6437097e-02   4.8766753e-05
   1.2540000e+03   3.7450918e-09   1.0000000e-06   9.5695564e-01  -4.7593808e-01   2.6278301e-03   4.8827875e-05
   1.2550000e+03   2.2301705e-09   1.0000000e-06   1.6478736e+00  -4.6038462e-01   8.3902798e-04   4.8846750e-05
   1.2560000e+03   3.4226305e-09   1.0000000e-06   1.5487009e+00   9.5202347e-02   7.6423239e-04   4.8843210e-05
   1.2570000e+03   6.1311777e-09   1.0000000e-06   1.0351161e+00   1.8076161e-01   2.3841240e-03   4.8822295e-05
   1.2580000e+03   7.3362989e-09   1.0000000e-06   5.9671574e-01   4.3520203e-02   4.8214126e-03   4.8812617e-05
   1.2590000e+03   9.9533578e-09   1.0000000e-06   3.6661693e-01   1.1830059e-01   1.0647710e-02   4.8753863e-05
   1.2600000e+03   1.1755551e-08   1.0000000e-06   7.4302554e-01   3.2168580e-02   8.1469794e-03   4.8747878e-05
   1.2610000e+03   4.5364833e-09   1.0000000e-06   1.9479986e+00   6.8215726e-02   6.2642364e-04   4.8745805e-05
   1.2620000e+03   1.7733985e-09   1.0000000e-06   1.7388230e+00   1.7015800e-01   5.4535067e-04   4.8741288e-05
   1.2630000e+03   1.6614956e-09   1.0000000e-06   9.2399791e-01   3.2548420e-01   2.8748132e-04   4.8736729e-05
   1.2640000e+03   3.1785614e-09   1.0000000e-06   9.9066615e-01   3.6072169e-01   1.8850804e-03   4.8703664e-05
   1.2650000e+03   4.5171544e-09   1.0000000e-06   6.9590600e-01   4.6773232e-01   2.2237567e-03   4.8653101e-05
   1.2660000e+03   8.5367095e-09   1.0000000e-06   8.5166133e-01   5.0747721e-01   3.8190675e-03   4.8559071e-05
   1.2670000e+03   2.7279117e-09   1.0000000e-06   1.5242278e+00   5.5239846e-01   1.9250325e-03   4.8507496e-05
   1.2680000e+03   2.3565465e-09   1.0000000e-06   2.0527405e+00   5.2765058e-02   4.5547352e-04   4.8506335e-05
   1.2690000e+03   2.9930212e-09   1.0000000e-06   7.3299062e-01   6.0293268e-01   1.2181161e-03   4.8470733e-05
   1.2700000e+03   4.7487949e-09   1.0000000e-06   5.5619546e-01   6.6634616e-01   3.3262780e-03   4.8363450e-05
   1.2710000e+03   7.1808618e-09   1.0000000e-06   4.4586857e-01   6.7106122e-01   1.1016837e-02   4.8007525e-05
   1.2720000e+03   1.0079586e-08   1.0000000e-06   5.0982051e-01   6.6344381e-01   1.2260802e-02   4.7619052e-05
   1.2730000e+03   1.2776547e-08   1.0000000e-06   8.6267225e-01   6.6633422e-01   1.5601763e-02   4.7372338e-05
   1.2740000e+03   3.6409856e-09   1.0000000e-06   2.4480596e+00  -6.4966707e-01   3.5355939e-03   4.7481321e-05
   1.2750000e+03   1.9416663e-09   1.0000000e-06   2.3502468e+00  -3.2345938e-01   6.3637491e-04   4.7491103e-05
   1.2760000e+03   2.4583387e-09   1.0000000e-06   1.2456021e+00   6.0723197e-01   2.0018351e-03   4.7433434e-05
   1.2770000e+03   2.9947556e-09   1.0000000e-06   5.2984849e-01   6.6800226e-01   3.8126503e-03   4.7312819e-05
   1.2780000e+03   4.7048687e-09   1.0000000e-06   4.5272926e-01   6.8378067e-01   8.5845363e-03   4.7036030e-05
   1.2790000e+03   1.1981752e-08   1.0000000e-06   5.0544811e-01   6.9879830e-01   1.5883326e-02   4.6517035e-05
   1.2800000e+03   3.6537512e-09   1.0000000e-06   1.0166804e+00   3.6171003e-01   8.9359436e-04   4.6502016e-05
   1.2810000e+03   3.4744084e-09   1.0000000e-06   1.3328370e+00   5.5809942e-01   1.7085551e-03   4.6457721e-05
   1.2820000e+03   6.1971176e-09   1.0000000e-06   8.6182727e-01   6.9262901e-01   5.8076488e-03   4.6271252e-05
   1.2830000e+03   1.0223618e-08   1.0000000e-06   7.8127810e-01   7.0064139e-01   1.1674065e-02   4.6082421e-05
   1.2840000e+03   4.7315134e-09   1.0000000e-06   1.9005734e+00   7.1308199e-01   7.3726708e-03   4.5840770e-05
   1.2850000e+03   3.1789934e-09   1.0000000e-06   1.2662377e+00   7.2148473e-01   4.4302019e-03   4.5694464e-05
   1.2860000e+03   3.3465497e-09   1.0000000e-06   6.8129208e-01   7.3308550e-01   4.1988345e-03   4.5553999e-05
   1.2870000e+03   5.9244903e-09   1.0000000e-06   5.6521637e-01   7.4382859e-01   7.3401049e-03   4.5305835e-05
   1.2880000e+03   5.5148583e-09   1.0000000e-06   7.4204560e-01   7.4260498e-01   9.1870014e-03   4.4997608e-05
   1.2890000e+03   2.9561502e-09   1.0000000e-06   9.2421986e-01  -6.2232057e-01   2.1759502e-03   4.5058606e-05
   1.2900000e+03   3.8392090e-09   1.0000000e-06   1.6296650e+00  -5.8531293e-01   3.4662517e-03   4.5150201e-05
   1.2910000e+03   5.3112772e-09   1.0000000e-06   6.0212012e-01   4.5517116e-01   2.0578732e-03   4.5107985e-05
   1.2920000e+03   8.1444665e-09   1.0000000e-06   5.3168369e-01   5.2799326e-01   7.6409422e-03   4.4926957e-05
   1.2930000e+03   4.8633737e-09   1.0000000e-06   7.1134259e-01   7.6791973e-01   1.1597552e-02   4.4528088e-05
   1.2940000e+03   3.7672349e-09   1.0000000e-06   1.2307402e+00   6.9053721e-01   2.8803457e-03   4.4439619e-05
   1.2950000e+03   5.8895937e-09   1.0000000e-06   9.6863797e-01   7.5069608e-01   1.5914683e-02   4.3911181e-05
   1.2960000e+03   1.4131135e-08   1.0000000e-06   6.3233906e-01   7.6486944e-01   2.4427350e-02   4.3096296e-05
   1.2970000e+03   7.4433218e-09   1.0000000e-06   1.2699126e+00   7.6410321e-01   2.0571605e-02   4.2422728e-05
   1.2980000e+03   3.7381841e-09   1.0000000e-06   8.0533448e-01   7.6371052e-01   1.4448148e-02   4.1956493e-05
   1.2990000e+03   4.3369625e-09   1.0000000e-06   9.0911772e-01   7.5613253e-01   7.0983049e-03   4.1731757e-05
   1.3000000e+03   4.7533485e-09   1.0000000e-06   5.8124246e-01   7.6242045e-01   1.2294224e-02   4.1341923e-05
   1.3010000e+03   3.6724921e-09   1.0000000e-06   4.4322010e-01   7.7578418e-01   1.5904566e-02   4.0833933e-05
   1.3020000e+03   1.9162032e-08   1.0000000e-06   5.0826941e-01   6.4998851e-01   1.9982420e-02   4.0569935e-05
   1.3030000e+03   8.7663527e-09   1.0000000e-06   1.1749058e+00   7.7226708e-01   3.3253573e-02   3.9537364e-05
   1.3040000e+03   1.2735879e-08   1.0000000e-06   2.0627069e+00   7.5542843e-01   2.0244001e-02   3.8936255e-05
   1.3050000e+03   1.6669076e-08   1.0000000e-06   1.1260649e+00   7.4291351e-01   4.3299099e-02   3.7700668e-05
   1.3060000e+03   1.8851593e-08   1.0000000e-06   6.1050528e-01   7.3298066e-01   7.6538074e-02   3.5639720e-05
   1.3070000e+03   2.1791645e-08   1.0000000e-06   5.2374649e-01   6.9436440e-01   1.1190361e-01   3.2995504e-05
   1.3080000e+03   5.1606956e-09   1.0000000e-06   1.6143414e+00  -6.2955772e-01   4.0680865e-02   3.3856616e-05
   1.3090000e+03   4.1149464e-09   1.0000000e-06   1.5318159e+00   2.0792734e-01   1.3644969e-03   3.3847040e-05
   1.3100000e+03   3.9598050e-09   1.0000000e-06   8.7027420e-01   6.1470301e-01   6.3960741e-03   3.3714397e-05
   1.3110000e+03   1.6372348e-08   1.0000000e-06   6.1037587e-01   6.5565775e-01   4.5706857e-02   3.2724733e-05
   1.3120000e+03   5.2039547e-09   1.0000000e-06   1.5287054e+00  -5.9116438e-01   7.1119468e-03   3.2862855e-05
   1.3130000e+03   3.3091438e-09   1.0000000e-06   2.3532543e+00   6.3410760e-01   6.5990352e-03   3.2725770e-05
   1.3140000e+03   3.9691016e-09   1.0000000e-06   1.7729824e+00   6.3465333e-01   1.2631027e-02   3.2465001e-05
   1.3150000e+03   3.2768383e-09   1.0000000e-06   6.1700866e-01   1.2662887e-01   2.1560122e-03   3.2456212e-05
   1.3160000e+03   2.4628398e-09   1.0000000e-06   1.1998166e+00   6.4228670e-01   1.7495897e-02   3.2094441e-05
   1.3170000e+03   3.7723137e-09   1.0000000e-06   8.3457882e-01   6.5531153e-01   9.7902432e-03   3.1889417e-05
   1.3180000e+03   6.0324195e-09   1.0000000e-06   1.0252136e+00   6.5953106e-01   3.6752143e-02   3.1128912e-05
   1.3190000e+03   6.2585013e-09   1.0000000e-06   5.2276887e-01   6.5101848e-01   4.1134734e-02   3.0310884e-05
   1.3200000e+03   1.6278586e-08   1.0000000e-06   6.1220067e-01   6.5446872e-01   6.4972516e-02   2.9990971e-05
   1.3210000e+03   6.0808437e-09   1.0000000e-06   1.5531470e+00   6.3039980e-01   4.2345421e-02   2.9207018e-05
   1.3220000e+03   3.9858268e-09   1.0000000e-06   1.3222769e+00   5.2003206e-01   3.3823446e-03   2.9155767e-05
   1.3230000e+03   5.1636567e-09   1.0000000e-06   1.1557752e+00  -6.1590189e-02   4.2995578e-03   2.9163756e-05
   1.3240000e+03   7.5995696e-09   1.0000000e-06   9.1056281e-01   4.2353508e-01   7.6244720e-03   2.9070278e-05
   1.3250000e+03   1.1374298e-08   1.0000000e-06   6.4138707e-01   5.3592043e-01   2.2153787e-02   2.8730282e-05
   1.3260000e+03   1.0643936e-08   1.0000000e-06   5.8298907e-01   6.1911413e-01   1.3373749e-01   2.7582158e-05
   1.3270000e+03   9.2486968e-09   1.0000000e-06   1.2616347e+00   5.7837711e-01   3.9156531e-02   2.6971892e-05
   1.3280000e+03   4.9468664e-09   1.0000000e-06   1.2923987e+00   5.3778453e-01   1.2313044e-02   2.6794753e-05
   1.3290000e+03   4.3078690e-09   1.0000000e-06   5.0866441e-01   5.2219456e-01   2.9703933e-02   2.6387865e-05
   1.3300000e+03   4.5465143e-09   1.0000000e-06   4.5769305e-01   5.0325484e-01   5.8473670e-02   2.5646030e-05
   1.3310000e+03   1.0314545e-08   1.0000000e-06   3.5237458e-01   4.1624519e-01   2.8070484e-02   2.5354827e-05
   1.3320000e+03   2.4153024e-09   1.0000000e-06   6.1369897e-01   4.7339817e-01   8.4703645e-03   2.5253866e-05
   1.3330000e+03   3.2160582e-09   1.0000000e-06   1.5260703e+00  -4.0817847e-01   1.3804467e-02   2.5398158e-05
   1.3340000e+03   5.2445860e-09   1.0000000e-06   1.0053432e+00  -4.0308647e-01   7.1645963e-03   2.5472051e-05
   1.3350000e+03   4.4142342e-09   1.0000000e-06   2.1748434e+00  -3.7601025e-01   3.0538104e-03   2.5501401e-05
   1.3360000e+03   2.5656326e-09   1.0000000e-06   5.6195634e-01  -3.0664023e-01   1.6094935e-02   2.5630237e-05
   1.3370000e+03   3.3639891e-09   1.0000000e-06   4.3020548e-01   4.0429694e-01   8.3799218e-03   2.5544158e-05
   1.3380000e+03   3.3606537e-09   1.0000000e-06   2.7305951e-01   5.0070716e-01   2.3487620e-02   2.5249090e-05
   1.3390000e+03   4.8332191e-09   1.0000000e-06   4.2349790e-01   5.1951596e-01   2.1838622e-02   2.5106963e-05
   1.3400000e+03   2.2757158e-09   1.0000000e-06   9.2513365e-01   4.9507301e-01   1.6755202e-02   2.4901382e-05
   1.3410000e+03   2.2663164e-09   1.0000000e-06   1.2456047e+00   4.6099122e-01   1.9620144e-02   2.4679965e-05
   1.3420000e+03   3.3773994e-09   1.0000000e-06   6.0770689e-01   4.5669624e-01   1.0203241e-02   2.4565983e-05
   1.3430000e+03   2.7680169e-09   1.0000000e-06   1.7671643e+00   4.7721828e-01   4.6383279e-03   2.4511811e-05
   1.3440000e+03   1.1913928e-09   1.0000000e-06   2.8932587e-01   4.9588983e-01   1.7205466e-02   2.4305435e-05
   1.3450000e+03   1.3435002e-09   1.0000000e-06   5.3462126e-01   4.9589794e-01   7.1592514e-03   2.4219616e-05
   1.3460000e+03   2.0194460e-09   1.0000000e-06   4.3057851e-01   5.0532046e-01   1.5583050e-02   2.4031107e-05
   1.3470000e+03   2.8896320e-09   1.0000000e-06   4.5965818e-01   4.9459596e-01   2.4615737e-02   2.3744099e-05
   1.3480000e+03   1.8850204e-09   1.0000000e-06   7.6073280e-01   5.1064734e-01   4.0269096e-03   2.3695416e-05
   1.3490000e+03   2.2712624e-09   1.0000000e-06   2.2266245e+00   8.2087568e-02   2.0144689e-03   2.3691545e-05
   1.3500000e+03   2.9988056e-09   1.0000000e-06   5.2378565e-01   5.5819200e-01   3.5563108e-03   2.3644618e-05
   1.3510000e+03   2.3263544e-09   1.0000000e-06   1.6409433e+00   5.3467978e-01   2.0216538e-03   2.3619095e-05
   1.3520000e+03   2.1739446e-09   1.0000000e-06   6.6939418e-01   5.4720751e-01   6.1519949e-03   2.3539897e-05
   1.3530000e+03   2.8794694e-09   1.0000000e-06   5.5431581e-01   5.5389577e-01   1.3348068e-02   2.3367321e-05
   1.3540000e+03   3.0834928e-09   1.0000000e-06   6.4368707e-01   5.5824073e-01   1.7672136e-02   2.3139332e-05
   1.3550000e+03   6.7585654e-09   1.0000000e-06   6.2307484e-01   5.5318845e-01   1.9706836e-02   2.3013988e-05
   1.3560000e+03   1.7314370e-09   1.0000000e-06   1.6641695e+00   5.1907850e-01   1.6316928e-03   2.2994518e-05
   1.3570000e+03   1.6514953e-09   1.0000000e-06   2.3054585e+00  -3.0955649e-01   8.6537471e-04   2.3000685e-05
   1.3580000e+03   2.2084748e-09   1.0000000e-06   9.2665021e-01   3.1874245e-01   1.5801806e-03   2.2989126e-05
   1.3590000e+03   2.8419346e-09   1.0000000e-06   7.5493866e-01   5.6115829e-01   5.7591094e-03   2.2915093e-05
   1.3600000e+03   5.6323697e-09   1.0000000e-06   6.9398530e-01   5.7737984e-01   1.4839009e-02   2.2720458e-05
   1.3610000e+03   2.0737246e-09   1.0000000e-06   9.0850827e-01   5.6962205e-01   7.5773218e-03   2.2622835e-05
   1.3620000e+03   2.3876360e-09   1.0000000e-06   2.5418854e+00   5.4468517e-01   5.5216884e-03   2.2555038e-05
   1.3630000e+03   1.8718088e-09   1.0000000e-06   7.5450489e-01   5.5220823e-01   1.0159741e-02   2.2429311e-05
   1.3640000e+03   3.7222354e-09   1.0000000e-06   3.6520350e-01   5.7230444e-01   2.1473075e-02   2.2157195e-05
   1.3650000e+03   1.5989380e-09   1.0000000e-06   5.2601146e-01   5.6917405e-01   1.2452030e-02   2.2001328e-05
   1.3660000e+03   2.6708356e-09   1.0000000e-06   6.7523903e-01   5.7437113e-01   1.0758536e-02   2.1866232e-05
   1.3670000e+03   2.8645110e-09   1.0000000e-06   7.3441469e-01   5.7252718e-01   1.0088545e-02   2.1803270e-05
   1.3680000e+03   1.9088827e-09   1.0000000e-06   1.9593068e+00  -1.3191403e-01   1.9371028e-03   2.1808881e-05
   1.3690000e+03   1.7662583e-09   1.0000000e-06   8.8328090e-01   4.8583568e-02   2.3737898e-03   2.1806428e-05
   1.3700000e+03   2.2811141e-09   1.0000000e-06   5.0577897e-01   2.9265621e-01   6.0611331e-03   2.1768114e-05
   1.3710000e+03   4.6176204e-09   1.0000000e-06   4.9659751e-01   5.7317645e-01   1.2493835e-02   2.1613377e-05
   1.3720000e+03   1.9134720e-09   1.0000000e-06   8.4373151e-01   5.8312112e-01   1.1679087e-02   2.1467163e-05
   1.3730000e+03   1.5270345e-09   1.0000000e-06   1.0431348e+00   5.0231112e-01   4.9114015e-03   2.1414396e-05
   1.3740000e+03   2.5145538e-09   1.0000000e-06   6.9104473e-01   5.2591736e-01   1.2332138e-02   2.1276695e-05
   1.3750000e+03   8.4188763e-09   1.0000000e-06   6.0398860e-01   5.6053404e-01   3.4846675e-02   2.1071135e-05
   1.3760000e+03   3.4109862e-09   1.0000000e-06   2.0903523e+00   5.5574001e-01   1.2092655e-03   2.1056985e-05
   1.3770000e+03   1.7246832e-09   1.0000000e-06   2.4769466e+00   5.8003291e-01   7.8458282e-03   2.0961590e-05
   1.3780000e+03   2.4708256e-09   1.0000000e-06   1.5668855e+00   5.7544091e-01   1.2340095e-02   2.0813817e-05
   1.3790000e+03   1.1582905e-09   1.0000000e-06   4.7144667e-01   5.8199436e-01   8.3563718e-03   2.0713075e-05
   1.3800000e+03   1.4765584e-09   1.0000000e-06   8.0544835e-01   5.5802180e-01   5.3385843e-03   2.0651574e-05
   1.3810000e+03   9.2074287e-10   1.0000000e-06   1.1294273e+00  -4.7562630e-01   7.3902226e-04   2.0658837e-05
   1.3820000e+03   1.3053031e-09   1.0000000e-06   1.7966249e+00   5.9091618e-01   8.9037913e-04   2.0647973e-05
   1.3830000e+03   1.9804411e-09   1.0000000e-06   1.5019861e+00   6.0195363e-01   4.8863714e-03   2.0587397e-05
   1.3840000e+03   3.2489424e-09   1.0000000e-06   9.8971983e-01   5.9088387e-01   1.1490945e-02   2.0448503e-05
   1.3850000e+03   3.9793577e-09   1.0000000e-06   8.5402099e-01   5.9329077e-01   1.2019579e-02   2.0303647e-05
   1.3860000e+03   1.3566500e-09   1.0000000e-06   2.1154708e+00  -5.3343738e-01   1.0025379e-03   2.0314513e-05
   1.3870000e+03   9.1155297e-10   1.0000000e-06   2.1814041e+00   5.7107173e-01   1.1278938e-03   2.0301437e-05
   1.3880000e+03   9.8318409e-10   1.0000000e-06   1.2276594e+00   6.0242094e-01   2.9934421e-03   2.0264885e-05
   1.3890000e+03   1.4547006e-09   1.0000000e-06   9.6681267e-01   6.1767185e-01   5.2780159e-03   2.0198995e-05
   1.3900000e+03   1.8004220e-09   1.0000000e-06   7.2278223e-01   6.3065136e-01   8.6665787e-03   2.0089055e-05
   1.3910000e+03   4.9949529e-09   1.0000000e-06   8.4219006e-01   6.3514450e-01   1.7867804e-02   1.9863006e-05
   1.3920000e+03   1.0092952e-09   1.0000000e-06   1.5516961e+00   6.3749997e-01   8.1455280e-03   1.9760255e-05
   1.3930000e+03   8.7580196e-10   1.0000000e-06   2.4533542e+00  -5.4890013e-01   2.3797619e-03   1.9786106e-05
   1.3940000e+03   1.0080961e-09   1.0000000e-06   4.8922491e-01   6.0521136e-01   1.2744080e-03   1.9770856e-05
   1.3950000e+03   1.2313398e-09   1.0000000e-06   4.1761627e-01   6.9722409e-01   1.6508040e-03   1.9748114e-05
   1.3960000e+03   1.4282900e-09   1.0000000e-06   5.3643077e-01   7.5333304e-01   3.9402653e-03   1.9689561e-05
   1.3970000e+03   3.7684200e-09   1.0000000e-06   2.7709350e-01   7.4292553e-01   2.5154063e-02   1.9324455e-05
   1.3980000e+03   5.1753801e-09   1.0000000e-06   8.2746388e-01   7.3452245e-01   3.4684071e-02   1.9079653e-05
   1.3990000e+03   2.2809406e-09   1.0000000e-06   2.2567952e+00   7.0036526e-01   1.1478984e-02   1.8926908e-05
   1.4000000e+03   1.2833267e-09   1.0000000e-06   1.4586344e+00   6.9380631e-01   1.1201836e-02   1.8780431e-05
   1.4010000e+03   1.1162335e-09   1.0000000e-06   5.7634645e-01   7.3736215e-01   3.5192825e-03   1.8731749e-05
   1.4020000e+03   1.9252935e-09   1.0000000e-06   3.8449991e-01   7.6909693e-01   1.3458455e-02   1.8538559e-05
   1.4030000e+03   2.6075529e-09   1.0000000e-06   4.0879816e-01   7.7103700e-01   1.3097877e-02   1.8351991e-05
   1.4040000e+03   1.1051627e-09   1.0000000e-06   8.2560436e-01  -6.3809329e-01   8.7470965e-03   1.8454836e-05
   1.4050000e+03   2.8287808e-09   1.0000000e-06   9.2778662e-01  -5.3178691e-01   4.3805110e-03   1.8497953e-05
   1.4060000e+03   1.1059814e-09   1.0000000e-06   2.1239657e+00  -5.3468281e-01   2.5086147e-03   1.8522806e-05
   1.4070000e+03   7.7492847e-10   1.0000000e-06   2.1856517e+00   7.9853663e-02   1.1105892e-03   1.8521175e-05
   1.4080000e+03   1.0063541e-09   1.0000000e-06   1.3597723e+00   5.3609528e-01   9.5788926e-04   1.8511670e-05
   1.4090000e+03   1.3639227e-09   1.0000000e-06   6.8668835e-01   7.7604682e-01   2.5610409e-03   1.8474902e-05
   1.4100000e+03   1.3834586e-09   1.0000000e-06   5.5618791e-01   7.8360830e-01   3.6728568e-03   1.8421778e-05
   1.4110000e+03   1.9078437e-09   1.0000000e-06   4.4853794e-01   7.1319908e-01   5.2060296e-03   1.8387609e-05
   1.4120000e+03   8.4601169e-10   1.0000000e-06   9.9261934e-01   6.5441318e-01   6.4896590e-04   1.8379803e-05
   1.4130000e+03   1.0068445e-09   1.0000000e-06   1.2226956e+00   4.1800719e-01   9.0907284e-04   1.8372825e-05
   1.4140000e+03   2.1873602e-09   1.0000000e-06   8.9873887e-01   6.2889480e-01   1.9026690e-03   1.8350860e-05
   1.4150000e+03   2.1041871e-09   1.0000000e-06   1.8191929e+00   6.7994270e-01   2.5771707e-03   1.8318736e-05
   1.4160000e+03   3.9201963e-09   1.0000000e-06   3.9987730e-01   8.2210408e-01   1.8268950e-02   1.8044613e-05
   1.4170000e+03   1.8616337e-09   1.0000000e-06   5.7289642e-01   7.9075888e-01   9.0630562e-03   1.7915573e-05
   1.4180000e+03   2.7822802e-09   1.0000000e-06   9.4364852e-01   8.0548979e-01   1.1447650e-02   1.7750790e-05
   1.4190000e+03   5.5956492e-09   1.0000000e-06   8.5188041e-01   8.0527702e-01   3.7668611e-02   1.7216909e-05
   1.4200000e+03   1.4361179e-08   1.0000000e-06   9.4560319e-01   7.9512006e-01   7.7342586e-02   1.6178294e-05
   1.4210000e+03   6.3504240e-09   1.0000000e-06   1.7621464e+00   7.5945384e-01   3.8592820e-02   1.5709369e-05
   1.4220000e+03   3.5639304e-09   1.0000000e-06   2.2455815e+00   7.4799915e-01   1.6444690e-02   1.5517081e-05
   1.4230000e+03   2.9130122e-09   1.0000000e-06   1.2744177e+00   7.4726204e-01   1.7307992e-02   1.5317429e-05
   1.4240000e+03   3.2592945e-09   1.0000000e-06   9.5397579e-01   7.4325076e-01   1.5901912e-02   1.5137268e-05
   1.4250000e+03   2.3842335e-09   1.0000000e-06   4.1221267e-01   7.3676923e-01   4.5572800e-02   1.4636444e-05
   1.4260000e+03   4.5569270e-09   1.0000000e-06   7.1129658e-01  -6.6255035e-01   7.4896948e-02   1.4819441e-05
   1.4270000e+03   6.6219439e-09   1.0000000e-06   8.2164150e-01   5.8685009e-01   5.6219212e-03   1.4770703e-05
   1.4280000e+03   2.1314253e-09   1.0000000e-06   2.1845300e+00   6.9709576e-01   6.6731598e-03   1.4702162e-05
   1.4290000e+03   1.5360850e-09   1.0000000e-06   2.5606606e+00   3.6863772e-03   6.5155606e-04   1.4702130e-05
   1.4300000e+03   2.0057439e-09   1.0000000e-06   1.7671557e+00   6.8685258e-01   2.0702223e-03   1.4681241e-05
   1.4310000e+03   2.4000411e-09   1.0000000e-06   1.0355814e+00   7.2618789e-01   8.5439775e-03   1.4590405e-05
   1.4320000e+03   1.7597584e-09   1.0000000e-06   4.9797130e-01   7.2694337e-01   9.5801419e-03   1.4489113e-05
   1.4330000e+03   1.7171187e-09   1.0000000e-06   5.0150066e-01   7.2262090e-01   2.2961007e-02   1.4369370e-05
   1.4340000e+03   1.5168121e-09   1.0000000e-06   2.2069518e+00   7.1700651e-01   5.8188401e-03   1.4309538e-05
   1.4350000e+03   1.1811772e-09   1.0000000e-06   8.1451616e-01   7.1415592e-01   3.9193007e-02   1.3914554e-05
   1.4360000e+03   1.0096460e-09   1.0000000e-06   4.0230607e-01   7.0639977e-01   2.0219449e-02   1.3717258e-05
   1.4370000e+03   7.7620499e-10   1.0000000e-06   6.0908358e-01   7.0138370e-01   1.7360286e-02   1.3551297e-05
   1.4380000e+03   1.2365625e-09   1.0000000e-06   3.1183400e-01   7.1567960e-01   1.3604491e-02   1.3419973e-05
   1.4390000e+03   1.7749144e-09   1.0000000e-06   7.7231361e-01   7.3138587e-01   1.8302949e-02   1.3241385e-05
   1.4400000e+03   3.5847885e-09   1.0000000e-06   6.1693057e-01  -3.0956532e-01   1.3997707e-02   1.3270367e-05
   1.4410000e+03   1.2917712e-09   1.0000000e-06   1.6118504e+00  -6.1119556e-01   7.2107654e-03   1.3329067e-05
   1.4420000e+03   1.0209655e-09   1.0000000e-06   2.3338203e+00  -6.4898701e-01   1.0677763e-02   1.3421871e-05
   1.4430000e+03   1.1574384e-09   1.0000000e-06   1.3563022e+00  -6.4307305e-01   7.6360357e-03   1.3488007e-05
   1.4440000e+03   1.3099889e-09   1.0000000e-06   6.4347099e-01  -6.1383669e-01   2.2223153e-02   1.3674050e-05
   1.4450000e+03   2.9418683e-09   1.0000000e-06   7.6208511e-01  -1.1156707e-01   2.3455442e-02   1.3683228e-05
   1.4460000e+03   1.9415030e-09   1.0000000e-06   1.0549937e+00  -5.0182374e-01   1.8960532e-02   1.3815244e-05
   1.4470000e+03   7.7755207e-10   1.0000000e-06   6.6618764e-01   6.1397861e-01   1.2485554e-02   1.3710015e-05
   1.4480000e+03   3.5392606e-09   1.0000000e-06   7.4672382e-01   7.7927483e-01   6.2783174e-02   1.3542994e-05
   1.4490000e+03   1.6079321e-09   1.0000000e-06   2.2382712e+00   7.5289686e-01   2.7416815e-02   1.3265690e-05
   1.4500000e+03   1.1713799e-09   1.0000000e-06   9.4797997e-01   7.1037729e-01   2.3788869e-02   1.3043404e-05
   1.4510000e+03   1.1195177e-09   1.0000000e-06   5.1488139e-01   7.1450215e-01   2.6216038e-02   1.2801318e-05
   1.4520000e+03   1.2494650e-09   1.0000000e-06   4.4980220e-01   7.0152327e-01   3.2776931e-02   1.2510541e-05
   1.4530000e+03   1.8987641e-09   1.0000000e-06   3.8508118e-01   7.2806294e-01   4.2175726e-02   1.2319791e-05
   1.4540000e+03   1.1498446e-09   1.0000000e-06   8.2606403e-01  -4.4444568e-01   3.9419005e-03   1.2341451e-05
   1.4550000e+03   1.0874038e-09   1.0000000e-06   8.3671577e-01  -5.0404226e-01   1.4534694e-02   1.2432831e-05
   1.4560000e+03   2.9839620e-09   1.0000000e-06   8.5225517e-01   5.2327812e-01   1.1059772e-02   1.2414878e-05
   1.4570000e+03   1.7258430e-09   1.0000000e-06   2.8255060e+00  -5.0047493e-01   9.0446662e-03   1.2471454e-05
   1.4580000e+03   9.2454442e-10   1.0000000e-06   1.3018424e+00  -1.9659794e-01   8.7822885e-03   1.2493449e-05
   1.4590000e+03   1.0669454e-09   1.0000000e-06   7.8082791e-01   5.9139063e-01   7.7443576e-03   1.2436474e-05
   1.4600000e+03   1.5920245e-09   1.0000000e-06   4.8324423e-01   7.6887601e-01   1.3921308e-02   1.2303855e-05
   1.4610000e+03   1.5699837e-09   1.0000000e-06   6.6776057e-01   7.8682137e-01   3.1564627e-02   1.2000674e-05
   1.4620000e+03   3.5763090e-09   1.0000000e-06   5.1873424e-01   7.4523341e-01   7.5586624e-02   1.1666597e-05
   1.4630000e+03   1.3128804e-09   1.0000000e-06   1.2838272e+00   7.6815462e-01   2.3095323e-02   1.1460921e-05
   1.4640000e+03   1.6925404e-09   1.0000000e-06   1.8893676e+00   7.4856208e-01   5.4836168e-03   1.1413952e-05
   1.4650000e+03   1.2944567e-09   1.0000000e-06   5.2961618e-01   3.1720317e-01   8.8254382e-03   1.1382400e-05
   1.4660000e+03   1.6031203e-09   1.0000000e-06   4.1364693e-01   7.5907268e-01   1.5249549e-02   1.1251211e-05
   1.4670000e+03   1.5475462e-09   1.0000000e-06   4.1140042e-01   7.4286196e-01   1.7524161e-02   1.1105526e-05
   1.4680000e+03   1.6516406e-09   1.0000000e-06   8.1246278e-01   7.4734976e-01   9.0225721e-03   1.1030842e-05
   1.4690000e+03   6.7570682e-09   1.0000000e-06   6.9570243e-01   7.6329360e-01   5.9976602e-02   1.0780466e-05
   1.4700000e+03   3.4081130e-09   1.0000000e-06   2.0341043e+00   7.5031447e-01   2.7458038e-02   1.0560179e-05
   1.4710000e+03   1.8495886e-09   1.0000000e-06   9.3288792e-01   7.3991619e-01   2.6758568e-02   1.0352842e-05
   1.4720000e+03   1.0110833e-09   1.0000000e-06   6.3891822e-01   7.1013968e-01   4.6043214e-02   1.0019956e-05
   1.4730000e+03   1.4208577e-09   1.0000000e-06   4.1136661e-01   6.4712305e-01   3.0170262e-02   9.8270306e-06
   1.4740000e+03   2.7391069e-09   1.0000000e-06   3.4859080e-01   6.5236834e-01   6.7286672e-02   9.6146142e-06
   1.4750000e+03   1.0708531e-09   1.0000000e-06   9.4326925e-01  -4.9821599e-02   4.0097719e-03   9.6166120e-06
   1.4760000e+03   9.4939556e-10   1.0000000e-06   1.0235337e+00   1.7752627e-01   2.4574562e-03   9.6124448e-06
   1.4770000e+03   2.9069399e-09   1.0000000e-06   9.3005472e-01   3.8660756e-01   8.9837730e-03   9.5793900e-06
   1.4780000e+03   2.8638794e-09   1.0000000e-06   1.3147552e+00   5.1864224e-01   1.4143509e-02   9.5098267e-06
   1.4790000e+03   2.2879574e-09   1.0000000e-06   1.6690126e+00   6.1457439e-01   1.3188728e-02   9.4332641e-06
   1.4800000e+03   9.0599405e-10   1.0000000e-06   3.5466313e-01   6.5019149e-01   3.9404522e-02   9.1959170e-06
   1.4810000e+03   1.6022536e-09   1.0000000e-06   3.1544565e-01   6.7423674e-01   9.4145158e-03   9.1377685e-06
   1.4820000e+03   1.8014574e-09   1.0000000e-06   9.2363318e-01   6.6056597e-01   9.6547293e-03   9.0797332e-06
   1.4830000e+03   4.5841002e-09   1.0000000e-06   6.0791544e-01   6.6799559e-01   7.4260861e-02   8.8580825e-06
   1.4840000e+03   1.9853397e-09   1.0000000e-06   1.4167042e+00   6.4520863e-01   2.7913361e-02   8.7005999e-06
   1.4850000e+03   1.7653186e-09   1.0000000e-06   1.7785176e+00  -5.8180461e-01   4.1197512e-03   8.7215030e-06
   1.4860000e+03   1.7572882e-09   1.0000000e-06   4.4171124e-01   5.2500146e-01   1.6694435e-02   8.6459507e-06
   1.4870000e+03   1.7877933e-09   1.0000000e-06   3.6052825e-01   6.3402238e-01   4.1937638e-02   8.4207297e-06
   1.4880000e+03   2.0331965e-09   1.0000000e-06   3.3546273e-01   6.1102086e-01   6.4098709e-02   8.1022008e-06
   1.4890000e+03   1.1199138e-09   1.0000000e-06   4.8442032e-01  -5.2358979e-01   1.1022880e-02   8.1493176e-06
   1.4900000e+03   1.5171781e-09   1.0000000e-06   1.1745122e+00   5.4294682e-01   9.0406655e-03   8.1095519e-06
   1.4910000e+03   5.4365368e-10   1.0000000e-06   1.8897313e+00   4.6947436e-01   8.7484406e-04   8.1062236e-06
   1.4920000e+03   4.8072209e-10   1.0000000e-06   2.6642912e+00   5.7935427e-01   2.1855637e-03   8.0959722e-06
   1.4930000e+03   6.3744638e-10   1.0000000e-06   2.0190117e+00   5.8158222e-01   3.4315306e-03   8.0798465e-06
   1.4940000e+03   8.4606259e-10   1.0000000e-06   1.1042027e+00   6.0836568e-01   2.6473997e-03   8.0668511e-06
   1.4950000e+03   1.3967412e-09   1.0000000e-06   1.5304043e+00   6.1617525e-01   6.7632807e-03   8.0333485e-06
   1.4960000e+03   1.8018382e-09   1.0000000e-06   1.1955154e+00   5.9703638e-01   9.9280106e-03   7.9859881e-06
   1.4970000e+03   5.1632041e-09   1.0000000e-06   7.3396808e-01   5.9050050e-01   2.4277775e-02   7.8730556e-06
   1.4980000e+03   1.4690578e-09   1.0000000e-06   1.4606840e+00   5.6735820e-01   5.7729344e-03   7.8473581e-06
   1.4990000e+03   1.1463577e-09   1.0000000e-06   2.8842780e+00  -2.3733322e-01   1.9084561e-03   7.8509260e-06
   1.5000000e+03   9.6794134e-10   1.0000000e-06   1.1225502e+00   2.8876420e-01   5.3343845e-03   7.8389351e-06
   1.5010000e+03   1.1144499e-09   1.0000000e-06   5.4441520e-01   4.8900914e-01   7.2428185e-03   7.8113281e-06
   1.5020000e+03   2.4574321e-09   1.0000000e-06   4.2748952e-01   4.1245042e-01   3.3748393e-02   7.7578924e-06
   1.5030000e+03   8.5480762e-10   1.0000000e-06   7.0711774e-01   4.8600671e-01   1.6458375e-02   7.6966469e-06
   1.5040000e+03   5.0464371e-10   1.0000000e-06   9.0206426e-01   5.2925025e-01   1.8444041e-03   7.6891433e-06
   1.5050000e+03   1.3101814e-09   1.0000000e-06   8.7601401e-01   5.0148629e-01   1.2093538e-03   7.6844842e-06
   1.5060000e+03   5.1919760e-10   1.0000000e-06   2.0092313e+00   5.1926055e-01   9.3074654e-04   7.6807727e-06
   1.5070000e+03   4.4197227e-10   1.0000000e-06   2.2066393e+00   4.5160388e-01   7.4847739e-04   7.6781782e-06
   1.5080000e+03   1.0025722e-09   1.0000000e-06   1.8513184e+00   4.6227583e-01   4.4611666e-03   7.6624038e-06
   1.5090000e+03   9.8337805e-10   1.0000000e-06   1.0337195e+00   4.6037727e-01   3.7281211e-03   7.6492945e-06
   1.5100000e+03   1.5520197e-09   1.0000000e-06   4.9840004e-01   4.7201482e-01   8.2835709e-03   7.6195908e-06
   1.5110000e+03   6.3496401e-10   1.0000000e-06   6.6592208e-01   4.2075469e-01   1.0142158e-03   7.6163425e-06
   1.5120000e+03   2.6872862e-10   1.0000000e-06   1.0824647e+00  -3.4657292e-01   9.6356333e-04   7.6188890e-06
   1.5130000e+03   2.3111299e-10   1.0000000e-06   1.5342590e+00   4.2570693e-01   5.0334504e-04   7.6172572e-06
   1.5140000e+03   3.8860918e-10   1.0000000e-06   7.0532592e-01   5.8985481e-01   1.7412125e-03   7.6094414e-06
   1.5150000e+03   4.1950293e-10   1.0000000e-06   7.7611555e-01   6.1624777e-01   3.1117238e-03   7.5948725e-06
   1.5160000e+03   5.1546409e-10   1.0000000e-06   6.9388014e-01   6.1947607e-01   4.2516802e-03   7.5749114e-06
   1.5170000e+03   5.8277488e-10   1.0000000e-06   4.1060688e-01   6.5084652e-01   7.8327531e-03   7.5364297e-06
   1.5180000e+03   4.0592560e-10   1.0000000e-06   6.1739834e-01   6.6894141e-01   5.0554412e-03   7.5109965e-06
   1.5190000e+03   3.0563727e-10   1.0000000e-06   7.2017833e-01   4.6662648e-02   1.2916948e-03   7.5105500e-06
   1.5200000e+03   4.6971833e-10   1.0000000e-06   6.7880723e-01  -2.3659257e-01   2.2918946e-03   7.5146412e-06
   1.5210000e+03   3.2270564e-10   1.0000000e-06   9.4504234e-01  -2.4589752e-01   1.8472989e-03   7.5180667e-06
   1.5220000e+03   2.2825222e-10   1.0000000e-06   1.0342585e+00   4.7372097e-01   9.5677479e-04   7.5146619e-06
   1.5230000e+03   2.2435713e-10   1.0000000e-06   4.0255649e-01   7.7555231e-01   2.7343882e-03   7.4987370e-06
   1.5240000e+03   1.0658014e-09   1.0000000e-06   4.9694359e-01   7.9664767e-01   5.4189485e-03   7.4664054e-06
   1.5250000e+03   4.0889273e-10   1.0000000e-06   1.1420520e+00   7.2607301e-01   2.7166103e-03   7.4516913e-06
   1.5260000e+03   3.1904682e-10   1.0000000e-06   1.5682543e+00   7.1130195e-01   2.9735849e-03   7.4359464e-06
   1.5270000e+03   3.5721922e-10   1.0000000e-06   7.9780858e-01   7.5729367e-01   3.8258890e-03   7.4144254e-06
   1.5280000e+03   4.5898783e-10   1.0000000e-06   6.6214863e-01   7.8505212e-01   8.0431362e-03   7.3677012e-06
   1.5290000e+03   2.0855813e-09   1.0000000e-06   7.3989896e-01   8.0252411e-01   3.7126850e-02   7.1500419e-06
   1.5300000e+03   5.3510264e-10   1.0000000e-06   8.4975617e-01   2.4908036e-01   1.7262122e-03   7.1469776e-06
   1.5310000e+03   1.0386291e-09   1.0000000e-06   2.0692081e+00   8.0950775e-01   7.0524665e-03   7.1062370e-06
   1.5320000e+03   1.0197533e-09   1.0000000e-06   8.2020517e-01   8.2412291e-01   2.1834024e-02   6.9789213e-06
   1.5330000e+03   2.1197423e-09   1.0000000e-06   5.4952975e-01   8.1679450e-01   6.1992848e-02   6.8908587e-06
   1.5340000e+03   8.9695590e-10   1.0000000e-06   1.6551114e+00   8.1418725e-01   1.5121500e-02   6.8062891e-06
   1.5350000e+03   5.9115281e-10   1.0000000e-06   1.6716091e+00   8.0933140e-01   1.0845402e-02   6.7466861e-06
   1.5360000e+03   8.3328552e-10   1.0000000e-06   1.7373057e+00   8.0537819e-01   8.7735084e-03   6.6991059e-06
   1.5370000e+03   1.0001322e-09   1.0000000e-06   8.4676645e-01   8.0541216e-01   1.7131533e-02   6.6070222e-06
   1.5380000e+03   2.1064092e-09   1.0000000e-06   4.7726671e-01   8.0026669e-01   3.7032911e-02   6.4128938e-06
   1.5390000e+03   5.1986217e-10   1.0000000e-06   6.6937437e-01   7.9008542e-01   3.0661548e-02   6.2587006e-06
   1.5400000e+03   4.0124720e-10   1.0000000e-06   1.5875226e+00  -7.4294043e-01   4.8689545e-03   6.2813736e-06
   1.5410000e+03   1.0838266e-09   1.0000000e-06   6.6050669e-01  -7.0862536e-01   7.2316777e-03   6.3136442e-06
   1.5420000e+03   9.4255896e-10   1.0000000e-06   1.2970552e+00  -4.6420022e-01   3.8892342e-03   6.3250801e-06
   1.5430000e+03   1.0760692e-09   1.0000000e-06   5.7546953e-01   5.9937625e-01   6.0762457e-03   6.3021195e-06
   1.5440000e+03   2.6043871e-09   1.0000000e-06   4.0866762e-01   8.0496307e-01   1.2009713e-01   5.7105543e-06
   1.5450000e+03   3.3737293e-09   1.0000000e-06   6.0549602e-01  -6.6309249e-01   1.2266737e-02   5.7572426e-06
   1.5460000e+03   7.9337968e-10   1.0000000e-06   1.9094761e+00  -7.6145250e-01   2.9475610e-02   5.8874875e-06
   1.5470000e+03   4.2547586e-10   1.0000000e-06   1.7777087e+00  -5.9740478e-01   2.9490716e-03   5.8978764e-06
   1.5480000e+03   3.8746998e-10   1.0000000e-06   9.6638606e-01   7.7158269e-01   4.4178298e-03   5.8777956e-06
   1.5490000e+03   5.9993452e-10   1.0000000e-06   6.6739273e-01  -3.6496548e-01   2.5887496e-03   5.8833660e-06
   1.5500000e+03   3.7724762e-10   1.0000000e-06   9.1392855e-01  -6.4667328e-01   1.8743402e-03   5.8905031e-06
   1.5510000e+03   2.8302964e-10   1.0000000e-06   1.0304284e+00  -6.4605598e-01   5.7016308e-03   5.9122568e-06
   1.5520000e+03   3.4839510e-10   1.0000000e-06   6.3830434e-01  -6.2886244e-01   5.2245691e-03   5.9317304e-06
   1.5530000e+03   1.3452247e-09   1.0000000e-06   6.8151840e-01  -6.1977725e-01   2.4849557e-02   5.9776880e-06
   1.5540000e+03   3.2062288e-10   1.0000000e-06   1.7474258e+00  -6.1858622e-01   7.3813428e-03   6.0050822e-06
   1.5550000e+03   2.6637483e-10   1.0000000e-06   1.9024235e+00  -4.4307764e-01   3.9778970e-04   6.0061410e-06
   1.5560000e+03   2.9988507e-10   1.0000000e-06   7.8001523e-01  -5.1383817e-01   5.1197555e-03   6.0219993e-06
   1.5570000e+03   4.8936436e-10   1.0000000e-06   4.8041395e-01  -5.1357221e-01   9.5554366e-03   6.0517531e-06
   1.5580000e+03   4.1179249e-10   1.0000000e-06   4.3289793e-01  -5.1092045e-01   1.9089402e-02   6.1115838e-06
   1.5590000e+03   1.2516793e-09   1.0000000e-06   4.9531548e-01  -3.2686904e-01   9.7831343e-03   6.1313878e-06
   1.5600000e+03   4.6885948e-10   1.0000000e-06   8.7864261e-01   3.9454955e-01   1.9453777e-03   6.1266915e-06
   1.5610000e+03   2.3378709e-10   1.0000000e-06   1.9075084e+00   5.6609074e-01   1.5126827e-03   6.1214498e-06
   1.5620000e+03   3.0015111e-10   1.0000000e-06   1.2573497e+00   6.9728896e-01   9.4790270e-04   6.1174052e-06
   1.5630000e+03   4.8057049e-10   1.0000000e-06   5.5935757e-01   1.6611287e-01   1.8071667e-03   6.1155785e-06
   1.5640000e+03   4.6283130e-10   1.0000000e-06   7.7288178e-01  -1.5862971e-01   5.4340963e-03   6.1209382e-06
   1.5650000e+03   6.0777550e-10   1.0000000e-06   6.0132770e-01  -9.9597103e-02   6.0152869e-03   6.1247148e-06
   1.5660000e+03   8.7541199e-10   1.0000000e-06   6.3538191e-01  -5.3627838e-03   3.7437708e-03   6.1248807e-06
   1.5670000e+03   2.8791022e-10   1.0000000e-06   1.9456357e+00   4.6601135e-01   1.3578934e-03   6.1210093e-06
   1.5680000e+03   2.5163786e-10   1.0000000e-06   2.2687249e+00   6.4230428e-01   1.3266037e-03   6.1157969e-06
   1.5690000e+03   4.5404036e-10   1.0000000e-06   1.8275723e+00   8.1948451e-01   1.5057107e-03   6.1082529e-06
   1.5700000e+03   6.9426274e-10   1.0000000e-06   1.5776993e+00   8.4560997e-01   3.0571140e-03   6.0924704e-06
   1.5710000e+03   7.0487863e-10   1.0000000e-06   1.2418162e+00   8.4907828e-01   5.5136840e-03   6.0639742e-06
   1.5720000e+03   1.3972885e-09   1.0000000e-06   6.6976771e-01   6.9043686e-01   1.2946981e-02   6.0504393e-06
   1.5730000e+03   7.2613945e-10   1.0000000e-06   2.0581152e+00   8.5074515e-01   4.6711565e-03   6.0264133e-06
   1.5740000e+03   4.0833834e-10   1.0000000e-06   1.4116913e+00   7.2061071e-01   4.1686347e-03   6.0083355e-06
   1.5750000e+03   5.7717719e-10   1.0000000e-06   1.5542542e+00   5.5004265e-01   4.8335763e-03   5.9924103e-06
   1.5760000e+03   4.5897905e-10   1.0000000e-06   7.2312761e-01   5.4725395e-01   6.9796904e-03   5.9696240e-06
   1.5770000e+03   7.9513171e-10   1.0000000e-06   2.9113258e-01   1.1991750e-01   8.8371875e-03   5.9635278e-06
   1.5780000e+03   4.0914047e-10   1.0000000e-06   4.2584063e-01   8.4017209e-01   6.8121457e-03   5.9294372e-06
   1.5790000e+03   4.9616122e-10   1.0000000e-06   1.3588166e+00   8.1152903e-01   1.8303343e-03   5.9206332e-06
   1.5800000e+03   1.1916578e-09   1.0000000e-06   7.6997839e-01   8.7035167e-01   6.5254206e-03   5.8870382e-06
   1.5810000e+03   5.8177407e-10   1.0000000e-06   1.1796679e+00   8.0682104e-01   1.3019410e-02   5.8253748e-06
   1.5820000e+03   5.5557797e-10   1.0000000e-06   1.3398722e+00   6.6546384e-01   1.1433624e-02   5.7812653e-06
   1.5830000e+03   6.4502048e-10   1.0000000e-06   5.3061804e-01   6.2750934e-01   2.3197910e-02   5.6980648e-06
   1.5840000e+03   9.4223749e-10   1.0000000e-06   2.9370113e-01   6.8916738e-01   4.1852354e-02   5.5364113e-06
   1.5850000e+03   1.1409298e-09   1.0000000e-06   3.3242987e-01   1.8819296e-01   6.6073347e-03   5.5296438e-06
   1.5860000e+03   4.1638321e-10   1.0000000e-06   7.2822144e-01  -4.8899915e-01   9.4072964e-03   5.5552663e-06
   1.5870000e+03   6.0415510e-10   1.0000000e-06   1.1001324e+00  -4.9121304e-01   4.8558031e-03   5.5685665e-06
   1.5880000e+03   4.4967797e-10   1.0000000e-06   1.8260337e+00  -4.6980630e-01   3.6905439e-03   5.5782510e-06
   1.5890000e+03   6.0007423e-10   1.0000000e-06   1.6708443e+00  -3.8036602e-01   6.0926056e-03   5.5912665e-06
   1.5900000e+03   5.3095988e-10   1.0000000e-06   6.7643710e-01  -4.0819056e-01   8.8398515e-03   5.6116231e-06
   1.5910000e+03   2.5302496e-10   1.0000000e-06   2.4702778e-01   4.4421914e-01   4.0700710e-03   5.6015147e-06
   1.5920000e+03   4.0444299e-10   1.0000000e-06   3.3959200e-01   6.6666656e-01   4.1372870e-03   5.5860913e-06
   1.5930000e+03   2.8789085e-10   1.0000000e-06   5.9995878e-01   5.8500555e-01   5.0263823e-03   5.5697122e-06
   1.5940000e+03   3.1689821e-10   1.0000000e-06   9.3295291e-01   5.9609546e-01   4.9160010e-03   5.5534342e-06
   1.5950000e+03   6.7938943e-10   1.0000000e-06   7.5061742e-01   7.1525331e-01   5.9069123e-03   5.5300188e-06
   1.5960000e+03   4.3136802e-10   1.0000000e-06   1.0737031e+00   6.3101945e-01   2.7762314e-03   5.5203438e-06
   1.5970000e+03   2.5695110e-10   1.0000000e-06   1.3563850e+00  -4.3545935e-01   2.4758712e-03   5.5263093e-06
   1.5980000e+03   1.9831181e-10   1.0000000e-06   9.5450811e-01  -3.0319168e-01   3.5165874e-03   5.5322324e-06
   1.5990000e+03   1.9947367e-10   1.0000000e-06   4.9416049e-01   1.4032196e-01   1.2329792e-03   5.5312794e-06
   1.6000000e+03   6.4916686e-10   1.0000000e-06   4.5964862e-01   7.8388098e-01   7.6189680e-03   5.5147775e-06
   1.6010000e+03   2.0294643e-10   1.0000000e-06   1.1747196e+00   6.6878525e-01   1.4607556e-03   5.5093932e-06
   1.6020000e+03   1.4611340e-10   1.0000000e-06   1.3782069e+00   6.1138203e-01   8.2875401e-04   5.5066028e-06
   1.6030000e+03   2.1776584e-10   1.0000000e-06   1.3313973e+00   6.7199029e-01   2.8916834e-03   5.4959151e-06
   1.6040000e+03   3.2391278e-10   1.0000000e-06   6.4357509e-01   6.9187599e-01   5.1426805e-03   5.4763982e-06
   1.6050000e+03   4.1245390e-10   1.0000000e-06   5.9599375e-01   7.1511978e-01   1.9798646e-02   5.3993931e-06
   1.6060000e+03   1.4537224e-09   1.0000000e-06   6.5268287e-01   7.8097791e-01   3.6460918e-02   5.3228738e-06
   1.6070000e+03   5.6892126e-10   1.0000000e-06   2.1521231e+00   7.3939062e-01   1.1616531e-02   5.2773190e-06
   1.6080000e+03   3.3353543e-10   1.0000000e-06   2.1671711e+00   8.0283182e-01   1.1252395e-02   5.2297647e-06
   1.6090000e+03   4.1284405e-10   1.0000000e-06   1.3526638e+00   8.4658080e-01   4.3817118e-03   5.2103793e-06
   1.6100000e+03   7.2247474e-10   1.0000000e-06   4.7258387e-01   8.4528263e-01   7.2265164e-03   5.1785910e-06
   1.6110000e+03   6.3865711e-10   1.0000000e-06   8.4457402e-01   8.4565950e-01   1.3428264e-02   5.1199188e-06
   1.6120000e+03   7.7127935e-10   1.0000000e-06   3.6670539e-01   8.4691418e-01   2.1371273e-02   5.0275868e-06
   1.6130000e+03   3.3694916e-10   1.0000000e-06   5.5389861e-01   8.4491428e-01   6.8929532e-03   4.9983408e-06
   1.6140000e+03   3.3104454e-10   1.0000000e-06   9.1534643e-01  -7.5746928e-01   2.8745369e-03   5.0092328e-06
   1.6150000e+03   4.6822476e-10   1.0000000e-06   9.0051670e-01  -5.1532105e-01   1.6673589e-03   5.0135420e-06
   1.6160000e+03   2.1724562e-10   1.0000000e-06   1.4776361e+00  -6.1868977e-01   3.2147320e-04   5.0145393e-06
   1.6170000e+03   2.8313981e-10   1.0000000e-06   2.4444780e+00   8.6292621e-01   8.0271849e-04   5.0110662e-06
   1.6180000e+03   4.9197540e-10   1.0000000e-06   1.8588009e+00   8.8938265e-01   2.0329762e-03   5.0020079e-06
   1.6190000e+03   6.9380558e-10   1.0000000e-06   1.2830780e+00   8.9629431e-01   4.1257706e-03   4.9835194e-06
   1.6200000e+03   8.6532730e-10   1.0000000e-06   8.6293548e-01   8.9817521e-01   1.0238877e-02   4.9377403e-06
   1.6210000e+03   1.8306429e-09   1.0000000e-06   6.3742738e-01   9.0015033e-01   3.1978640e-02   4.8667940e-06
   1.6220000e+03   1.0595204e-09   1.0000000e-06   1.6392670e+00   8.9561901e-01   1.8485751e-02   4.7863857e-06
   1.6230000e+03   4.7285353e-10   1.0000000e-06   1.1185730e+00   8.9388414e-01   2.0031244e-02   4.7008791e-06
   1.6240000e+03   4.2137107e-10   1.0000000e-06   7.9944750e-01   8.9444083e-01   9.6099417e-03   4.6605163e-06
   1.6250000e+03   4.7606355e-10   1.0000000e-06   6.5557727e-01   8.9650232e-01   1.1604971e-02   4.6120911e-06
   1.6260000e+03   8.7612384e-10   1.0000000e-06   6.3339742e-01   8.9713730e-01   1.9277649e-02   4.5324965e-06
   1.6270000e+03   6.9761831e-10   1.0000000e-06   6.6115689e-01   8.9371266e-01   2.8731180e-02   4.4165002e-06
   1.6280000e+03   9.0638743e-10   1.0000000e-06   8.1280074e-01   8.9090759e-01   3.1176611e-02   4.2942852e-06
   1.6290000e+03   9.8340936e-10   1.0000000e-06   7.4554402e-01   8.8775447e-01   9.4028592e-03   4.2584795e-06
   1.6300000e+03   4.2902695e-10   1.0000000e-06   1.9480914e+00  -8.7897702e-01   8.9233470e-03   4.2919188e-06
   1.6310000e+03   3.6566950e-10   1.0000000e-06   1.9517212e+00  -8.6206884e-01   4.3472902e-03   4.3080138e-06
   1.6320000e+03   6.7456594e-10   1.0000000e-06   1.9568437e+00  -7.5657048e-01   3.7425989e-03   4.3202250e-06
   1.6330000e+03   7.9817543e-10   1.0000000e-06   1.3835643e+00   7.0805890e-01   3.5155122e-03   4.3094845e-06
   1.6340000e+03   1.4442402e-09   1.0000000e-06   8.8320573e-01   9.0006151e-01   2.1686924e-02   4.2255615e-06
   1.6350000e+03   3.7420884e-10   1.0000000e-06   8.3107540e-01   8.9096922e-01   6.8352698e-03   4.1998482e-06
   1.6360000e+03   4.1349239e-10   1.0000000e-06   1.7305343e+00   8.9010548e-01   1.3293291e-02   4.1502318e-06
   1.6370000e+03   4.9165391e-10   1.0000000e-06   8.1479217e-01   8.9076520e-01   4.4327792e-02   3.9872339e-06
   1.6380000e+03   1.4303244e-09   1.0000000e-06   6.4197003e-01   8.8278181e-01   5.6595419e-02   3.8879913e-06
   1.6390000e+03   5.6959104e-10   1.0000000e-06   1.9132016e+00   8.8176639e-01   1.0025508e-02   3.8536647e-06
   1.6400000e+03   3.5921819e-10   1.0000000e-06   2.6645354e+00   8.8605976e-01   9.5736349e-03   3.8210131e-06
   1.6410000e+03   5.3462912e-10   1.0000000e-06   2.1426462e+00   8.8620119e-01   1.0673074e-02   3.7849192e-06
   1.6420000e+03   6.8282081e-10   1.0000000e-06   1.4682216e+00   8.8695254e-01   1.7464172e-02   3.7264163e-06
   1.6430000e+03   1.1707620e-09   1.0000000e-06   8.3555530e-01   8.8077539e-01   5.0041953e-02   3.5632661e-06
   1.6440000e+03   3.3291209e-10   1.0000000e-06   8.6043348e-01   8.7027224e-01   2.7101575e-02   3.4795490e-06
   1.6450000e+03   2.6570048e-10   1.0000000e-06   1.1122893e+00  -4.9878614e-01   1.1990743e-03   3.4816319e-06
   1.6460000e+03   6.9217113e-10   1.0000000e-06   8.0807165e-01   8.4895338e-01   8.2765523e-03   3.4572021e-06
   1.6470000e+03   4.9822525e-10   1.0000000e-06   1.4316056e+00   8.6134387e-01   1.6448526e-02   3.4083434e-06
   1.6480000e+03   4.7185349e-10   1.0000000e-06   7.0314590e-01   8.6687099e-01   1.9166144e-02   3.3518735e-06
   1.6490000e+03   3.3873681e-10   1.0000000e-06   3.4654801e-01   8.6798363e-01   4.4378615e-02   3.2236061e-06
   1.6500000e+03   2.9926586e-10   1.0000000e-06   6.3420627e-01   8.6090681e-01   2.4258338e-02   3.1565345e-06
   1.6510000e+03   3.9471515e-10   1.0000000e-06   4.5437553e-01   8.5999993e-01   2.9824084e-02   3.0759486e-06
   1.6520000e+03   7.2360611e-10   1.0000000e-06   6.1412410e-01   8.5326001e-01   9.2880334e-02   2.9550016e-06
   1.6530000e+03   3.6037391e-10   1.0000000e-06   1.2095202e+00   8.4841167e-01   2.2799264e-02   2.8980619e-06
   1.6540000e+03   4.0561589e-10   1.0000000e-06   1.2036145e+00   8.5168590e-01   9.3583264e-03   2.8749985e-06
   1.6550000e+03   1.4491326e-09   1.0000000e-06   5.9375043e-01   8.4669425e-01   6.0484117e-02   2.7293341e-06
   1.6560000e+03   5.8221591e-10   1.0000000e-06   1.5405298e+00  -7.7936392e-01   1.0791123e-02   2.7523502e-06
   1.6570000e+03   2.4701406e-10   1.0000000e-06   2.2267117e+00   8.3320304e-01   3.3291971e-03   2.7447202e-06
   1.6580000e+03   2.7137511e-10   1.0000000e-06   1.3970385e+00   8.4407953e-01   8.4487970e-03   2.7251747e-06
   1.6590000e+03   3.5266170e-10   1.0000000e-06   6.4885931e-01   8.7587845e-01   8.2291535e-03   2.7055540e-06
   1.6600000e+03   1.4024398e-09   1.0000000e-06   6.2931379e-01   8.5089137e-01   1.0342965e-01   2.4718207e-06
   1.6610000e+03   6.0279565e-10   1.0000000e-06   7.7552560e-01   4.8749849e-01   6.5211617e-03   2.4640028e-06
   1.6620000e+03   5.3726205e-10   1.0000000e-06   1.3806807e+00   8.5577873e-01   1.4360398e-02   2.4337907e-06
   1.6630000e+03   1.3400039e-09   1.0000000e-06   8.2406572e-01   8.4828123e-01   4.7017021e-02   2.3375078e-06
   1.6640000e+03   5.0023123e-10   1.0000000e-06   1.3933963e+00   8.1595274e-01   8.0572745e-03   2.3221657e-06
   1.6650000e+03   4.1550700e-10   1.0000000e-06   2.2461820e+00   8.1383035e-01   5.0032744e-03   2.3127201e-06
   1.6660000e+03   8.7222585e-10   1.0000000e-06   1.4690154e+00   8.3608392e-01   4.3264874e-02   2.2297378e-06
   1.6670000e+03   1.2689061e-09   1.0000000e-06   1.2513567e+00   8.2906983e-01   5.0397801e-02   2.1374957e-06
   1.6680000e+03   1.6495589e-09   1.0000000e-06   8.0896691e-01   8.1586518e-01   1.4575249e-01   1.8919131e-06
   1.6690000e+03   2.4044279e-09   1.0000000e-06   3.4152666e-01   7.6401495e-01   3.3880742e-01   1.4619025e-06
   1.6700000e+03   2.2716297e-09   1.0000000e-06   8.0399943e-01  -3.0984446e-01   9.8650455e-03   1.4664351e-06
   1.6710000e+03   5.8859002e-10   1.0000000e-06   1.6356523e+00  -5.5205320e-01   7.1234762e-02   1.5265900e-06
   1.6720000e+03   5.6200434e-10   1.0000000e-06   2.3804891e+00   6.1305857e-01   3.1496897e-02   1.4975943e-06
   1.6730000e+03   8.4978725e-10   1.0000000e-06   3.0767393e-01   6.1675919e-01   8.1673594e-02   1.4254114e-06
   1.6740000e+03   4.7088936e-10   1.0000000e-06   4.8069882e-01   5.4610365e-01   9.6060269e-02   1.3554979e-06
   1.6750000e+03   4.1890429e-10   1.0000000e-06   7.0947664e-01   4.7782649e-01   1.0246245e-01   1.2948943e-06
   1.6760000e+03   4.3888626e-10   1.0000000e-06   5.3505412e-01   4.0101024e-01   7.7974210e-02   1.2578104e-06
   1.6770000e+03   2.0521800e-09   1.0000000e-06   7.9471879e-01   3.4681882e-01   1.5460174e-01   1.2042601e-06
   1.6780000e+03   5.7810841e-10   1.0000000e-06   1.8316841e+00   2.8237185e-01   1.2118501e-02   1.2002209e-06
   1.6790000e+03   4.9231502e-10   1.0000000e-06   2.3115586e+00  -9.2004206e-02   4.0509912e-02   1.2056667e-06
   1.6800000e+03   6.6613565e-10   1.0000000e-06   1.0064837e+00  -1.7053518e-02   4.3094972e-02   1.2076706e-06
   1.6810000e+03   8.0513433e-10   1.0000000e-06   5.4975251e-01  -1.8137446e-01   7.4459943e-02   1.2271708e-06
   1.6820000e+03   4.0941284e-10   1.0000000e-06   1.2958265e+00   3.4356540e-01   2.4695663e-02   1.2170916e-06
   1.6830000e+03   3.0719685e-10   1.0000000e-06   1.0096079e+00   8.0180470e-02   1.0369086e-02   1.2161448e-06
   1.6840000e+03   4.6602069e-10   1.0000000e-06   7.1608327e-01  -1.9513736e-01   3.5797221e-02   1.2253841e-06
   1.6850000e+03   2.6604233e-10   1.0000000e-06   1.0286672e+00  -2.7040756e-01   1.6211639e-02   1.2309045e-06
   1.6860000e+03   1.3837141e-10   1.0000000e-06   2.0044769e+00  -3.4773659e-01   2.2176322e-03   1.2318563e-06
   1.6870000e+03   1.3680443e-10   1.0000000e-06   1.5690694e+00  -3.2585563e-01   4.5317454e-03   1.2336867e-06
   1.6880000e+03   1.7560077e-10   1.0000000e-06   1.0228147e+00  -3.0612746e-01   8.6943241e-03   1.2370124e-06
   1.6890000e+03   1.8279240e-10   1.0000000e-06   7.3194799e-01  -2.8783494e-01   1.7633935e-02   1.2434665e-06
   1.6900000e+03   9.3990847e-11   1.0000000e-06   5.4626380e-01  -2.2227872e-01   1.6811487e-02   1.2482796e-06
   1.6910000e+03   2.0640196e-10   1.0000000e-06   7.6676866e-01  -1.6820692e-01   3.0406395e-02   1.2552217e-06
   1.6920000e+03   7.1326667e-10   1.0000000e-06   7.7060429e-01  -1.6754875e-01   4.2716754e-02   1.2599909e-06
   1.6930000e+03   3.8663958e-10   1.0000000e-06   2.4892989e+00   1.0502116e-01   8.3384979e-03   1.2589308e-06
   1.6940000e+03   2.6167572e-10   1.0000000e-06   1.9387746e+00   2.3526539e-01   1.5399577e-02   1.2545113e-06
   1.6950000e+03   3.0958966e-10   1.0000000e-06   1.1723630e+00   1.2871071e-01   1.9429019e-02   1.2516075e-06
   1.6960000e+03   3.0208847e-10   1.0000000e-06   9.7347034e-01   4.1197220e-01   1.5689037e-02   1.2436465e-06
   1.6970000e+03   4.5742671e-10   1.0000000e-06   6.3212047e-01  -3.3272058e-02   3.7406309e-02   1.2446376e-06
   1.6980000e+03   1.4306555e-10   1.0000000e-06   7.1168375e-01   3.7777877e-01   5.3292565e-03   1.2421469e-06
   1.6990000e+03   8.0384317e-11   1.0000000e-06   1.6335556e+00   1.1742304e-01   1.9293657e-03   1.2418678e-06
   1.7000000e+03   9.3122788e-11   1.0000000e-06   7.9530673e-01   1.2710789e-01   1.1535920e-03   1.2416865e-06
   1.7010000e+03   3.8946447e-10   1.0000000e-06   6.5024114e-01   6.8306744e-01   5.0773460e-03   1.2373887e-06
   1.7020000e+03   1.4422046e-10   1.0000000e-06   1.9897623e+00  -4.9174222e-01   1.0207055e-03   1.2380103e-06
   1.7030000e+03   1.1010226e-10   1.0000000e-06   2.5619930e+00   5.8950008e-01   1.6265585e-03   1.2368243e-06
   1.7040000e+03   2.1638903e-10   1.0000000e-06   1.9402415e+00   6.2134193e-01   5.7590550e-03   1.2324111e-06
   1.7050000e+03   3.2781756e-10   1.0000000e-06   1.6296153e+00   6.3266614e-01   1.0874162e-02   1.2239765e-06
   1.7060000e+03   3.9909829e-10   1.0000000e-06   1.1314092e+00   6.3123502e-01   2.1274049e-02   1.2077087e-06
   1.7070000e+03   5.0649186e-10   1.0000000e-06   7.9752687e-01   6.3397948e-01   2.2785316e-02   1.1904530e-06
   1.7080000e+03   1.6125808e-10   1.0000000e-06   8.0184401e-01   6.1635001e-01   4.0612793e-02   1.1757076e-06
   1.7090000e+03   1.3356470e-10   1.0000000e-06   1.9322428e+00   8.7288842e-02   2.2808566e-03   1.1754766e-06
   1.7100000e+03   1.5867123e-10   1.0000000e-06   5.7943050e-01   5.0959581e-01   6.9334187e-03   1.1713443e-06
   1.7110000e+03   1.3334000e-10   1.0000000e-06   4.3001134e-01  -5.1201039e-01   6.9839213e-03   1.1755539e-06
   1.7120000e+03   1.7294395e-10   1.0000000e-06   1.0027389e+00   6.5480008e-02   3.0317570e-03   1.1753259e-06
   1.7130000e+03   2.9254411e-10   1.0000000e-06   5.5364119e-01   6.0950695e-01   1.2708049e-02   1.1662823e-06
   1.7140000e+03   3.3728537e-10   1.0000000e-06   6.2084834e-01   5.9672599e-01   2.3870312e-02   1.1498868e-06
   1.7150000e+03   1.2900790e-09   1.0000000e-06   6.5708460e-01   6.4645214e-01   1.9393804e-01   1.1146579e-06
   1.7160000e+03   5.5941962e-10   1.0000000e-06   2.2171224e+00   5.9228570e-01   3.5287682e-02   1.0918212e-06
   1.7170000e+03   2.9690679e-10   1.0000000e-06   1.7699564e+00   5.9880567e-01   5.2741571e-02   1.0583447e-06
   1.7180000e+03   2.4645048e-10   1.0000000e-06   1.0604599e+00   5.6922991e-01   4.6078953e-02   1.0313645e-06
   1.7190000e+03   1.8032182e-10   1.0000000e-06   4.5886078e-01   5.4059645e-01   3.4468149e-02   1.0125884e-06
   1.7200000e+03   1.5573413e-10   1.0000000e-06   4.5176821e-01  -1.9173731e-01   6.5538773e-03   1.0129078e-06
   1.7210000e+03   1.3092751e-10   1.0000000e-06   1.2311200e+00   1.0029138e-01   1.2169233e-03   1.0127850e-06
   1.7220000e+03   1.2146843e-10   1.0000000e-06   6.4212739e-01  -3.0851496e-01   5.9388093e-03   1.0146567e-06
   1.7230000e+03   2.3851846e-10   1.0000000e-06   7.8531808e-01  -1.1219229e-01   7.8271722e-03   1.0155784e-06
   1.7240000e+03   4.3621342e-10   1.0000000e-06   7.5353548e-01   2.9518290e-01   1.6067884e-02   1.0132000e-06
   1.7250000e+03   1.8717476e-10   1.0000000e-06   1.8637645e+00   2.3428973e-01   4.8474548e-03   1.0120605e-06
   1.7260000e+03   1.7462649e-10   1.0000000e-06   1.6214006e+00   5.1120972e-01   7.4887879e-03   1.0082071e-06
   1.7270000e+03   1.1509866e-10   1.0000000e-06   6.3800968e-01   5.5573395e-01   1.0017412e-02   1.0026295e-06
   1.7280000e+03   2.1969252e-10   1.0000000e-06   3.6115804e-01   5.8786022e-01   1.1471309e-02   9.9591173e-07
   1.7290000e+03   1.0484576e-10   1.0000000e-06   7.7487711e-01   5.5331937e-01   5.9647383e-03   9.9263715e-07
   1.7300000e+03   1.0789223e-10   1.0000000e-06   9.5593776e-01   5.6125053e-01   7.6711784e-03   9.8838349e-07
   1.7310000e+03   1.8823968e-10   1.0000000e-06   1.1992984e+00   5.6790700e-01   2.8855064e-02   9.7247022e-07
   1.7320000e+03   4.0224673e-10   1.0000000e-06   8.1820794e-01   5.6262532e-01   3.7343721e-02   9.6237125e-07
   1.7330000e+03   1.9539394e-10   1.0000000e-06   2.0804651e+00   5.4529991e-01   2.3043480e-02   9.5046027e-07
   1.7340000e+03   5.8509285e-11   1.0000000e-06   1.3383641e+00   5.4572678e-01   9.9064566e-03   9.4535480e-07
   1.7350000e+03   5.4576982e-11   1.0000000e-06   1.5386216e+00   5.7755219e-01   1.1943320e-03   9.4470316e-07
   1.7360000e+03   7.1821470e-11   1.0000000e-06   1.0561013e+00   6.0841173e-01   1.7503703e-03   9.4369801e-07
   1.7370000e+03   1.0643798e-10   1.0000000e-06   7.4242478e-01   6.0655151e-01   7.7803492e-03   9.3926267e-07
   1.7380000e+03   1.1544835e-10   1.0000000e-06   6.4993121e-01   5.9389317e-01   1.6664635e-02   9.3005203e-07
   1.7390000e+03   2.3324427e-10   1.0000000e-06   6.9334984e-01   6.2911779e-01   2.5657455e-02   9.2631052e-07
   1.7400000e+03   9.7178098e-11   1.0000000e-06   1.9753700e+00   5.8604612e-01   1.7182256e-02   9.1707363e-07
   1.7410000e+03   8.6429160e-11   1.0000000e-06   1.2870563e+00   5.8853236e-01   1.0102256e-02   9.1165193e-07
   1.7420000e+03   1.3694942e-10   1.0000000e-06   1.0412123e+00   5.9713022e-01   1.4428588e-02   9.0385896e-07
   1.7430000e+03   2.1458108e-10   1.0000000e-06   6.6038438e-01   6.0315530e-01   2.9748575e-02   8.8790007e-07
   1.7440000e+03   1.8029450e-10   1.0000000e-06   5.6174651e-01   5.8419503e-01   5.4417803e-02   8.6056715e-07
   1.7450000e+03   3.8651720e-10   1.0000000e-06   5.6367625e-01   5.9220356e-01   1.2410358e-02   8.5428579e-07
   1.7460000e+03   1.7830222e-10   1.0000000e-06   9.1198715e-01  -4.9428199e-01   1.9352868e-03   8.5510419e-07
   1.7470000e+03   9.2139462e-11   1.0000000e-06   2.9024220e+00  -5.3140709e-01   6.5295013e-03   8.5808429e-07
   1.7480000e+03   8.0261622e-11   1.0000000e-06   1.2643035e+00  -4.5810246e-01   4.2321593e-03   8.5975397e-07
   1.7490000e+03   1.0922751e-10   1.0000000e-06   7.2382477e-01   5.4458773e-01   2.3382036e-03   8.5866085e-07
   1.7500000e+03   1.5579892e-10   1.0000000e-06   6.3556082e-01   6.5526011e-01   1.2352522e-02   8.5174844e-07
   1.7510000e+03   1.8869275e-10   1.0000000e-06   4.8693973e-01   6.5331932e-01   1.8318291e-02   8.4163787e-07
   1.7520000e+03   2.2859349e-10   1.0000000e-06   8.0475790e-01   6.5747676e-01   2.0549546e-02   8.3036889e-07
   1.7530000e+03   2.3369620e-10   1.0000000e-06   1.1142988e+00   6.2628059e-01   1.7200534e-02   8.2149932e-07
   1.7540000e+03   1.3720978e-10   1.0000000e-06   1.8295925e+00  -3.7507352e-01   1.9501433e-03   8.2210155e-07
   1.7550000e+03   5.6771861e-11   1.0000000e-06   1.0728855e+00   6.1458123e-01   7.5752451e-03   8.1828892e-07
   1.7560000e+03   4.9286843e-11   1.0000000e-06   5.5000703e-01   6.4921943e-01   4.9469377e-03   8.1566667e-07
   1.7570000e+03   7.2313920e-11   1.0000000e-06   5.5961759e-01   6.5964847e-01   1.1598596e-02   8.0945724e-07
   1.7580000e+03   1.8313113e-10   1.0000000e-06   4.3161249e-01   6.7808310e-01   1.8316389e-02   7.9947802e-07
   1.7590000e+03   2.3873198e-10   1.0000000e-06   8.5540609e-01   6.6968076e-01   4.1721510e-02   7.7753523e-07
   1.7600000e+03   3.8542286e-10   1.0000000e-06   7.9569417e-01   6.5901299e-01   4.6719845e-02   7.5409084e-07
   1.7610000e+03   1.9375778e-10   1.0000000e-06   1.3470348e+00   6.3595438e-01   5.6955338e-03   7.5136675e-07
   1.7620000e+03   1.3830655e-10   1.0000000e-06   1.7123573e+00   4.4949852e-01   5.6412102e-03   7.4947107e-07
   1.7630000e+03   1.3763348e-10   1.0000000e-06   7.8147255e-01   6.5061421e-01   7.1742758e-03   7.4598395e-07
   1.7640000e+03   4.7100102e-10   1.0000000e-06   3.2004497e-01   6.4053205e-01   9.5065106e-02   7.0267288e-07
   1.7650000e+03   1.9908883e-10   1.0000000e-06   5.9633955e-01   5.6993131e-01   7.6590612e-02   6.7345370e-07
   1.7660000e+03   1.1622573e-10   1.0000000e-06   8.9665752e-01   5.0555787e-01   7.2910347e-02   6.5001196e-07
   1.7670000e+03   3.6485522e-10   1.0000000e-06   8.1265611e-01   4.4817710e-01   6.2157468e-02   6.3293559e-07
   1.7680000e+03   2.6276400e-10   1.0000000e-06   1.0292013e+00   4.0034682e-01   1.9000941e-02   6.2821754e-07
   1.7690000e+03   4.6844017e-11   1.0000000e-06   2.8907558e+00  -3.8237559e-01   2.6624544e-02   6.3480132e-07
   1.7700000e+03   4.6209005e-11   1.0000000e-06   2.1193822e+00  -3.8666344e-01   3.0001628e-03   6.3554015e-07
   1.7710000e+03   1.0115216e-10   1.0000000e-06   1.1490308e+00  -3.8138614e-01   4.9463998e-02   6.4818131e-07
   1.7720000e+03   8.9209231e-11   1.0000000e-06   5.7845847e-01  -4.0312466e-01   2.4703054e-02   6.5480014e-07
   1.7730000e+03   1.3746848e-10   1.0000000e-06   6.6604107e-01  -3.7956039e-01   2.6010537e-02   6.6145241e-07
   1.7740000e+03   6.7622333e-11   1.0000000e-06   7.9220566e-01   4.9258425e-01   1.4213158e-02   6.5687242e-07
   1.7750000e+03   7.1794863e-11   1.0000000e-06   1.0051213e+00   5.0025474e-01   2.0480068e-02   6.5024694e-07
   1.7760000e+03   1.5836714e-10   1.0000000e-06   8.4253249e-01   4.9091634e-01   3.5745553e-02   6.3915722e-07
   1.7770000e+03   1.3294209e-10   1.0000000e-06   1.0282577e+00   5.1259163e-01   2.1723397e-02   6.3215248e-07
   1.7780000e+03   1.0116844e-10   1.0000000e-06   1.6695535e+00   7.6388451e-02   2.9667744e-03   6.3201198e-07
   1.7790000e+03   1.4939780e-10   1.0000000e-06   1.0679600e+00   7.1357287e-02   1.0255119e-02   6.3158258e-07
   1.7800000e+03   1.9508296e-10   1.0000000e-06   9.2122308e-01   1.6850155e-01   1.1837125e-02   6.3036592e-07
   1.7810000e+03   1.4879116e-10   1.0000000e-06   2.8534422e-01   5.2593144e-01   3.0760573e-02   6.2038714e-07
   1.7820000e+03   2.0327671e-10   1.0000000e-06   4.7658200e-01  -3.3586239e-01   5.3776847e-02   6.2323795e-07
   1.7830000e+03   1.7221352e-10   1.0000000e-06   1.1439297e+00   5.3213293e-01   1.9228342e-02   6.1694440e-07
   1.7840000e+03   6.8459393e-11   1.0000000e-06   1.3419532e+00   4.1001947e-01   9.8129100e-03   6.1448694e-07
   1.7850000e+03   8.8890688e-11   1.0000000e-06   2.1462168e+00   3.8093150e-01   8.0858042e-03   6.1261146e-07
   1.7860000e+03   1.7382716e-10   1.0000000e-06   1.9327457e+00   4.0399321e-01   3.2579113e-02   6.0482404e-07
   1.7870000e+03   1.8985245e-10   1.0000000e-06   1.4482596e+00   3.8962955e-01   5.0949484e-02   5.9349636e-07
   1.7880000e+03   1.7361537e-10   1.0000000e-06   6.3088895e-01   4.3254850e-01   6.8882822e-02   5.7699157e-07
   1.7890000e+03   2.3697437e-10   1.0000000e-06   6.5723073e-01   3.4165919e-01   1.3447330e-01   5.6491475e-07
   1.7900000e+03   7.3579668e-11   1.0000000e-06   1.7520446e+00  -2.4297601e-01   3.5840624e-02   5.7017262e-07
   1.7910000e+03   5.5444728e-11   1.0000000e-06   1.4104314e+00   7.3206532e-02   2.9824035e-03   5.7005065e-07
   1.7920000e+03   7.1677378e-11   1.0000000e-06   1.2100758e+00   4.0531136e-01   1.3380613e-02   5.6700197e-07
   1.7930000e+03   8.4783303e-11   1.0000000e-06   7.9964700e-01   4.0019927e-01   1.3602390e-02   5.6395969e-07
   1.7940000e+03   1.2936596e-10   1.0000000e-06   6.8494340e-01  -5.0337225e-02   4.3678228e-02   5.6430320e-07
   1.7950000e+03   5.1104154e-11   1.0000000e-06   1.8364994e+00   3.4190046e-01   1.8112129e-02   5.6089097e-07
   1.7960000e+03   3.9590959e-11   1.0000000e-06   7.1394935e-01  -1.7558274e-01   2.8798760e-03   5.6117684e-07
   1.7970000e+03   5.3315973e-11   1.0000000e-06   5.6411990e-01  -2.4710437e-01   2.2146528e-02   5.6437638e-07
   1.7980000e+03   1.4409244e-10   1.0000000e-06   6.2996715e-01  -2.7260895e-01   1.9185776e-02   5.6742383e-07
   1.7990000e+03   7.7338054e-11   1.0000000e-06   1.2276220e+00  -2.6421028e-01   2.7429327e-02   5.7173311e-07
   1.8000000e+03   3.8272635e-11   1.0000000e-06   7.5172319e-01  -2.4381573e-01   2.6756208e-02   5.7565406e-07
   1.8010000e+03   2.5903172e-10   1.0000000e-06   5.7964873e-01  -2.2198994e-01   1.7876724e-02   5.7802562e-07
   1.8020000e+03   4.7089707e-11   1.0000000e-06   1.2235613e+00   4.0535700e-01   4.9319920e-03   5.7687590e-07
   1.8030000e+03   4.1095362e-11   1.0000000e-06   2.3738808e+00   3.3994601e-01   6.0927936e-03   5.7569056e-07
   1.8040000e+03   4.9197980e-11   1.0000000e-06   9.0614506e-01   3.6908190e-01   1.2413602e-02   5.7309144e-07
   1.8050000e+03   6.3631893e-11   1.0000000e-06   6.9023065e-01   4.0529170e-01   1.6327455e-02   5.6936334e-07
   1.8060000e+03   2.3460477e-10   1.0000000e-06   4.8741407e-01   4.0954813e-01   1.0699113e-02   5.6689574e-07
   1.8070000e+03   9.8297987e-11   1.0000000e-06   9.8319684e-01   3.9766409e-01   1.5210417e-02   5.6352234e-07
   1.8080000e+03   5.5689506e-11   1.0000000e-06   1.3620940e+00  -2.0057567e-02   5.8553047e-03   5.6359817e-07
   1.8090000e+03   9.9534131e-11   1.0000000e-06   2.4358962e+00  -1.3431336e-01   1.4288255e-02   5.6473616e-07
   1.8100000e+03   1.1503130e-10   1.0000000e-06   1.1060066e+00  -4.9241081e-02   1.1388409e-02   5.6508936e-07
   1.8110000e+03   3.8135003e-10   1.0000000e-06   7.0021099e-01   2.2184711e-02   4.5884315e-02   5.6510900e-07
   1.8120000e+03   1.3498480e-10   1.0000000e-06   1.3551653e+00   5.3398968e-01   2.0145861e-02   5.5911260e-07
   1.8130000e+03   9.0758087e-11   1.0000000e-06   2.0155734e+00   4.8696212e-01   2.6979937e-02   5.5192415e-07
   1.8140000e+03   1.5230448e-10   1.0000000e-06   1.7702526e+00   4.7327071e-01   4.1008863e-02   5.4157939e-07
   1.8150000e+03   1.1401252e-10   1.0000000e-06   7.8190146e-01   4.2691647e-01   4.7336392e-02   5.3114095e-07
   1.8160000e+03   1.4742872e-10   1.0000000e-06   8.0368358e-01   4.4358560e-01   2.8506035e-02   5.2460027e-07
   1.8170000e+03   4.8461560e-11   1.0000000e-06   7.1949209e-01  -4.4864638e-01   1.3637965e-02   5.2784883e-07
   1.8180000e+03   5.0759671e-11   1.0000000e-06   1.0866879e+00  -3.4199788e-01   3.4065705e-03   5.2846650e-07
   1.8190000e+03   9.4098786e-11   1.0000000e-06   1.0904214e+00   1.4604450e-01   6.6517307e-03   5.2796457e-07
   1.8200000e+03   1.5129601e-10   1.0000000e-06   8.6660426e-01   4.3655357e-01   1.7071519e-02   5.2409258e-07
   1.8210000e+03   1.4275086e-10   1.0000000e-06   8.2810452e-01   4.3056657e-01   2.6214332e-02   5.2117174e-07
   1.8220000e+03   5.3680183e-11   1.0000000e-06   1.9557333e+00   4.5503124e-01   1.8231605e-02   5.1691738e-07
   1.8230000e+03   4.3793073e-11   1.0000000e-06   1.5627173e+00   4.4425388e-01   1.1858185e-02   5.1422356e-07
   1.8240000e+03   4.3443211e-11   1.0000000e-06   6.8851599e-01   4.4194945e-01   1.3633879e-02   5.1116380e-07
   1.8250000e+03   2.6895993e-10   1.0000000e-06   5.9730892e-01   4.6326136e-01   2.8120452e-02   5.0466561e-07
   1.8260000e+03   1.0505469e-10   1.0000000e-06   1.5957357e+00   4.0069876e-01   9.0374333e-03   5.0285544e-07
   1.8270000e+03   3.3551611e-11   1.0000000e-06   1.8374462e+00   4.5043159e-01   7.9231022e-03   5.0107346e-07
   1.8280000e+03   6.8953361e-11   1.0000000e-06   1.4024524e+00   4.3599030e-01   6.5272984e-03   4.9965616e-07
   1.8290000e+03   8.6086882e-11   1.0000000e-06   7.2107314e-01  -1.3760737e-01   6.9747039e-03   5.0014763e-07
   1.8300000e+03   1.8320123e-10   1.0000000e-06   6.4945157e-01   4.7369668e-02   2.3831922e-02   4.9990076e-07
   1.8310000e+03   6.3189141e-11   1.0000000e-06   1.1181827e+00  -2.4582939e-01   1.1331788e-02   5.0132340e-07
   1.8320000e+03   5.1917386e-11   1.0000000e-06   1.5135717e+00  -3.2865525e-01   6.9434763e-03   5.0247818e-07
   1.8330000e+03   3.0966246e-11   1.0000000e-06   7.0284038e-01  -3.2159372e-01   5.5404198e-03   5.0338038e-07
   1.8340000e+03   5.7801993e-11   1.0000000e-06   4.7596242e-01   2.1331589e-01   3.0914209e-03   5.0321498e-07
   1.8350000e+03   3.4687911e-11   1.0000000e-06   1.1193552e+00  -6.3818712e-03   1.0553346e-03   5.0321865e-07
   1.8360000e+03   4.3594777e-11   1.0000000e-06   1.3147952e+00   3.5689304e-01   1.8814787e-03   5.0288152e-07
   1.8370000e+03   5.8887286e-11   1.0000000e-06   1.0493088e+00   3.3144585e-01   2.8897564e-03   5.0240173e-07
   1.8380000e+03   7.3072075e-11   1.0000000e-06   7.0483097e-01   2.6457379e-01   5.9925384e-03   5.0161359e-07
   1.8390000e+03   7.4069810e-11   1.0000000e-06   6.4288731e-01   1.3433038e-01   9.0270834e-03   5.0146278e-07
   1.8400000e+03   3.3551290e-11   1.0000000e-06   2.3242121e+00   2.7494051e-01   1.9337585e-03   5.0119704e-07
   1.8410000e+03   2.5850694e-11   1.0000000e-06   1.2475305e+00   1.6705100e-01   7.3572676e-04   5.0113557e-07
   1.8420000e+03   3.6163479e-11   1.0000000e-06   9.0846744e-01   1.0792817e-01   1.9978066e-03   5.0102850e-07
   1.8430000e+03   5.5156736e-11   1.0000000e-06   6.5308887e-01   1.0634743e-01   4.3918632e-03   5.0079927e-07
   1.8440000e+03   8.1569873e-11   1.0000000e-06   5.2972117e-01   1.3275728e-01   9.4455924e-03   5.0019326e-07
   1.8450000e+03   7.6981221e-11   1.0000000e-06   7.9990549e-01   1.2368645e-01   5.8952298e-03   4.9983710e-07
   1.8460000e+03   3.4869742e-11   1.0000000e-06   2.0347268e+00   3.0534044e-03   7.6709547e-04   4.9983608e-07
   1.8470000e+03   2.6339004e-11   1.0000000e-06   1.6075652e+00   2.4102391e-01   5.9601273e-04   4.9976436e-07
   1.8480000e+03   2.6749208e-11   1.0000000e-06   7.9981922e-01   2.2638893e-01   9.2747419e-04   4.9965963e-07
   1.8490000e+03   3.1031513e-11   1.0000000e-06   4.9641823e-01   2.6085088e-01   2.7933172e-03   4.9929737e-07
   1.8500000e+03   7.3868032e-11   1.0000000e-06   3.2443274e-01   2.0892919e-01   6.7908731e-03   4.9859999e-07
   1.8510000e+03   3.5421145e-11   1.0000000e-06   8.6852572e-01   2.3623133e-01   4.3146739e-04   4.9854921e-07
   1.8520000e+03   2.9064429e-11   1.0000000e-06   1.5228713e+00   2.6270913e-01   2.4516041e-03   4.9822951e-07
   1.8530000e+03   6.3691077e-11   1.0000000e-06   9.7270311e-01   2.3750135e-01   5.1069987e-03   4.9763134e-07
   1.8540000e+03   4.3989840e-11   1.0000000e-06   1.1412171e+00   2.4256213e-01   4.8516004e-03   4.9705124e-07
   1.8550000e+03   2.7521079e-11   1.0000000e-06   1.5541601e+00   2.4908741e-01   1.3821224e-03   4.9688057e-07
   1.8560000e+03   1.7759234e-11   1.0000000e-06   7.6871649e-01   3.2507928e-01   1.5607976e-03   4.9662900e-07
   1.8570000e+03   2.7220099e-11   1.0000000e-06   7.2190961e-01   3.8066396e-01   1.5517956e-03   4.9633614e-07
   1.8580000e+03   3.0260316e-11   1.0000000e-06   4.8044593e-01   4.1415689e-01   2.4304326e-03   4.9583776e-07
   1.8590000e+03   6.6070477e-11   1.0000000e-06   5.5659379e-01   3.6193231e-02   5.0506080e-03   4.9579402e-07
   1.8600000e+03   3.9664823e-11   1.0000000e-06   1.2471565e+00   4.2795731e-01   1.0325066e-03   4.9557516e-07
   1.8610000e+03   2.0790372e-11   1.0000000e-06   2.2195492e+00   1.4868056e-01   1.5758593e-04   4.9556355e-07
   1.8620000e+03   1.7697983e-11   1.0000000e-06   1.4374950e+00  -4.5154074e-03   9.6482686e-04   4.9556594e-07
   1.8630000e+03   2.6225919e-11   1.0000000e-06   1.3585218e+00   2.4200249e-02   1.3500243e-03   4.9555020e-07
   1.8640000e+03   3.7683655e-11   1.0000000e-06   1.0742440e+00   5.1750103e-02   3.4426054e-03   4.9546485e-07
   1.8650000e+03   3.2812569e-11   1.0000000e-06   7.0825294e-01   1.7483832e-01   4.2268298e-03   4.9510299e-07
   1.8660000e+03   1.0096051e-10   1.0000000e-06   8.7662835e-01   3.6260040e-01   5.6183277e-03   4.9410116e-07
   1.8670000e+03   2.6556243e-11   1.0000000e-06   1.8846423e+00   4.8480179e-01   2.2087694e-03   4.9357299e-07
   1.8680000e+03   2.8011306e-11   1.0000000e-06   2.0177230e+00   3.3128888e-01   1.9041315e-03   4.9326243e-07
   1.8690000e+03   3.8914034e-11   1.0000000e-06   7.4890021e-01   5.5665427e-01   4.4967318e-03   4.9203119e-07
   1.8700000e+03   3.8687415e-11   1.0000000e-06   8.5112014e-01   3.6892201e-01   4.3348222e-03   4.9124833e-07
   1.8710000e+03   1.0050944e-10   1.0000000e-06   4.0520744e-01   5.8977840e-01   1.6622713e-02   4.8885142e-07
   1.8720000e+03   3.3415533e-11   1.0000000e-06   8.9496139e-01   5.9506573e-01   7.1572842e-03   4.8677749e-07
   1.8730000e+03   3.0639348e-11   1.0000000e-06   1.5124624e+00   6.1943923e-01   5.7110512e-03   4.8506035e-07
   1.8740000e+03   2.3600488e-11   1.0000000e-06   7.1008766e-01   6.2600218e-01   5.0342295e-03   4.8353547e-07
   1.8750000e+03   7.5287814e-11   1.0000000e-06   6.0308471e-01   6.7417877e-01   5.7687997e-03   4.8165930e-07
   1.8760000e+03   3.5992935e-11   1.0000000e-06   1.6730363e+00   6.7229075e-01   1.2849071e-03   4.8124345e-07
   1.8770000e+03   2.1568160e-11   1.0000000e-06   1.4283152e+00   6.1766812e-01   1.5729271e-03   4.8077627e-07
   1.8780000e+03   2.4131269e-11   1.0000000e-06   8.3344721e-01   6.3629723e-01   1.4605180e-03   4.8032978e-07
   1.8790000e+03   2.6655596e-11   1.0000000e-06   9.9938619e-01   1.4269890e-01   1.7576855e-03   4.8021003e-07
   1.8800000e+03   8.8052469e-11   1.0000000e-06   4.7950980e-01   6.5206640e-01   3.9398751e-03   4.7897849e-07
   1.8810000e+03   2.6240874e-11   1.0000000e-06   1.2091938e+00  -3.2474831e-01   3.3405800e-04   4.7903047e-07
   1.8820000e+03   1.6731158e-11   1.0000000e-06   2.3649332e+00   6.2131833e-01   5.8299637e-04   4.7885701e-07
   1.8830000e+03   1.3826814e-11   1.0000000e-06   1.2304711e+00   7.3986870e-01   6.8086415e-04   4.7861583e-07
   1.8840000e+03   2.9263850e-11   1.0000000e-06   5.6916016e-01   7.8210424e-01   2.0506402e-03   4.7784861e-07
   1.8850000e+03   2.3287401e-11   1.0000000e-06   6.9412906e-01   8.0852307e-01   2.1068707e-03   4.7703499e-07
   1.8860000e+03   5.8573615e-11   1.0000000e-06   1.5190752e+00   8.1487934e-01   6.4326113e-03   4.7453780e-07
   1.8870000e+03   8.7825321e-11   1.0000000e-06   1.3365741e+00   8.1433094e-01   1.6581910e-02   4.6815231e-07
   1.8880000e+03   8.3438111e-11   1.0000000e-06   6.3467975e-01   8.1524699e-01   1.6778573e-02   4.6177101e-07
   1.8890000e+03   5.0615902e-11   1.0000000e-06   6.7178360e-01   8.1236879e-01   4.5882599e-02   4.6069592e-07
   1.8900000e+03   2.0909725e-11   1.0000000e-06   2.4643995e+00   8.1405194e-01   7.3257494e-03   4.5795273e-07
   1.8910000e+03   1.8332862e-11   1.0000000e-06   4.8977751e-01   8.3096934e-01   1.7146483e-03   4.5730044e-07
   1.8920000e+03   3.1652451e-11   1.0000000e-06   4.4398688e-01   8.4978446e-01   6.7577290e-03   4.5467726e-07
   1.8930000e+03   4.4558152e-11   1.0000000e-06   4.5265660e-01   8.4764885e-01   2.2633068e-02   4.4598775e-07
   1.8940000e+03   1.8055671e-10   1.0000000e-06   3.7747277e-01   8.2632007e-01   2.0524079e-02   4.3845435e-07
   1.8950000e+03   5.7693125e-11   1.0000000e-06   1.1583551e+00  -5.9242594e-01   2.0789360e-03   4.3899497e-07
   1.8960000e+03   4.3629387e-11   1.0000000e-06   2.2628979e+00   8.2559507e-01   3.7025085e-03   4.3765402e-07
   1.8970000e+03   5.5524168e-11   1.0000000e-06   9.2674702e-01   8.3818451e-01   9.4491079e-03   4.3419362e-07
   1.8980000e+03   1.0451139e-10   1.0000000e-06   6.4235592e-01   8.3622836e-01   2.3347594e-02   4.2575275e-07
   1.8990000e+03   9.8546943e-11   1.0000000e-06   1.2813812e+00   8.3401830e-01   4.4810256e-02   4.0997642e-07
   1.9000000e+03   6.6837692e-11   1.0000000e-06   3.5884859e-01   8.2072802e-01   9.2027598e-02   3.7962352e-07
   1.9010000e+03   1.5543532e-10   1.0000000e-06   6.9347486e-01   7.8600212e-01   9.7652409e-02   3.7238310e-07
   1.9020000e+03   3.0088180e-11   1.0000000e-06   2.0615476e+00   7.7946129e-01   2.7811888e-02   3.6436824e-07
   1.9030000e+03   2.0706689e-11   1.0000000e-06   1.5785949e+00  -7.4280541e-01   4.3919812e-03   3.6555852e-07
   1.9040000e+03   2.6485206e-11   1.0000000e-06   6.9945126e-01  -4.2854445e-01   1.0647162e-03   3.6572548e-07
   1.9050000e+03   2.8077837e-11   1.0000000e-06   1.2021090e+00  -7.4401981e-01   7.1630764e-03   3.6767877e-07
   1.9060000e+03   5.4057924e-11   1.0000000e-06   2.6534314e-01  -7.2659925e-01   2.5332553e-02   3.7450117e-07
   1.9070000e+03   1.0224560e-10   1.0000000e-06   3.6593476e-01   7.9630889e-01   1.2190439e-02   3.7087604e-07
   1.9080000e+03   2.3415346e-11   1.0000000e-06   1.2446089e+00  -6.8866573e-01   4.5604693e-03   3.7204285e-07
   1.9090000e+03   2.8623130e-11   1.0000000e-06   1.6109584e+00   8.0232707e-01   9.9821112e-03   3.6906984e-07
   1.9100000e+03   7.5225494e-11   1.0000000e-06   3.6951025e-01   8.1534823e-01   3.0323831e-02   3.6000310e-07
   1.9110000e+03   3.4662674e-11   1.0000000e-06   7.7044518e-01   7.9486386e-01   3.9157321e-03   3.5888362e-07
   1.9120000e+03   3.6127183e-11   1.0000000e-06   1.7112451e+00   8.2312733e-01   3.3814894e-03   3.5788537e-07
   1.9130000e+03   5.5631918e-11   1.0000000e-06   1.9745462e+00   7.9697072e-01   4.7511386e-03   3.5653171e-07
   1.9140000e+03   3.6494674e-11   1.0000000e-06   9.5903788e-01  -5.4236384e-01   5.9259584e-03   3.5768201e-07
   1.9150000e+03   3.3199825e-11   1.0000000e-06   5.0142980e-01   8.4253138e-01   1.3988418e-02   3.5347676e-07
   1.9160000e+03   7.2018781e-11   1.0000000e-06   3.8457789e-01   8.2733117e-01   2.1724456e-02   3.4715041e-07
   1.9170000e+03   2.3287289e-11   1.0000000e-06   1.6305309e+00  -8.1878939e-01   9.7429197e-03   3.4992516e-07
   1.9180000e+03   1.6185993e-11   1.0000000e-06   1.6365978e+00   8.5219605e-01   2.2387418e-03   3.4925779e-07
   1.9190000e+03   3.4111539e-11   1.0000000e-06   1.8845812e+00   8.4179679e-01   9.2610577e-03   3.4653940e-07
   1.9200000e+03   4.7744599e-11   1.0000000e-06   1.4636385e+00   8.4912568e-01   8.3993629e-03   3.4407128e-07
   1.9210000e+03   8.0643853e-11   1.0000000e-06   1.1624086e+00   8.5345336e-01   2.6562236e-02   3.3630504e-07
   1.9220000e+03   8.0044854e-11   1.0000000e-06   1.0274811e+00   8.5512928e-01   2.8516597e-02   3.2814178e-07
   1.9230000e+03   1.0856870e-10   1.0000000e-06   8.6716475e-01   8.4978527e-01   2.2405886e-02   3.2191723e-07
   1.9240000e+03   3.1621007e-11   1.0000000e-06   1.0379293e+00  -8.1224025e-01   3.1792145e-03   3.2274907e-07
   1.9250000e+03   3.3602056e-11   1.0000000e-06   2.9002495e+00  -7.9704392e-01   4.2118831e-03   3.2383359e-07
   1.9260000e+03   4.2860652e-11   1.0000000e-06   1.8315060e+00  -7.6633350e-01   5.5229418e-03   3.2520622e-07
   1.9270000e+03   4.3840742e-11   1.0000000e-06   9.7608273e-01  -5.7496706e-01   4.0605013e-03   3.2596726e-07
   1.9280000e+03   2.5540063e-11   1.0000000e-06   7.9699162e-01  -5.4405742e-01   7.2420032e-03   3.2725758e-07
   1.9290000e+03   7.5879268e-11   1.0000000e-06   6.6193493e-01   8.0362223e-01   6.1343215e-03   3.2564650e-07
   1.9300000e+03   3.3469954e-11   1.0000000e-06   8.9001172e-01   7.7470894e-01   1.0590656e-03   3.2537939e-07
   1.9310000e+03   2.6120653e-11   1.0000000e-06   1.1854644e+00   8.6312411e-01   6.8080263e-03   3.2346934e-07
   1.9320000e+03   4.0938079e-11   1.0000000e-06   1.2930180e+00   8.5201726e-01   1.2492917e-02   3.2003327e-07
   1.9330000e+03   3.3480025e-11   1.0000000e-06   1.0537209e+00   8.6637445e-01   1.0636355e-02   3.1708869e-07
   1.9340000e+03   3.0985064e-11   1.0000000e-06   1.0055811e+00   8.6638020e-01   1.2916344e-02   3.1354700e-07
   1.9350000e+03   3.8475934e-11   1.0000000e-06   4.7687670e-01   8.6637925e-01   2.2875565e-02   3.0735371e-07
   1.9360000e+03   5.2445073e-11   1.0000000e-06   3.9219490e-01   8.6111782e-01   6.1127076e-02   2.9133197e-07
   1.9370000e+03   6.7614070e-11   1.0000000e-06   7.0315165e-01   8.4417359e-01   8.6281061e-02   2.7044835e-07
   1.9380000e+03   6.8313586e-11   1.0000000e-06   8.3797186e-01   8.1785605e-01   1.3330556e-01   2.5591586e-07
   1.9390000e+03   9.2045818e-11   1.0000000e-06   1.0627516e+00  -6.0318934e-01   3.2933723e-03   2.5642513e-07
   1.9400000e+03   2.4992004e-11   1.0000000e-06   2.4113879e+00  -7.9102569e-01   1.2999066e-02   2.5906987e-07
   1.9410000e+03   2.1599790e-11   1.0000000e-06   2.4235347e+00  -7.7253779e-01   4.4790690e-03   2.5996736e-07
   1.9420000e+03   2.4154537e-11   1.0000000e-06   1.2014456e+00  -3.3833143e-01   2.0463119e-03   2.6014783e-07
   1.9430000e+03   2.5641693e-11   1.0000000e-06   4.3865179e-01   8.1943398e-01   1.3688128e-02   2.5723797e-07
   1.9440000e+03   2.5463767e-11   1.0000000e-06   7.0408261e-01   8.1843022e-01   3.2218351e-02   2.5050027e-07
   1.9450000e+03   9.0019287e-11   1.0000000e-06   3.4151358e-01   8.1399050e-01   5.8479200e-02   2.3872778e-07
   1.9460000e+03   3.6466810e-11   1.0000000e-06   8.7835771e-01   7.7665775e-01   3.4110879e-02   2.3245989e-07
   1.9470000e+03   2.8031813e-11   1.0000000e-06   1.2935171e+00   7.6891392e-01   1.6948595e-02   2.2944430e-07
   1.9480000e+03   1.7504619e-11   1.0000000e-06   1.3745965e+00   7.7329505e-01   2.4682823e-02   2.2509352e-07
   1.9490000e+03   1.0852342e-11   1.0000000e-06   1.0586963e+00   7.9514704e-01   6.9495314e-04   2.2496915e-07
   1.9500000e+03   1.5253333e-11   1.0000000e-06   1.3483522e+00   7.6557521e-01   8.0760455e-04   2.2483009e-07
   1.9510000e+03   2.4240200e-11   1.0000000e-06   1.2379623e+00   5.7104302e-01   1.2338942e-03   2.2467179e-07
   1.9520000e+03   2.9883858e-11   1.0000000e-06   7.8473001e-01  -3.4046608e-01   4.6475784e-03   2.2502944e-07
   1.9530000e+03   6.3144109e-11   1.0000000e-06   6.2388275e-01   1.8636236e-01   7.1844320e-03   2.2473376e-07
   1.9540000e+03   2.7971292e-11   1.0000000e-06   1.0830732e+00  -2.5554568e-01   5.9556670e-03   2.2507951e-07
   1.9550000e+03   3.3318166e-11   1.0000000e-06   2.6289476e+00  -3.7990861e-01   1.1356061e-03   2.2517674e-07
   1.9560000e+03   6.7996985e-11   1.0000000e-06   1.2007747e+00  -3.9975419e-01   1.4265255e-02   2.2647997e-07
   1.9570000e+03   9.8179162e-11   1.0000000e-06   9.6454996e-01  -3.5563313e-01   3.3923756e-02   2.2932477e-07
   1.9580000e+03   9.5980121e-11   1.0000000e-06   5.7077220e-01  -3.1918679e-01   7.1125903e-02   2.3503985e-07
   1.9590000e+03   8.1657408e-11   1.0000000e-06   4.0400849e-01  -3.4999567e-01   1.1398072e-01   2.3746684e-07
   1.9600000e+03   2.5701300e-11   1.0000000e-06   8.4342692e-01  -3.4082426e-01   2.0556651e-02   2.3917462e-07
   1.9610000e+03   3.8914599e-11   1.0000000e-06   1.0473412e+00  -2.7186582e-01   1.2089635e-02   2.3997686e-07
   1.9620000e+03   2.0821183e-11   1.0000000e-06   1.3321380e+00   4.5992775e-01   6.5995390e-03   2.3925259e-07
   1.9630000e+03   2.4481165e-11   1.0000000e-06   2.4585478e+00   5.2707382e-01   4.1592058e-03   2.3872960e-07
   1.9640000e+03   3.9438181e-11   1.0000000e-06   1.6688881e+00   6.6104818e-01   7.2306726e-03   2.3759204e-07
   1.9650000e+03   5.2648213e-11   1.0000000e-06   1.3141516e+00   8.7287212e-01   6.5584524e-03   2.3623312e-07
   1.9660000e+03   7.3165878e-11   1.0000000e-06   9.7349895e-01   7.5615512e-01   1.3102626e-02   2.3390139e-07
   1.9670000e+03   8.1717743e-11   1.0000000e-06   5.0323522e-01   6.9700650e-01   2.7081321e-02   2.2953124e-07
   1.9680000e+03   9.8873328e-11   1.0000000e-06   7.4680726e-01   3.7134851e-01   4.2739528e-02   2.2607186e-07
   1.9690000e+03   8.5762088e-11   1.0000000e-06   6.9490729e-01   2.7887435e-01   4.0022410e-02   2.2371742e-07
   1.9700000e+03   2.8761778e-11   1.0000000e-06   1.6281666e+00  -4.9460099e-01   1.0223899e-02   2.2485750e-07
   1.9710000e+03   1.5954312e-11   1.0000000e-06   1.2941249e+00  -5.4808304e-01   7.8210535e-03   2.2582616e-07
   1.9720000e+03   1.3980420e-11   1.0000000e-06   2.9868012e-01   3.2654154e-01   5.0798515e-03   2.2545417e-07
   1.9730000e+03   1.7605659e-11   1.0000000e-06   4.6403069e-01   4.6718950e-01   3.8295543e-03   2.2505210e-07
   1.9740000e+03   6.0355321e-11   1.0000000e-06   4.8616832e-01   4.7379617e-01   2.3263927e-02   2.2261924e-07
   1.9750000e+03   3.4087112e-11   1.0000000e-06   7.3357624e-01   7.7456656e-01   7.3561741e-03   2.2135321e-07
   1.9760000e+03   1.6568661e-11   1.0000000e-06   1.4919185e+00   4.2140396e-01   3.5910553e-03   2.2101942e-07
   1.9770000e+03   1.3743155e-11   1.0000000e-06   1.0823392e+00   8.0769535e-01   2.8447823e-03   2.2051189e-07
   1.9780000e+03   1.0826406e-11   1.0000000e-06   6.6996083e-01   8.2674468e-01   8.2198761e-04   2.2036206e-07
   1.9790000e+03   2.1530275e-11   1.0000000e-06   2.1647674e+00   7.0186219e-01   1.4885769e-03   2.2013196e-07
   1.9800000e+03   3.2158762e-11   1.0000000e-06   1.5777672e+00   6.6989178e-01   3.3245049e-03   2.1964238e-07
   1.9810000e+03   2.9791936e-11   1.0000000e-06   8.2263652e-01   6.3783553e-01   6.8938286e-03   2.1867969e-07
   1.9820000e+03   5.6012854e-11   1.0000000e-06   7.0382364e-01   5.6851349e-01   1.6119527e-02   2.1669508e-07
   1.9830000e+03   1.4561510e-11   1.0000000e-06   8.3340598e-01   3.7221163e-01   1.8407660e-03   2.1654693e-07
   1.9840000e+03   1.7576956e-11   1.0000000e-06   2.4111471e+00   2.6132666e-01   2.5483285e-03   2.1640338e-07
   1.9850000e+03   1.4759370e-11   1.0000000e-06   1.1641971e+00   3.7397132e-01   3.0217225e-03   2.1615968e-07
   1.9860000e+03   2.7097374e-11   1.0000000e-06   4.4593386e-01   4.2032707e-01   7.7970872e-03   2.1545668e-07
   1.9870000e+03   1.3862111e-11   1.0000000e-06   6.0945946e-01   2.8332469e-01   3.1812773e-03   2.1526349e-07
   1.9880000e+03   1.7430272e-11   1.0000000e-06   1.2013252e+00   2.3842069e-01   3.0255218e-03   2.1510914e-07
   1.9890000e+03   1.6059450e-11   1.0000000e-06   6.3084783e-01   3.9600517e-01   3.9208305e-03   2.1477654e-07
   1.9900000e+03   1.1598802e-11   1.0000000e-06   1.0842482e+00   4.1801442e-01   9.4132342e-04   2.1469211e-07
   1.9910000e+03   4.3290609e-12   1.0000000e-06   1.1895802e+00  -2.8883987e-01   6.3445304e-04   2.1473149e-07
   1.9920000e+03   4.7273040e-12   1.0000000e-06   1.5901296e+00   4.6321409e-02   1.8060179e-04   2.1472970e-07
   1.9930000e+03   8.0308382e-12   1.0000000e-06   1.3646942e+00   5.6933833e-01   3.1958147e-04   2.1469064e-07
   1.9940000e+03   1.2182682e-11   1.0000000e-06   1.0563908e+00   7.4835350e-01   7.4714947e-04   2.1457062e-07
   1.9950000e+03   2.5264009e-11   1.0000000e-06   6.7715528e-01   7.8678710e-01   2.3829543e-03   2.1416856e-07
   1.9960000e+03   2.5480551e-11   1.0000000e-06   1.1876815e+00   7.7269872e-01   4.7210783e-03   2.1338825e-07
   1.9970000e+03   5.6338602e-11   1.0000000e-06   6.1621486e-01   7.8234240e-01   1.2359742e-02   2.1235815e-07
   1.9980000e+03   2.7304815e-11   1.0000000e-06   1.5956617e+00   7.7116195e-01   4.9533500e-03   2.1154804e-07
   1.9990000e+03   1.3204868e-11   1.0000000e-06   1.8268604e+00   7.6978889e-01   3.9429350e-03   2.1090661e-07
   2.0000000e+03   1.5725918e-11   1.0000000e-06   1.5038453e+00   7.6101917e-01   1.4867635e-03   2.1066808e-07
   2.0010000e+03   2.0854207e-11   1.0000000e-06   8.1394891e-01   7.6691226e-01   3.8124554e-03   2.1005276e-07
   2.0020000e+03   2.1443852e-11   1.0000000e-06   5.4088494e-01   7.6074486e-01   6.4703743e-03   2.0902068e-07
   2.0030000e+03   3.1875333e-11   1.0000000e-06   4.4003953e-01   7.7385946e-01   1.7300862e-02   2.0623493e-07
   2.0040000e+03   2.0216231e-11   1.0000000e-06   8.1115706e-01  -5.4795487e-01   2.1256765e-03   2.0647548e-07
   2.0050000e+03   3.0338607e-11   1.0000000e-06   1.0328968e+00   4.8372518e-02   1.8305960e-03   2.0645754e-07
   2.0060000e+03   2.3720738e-11   1.0000000e-06   1.4348641e+00   7.4518267e-01   8.7752932e-03   2.0511103e-07
   2.0070000e+03   1.6829630e-11   1.0000000e-06   8.5545171e-01   7.6071712e-01   1.9282616e-02   2.0211864e-07
   2.0080000e+03   3.2914128e-11   1.0000000e-06   4.8321552e-01   7.6903190e-01   1.0792799e-02   2.0044590e-07
   2.0090000e+03   1.2936664e-11   1.0000000e-06   5.3213631e-01   7.5855092e-01   5.8568674e-03   1.9955684e-07
   2.0100000e+03   1.6029176e-11   1.0000000e-06   1.3786072e+00   3.8319576e-02   1.0460888e-03   1.9954895e-07
   2.0110000e+03   2.5302521e-11   1.0000000e-06   7.4707622e-01   6.4862187e-01   5.3979647e-03   1.9885197e-07
   2.0120000e+03   4.8824917e-11   1.0000000e-06   7.6468855e-01   7.1933863e-01   1.0850286e-02   1.9807737e-07
   2.0130000e+03   1.8896760e-11   1.0000000e-06   2.3469518e+00   7.3119942e-01   4.2316120e-03   1.9746531e-07
   2.0140000e+03   1.5076131e-11   1.0000000e-06   1.9225405e+00   7.5709128e-01   4.2413182e-03   1.9683200e-07
   2.0150000e+03   2.0450903e-11   1.0000000e-06   9.6874426e-01   7.6335980e-01   1.1254922e-02   1.9514616e-07
   2.0160000e+03   2.1180961e-11   1.0000000e-06   6.4765015e-01   7.6724643e-01   1.3499395e-02   1.9313235e-07
   2.0170000e+03   3.6544366e-11   1.0000000e-06   5.9291606e-01   7.6947894e-01   2.4564057e-02   1.8950607e-07
   2.0180000e+03   4.2917816e-11   1.0000000e-06   8.4879264e-01   7.6255562e-01   4.4537859e-02   1.8315136e-07
   2.0190000e+03   4.6562895e-11   1.0000000e-06   6.7630514e-01   7.3987238e-01   1.8343098e-02   1.8067985e-07
   2.0200000e+03   2.1573661e-11   1.0000000e-06   1.6297395e+00  -6.4999592e-01   4.9554799e-03   1.8126311e-07
   2.0210000e+03   1.0252288e-11   1.0000000e-06   9.1580521e-01  -5.6192881e-01   2.1947584e-03   1.8148696e-07
   2.0220000e+03   1.0600999e-11   1.0000000e-06   7.5043957e-01   7.5088509e-01   2.8320655e-03   1.8110133e-07
   2.0230000e+03   1.5658744e-11   1.0000000e-06   5.4567545e-01   7.4976892e-01   1.2804470e-02   1.7936925e-07
   2.0240000e+03   2.6717984e-11   1.0000000e-06   3.5866648e-01   7.4699798e-01   1.8340240e-02   1.7692539e-07
   2.0250000e+03   1.0158066e-11   1.0000000e-06   7.6340520e-01   7.1877599e-01   3.9880421e-03   1.7641891e-07
   2.0260000e+03   8.0160633e-12   1.0000000e-06   1.0244610e+00   7.4498079e-01   1.1020534e-03   1.7627412e-07
   2.0270000e+03   8.5126941e-12   1.0000000e-06   1.9396411e+00   7.5098961e-01   2.6965063e-03   1.7591744e-07
   2.0280000e+03   1.2081498e-11   1.0000000e-06   6.9172586e-01   7.7258423e-01   7.6200727e-03   1.7488385e-07
   2.0290000e+03   1.9629716e-11   1.0000000e-06   5.8024889e-01   7.7877048e-01   3.5882060e-02   1.7004249e-07
   2.0300000e+03   2.5553680e-11   1.0000000e-06   5.7770390e-01   7.7094901e-01   4.7208019e-02   1.6393354e-07
   2.0310000e+03   2.0826580e-11   1.0000000e-06   7.6859289e-01   7.5622056e-01   6.7204224e-02   1.5576913e-07
   2.0320000e+03   3.1857706e-11   1.0000000e-06   8.3287238e-01   7.3937176e-01   9.8466173e-02   1.5435697e-07
   2.0330000e+03   1.0730124e-11   1.0000000e-06   1.1351585e+00   7.2948454e-01   4.5220578e-02   1.4934142e-07
   2.0340000e+03   8.3499689e-12   1.0000000e-06   5.6530159e-01  -5.3119945e-01   3.9979574e-03   1.4965943e-07
   2.0350000e+03   9.7426596e-12   1.0000000e-06   9.1298626e-01  -6.4122610e-01   1.0679829e-02   1.5068932e-07
   2.0360000e+03   1.3518811e-11   1.0000000e-06   6.5508421e-01  -6.5142744e-01   1.3800119e-02   1.5205217e-07
   2.0370000e+03   1.7512689e-11   1.0000000e-06   1.1187085e+00  -6.3515188e-01   2.5032587e-02   1.5449770e-07
   2.0380000e+03   2.9585289e-11   1.0000000e-06   4.9031213e-01  -5.9160868e-01   4.3168625e-02   1.5853462e-07
   2.0390000e+03   1.4646874e-11   1.0000000e-06   6.5200099e-01  -5.2431519e-01   2.0109527e-02   1.6022916e-07
   2.0400000e+03   1.2059017e-11   1.0000000e-06   8.9228208e-01   7.8796786e-01   1.4099705e-02   1.5845510e-07
   2.0410000e+03   1.9223667e-11   1.0000000e-06   6.0430807e-01   7.9719850e-01   3.7767219e-02   1.5372680e-07
   2.0420000e+03   4.3059396e-11   1.0000000e-06   6.9053944e-01   7.9185378e-01   6.7715667e-02   1.5167439e-07
   2.0430000e+03   2.1709594e-11   1.0000000e-06   2.2951614e+00   7.9799505e-01   1.0166864e-02   1.5044671e-07
   2.0440000e+03   1.7277393e-11   1.0000000e-06   1.8287322e+00   7.9783443e-01   1.2840372e-02   1.4891001e-07
   2.0450000e+03   1.9348756e-11   1.0000000e-06   1.2140331e+00   7.9225856e-01   1.2226640e-02   1.4747176e-07
   2.0460000e+03   2.0547465e-11   1.0000000e-06   6.8115968e-01   7.9943202e-01   1.6232609e-02   1.4556514e-07
   2.0470000e+03   1.4610782e-11   1.0000000e-06   9.7352097e-01   7.8590616e-01   1.3112237e-02   1.4406993e-07
   2.0480000e+03   1.2469661e-11   1.0000000e-06   1.0889941e+00   6.3410583e-01   1.3815504e-03   1.4394380e-07
   2.0490000e+03   1.9925656e-11   1.0000000e-06   1.3531578e+00   7.6624362e-01   2.1995699e-02   1.4153238e-07
   2.0500000e+03   1.4747189e-11   1.0000000e-06   6.8449442e-01   7.7571644e-01   4.0084635e-02   1.3717826e-07
   2.0510000e+03   4.2630614e-11   1.0000000e-06   6.2727451e-01   7.6286930e-01   6.4781282e-02   1.3052548e-07
   2.0520000e+03   9.5669438e-12   1.0000000e-06   9.8846376e-01  -7.1245309e-01   8.1737091e-03   1.3128771e-07
   2.0530000e+03   9.6108721e-12   1.0000000e-06   2.8681368e+00  -7.0555503e-01   4.2706061e-03   1.3168390e-07
   2.0540000e+03   1.0015531e-11   1.0000000e-06   7.2031478e-01   7.2636341e-01   1.9435234e-03   1.3149812e-07
   2.0550000e+03   1.2189053e-11   1.0000000e-06   4.5008746e-01   7.7966105e-01   9.8678933e-03   1.3048895e-07
   2.0560000e+03   2.1198547e-11   1.0000000e-06   4.4743895e-01  -5.7219139e-01   1.8253684e-02   1.3117404e-07
   2.0570000e+03   1.3887463e-11   1.0000000e-06   9.0959526e-01   7.7119779e-01   2.0336307e-02   1.2912797e-07
   2.0580000e+03   4.6415246e-11   1.0000000e-06   8.0502592e-01   7.5863929e-01   4.4433857e-02   1.2483114e-07
   2.0590000e+03   1.3105453e-11   1.0000000e-06   1.4423482e+00   7.2670109e-01   1.8014302e-02   1.2320666e-07
   2.0600000e+03   7.8189805e-12   1.0000000e-06   2.1384448e+00  -7.1935110e-01   8.3561217e-03   1.2394931e-07
   2.0610000e+03   7.9441072e-12   1.0000000e-06   8.6161146e-01  -6.7770336e-01   5.9265186e-03   1.2444832e-07
   2.0620000e+03   1.0021801e-11   1.0000000e-06   7.6825214e-01  -6.7275091e-01   1.0734135e-02   1.2535091e-07
   2.0630000e+03   1.5196760e-11   1.0000000e-06   5.2479082e-01  -3.6396354e-01   6.4846818e-03   1.2564904e-07
   2.0640000e+03   2.1482282e-11   1.0000000e-06   5.2520451e-01  -5.8321183e-01   1.2281462e-02   1.2655523e-07
   2.0650000e+03   1.8977654e-11   1.0000000e-06   1.1071334e+00  -7.9563143e-02   2.1260060e-03   1.2657693e-07
   2.0660000e+03   5.5916620e-12   1.0000000e-06   2.7661241e+00   6.8211677e-01   6.1287485e-03   1.2604904e-07
   2.0670000e+03   4.8631850e-12   1.0000000e-06   2.0732764e+00   7.5711132e-01   3.0075291e-03   1.2576227e-07
   2.0680000e+03   6.2642866e-12   1.0000000e-06   9.0774840e-01   8.2392124e-01   3.4686498e-03   1.2540310e-07
   2.0690000e+03   1.2779610e-11   1.0000000e-06   7.5040670e-01   8.5731110e-01   9.5264528e-03   1.2438043e-07
   2.0700000e+03   2.0070216e-11   1.0000000e-06   1.2331783e+00   8.7536316e-01   1.5882034e-02   1.2265495e-07
   2.0710000e+03   1.8506313e-11   1.0000000e-06   7.0266829e-01   8.7455707e-01   2.6753057e-02   1.1979575e-07
   2.0720000e+03   3.0981052e-11   1.0000000e-06   7.7424805e-01   8.6989731e-01   3.8863774e-02   1.1954271e-07
   2.0730000e+03   1.6512954e-11   1.0000000e-06   2.6203894e+00   8.8402247e-01   1.9199147e-02   1.1751867e-07
   2.0740000e+03   8.3209935e-12   1.0000000e-06   6.1498753e-01   8.7130027e-01   4.4695019e-03   1.1706131e-07
   2.0750000e+03   1.1763541e-11   1.0000000e-06   8.7541685e-01  -4.2886586e-03   3.3251918e-03   1.1706362e-07
   2.0760000e+03   2.0510574e-11   1.0000000e-06   8.5889077e-01   3.2243527e-01   6.2596005e-03   1.1682941e-07
   2.0770000e+03   3.4849544e-11   1.0000000e-06   8.4237420e-01   3.8120193e-01   1.7738163e-02   1.1605524e-07
   2.0780000e+03   4.5552281e-11   1.0000000e-06   7.9632756e-01   5.2619565e-01   3.3651987e-02   1.1404856e-07
   2.0790000e+03   7.7226462e-11   1.0000000e-06   7.7462059e-01   6.5386660e-01   5.9496652e-02   1.0973191e-07
   2.0800000e+03   2.2873261e-11   1.0000000e-06   1.8338213e+00   7.1858908e-01   2.1642035e-02   1.0803801e-07
   2.0810000e+03   1.6787997e-11   1.0000000e-06   2.1235254e+00   8.3950047e-01   8.3906401e-03   1.0727813e-07
   2.0820000e+03   1.3885141e-11   1.0000000e-06   4.7700436e-01   8.6559996e-01   2.3298575e-02   1.0512207e-07
   2.0830000e+03   2.0472472e-11   1.0000000e-06   4.8697981e-01   9.0321775e-01   3.0021236e-02   1.0228058e-07
   2.0840000e+03   2.4547862e-11   1.0000000e-06   4.4120763e-01   9.0008954e-01   3.5633627e-02   9.9012826e-08
   2.0850000e+03   1.5937223e-11   1.0000000e-06   5.9589349e-01   8.9463654e-01   1.0903182e-02   9.8048203e-08
   2.0860000e+03   4.8022727e-11   1.0000000e-06   9.0393284e-01   8.9650382e-01   2.0348633e-02   9.6263605e-08
   2.0870000e+03   1.3248848e-11   1.0000000e-06   1.9754126e+00  -8.5742025e-01   4.0860147e-03   9.6601070e-08
   2.0880000e+03   1.1501701e-11   1.0000000e-06   2.8013542e+00   4.4737664e-01   7.9002569e-04   9.6566951e-08
   2.0890000e+03   2.2212010e-11   1.0000000e-06   1.7045306e+00   8.3984968e-01   1.9902010e-02   9.4958595e-08
   2.0900000e+03   2.2978862e-11   1.0000000e-06   1.1410308e+00   8.6517006e-01   2.8030701e-02   9.2665338e-08
   2.0910000e+03   2.8431513e-11   1.0000000e-06   5.7509285e-01   8.6787220e-01   7.2717109e-02   8.6881820e-08
   2.0920000e+03   3.0738240e-11   1.0000000e-06   4.7579992e-01   8.5608870e-01   6.1775700e-02   8.4595797e-08
   2.0930000e+03   1.5633718e-11   1.0000000e-06   8.5848305e-01  -8.1311970e-01   1.0063398e-02   8.5289463e-08
   2.0940000e+03   9.1742137e-12   1.0000000e-06   2.6408369e+00  -7.6381605e-01   2.0204846e-03   8.5421160e-08
   2.0950000e+03   8.4831400e-12   1.0000000e-06   1.9096371e+00   6.0337641e-01   1.3336518e-03   8.5352471e-08
   2.0960000e+03   1.5894607e-11   1.0000000e-06   1.5678414e+00   8.7511788e-01   7.7974578e-03   8.4770664e-08
   2.0970000e+03   2.4505689e-11   1.0000000e-06   1.1428136e+00   8.8291456e-01   2.1868673e-02   8.3138454e-08
   2.0980000e+03   3.0071079e-11   1.0000000e-06   8.3010703e-01   8.7897025e-01   5.4543626e-02   7.9182146e-08
   2.0990000e+03   7.7323247e-11   1.0000000e-06   5.8080670e-01   8.6214763e-01   1.3980425e-01   7.4462984e-08
   2.1000000e+03   2.6324116e-11   1.0000000e-06   1.5285362e+00   8.4616188e-01   5.3852206e-02   7.1102001e-08
   2.1010000e+03   1.0582616e-11   1.0000000e-06   1.9701120e+00   8.2170915e-01   2.8578386e-02   6.9441961e-08
   2.1020000e+03   1.1286938e-11   1.0000000e-06   1.4230134e+00   8.0201644e-01   2.1641901e-02   6.8242550e-08
   2.1030000e+03   1.1456545e-11   1.0000000e-06   5.1622112e-01   8.0619737e-01   3.1931951e-02   6.6498250e-08
   2.1040000e+03   2.4815570e-11   1.0000000e-06   6.7491766e-01   8.0832053e-01   1.2446580e-01   6.4837127e-08
   2.1050000e+03   7.4054716e-12   1.0000000e-06   1.3706508e+00   7.8270034e-01   4.5227827e-02   6.2568529e-08
   2.1060000e+03   4.6412131e-12   1.0000000e-06   6.0922228e-01   8.0569960e-01   5.8058533e-03   6.2276220e-08
   2.1070000e+03   9.8825416e-12   1.0000000e-06   7.2160646e-01   8.2052598e-01   8.8530808e-03   6.1824637e-08
   2.1080000e+03   1.6938148e-11   1.0000000e-06   8.5410813e-01   8.2484107e-01   1.0355653e-02   6.1297614e-08
   2.1090000e+03   9.5368990e-12   1.0000000e-06   1.6283562e+00   8.1899243e-01   2.8059225e-03   6.1156830e-08
   2.1100000e+03   1.4361123e-11   1.0000000e-06   2.0960691e+00   8.2157528e-01   2.2672002e-02   6.0022882e-08
   2.1110000e+03   1.8355043e-11   1.0000000e-06   1.4303261e+00   8.1734080e-01   3.1798905e-02   5.8473196e-08
   2.1120000e+03   1.1127728e-11   1.0000000e-06   6.1293354e-01   8.1668744e-01   3.9655254e-02   5.6595308e-08
   2.1130000e+03   1.6039350e-11   1.0000000e-06   8.0904838e-01   8.0611025e-01   5.4623311e-02   5.4134200e-08
   2.1140000e+03   1.7067898e-11   1.0000000e-06   6.5908793e-01   7.9097451e-01   6.8184913e-03   5.3842714e-08
   2.1150000e+03   1.1664118e-11   1.0000000e-06   2.3110884e+00  -7.5030520e-01   7.9401292e-03   5.4164220e-08
   2.1160000e+03   5.0674954e-12   1.0000000e-06   1.0351832e+00   6.9494446e-01   4.6971116e-03   5.3987726e-08
   2.1170000e+03   4.1174547e-12   1.0000000e-06   1.0584898e+00  -2.5386586e-01   1.2831813e-03   5.4005354e-08
   2.1180000e+03   3.2072061e-12   1.0000000e-06   4.6718552e-01   8.3888479e-01   7.4946607e-03   5.3666266e-08
   2.1190000e+03   4.5282139e-12   1.0000000e-06   2.8632144e-01  -2.1004039e-01   4.0977787e-03   5.3712887e-08
   2.1200000e+03   6.9164682e-12   1.0000000e-06   5.8037087e-01  -3.7705129e-01   1.0391072e-02   5.3925810e-08
   2.1210000e+03   1.1479771e-11   1.0000000e-06   6.7580617e-01  -3.8194802e-01   1.4946909e-02   5.4081022e-08
   2.1220000e+03   6.0840896e-12   1.0000000e-06   1.5820040e+00  -5.3718908e-01   8.4537583e-03   5.4327987e-08
   2.1230000e+03   7.0338187e-12   1.0000000e-06   1.2320875e+00  -1.5102894e-01   4.2525741e-03   5.4363360e-08
   2.1240000e+03   9.5479013e-12   1.0000000e-06   6.2314189e-01   1.0131295e-01   9.1179944e-03   5.4315379e-08
   2.1250000e+03   1.1639257e-11   1.0000000e-06   4.5921073e-01   4.4920316e-01   9.6518859e-03   5.4081914e-08
   2.1260000e+03   6.2155834e-12   1.0000000e-06   7.8332866e-01   8.3694737e-01   6.5947995e-03   5.3783764e-08
   2.1270000e+03   1.3369169e-11   1.0000000e-06   1.0296846e+00   9.3462616e-01   2.1743749e-02   5.2692396e-08
   2.1280000e+03   2.2107343e-11   1.0000000e-06   1.0051413e+00   9.3396454e-01   3.5316011e-02   5.0958735e-08
   2.1290000e+03   3.0401244e-11   1.0000000e-06   1.0447269e+00   9.3002719e-01   7.3926807e-02   4.7475311e-08
   2.1300000e+03   1.5103924e-11   1.0000000e-06   9.5730635e-01   9.2052399e-01   3.7036757e-02   4.5861870e-08
   2.1310000e+03   1.1755578e-11   1.0000000e-06   1.4671399e+00   8.9361270e-01   2.9667318e-02   4.4650198e-08
   2.1320000e+03   1.3689564e-11   1.0000000e-06   9.2316329e-01   8.5981376e-01   1.6439825e-02   4.4020654e-08
   2.1330000e+03   1.5220547e-11   1.0000000e-06   4.7304786e-01   8.7227627e-01   4.3960782e-02   4.2343217e-08
   2.1340000e+03   1.5167348e-11   1.0000000e-06   5.6109312e-01   8.6653841e-01   6.9820518e-02   3.9808718e-08
   2.1350000e+03   3.7793572e-11   1.0000000e-06   8.0925463e-01   7.9374803e-01   8.2030526e-02   3.8525516e-08
   2.1360000e+03   2.7067562e-11   1.0000000e-06   9.9526787e-01   8.4202901e-01   3.9482903e-02   3.7253744e-08
   2.1370000e+03   1.0865330e-11   1.0000000e-06   2.3692142e+00  -7.9801703e-01   1.0800480e-02   3.7575615e-08
   2.1380000e+03   7.6651375e-12   1.0000000e-06   1.8403822e+00  -6.3753551e-01   3.7136547e-03   3.7664732e-08
   2.1390000e+03   1.0257155e-11   1.0000000e-06   1.3704039e+00  -5.2621408e-02   3.5492838e-03   3.7672003e-08
   2.1400000e+03   1.4549794e-11   1.0000000e-06   1.1594942e+00   2.8176454e-01   1.1517434e-02   3.7552058e-08
   2.1410000e+03   2.0933638e-11   1.0000000e-06   6.9580484e-01   3.7321280e-01   2.4762290e-02   3.7215017e-08
   2.1420000e+03   3.8271335e-11   1.0000000e-06   6.7689774e-01   6.0004849e-01   6.1935060e-02   3.6535120e-08
   2.1430000e+03   1.3499663e-11   1.0000000e-06   1.6639243e+00   6.2356277e-01   6.9176437e-03   3.6378059e-08
   2.1440000e+03   4.2333379e-12   1.0000000e-06   2.4457079e+00   7.5200021e-01   6.3674519e-03   3.6204191e-08
   2.1450000e+03   4.6023125e-12   1.0000000e-06   1.6761840e+00   7.8299331e-01   1.8203919e-03   3.6152611e-08
   2.1460000e+03   7.4234345e-12   1.0000000e-06   9.3289543e-01   7.8002719e-01   1.1395521e-02   3.5832184e-08
   2.1470000e+03   1.1386077e-11   1.0000000e-06   7.4365819e-01   7.4373454e-01   2.6638256e-02   3.5128080e-08
   2.1480000e+03   2.4863831e-11   1.0000000e-06   6.2949535e-01   7.4326007e-01   6.4823743e-02   3.3470265e-08
   2.1490000e+03   1.2736107e-11   1.0000000e-06   1.0592532e+00   6.9737173e-01   5.3439783e-02   3.2248405e-08
   2.1500000e+03   5.4693314e-12   1.0000000e-06   1.3998059e+00   6.4008069e-01   7.8881393e-03   3.2086177e-08
   2.1510000e+03   1.9280435e-12   1.0000000e-06   6.6280637e-01  -5.8417708e-01   2.9293414e-03   3.2141175e-08
   2.1520000e+03   2.0656152e-12   1.0000000e-06   9.5362678e-01   7.3256467e-01   5.8531491e-04   3.2127396e-08
   2.1530000e+03   4.2797696e-12   1.0000000e-06   6.9526015e-01   7.6958836e-01   4.8666854e-03   3.2007223e-08
   2.1540000e+03   6.5049185e-12   1.0000000e-06   7.2365089e-01   7.7638334e-01   9.3472537e-03   3.1775505e-08
   2.1550000e+03   1.9874331e-11   1.0000000e-06   9.4018473e-01   7.7711891e-01   2.4686294e-02   3.1169827e-08
   2.1560000e+03   8.0516117e-12   1.0000000e-06   1.8175786e+00   7.6759933e-01   1.7290165e-02   3.0758083e-08
   2.1570000e+03   3.8487486e-12   1.0000000e-06   2.2017267e+00   7.6111194e-01   8.6422372e-03   3.0556252e-08
   2.1580000e+03   1.8257604e-12   1.0000000e-06   1.0463477e+00   7.6121488e-01   6.3535120e-03   3.0408731e-08
   2.1590000e+03   1.6703220e-12   1.0000000e-06   5.5867003e-01   7.9790874e-01   1.3206417e-03   3.0376697e-08
   2.1600000e+03   3.8289506e-12   1.0000000e-06   5.4361331e-01   7.9905381e-01   6.2647979e-03   3.0224851e-08
   2.1610000e+03   4.0879747e-12   1.0000000e-06   7.3772434e-01   8.1266175e-01   8.3074943e-03   3.0021154e-08
   2.1620000e+03   1.1290978e-11   1.0000000e-06   7.6114259e-01   8.0079548e-01   1.3349322e-02   2.9701196e-08
   2.1630000e+03   5.8049747e-12   1.0000000e-06   1.0136339e+00   8.1194515e-01   8.0012348e-03   2.9508566e-08
   2.1640000e+03   3.8084977e-12   1.0000000e-06   2.6692135e+00  -7.5167605e-01   2.7734195e-03   2.9570132e-08
   2.1650000e+03   3.4194106e-12   1.0000000e-06   7.3453304e-01   4.8513918e-01   2.6232338e-03   2.9532578e-08
   2.1660000e+03   4.6106019e-12   1.0000000e-06   6.2923208e-01   6.9152998e-01   6.1146430e-03   2.9407990e-08
   2.1670000e+03   5.6875733e-12   1.0000000e-06   4.4831611e-01   7.7807094e-01   1.8694027e-02   2.8982300e-08
   2.1680000e+03   7.0866144e-12   1.0000000e-06   3.7629402e-01   7.9200200e-01   3.4409408e-02   2.8589004e-08
   2.1690000e+03   4.2522800e-12   1.0000000e-06   9.0713661e-01   8.0384421e-01   1.7772930e-02   2.8182183e-08
   2.1700000e+03   5.2172545e-12   1.0000000e-06   1.2328785e+00   8.1071358e-01   1.1134415e-02   2.7928391e-08
   2.1710000e+03   2.7562919e-12   1.0000000e-06   1.1670598e+00   7.2776763e-01   1.5968877e-03   2.7895951e-08
   2.1720000e+03   3.9380355e-12   1.0000000e-06   2.0678312e+00   7.8505594e-01   2.5776114e-03   2.7839537e-08
   2.1730000e+03   4.6778437e-12   1.0000000e-06   9.3933520e-01   8.2594767e-01   7.5654410e-03   2.7665832e-08
   2.1740000e+03   6.4397883e-12   1.0000000e-06   4.8940456e-01   8.2798295e-01   1.9903381e-02   2.7211660e-08
   2.1750000e+03   1.3120646e-11   1.0000000e-06   5.2541462e-01   8.2243993e-01   4.0113344e-02   2.6321251e-08
   2.1760000e+03   8.5690522e-12   1.0000000e-06   7.1986637e-01   8.0976284e-01   2.9222804e-02   2.5702359e-08
   2.1770000e+03   4.0455846e-12   1.0000000e-06   1.6044742e+00   2.0713350e-01   2.0302140e-03   2.5691601e-08
   2.1780000e+03   3.7286296e-12   1.0000000e-06   1.0685686e+00   3.9228782e-01   3.4823950e-03   2.5656636e-08
   2.1790000e+03   8.0962455e-12   1.0000000e-06   4.4532780e-01   8.0261717e-01   2.0365800e-02   2.5239179e-08
   2.1800000e+03   6.5893108e-12   1.0000000e-06   1.3977534e+00   7.9296965e-01   1.0331555e-02   2.5032908e-08
   2.1810000e+03   2.4829815e-12   1.0000000e-06   2.1531062e-01   7.9841850e-01   2.5486481e-02   2.4526525e-08
   2.1820000e+03   4.5616762e-12   1.0000000e-06   6.3254968e-01   7.9846060e-01   1.0079693e-02   2.4329585e-08
   2.1830000e+03   5.6866971e-12   1.0000000e-06   8.7450078e-01   8.0009516e-01   2.0938986e-02   2.3923939e-08
   2.1840000e+03   8.9631818e-12   1.0000000e-06   1.5426019e+00   7.9463894e-01   4.0988630e-02   2.3152364e-08
   2.1850000e+03   8.1061715e-12   1.0000000e-06   5.6583109e-01   7.7930178e-01   1.2355467e-01   2.0999755e-08
   2.1860000e+03   1.4801535e-11   1.0000000e-06   4.4607933e-01   7.1798572e-01   1.9944733e-01   2.0812605e-08
   2.1870000e+03   6.2253696e-12   1.0000000e-06   1.5384599e+00   7.1782272e-01   5.5416345e-02   2.0000824e-08
   2.1880000e+03   1.7069308e-12   1.0000000e-06   1.0552379e+00   6.7566711e-01   6.8115796e-03   1.9909026e-08
   2.1890000e+03   1.6369415e-12   1.0000000e-06   1.2900576e+00  -6.6508679e-01   6.2680060e-03   1.9992239e-08
   2.1900000e+03   1.6204321e-12   1.0000000e-06   5.2408384e-01  -5.7376717e-01   3.7068590e-03   2.0034852e-08
   2.1910000e+03   6.2227123e-12   1.0000000e-06   4.6056748e-01  -6.3026806e-01   3.1591524e-02   2.0235802e-08
   2.1920000e+03   2.7993357e-12   1.0000000e-06   1.1979449e+00   7.3576557e-01   1.5933385e-02   1.9999765e-08
   2.1930000e+03   2.6353306e-12   1.0000000e-06   1.1868376e+00   7.2881804e-01   1.8263020e-02   1.9735145e-08
   2.1940000e+03   8.1353916e-12   1.0000000e-06   6.9292065e-01   7.2118938e-01   1.5623241e-02   1.9513952e-08
   2.1950000e+03   3.3246781e-12   1.0000000e-06   1.2688275e+00   7.1751038e-01   1.3466680e-02   1.9326265e-08
   2.1960000e+03   2.4895447e-12   1.0000000e-06   1.8767893e+00  -1.7514749e-01   1.4797796e-03   1.9331295e-08
   2.1970000e+03   3.8807273e-12   1.0000000e-06   1.4904867e+00   1.0361005e-01   3.1266688e-03   1.9325126e-08
   2.1980000e+03   5.1412918e-12   1.0000000e-06   1.1768077e+00   3.3668371e-01   4.2871638e-03   1.9297389e-08
   2.1990000e+03   6.6758092e-12   1.0000000e-06   5.1399968e-01   6.4303274e-01   1.4901136e-02   1.9113752e-08
   2.2000000e+03   3.6718268e-12   1.0000000e-06   3.8549100e-01   7.1816869e-01   4.0167868e-02   1.8839956e-08
   2.2010000e+03   3.9487645e-12   1.0000000e-06   1.1176660e+00   7.1754103e-01   1.6012375e-02   1.8624679e-08
   2.2020000e+03   4.8864913e-12   1.0000000e-06   7.1092024e-01   7.1340636e-01   2.5118048e-02   1.8458535e-08
   2.2030000e+03   2.3836081e-12   1.0000000e-06   1.6136793e+00   7.0813728e-01   1.3830460e-02   1.8278643e-08
   2.2040000e+03   1.8349311e-12   1.0000000e-06   9.9225379e-01   7.0411627e-01   1.1658768e-02   1.8129223e-08
   2.2050000e+03   1.8579591e-12   1.0000000e-06   5.7313128e-01   7.0691446e-01   1.4607715e-02   1.7942991e-08
   2.2060000e+03   2.9454507e-12   1.0000000e-06   5.9018838e-01   7.0723334e-01   1.6813679e-02   1.7730911e-08
   2.2070000e+03   2.8045918e-12   1.0000000e-06   9.0580348e-01   7.0336139e-01   3.0550879e-02   1.7354176e-08
   2.2080000e+03   2.8895700e-12   1.0000000e-06   6.0827889e-01   6.9475666e-01   3.2187672e-02   1.6970847e-08
   2.2090000e+03   3.2816803e-12   1.0000000e-06   6.7270576e-01   6.8648695e-01   3.4755872e-02   1.6769761e-08
   2.2100000e+03   1.1687195e-12   1.0000000e-06   1.3272366e+00  -4.1632322e-01   2.9526232e-03   1.6790436e-08
   2.2110000e+03   1.3202978e-12   1.0000000e-06   1.2894169e+00  -6.2637603e-01   4.4672466e-03   1.6837520e-08
   2.2120000e+03   3.1657971e-12   1.0000000e-06   4.6422673e-01  -5.6698488e-01   1.8366144e-02   1.7014761e-08
   2.2130000e+03   3.1428607e-12   1.0000000e-06   6.7286043e-01  -5.5332875e-01   2.6316961e-02   1.7266558e-08
   2.2140000e+03   1.9565968e-12   1.0000000e-06   5.6855422e-01  -1.3331145e-01   5.6465284e-03   1.7279825e-08
   2.2150000e+03   1.1390453e-12   1.0000000e-06   7.1735515e-01   7.4274438e-01   7.9096126e-03   1.7178553e-08
   2.2160000e+03   2.1007555e-12   1.0000000e-06   9.5366270e-01   7.2488260e-01   1.1634587e-02   1.7034231e-08
   2.2170000e+03   2.6187872e-12   1.0000000e-06   7.3583743e-01   7.2552086e-01   1.0430847e-02   1.6905761e-08
   2.2180000e+03   3.1646790e-12   1.0000000e-06   2.4102994e+00   7.3337988e-01   9.7038001e-03   1.6785821e-08
   2.2190000e+03   3.3241407e-12   1.0000000e-06   7.3861575e-01   7.3492206e-01   4.4055519e-02   1.6250080e-08
   2.2200000e+03   5.2971314e-12   1.0000000e-06   4.5837254e-01   7.1749668e-01   4.8733987e-02   1.5691572e-08
   2.2210000e+03   3.3249760e-12   1.0000000e-06   4.7021256e-01   6.9221025e-01   6.2685113e-02   1.5027471e-08
   2.2220000e+03   9.9876902e-13   1.0000000e-06   7.8647744e-01  -6.4336464e-01   2.2132192e-02   1.5243575e-08
   2.2230000e+03   1.1341991e-12   1.0000000e-06   9.8046962e-01  -6.3988036e-01   7.3412337e-03   1.5315423e-08
   2.2240000e+03   3.3021550e-12   1.0000000e-06   8.6380526e-01  -5.9115205e-01   1.2607908e-02   1.5430358e-08
   2.2250000e+03   2.3361061e-12   1.0000000e-06   1.5690663e+00  -8.6389436e-02   2.6463623e-03   1.5433939e-08
   2.2260000e+03   2.7833854e-12   1.0000000e-06   1.5828170e+00   7.6286032e-01   9.9197150e-03   1.5317465e-08
   2.2270000e+03   3.3075046e-12   1.0000000e-06   7.8644711e-01   7.6212882e-01   1.4685768e-02   1.5146725e-08
   2.2280000e+03   2.5140455e-12   1.0000000e-06   4.2399896e-01   3.2414940e-01   1.1375674e-02   1.5091753e-08
   2.2290000e+03   1.8741805e-12   1.0000000e-06   4.5497875e-01   7.4070759e-01   1.2798920e-02   1.4949243e-08
   2.2300000e+03   2.8956142e-12   1.0000000e-06   6.9354216e-01   7.7548396e-01   3.3033552e-02   1.4569624e-08
   2.2310000e+03   1.0048671e-11   1.0000000e-06   7.5265813e-01   7.6037523e-01   7.4004639e-02   1.4164027e-08
   2.2320000e+03   5.1332552e-12   1.0000000e-06   2.6332947e+00   7.0381558e-01   1.4634852e-02   1.4018908e-08
   2.2330000e+03   2.9269871e-12   1.0000000e-06   2.4616796e+00   7.0290233e-01   4.8626897e-02   1.3548421e-08
   2.2340000e+03   2.9863353e-12   1.0000000e-06   1.2750674e+00   6.9387329e-01   4.7422895e-02   1.3110770e-08
   2.2350000e+03   4.7252857e-12   1.0000000e-06   5.6649134e-01   6.7528457e-01   9.0434130e-02   1.2341133e-08
   2.2360000e+03   2.7174017e-12   1.0000000e-06   9.6781442e-01   6.3309346e-01   6.9729692e-02   1.1815122e-08
   2.2370000e+03   1.7019002e-12   1.0000000e-06   6.8757581e-01  -5.5763749e-01   2.0091610e-02   1.1949121e-08
   2.2380000e+03   1.8901447e-12   1.0000000e-06   7.4422735e-01  -4.7725289e-01   1.0281131e-02   1.2008237e-08
   2.2390000e+03   6.8333741e-12   1.0000000e-06   8.8400059e-01   2.3578758e-01   5.4278709e-03   1.1993036e-08
   2.2400000e+03   1.9196851e-12   1.0000000e-06   1.9038830e+00   6.0327390e-01   1.4091409e-02   1.1891848e-08
   2.2410000e+03   1.1995126e-12   1.0000000e-06   2.9355662e+00   6.0416522e-01   1.7174438e-02   1.1769581e-08
   2.2420000e+03   1.1079790e-12   1.0000000e-06   1.3554528e+00   6.0030758e-01   2.1775134e-02   1.1617540e-08
   2.2430000e+03   1.0238982e-12   1.0000000e-06   6.9645427e-01   6.0958278e-01   1.1040239e-02   1.1539802e-08
   2.2440000e+03   2.0896042e-12   1.0000000e-06   8.9687854e-01   6.3256032e-01   1.8191667e-02   1.1408169e-08
   2.2450000e+03   1.6490713e-12   1.0000000e-06   1.4285585e+00  -1.2725352e-01   1.9788478e-03   1.1411064e-08
   2.2460000e+03   9.9446986e-13   1.0000000e-06   6.2696573e-01   3.7678858e-01   3.2039465e-03   1.1397338e-08
   2.2470000e+03   9.1009558e-13   1.0000000e-06   1.2334556e+00  -4.5986020e-01   1.1365129e-02   1.1457482e-08
   2.2480000e+03   3.9202945e-12   1.0000000e-06   4.5791158e-01   7.5326117e-01   1.0773023e-02   1.1364796e-08
   2.2490000e+03   1.5976127e-12   1.0000000e-06   1.2760423e+00  -6.3133928e-01   6.0605155e-03   1.1408406e-08
   2.2500000e+03   1.1551439e-12   1.0000000e-06   2.1239166e+00  -2.9638217e-02   1.4662761e-03   1.1408914e-08
   2.2510000e+03   1.9472068e-12   1.0000000e-06   1.9698837e+00   7.6080495e-01   3.3718695e-03   1.1379673e-08
   2.2520000e+03   2.5636988e-12   1.0000000e-06   1.4101989e+00   7.3090374e-01   6.9288590e-03   1.1322171e-08
   2.2530000e+03   6.9050509e-12   1.0000000e-06   7.9915992e-01   7.7499802e-01   3.1332328e-02   1.1049515e-08
   2.2540000e+03   2.4217192e-12   1.0000000e-06   1.2188604e+00  -5.2090850e-01   7.4796736e-03   1.1092791e-08
   2.2550000e+03   1.4569508e-12   1.0000000e-06   1.9409920e+00   3.1881865e-01   2.1066540e-03   1.1085362e-08
   2.2560000e+03   2.3328607e-12   1.0000000e-06   2.1902306e+00   6.9897127e-01   5.5168812e-03   1.1042702e-08
   2.2570000e+03   2.5393540e-12   1.0000000e-06   1.3290134e+00   5.9995320e-01   5.6408155e-03   1.1005444e-08
   2.2580000e+03   4.7892816e-12   1.0000000e-06   7.0067379e-01   7.5214731e-01   3.8703533e-02   1.0846164e-08
   2.2590000e+03   2.8555559e-12   1.0000000e-06   1.1240615e+00   5.2225413e-01   1.3007917e-02   1.0773153e-08
   2.2600000e+03   3.2087769e-12   1.0000000e-06   1.3054783e+00   5.1721915e-01   2.2939933e-02   1.0647431e-08
   2.2610000e+03   4.6663172e-12   1.0000000e-06   1.5697701e+00   4.4514082e-01   2.2462369e-02   1.0543144e-08
   2.2620000e+03   6.6864195e-12   1.0000000e-06   7.6694642e-01   3.5350673e-01   5.0261508e-02   1.0367672e-08
   2.2630000e+03   5.1055598e-12   1.0000000e-06   5.9811063e-01   2.2293080e-01   9.2770028e-02   1.0271168e-08
   2.2640000e+03   3.0136962e-12   1.0000000e-06   1.3836259e+00   7.1577590e-03   2.4943620e-02   1.0272529e-08
   2.2650000e+03   1.6416411e-12   1.0000000e-06   6.8097150e-01  -5.1467892e-01   3.6971905e-03   1.0292128e-08
   2.2660000e+03   1.8467838e-12   1.0000000e-06   1.6258126e+00  -6.1628457e-01   2.9500344e-03   1.0310867e-08
   2.2670000e+03   1.1162852e-12   1.0000000e-06   3.6027082e-01  -3.1976337e-01   7.0781788e-03   1.0334436e-08
   2.2680000e+03   1.3211681e-12   1.0000000e-06   3.8361003e-01   1.9407168e-01   1.6222212e-02   1.0303213e-08
   2.2690000e+03   3.6633759e-12   1.0000000e-06   7.5472963e-01   3.9138685e-01   1.2920223e-02   1.0251844e-08
   2.2700000e+03   9.1549863e-13   1.0000000e-06   1.5221464e+00   1.6045311e-01   1.1858774e-03   1.0249900e-08
   2.2710000e+03   7.6409869e-13   1.0000000e-06   2.1658243e+00   6.7807578e-01   1.1577026e-03   1.0241857e-08
   2.2720000e+03   1.7858066e-12   1.0000000e-06   6.3784824e-01   5.6843383e-01   1.2964087e-02   1.0166970e-08
   2.2730000e+03   9.1124786e-13   1.0000000e-06   8.9221781e-01   5.8962851e-01   1.2456414e-02   1.0092815e-08
   2.2740000e+03   9.1671199e-13   1.0000000e-06   5.1368851e-01   4.6129331e-01   1.6208367e-02   1.0018405e-08
   2.2750000e+03   8.5667501e-13   1.0000000e-06   3.1561929e-01   3.6864900e-01   6.1514972e-03   9.9958494e-09
   2.2760000e+03   1.3617093e-12   1.0000000e-06   7.8321629e-01   2.1569887e-01   2.8528350e-03   9.9897373e-09
   2.2770000e+03   8.8940575e-13   1.0000000e-06   1.0869996e+00   4.1429382e-01   5.2464509e-03   9.9681381e-09
   2.2780000e+03   1.1065478e-12   1.0000000e-06   8.1199123e-01   4.6118370e-01   7.8147382e-03   9.9324531e-09
   2.2790000e+03   1.0560130e-12   1.0000000e-06   6.5659735e-01   4.6175101e-01   2.0252530e-02   9.8411862e-09
   2.2800000e+03   1.2625370e-12   1.0000000e-06   5.2283409e-01   5.5651777e-01   1.1859151e-02   9.7767169e-09
   2.2810000e+03   5.2517905e-13   1.0000000e-06   9.0666119e-01   5.3721138e-01   1.5547079e-03   9.7685597e-09
   2.2820000e+03   4.9724117e-13   1.0000000e-06   1.1999599e+00   6.0776444e-01   1.5465996e-03   9.7593848e-09
   2.2830000e+03   8.3596429e-13   1.0000000e-06   5.7716754e-01   6.1155174e-01   4.6467882e-03   9.7317173e-09
   2.2840000e+03   9.1662123e-13   1.0000000e-06   6.7536767e-01   5.8552889e-01   1.2952394e-02   9.6584524e-09
   2.2850000e+03   2.4247249e-12   1.0000000e-06   4.1324738e-01   5.5268724e-01   2.8435803e-02   9.5094142e-09
   2.2860000e+03   5.6911523e-13   1.0000000e-06   8.2274318e-01   5.3187933e-01   7.8423874e-03   9.4699591e-09
   2.2870000e+03   8.0426964e-13   1.0000000e-06   2.7593480e+00   3.9306155e-01   2.9823312e-03   9.4588937e-09
   2.2880000e+03   8.5357609e-13   1.0000000e-06   1.1255058e+00   4.0266672e-01   4.3497209e-03   9.4424016e-09
   2.2890000e+03   1.2794748e-12   1.0000000e-06   3.7198233e-01   5.1474303e-01   6.3270078e-03   9.4117892e-09
   2.2900000e+03   8.4885472e-13   1.0000000e-06   6.3437442e-01   5.3106197e-01   1.4086500e-02   9.3420569e-09
   2.2910000e+03   7.7331753e-13   1.0000000e-06   7.4062826e-01   5.3757721e-01   1.9838554e-02   9.2437473e-09
   2.2920000e+03   2.4942536e-12   1.0000000e-06   7.0603387e-01   5.5265544e-01   2.2012791e-02   9.1328673e-09
   2.2930000e+03   7.2161114e-13   1.0000000e-06   1.4918962e+00   5.9624868e-01   2.4580360e-03   9.1195000e-09
   2.2940000e+03   8.6093368e-13   1.0000000e-06   2.6285059e+00  -3.9232556e-01   4.5936004e-03   9.1360163e-09
   2.2950000e+03   1.2823479e-12   1.0000000e-06   1.1160575e+00  -2.5066605e-01   7.2403043e-03   9.1528213e-09
   2.2960000e+03   1.8978070e-12   1.0000000e-06   5.6729214e-01  -5.1488936e-02   7.7490999e-03   9.1567472e-09
   2.2970000e+03   6.0345802e-13   1.0000000e-06   7.7172918e-01   5.5742102e-01   5.0096499e-03   9.1312565e-09
   2.2980000e+03   9.0319704e-13   1.0000000e-06   1.4032205e+00   5.8332100e-01   9.3256050e-03   9.0818475e-09
   2.2990000e+03   9.6138382e-13   1.0000000e-06   8.5444035e-01   5.5941409e-01   2.4687280e-02   8.9583514e-09
   2.3000000e+03   2.7810688e-12   1.0000000e-06   5.1093316e-01   5.5710550e-01   3.2744565e-02   8.7983046e-09
   2.3010000e+03   1.8894487e-12   1.0000000e-06   1.2679999e+00   5.6257764e-01   3.9319695e-02   8.6084353e-09
   2.3020000e+03   9.3367848e-13   1.0000000e-06   3.6819055e-01   5.3082049e-01   3.0546085e-02   8.4717856e-09
   2.3030000e+03   9.9706963e-13   1.0000000e-06   5.3988124e-01  -2.0899380e-01   2.9822894e-03   8.4771018e-09
   2.3040000e+03   1.1419991e-12   1.0000000e-06   1.0292675e+00  -4.4833220e-01   7.5134665e-03   8.5058476e-09
   2.3050000e+03   1.5047944e-12   1.0000000e-06   1.8063627e+00  -4.1163522e-01   1.2273414e-02   8.5493501e-09
   2.3060000e+03   1.2277213e-12   1.0000000e-06   5.0048881e-01   2.3464276e-01   6.8041876e-03   8.5358880e-09
   2.3070000e+03   8.7198274e-13   1.0000000e-06   1.0823162e+00  -2.8696392e-01   5.8456947e-03   8.5503406e-09
   2.3080000e+03   5.0648763e-13   1.0000000e-06   4.4970110e-01   3.9767000e-01   4.4086079e-03   8.5354204e-09
   2.3090000e+03   6.9725122e-13   1.0000000e-06   4.2581286e-01   6.4897782e-01   8.4702044e-03   8.4886795e-09
   2.3100000e+03   2.9251114e-12   1.0000000e-06   5.1496865e-01   6.6207904e-01   3.0669164e-02   8.3186018e-09
   2.3110000e+03   1.0384897e-12   1.0000000e-06   9.4539083e-01   4.9876627e-01   1.1806971e-02   8.2700524e-09
   2.3120000e+03   7.7219241e-13   1.0000000e-06   1.6292375e+00   5.2892422e-01   1.1775279e-02   8.2189601e-09
   2.3130000e+03   3.2967140e-12   1.0000000e-06   6.2434835e-01   6.2160861e-01   3.5082781e-02   8.0428950e-09
   2.3140000e+03   1.0479120e-12   1.0000000e-06   1.4574248e+00  -1.4964797e-01   1.9041247e-03   8.0452010e-09
   2.3150000e+03   6.5348690e-13   1.0000000e-06   2.1791054e+00   5.6107184e-01   2.1649911e-03   8.0354412e-09
   2.3160000e+03   1.2908208e-12   1.0000000e-06   2.5376059e+00   6.3956844e-01   9.3071443e-03   7.9878167e-09
   2.3170000e+03   1.5996379e-12   1.0000000e-06   1.6294471e+00   6.1217842e-01   6.0812306e-03   7.9581724e-09
   2.3180000e+03   1.9436202e-12   1.0000000e-06   8.5272593e-01   5.7631557e-01   1.0047552e-02   7.9123600e-09
   2.3190000e+03   3.3615000e-12   1.0000000e-06   7.9581585e-01   5.7168517e-01   2.9146749e-02   7.7828187e-09
   2.3200000e+03   1.8056534e-12   1.0000000e-06   5.8481903e-01  -4.3042846e-01   4.1436552e-03   7.7967541e-09
   2.3210000e+03   1.3559738e-12   1.0000000e-06   9.7261145e-01  -2.0947856e-01   3.3253451e-03   7.8022264e-09
   2.3220000e+03   2.3476561e-12   1.0000000e-06   1.0811699e+00   1.5450184e-01   7.6780235e-03   7.7931956e-09
   2.3230000e+03   3.5312294e-12   1.0000000e-06   6.8950752e-01   4.7336864e-01   1.1991557e-02   7.7493952e-09
   2.3240000e+03   1.2708061e-12   1.0000000e-06   2.2586817e+00  -2.0199644e-02   1.2032065e-03   7.7495892e-09
   2.3250000e+03   8.7002791e-13   1.0000000e-06   2.7199603e+00   5.2939915e-01   2.9759710e-03   7.7374046e-09
   2.3260000e+03   1.3366771e-12   1.0000000e-06   1.9707294e+00   5.2875126e-01   6.1333361e-03   7.7124174e-09
   2.3270000e+03   2.2104373e-12   1.0000000e-06   1.3983139e+00   5.2734104e-01   1.5593349e-02   7.6496806e-09
   2.3280000e+03   2.6976663e-12   1.0000000e-06   1.3963899e+00   5.1671975e-01   2.6879848e-02   7.5454854e-09
   2.3290000e+03   2.7608074e-12   1.0000000e-06   8.4670801e-01   5.0432647e-01   3.5268257e-02   7.4148376e-09
   2.3300000e+03   2.1662456e-12   1.0000000e-06   9.7710154e-01   4.7596788e-01   6.9093326e-03   7.3905904e-09
   2.3310000e+03   5.0577376e-13   1.0000000e-06   1.5635609e+00  -4.6507802e-01   1.0713472e-02   7.4277455e-09
   2.3320000e+03   4.1493624e-13   1.0000000e-06   2.0633163e+00  -4.0295983e-01   1.0761442e-03   7.4309702e-09
   2.3330000e+03   6.7871546e-13   1.0000000e-06   2.5534379e+00  -3.6200064e-01   1.5057457e-03   7.4350280e-09
   2.3340000e+03   8.9339698e-13   1.0000000e-06   2.0077606e+00  -3.5581045e-01   3.0160678e-03   7.4430364e-09
   2.3350000e+03   6.7707376e-13   1.0000000e-06   9.3951861e-01  -3.0735081e-01   3.5476428e-03   7.4511944e-09
   2.3360000e+03   6.1178668e-13   1.0000000e-06   6.0676885e-01   5.5420559e-01   8.6866122e-03   7.4155188e-09
   2.3370000e+03   9.9408411e-13   1.0000000e-06   5.3350412e-01   5.6139432e-01   1.0069249e-02   7.3738592e-09
   2.3380000e+03   9.4326602e-13   1.0000000e-06   8.4620400e-01   5.4006047e-01   1.6953457e-02   7.3071024e-09
   2.3390000e+03   4.0346286e-12   1.0000000e-06   7.6456434e-01   5.2961710e-01   6.5969207e-02   7.1823634e-09
   2.3400000e+03   1.2520924e-12   1.0000000e-06   1.9845215e+00   5.2217754e-01   1.4064087e-02   7.1301369e-09
   2.3410000e+03   5.9827266e-13   1.0000000e-06   2.0975053e+00   5.1266048e-01   4.9985930e-03   7.1119311e-09
   2.3420000e+03   6.5061083e-13   1.0000000e-06   1.5332927e+00   5.0618706e-01   3.4568725e-03   7.0995182e-09
   2.3430000e+03   7.6013379e-13   1.0000000e-06   8.2195963e-01  -4.0983073e-01   5.4794815e-03   7.1155499e-09
   2.3440000e+03   4.8778739e-13   1.0000000e-06   8.6639921e-01  -3.8800179e-01   3.9398622e-03   7.1264740e-09
   2.3450000e+03   4.0512644e-13   1.0000000e-06   8.8415788e-01  -3.4051486e-01   4.8001904e-03   7.1381950e-09
   2.3460000e+03   4.8744809e-13   1.0000000e-06   1.2708645e+00  -3.8980388e-01   6.9387057e-03   7.1576471e-09
   2.3470000e+03   1.4199823e-12   1.0000000e-06   6.6982794e-01  -2.5463532e-01   1.1003859e-02   7.1626863e-09
   2.3480000e+03   1.0373993e-12   1.0000000e-06   2.6458949e+00  -3.8388368e-01   7.3556166e-03   7.1830763e-09
   2.3490000e+03   5.1136352e-13   1.0000000e-06   5.5057094e-01  -2.9085662e-01   7.8377418e-03   7.1996528e-09
   2.3500000e+03   3.2454637e-13   1.0000000e-06   5.3384420e-01   1.6007836e-01   4.8334802e-03   7.1941643e-09
   2.3510000e+03   4.9347040e-13   1.0000000e-06   5.7707379e-01   5.8486050e-01   6.8765605e-03   7.1653429e-09
   2.3520000e+03   1.3641874e-12   1.0000000e-06   3.2226345e-01   5.8968034e-01   1.6275081e-02   7.0972014e-09
   2.3530000e+03   7.4990804e-13   1.0000000e-06   7.8919872e-01   5.9067579e-01   6.6791680e-03   7.0693048e-09
   2.3540000e+03   7.3498315e-13   1.0000000e-06   1.1474502e+00   5.5194994e-01   2.1886710e-02   6.9850966e-09
   2.3550000e+03   2.3735505e-12   1.0000000e-06   8.5790612e-01   5.6761393e-01   1.6693378e-02   6.9195760e-09
   2.3560000e+03   1.0766717e-12   1.0000000e-06   2.4299335e+00   4.7936307e-01   4.2528304e-03   6.9055177e-09
   2.3570000e+03   3.3976220e-13   1.0000000e-06   2.7144233e+00   5.3884302e-01   5.8174869e-03   6.8839539e-09
   2.3580000e+03   3.0785011e-13   1.0000000e-06   1.7163922e+00   5.7687506e-01   5.8825543e-03   6.8606730e-09
   2.3590000e+03   3.8669696e-13   1.0000000e-06   6.5416742e-01   5.9411953e-01   3.6928927e-03   6.8456509e-09
   2.3600000e+03   8.5201323e-13   1.0000000e-06   4.3378930e-01   5.7805593e-01   1.1550776e-02   6.8002487e-09
   2.3610000e+03   9.6622525e-13   1.0000000e-06   4.8225055e-01   5.0693769e-01   1.9015130e-02   6.7356201e-09
   2.3620000e+03   1.4334160e-12   1.0000000e-06   5.9125344e-01   2.1083463e-01   1.8642944e-02   6.7102678e-09
   2.3630000e+03   1.3183968e-12   1.0000000e-06   1.0142626e+00  -1.6349609e-01   1.5760683e-02   6.7283678e-09
   2.3640000e+03   3.2305613e-13   1.0000000e-06   1.5043113e+00  -5.7390519e-01   6.5891661e-03   6.7539092e-09
   2.3650000e+03   3.1711989e-13   1.0000000e-06   1.5860951e+00  -5.3436935e-01   1.6849311e-03   6.7599970e-09
   2.3660000e+03   3.4807854e-13   1.0000000e-06   3.2734074e-01  -5.1219567e-01   5.1098593e-03   6.7777545e-09
   2.3670000e+03   4.1698751e-13   1.0000000e-06   3.1140718e-01  -1.7448441e-01   6.8995567e-03   6.7860702e-09
   2.3680000e+03   8.0013745e-13   1.0000000e-06   4.1308309e-01  -1.6272157e-01   1.9648229e-02   6.7915739e-09
   2.3690000e+03   2.1606052e-13   1.0000000e-06   1.2661166e+00   3.8843288e-01   4.1326568e-03   6.7807211e-09


==> data/quadratic_n16__l5_2_2.dat <==
   1.0000000e+00   6.6927390e-01   1.0000000e-06   9.6923315e+00   3.6815669e-01   9.9138603e-02   3.8716020e+00
   2.0000000e+00   1.6652427e-01   1.0000000e-06   3.3299449e+00   3.5729102e-01   2.3229747e-01   3.6482870e+00
   3.0000000e+00   1.1936952e-01   1.0000000e-06   3.0321552e+00   2.8787684e-01   6.8988979e-02   3.5839455e+00
   4.0000000e+00   5.2368058e-02   1.0000000e-06   1.0987290e+00   3.2459080e-01   1.4224319e-01   3.4523116e+00
   5.0000000e+00   3.3925164e-02   1.0000000e-06   9.2042388e-01   2.9474140e-01   8.6996553e-02   3.3760102e+00
   6.0000000e+00   2.0878310e-02   1.0000000e-06   5.1752125e-01   3.3689903e-01   1.0389519e-01   3.2745382e+00
   7.0000000e+00   1.1868514e-02   1.0000000e-06   5.2572840e-01   3.3022624e-01   1.0012070e-01   3.1813604e+00
   8.0000000e+00   3.1853370e-02   1.0000000e-06   8.2007683e-01   3.4776091e-01   8.7577593e-02   3.1356360e+00
   9.0000000e+00   1.4198222e-02   1.0000000e-06   2.1242721e+00   3.0620504e-01   4.6765719e-02   3.0938849e+00
   1.0000000e+01   9.4282229e-03   1.0000000e-06   1.5591233e+00   3.3569265e-01   4.0589626e-02   3.0540205e+00
   1.1000000e+01   1.0601460e-02   1.0000000e-06   1.0656877e+00   3.3063737e-01   5.5713175e-02   3.0020606e+00
   1.2000000e+01   7.7681838e-03   1.0000000e-06   4.2816461e-01   3.6060584e-01   5.4663536e-02   2.9468618e+00
   1.3000000e+01   8.8882120e-03   1.0000000e-06   3.6919390e-01   4.2544027e-01   5.3453261e-02   2.8833727e+00
   1.4000000e+01   6.8483096e-03   1.0000000e-06   9.0188404e-01   4.1505646e-01   4.5788952e-02   2.8311235e+00
   1.5000000e+01   1.1301239e-02   1.0000000e-06   6.9170577e-01   4.1647487e-01   7.0633750e-02   2.7538476e+00
   1.6000000e+01   5.6066104e-03   1.0000000e-06   7.8104160e-01   3.6402728e-01   9.4907023e-02   2.7090123e+00
   1.7000000e+01   2.8270976e-03   1.0000000e-06   1.9370835e+00  -2.0514054e-02   1.1554805e-02   2.7098351e+00
   1.8000000e+01   2.6286000e-03   1.0000000e-06   9.4953204e-01   2.4410930e-01   8.2467079e-03   2.7044668e+00
   1.9000000e+01   3.1009083e-03   1.0000000e-06   4.8361244e-01   4.8241761e-01   2.2805407e-02   2.6752585e+00
   2.0000000e+01   4.3081645e-03   1.0000000e-06   3.7565724e-01   5.6009499e-01   6.3337014e-02   2.5841697e+00
   2.1000000e+01   7.4285228e-03   1.0000000e-06   3.9274587e-01   5.2246053e-01   1.1284806e-01   2.5110698e+00
   2.2000000e+01   6.1680914e-03   1.0000000e-06   9.4571031e-01   4.9020021e-01   5.6543912e-02   2.4446029e+00
   2.3000000e+01   6.4361494e-03   1.0000000e-06   1.1799903e+00   4.3060844e-01   2.0833843e-02   2.4231078e+00
   2.4000000e+01   1.8970448e-03   1.0000000e-06   2.3332708e+00  -1.6021114e-01   6.0353470e-03   2.4254938e+00
   2.5000000e+01   1.6829065e-03   1.0000000e-06   2.2366905e+00   4.0656985e-01   3.9581706e-03   2.4216064e+00
   2.6000000e+01   1.9460032e-03   1.0000000e-06   1.0672733e+00   5.6307433e-01   1.0185153e-02   2.4078047e+00
   2.7000000e+01   2.4779953e-03   1.0000000e-06   4.0194371e-01   6.4444776e-01   2.3335082e-02   2.3719847e+00
   2.8000000e+01   7.8579954e-03   1.0000000e-06   5.5143126e-01   6.6940101e-01   6.3229246e-02   2.2743196e+00
   2.9000000e+01   2.9949150e-03   1.0000000e-06   1.1086778e+00   6.3752743e-01   2.7836733e-02   2.2344904e+00
   3.0000000e+01   1.8592892e-03   1.0000000e-06   1.7419621e+00   5.3795907e-01   1.0742801e-02   2.2216690e+00
   3.1000000e+01   2.2340223e-03   1.0000000e-06   6.7981339e-01   6.8267419e-01   2.1114445e-02   2.1899135e+00
   3.2000000e+01   4.1119130e-03   1.0000000e-06   6.2088704e-01   7.8121651e-01   3.3857164e-02   2.1610761e+00
   3.3000000e+01   2.4247064e-03   1.0000000e-06   2.3730509e+00   7.6080961e-01   4.8503718e-03   2.1531120e+00
   3.4000000e+01   1.8988539e-03   1.0000000e-06   1.9527072e+00   8.0718438e-01   2.5843065e-02   2.1084537e+00
   3.5000000e+01   3.8721092e-03   1.0000000e-06   1.4058771e+00   8.0923874e-01   5.3724579e-02   2.0178842e+00
   3.6000000e+01   3.6850376e-03   1.0000000e-06   9.7078611e-01   7.9902844e-01   8.9928325e-02   1.8760643e+00
   3.7000000e+01   5.9760929e-03   1.0000000e-06   4.8589021e-01   7.8238851e-01   2.1164568e-01   1.7994626e+00
   3.8000000e+01   1.9800941e-03   1.0000000e-06   1.4603412e+00   7.6518547e-01   5.4212407e-02   1.7259594e+00
   3.9000000e+01   1.5181800e-03   1.0000000e-06   1.8970890e+00   7.9445262e-01   1.4076493e-02   1.7067216e+00
   4.0000000e+01   1.8772999e-03   1.0000000e-06   1.7873442e+00   7.8312900e-01   8.9140997e-03   1.6948335e+00
   4.1000000e+01   2.2849753e-03   1.0000000e-06   5.9793458e-01   8.6527170e-01   2.5387663e-02   1.6577431e+00
   4.2000000e+01   3.2041116e-03   1.0000000e-06   4.4289880e-01   8.8173137e-01   6.3944485e-02   1.5650756e+00
   4.3000000e+01   5.0587663e-03   1.0000000e-06   5.1107591e-01   8.6225691e-01   2.8623048e-01   1.3766241e+00
   4.4000000e+01   1.8176990e-03   1.0000000e-06   1.3017960e+00  -3.3586957e-02   3.3430055e-02   1.3789371e+00
   4.5000000e+01   1.5935109e-03   1.0000000e-06   1.3181146e+00   7.5877471e-01   2.1222869e-02   1.3568654e+00
   4.6000000e+01   3.3573837e-03   1.0000000e-06   7.1329292e-01   9.2513177e-01   5.9661408e-02   1.2823421e+00
   4.7000000e+01   2.8097581e-03   1.0000000e-06   8.8105149e-01   8.4737519e-01   4.8493448e-02   1.2300911e+00
   4.8000000e+01   2.3011654e-03   1.0000000e-06   1.4090283e+00   9.3888341e-01   3.2872765e-02   1.1922072e+00
   4.9000000e+01   2.3815633e-03   1.0000000e-06   4.4869198e-01   9.0627928e-01   1.1719193e-01   1.0672198e+00
   5.0000000e+01   3.3772901e-03   1.0000000e-06   5.0290761e-01   8.5340683e-01   1.2979692e-01   9.5174708e-01
   5.1000000e+01   2.2910727e-03   1.0000000e-06   6.7034828e-01   8.8345065e-01   1.1457826e-01   8.5693169e-01
   5.2000000e+01   1.3407749e-03   1.0000000e-06   6.9484741e-01   8.9183154e-01   3.7009241e-02   8.2877198e-01
   5.3000000e+01   1.9856448e-03   1.0000000e-06   7.0510589e-01   9.5709690e-01   6.0394113e-02   7.8100114e-01
   5.4000000e+01   2.1792345e-03   1.0000000e-06   1.0612878e+00   9.3728349e-01   9.2017226e-02   7.1408225e-01
   5.5000000e+01   2.3604388e-03   1.0000000e-06   7.6261982e-01   9.6011124e-01   1.1553571e-01   6.3529014e-01
   5.6000000e+01   1.8989911e-03   1.0000000e-06   5.7629223e-01   9.6044217e-01   3.6521835e-01   4.1747904e-01
   5.7000000e+01   3.8280485e-03   1.0000000e-06   5.6139537e-01   9.1567865e-01   4.9206046e-01   3.2605129e-01
   5.8000000e+01   1.3599114e-03   1.0000000e-06   1.5692072e+00   3.2447128e-01   4.2109919e-02   3.2185843e-01
   5.9000000e+01   9.4126805e-04   1.0000000e-06   1.5387164e+00   7.0679389e-01   4.0084523e-02   3.1287285e-01
   6.0000000e+01   9.4012128e-04   1.0000000e-06   9.4876841e-01   8.5856046e-01   1.2757585e-01   2.7935401e-01
   6.1000000e+01   6.9551410e-04   1.0000000e-06   5.6081213e-01   8.5856011e-01   1.7459775e-01   2.3879115e-01
   6.2000000e+01   1.1767760e-03   1.0000000e-06   6.3364208e-01   8.0889813e-01   5.8185841e-01   1.8710862e-01
   6.3000000e+01   7.3082535e-04   1.0000000e-06   6.1704343e-01   6.8795643e-01   2.3896761e-01   1.5968018e-01
   6.4000000e+01   4.3443561e-04   1.0000000e-06   1.2835960e+00   5.6817688e-01   6.0629765e-02   1.5438514e-01
   6.5000000e+01   4.5054115e-04   1.0000000e-06   6.5597603e-01   4.8103441e-01   3.1127490e-02   1.5213182e-01
   6.6000000e+01   6.5813713e-04   1.0000000e-06   5.7166863e-01   7.4848043e-01   4.5368696e-02   1.4703705e-01
   6.7000000e+01   6.6440462e-04   1.0000000e-06   1.9178046e+00   7.3196168e-01   3.1692523e-02   1.4366122e-01
   6.8000000e+01   4.9593212e-04   1.0000000e-06   3.3756386e-01   4.5604697e-01   2.4693131e-01   1.3133421e-01
   6.9000000e+01   7.9108716e-04   1.0000000e-06   3.7929577e-01  -1.4848388e-01   3.3214962e-01   1.3339022e-01
   7.0000000e+01   2.1544020e-04   1.0000000e-06   1.1119671e+00  -3.3345527e-01   1.8063195e-02   1.3421289e-01
   7.1000000e+01   1.6111825e-04   1.0000000e-06   2.0491536e+00  -3.8750906e-01   1.0974384e-02   1.3479050e-01
   7.2000000e+01   1.7470208e-04   1.0000000e-06   1.0375638e+00   1.9890035e-01   8.8104563e-03   1.3455932e-01
   7.3000000e+01   3.1581415e-04   1.0000000e-06   7.7167605e-01   5.7666942e-01   3.7513729e-02   1.3171297e-01
   7.4000000e+01   6.3749261e-04   1.0000000e-06   8.2051504e-01   8.0656001e-01   8.7669434e-02   1.2258966e-01
   7.5000000e+01   5.4515634e-04   1.0000000e-06   1.1801029e+00   8.1523404e-01   1.0702390e-01   1.1215145e-01
   7.6000000e+01   2.4176220e-04   1.0000000e-06   1.1247026e+00   8.5900008e-01   1.0527866e-01   1.0218806e-01
   7.7000000e+01   2.7368450e-04   1.0000000e-06   7.1105013e-01   8.6037072e-01   1.1268014e-01   9.2467684e-02
   7.8000000e+01   4.4583111e-04   1.0000000e-06   4.7441299e-01   9.0150338e-01   7.3359188e-02   8.6402353e-02
   7.9000000e+01   3.1472825e-04   1.0000000e-06   1.7462799e+00   8.9133457e-01   3.1929534e-02   8.3952668e-02
   8.0000000e+01   1.8776992e-04   1.0000000e-06   8.6179286e-01   9.0778368e-01   1.1734691e-01   7.5123288e-02
   8.1000000e+01   2.3569881e-04   1.0000000e-06   7.2800609e-01   9.0576842e-01   6.0408651e-02   7.1038859e-02
   8.2000000e+01   3.0669156e-04   1.0000000e-06   7.8506104e-01   8.9428464e-01   2.3279695e-01   5.6734256e-02
   8.3000000e+01   3.7189497e-04   1.0000000e-06   4.3937765e-01   8.8776737e-01   2.2998500e-01   5.1030882e-02
   8.4000000e+01   2.0857023e-04   1.0000000e-06   1.3836925e+00   1.7093984e-01   2.4171137e-02   5.0834562e-02
   8.5000000e+01   2.0754939e-04   1.0000000e-06   1.6596623e+00   4.4024503e-01   5.5894961e-02   4.9649242e-02
   8.6000000e+01   1.7971832e-04   1.0000000e-06   8.8631889e-01   6.9519477e-01   6.2113696e-02   4.7557025e-02
   8.7000000e+01   4.8696852e-04   1.0000000e-06   4.4934976e-01   8.6509782e-01   4.6965407e-01   3.8307679e-02
   8.8000000e+01   1.6351777e-04   1.0000000e-06   1.0949010e+00   7.6216867e-01   1.3668444e-01   3.4483922e-02
   8.9000000e+01   8.6166362e-05   1.0000000e-06   1.5256190e+00   7.8573042e-01   9.7197577e-02   3.1917756e-02
   9.0000000e+01   8.8724808e-05   1.0000000e-06   1.0148878e+00   7.7484202e-01   6.8184955e-02   3.0262747e-02
   9.1000000e+01   1.3096731e-04   1.0000000e-06   5.4964907e-01   7.7036234e-01   9.8722638e-02   2.8026012e-02
   9.2000000e+01   7.5017074e-05   1.0000000e-06   8.4514153e-01   7.4003545e-01   6.3238537e-02   2.6741010e-02
   9.3000000e+01   6.9140989e-05   1.0000000e-06   1.2646826e+00   3.5713004e-01   1.3419650e-02   2.6614963e-02
   9.4000000e+01   7.8452600e-05   1.0000000e-06   6.3982569e-01   6.8770317e-01   1.4607375e-01   2.4107145e-02
   9.5000000e+01   2.2362138e-04   1.0000000e-06   7.5245589e-01   6.9823033e-01   5.5187347e-01   2.1914546e-02
   9.6000000e+01   8.0641833e-05   1.0000000e-06   1.8287101e+00   5.9198570e-01   7.5472644e-02   2.0977827e-02
   9.7000000e+01   2.7538803e-05   1.0000000e-06   1.8834436e+00   5.8653949e-01   8.2404641e-02   2.0012928e-02
   9.8000000e+01   2.8503974e-05   1.0000000e-06   1.2804133e+00   5.6422104e-01   4.0547284e-02   1.9566553e-02
   9.9000000e+01   3.3905306e-05   1.0000000e-06   5.2514039e-01   6.1232087e-01   5.7904355e-02   1.8894046e-02
   1.0000000e+02   1.1972502e-04   1.0000000e-06   4.7754187e-01   6.0130307e-01   2.3315396e-01   1.6622126e-02
   1.0100000e+02   3.5509586e-05   1.0000000e-06   7.4771728e-01  -1.9020517e-01   5.6202940e-02   1.6824835e-02
   1.0200000e+02   3.4580638e-05   1.0000000e-06   1.8083597e+00  -1.6352657e-01   4.7870055e-02   1.6975146e-02
   1.0300000e+02   8.3080160e-05   1.0000000e-06   6.6077782e-01   4.7084608e-01   9.5361098e-02   1.6275730e-02
   1.0400000e+02   3.4419031e-05   1.0000000e-06   6.6845372e-01   1.9981550e-01   4.7284132e-02   1.6203230e-02
   1.0500000e+02   1.7018482e-05   1.0000000e-06   2.2933025e+00   2.8955686e-01   1.4845151e-02   1.6135223e-02
   1.0600000e+02   1.4067187e-05   1.0000000e-06   1.0628591e+00   6.8175913e-01   7.4162885e-03   1.6053880e-02
   1.0700000e+02   2.4564418e-05   1.0000000e-06   1.1391937e+00   7.2098916e-01   2.4456364e-02   1.5773152e-02
   1.0800000e+02   3.8449702e-05   1.0000000e-06   9.8435763e-01   6.9416342e-01   5.1475310e-02   1.5220766e-02
   1.0900000e+02   3.7755539e-05   1.0000000e-06   6.8606075e-01   6.3830073e-01   9.0632497e-02   1.4379497e-02
   1.1000000e+02   5.9129157e-05   1.0000000e-06   9.0519757e-01   5.9099847e-01   1.7056653e-01   1.4200461e-02
   1.1100000e+02   2.4871162e-05   1.0000000e-06   2.9169253e+00   5.1864806e-01   6.6871556e-02   1.3731972e-02
   1.1200000e+02   1.4680296e-05   1.0000000e-06   1.0066195e+00   3.9188047e-01   2.7232160e-02   1.3589784e-02
   1.1300000e+02   1.9870722e-05   1.0000000e-06   9.9614986e-01   3.2962448e-01   3.6734180e-02   1.3433502e-02
   1.1400000e+02   1.8440366e-05   1.0000000e-06   6.0106754e-01   3.7013703e-01   6.1004707e-02   1.3152225e-02
   1.1500000e+02   3.6262117e-05   1.0000000e-06   2.7772537e-01   1.1541290e-01   6.6259968e-02   1.3080321e-02
   1.1600000e+02   5.5997771e-05   1.0000000e-06   6.6793995e-01   5.1270243e-01   1.3920048e-02   1.2987910e-02
   1.1700000e+02   1.0971319e-05   1.0000000e-06   2.1775429e+00  -3.0130911e-02   1.7429845e-02   1.2996701e-02
   1.1800000e+02   7.8554775e-06   1.0000000e-06   2.5343219e+00   3.7507113e-01   2.9415785e-03   1.2982410e-02
   1.1900000e+02   1.3246014e-05   1.0000000e-06   2.4538739e+00   4.6029786e-01   7.9245128e-03   1.2935377e-02
   1.2000000e+02   2.0801495e-05   1.0000000e-06   1.9362748e+00   5.6099587e-01   1.2543806e-02   1.2845053e-02
   1.2100000e+02   2.5906193e-05   1.0000000e-06   1.4534368e+00   6.0767480e-01   2.7919287e-02   1.2630337e-02
   1.2200000e+02   2.3404825e-05   1.0000000e-06   7.3525077e-01   7.1691603e-01   3.3875877e-02   1.2327205e-02
   1.2300000e+02   3.0801844e-05   1.0000000e-06   5.7559809e-01   7.9242257e-01   5.4238330e-02   1.2064018e-02
   1.2400000e+02   1.5763336e-05   1.0000000e-06   1.0212772e+00   7.4825121e-01   1.6333732e-02   1.1917292e-02
   1.2500000e+02   1.2236608e-05   1.0000000e-06   2.4588003e+00   3.6278233e-01   4.7056969e-03   1.1897062e-02
   1.2600000e+02   8.2714254e-06   1.0000000e-06   6.2984320e-01   8.2119933e-01   2.8469340e-02   1.1620528e-02
   1.2700000e+02   1.6873493e-05   1.0000000e-06   3.6958758e-01   8.9860778e-01   5.8583561e-02   1.1012833e-02
   1.2800000e+02   1.9182295e-05   1.0000000e-06   7.9143363e-01   9.0153169e-01   9.1363758e-02   1.0115110e-02
   1.2900000e+02   5.9221539e-05   1.0000000e-06   2.5174322e-01   9.1193789e-01   2.1975281e-01   8.1392980e-03
   1.3000000e+02   1.9011086e-05   1.0000000e-06   7.8752207e-01   1.3639204e-01   1.8123643e-02   8.1204933e-03
   1.3100000e+02   8.4605319e-06   1.0000000e-06   1.9004887e+00  -6.1522244e-01   2.0649816e-02   8.2247204e-03
   1.3200000e+02   1.0552841e-05   1.0000000e-06   1.0558202e+00   8.7311268e-01   2.5047567e-02   8.0454780e-03
   1.3300000e+02   1.2056088e-05   1.0000000e-06   6.6590296e-01   9.2253330e-01   4.2198728e-02   7.7333797e-03
   1.3400000e+02   1.5147550e-05   1.0000000e-06   3.6943200e-01   9.3355159e-01   1.6846955e-01   6.5338224e-03
   1.3500000e+02   3.8199629e-05   1.0000000e-06   3.3949538e-01   9.4269928e-01   3.4860925e-01   4.4519312e-03
   1.3600000e+02   1.7444719e-05   1.0000000e-06   8.9772460e-01   8.7214965e-01   2.0157338e-01   3.6954449e-03
   1.3700000e+02   9.9220729e-06   1.0000000e-06   2.0498901e+00   8.0405163e-01   4.6232130e-02   3.5595237e-03
   1.3800000e+02   7.5954115e-06   1.0000000e-06   8.2647976e-01   8.3899216e-01   7.4892042e-02   3.3390176e-03
   1.3900000e+02   1.0536334e-05   1.0000000e-06   9.0126133e-01   8.3789383e-01   1.2031836e-01   3.0103951e-03
   1.4000000e+02   1.3031054e-05   1.0000000e-06   5.6947167e-01   8.1213507e-01   2.8244126e-01   2.3723216e-03
   1.4100000e+02   1.3163621e-05   1.0000000e-06   4.5692522e-01   7.3140949e-01   3.8358896e-01   1.8160571e-03
   1.4200000e+02   1.4154065e-05   1.0000000e-06   8.6441772e-01   4.9041921e-01   6.8537063e-01   1.6854134e-03
   1.4300000e+02   4.9481010e-06   1.0000000e-06   2.1539931e+00   5.0903522e-01   9.0367789e-02   1.6132194e-03
   1.4400000e+02   4.6964045e-06   1.0000000e-06   1.0863001e+00   2.3568751e-01   6.5080502e-02   1.5917482e-03
   1.4500000e+02   4.6318779e-06   1.0000000e-06   6.6827852e-01   3.8564141e-01   1.0623583e-01   1.5344884e-03
   1.4600000e+02   4.0439130e-06   1.0000000e-06   3.1687601e-01   2.0241246e-01   1.2961435e-01   1.5068713e-03
   1.4700000e+02   1.0184294e-05   1.0000000e-06   2.7839644e-01   7.0154533e-01   4.2728138e-01   1.3014040e-03
   1.4800000e+02   7.0200618e-06   1.0000000e-06   7.0097243e-01   4.1459621e-01   9.5866587e-02   1.2548251e-03
   1.4900000e+02   3.8785076e-06   1.0000000e-06   1.9390291e+00   1.0397899e-01   4.3506585e-02   1.2503281e-03
   1.5000000e+02   2.7966759e-06   1.0000000e-06   6.1682515e-01   6.4656251e-01   7.7188438e-02   1.1902071e-03
   1.5100000e+02   5.6351584e-06   1.0000000e-06   4.2644268e-01   4.3864442e-01   1.2614603e-01   1.1324158e-03
   1.5200000e+02   3.9216157e-06   1.0000000e-06   9.8137020e-01   7.1871549e-01   7.1991940e-02   1.0753177e-03
   1.5300000e+02   2.6707242e-06   1.0000000e-06   4.6468949e-01   7.4252321e-01   9.4672723e-02   1.0020493e-03
   1.5400000e+02   3.6039226e-06   1.0000000e-06   6.6538023e-01   5.4258997e-01   8.2815366e-02   9.5955775e-04
   1.5500000e+02   3.6929525e-06   1.0000000e-06   9.3755109e-01   4.7039025e-01   1.0095968e-01   9.1797734e-04
   1.5600000e+02   8.2553432e-06   1.0000000e-06   4.8878402e-01   1.3532383e-01   4.1149879e-01   9.1002090e-04
   1.5700000e+02   1.8645520e-06   1.0000000e-06   1.3509229e+00   3.2143273e-01   6.9808960e-02   8.9163267e-04
   1.5800000e+02   1.5760913e-06   1.0000000e-06   2.0790422e+00  -3.0136551e-01   2.0463236e-02   8.9729996e-04
   1.5900000e+02   1.6438544e-06   1.0000000e-06   1.3177286e+00  -2.3508362e-01   3.4044103e-02   9.0496846e-04
   1.6000000e+02   1.2672413e-06   1.0000000e-06   4.7980168e-01   3.6874516e-01   3.6298150e-02   8.9337761e-04
   1.6100000e+02   3.6971952e-06   1.0000000e-06   6.8689206e-01   3.1966361e-01   1.5169810e-01   8.5970020e-04
   1.6200000e+02   2.6511128e-06   1.0000000e-06   5.7360148e-01   3.8636463e-01   8.9646225e-02   8.3296218e-04
   1.6300000e+02   1.5152590e-06   1.0000000e-06   7.6355304e-01   4.0495996e-01   6.4100541e-02   8.1280746e-04
   1.6400000e+02   1.2919266e-06   1.0000000e-06   1.4070158e+00   2.9898884e-01   4.5871972e-02   8.0244880e-04
   1.6500000e+02   1.1587698e-06   1.0000000e-06   7.6151490e-01   3.0757111e-01   2.1342600e-02   7.9734777e-04
   1.6600000e+02   2.0961543e-06   1.0000000e-06   1.0220218e+00   3.2555718e-01   1.4271923e-01   7.6787623e-04
   1.6700000e+02   1.3486648e-06   1.0000000e-06   3.6985031e-01   2.1336909e-01   1.5330331e-01   7.5160984e-04
   1.6800000e+02   1.0588199e-06   1.0000000e-06   3.2889407e-01   1.0608694e-01   7.2954256e-02   7.4919747e-04
   1.6900000e+02   6.0949527e-07   1.0000000e-06   9.7823625e-01   8.9163675e-02   1.7710574e-02   7.4813112e-04
   1.7000000e+02   6.0062309e-07   1.0000000e-06   1.5177111e+00   1.6412822e-01   1.6379545e-02   7.4621779e-04
   1.7100000e+02   2.6984487e-06   1.0000000e-06   5.8482928e-01   4.1828210e-01   3.6865208e-02   7.3513586e-04
   1.7200000e+02   1.1479116e-06   1.0000000e-06   1.6954739e+00   4.4448640e-01   1.4935746e-02   7.3032172e-04
   1.7300000e+02   5.4044716e-07   1.0000000e-06   2.3781239e+00   3.5907689e-01   2.1274932e-02   7.2488761e-04
   1.7400000e+02   5.2038555e-07   1.0000000e-06   1.8477007e+00   3.9640179e-01   1.1537787e-02   7.2161311e-04
   1.7500000e+02   6.0467689e-07   1.0000000e-06   8.2665394e-01   4.8321600e-01   1.9094621e-02   7.1505668e-04
   1.7600000e+02   7.1602707e-07   1.0000000e-06   8.1924540e-01   5.8443756e-01   4.5246940e-02   6.9664258e-04
   1.7700000e+02   8.7934682e-07   1.0000000e-06   3.4361189e-01   6.3307008e-01   8.0007698e-02   6.6276316e-04
   1.7800000e+02   1.5587132e-06   1.0000000e-06   6.4121780e-01   5.1010485e-01   4.1562008e-02   6.4914444e-04
   1.7900000e+02   5.7577376e-07   1.0000000e-06   1.2480537e+00  -4.8923423e-01   2.4385649e-02   6.5703399e-04
   1.8000000e+02   4.5640094e-07   1.0000000e-06   2.2651785e+00   3.3901749e-01   4.5306672e-03   6.5603078e-04
   1.8100000e+02   5.0665298e-07   1.0000000e-06   1.0154396e+00   6.0903607e-01   1.2997883e-02   6.5087266e-04
   1.8200000e+02   7.1786333e-07   1.0000000e-06   9.1237052e-01   7.5024095e-01   2.1443614e-02   6.4046798e-04
   1.8300000e+02   9.4721771e-07   1.0000000e-06   7.0716860e-01   7.7922554e-01   5.4634843e-02   6.1359348e-04
   1.8400000e+02   1.0870823e-06   1.0000000e-06   4.4925629e-01   8.3075027e-01   8.9765624e-02   5.6866320e-04
   1.8500000e+02   2.0922992e-06   1.0000000e-06   8.7085890e-01   8.3725368e-01   1.8891738e-01   5.4637400e-04
   1.8600000e+02   7.7545327e-07   1.0000000e-06   2.7454557e+00   8.1350528e-01   3.6471919e-02   5.3028968e-04
   1.8700000e+02   5.2606791e-07   1.0000000e-06   1.9997464e+00   8.1290118e-01   2.1894950e-02   5.2089524e-04
   1.8800000e+02   7.3524152e-07   1.0000000e-06   1.2462202e+00   8.2996147e-01   4.4211402e-02   5.0194605e-04
   1.8900000e+02   1.0725477e-06   1.0000000e-06   1.0960557e+00   8.3520371e-01   9.7048209e-02   4.6203809e-04
   1.9000000e+02   8.9416083e-07   1.0000000e-06   8.1156943e-01   8.3257569e-01   1.0054565e-01   4.2414133e-04
   1.9100000e+02   5.4389509e-07   1.0000000e-06   6.0774078e-01   8.6014595e-01   1.2067518e-01   3.8101160e-04
   1.9200000e+02   1.8120137e-06   1.0000000e-06   7.5285370e-01   8.4940461e-01   1.9225714e-01   3.2112624e-04
   1.9300000e+02   1.1781339e-06   1.0000000e-06   8.5203222e-01   7.6491456e-01   2.3536985e-01   2.9323098e-04
   1.9400000e+02   8.1576496e-07   1.0000000e-06   2.2542674e+00  -4.2920164e-01   6.1697942e-02   3.0143921e-04
   1.9500000e+02   5.0757930e-07   1.0000000e-06   4.7155434e-01   2.5217686e-01   7.1308413e-02   2.9674853e-04
   1.9600000e+02   3.6805310e-07   1.0000000e-06   7.6254171e-01  -4.4592396e-01   5.3236138e-02   3.0412202e-04
   1.9700000e+02   3.8372579e-07   1.0000000e-06   2.0601979e-01   7.8881500e-01   9.5595011e-02   2.8175635e-04
   1.9800000e+02   4.6968030e-07   1.0000000e-06   2.3385368e-01   8.4360970e-01   2.0522696e-01   2.3503533e-04
   1.9900000e+02   2.9095009e-07   1.0000000e-06   8.1987729e-01   8.2693660e-01   6.5789976e-02   2.2241845e-04
   2.0000000e+02   6.4953190e-07   1.0000000e-06   8.1224779e-01   8.6435592e-01   4.9260351e-02   2.1770076e-04
   2.0100000e+02   5.1586004e-07   1.0000000e-06   2.5469164e+00   6.7196842e-01   3.0059971e-02   2.1335840e-04
   2.0200000e+02   4.2871178e-07   1.0000000e-06   5.8295897e-01   8.1233726e-01   1.5852948e-01   1.8692592e-04
   2.0300000e+02   3.9349664e-07   1.0000000e-06   5.1787454e-01   7.2398186e-01   1.1537569e-01   1.7195678e-04
   2.0400000e+02   2.2286682e-07   1.0000000e-06   5.2262530e-01   8.2533976e-01   1.0812420e-01   1.5696296e-04
   2.0500000e+02   2.3429410e-07   1.0000000e-06   4.3146943e-01   8.6068906e-01   9.1543322e-02   1.4478074e-04
   2.0600000e+02   8.7209238e-07   1.0000000e-06   7.9024194e-01   8.0639032e-01   1.1776944e-01   1.3799809e-04
   2.0700000e+02   3.4667424e-07   1.0000000e-06   2.3375862e+00   7.8658576e-01   4.2014906e-02   1.3348551e-04
   2.0800000e+02   2.3592261e-07   1.0000000e-06   2.3172356e+00   6.8692964e-01   3.8766402e-02   1.2998523e-04
   2.0900000e+02   4.2389611e-07   1.0000000e-06   2.0041837e+00   7.3990947e-01   7.6872279e-02   1.2277600e-04
   2.1000000e+02   4.9905534e-07   1.0000000e-06   1.2768373e+00   7.1679578e-01   1.3820961e-01   1.1124385e-04
   2.1100000e+02   3.4717523e-07   1.0000000e-06   3.7444972e-01   7.6542902e-01   1.5684412e-01   9.8530533e-05
   2.1200000e+02   5.0674003e-07   1.0000000e-06   4.9111192e-01   7.5016143e-01   1.6448710e-01   8.7034996e-05
   2.1300000e+02   2.5387095e-07   1.0000000e-06   1.4003283e+00  -3.7199999e-01   7.2674728e-02   8.9580603e-05
   2.1400000e+02   1.5483680e-07   1.0000000e-06   9.9455062e-01   4.9434306e-01   4.1438144e-02   8.7804885e-05
   2.1500000e+02   2.1198284e-07   1.0000000e-06   9.0619894e-01   8.7689329e-01   1.3346599e-01   7.7732982e-05
   2.1600000e+02   7.2521090e-07   1.0000000e-06   7.3804917e-01   8.8783675e-01   3.4101560e-01   5.5553760e-05
   2.1700000e+02   2.5231769e-07   1.0000000e-06   1.4584380e+00   7.9426513e-01   3.0961404e-01   4.3176016e-05
   2.1800000e+02   1.6157966e-07   1.0000000e-06   1.8822592e+00   2.3604343e-01   9.3640220e-02   4.2404083e-05
   2.1900000e+02   1.1638782e-07   1.0000000e-06   5.2632714e-01   4.7226428e-01   7.9341519e-02   4.0922791e-05
   2.2000000e+02   1.2797842e-07   1.0000000e-06   3.9023067e-01   8.1279744e-01   1.0212831e-01   3.7604703e-05
   2.2100000e+02   1.3669135e-07   1.0000000e-06   2.9245974e-01   8.3492937e-01   1.9854521e-01   3.1638894e-05
   2.2200000e+02   5.8841463e-07   1.0000000e-06   4.4726852e-01   5.6963559e-01   3.6778638e-01   2.6776645e-05
   2.2300000e+02   3.3582471e-07   1.0000000e-06   9.4986322e-01   6.6805214e-01   1.1278901e-01   2.4860835e-05
   2.2400000e+02   1.0674609e-07   1.0000000e-06   2.5011311e+00  -5.0589877e-01   6.2163327e-02   2.5677295e-05
   2.2500000e+02   4.7824659e-08   1.0000000e-06   1.9521599e+00   2.6479203e-01   4.5113909e-02   2.5395139e-05
   2.2600000e+02   5.0887676e-08   1.0000000e-06   1.2072544e+00   4.3773862e-01   3.4738937e-02   2.5021541e-05
   2.2700000e+02   7.2872528e-08   1.0000000e-06   5.0317252e-01   8.8730715e-01   4.9054242e-02   2.3939143e-05
   2.2800000e+02   1.2342175e-07   1.0000000e-06   4.5920797e-01   9.6517706e-01   1.6430329e-01   2.0169094e-05
   2.2900000e+02   2.8020836e-07   1.0000000e-06   5.9100934e-01   8.9616465e-01   6.0498970e-01   1.4948724e-05
   2.3000000e+02   8.5891372e-08   1.0000000e-06   1.6633156e+00   9.1015233e-01   2.9016147e-01   1.1146692e-05
   2.3100000e+02   8.7677550e-08   1.0000000e-06   1.9585732e+00   7.7484453e-01   3.0458976e-01   8.7822596e-06
   2.3200000e+02   5.2404963e-08   1.0000000e-06   6.2230080e-01   7.5280355e-01   4.1267136e-01   6.5070364e-06
   2.3300000e+02   1.2239023e-07   1.0000000e-06   4.8104019e-01   7.1837123e-01   6.7521655e-01   4.5353862e-06
   2.3400000e+02   4.1376791e-08   1.0000000e-06   8.4049620e-01   7.7658450e-02   3.2976307e-01   4.6640133e-06
   2.3500000e+02   3.2746464e-08   1.0000000e-06   1.1200257e+00   4.1950797e-01   1.2767275e-01   4.4471822e-06
   2.3600000e+02   3.4308750e-08   1.0000000e-06   8.9716079e-01   6.2677152e-01   2.2572001e-01   3.8973146e-06
   2.3700000e+02   6.9619319e-08   1.0000000e-06   7.9917479e-01   5.5386790e-01   3.0090178e-01   3.6057546e-06
   2.3800000e+02   2.3369718e-08   1.0000000e-06   1.8847685e+00   4.6362763e-01   1.9355818e-01   3.3399234e-06
   2.3900000e+02   1.8905729e-08   1.0000000e-06   1.4721894e+00   4.9282822e-01   8.0077661e-02   3.2165445e-06
   2.4000000e+02   2.8999897e-08   1.0000000e-06   1.1312602e+00   4.0333242e-01   1.4113847e-01   3.0617527e-06
   2.4100000e+02   2.8022021e-08   1.0000000e-06   5.3127469e-01   3.3980260e-01   2.1899911e-01   2.9032257e-06
   2.4200000e+02   2.3469602e-08   1.0000000e-06   3.9761512e-01   1.1055989e-01   2.8093088e-01   2.9275152e-06
   2.4300000e+02   6.4940784e-09   1.0000000e-06   4.7802843e-01   2.9001819e-01   8.5106167e-02   2.8651961e-06
   2.4400000e+02   1.0742892e-08   1.0000000e-06   9.6668711e-01   2.4469349e-01   3.6570171e-02   2.8413738e-06
   2.4500000e+02   9.6220605e-09   1.0000000e-06   1.0005894e+00   3.1422514e-01   2.7430583e-02   2.8178546e-06
   2.4600000e+02   6.6411053e-09   1.0000000e-06   2.3325135e+00  -5.6875673e-03   1.1083928e-02   2.8182053e-06
   2.4700000e+02   6.6390858e-09   1.0000000e-06   1.5350916e+00   2.0486621e-01   4.4166643e-02   2.7953616e-06
   2.4800000e+02   1.0442548e-08   1.0000000e-06   1.5894049e+00   2.7171775e-01   4.9423781e-02   2.7610250e-06
   2.4900000e+02   1.3037934e-08   1.0000000e-06   9.1356981e-01   2.1832799e-01   1.0989603e-01   2.7109981e-06
   2.5000000e+02   1.0812132e-08   1.0000000e-06   6.0860701e-01   2.5598044e-01   1.1412864e-01   2.6487381e-06
   2.5100000e+02   3.9593817e-09   1.0000000e-06   6.2895018e-01  -1.6318612e-01   3.6757073e-02   2.6663566e-06
   2.5200000e+02   4.2448342e-09   1.0000000e-06   1.0727254e+00   2.6354767e-01   1.2660775e-02   2.6576592e-06
   2.5300000e+02   2.5207761e-09   1.0000000e-06   1.5391470e+00   2.3617141e-01   7.2885066e-03   2.6531513e-06
   2.5400000e+02   3.8410205e-09   1.0000000e-06   2.4510822e+00   4.8394922e-01   8.3070979e-03   2.6425554e-06
   2.5500000e+02   6.1445657e-09   1.0000000e-06   2.1250326e+00   4.4824612e-01   1.9543805e-02   2.6198123e-06
   2.5600000e+02   6.0834343e-09   1.0000000e-06   1.2105068e+00   3.8568351e-01   3.5575734e-02   2.5852964e-06
   2.5700000e+02   8.8677586e-09   1.0000000e-06   4.8820450e-01   4.2816290e-01   5.1476713e-02   2.5311742e-06
   2.5800000e+02   1.5442901e-09   1.0000000e-06   6.8251000e-01   4.1525600e-01   1.1096944e-02   2.5196399e-06
   2.5900000e+02   1.5551618e-09   1.0000000e-06   2.1141187e+00   1.0871723e-01   6.2732178e-03   2.5179705e-06
   2.6000000e+02   1.9374886e-09   1.0000000e-06   1.3718180e+00   4.5778362e-01   9.9363756e-03   2.5066157e-06
   2.6100000e+02   1.6680429e-09   1.0000000e-06   4.8205200e-01   6.7732981e-01   2.0394210e-02   2.4722764e-06
   2.6200000e+02   2.3632566e-09   1.0000000e-06   6.2556622e-01   6.7771764e-01   5.4691106e-02   2.3827164e-06
   2.6300000e+02   2.2362216e-09   1.0000000e-06   3.4536455e-01   7.6926978e-01   1.7820905e-02   2.3502081e-06
   2.6400000e+02   2.2341360e-09   1.0000000e-06   1.4235207e+00   7.6562292e-01   1.0560647e-02   2.3312602e-06
   2.6500000e+02   6.4907357e-09   1.0000000e-06   6.6736450e-01   8.6462977e-01   4.3818053e-02   2.2435243e-06
   2.6600000e+02   2.1708953e-09   1.0000000e-06   1.1379711e+00   8.6388351e-01   6.7221361e-02   2.1146045e-06
   2.6700000e+02   1.9261585e-09   1.0000000e-06   1.4013728e+00   8.5024144e-01   4.5284259e-02   2.0338116e-06
   2.6800000e+02   1.7790142e-09   1.0000000e-06   5.0304798e-01   8.6130204e-01   7.4487720e-02   1.9048853e-06
   2.6900000e+02   2.8249182e-09   1.0000000e-06   4.1401584e-01   9.1285482e-01   9.2093056e-02   1.7462157e-06
   2.7000000e+02   2.9704628e-09   1.0000000e-06   8.4973583e-01   9.3367103e-01   1.6995697e-01   1.4729591e-06
   2.7100000e+02   3.5862046e-09   1.0000000e-06   4.2466468e-01   9.4725860e-01   2.6150030e-01   1.1149489e-06
   2.7200000e+02   5.1167823e-09   1.0000000e-06   7.1686378e-01   8.9293966e-01   2.0240102e-01   1.0648751e-06
   2.7300000e+02   3.1109509e-09   1.0000000e-06   2.2475507e+00  -4.7284239e-01   5.4556637e-02   1.0935442e-06
   2.7400000e+02   2.1936191e-09   1.0000000e-06   8.7216525e-01   5.8278306e-01   4.5984285e-02   1.0650227e-06
   2.7500000e+02   2.5199781e-09   1.0000000e-06   5.4808496e-01   9.4700464e-01   1.2319256e-01   9.4171651e-07
   2.7600000e+02   3.3711367e-09   1.0000000e-06   3.2548605e-01   9.4680006e-01   3.7633181e-01   6.1680898e-07
   2.7700000e+02   3.3018405e-09   1.0000000e-06   3.0824631e-01   8.6462894e-01   4.3022132e-01   5.0649400e-07
   2.7800000e+02   2.5562390e-09   1.0000000e-06   9.3531653e-01   7.9992232e-01   3.5836855e-01   3.7736149e-07
   2.7900000e+02   1.3287080e-09   1.0000000e-06   8.5347669e-01   6.3099561e-01   1.7223841e-01   3.5774483e-07
   2.8000000e+02   9.4813018e-10   1.0000000e-06   2.1722063e+00  -1.5496939e-01   3.5188392e-02   3.5991058e-07
   2.8100000e+02   8.1124523e-10   1.0000000e-06   3.2567738e-01   4.5292051e-01   5.7184671e-02   3.5106872e-07
   2.8200000e+02   1.1808820e-09   1.0000000e-06   2.2842685e-01   3.5484207e-01   1.8787423e-01   3.3341648e-07
   2.8300000e+02   1.1751516e-09   1.0000000e-06   3.6835884e-01   7.0039618e-02   1.7372253e-01   3.3264497e-07
   2.8400000e+02   7.8574964e-10   1.0000000e-06   6.9951437e-01  -4.5705000e-02   6.0134178e-02   3.3415722e-07
   2.8500000e+02   7.8832722e-10   1.0000000e-06   1.1811611e+00   2.6570062e-02   2.2047447e-02   3.3404267e-07
   2.8600000e+02   4.2273064e-10   1.0000000e-06   1.4154481e+00   3.0335281e-01   5.9406972e-03   3.3344604e-07
   2.8700000e+02   5.3510018e-10   1.0000000e-06   2.0106127e+00   5.2917680e-01   8.1428434e-03   3.3201722e-07
   2.8800000e+02   8.3349849e-10   1.0000000e-06   1.6940865e+00   4.9747895e-01   1.4436324e-02   3.2965897e-07
   2.8900000e+02   1.4846372e-09   1.0000000e-06   1.5452781e+00   4.7916168e-01   5.6109546e-02   3.2120648e-07
   2.9000000e+02   1.7723503e-09   1.0000000e-06   1.2569962e+00   4.4417103e-01   9.6476645e-02   3.0869321e-07
   2.9100000e+02   1.8902105e-09   1.0000000e-06   7.4416264e-01   4.6365169e-01   1.3379966e-01   2.9184645e-07
   2.9200000e+02   1.0628481e-09   1.0000000e-06   6.5533997e-01   4.0384300e-01   2.4749581e-01   2.8503309e-07
   2.9300000e+02   4.1993163e-10   1.0000000e-06   2.5896248e+00   4.1365028e-02   1.6913460e-02   2.8487440e-07
   2.9400000e+02   3.1528081e-10   1.0000000e-06   1.3528698e+00   1.5120654e-01   9.6233596e-03   2.8447278e-07
   2.9500000e+02   4.2849041e-10   1.0000000e-06   1.0170835e+00   6.1194801e-01   1.5042878e-02   2.8187440e-07
   2.9600000e+02   7.5635528e-10   1.0000000e-06   9.5272247e-01   6.5845505e-01   5.1620824e-02   2.7251362e-07
   2.9700000e+02   8.1846770e-10   1.0000000e-06   7.3147219e-01   6.3452473e-01   8.8024177e-02   2.5795990e-07
   2.9800000e+02   1.2708781e-09   1.0000000e-06   8.8246658e-01   5.9387608e-01   1.5984356e-01   2.5197457e-07
   2.9900000e+02   5.8490464e-10   1.0000000e-06   2.7404452e+00   5.4780744e-01   8.1685939e-02   2.4131433e-07
   3.0000000e+02   2.5663229e-10   1.0000000e-06   9.0856106e-01   4.7640699e-01   4.2733540e-02   2.3657533e-07
   3.0100000e+02   2.8492419e-10   1.0000000e-06   9.8467234e-01   4.0892971e-01   4.1726437e-02   2.3271302e-07
   3.0200000e+02   2.1361059e-10   1.0000000e-06   5.2740891e-01   4.2680270e-01   6.4326487e-02   2.2672847e-07
   3.0300000e+02   2.6843475e-10   1.0000000e-06   2.5056982e-01   8.1929035e-02   3.7587354e-02   2.2618979e-07
   3.0400000e+02   5.3579606e-10   1.0000000e-06   6.5824264e-01   4.3104446e-01   1.7653125e-02   2.2449756e-07
   3.0500000e+02   2.3296738e-10   1.0000000e-06   1.8595738e+00   3.9090339e-01   5.8452473e-03   2.2398785e-07
   3.0600000e+02   2.5624894e-10   1.0000000e-06   2.6254954e+00   4.1410067e-01   1.1657681e-02   2.2291923e-07
   3.0700000e+02   3.9051972e-10   1.0000000e-06   2.1667339e+00   5.9944981e-01   1.9184470e-02   2.2038222e-07
   3.0800000e+02   3.7337046e-10   1.0000000e-06   1.1370603e+00   6.4573504e-01   3.5426569e-02   2.1542322e-07
   3.0900000e+02   4.1246723e-10   1.0000000e-06   5.8023539e-01   6.0873507e-01   6.6294247e-02   2.0703994e-07
   3.1000000e+02   6.1468331e-10   1.0000000e-06   2.9788775e-01   7.2432778e-01   6.8991337e-02   1.9694006e-07
   3.1100000e+02   2.2529874e-10   1.0000000e-06   1.1139653e+00  -6.0686909e-01   2.7074317e-02   2.0022075e-07
   3.1200000e+02   1.4215885e-10   1.0000000e-06   1.0590393e+00   6.1901242e-01   7.7184919e-03   1.9926782e-07
   3.1300000e+02   2.0728662e-10   1.0000000e-06   1.2186141e+00   7.8749797e-01   2.8485565e-02   1.9482919e-07
   3.1400000e+02   6.0891485e-10   1.0000000e-06   7.6620337e-01   8.0995949e-01   5.8600142e-02   1.8570263e-07
   3.1500000e+02   3.0909674e-10   1.0000000e-06   2.0025715e+00   7.9944022e-01   1.4882860e-02   1.8350066e-07
   3.1600000e+02   3.2576427e-10   1.0000000e-06   3.0069974e+00   7.9644723e-01   5.3257540e-02   1.7581649e-07
   3.1700000e+02   4.6270146e-10   1.0000000e-06   2.2502088e+00   7.7591627e-01   6.4658468e-02   1.6714977e-07
   3.1800000e+02   4.7113014e-10   1.0000000e-06   8.3524890e-01   7.5771869e-01   9.6651117e-02   1.5526700e-07
   3.1900000e+02   2.3788349e-10   1.0000000e-06   5.0428938e-01   7.5086527e-01   8.8623416e-02   1.4521952e-07
   3.2000000e+02   1.4356878e-10   1.0000000e-06   1.7126575e+00  -6.0931139e-01   2.8077881e-02   1.4773934e-07
   3.2100000e+02   1.6755073e-10   1.0000000e-06   9.6285982e-01  -2.1368220e-01   1.6473832e-02   1.4827847e-07
   3.2200000e+02   2.1607854e-10   1.0000000e-06   8.1064827e-01   5.7936818e-01   3.7212671e-02   1.4515131e-07
   3.2300000e+02   3.3237110e-10   1.0000000e-06   7.1990584e-01   8.4207886e-01   6.8052616e-02   1.3693699e-07
   3.2400000e+02   1.8542179e-10   1.0000000e-06   7.1271918e-01   8.6166988e-01   7.6409251e-02   1.2803127e-07
   3.2500000e+02   1.5159634e-10   1.0000000e-06   1.4577063e+00   8.1892553e-01   4.2310051e-02   1.2363424e-07
   3.2600000e+02   2.0381767e-10   1.0000000e-06   1.0043080e+00   8.0704030e-01   6.5145684e-02   1.1723066e-07
   3.2700000e+02   1.9508751e-10   1.0000000e-06   4.8275686e-01   8.1766524e-01   1.7409259e-01   1.0122712e-07
   3.2800000e+02   3.3267374e-10   1.0000000e-06   5.6026784e-01   8.4217038e-01   1.4711506e-01   8.9048278e-08
   3.2900000e+02   3.7230372e-10   1.0000000e-06   5.5225408e-01   8.3685210e-01   2.7771952e-01   6.9680366e-08
   3.3000000e+02   2.7971920e-10   1.0000000e-06   8.8001982e-01   7.6267292e-01   2.8526963e-01   6.2432102e-08
   3.3100000e+02   1.4928329e-10   1.0000000e-06   2.4637457e+00  -1.9127171e-01   1.4999503e-01   6.4877682e-08
   3.3200000e+02   1.1123289e-10   1.0000000e-06   6.4090942e-01   4.5450251e-02   8.7386216e-02   6.4867720e-08
   3.3300000e+02   8.7057328e-11   1.0000000e-06   3.4549228e-01  -8.7516275e-02   9.1023241e-02   6.5648480e-08
   3.3400000e+02   1.8705848e-10   1.0000000e-06   2.4769330e-01   8.3429599e-01   4.2590595e-01   5.4532409e-08
   3.3500000e+02   9.2193143e-11   1.0000000e-06   4.9356348e-01   6.6637207e-01   3.4788011e-02   5.3287028e-08
   3.3600000e+02   1.5710533e-10   1.0000000e-06   8.7252411e-01   8.3658473e-01   7.5084433e-02   4.9987910e-08
   3.3700000e+02   1.5771403e-10   1.0000000e-06   1.5477803e+00   7.5425774e-01   1.6243449e-01   4.4186316e-08
   3.3800000e+02   1.5740878e-10   1.0000000e-06   7.3936238e-01   6.9875483e-01   1.5742234e-01   3.9639400e-08
   3.3900000e+02   7.1921650e-11   1.0000000e-06   4.9857503e-01   6.9731342e-01   1.4006037e-01   3.5988667e-08
   3.4000000e+02   6.3430222e-11   1.0000000e-06   6.5481437e-01   4.8350202e-01   4.3412927e-02   3.5259789e-08
   3.4100000e+02   7.6898781e-11   1.0000000e-06   4.1289580e-01   2.6695407e-01   8.6480512e-02   3.4570892e-08
   3.4200000e+02   1.4958266e-10   1.0000000e-06   6.3819924e-01   4.6864878e-01   1.8169967e-01   3.2110164e-08
   3.4300000e+02   1.6441372e-10   1.0000000e-06   6.8511003e-01   2.4206607e-01   2.6099593e-01   3.1161129e-08
   3.4400000e+02   4.0144648e-11   1.0000000e-06   1.0474460e+00   2.2194227e-01   5.6715496e-02   3.0817105e-08
   3.4500000e+02   4.0268247e-11   1.0000000e-06   1.3724798e+00   3.1644446e-01   2.8080646e-02   3.0554294e-08
   3.4600000e+02   4.9703361e-11   1.0000000e-06   3.3483469e-01   6.0083011e-01   2.7550572e-02   3.0056056e-08
   3.4700000e+02   4.2642793e-11   1.0000000e-06   4.5025219e-01   6.9145843e-01   4.9103661e-02   2.9055127e-08
   3.4800000e+02   4.0258071e-11   1.0000000e-06   3.9050830e-01   7.3599388e-01   5.8985717e-02   2.7817960e-08
   3.4900000e+02   7.7175471e-11   1.0000000e-06   5.7386601e-01   6.8724662e-01   6.2847878e-02   2.6646729e-08
   3.5000000e+02   6.1723076e-11   1.0000000e-06   1.0324606e+00   5.8895441e-01   2.9945557e-02   2.6184714e-08
   3.5100000e+02   2.9317892e-11   1.0000000e-06   2.1510885e+00  -5.9591759e-01   1.3942779e-02   2.6403904e-08
   3.5200000e+02   2.8121020e-11   1.0000000e-06   1.8087780e+00  -1.8819458e-01   1.0859997e-02   2.6459367e-08
   3.5300000e+02   4.3453404e-11   1.0000000e-06   1.3598673e+00   4.4998503e-01   1.9988583e-02   2.6225630e-08
   3.5400000e+02   4.0748974e-11   1.0000000e-06   7.1761606e-01   6.6715826e-01   4.3537327e-02   2.5478074e-08
   3.5500000e+02   4.0983264e-11   1.0000000e-06   3.7590010e-01   6.2627863e-01   5.8891388e-02   2.5015066e-08
   3.5600000e+02   2.3522660e-11   1.0000000e-06   9.3572093e-01   7.7239466e-01   7.7677686e-02   2.3546581e-08
   3.5700000e+02   3.4288171e-11   1.0000000e-06   5.4841877e-01   8.2750554e-01   1.0016029e-01   2.1635525e-08
   3.5800000e+02   9.2278256e-11   1.0000000e-06   6.2807928e-01   8.4171880e-01   1.5977027e-01   2.0202298e-08
   3.5900000e+02   3.2830687e-11   1.0000000e-06   1.8098415e+00   8.3747639e-01   6.1010032e-02   1.9181901e-08
   3.6000000e+02   2.8090000e-11   1.0000000e-06   1.5600396e+00   7.3466036e-01   4.0159598e-02   1.8623300e-08
   3.6100000e+02   3.9781209e-11   1.0000000e-06   6.6496738e-01   6.6544813e-01   6.3872000e-02   1.7853836e-08
   3.6200000e+02   5.3232892e-11   1.0000000e-06   5.4877452e-01   7.6302819e-01   1.1646549e-01   1.7073763e-08
   3.6300000e+02   3.5393018e-11   1.0000000e-06   1.3503984e+00   7.1073935e-01   4.6565973e-02   1.6518156e-08
   3.6400000e+02   2.8928286e-11   1.0000000e-06   4.4195250e-01   8.1312964e-01   7.8835593e-02   1.5477855e-08
   3.6500000e+02   2.9753942e-11   1.0000000e-06   6.2436798e-01   8.1416419e-01   1.7939564e-01   1.3315165e-08
   3.6600000e+02   7.9713936e-11   1.0000000e-06   7.3098762e-01   7.5925376e-01   2.5193476e-01   1.2690167e-08
   3.6700000e+02   2.3456185e-11   1.0000000e-06   2.1507859e+00   7.3520350e-01   1.1053721e-01   1.1697580e-08
   3.6800000e+02   1.2124756e-11   1.0000000e-06   1.1539067e+00   6.0917773e-01   2.3357898e-02   1.1533169e-08
   3.6900000e+02   1.1316893e-11   1.0000000e-06   6.7453248e-01   4.1818260e-01   1.3727262e-02   1.1467865e-08
   3.7000000e+02   4.0615555e-11   1.0000000e-06   3.9159406e-01   7.8517835e-01   7.2340308e-02   1.0828683e-08
   3.7100000e+02   2.4078433e-11   1.0000000e-06   9.9677959e-01   7.5959664e-01   6.4005490e-02   1.0312068e-08
   3.7200000e+02   1.2731842e-11   1.0000000e-06   5.7319949e-01   7.3438599e-01   1.1806230e-01   9.4541593e-09
   3.7300000e+02   3.7460136e-11   1.0000000e-06   7.7414835e-01   6.9173008e-01   1.2943526e-01   9.0417262e-09
   3.7400000e+02   9.8927419e-12   1.0000000e-06   2.4701194e+00   5.3747794e-01   2.4366340e-02   8.9252463e-09
   3.7500000e+02   7.1734601e-12   1.0000000e-06   2.1109549e+00   5.9062785e-01   1.0647504e-02   8.8694494e-09
   3.7600000e+02   7.9676909e-12   1.0000000e-06   9.5251766e-01   6.7161942e-01   3.5588428e-02   8.6606111e-09
   3.7700000e+02   9.8262449e-12   1.0000000e-06   6.1919953e-01   6.8452333e-01   6.5443838e-02   8.2829462e-09
   3.7800000e+02   2.0766686e-11   1.0000000e-06   3.4043844e-01   6.9945146e-01   1.7715392e-01   7.7874466e-09
   3.7900000e+02   9.3556574e-12   1.0000000e-06   7.1840074e-01   6.6716817e-01   6.9420130e-02   7.4376816e-09
   3.8000000e+02   1.3431053e-11   1.0000000e-06   8.1726684e-01   7.1997480e-01   5.0005791e-02   7.1745480e-09
   3.8100000e+02   9.9404206e-12   1.0000000e-06   8.6936151e-01   7.2394845e-01   4.1612561e-02   7.0672303e-09
   3.8200000e+02   8.1078107e-12   1.0000000e-06   2.7176734e+00  -2.3265256e-01   8.7833624e-03   7.0819292e-09
   3.8300000e+02   6.5758460e-12   1.0000000e-06   6.7508594e-01   4.6106792e-01   2.1340920e-02   7.0135280e-09
   3.8400000e+02   1.0047954e-11   1.0000000e-06   4.2715886e-01   8.6035348e-01   7.0144419e-02   6.5950373e-09
   3.8500000e+02   1.1064464e-11   1.0000000e-06   3.7824152e-01   8.5724611e-01   1.1371334e-01   5.9646638e-09
   3.8600000e+02   2.2352468e-11   1.0000000e-06   3.7031616e-01   8.3311758e-01   1.9682810e-01   5.4852353e-09
   3.8700000e+02   1.2786166e-11   1.0000000e-06   1.0072495e+00   7.8385496e-01   5.1353404e-02   5.2673396e-09
   3.8800000e+02   8.4339956e-12   1.0000000e-06   1.3133182e+00   8.7947002e-01   2.2037776e-02   5.1655458e-09
   3.8900000e+02   9.0493453e-12   1.0000000e-06   1.6973970e+00   8.3294734e-01   2.9443399e-02   5.0395646e-09
   3.9000000e+02   1.0175009e-11   1.0000000e-06   4.8117478e-01   8.8857767e-01   1.1565844e-01   4.5295395e-09
   3.9100000e+02   4.2554333e-11   1.0000000e-06   5.6951830e-01   9.0706162e-01   3.5200470e-01   3.1555239e-09
   3.9200000e+02   1.2342085e-11   1.0000000e-06   1.3337413e+00   7.9660935e-01   7.5597864e-02   2.9689961e-09
   3.9300000e+02   5.8881762e-12   1.0000000e-06   2.3964437e+00   8.5109798e-01   5.1072996e-02   2.8410550e-09
   3.9400000e+02   5.9963886e-12   1.0000000e-06   1.2163814e+00   8.5297506e-01   7.4235549e-02   2.6634322e-09
   3.9500000e+02   7.8992690e-12   1.0000000e-06   5.8854408e-01   8.6098857e-01   1.8041447e-01   2.2629455e-09
   3.9600000e+02   1.1122750e-11   1.0000000e-06   5.8478327e-01   8.5426391e-01   3.1228149e-01   1.6994376e-09
   3.9700000e+02   1.9547562e-11   1.0000000e-06   5.9181713e-01   7.4178357e-01   6.5461928e-01   1.3398056e-09
   3.9800000e+02   4.0206885e-12   1.0000000e-06   1.3582094e+00   6.4482176e-01   1.9314889e-01   1.1894978e-09
   3.9900000e+02   4.9234430e-12   1.0000000e-06   2.1312035e+00   1.9866770e-01   9.0502022e-02   1.1728660e-09
   4.0000000e+02   4.1170150e-12   1.0000000e-06   5.3374362e-01   6.8454226e-01   1.0876769e-01   1.0895151e-09
   4.0100000e+02   1.1876916e-11   1.0000000e-06   3.5421306e-01   8.3966885e-01   3.1591214e-01   8.2204429e-10
   4.0200000e+02   3.4201393e-12   1.0000000e-06   5.7430858e-01   6.5511055e-01   2.1534699e-01   7.1862961e-10
   4.0300000e+02   2.5516495e-12   1.0000000e-06   1.0721049e+00   4.0894976e-01   1.2611209e-01   6.8656673e-10
   4.0400000e+02   2.5499422e-12   1.0000000e-06   7.8298684e-01   6.6485431e-01   8.5443897e-02   6.4904532e-10
   4.0500000e+02   8.7224496e-12   1.0000000e-06   7.7494008e-01   7.8123964e-01   3.7595159e-01   5.5894322e-10
   4.0600000e+02   3.7525687e-12   1.0000000e-06   1.8372282e+00   7.9831170e-01   3.3313815e-01   4.2534255e-10
   4.0700000e+02   2.7543043e-12   1.0000000e-06   8.2332312e-01   8.2500925e-01   3.9075046e-01   3.0314139e-10
   4.0800000e+02   5.2824807e-12   1.0000000e-06   4.7216608e-01   7.6666226e-01   5.9756840e-01   2.0126891e-10
   4.0900000e+02   4.4921535e-12   1.0000000e-06   5.6452419e-01   6.5686103e-01   3.7433717e-01   1.6206252e-10
   4.1000000e+02   9.9851794e-13   1.0000000e-06   1.3585684e+00  -3.8994899e-02   3.4295263e-01   1.7336623e-10
   4.1100000e+02   8.8558967e-13   1.0000000e-06   1.0491515e+00   4.3810267e-01   4.0547432e-02   1.7040372e-10
   4.1200000e+02   2.1957097e-12   1.0000000e-06   7.3638498e-01   6.2944996e-01   3.4550039e-01   1.4097442e-10
   4.1300000e+02   1.8374277e-12   1.0000000e-06   7.0642831e-01   8.8712561e-01   3.3554414e-01   1.2048792e-10
   4.1400000e+02   1.1829787e-12   1.0000000e-06   2.4435802e+00   8.3149074e-01   7.5205735e-02   1.1306564e-10
   4.1500000e+02   8.7657778e-13   1.0000000e-06   1.2525996e+00   8.1220931e-01   2.6631592e-01   9.0333425e-11
   4.1600000e+02   8.6385839e-13   1.0000000e-06   7.2165213e-01   6.1913901e-01   4.1570991e-01   7.3278811e-11
   4.1700000e+02   5.9852519e-13   1.0000000e-06   4.0078525e-01   5.5304336e-01   2.8211702e-01   6.4199289e-11
   4.1800000e+02   3.7648995e-13   1.0000000e-06   5.3773152e-01   7.1195798e-01   1.1505311e-01   5.9168292e-11
   4.1900000e+02   3.8252898e-13   1.0000000e-06   1.0002835e+00   4.3523329e-01   1.0446782e-01   5.6751565e-11
   4.2000000e+02   4.3594715e-13   1.0000000e-06   1.4929762e+00   3.7166427e-01   2.1811705e-01   5.3402069e-11
   4.2100000e+02   2.3853794e-13   1.0000000e-06   4.4015619e-01   7.4697856e-01   2.5712321e-01   4.4100631e-11


==> data/quadratic_n16__l5_2_3.dat <==
   1.0000000e+00   5.5255714e-01   1.0000000e-06   2.7103861e+00   3.9091518e-01   1.2502339e-01   3.8322500e+00
   2.0000000e+00   2.0807232e-01   1.0000000e-06   1.1860010e+00   4.1188791e-01   1.9730863e-01   3.5875932e+00
   3.0000000e+00   1.4564181e-01   1.0000000e-06   8.0480182e-01   4.3553504e-01   9.6563983e-02   3.4508294e+00
   4.0000000e+00   9.2880144e-02   1.0000000e-06   4.9047420e-01   5.1941176e-01   1.7442203e-01   3.1800649e+00
   5.0000000e+00   1.2079037e-01   1.0000000e-06   5.8558077e-01   5.9076232e-01   1.5675587e-01   2.9134697e+00
   6.0000000e+00   5.5313855e-02   1.0000000e-06   5.5320119e-01   5.8799228e-01   5.9785123e-02   2.8145804e+00
   7.0000000e+00   4.1360860e-02   1.0000000e-06   6.5586101e-01   7.1206512e-01   7.7884811e-02   2.6629381e+00
   8.0000000e+00   4.4113508e-02   1.0000000e-06   4.9279206e-01   8.2035079e-01   9.0757642e-02   2.4685461e+00
   9.0000000e+00   5.4095261e-02   1.0000000e-06   6.3039144e-01   9.3314342e-01   1.9936145e-01   2.0170897e+00
   1.0000000e+01   1.3201659e-01   1.0000000e-06   5.6688986e-01   9.4379211e-01   5.6549439e-01   1.0133053e+00
   1.1000000e+01   4.3994897e-02   1.0000000e-06   4.3632103e-01   6.0824399e-01   1.5439622e-01   9.2650521e-01
   1.2000000e+01   3.7451677e-02   1.0000000e-06   8.6382975e-01   9.4732681e-01   2.7511295e-01   6.8988464e-01
   1.3000000e+01   2.6731045e-02   1.0000000e-06   4.6981254e-01   9.7408571e-01   6.4145292e-01   2.7750313e-01
   1.4000000e+01   3.0608770e-02   1.0000000e-06   5.9867088e-01   8.7901833e-01   1.5130041e+00   1.3660851e-01
   1.5000000e+01   7.8639614e-03   1.0000000e-06   4.8088318e-01   6.0581404e-01   2.2061993e-01   1.2075480e-01
   1.6000000e+01   6.3881152e-03   1.0000000e-06   1.0567337e+00   7.0019144e-01   1.2773536e-01   1.1050469e-01
   1.7000000e+01   6.6674777e-03   1.0000000e-06   6.6788351e-01   8.0182634e-01   2.2259042e-01   9.1964125e-02
   1.8000000e+01   4.8537331e-03   1.0000000e-06   5.7564816e-01   8.6910497e-01   4.2995340e-01   6.0829291e-02
   1.9000000e+01   6.5584471e-03   1.0000000e-06   5.8556969e-01   8.7024237e-01   7.1507454e-01   3.1417329e-02
   2.0000000e+01   1.9286365e-03   1.0000000e-06   4.0604457e-01   6.4327447e-01   4.6201390e-01   2.4719137e-02
   2.1000000e+01   1.0812551e-03   1.0000000e-06   5.1249118e-01   7.1686930e-01   2.9347712e-01   2.0163292e-02
   2.2000000e+01   1.2470558e-03   1.0000000e-06   6.1422281e-01   4.2571262e-01   3.7334057e-01   1.8275458e-02
   2.3000000e+01   5.9063160e-04   1.0000000e-06   4.2594977e-01   5.7748626e-01   1.5881610e-01   1.6767614e-02
   2.4000000e+01   2.5325831e-04   1.0000000e-06   8.5228468e-01  -1.3084207e-01   6.2701233e-02   1.6937277e-02
   2.5000000e+01   2.1171708e-04   1.0000000e-06   4.9657451e-01   7.4268485e-01   3.1192041e-02   1.6548693e-02
   2.6000000e+01   2.8729286e-04   1.0000000e-06   4.6903013e-01   8.8275508e-01   1.6992878e-01   1.4128211e-02
   2.7000000e+01   3.6750096e-04   1.0000000e-06   6.0697182e-01   9.5588556e-01   2.6615757e-01   1.0591519e-02
   2.8000000e+01   7.4621669e-04   1.0000000e-06   5.6663627e-01   9.6172873e-01   7.7323906e-01   3.5224754e-03
   2.9000000e+01   2.0462830e-04   1.0000000e-06   3.8136262e-01   6.8991631e-01   3.5310519e-01   2.8123767e-03
   3.0000000e+01   1.2141639e-04   1.0000000e-06   6.0916373e-01   6.3001387e-01   2.1835774e-01   2.4719228e-03
   3.1000000e+01   1.3026006e-04   1.0000000e-06   4.1294815e-01   9.4520985e-01   5.4473399e-01   1.2771955e-03
   3.2000000e+01   1.9728574e-04   1.0000000e-06   5.7234829e-01   9.7270738e-01   9.9558710e-01   2.9779162e-04
   3.3000000e+01   4.1817656e-05   1.0000000e-06   3.9862647e-01   8.8363925e-01   6.5216968e-01   1.5552588e-04
   3.4000000e+01   1.0539805e-05   1.0000000e-06   8.6739941e-01   8.0908516e-01   6.7625023e-01   9.3706936e-05
   3.5000000e+01   6.1345397e-06   1.0000000e-06   3.9472664e-01   4.9252823e-01   3.6435099e-01   8.2432567e-05
   3.6000000e+01   3.3146603e-06   1.0000000e-06   3.9892018e-01   5.7965413e-01   2.3720132e-01   7.2861951e-05
   3.7000000e+01   2.8431175e-06   1.0000000e-06   4.3173425e-01   8.4223413e-01   1.5012174e-01   6.3922036e-05
   3.8000000e+01   2.9072168e-06   1.0000000e-06   4.0768803e-01   9.1463558e-01   3.9487136e-01   4.2091416e-05
   3.9000000e+01   3.7117281e-06   1.0000000e-06   6.8785973e-01   8.2085714e-01   9.8236473e-01   2.7757335e-05
   4.0000000e+01   1.8853238e-06   1.0000000e-06   4.7131291e-01   6.2972843e-01   5.4879626e-01   2.1679031e-05
   4.1000000e+01   6.5774167e-07   1.0000000e-06   5.0918632e-01   1.9992079e-01   1.3869828e-01   2.1282802e-05
   4.2000000e+01   3.3334571e-07   1.0000000e-06   8.1157516e-01   5.5841439e-02   6.6732326e-02   2.1250857e-05
   4.3000000e+01   2.9574997e-07   1.0000000e-06   5.2114123e-01   5.8997554e-01   4.0816185e-02   2.0750946e-05
   4.4000000e+01   3.1088356e-07   1.0000000e-06   4.2194072e-01   7.7985591e-01   1.0909412e-01   1.9038314e-05
   4.5000000e+01   5.1779222e-07   1.0000000e-06   6.0914940e-01   9.2495393e-01   1.8304222e-01   1.5870387e-05
   4.6000000e+01   3.7413136e-07   1.0000000e-06   3.9805585e-01   9.4179178e-01   3.0087860e-01   1.1486016e-05
   4.7000000e+01   3.4499629e-07   1.0000000e-06   5.4660888e-01   9.7356947e-01   5.7271415e-01   5.2991189e-06
   4.8000000e+01   5.2976261e-07   1.0000000e-06   5.8470003e-01   9.2293666e-01   1.4144485e+00   3.3083305e-06
   4.9000000e+01   1.5907410e-07   1.0000000e-06   4.4747800e-01   9.2585233e-01   8.1856891e-01   1.2995768e-06
   5.0000000e+01   7.2074365e-08   1.0000000e-06   5.9528432e-01   3.7830491e-01   4.2653219e-01   1.2046252e-06
   5.1000000e+01   5.8575961e-08   1.0000000e-06   7.5110026e-01   7.0202242e-01   1.2610281e-01   1.1032999e-06
   5.2000000e+01   5.1629113e-08   1.0000000e-06   3.6546717e-01   8.5345018e-01   5.1408009e-01   6.8617343e-07
   5.3000000e+01   8.2434009e-08   1.0000000e-06   5.3649954e-01   9.5374006e-01   7.7201674e-01   2.4104450e-07
   5.4000000e+01   2.3143439e-08   1.0000000e-06   3.6204659e-01   7.3267063e-01   4.0401528e-01   1.8217736e-07
   5.5000000e+01   8.0878039e-09   1.0000000e-06   6.0990711e-01   8.3700566e-01   4.5076871e-01   1.2201811e-07
   5.6000000e+01   6.4564392e-09   1.0000000e-06   4.7224881e-01   8.9570082e-01   2.9433476e-01   9.1257896e-08
   5.7000000e+01   1.0851783e-08   1.0000000e-06   5.2109571e-01   9.2594428e-01   7.0967516e-01   3.9715487e-08
   5.8000000e+01   5.4838591e-09   1.0000000e-06   4.0496703e-01   8.6367776e-01   7.8598572e-01   2.0254773e-08
   5.9000000e+01   2.1693679e-09   1.0000000e-06   7.5728897e-01   3.4408627e-01   7.1866153e-01   2.0475474e-08
   6.0000000e+01   7.6724385e-10   1.0000000e-06   4.4322906e-01   2.5849370e-01   3.8297513e-01   1.9943118e-08
   6.1000000e+01   5.2762951e-10   1.0000000e-06   4.4134127e-01   5.9459024e-01   2.2692075e-01   1.7631829e-08
   6.2000000e+01   1.1166805e-09   1.0000000e-06   5.4437016e-01   7.5905235e-01   3.1852832e-01   1.3859795e-08
   6.3000000e+01   3.9753187e-10   1.0000000e-06   5.1215483e-01   1.4564941e-01   9.2743827e-02   1.3731589e-08
   6.4000000e+01   2.9046799e-10   1.0000000e-06   6.3271167e-01   8.3410903e-01   9.9925174e-02   1.2609817e-08
   6.5000000e+01   3.4218772e-10   1.0000000e-06   5.0487647e-01   8.5874380e-01   2.3415992e-01   1.0187172e-08
   6.6000000e+01   2.5426483e-10   1.0000000e-06   6.6125511e-01   8.5280704e-01   3.0982521e-01   7.6745955e-09
   6.7000000e+01   5.3879920e-10   1.0000000e-06   7.6151811e-01   8.6305350e-01   4.1793734e-01   5.1669299e-09
   6.8000000e+01   1.4775264e-10   1.0000000e-06   4.6418818e-01   4.6330083e-01   1.1841799e-01   4.9134665e-09
   6.9000000e+01   1.1998682e-10   1.0000000e-06   8.5234640e-01   3.1833668e-01   7.5502288e-02   4.8082489e-09
   7.0000000e+01   1.5482586e-10   1.0000000e-06   4.0812405e-01   9.1814210e-01   2.5390531e-01   3.7189423e-09
   7.1000000e+01   1.3836254e-10   1.0000000e-06   6.2168513e-01   9.7939672e-01   5.1790747e-01   1.8733815e-09
   7.2000000e+01   1.7629547e-10   1.0000000e-06   7.0933844e-01   9.5637237e-01   1.3509959e+00   7.5922195e-10
   7.3000000e+01   3.3415878e-11   1.0000000e-06   4.1435210e-01   9.4748804e-01   6.7177011e-01   3.2057404e-10
   7.4000000e+01   1.7968731e-11   1.0000000e-06   6.4830698e-01   8.1585182e-01   3.8810325e-01   2.3058047e-10
   7.5000000e+01   1.2381424e-11   1.0000000e-06   4.0402715e-01   8.9656633e-01   6.0484320e-01   1.2228833e-10
   7.6000000e+01   1.4828872e-11   1.0000000e-06   7.0985227e-01   8.8831474e-01   1.5865172e+00   5.7349571e-11
   7.7000000e+01   4.9621530e-12   1.0000000e-06   3.4660612e-01   5.0985009e-01   9.2786205e-01   5.4851741e-11
   7.8000000e+01   1.9899604e-12   1.0000000e-06   3.8717480e-01   5.8634460e-01   1.7580526e-01   4.9813799e-11
   7.9000000e+01   1.5590581e-12   1.0000000e-06   5.4132935e-01   5.7032665e-01   1.2995416e-01   4.6427265e-11
   8.0000000e+01   1.5752045e-12   1.0000000e-06   5.4545728e-01   7.2335616e-01   2.3923840e-01   3.9151352e-11
   8.1000000e+01   1.8344027e-12   1.0000000e-06   4.8805435e-01   7.1698593e-01   1.9263342e-01   3.4151034e-11
   8.2000000e+01   9.0967678e-13   1.0000000e-06   6.5944983e-01   4.9888703e-01   7.0320091e-02   3.3018657e-11
   8.3000000e+01   6.0252885e-13   1.0000000e-06   6.5391495e-01   7.1371136e-01   1.5327961e-01   2.9619429e-11
   8.4000000e+01   5.0859239e-13   1.0000000e-06   4.4673300e-01   8.0170143e-01   1.4577019e-01   2.6285016e-11
   8.5000000e+01   8.5004967e-13   1.0000000e-06   6.7429802e-01   8.9836475e-01   3.1099979e-01   1.9278535e-11
   8.6000000e+01   5.9651401e-13   1.0000000e-06   4.4302417e-01   8.6864670e-01   3.7366034e-01   1.3501173e-11
   8.7000000e+01   3.6878393e-13   1.0000000e-06   3.9953506e-01   7.2992412e-01   1.4198425e-01   1.2172741e-11
   8.8000000e+01   2.6996154e-13   1.0000000e-06   4.7231802e-01   8.7642918e-01   3.7870989e-01   8.4300378e-12
   8.9000000e+01   6.0055439e-13   1.0000000e-06   6.7137565e-01   9.2172426e-01   4.6547467e-01   5.0481398e-12
   9.0000000e+01   2.6552540e-13   1.0000000e-06   4.6285749e-01   8.4664978e-01   3.2767039e-01   3.7524343e-12
   9.1000000e+01   1.9058433e-13   1.0000000e-06   8.3803160e-01   8.3124833e-01   4.8475360e-01   2.4580176e-12


==> data/quadratic_n16__l5_3_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.2931363e-02   1.3694143e-01   1.2557728e+00  -9.8492556e-02   9.6667536e-02   2.9471684e+00
   3.0000000e+00   1.4820773e-02   1.4085784e-01   1.2843376e+00   2.7484202e-01   2.8068708e-02   2.9255140e+00
   4.0000000e+00   1.2174294e-02   5.8389656e-02   5.1913512e-01   2.8768270e-01   8.4714096e-02   2.8640691e+00
   5.0000000e+00   2.0849988e-02   1.8890520e-02   2.1766880e-01   2.4425635e-01   1.2088698e-01   2.7997046e+00
   6.0000000e+00   3.8862226e-03   1.7175679e-02   1.6047974e-01   1.6688004e-01   4.9158119e-02   2.7800510e+00
   7.0000000e+00   3.1149696e-03   2.7670883e-02   2.3718373e-01   2.6252173e-01   3.9092920e-02   2.7535178e+00
   8.0000000e+00   1.2427980e-02   6.7362382e-03   6.0735710e-01   3.0485480e-01   7.3797779e-02   2.6985189e+00
   9.0000000e+00   1.2226986e-02   5.5268776e-03   6.0613616e-01   2.4519932e-01   1.3049892e+00   2.6531458e+00
   1.0000000e+01   4.4516359e-03   4.8804763e-03   2.9045510e-01   1.6797738e-01   8.2216940e-01   2.6336762e+00
   1.1000000e+01   5.4256056e-03   9.1519333e-03   1.2330464e-01   7.2729426e-02   4.0722625e-02   2.6280537e+00
   1.2000000e+01   2.3101246e-03   1.5794910e-02   1.9507955e-01  -2.9961013e-02   4.3995177e-02   2.6304205e+00
   1.3000000e+01   1.2729425e-03   1.8372772e-02   1.4891106e-01   5.6697478e-02   2.3956931e-02   2.6276010e+00
   1.4000000e+01   4.6496826e-03   1.0264515e-02   3.6113316e-01   2.3471489e-01   1.4116781e-01   2.6073938e+00
   1.5000000e+01   3.9621205e-03   3.1937826e-03   5.2595538e-01   2.2083465e-01   9.4503804e-01   2.5914774e+00
   1.6000000e+01   2.3835666e-03   3.8557621e-03   2.7886403e-01   2.1718432e-01   5.0815845e-01   2.5748557e+00
   1.7000000e+01   2.0863119e-03   5.0616694e-03   4.3609362e-02   2.5952150e-01   1.0564158e-01   2.5180030e+00
   1.8000000e+01   1.9317564e-03   2.0803988e-03   2.2172868e-01   1.2236315e-01   2.1983845e-01   2.5140041e+00
   1.9000000e+01   1.6354962e-03   1.3305472e-02   1.1858794e-01   1.1951500e-01   2.2168618e-02   2.5079538e+00
   2.0000000e+01   1.6573848e-03   1.3220151e-02   3.0565626e-01   1.4094110e-01   8.0448063e-02   2.5013432e+00
   2.1000000e+01   2.1202609e-03   2.5760558e-03   5.2103983e-01   1.5188758e-01   3.9037777e-01   2.4968906e+00
   2.2000000e+01   1.2117828e-03   5.8901561e-03   3.3066759e-01   1.9468312e-01   7.2002267e-02   2.4947274e+00
   2.3000000e+01   4.5247437e-04   2.6415923e-02   2.0909020e-01   9.7424366e-02   1.4686669e-02   2.4914247e+00
   2.4000000e+01   1.5995479e-03   3.4581986e-03   2.6839690e-01   2.8573098e-01   3.7258998e-02   2.4848933e+00
   2.5000000e+01   1.6948096e-03   6.4572713e-03   7.6651153e-02   3.3495919e-01   1.2426825e-01   2.4375218e+00
   2.6000000e+01   3.3824220e-03   8.8259235e-04   3.7054977e-01   2.7650889e-01   1.2133147e+00   2.4251508e+00
   2.7000000e+01   1.1974053e-03   2.1507202e-03   3.6806408e-01   2.9717656e-01   1.9243477e+00   2.4044891e+00
   2.8000000e+01   1.4849128e-03   1.7796044e-03   3.4976170e-01   2.8291444e-01   2.9057094e-01   2.3984035e+00
   2.9000000e+01   1.5182937e-03   6.4006539e-03   8.7434275e-02   2.6735650e-01   1.3353934e-01   2.3606378e+00
   3.0000000e+01   8.0943367e-04   1.3438441e-03   2.7757939e-01   1.7642773e-01   2.4014514e-01   2.3491715e+00
   3.1000000e+01   1.9079079e-03   2.7004146e-03   2.7936062e-01   2.2253959e-01   2.2902117e-02   2.3433319e+00
   3.2000000e+01   1.4420650e-03   1.1064881e-02   3.0290631e-01  -1.1954584e-01   1.1734064e-01   2.3525399e+00
   3.3000000e+01   1.2095780e-03   1.5533226e-03   4.7185510e-01  -6.9628129e-02   4.4743562e-01   2.3537423e+00
   3.4000000e+01   6.9680664e-04   8.8744278e-03   3.5320076e-01   2.4834915e-01   3.9159931e-02   2.3509074e+00
   3.5000000e+01   6.1964924e-04   1.0075496e-02   1.0654171e-01   2.6956609e-01   3.8749552e-02   2.3390404e+00
   3.6000000e+01   6.3622820e-04   2.3326786e-03   8.7836657e-02   2.9144568e-01   1.1073773e-01   2.3209946e+00
   3.7000000e+01   1.6467934e-03   1.0427279e-03   2.5867205e-01   3.9463079e-01   2.0461472e-01   2.2767562e+00
   3.8000000e+01   2.0164964e-03   7.1620576e-04   3.0937921e-01   2.9751604e-01   2.8291253e+00   2.2488666e+00
   3.9000000e+01   8.3323118e-04   1.4323991e-03   4.6720131e-01   2.7828728e-01   6.3771146e-01   2.2427339e+00
   4.0000000e+01   5.4623540e-04   4.4914213e-03   3.7569953e-01   7.4341450e-02   2.0879430e-02   2.2397396e+00
   4.1000000e+01   5.4642218e-04   4.7359480e-03   4.0875409e-01   1.4351305e-01   2.2007515e-02   2.2392995e+00
   4.2000000e+01   3.0518237e-04   6.6479447e-02   5.2661700e-01  -2.4318421e-01   5.3369125e-03   2.2422358e+00
   4.3000000e+01   6.6653782e-04   4.0129020e-03   2.3357821e-01  -1.4217362e-01   3.4512523e-02   2.2545395e+00
   4.4000000e+01   3.6494874e-04   9.2163696e-04   5.0922092e-01  -2.1471503e-01   2.9972608e-01   2.2568302e+00
   4.5000000e+01   5.1418404e-04   3.9047122e-03   5.1817222e-01   6.8641384e-02   2.0510357e-02   2.2566334e+00
   4.6000000e+01   2.1757700e-04   3.8758231e-02   3.1309398e-01   2.2286361e-01   1.9092235e-02   2.2474240e+00
   4.7000000e+01   9.3463908e-04   7.4607064e-04   3.9664548e-01   3.5672301e-01   7.7252513e-02   2.2435761e+00
   4.8000000e+01   7.1314067e-04   8.6925528e-03   8.3704098e-02   4.1506726e-01   4.5469121e-02   2.2031894e+00
   4.9000000e+01   8.4604037e-04   6.0168673e-04   1.6342483e-01   3.7350310e-01   3.3730080e-01   2.1702052e+00
   5.0000000e+01   1.2207055e-03   7.4058392e-04   4.3838183e-01   1.2764170e-01   2.4978611e-01   2.1691404e+00
   5.1000000e+01   1.2175216e-03   8.5447466e-03   4.8982527e-01  -8.7353671e-02   1.1572726e-02   2.1702728e+00
   5.2000000e+01   4.7953984e-04   1.4052238e-02   1.8863623e-01  -1.7225842e-01   4.1777413e-02   2.1742920e+00
   5.3000000e+01   1.0958306e-03   3.8829114e-03   2.4316872e-01   3.6563423e-01   6.2051576e-02   2.1621873e+00
   5.4000000e+01   3.0412834e-04   1.2047408e-03   1.7628764e-01   3.7072167e-01   3.8348346e-01   2.1435159e+00
   5.5000000e+01   5.9180243e-04   1.5713196e-03   9.1896084e-02   3.4959450e-01   8.2590750e-02   2.1284473e+00
   5.6000000e+01   8.0868511e-04   1.7465607e-03   4.3435292e-01   3.6459047e-01   2.9367981e-01   2.1249058e+00
   5.7000000e+01   2.9355088e-04   4.2202613e-03   4.2865733e-01   3.2544254e-01   1.3816654e-01   2.1219377e+00
   5.8000000e+01   4.9285787e-04   4.1636778e-03   2.0916228e-01  -2.0281787e-01   1.9341124e-02   2.1261946e+00
   5.9000000e+01   3.7856804e-04   1.7342317e-03   2.6071747e-01  -2.9682824e-01   3.4710911e-01   2.1331540e+00
   6.0000000e+01   1.6333452e-04   1.5916014e-03   2.0456072e-01  -1.5870852e-01   1.4404589e-01   2.1346991e+00
   6.1000000e+01   1.4863554e-04   4.0567416e-03   4.1925521e-02   3.0313210e-01   9.6516810e-03   2.1285441e+00
   6.2000000e+01   5.4651871e-04   1.2870510e-03   4.3069817e-01   5.4351795e-01   7.0789638e-02   2.0885534e+00
   6.3000000e+01   1.0590365e-03   3.9528868e-04   8.1171930e-01   5.1453648e-01   7.2681854e-01   2.0764488e+00
   6.4000000e+01   4.0584041e-04   9.6005528e-04   3.2504932e-01   4.9160946e-01   1.7519662e+00   2.0491028e+00
   6.5000000e+01   1.0035746e-03   5.1089283e-04   2.9086302e-01   5.0959953e-01   1.3575372e+00   2.0272983e+00
   6.6000000e+01   1.3540401e-03   1.0259891e-03   1.8527608e-01   4.9165006e-01   9.9673819e-01   1.9682811e+00
   6.7000000e+01   3.1327240e-04   3.2125205e-04   6.0951922e-02   4.5640632e-01   4.1256741e+00   1.8661711e+00
   6.8000000e+01   5.4147190e-04   1.7297108e-04   8.0563193e-02  -2.8191865e-01   6.3035798e-01   1.8768662e+00
   6.9000000e+01   1.1602875e-03   5.1086490e-04   5.7584996e-01  -3.1141135e-01   6.7321303e-01   1.8831077e+00
   7.0000000e+01   3.4764168e-04   1.2808275e-03   3.2215084e-01  -3.0430512e-01   1.4780448e+00   1.8967942e+00
   7.1000000e+01   4.8695210e-04   7.1531158e-04   2.9949492e-01  -3.6356983e-01   1.1608235e+00   1.9031158e+00
   7.2000000e+01   6.6060196e-04   1.1682469e-03   1.5492991e-01  -3.7729102e-01   9.6305116e-01   1.9254558e+00
   7.3000000e+01   3.7619085e-04   3.7025068e-04   6.5544408e-02  -3.9933920e-01   2.4477336e+00   1.9888600e+00
   7.4000000e+01   3.7976171e-04   2.7939031e-04   6.4585368e-02   4.6218661e-01   6.4843902e-01   1.9705572e+00
   7.5000000e+01   4.3599024e-04   2.7259310e-04   5.5338597e-01   4.3077236e-01   3.6769351e+00   1.9645026e+00
   7.6000000e+01   4.8407118e-04   9.9671750e-04   3.2793812e-01   4.1952169e-01   1.0892658e+00   1.9507118e+00
   7.7000000e+01   5.6053314e-04   5.0001795e-04   2.9463685e-01   4.6431044e-01   4.2988480e-01   1.9446627e+00
   7.8000000e+01   7.3379686e-04   5.5767145e-04   1.6221688e-01   4.5827388e-01   1.4658850e+00   1.9246577e+00
   7.9000000e+01   1.8143188e-04   2.4672185e-04   1.0188871e-01   4.4660877e-01   4.0805022e+00   1.8980496e+00
   8.0000000e+01   2.5500316e-04   4.5027489e-04   6.1881754e-02  -2.6906179e-01   1.9042191e-01   1.9042519e+00
   8.1000000e+01   5.4371526e-04   6.4871307e-04   5.5254924e-01  -2.4862235e-01   1.9962955e-01   1.9057373e+00
   8.2000000e+01   1.3661588e-04   3.5064075e-03   3.9611966e-01  -1.9512974e-01   1.7190282e-01   1.9077614e+00
   8.3000000e+01   3.0504186e-04   3.1852453e-03   2.7404850e-01  -3.3180161e-01   2.3325297e-02   1.9114814e+00
   8.4000000e+01   1.9477767e-04   1.0237824e-03   1.4121313e-01  -2.9916514e-01   3.0472882e-01   1.9170057e+00
   8.5000000e+01   6.5352144e-05   6.4267509e-04   1.2726172e-01  -1.2977150e-01   1.4736627e-01   1.9175835e+00
   8.6000000e+01   5.6273096e-05   5.5860387e-03   4.9932248e-02   5.2504480e-01   5.8731262e-03   1.9116944e+00
   8.7000000e+01   5.4742622e-04   4.4768261e-04   5.4276580e-01   3.0452377e-01   1.1061458e-01   1.9077112e+00
   8.8000000e+01   2.7751299e-04   1.6569772e-03   4.8265520e-01   4.3169165e-01   4.0050237e-01   1.9025881e+00
   8.9000000e+01   3.9640186e-04   1.8729808e-03   2.2348566e-01   3.7574134e-01   2.3785906e-01   1.8921421e+00
   9.0000000e+01   1.9435865e-04   9.3115161e-04   1.5956558e-01   1.7723354e-01   2.2093587e-01   1.8898705e+00
   9.1000000e+01   5.1927966e-04   1.2146373e-03   1.8142458e-01   6.0737103e-01   8.5202625e-02   1.8656946e+00
   9.2000000e+01   5.8940468e-04   5.4357399e-04   9.6743474e-02   6.0334407e-01   9.5551850e-01   1.8006641e+00
   9.3000000e+01   1.1119503e-03   2.7604726e-04   4.1591478e-01   3.6362358e-01   1.2461198e+00   1.7763682e+00
   9.4000000e+01   3.0839760e-04   4.7725541e-04   6.5920440e-01   3.6051304e-01   2.5153982e+00   1.7701506e+00
   9.5000000e+01   6.9209602e-04   2.0235124e-03   2.2446275e-01  -2.6197439e-01   1.1549250e-01   1.7770165e+00
   9.6000000e+01   3.8327988e-04   1.5275181e-03   1.4334462e-01   1.0262660e-01   1.7349103e-01   1.7751425e+00
   9.7000000e+01   8.3573145e-04   1.7181654e-03   1.3844878e-01  -2.6912581e-03   1.1889050e-01   1.7754095e+00
   9.8000000e+01   3.7128600e-04   3.9211371e-03   1.2029714e-01  -2.1196545e-01   1.1852831e-01   1.7811706e+00
   9.9000000e+01   3.5680707e-04   2.9653881e-03   2.0779203e-01  -1.3685312e-01   1.8523925e-01   1.7841097e+00
   1.0000000e+02   3.3151753e-04   7.7268518e-04   6.7907510e-01  -8.8637296e-02   6.9664508e-01   1.7845466e+00
   1.0100000e+02   4.1079578e-04   4.4415737e-03   2.0456960e-01  -7.3092972e-02   7.5077577e-02   1.7858488e+00
   1.0200000e+02   2.6773217e-04   1.6758372e-03   1.5231921e-01   9.6293088e-03   7.4454514e-02   1.7857881e+00
   1.0300000e+02   3.6549562e-04   2.7645653e-03   9.7683772e-02   2.6213516e-01   1.3824897e-01   1.7779480e+00
   1.0400000e+02   2.1267568e-04   1.2880297e-03   1.3695716e-01   2.0508469e-01   1.2044683e-01   1.7765876e+00
   1.0500000e+02   2.9709960e-04   3.5226426e-03   1.8784743e-01   1.9717125e-01   1.4175661e-02   1.7741477e+00
   1.0600000e+02   2.3366445e-04   2.1043937e-03   6.9786279e-01   1.0321935e-01   5.5981793e-02   1.7739882e+00
   1.0700000e+02   2.2804068e-04   3.6089534e-02   3.1444671e-01  -2.6908269e-01   7.0214089e-03   1.7773804e+00
   1.0800000e+02   1.0918637e-04   2.5319201e-03   2.2729107e-01  -2.3044591e-01   4.5697142e-02   1.7779670e+00
   1.0900000e+02   1.0178746e-04   4.2746039e-03   6.5488997e-02   4.9051341e-02   8.5857706e-03   1.7776090e+00
   1.1000000e+02   9.5823219e-05   1.3681449e-03   1.8827813e-01   2.6991293e-01   2.1281689e-02   1.7769722e+00
   1.1100000e+02   1.6237020e-04   7.1564552e-03   2.0851954e-01   3.9015854e-01   6.8312245e-03   1.7757904e+00
   1.1200000e+02   8.2555831e-05   5.3806326e-03   6.5484226e-01   5.1316577e-01   2.3244710e-02   1.7751288e+00
   1.1300000e+02   5.6870373e-05   1.5118486e-02   1.4236429e-01   2.0364250e-01   2.0461372e-03   1.7743927e+00
   1.1400000e+02   1.3804215e-04   9.2441070e-04   3.3836422e-01   3.7850298e-01   8.4564851e-02   1.7735066e+00
   1.1500000e+02   1.3979004e-04   6.9202204e-03   7.7639086e-02   6.5871474e-01   6.6773978e-03   1.7657283e+00
   1.1600000e+02   3.5970929e-04   6.2160228e-04   3.8541132e-01   4.9838993e-01   1.7789567e-01   1.7560263e+00
   1.1700000e+02   2.0211418e-04   4.7213764e-04   4.6484017e-01   6.2611652e-01   2.1690814e-01   1.7523061e+00
   1.1800000e+02   1.1217495e-04   1.9588414e-03   5.4719649e-01   4.4330624e-01   1.4016598e-01   1.7506082e+00
   1.1900000e+02   2.8393503e-04   1.8720849e-03   1.0661132e-01   6.9253927e-01   7.1824267e-02   1.7289876e+00
   1.2000000e+02   3.5952460e-04   5.7173334e-04   3.0317329e-01   6.6969904e-01   6.0654839e-01   1.7180569e+00
   1.2100000e+02   2.1580146e-04   5.9635165e-04   2.1567966e-01   7.0257383e-01   1.0074701e+00   1.6991647e+00
   1.2200000e+02   5.7183073e-04   3.8269286e-04   1.5122815e-01   5.8831741e-01   4.6661974e-01   1.6428137e+00
   1.2300000e+02   1.8920658e-04   2.6080571e-04   3.1635625e-01   6.8596677e-01   2.8909531e+00   1.6301436e+00
   1.2400000e+02   4.2378450e-04   8.2157320e-04   5.3920325e-01   6.1961736e-01   2.9819703e-01   1.6207750e+00
   1.2500000e+02   1.4656008e-04   3.9571949e-04   1.6276011e-01   5.4844607e-01   9.3278598e-01   1.6143274e+00
   1.2600000e+02   5.6253845e-04   2.4049087e-03   2.5519154e-01  -6.1613006e-01   7.2285570e-02   1.6509160e+00
   1.2700000e+02   2.5514008e-04   2.4210735e-04   2.8969023e-01  -4.6816311e-01   3.0774334e+00   1.6602998e+00
   1.2800000e+02   1.5997392e-04   1.0066901e-03   1.4814178e-01   3.7360273e-01   4.4885074e-01   1.6517405e+00
   1.2900000e+02   2.6946727e-04   6.1952539e-04   3.3133614e-01  -5.4845467e-01   1.0608662e-01   1.6547501e+00
   1.3000000e+02   1.8505657e-04   4.9167305e-03   4.5778507e-01  -5.2054305e-01   7.8454487e-02   1.6589882e+00
   1.3100000e+02   1.9782427e-04   1.0251874e-03   2.0872033e-01   5.9575940e-01   1.7260322e-01   1.6536728e+00
   1.3200000e+02   1.7664218e-04   2.4135244e-03   1.1757251e-01   6.6688754e-01   1.2368462e-01   1.6367335e+00
   1.3300000e+02   1.1453703e-04   2.3874017e-04   2.8094175e-01   6.0032802e-01   9.3862592e-01   1.6331379e+00
   1.3400000e+02   2.0057282e-04   1.0446969e-03   1.4388536e-01  -3.9321446e-01   1.6104443e-01   1.6363872e+00
   1.3500000e+02   2.0340223e-04   7.2639031e-04   2.8786850e-01   6.1216418e-01   2.7901999e-01   1.6320297e+00
   1.3600000e+02   1.6947602e-04   2.8465420e-03   4.3808800e-01   6.0998114e-01   4.6987312e-02   1.6291106e+00
   1.3700000e+02   1.4523584e-04   1.3557210e-03   2.6210263e-01  -5.1019368e-01   2.8595778e-01   1.6328363e+00
   1.3800000e+02   1.9151368e-04   1.7082816e-03   1.0190186e-01  -5.7511165e-01   5.5993161e-02   1.6460878e+00
   1.3900000e+02   9.4767415e-05   3.9650713e-04   2.8837641e-01  -2.9182865e-01   3.6102601e-01   1.6474487e+00
   1.4000000e+02   1.0291981e-04   2.7858430e-03   1.2163160e-01   5.8576982e-01   4.0631473e-02   1.6377022e+00
   1.4100000e+02   1.3197024e-04   2.7603984e-04   3.1649679e-01  -2.3987048e-01   5.4355616e-01   1.6385398e+00
   1.4200000e+02   9.8756976e-05   3.8468875e-03   4.4067728e-01  -2.5087548e-01   1.9201568e-02   1.6390343e+00
   1.4300000e+02   1.4372844e-04   7.0846835e-03   2.4942745e-01   6.6765164e-01   5.6803179e-02   1.6312873e+00
   1.4400000e+02   1.8479113e-04   5.2215280e-04   1.3465440e-01   5.6803223e-01   2.2393486e-01   1.6184274e+00
   1.4500000e+02   8.9129024e-05   4.7384491e-04   3.0262258e-01   4.2405091e-01   2.2405149e-01   1.6172281e+00
   1.4600000e+02   1.3799513e-04   4.4329702e-03   8.1747376e-02  -5.2509924e-01   2.4797290e-02   1.6278466e+00
   1.4700000e+02   1.6625647e-04   4.2597953e-04   2.7380971e-01   4.2415315e-01   2.9512838e-01   1.6246768e+00
   1.4800000e+02   3.1711335e-04   8.9320484e-04   4.9360514e-01   4.9412670e-01   3.1752437e-01   1.6207091e+00
   1.4900000e+02   2.1539281e-04   1.8431953e-03   2.6392880e-01  -5.3829928e-01   1.2826320e-01   1.6277397e+00
   1.5000000e+02   2.0331492e-04   1.2724799e-03   1.0879354e-01   3.2838377e-01   1.1981136e-01   1.6237778e+00
   1.5100000e+02   1.3333330e-04   9.5753176e-04   3.1802738e-01   5.8434376e-01   1.9526582e-01   1.6208879e+00
   1.5200000e+02   1.6170526e-04   2.1483788e-03   7.5713754e-02   6.5147642e-01   1.3992536e-01   1.6025626e+00
   1.5300000e+02   2.2867345e-04   2.3583574e-04   2.4306482e-01   1.1519728e-01   1.5949823e-01   1.6016621e+00
   1.5400000e+02   3.2267785e-04   1.5487615e-03   5.1141514e-01  -1.7567303e-01   2.6733461e-01   1.6028509e+00
   1.5500000e+02   1.9683090e-04   3.6084971e-03   2.3637841e-01   6.2168374e-01   6.8527120e-02   1.5985922e+00
   1.5600000e+02   2.4331111e-04   1.5738856e-03   9.1343423e-02   5.8784377e-01   5.1895659e-02   1.5925183e+00
   1.5700000e+02   2.0890236e-04   1.6820500e-03   3.3042929e-01   1.0106281e-01   5.4183231e-02   1.5922481e+00
   1.5800000e+02   1.4703459e-04   1.4640709e-02   1.2539865e-01  -5.0327390e-01   1.2523518e-02   1.6023763e+00
   1.5900000e+02   9.5802700e-05   7.9078827e-04   2.9854705e-01   3.3480698e-01   1.8620975e-01   1.5992786e+00
   1.6000000e+02   1.5914207e-04   7.5916210e-04   5.2826727e-01   6.1956721e-01   1.7059310e-01   1.5966409e+00
   1.6100000e+02   2.1527455e-04   1.3442360e-03   2.6797585e-01   7.1071141e-01   8.1248896e-02   1.5908888e+00
   1.6200000e+02   2.9965271e-04   1.8210886e-03   9.9943458e-02   7.7733052e-01   2.4517059e-01   1.5532930e+00
   1.6300000e+02   2.8335500e-04   3.2022532e-04   2.9798965e-01   7.4081539e-01   1.1699562e+00   1.5428047e+00
   1.6400000e+02   2.7763508e-04   6.7310654e-04   1.2999222e-01   7.6677184e-01   4.9239481e-01   1.5067072e+00
   1.6500000e+02   2.8195487e-04   1.7210396e-04   2.2317909e-01   5.8864484e-01   3.0754403e+00   1.4961238e+00
   1.6600000e+02   2.9892757e-04   7.5363889e-04   4.9215169e-01   3.6320073e-01   1.9103790e-01   1.4945076e+00
   1.6700000e+02   3.4869843e-04   5.3221110e-03   2.5378238e-01   4.1856258e-01   3.5997216e-02   1.4917054e+00
   1.6800000e+02   2.5506963e-04   3.7334407e-03   1.1959624e-01  -6.3452137e-01   8.7001102e-02   1.5020513e+00
   1.6900000e+02   1.9877213e-04   3.2839051e-03   2.8105464e-01  -6.6584246e-01   5.9642803e-02   1.5057852e+00
   1.7000000e+02   9.6049036e-05   2.3154010e-03   1.0236512e-01  -7.0654044e-01   8.3249771e-02   1.5168969e+00
   1.7100000e+02   2.1495600e-04   6.3878883e-04   2.3115552e-01  -8.0640084e-02   4.2400011e-01   1.5177403e+00
   1.7200000e+02   1.2375159e-04   1.1381598e-03   4.8253294e-01   3.4521897e-01   1.3019272e-01   1.5172081e+00
   1.7300000e+02   2.4214935e-04   4.9840049e-03   2.3148272e-01   4.8433932e-01   2.0755803e-02   1.5153055e+00
   1.7400000e+02   9.5117742e-05   2.7332630e-03   1.5005859e-01   7.3804835e-01   1.1970118e-01   1.5069580e+00
   1.7500000e+02   1.5338103e-04   9.2930444e-04   2.9531517e-01   7.4879642e-01   9.8130868e-02   1.5035008e+00
   1.7600000e+02   1.7404650e-04   1.4018815e-03   1.2686057e-01   7.7683880e-01   1.0092353e-01   1.4888141e+00
   1.7700000e+02   1.0732887e-04   3.8326030e-04   2.5384280e-01   1.2698912e-01   6.1517656e-01   1.4879224e+00
   1.7800000e+02   1.3135204e-04   1.5471188e-03   4.8485533e-01   4.5450332e-01   1.8920946e-02   1.4871235e+00
   1.7900000e+02   1.5604683e-04   8.6792268e-03   1.6793911e-01   4.5456025e-03   2.1616317e-02   1.4871087e+00
   1.8000000e+02   2.0291856e-04   1.4726634e-03   1.7907607e-01  -2.9475680e-01   7.8890157e-02   1.4892865e+00
   1.8100000e+02   2.4900220e-04   3.3136199e-03   2.7889355e-01   8.0368511e-01   2.9723211e-02   1.4848431e+00
   1.8200000e+02   1.2949583e-04   3.9319936e-03   1.4549912e-01   6.3093477e-01   4.7373508e-02   1.4793111e+00
   1.8300000e+02   2.3972880e-04   3.5494920e-03   2.4517470e-01   8.1628059e-01   1.5239515e-02   1.4609670e+00
   1.8400000e+02   2.6612775e-04   4.6319359e-04   6.4144573e-01   7.2309385e-01   1.2193799e+00   1.4559430e+00
   1.8500000e+02   2.8278260e-04   2.7000269e-03   1.3494038e-01   8.2689913e-01   6.1384172e-02   1.4192147e+00
   1.8600000e+02   1.7757328e-04   2.8274013e-04   3.7195758e-01   8.2502235e-01   2.5919360e+00   1.4073832e+00
   1.8700000e+02   4.1113546e-04   5.1118624e-04   2.7201325e-01   8.5100320e-01   9.1997185e-01   1.3902076e+00
   1.8800000e+02   4.6739547e-04   3.0227379e-04   7.8784548e-02   8.5069438e-01   7.9141933e+00   1.1124975e+00
   1.8900000e+02   7.7803763e-04   1.5743280e-05   3.1994998e-01   7.4095300e-01   4.8154809e+01   9.6770008e-01
   1.9000000e+02   3.1882794e-04   4.1559060e-05   6.3975884e-01   6.5868296e-01   1.5647218e+02   9.2068278e-01
   1.9100000e+02   2.7533436e-04   1.0159878e-04   5.4536896e-02   5.1811415e-01   1.4383331e+00   8.9993811e-01
   1.9200000e+02   5.9427270e-04   5.9260601e-04   3.3256107e-01   5.7131007e-01   3.1887747e-01   8.7993715e-01
   1.9300000e+02   2.4809690e-04   6.2030513e-04   3.6552188e-01   5.7508360e-01   3.9057231e+00   8.5019103e-01
   1.9400000e+02   3.5174789e-04   2.5454597e-04   3.4032033e-01  -5.0968702e-01   4.1315954e+00   8.6450061e-01
   1.9500000e+02   4.0408896e-04   1.3621645e-04   1.3456908e-01  -5.2921601e-01   3.2220156e+01   9.9691256e-01
   1.9600000e+02   3.2325704e-04   1.7968976e-05   6.5787788e-01  -6.8885600e-01   1.4752452e+02   1.0219778e+00
   1.9700000e+02   2.7523064e-04   2.1027618e-04   7.7340564e-02   6.2399950e-01   8.4458171e-01   1.0053675e+00
   1.9800000e+02   4.7709072e-04   4.7813851e-04   1.4042300e-01  -6.8273831e-01   2.3605656e+00   1.0310407e+00
   1.9900000e+02   1.7386161e-04   1.9684338e-04   2.2944270e-01  -6.7618332e-01   8.6193840e+00   1.0548242e+00
   2.0000000e+02   2.5787781e-04   3.5432829e-04   2.9552414e-01   7.3177871e-01   2.6888457e+00   1.0387191e+00
   2.0100000e+02   2.9733693e-04   1.0497764e-04   9.0177174e-02   7.1249409e-01   1.8585578e+01   9.3725329e-01
   2.0200000e+02   1.8939671e-04   2.0863776e-05   6.5925026e-01   6.4390168e-01   7.1800430e+01   9.2675957e-01
   2.0300000e+02   1.5579787e-04   4.1353575e-04   6.6262972e-02  -5.7619128e-01   6.3851908e-01   9.3753650e-01
   2.0400000e+02   2.2564096e-04   2.9690573e-04   1.3347922e-01   6.4585288e-01   2.7756038e+00   9.2453666e-01
   2.0500000e+02   1.0894930e-04   1.2886281e-04   2.3688833e-01   6.1802414e-01   8.2805965e+00   9.1537109e-01
   2.0600000e+02   2.1934818e-04   4.4420657e-04   2.9194600e-01  -6.1107204e-01   2.9531539e+00   9.2842684e-01
   2.0700000e+02   1.6784020e-04   1.0356711e-04   8.6955131e-02  -6.1397714e-01   1.8634653e+01   9.7138625e-01
   2.0800000e+02   1.1252521e-04   2.7027656e-05   6.5955396e-01  -6.6530157e-01   2.4582285e+01   9.7527454e-01
   2.0900000e+02   1.0704703e-04   8.2188148e-04   6.1073265e-02   4.9260657e-01   3.7194775e-02   9.7083928e-01
   2.1000000e+02   1.9550971e-04   8.6775016e-04   1.4147075e-01  -6.1124597e-01   3.0142626e-01   9.9362023e-01
   2.1100000e+02   1.0004786e-04   7.9516407e-05   2.9052475e-01  -5.1713071e-01   4.8428850e+00   9.9851285e-01
   2.1200000e+02   2.0427425e-04   6.5519623e-04   2.9224196e-01   7.4343315e-01   7.0135000e-01   9.8235216e-01
   2.1300000e+02   1.0755161e-04   1.1054955e-04   1.3741599e-01   7.9048043e-01   5.7159936e+00   9.6510722e-01
   2.1400000e+02   2.0843870e-04   1.4824603e-04   6.7524185e-01   7.2019767e-01   7.4226270e-01   9.6309386e-01
   2.1500000e+02   1.8157680e-04   3.6602479e-03   5.2253104e-02   8.3432598e-01   6.7036898e-02   9.3632976e-01
   2.1600000e+02   2.4832344e-04   5.5373413e-04   1.4138554e-01   7.2358472e-01   1.3567731e+00   8.8058477e-01
   2.1700000e+02   2.6185550e-04   3.5796726e-05   3.3605842e-01   7.0507756e-01   4.1298974e+01   8.5591462e-01
   2.1800000e+02   2.7162661e-04   9.8183660e-05   2.4735723e-01   7.3181024e-01   1.5824279e+01   7.8181156e-01
   2.1900000e+02   2.0998429e-04   1.5784130e-05   2.6052919e-01   6.9983229e-01   7.5765147e+01   7.6185057e-01
   2.2000000e+02   1.3965725e-04   9.9799647e-05   6.6362928e-01   6.9644063e-01   3.4220606e+00   7.6007963e-01
   2.2100000e+02   1.1529348e-04   1.1698946e-03   8.6234632e-02  -6.5884627e-01   5.5201065e-01   7.9561268e-01
   2.2200000e+02   1.3342916e-04   1.2741533e-04   1.2327847e-01  -5.5214896e-01   6.4051924e+00   8.1826888e-01
   2.2300000e+02   1.6477800e-04   3.6676151e-05   2.9272295e-01  -6.2279639e-01   2.7115885e+01   8.3193641e-01
   2.2400000e+02   2.0060753e-04   9.9983191e-05   1.2709743e-01  -6.5037823e-01   6.8558359e+00   8.9246865e-01
   2.2500000e+02   1.2127519e-04   1.3484027e-05   2.3131551e-01  -6.9434440e-01   4.5236533e+01   9.0626729e-01
   2.2600000e+02   5.6328880e-05   1.2093409e-04   6.5345664e-01  -6.6978735e-01   1.0915213e+00   9.0756249e-01
   2.2700000e+02   7.2673033e-05   2.2257198e-03   6.3425497e-02   7.5826359e-01   1.5921819e-01   8.8048517e-01
   2.2800000e+02   1.1662752e-04   5.2624975e-05   1.3764741e-01   7.1632776e-01   1.5582308e+01   8.4292443e-01
   2.2900000e+02   1.1343553e-04   2.9260286e-05   3.1124036e-01   6.8164444e-01   2.0222171e+01   8.3166680e-01
   2.3000000e+02   1.0365310e-04   1.2249769e-04   1.3243249e-01   6.8104585e-01   1.0032058e+01   7.8872017e-01
   2.3100000e+02   6.6164188e-05   1.7492141e-05   2.4262725e-01   6.5426989e-01   1.5194781e+01   7.8111304e-01
   2.3200000e+02   7.9862458e-05   1.5574389e-04   6.6709879e-01   6.7451374e-01   4.5124361e-01   7.8064885e-01
   2.3300000e+02   3.9539367e-05   1.0064790e-02   7.8059223e-02  -5.7675588e-01   6.3173820e-02   8.1009488e-01
   2.3400000e+02   9.3364543e-05   2.1289454e-05   1.4582557e-01  -5.9501428e-01   5.3642786e+00   8.5224512e-01
   2.3500000e+02   1.2170019e-04   1.8173587e-05   3.7292523e-01  -4.9480095e-01   2.2081178e+01   8.5682893e-01
   2.3600000e+02   1.7290332e-04   4.1694418e-04   2.1694084e-01   6.8444110e-01   4.8929889e-01   8.5235874e-01
   2.3700000e+02   1.8028631e-04   1.0837293e-03   2.0290750e-01   7.2090603e-01   3.9445702e-01   8.4481567e-01
   2.3800000e+02   3.4180731e-04   9.3829612e-04   6.4487959e-01   8.5502794e-01   2.6738750e-01   8.3878788e-01
   2.3900000e+02   1.7522786e-04   1.6621236e-03   6.0800749e-02   4.8608488e-01   4.3592840e-01   8.1754703e-01
   2.4000000e+02   2.4936551e-04   2.2294260e-04   3.7270553e-02   6.6407116e-01   8.5703055e-01   7.6220391e-01
   2.4100000e+02   1.0817735e-04   9.1132160e-05   3.7332002e-01   7.3971757e-01   1.1177987e+01   7.5607002e-01
   2.4200000e+02   2.2421513e-04   4.6440673e-04   1.5936938e-01   5.5777046e-01   3.0028884e-01   7.4061522e-01
   2.4300000e+02   1.5733063e-04   5.2862719e-04   3.0425108e-01   4.8454454e-01   2.7152585e-01   7.3985525e-01
   2.4400000e+02   3.3947817e-04   1.5651210e-02   6.0061766e-01  -5.4166971e-01   9.6372900e-02   7.4966054e-01
   2.4500000e+02   1.4606906e-04   3.9952064e-04   1.1426413e-01  -3.2932598e-01   3.4737180e+00   7.6402714e-01
   2.4600000e+02   1.1624309e-04   2.0842789e-04   4.8240645e-02   7.8496250e-01   5.8404115e-01   7.4233646e-01
   2.4700000e+02   1.2775121e-04   4.4711886e-04   3.7353585e-01   8.3613352e-01   4.5713931e-01   7.3349256e-01
   2.4800000e+02   1.9549594e-04   4.4316236e-04   8.8264471e-02   7.9516339e-01   5.5469201e+00   6.3707448e-01
   2.4900000e+02   2.2833607e-04   1.8339629e-05   3.4650668e-01   9.0286813e-01   7.8351361e+00   6.2828626e-01
   2.5000000e+02   3.6093703e-04   4.9275000e-04   5.9252055e-01   7.6309109e-01   4.3791942e+00   6.1204114e-01
   2.5100000e+02   1.5343609e-04   3.4483885e-04   2.0463579e-01   8.4671430e-01   8.6916238e+00   5.7727565e-01
   2.5200000e+02   1.7292563e-04   2.2408042e-04   3.8311310e-02   8.1567334e-01   9.0696608e-01   5.5090965e-01
   2.5300000e+02   3.4893977e-04   3.2964441e-04   3.2669919e-01   8.5394714e-01   8.0665019e-01   5.0430288e-01
   2.5400000e+02   9.4820836e-05   2.0821959e-04   3.2806972e-01   4.5484353e-01   5.8303249e+00   5.0171693e-01
   2.5500000e+02   3.8218061e-04   3.0013670e-03   3.0668960e-01  -7.6643291e-01   1.5476637e-01   5.3205802e-01
   2.5600000e+02   3.8331389e-04   1.3909771e-04   6.1540249e-01  -7.6434350e-01   2.2931918e+01   5.5048705e-01
   2.5700000e+02   1.4921699e-04   1.4647507e-04   5.0889525e-01  -8.2649746e-01   2.9549649e+01   5.6368727e-01
   2.5800000e+02   1.3489001e-04   2.7535694e-04   4.6764158e-02  -7.8535759e-01   6.1398454e-01   5.7222046e-01
   2.5900000e+02   1.6032814e-04   3.7430026e-04   6.1409584e-02   5.8221711e-01   1.3146193e-01   5.6949595e-01
   2.6000000e+02   1.6233636e-04   3.3402125e-03   3.2997476e-01   6.3333453e-01   5.5716800e-02   5.6699226e-01
   2.6100000e+02   8.8118114e-05   2.0006881e-03   2.1094674e-01   8.2085671e-01   1.2115344e+00   5.4950806e-01
   2.6200000e+02   9.7331115e-05   1.2889676e-04   3.3314294e-01   7.9794457e-01   3.1133176e+00   5.3890329e-01
   2.6300000e+02   1.1694576e-04   9.0071806e-05   5.2762644e-01   8.0930717e-01   1.0411195e+01   5.3007377e-01
   2.6400000e+02   1.0637084e-04   1.2712196e-04   4.2060034e-02   7.6014081e-01   4.2500382e+00   4.7874943e-01
   2.6500000e+02   7.2274617e-05   4.2014259e-05   5.6105349e-02   6.2196602e-01   4.6360703e+00   4.6816150e-01
   2.6600000e+02   7.5877396e-05   1.2613939e-04   3.6956347e-01   1.5731525e-01   9.9293383e-01   4.6801953e-01
   2.6700000e+02   9.6983161e-05   2.1416459e-02   2.2899600e-01  -7.0280500e-01   9.6493814e-02   5.0079046e-01
   2.6800000e+02   7.0530884e-05   2.4640874e-05   3.5235419e-01  -7.0447506e-01   2.6799350e+01   5.0542840e-01
   2.6900000e+02   4.0006225e-05   2.2694749e-04   6.4751784e-01  -7.4276984e-01   2.4832656e+00   5.0725187e-01
   2.7000000e+02   6.6432807e-05   9.5226809e-04   4.3625481e-02   8.6205662e-01   1.0471300e-01   4.9585032e-01
   2.7100000e+02   9.9601827e-05   4.1823929e-04   4.5074704e-02   7.9993727e-01   2.4003313e-01   4.8403155e-01
   2.7200000e+02   1.9539039e-04   6.9988850e-04   3.4200065e-01  -4.6739567e-01   3.0827075e-01   4.9302503e-01
   2.7300000e+02   1.1815651e-04   2.1397716e-04   1.6032508e-01  -4.7235197e-01   8.5453696e+00   5.0939915e-01
   2.7400000e+02   1.8518473e-04   1.6659914e-04   3.4937901e-01   9.1483625e-01   1.7685180e+00   5.0296844e-01
   2.7500000e+02   1.5420213e-04   6.2663528e-04   6.5259526e-01   9.1844043e-01   1.3839812e+00   4.9797836e-01
   2.7600000e+02   1.1949362e-04   6.8583470e-04   3.5622622e-02   9.1493248e-01   2.9531474e+00   3.3803314e-01
   2.7700000e+02   9.7060926e-05   1.0630573e-05   4.7388235e-02   8.3252755e-01   1.1132891e+02   2.7981947e-01
   2.7800000e+02   3.0737518e-04   6.9170129e-05   2.6474126e-01   6.3164699e-01   1.9164676e+00   2.5995073e-01
   2.7900000e+02   1.3290398e-04   1.1125818e-04   2.0893290e-01   5.3823061e-01   4.8101151e+01   2.4766297e-01
   2.8000000e+02   1.7630275e-04   1.6318189e-04   3.4239307e-01   6.5298109e-01   2.4750642e+00   2.4151778e-01
   2.8100000e+02   1.9930223e-04   4.7841793e-04   6.7622414e-01   6.1341194e-01   9.6345660e+00   2.3081349e-01
   2.8200000e+02   9.6199750e-05   1.1751450e-04   4.5655599e-01   5.7184290e-01   4.5986131e+01   2.2504679e-01
   2.8300000e+02   5.6268261e-05   1.9014126e-04   5.3144503e-02   2.7791259e-01   1.5719875e+00   2.2357365e-01
   2.8400000e+02   1.1931139e-04   4.3030874e-03   1.6645768e-01  -3.9074037e-01   6.4100123e-01   2.3116221e-01
   2.8500000e+02   7.0325454e-05   8.6969178e-05   2.3353865e-01  -4.4419476e-01   1.7881118e+01   2.3485965e-01
   2.8600000e+02   5.6780003e-05   9.8334131e-05   2.3283747e-01  -5.9238186e-01   9.8465505e+00   2.3756314e-01
   2.8700000e+02   8.6937500e-05   1.9385466e-04   3.3555646e-01  -5.8151417e-01   7.0159303e+00   2.4140729e-01
   2.8800000e+02   5.9754437e-05   8.9735631e-05   4.5860692e-01  -6.0384970e-01   1.1529345e+01   2.4305823e-01
   2.8900000e+02   3.3044075e-05   2.3402225e-04   5.3896682e-02   6.3599683e-01   5.9621437e-01   2.4162447e-01
   2.9000000e+02   3.6727685e-05   4.2526764e-03   1.4431124e-01   5.2586301e-01   3.1827668e-01   2.3671064e-01
   2.9100000e+02   3.2409676e-05   6.8557707e-05   2.3569060e-01   5.0537407e-01   1.1866633e+01   2.3398593e-01
   2.9200000e+02   5.2498555e-05   1.1581672e-04   2.3433464e-01  -5.0151255e-01   2.1770104e+00   2.3807718e-01
   2.9300000e+02   1.3572550e-04   9.5475723e-05   3.3344752e-01  -1.3189103e-01   2.8117493e+00   2.4172730e-01
   2.9400000e+02   1.6858508e-04   1.4849474e-04   6.0082754e-01  -4.5488105e-01   3.9902139e+01   2.5085832e-01
   2.9500000e+02   1.0853091e-04   1.3431568e-04   1.7066866e-01  -5.9948658e-01   2.4480335e+01   2.6593322e-01
   2.9600000e+02   2.1896697e-04   3.6085699e-05   1.6237643e-01  -5.1325632e-01   5.3143586e+00   2.9107933e-01
   2.9700000e+02   5.9989410e-05   4.2893676e-05   3.2096613e-01  -5.8175197e-01   5.2448090e+01   2.9999770e-01
   2.9800000e+02   9.2179923e-05   2.3112131e-04   2.3214342e-01   8.4959052e-01   2.2583173e+00   2.9105768e-01
   2.9900000e+02   8.0241515e-05   7.5788239e-05   1.3176771e-01   6.1748332e-01   4.3099346e+00   2.8511039e-01
   3.0000000e+02   1.8901144e-04   4.2422471e-04   6.2923920e-01   7.8845217e-01   1.0358691e+01   2.7610553e-01
   3.0100000e+02   1.4868543e-04   2.5977817e-04   1.6855120e-01   8.2170215e-01   5.3016638e+00   2.3993787e-01
   3.0200000e+02   1.7653976e-04   2.4072074e-05   1.8403301e-01   7.1656318e-01   2.6339207e+01   2.3125343e-01
   3.0300000e+02   7.4154558e-05   3.2185415e-04   3.5426117e-01   3.8913295e-01   2.8088554e+00   2.3027794e-01
   3.0400000e+02   8.8303216e-05   3.0673474e-03   1.9387328e-01  -7.8114008e-01   2.8464499e-01   2.3673343e-01
   3.0500000e+02   6.4601105e-05   1.0053083e-04   1.3329129e-01  -6.6808550e-01   5.3525519e+00   2.4345856e-01
   3.0600000e+02   7.5015389e-05   3.9738244e-04   6.3549033e-01  -5.3403820e-01   3.9832026e+00   2.4447529e-01
   3.0700000e+02   8.3166843e-05   1.1434396e-03   1.0574240e-01  -7.4731030e-01   1.2104460e+00   2.5858919e-01
   3.0800000e+02   5.3091216e-05   8.2288612e-05   1.4158998e-01   7.5183235e-01   3.2845853e+00   2.5610410e-01
   3.0900000e+02   5.1994993e-05   9.3799877e-04   3.5159170e-01   8.3074858e-01   4.6077594e-01   2.5457439e-01
   3.1000000e+02   8.9732415e-05   1.3792294e-03   1.6956959e-01   8.4532635e-01   2.2896150e-01   2.4238141e-01
   3.1100000e+02   4.3278620e-05   5.1158128e-05   1.6349158e-01   7.9164770e-01   1.7524643e+01   2.3586822e-01
   3.1200000e+02   3.6986645e-05   3.9833475e-04   6.4889741e-01  -1.0082947e-01   2.5888297e-01   2.3596633e-01
   3.1300000e+02   6.3272046e-05   1.8705910e-03   8.7147015e-02   6.2447068e-01   8.1846904e-02   2.3298174e-01
   3.1400000e+02   3.9809926e-05   1.2489127e-03   1.5754381e-01  -5.3196536e-01   8.0516300e-01   2.3615236e-01
   3.1500000e+02   2.9577088e-05   1.4283159e-04   3.4761782e-01   5.9264555e-01   1.8753680e+00   2.2822269e-01
   3.1600000e+02   4.4421560e-05   1.0015843e-04   3.7517752e-01   8.0979447e-01   3.2334245e+00   2.2705712e-01
   3.1700000e+02   4.8315595e-05   2.1427652e-03   2.0054242e-01  -4.3535430e-01   6.2200838e-02   2.2783123e-01
   3.1800000e+02   1.3571469e-04   9.4316944e-04   6.7650769e-01   8.4728315e-01   4.7852064e-01   2.1640576e-01
   3.1900000e+02   4.8167760e-05   9.3233406e-05   2.1400688e-01   8.9134382e-01   5.4434674e+01   1.9617539e-01
   3.2000000e+02   5.0828857e-05   8.2349915e-05   1.9314442e-01   8.2380606e-01   5.7838095e+00   1.8893969e-01
   3.2100000e+02   9.5255003e-05   5.4925191e-05   2.5326337e-01   8.2617522e-01   1.2569345e+01   1.7392567e-01
   3.2200000e+02   5.1912632e-05   4.6334068e-05   2.7084465e-01   8.5456215e-01   1.1561305e+02   1.5747538e-01
   3.2300000e+02   5.1073716e-05   5.1002144e-05   2.1729110e-01   8.2838037e-01   1.3739466e+01   1.4378510e-01
   3.2400000e+02   1.2319071e-04   7.0386811e-05   5.6848482e-01  -7.0561643e-01   3.3423023e+01   1.4713421e-01
   3.2500000e+02   5.0042084e-05   3.6260018e-04   2.6528504e-01  -3.2146645e-01   3.8877188e+00   1.4863106e-01
   3.2600000e+02   6.8270488e-05   1.4837636e-03   1.9106813e-01  -4.4962429e-01   9.0940177e-02   1.5178982e-01
   3.2700000e+02   3.5271033e-05   3.4567329e-04   1.7267637e-01   4.3025159e-01   3.6248020e+00   1.4829415e-01
   3.2800000e+02   3.3370913e-05   4.2312816e-04   3.3663077e-01   5.6556093e-01   2.7957538e+00   1.4648665e-01
   3.2900000e+02   2.7449129e-05   1.9887166e-04   1.7125238e-01   6.4306155e-01   1.6698629e+00   1.4526511e-01
   3.3000000e+02   5.5708334e-05   3.5016637e-04   5.8826508e-01  -6.5253982e-01   8.3659144e-01   1.4588643e-01
   3.3100000e+02   2.7334752e-05   8.0702726e-04   1.5357503e-01  -4.7326281e-02   1.9611828e+00   1.4616622e-01
   3.3200000e+02   2.2519926e-05   1.3510411e-04   1.4358733e-01   5.6442372e-01   2.1414627e-01   1.3793906e-01
   3.3300000e+02   3.5981269e-05   1.6514263e-04   2.1416018e-01  -4.9401886e-01   3.2470006e+00   1.3970082e-01
   3.3400000e+02   2.2524023e-05   3.9107672e-04   3.5030911e-01   6.7086671e-03   1.2188176e+00   1.3976644e-01
   3.3500000e+02   1.0742525e-04   1.9820870e-04   3.8467773e-01   4.4869030e-01   6.4199104e-01   1.3734164e-01
   3.3600000e+02   5.8097245e-05   7.2206941e-04   6.5720100e-01   3.0895484e-01   4.1022267e+00   1.3667772e-01
   3.3700000e+02   1.0068961e-04   4.7413262e-04   2.7522074e-01   3.7669525e-01   2.2966338e+00   1.3329268e-01
   3.3800000e+02   7.7944293e-05   1.1497242e-04   1.4566596e-01   8.2491657e-01   8.6684937e+00   1.2594962e-01
   3.3900000e+02   7.1065345e-05   2.3304698e-04   1.8906520e-01   7.1795352e-01   2.8104908e+00   1.2397908e-01
   3.4000000e+02   5.4862885e-05   5.2244312e-04   1.0999384e-01   7.1130427e-01   8.6008872e-01   1.2163137e-01
   3.4100000e+02   5.6415349e-05   7.5020830e-04   2.3759837e-01  -3.8043537e-01   2.3913548e+00   1.2343193e-01
   3.4200000e+02   4.9806110e-05   5.5452160e-04   6.3173119e-01   1.2537817e-01   1.7035562e+00   1.2323675e-01
   3.4300000e+02   6.9686187e-05   4.6473562e-04   2.1602157e-01  -1.1949948e-01   5.4847838e+00   1.2397869e-01
   3.4400000e+02   5.7264004e-05   3.4068604e-04   1.3170650e-01  -5.0645017e-01   2.6171021e+00   1.2662175e-01
   3.4500000e+02   4.8807312e-05   1.6214083e-03   1.5890149e-01   6.7610783e-01   1.8304825e-01   1.2277832e-01
   3.4600000e+02   8.4221622e-05   4.6054586e-04   1.1668684e-01   8.9238256e-01   4.0808240e+00   1.0903512e-01
   3.4700000e+02   8.8563555e-05   2.1878987e-04   2.4088765e-01   7.9032697e-01   7.4386013e+00   9.9323303e-02
   3.4800000e+02   8.4106249e-05   1.2946451e-04   6.2423666e-01   6.9852620e-01   2.5649430e+01   9.5913720e-02
   3.4900000e+02   6.9862298e-05   2.1428059e-04   3.0738892e-01   7.8467539e-01   2.1621822e+01   8.9697831e-02
   3.5000000e+02   4.1825801e-05   1.9764316e-04   8.5694492e-02   8.0530318e-01   1.3278865e+01   7.5520920e-02
   3.5100000e+02   7.7892414e-05   5.8047688e-05   1.8137428e-01  -5.8641722e-01   8.3409110e+00   7.6989660e-02
   3.5200000e+02   7.0135145e-05   9.0028522e-04   1.0987561e-01  -6.4121694e-01   3.5501196e+00   8.2726555e-02
   3.5300000e+02   3.8540890e-05   4.7768250e-04   2.2879492e-01  -6.1812302e-01   1.2063341e+01   8.7760044e-02
   3.5400000e+02   4.8778899e-05   1.3780745e-04   5.5798318e-01  -6.1796730e-01   1.0362123e+01   8.8868608e-02
   3.5500000e+02   5.2521941e-05   2.4456947e-04   3.1819787e-01  -7.2660882e-01   1.1228059e+01   9.1739836e-02
   3.5600000e+02   2.5376940e-05   2.8478522e-04   8.7073597e-02  -7.9230015e-01   8.4288821e+00   1.0158045e-01
   3.5700000e+02   5.3144318e-05   1.3576913e-04   1.5812782e-01   7.7301140e-01   2.2994280e+00   1.0017653e-01
   3.5800000e+02   3.9179543e-05   7.5452798e-04   1.1410230e-01   8.3491913e-01   2.4204581e+00   9.3942722e-02
   3.5900000e+02   2.9653804e-05   2.6401762e-04   2.3031989e-01   7.1490455e-01   6.7724915e+00   9.2182379e-02
   3.6000000e+02   3.8064734e-05   1.2828437e-04   5.5435190e-01   6.8656885e-01   1.1436479e+01   9.1478597e-02
   3.6100000e+02   4.1972950e-05   2.1690679e-04   3.2032294e-01   7.5878180e-01   8.8341336e+00   8.9107020e-02
   3.6200000e+02   3.5177313e-05   2.7244512e-04   9.7832844e-02   7.9023468e-01   6.6105555e+00   8.2027948e-02
   3.6300000e+02   5.6636488e-05   1.7539778e-04   1.4872128e-01  -6.7876720e-01   1.7849933e+00   8.2808652e-02
   3.6400000e+02   3.5748559e-05   1.5064558e-03   1.1416195e-01  -6.9439622e-01   1.1733858e+00   8.7135307e-02
   3.6500000e+02   3.7315853e-05   3.2861814e-04   2.2981788e-01  -4.8349978e-01   6.1136531e-01   8.8792947e-02
   3.6600000e+02   3.9524229e-05   2.1218518e-04   5.4352032e-01  -4.8884046e-01   8.9127397e+00   8.9558690e-02
   3.6700000e+02   3.5470385e-05   3.7541807e-04   3.2416900e-01  -6.4798637e-01   3.8538926e+00   9.0438161e-02
   3.6800000e+02   3.4598625e-05   7.4566870e-04   1.0810492e-01  -6.5901744e-01   9.7468600e-01   9.2276786e-02
   3.6900000e+02   5.4493872e-05   2.1281260e-03   1.4018975e-01   8.0741260e-01   1.7988863e-01   9.0609721e-02
   3.7000000e+02   2.7968635e-05   6.0406456e-04   1.5653632e-01   7.4917468e-01   2.8073366e+00   8.7671615e-02
   3.7100000e+02   2.9147060e-05   2.4301912e-04   2.4531544e-01   5.7345629e-01   5.5691533e+00   8.6591987e-02
   3.7200000e+02   2.7728064e-05   2.0742302e-04   5.3814901e-01   5.5965555e-01   5.1485784e+00   8.6107689e-02
   3.7300000e+02   4.3853170e-05   3.6692055e-04   3.2281014e-01   7.7499255e-01   6.5727562e-01   8.4744378e-02
   3.7400000e+02   2.6854497e-05   4.6495457e-04   1.4062074e-01   7.2556307e-01   1.8255209e+00   8.3007195e-02
   3.7500000e+02   3.9423856e-05   1.8568097e-03   9.9887325e-02  -1.6216100e-01   5.6432934e-02   8.3205124e-02
   3.7600000e+02   2.1258335e-05   2.3349987e-03   1.8633618e-01  -1.6799321e-01   4.3851573e-01   8.3618443e-02
   3.7700000e+02   2.0835469e-05   6.1407516e-04   2.3679937e-01  -1.1678779e-01   1.3328220e+00   8.3839655e-02
   3.7800000e+02   2.0010815e-05   3.6484600e-04   5.4450227e-01  -1.5155493e-01   2.3080337e+00   8.3957537e-02
   3.7900000e+02   1.3284829e-05   8.0129627e-04   3.0689158e-01  -5.2283774e-01   5.0163195e-01   8.4130033e-02
   3.8000000e+02   1.9179416e-05   6.8856894e-03   1.2626134e-01   1.2646089e-01   8.3818504e-02   8.3925315e-02
   3.8100000e+02   2.0679499e-05   1.0128114e-03   7.7775501e-02   5.8840806e-01   4.4942730e-02   8.3648762e-02
   3.8200000e+02   8.4547380e-06   1.5654611e-03   2.3584777e-01   3.1641269e-01   3.3481729e-01   8.3375965e-02
   3.8300000e+02   9.6126191e-06   7.5569710e-04   2.2881280e-01   2.0334833e-01   3.7974053e-01   8.3276776e-02
   3.8400000e+02   5.3739382e-06   4.9933524e-04   5.4569233e-01   2.6014458e-01   6.4068308e-01   8.3222801e-02
   3.8500000e+02   1.1063385e-05   1.0397822e-03   2.9680123e-01   7.7591702e-01   5.4297074e-02   8.3113281e-02
   3.8600000e+02   8.6793870e-06   5.2367203e-03   1.2099822e-01  -3.1849631e-02   1.2824708e-01   8.3166379e-02
   3.8700000e+02   2.5780198e-05   4.3894398e-04   6.1624161e-02   7.8899554e-01   1.2930783e-01   7.4973184e-02
   3.8800000e+02   3.8661268e-05   1.0277015e-04   2.5616119e-01   8.0687513e-01   5.5454758e+00   6.4944907e-02
   3.8900000e+02   2.2090583e-05   4.5780949e-05   2.8591034e-01   7.2487840e-01   4.6979688e+01   6.0764066e-02
   3.9000000e+02   2.4712294e-05   1.6765914e-04   7.3693093e-01   6.8751191e-01   1.3838475e+00   6.0538709e-02
   3.9100000e+02   3.4092813e-05   2.0750781e-03   2.8030910e-01   6.8670105e-01   4.1590949e-01   5.9469076e-02
   3.9200000e+02   2.9167940e-05   5.7989263e-04   1.5880185e-01   6.7329059e-01   1.8877299e+00   5.7165933e-02
   3.9300000e+02   2.0130719e-05   6.8118490e-04   4.2631904e-02   4.7886792e-01   2.4330167e-01   5.5584723e-02
   3.9400000e+02   1.6003119e-05   1.3539436e-03   1.2353920e-01  -6.1823021e-01   7.3908425e-01   5.8897939e-02
   3.9500000e+02   2.4108229e-05   6.4998649e-05   1.9847610e-01  -6.6611548e-01   3.7009378e+01   6.1815453e-02
   3.9600000e+02   3.3571458e-05   9.8732958e-05   7.3153003e-01  -5.6578700e-01   2.5563134e+00   6.3245189e-02
   3.9700000e+02   1.5635234e-05   3.0552630e-04   7.6324628e-01  -4.9501192e-01   4.0631918e+00   6.3495138e-02
   3.9800000e+02   2.0863521e-05   2.6456216e-03   2.1934971e-01   5.1968745e-01   1.3968274e-01   6.3208837e-02
   3.9900000e+02   8.5802382e-06   3.0386631e-03   5.8830689e-02   6.2512990e-01   1.5523626e-01   6.1705059e-02
   4.0000000e+02   1.0111484e-05   5.4737319e-04   1.1530763e-01   7.0325689e-01   9.8384726e-01   5.9098305e-02
   4.0100000e+02   7.9648105e-06   9.1701866e-05   2.8484424e-01   6.7146018e-01   3.0809850e+00   5.8860106e-02
   4.0200000e+02   1.1553213e-05   1.2224940e-03   1.6112763e-01   6.1838138e-01   1.7247244e-01   5.8469879e-02
   4.0300000e+02   5.9431205e-06   4.5854742e-04   7.6348301e-01   5.6557744e-01   1.1572802e+00   5.8395233e-02
   4.0400000e+02   8.8267516e-06   6.2078027e-03   1.8642770e-01  -6.0543619e-01   3.1666906e-02   5.9532999e-02
   4.0500000e+02   9.4138519e-06   1.1749811e-04   2.0226083e-01  -6.2421734e-01   5.0710118e+00   6.0276160e-02
   4.0600000e+02   1.6170427e-05   4.3428482e-04   7.2646928e-02   5.6274753e-01   5.6728481e-02   5.8420334e-02
   4.0700000e+02   1.6410368e-05   4.5934487e-04   2.7190756e-01   7.3482104e-01   7.9425961e-01   5.7889666e-02
   4.0800000e+02   1.4354652e-05   1.2453808e-03   1.3463908e-01   7.0799131e-01   3.1071081e-01   5.6320229e-02
   4.0900000e+02   9.4334608e-06   1.6469086e-04   8.6306813e-01   4.6373649e-01   1.3484222e+00   5.6285875e-02
   4.1000000e+02   4.0367015e-06   2.3143216e-02   1.7915415e-01  -2.8601074e-01   2.6454086e-02   5.6729688e-02
   4.1100000e+02   1.0851302e-05   5.7644240e-04   2.1208331e-01   1.5814742e-01   1.2179727e-01   5.6482266e-02
   4.1200000e+02   1.5956947e-05   6.5192058e-04   2.4226881e-01   7.5183542e-01   5.2186188e-01   5.5110588e-02
   4.1300000e+02   2.9517675e-05   2.2061550e-04   2.8082887e-01   7.4687112e-01   3.8442214e+00   5.2684248e-02
   4.1400000e+02   1.8506119e-05   1.6662804e-04   1.0015687e-01   7.1976777e-01   1.0750429e+01   4.6720239e-02
   4.1500000e+02   4.8310905e-05   4.8058982e-05   8.6374564e-01   6.0540904e-01   2.3813310e+01   4.4224641e-02
   4.1600000e+02   1.6459381e-05   8.4167752e-05   3.2977207e-01   5.4937096e-01   1.1346375e+02   4.1733913e-02
   4.1700000e+02   1.6349334e-05   4.3185396e-05   3.6121124e-02  -3.9255659e-01   2.7369078e+00   4.2466251e-02
   4.1800000e+02   1.3041970e-05   2.0663657e-04   1.9691431e-01  -4.9017366e-01   5.2328434e+00   4.2898416e-02
   4.1900000e+02   1.7963916e-05   3.0420234e-04   2.5348052e-01  -5.0998058e-01   1.0373160e+01   4.3810413e-02
   4.2000000e+02   1.5465327e-05   1.8431591e-04   7.9979436e-02  -5.3261128e-01   1.1640639e+01   4.6056071e-02
   4.2100000e+02   1.9556119e-05   5.2985784e-05   5.6432670e-01  -5.8522134e-01   1.3151244e+02   4.7846997e-02
   4.2200000e+02   1.3091078e-05   8.6001974e-05   3.3093413e-01  -6.2713863e-01   2.0757168e+01   4.8461141e-02
   4.2300000e+02   1.1463930e-05   4.8940673e-05   3.2663614e-02   5.7944121e-01   3.0579255e+00   4.7799614e-02
   4.2400000e+02   1.0109224e-05   1.8037603e-04   1.9732206e-01   6.5215923e-01   1.5611634e+00   4.7610025e-02
   4.2500000e+02   1.3145457e-05   2.5952655e-04   2.5165915e-01   6.5470513e-01   1.9091338e+00   4.7148168e-02
   4.2600000e+02   1.2467496e-05   1.4199595e-04   8.3311122e-02   6.4902449e-01   4.3465777e+00   4.6125139e-02
   4.2700000e+02   1.3872943e-05   3.9639446e-05   5.6508990e-01   5.9510954e-01   8.9970633e+01   4.4948763e-02
   4.2800000e+02   8.0381576e-06   1.0219138e-04   3.3273597e-01   5.8995698e-01   5.2414523e+00   4.4412043e-02
   4.2900000e+02   1.0827641e-05   4.8404356e-05   3.7586052e-02   7.0133664e-01   1.0388658e+00   4.2439453e-02
   4.3000000e+02   1.1332526e-05   9.0965842e-05   2.0463379e-01   7.1803983e-01   2.8332589e+00   4.2103462e-02
   4.3100000e+02   5.8705902e-06   5.3891934e-04   2.5214480e-01  -2.1980425e-01   5.0470986e-01   4.2765897e-02
   4.3200000e+02   8.7948597e-06   9.8684961e-05   2.9559280e-01  -5.0888638e-01   2.6873678e+00   4.2996091e-02
   4.3300000e+02   8.6459701e-06   5.7196908e-04   5.6356211e-01  -6.1703252e-01   4.5752313e+00   4.3474441e-02
   4.3400000e+02   9.2753394e-06   1.3788065e-04   3.3952756e-01  -5.8880308e-01   1.1830664e+01   4.4686926e-02
   4.3500000e+02   5.7277382e-06   3.1591878e-05   4.9030390e-02  -5.2021301e-01   8.4942579e+00   4.6298932e-02
   4.3600000e+02   1.3243054e-05   4.5732782e-05   1.9888493e-01   2.8142699e-01   1.0988953e+00   4.6081522e-02
   4.3700000e+02   8.2399287e-06   1.3512791e-03   1.0600569e-01   6.9346906e-01   1.0559498e+00   4.4027079e-02
   4.3800000e+02   8.9849284e-06   1.3183370e-04   2.8889332e-01   6.3322220e-01   3.7729269e+00   4.3619091e-02
   4.3900000e+02   1.7745533e-05   4.3088622e-04   5.7414782e-01   6.6026690e-01   1.8010390e+00   4.2818541e-02
   4.4000000e+02   7.3872007e-06   8.1880959e-05   3.8007066e-01   6.3279794e-01   6.3759622e+01   4.1183209e-02
   4.4100000e+02   3.9266488e-06   3.6261080e-05   5.4720610e-02   5.9674120e-01   8.8749685e+00   4.0347490e-02
   4.4200000e+02   6.9644154e-06   1.2822259e-04   1.1676530e-01  -5.2512098e-01   3.0480659e+00   4.0601815e-02
   4.4300000e+02   8.1008106e-06   7.7879217e-04   1.0758232e-01  -5.6611143e-01   2.1232989e+00   4.2185447e-02
   4.4400000e+02   5.9771703e-06   8.5732472e-05   2.8090081e-01  -5.8588231e-01   5.9421686e+00   4.2474146e-02
   4.4500000e+02   1.1063780e-05   4.0236459e-04   5.2270942e-01  -6.2121801e-01   5.3632631e+00   4.3032583e-02
   4.4600000e+02   4.5586477e-06   8.0629726e-05   3.8004682e-01  -6.2937643e-01   2.6343769e+01   4.3737809e-02
   4.4700000e+02   5.0955293e-06   3.8591832e-05   5.2396150e-02  -5.4091346e-01   1.8204382e+00   4.4077387e-02
   4.4800000e+02   1.4712392e-05   1.4067170e-04   1.1597607e-01   7.9438614e-01   3.9386400e-01   4.2374026e-02
   4.4900000e+02   4.4198928e-06   1.2651356e-04   1.4435090e-01   7.3081915e-01   1.8841442e+01   4.0151289e-02
   4.5000000e+02   5.5165721e-06   6.5664038e-05   2.8047707e-01   6.0836528e-01   4.4226356e+00   3.9941241e-02
   4.5100000e+02   6.1105097e-06   5.1898555e-04   5.1977446e-01   5.9710719e-01   2.8528460e+00   3.9677074e-02
   4.5200000e+02   4.3398128e-06   9.6332250e-05   3.8541838e-01   6.0318677e-01   1.3470726e+01   3.9364441e-02
   4.5300000e+02   5.3604913e-06   4.7517808e-05   5.3554995e-02   7.5542499e-01   1.0606228e+00   3.8873985e-02
   4.5400000e+02   1.0342391e-05   5.0770153e-04   7.7743259e-02  -6.8263650e-01   1.7983018e+00   4.0396827e-02
   4.5500000e+02   4.2800028e-06   9.7582728e-05   1.4887767e-01  -6.4939559e-01   1.6093418e+01   4.2090323e-02
   4.5600000e+02   5.3587555e-06   5.7326040e-05   2.7760442e-01  -5.7114910e-01   3.7135638e+00   4.2265428e-02
   4.5700000e+02   8.8555319e-06   6.2779216e-04   5.1632160e-01  -5.1485848e-01   4.5358402e-01   4.2576973e-02
   4.5800000e+02   5.3195110e-06   1.3758926e-04   3.9201799e-01  -5.3885207e-01   1.4088465e+01   4.3219546e-02
   4.5900000e+02   3.2106316e-06   6.8314379e-05   5.4896767e-02  -2.9964055e-03   1.8840601e+00   4.3226134e-02
   4.6000000e+02   6.0031884e-06   1.2062713e-03   7.5005305e-02   7.4804240e-01   5.2430474e-01   4.2177024e-02
   4.6100000e+02   4.7587472e-06   5.4965238e-05   1.5878369e-01   7.0357851e-01   2.3879778e+01   4.0816928e-02
   4.6200000e+02   5.3724706e-06   4.9086445e-05   2.7620612e-01   6.5161373e-01   2.9205438e+00   4.0665598e-02
   4.6300000e+02   7.8498135e-06   6.5753130e-04   5.1092816e-01   5.7558930e-01   1.1432722e+00   4.0457624e-02
   4.6400000e+02   5.3596625e-06   1.5404052e-04   4.0313407e-01   5.8109063e-01   1.3395329e+01   3.9851861e-02
   4.6500000e+02   3.1934371e-06   8.4702885e-05   5.4977941e-02   1.7734072e-01   6.2200708e-01   3.9817974e-02
   4.6600000e+02   3.1465808e-06   5.8863093e-03   6.8479400e-02  -6.0593247e-01   5.7970051e-02   4.1257501e-02
   4.6700000e+02   1.5406662e-06   1.7852335e-05   2.4565194e-01  -6.1663983e-01   1.2034669e+01   4.1407440e-02
   4.6800000e+02   2.1255042e-06   5.1336385e-04   2.7684473e-01   7.4280084e-01   5.7640058e-02   4.1379746e-02
   4.6900000e+02   4.9157751e-06   8.2601393e-03   4.8361465e-01   7.4636788e-01   1.1308532e-02   4.1031670e-02
   4.7000000e+02   4.7470680e-06   1.5669565e-04   6.5045910e-01   7.0773365e-01   1.3598710e+01   4.0647849e-02
   4.7100000e+02   4.0301863e-06   1.5760213e-04   5.6536062e-02   6.9220983e-01   2.4562573e+00   3.8553932e-02
   4.7200000e+02   7.0113203e-06   2.1849653e-05   8.9706449e-02   4.1128564e-01   1.5208980e+00   3.8186246e-02
   4.7300000e+02   8.0489031e-06   4.3289081e-04   2.1591526e-01   7.7084979e-01   7.4194376e-01   3.8015885e-02
   4.7400000e+02   5.9842826e-06   1.4236172e-03   2.2804493e-01   7.6043453e-01   9.4155648e-01   3.7172387e-02
   4.7500000e+02   3.7572274e-06   1.5883398e-04   2.8536105e-01   7.1121305e-01   4.0596154e+00   3.6755481e-02
   4.7600000e+02   1.5616708e-05   1.1105876e-04   6.4072397e-01  -3.6508162e-01   6.0595572e-01   3.7015251e-02
   4.7700000e+02   5.2803750e-06   2.6096187e-04   1.2722128e-01   5.3330830e-01   6.2903438e+00   3.6077966e-02
   4.7800000e+02   6.3857589e-06   2.7989163e-04   4.6527078e-02   6.8372741e-01   4.0256186e-01   3.4861874e-02
   4.7900000e+02   1.3001271e-05   1.3751507e-04   2.3123324e-01   7.9848481e-01   4.5974915e+00   3.2896769e-02
   4.8000000e+02   6.5944198e-06   5.3080485e-05   3.0140506e-01   8.1293323e-01   4.2412130e+01   3.1799031e-02
   4.8100000e+02   1.0205424e-05   1.5718385e-04   2.9319461e-01   8.3686761e-01   4.7746349e+00   3.0813213e-02
   4.8200000e+02   7.0477112e-06   1.3507117e-04   6.3517276e-01   8.5720779e-01   1.5667417e+01   3.0008882e-02
   4.8300000e+02   6.5978147e-06   1.3149679e-04   1.2522684e-01   8.3812400e-01   4.6604990e+00   2.3178539e-02
   4.8400000e+02   3.7630119e-06   1.8567448e-05   1.1243677e-01  -7.2500493e-02   2.5310641e+01   2.3227106e-02
   4.8500000e+02   1.0102832e-05   3.9607764e-04   1.5158775e-01  -5.7913922e-01   1.1074125e+00   2.4193667e-02
   4.8600000e+02   7.5372078e-06   8.8720850e-05   3.0593303e-01  -6.1785914e-01   1.4848938e+01   2.4633374e-02
   4.8700000e+02   8.5354686e-06   2.4999791e-04   2.3511936e-01  -6.3138841e-01   3.7882079e+00   2.5100045e-02
   4.8800000e+02   6.5250138e-06   2.0915825e-04   6.8917939e-01  -7.5793976e-01   1.9217511e+01   2.5458931e-02
   4.8900000e+02   3.3817814e-06   2.6787580e-04   6.2559369e-02  -7.3371460e-01   5.5660007e+00   2.7125222e-02
   4.9000000e+02   4.7947236e-06   7.9113070e-05   1.1100559e-01  -7.6836294e-01   2.6544533e+00   2.8890016e-02
   4.9100000e+02   5.1457565e-06   5.2815792e-05   1.7102100e-01   8.2082774e-01   1.3378337e+01   2.8273675e-02
   4.9200000e+02   3.1226198e-06   3.0485979e-04   3.0095771e-01   8.0730608e-01   1.8314583e+00   2.8110631e-02
   4.9300000e+02   4.8448347e-06   4.6357030e-04   2.0974436e-01   8.2674458e-01   7.2612287e-01   2.7847533e-02
   4.9400000e+02   3.3046179e-06   3.5453815e-04   6.9413523e-01   8.1804652e-01   3.2862419e+00   2.7555868e-02
   4.9500000e+02   4.9313425e-06   1.5119008e-04   6.2946813e-02   8.1456089e-01   2.4744454e+00   2.5849772e-02
   4.9600000e+02   4.4881823e-06   4.1239473e-05   3.9300696e-02   7.9705798e-01   1.0052607e+01   2.2746046e-02
   4.9700000e+02   2.8362168e-06   3.0589613e-05   1.7044378e-01  -6.7625211e-01   2.4349686e+01   2.3115251e-02
   4.9800000e+02   7.5705503e-06   1.7684456e-04   3.0301366e-01  -5.3178527e-01   7.1103458e-01   2.3252835e-02
   4.9900000e+02   6.9530071e-06   1.1346763e-03   2.0969855e-01  -4.6654327e-01   3.5067730e-01   2.3372806e-02
   5.0000000e+02   7.6116604e-06   1.2652175e-03   7.0454370e-01  -6.9013752e-01   2.1159153e+00   2.3641106e-02
   5.0100000e+02   6.5335107e-06   2.8706563e-04   5.9421452e-02  -5.4141470e-01   1.6010023e+00   2.4301844e-02
   5.0200000e+02   4.2548167e-06   3.7057594e-04   3.5396390e-02  -1.3815040e-01   4.0754507e-01   2.4395064e-02
   5.0300000e+02   9.0236078e-06   2.1691682e-03   1.6334604e-01   7.9187275e-01   1.9509443e-01   2.2557528e-02
   5.0400000e+02   7.0304321e-06   4.5915883e-05   3.2462762e-01   7.2755182e-01   3.5013840e+01   2.2002721e-02
   5.0500000e+02   5.8583936e-06   2.8828693e-04   2.1112313e-01   7.3057676e-01   2.1951216e+00   2.1457568e-02
   5.0600000e+02   2.5374741e-06   3.3123144e-04   7.8855736e-01   7.1516353e-01   3.6706469e+00   2.1347822e-02
   5.0700000e+02   3.5617611e-06   8.9330773e-04   1.2326693e-01  -4.9871539e-01   3.7969790e-01   2.1475271e-02
   5.0800000e+02   3.7725187e-06   1.2955065e-03   4.0462082e-02   8.7369779e-01   7.7416431e-02   2.0752933e-02
   5.0900000e+02   5.8808837e-06   2.5044739e-04   1.4038784e-01  -5.6336434e-01   2.2427574e+00   2.1171166e-02
   5.1000000e+02   5.5109108e-06   3.1239177e-04   3.2253882e-01   8.7403595e-01   1.2856293e+00   2.0985563e-02
   5.1100000e+02   4.2075663e-06   1.4276795e-03   1.1227663e-01   8.4201863e-01   6.6098866e-01   2.0260972e-02
   5.1200000e+02   2.7678406e-06   1.0038681e-04   7.6040493e-01   8.7109224e-01   5.0944042e+00   2.0173228e-02
   5.1300000e+02   3.7142315e-06   1.2286450e-03   1.3131112e-01   7.9158463e-01   1.2070224e+00   1.9576416e-02
   5.1400000e+02   3.1021132e-06   9.3140135e-05   4.8547800e-02   8.1203879e-01   1.1373710e+00   1.9294975e-02
   5.1500000e+02   4.9086269e-06   1.2051802e-03   1.2183449e-01   6.9948747e-01   3.7979290e-01   1.8977428e-02
   5.1600000e+02   3.9215573e-06   4.7960528e-04   3.1994606e-01  -2.6207395e-01   4.3958037e-01   1.8994613e-02
   5.1700000e+02   4.7208479e-06   7.6861194e-03   1.0983042e-01  -2.6558232e-01   4.0215449e-02   1.9099598e-02
   5.1800000e+02   4.1781447e-06   9.5459903e-04   7.5903823e-01   8.3788747e-01   1.8689590e-01   1.9076238e-02
   5.1900000e+02   1.9114144e-06   1.7902954e-02   1.5784118e-01  -5.0571787e-01   3.0909878e-02   1.9227017e-02
   5.2000000e+02   2.5510029e-06   9.2903288e-04   6.2985240e-02   7.6796825e-01   1.0021737e-01   1.8859595e-02
   5.2100000e+02   5.4180821e-06   4.5233840e-04   1.1706948e-01   8.7124201e-01   1.0755561e+00   1.7765950e-02
   5.2200000e+02   1.0551261e-05   8.7912947e-05   3.5215629e-01   9.0464654e-01   1.3418573e+01   1.6928173e-02
   5.2300000e+02   6.5399108e-06   1.8871935e-04   9.1722342e-02   9.0431180e-01   1.6682870e+01   1.3074152e-02
   5.2400000e+02   9.0053691e-06   2.6012581e-05   7.7034916e-01   8.2514120e-01   4.6461518e+01   1.2830506e-02
   5.2500000e+02   1.0344757e-05   3.4946970e-04   1.4975572e-01   8.2621947e-01   1.7571377e+01   1.0116572e-02
   5.2600000e+02   9.0267095e-06   5.9541769e-05   5.7423289e-02   7.1486518e-01   1.5860614e+01   8.5069300e-03
   5.2700000e+02   7.6300201e-06   6.7000763e-05   1.4043518e-01   5.8597003e-01   3.9587186e+00   8.3554828e-03
   5.2800000e+02   7.3361824e-06   2.2681041e-03   3.2015299e-01  -4.6018242e-01   1.3534236e+00   8.5238833e-03
   5.2900000e+02   6.7161604e-06   7.3689397e-04   9.8608293e-02  -5.0147424e-01   4.8519044e+00   9.2398986e-03
   5.3000000e+02   9.0099430e-06   1.6060514e-04   7.5064599e-01  -5.5411949e-01   2.4443219e+00   9.2890754e-03
   5.3100000e+02   8.3283312e-06   1.2103659e-03   1.6294030e-01  -6.1505171e-01   6.1668858e+00   1.0485547e-02
   5.3200000e+02   7.4898895e-06   2.0094877e-04   3.1313991e-02  -6.2713041e-01   2.9258602e+00   1.1783077e-02
   5.3300000e+02   4.7875389e-06   1.4113900e-04   1.2811800e-01   6.3542826e-01   3.5328709e+00   1.1680425e-02
   5.3400000e+02   8.4054156e-06   1.4651768e-03   3.1371956e-01   8.0153077e-01   5.4850369e-01   1.1361997e-02
   5.3500000e+02   5.2874525e-06   2.7963533e-04   1.2941542e-01   8.0386515e-01   1.0960187e+01   1.0595741e-02
   5.3600000e+02   1.4873292e-05   9.6819628e-05   7.5914460e-01   7.8512347e-01   9.6106948e+00   9.9832903e-03
   5.3700000e+02   6.6169583e-06   1.1464920e-04   2.5863879e-01   7.6238402e-01   1.2357263e+02   8.2942108e-03
   5.3800000e+02   2.4070464e-06   6.0067805e-05   5.7341598e-02   6.2385110e-01   3.7718234e+01   7.0338016e-03
   5.3900000e+02   2.4453988e-06   5.4047775e-05   1.2669291e-01   2.7398349e-02   1.5233143e+00   7.0325973e-03
   5.4000000e+02   5.1106425e-06   7.4809049e-04   3.4059839e-01  -3.6053665e-01   2.7372700e+00   7.1465496e-03
   5.4100000e+02   4.0382613e-06   4.7369286e-04   1.5626491e-01  -3.2359345e-01   1.5495292e+00   7.2659127e-03
   5.4200000e+02   9.1598307e-06   2.4102300e-04   6.6314978e-01  -4.7176682e-01   2.8451295e+01   7.4648866e-03
   5.4300000e+02   4.6594112e-06   1.8241662e-04   2.8684053e-01  -5.1205031e-01   5.8696450e+01   7.9372041e-03
   5.4400000e+02   2.7382915e-06   7.4782039e-05   6.5348025e-02  -5.7552907e-01   1.6769686e+01   8.5779412e-03
   5.4500000e+02   3.7525493e-06   1.3236723e-04   3.4025930e-02   7.6645690e-01   3.2348526e+00   7.9328941e-03
   5.4600000e+02   3.3443143e-06   1.1617589e-04   3.2862728e-01   6.2774751e-01   1.5989154e+01   7.7797695e-03
   5.4700000e+02   2.8935183e-06   3.6273283e-04   1.5101972e-01   6.3118204e-01   4.5488170e+00   7.4431248e-03
   5.4800000e+02   3.6795853e-06   1.0475118e-04   6.1494674e-01   5.7869428e-01   4.5434563e+01   7.2570112e-03
   5.4900000e+02   2.6210415e-06   1.3419987e-04   2.8805256e-01   5.5757715e-01   2.4297223e+01   6.8967103e-03
   5.5000000e+02   2.5145184e-06   4.2044865e-05   5.9111609e-02   5.3483744e-01   3.1979090e+01   6.1499724e-03
   5.5100000e+02   1.6291456e-06   3.9935211e-05   3.1857548e-02   6.3998394e-01   6.5598909e+00   5.9531898e-03
   5.5200000e+02   2.9996157e-06   1.1831004e-03   3.2459557e-01  -1.2923664e-01   7.1164203e-01   5.9717429e-03
   5.5300000e+02   2.6073397e-06   5.1999762e-04   1.5812358e-01  -1.0270126e-01   3.5905111e+00   6.0153887e-03
   5.5400000e+02   4.9057657e-06   2.8076030e-04   6.1696536e-01  -2.2915904e-01   1.0294114e+01   6.0753834e-03
   5.5500000e+02   2.8060066e-06   2.4049975e-04   3.0175414e-01  -2.6785153e-01   3.0120634e+01   6.3045789e-03
   5.5600000e+02   1.6061392e-06   9.3079729e-05   5.5596896e-02  -3.4866980e-01   8.6027591e+00   6.4645290e-03
   5.5700000e+02   2.0225938e-06   2.5896805e-04   3.1053771e-02   5.4681457e-01   1.4213191e+00   6.1692794e-03
   5.5800000e+02   3.5034352e-06   3.2115562e-04   3.1857223e-01   4.4340138e-01   1.4881115e+00   6.1070286e-03
   5.5900000e+02   2.8477756e-06   6.6913916e-04   1.6052285e-01   4.2226278e-01   2.1990312e+00   6.0214275e-03
   5.6000000e+02   4.5915560e-06   3.3959004e-04   6.0194898e-01   3.5224342e-01   7.0500533e+00   5.9650357e-03
   5.6100000e+02   1.6203353e-06   2.9380361e-04   3.2326654e-01   3.3196958e-01   1.8882294e+01   5.8337590e-03
   5.6200000e+02   1.5578569e-06   1.6105806e-04   5.5601176e-02   5.5671634e-01   5.9061952e-01   5.7745085e-03
   5.6300000e+02   1.7420077e-06   1.2345598e-03   3.2120462e-02  -1.2999882e-01   9.7889741e-01   5.9080486e-03
   5.6400000e+02   1.5074516e-06   1.2595697e-04   3.0957045e-01  -3.1688794e-01   7.1637211e+00   5.9347615e-03
   5.6500000e+02   2.4200199e-06   8.4851884e-04   1.5743886e-01  -1.7221156e-01   4.5689095e-01   5.9662823e-03
   5.6600000e+02   2.9898059e-06   4.9886065e-04   5.9585917e-01  -2.9866607e-01   4.2193483e+00   5.9963862e-03
   5.6700000e+02   3.0936351e-06   4.5330180e-04   3.4313720e-01  -3.0659171e-01   6.7046779e+00   6.1000150e-03
   5.6800000e+02   2.9589407e-06   3.4311081e-04   5.1675293e-02   8.1994645e-01   2.8936648e-01   6.0098893e-03
   5.6900000e+02   1.6085572e-06   2.8049282e-03   3.3260961e-02   5.9006193e-01   3.6563560e-01   5.4344645e-03
   5.7000000e+02   1.8548378e-05   5.0639645e-05   3.6249357e-01   8.6903312e-01   6.7885094e+00   3.6153901e-03
   5.7100000e+02   1.3173489e-05   9.4031672e-05   2.4640562e-01   6.3147752e-01   2.0658207e+02   2.9220287e-03
   5.7200000e+02   1.6027990e-05   1.1001823e-04   5.9283910e-01   6.0186325e-01   5.5236519e+00   2.8845220e-03
   5.7300000e+02   4.2103654e-06   3.6753540e-03   4.2023626e-01   2.2162942e-01   1.2851899e+01   2.8603023e-03
   5.7400000e+02   4.4930193e-06   1.1838118e-04   8.5856223e-02  -2.9639514e-02   8.3035092e+00   2.9762463e-03
   5.7500000e+02   4.0644255e-06   2.1236859e-04   7.0984456e-02  -3.0602669e-01   9.8830706e+00   3.3730419e-03
   5.7600000e+02   5.2119683e-06   1.5246581e-04   2.7574218e-01   6.5177175e-01   2.0873089e+02   2.6873971e-03
   5.7700000e+02   3.5903766e-06   4.7848238e-05   2.3595949e-01   3.3027614e-01   2.5362636e+02   2.5462849e-03
   5.7800000e+02   5.2394497e-06   8.5270175e-05   4.3103866e-01   3.9708147e-01   4.2848243e+00   2.5378987e-03
   5.7900000e+02   1.7639321e-06   1.6723576e-02   4.3301128e-01   6.1406696e-02   1.4337262e+00   2.5506933e-03
   5.8000000e+02   2.0589063e-06   1.3643574e-04   7.4041353e-02  -2.0550276e-01   6.8708199e+00   2.6207049e-03
   5.8100000e+02   8.7521442e-07   7.1039736e-04   7.0371512e-02  -2.8314851e-01   1.4196773e+00   2.6559677e-03
   5.8200000e+02   2.0455121e-06   1.3519117e-03   2.4814339e-01   2.8059683e-01   2.1243398e+00   2.5793232e-03
   5.8300000e+02   1.4582279e-06   2.7482982e-05   2.4793716e-01   1.5775288e-01   1.5998664e+02   2.5470295e-03
   5.8400000e+02   2.6175057e-06   4.4129809e-05   4.2618110e-01   6.5735355e-02   1.2317429e+01   2.5437365e-03
   5.8500000e+02   1.0295823e-06   1.1946278e-03   5.0194697e-01  -4.2420999e-03   1.2163156e+01   2.5562159e-03
   5.8600000e+02   1.0186789e-06   1.0501940e-04   4.1642988e-02   8.6942280e-02   4.0020399e+00   2.5473007e-03
   5.8700000e+02   1.8716274e-06   9.6907906e-04   6.5805714e-02   1.0570636e-01   2.6775552e-01   2.5340455e-03
   5.8800000e+02   1.9587667e-06   4.2129425e-04   2.4115599e-01   3.2333428e-01   9.3664673e+00   2.4395081e-03
   5.8900000e+02   1.5148706e-06   5.3895686e-05   2.9412351e-01   2.2327471e-01   4.5255930e+01   2.4177210e-03
   5.9000000e+02   8.5654847e-07   5.2511060e-04   3.7904981e-01  -5.0373917e-02   4.7291634e+00   2.5554082e-03
   5.9100000e+02   2.7842848e-06   2.1094502e-05   7.8500511e-01   2.4139870e-01   2.3247516e+00   2.5446031e-03
   5.9200000e+02   2.2100754e-06   2.2230168e-03   4.3220837e-01  -2.6049180e-01   4.5507748e+00   2.6618958e-03
   5.9300000e+02   1.7616261e-06   1.1051713e-04   8.8147718e-02   6.0831867e-01   1.0844587e+01   2.5310423e-03
   5.9400000e+02   1.0724025e-06   6.5939192e-04   1.8005163e-01  -3.8990822e-01   1.0762656e+00   2.6021532e-03
   5.9500000e+02   1.9808926e-06   1.7177522e-04   3.1374305e-01   4.5704002e-01   5.1152925e+00   2.5788041e-03
   5.9600000e+02   1.4415392e-06   2.5800926e-03   5.2899936e-02   4.6323925e-01   1.7487034e+00   2.2864101e-03
   5.9700000e+02   3.1549399e-06   1.2059206e-05   5.5682683e-01   3.8451944e-02   5.3167126e+00   2.2850769e-03
   5.9800000e+02   7.3834739e-07   2.7782064e-03   5.6724657e-01   5.9443212e-02   2.2790507e+00   2.2816862e-03
   5.9900000e+02   1.0433530e-06   9.9805800e-04   8.3510915e-02   6.6670660e-03   2.4736438e+00   2.3064682e-03
   6.0000000e+02   1.0832306e-06   8.8107684e-05   1.7721735e-01   1.6516251e-01   4.2169662e+00   2.3004983e-03
   6.0100000e+02   1.2143455e-06   7.3675477e-04   3.0129770e-01  -1.3178107e-01   2.8989932e+00   2.3079424e-03
   6.0200000e+02   3.3716057e-07   4.6353348e-04   6.3628621e-02  -1.5763633e-01   8.9663497e+00   2.4930587e-03
   6.0300000e+02   1.0863735e-06   1.3529205e-05   2.8407694e-01   3.1713471e-01   1.7413530e+01   2.4864174e-03
   6.0400000e+02   6.4970037e-07   3.1916845e-03   5.6889480e-01  -3.3827808e-01   1.9182194e-01   2.4914988e-03
   6.0500000e+02   8.4290805e-07   3.8125006e-03   7.7988434e-02   4.0666285e-01   5.9738770e-01   2.3647419e-03
   6.0600000e+02   7.9739365e-07   5.2761048e-05   2.0658121e-01   5.7091113e-02   1.3082863e+00   2.3640827e-03
   6.0700000e+02   1.2807436e-06   6.3392967e-03   2.8606268e-01   3.2021876e-01   6.2063515e-02   2.3416225e-03
   6.0800000e+02   5.0888375e-07   5.8880976e-04   1.7358116e-01   2.6656095e-01   3.6606889e+00   2.3095308e-03
   6.0900000e+02   1.1086078e-06   2.9044879e-04   2.7510691e-01  -1.5304288e-01   1.5720438e+00   2.3549598e-03
   6.1000000e+02   5.1515322e-07   3.8830820e-05   6.9696883e-01  -2.3670457e-01   4.7053981e+01   2.3615097e-03
   6.1100000e+02   8.0468333e-07   3.2926346e-04   9.6536467e-02  -2.5911747e-01   2.6052537e+00   2.4184672e-03
   6.1200000e+02   1.1750184e-06   4.1882493e-05   1.6697066e-01   2.1222238e-02   1.2826380e+00   2.4180743e-03
   6.1300000e+02   1.0589356e-06   2.7912541e-03   2.2532255e-01  -2.7395577e-01   4.6613460e-01   2.4383151e-03
   6.1400000e+02   5.6645565e-07   6.9027365e-04   1.8244792e-01  -3.4597649e-01   1.3504208e+00   2.4565896e-03
   6.1500000e+02   6.8302095e-07   8.1067246e-04   1.3653123e-01   4.0587251e-01   2.7070180e+00   2.3798346e-03
   6.1600000e+02   4.6112736e-07   4.3434070e-05   6.9263812e-01   3.5506813e-01   1.3020664e+01   2.3692589e-03
   6.1700000e+02   1.1210967e-06   3.6893608e-04   7.3812822e-02   3.9810348e-01   2.0704422e+00   2.2647361e-03
   6.1800000e+02   1.3290991e-06   7.4983948e-05   1.6261606e-01   4.7017179e-01   2.6016104e+00   2.2540064e-03
   6.1900000e+02   1.1324292e-06   9.4503016e-03   2.2301056e-01   1.6329537e-02   4.7054910e-02   2.2537294e-03
   6.2000000e+02   5.9186045e-07   9.1323022e-03   1.8655985e-01  -2.0483050e-01   8.7468827e-02   2.2643379e-03
   6.2100000e+02   1.0396740e-06   1.2085977e-03   1.4670301e-01  -2.3773845e-01   1.1148648e+00   2.3593512e-03
   6.2200000e+02   5.6954678e-07   5.9196055e-05   8.2189346e-01  -3.6020987e-01   1.7927416e+01   2.3668690e-03
   6.2300000e+02   5.2967646e-07   1.5146816e-03   7.4964975e-02  -6.5613891e-02   1.1352241e-01   2.3693098e-03
   6.2400000e+02   4.5303420e-07   3.9014670e-03   1.4633408e-01   3.8335009e-01   2.0359672e-01   2.3468554e-03
   6.2500000e+02   5.3221739e-07   3.1741451e-04   2.1754684e-01   3.6720998e-01   3.5025757e+00   2.3240413e-03
   6.2600000e+02   4.5143411e-07   2.3417062e-04   2.1253462e-01   3.7327448e-01   1.5489846e+00   2.3136904e-03
   6.2700000e+02   6.4170970e-07   9.4495996e-04   7.4162347e-02   3.3153333e-01   1.0250848e+00   2.2688603e-03
   6.2800000e+02   3.5276442e-07   1.4212321e-04   7.6078030e-01   2.9611882e-01   3.5873958e+00   2.2665193e-03
   6.2900000e+02   4.5449751e-07   2.5747016e-03   6.0812275e-02  -2.1532765e-01   1.0229491e-01   2.2797033e-03
   6.3000000e+02   4.8579204e-07   7.5143488e-04   1.5021343e-01  -2.2073959e-01   5.4576547e-01   2.2886000e-03
   6.3100000e+02   4.5561294e-07   3.7144514e-04   2.2609190e-01  -2.7634628e-01   2.8113254e+00   2.3029974e-03
   6.3200000e+02   3.8607877e-07   2.8095420e-04   2.1765923e-01  -2.9215953e-01   1.3129850e+00   2.3100097e-03
   6.3300000e+02   5.8894124e-07   1.3832932e-03   6.5602825e-02  -2.5420176e-01   2.6447886e-01   2.3305934e-03
   6.3400000e+02   4.0182256e-07   5.3159448e-04   7.6130903e-01  -2.8604708e-01   4.9802657e-01   2.3318944e-03
   6.3500000e+02   2.7827795e-07   6.5908974e-03   6.7301711e-02   3.6345216e-01   6.9088339e-02   2.3038397e-03
   6.3600000e+02   2.6598474e-07   2.2750100e-04   1.5221222e-01   3.4193974e-01   1.5124874e+00   2.2946737e-03
   6.3700000e+02   2.0788886e-07   4.9476633e-04   2.3608373e-01   3.3267564e-01   1.0074816e+00   2.2887285e-03
   6.3800000e+02   3.5065692e-07   4.7088859e-04   2.2452020e-01   4.1940097e-01   1.9495590e-01   2.2858133e-03
   6.3900000e+02   3.0748709e-07   5.4954163e-03   6.2237695e-02   1.7451203e-01   1.6178023e-02   2.2826591e-03
   6.4000000e+02   3.8611411e-07   3.4512151e-03   7.5880455e-01   4.9521365e-01   3.6461073e-02   2.2813723e-03
   6.4100000e+02   1.5436082e-07   2.4378541e-02   1.9268992e-01  -1.7081791e-01   5.0754515e-03   2.2833787e-03
   6.4200000e+02   6.3747449e-07   1.0258108e-03   1.8448875e-01   4.9909592e-01   4.6680325e-02   2.2767582e-03
   6.4300000e+02   6.5912607e-07   6.1973345e-03   1.9552708e-01   1.0645875e-01   2.7579763e-02   2.2736301e-03
   6.4400000e+02   9.2072884e-07   1.6955997e-03   2.1931088e-01   4.9280932e-01   2.3420667e-01   2.2110614e-03
   6.4500000e+02   1.0870513e-06   5.1258024e-04   4.1196160e-01   6.2154577e-01   9.9680147e-01   2.2004005e-03
   6.4600000e+02   1.3423229e-06   2.6743254e-03   6.2642970e-01   5.6704019e-01   1.0947887e-01   2.1961406e-03
   6.4700000e+02   2.7093935e-06   5.9380416e-03   1.8735912e-01   6.5792408e-01   4.1308536e-01   2.0540379e-03
   6.4800000e+02   1.3241306e-06   3.8016271e-04   1.0611585e-01   5.2807430e-01   8.9907403e+00   1.9173832e-03
   6.4900000e+02   1.9828476e-06   1.2917031e-04   2.0718530e-01   3.9892630e-01   2.0955352e+00   1.8932139e-03
   6.5000000e+02   1.2311874e-06   5.7331686e-04   1.0208162e-01   4.8667387e-01   2.0671976e+00   1.8368029e-03
   6.5100000e+02   1.1412271e-06   3.1078825e-04   2.3094083e-01  -2.6678679e-01   8.9107440e-01   1.8666992e-03
   6.5200000e+02   1.3223700e-06   3.5294289e-04   6.8203042e-01  -7.3750862e-03   5.0935331e-01   1.8667688e-03
   6.5300000e+02   1.3181478e-06   1.0322091e-02   7.3801199e-01  -4.6088600e-01   3.1341291e-01   1.8839015e-03
   6.5400000e+02   6.0055507e-07   2.4447329e-03   1.2984577e-01  -4.7651219e-01   6.8634802e-01   1.9660602e-03
   6.5500000e+02   7.9924972e-07   1.9265285e-04   2.9187321e-01   1.9567385e-01   5.7026912e-01   1.9652079e-03
   6.5600000e+02   3.8570006e-07   7.1771661e-03   1.1263181e-01  -4.6536987e-01   4.0737061e-02   1.9746014e-03
   6.5700000e+02   2.6043214e-07   2.4481486e-03   8.8446481e-02   4.7869473e-01   8.2594930e-02   1.9649240e-03
   6.5800000e+02   3.4887918e-07   1.4740643e-03   2.2800959e-01   5.4591103e-01   1.2679963e-01   1.9606844e-03
   6.5900000e+02   2.6376498e-07   3.5072390e-03   7.1087408e-01   5.4417379e-01   2.4835163e-01   1.9565545e-03
   6.6000000e+02   1.4236449e-07   2.0851676e-03   6.9874126e-02   5.6552047e-01   1.7515465e-01   1.9326520e-03
   6.6100000e+02   2.6227196e-07   2.0855733e-04   2.3548978e-01   6.5956981e-01   1.8028358e-01   1.9290655e-03
   6.6200000e+02   3.2707363e-07   4.9312955e-03   1.4085241e-01   6.5756037e-01   4.9537473e-02   1.9134409e-03
   6.6300000e+02   5.1448579e-07   1.1599748e-03   7.8386376e-02   2.0844244e-01   6.1146442e-02   1.9075585e-03
   6.6400000e+02   4.0614486e-07   1.8187667e-03   2.3397316e-01  -2.5929589e-01   1.4365394e-01   1.9120709e-03
   6.6500000e+02   3.0651758e-06   2.4448902e-03   7.0131422e-01   7.0464174e-01   5.4100463e-02   1.8406441e-03
   6.6600000e+02   1.2020202e-06   7.3581201e-04   2.8275143e-01   5.9731312e-01   6.5670931e+00   1.7858436e-03
   6.6700000e+02   1.7013877e-06   6.0203218e-04   2.3968000e-01   7.2634725e-01   1.4194571e+00   1.7572851e-03
   6.6800000e+02   1.1841065e-06   8.2877964e-04   1.4284396e-01   6.8769457e-01   1.9234692e+00   1.6863900e-03
   6.6900000e+02   8.8619856e-07   3.2853983e-04   7.8024326e-02   6.1532667e-01   3.1371207e+00   1.5900107e-03
   6.7000000e+02   1.0042955e-06   1.2427388e-04   2.0814055e-01   4.2344012e-01   1.0916168e+01   1.5625091e-03
   6.7100000e+02   1.1194889e-06   4.7275288e-04   4.8921085e-01  -4.6503209e-01   1.1828318e+01   1.5973612e-03
   6.7200000e+02   7.2550669e-07   5.2235273e-04   2.8388258e-01  -4.7273611e-01   2.7002001e+00   1.6135641e-03
   6.7300000e+02   7.4515859e-07   5.0687691e-04   2.4409370e-01  -6.2522200e-01   2.0800253e+00   1.6300864e-03
   6.7400000e+02   6.9033420e-07   9.0303994e-04   1.5270962e-01  -5.9442502e-01   1.4920121e+00   1.6763792e-03
   6.7500000e+02   7.7107266e-07   3.8097391e-04   8.2255161e-02  -5.8347913e-01   1.2247392e+00   1.7146073e-03
   6.7600000e+02   3.9055154e-07   1.8412424e-04   2.1881746e-01  -4.4631620e-01   5.4767483e+00   1.7312901e-03
   6.7700000e+02   4.9882358e-07   1.1547337e-03   4.8116034e-01   5.9234659e-01   2.1172052e+00   1.7144825e-03
   6.7800000e+02   3.4645601e-07   4.5534069e-04   2.8871920e-01   5.8405455e-01   1.6652301e+00   1.7015516e-03
   6.7900000e+02   4.2821469e-07   3.7530689e-04   2.4571953e-01   6.9139769e-01   1.2601012e+00   1.6900133e-03
   6.8000000e+02   4.8726448e-07   5.3297036e-04   1.5512078e-01   6.4856806e-01   2.6628993e+00   1.6452783e-03
   6.8100000e+02   6.0599527e-07   2.9793672e-04   7.3524612e-02   6.2698736e-01   1.3136816e+00   1.6037932e-03
   6.8200000e+02   2.5917688e-07   1.2350270e-04   2.2513251e-01   5.3666191e-01   5.5653387e+00   1.5945054e-03
   6.8300000e+02   5.6359791e-07   1.0844964e-03   4.7748155e-01  -4.6606746e-01   3.0425523e-01   1.6016274e-03
   6.8400000e+02   2.3509349e-07   4.7015024e-04   3.1745400e-01  -4.1355078e-01   2.4107545e+00   1.6143359e-03
   6.8500000e+02   4.7883637e-07   5.1274098e-04   2.4491017e-01  -5.7041190e-01   6.8143035e-01   1.6242017e-03
   6.8600000e+02   3.6719356e-07   1.0083797e-03   1.5724222e-01  -5.8237812e-01   8.5815819e-01   1.6499483e-03
   6.8700000e+02   3.9655445e-07   5.2312820e-04   6.5974419e-02  -5.7643484e-01   5.4141450e-01   1.6827501e-03
   6.8800000e+02   2.6373049e-07   3.2139787e-04   2.2781269e-01  -2.0671686e-01   2.6644278e-01   1.6834777e-03
   6.8900000e+02   7.0095334e-07   6.9037823e-03   4.3933978e-01   6.0595416e-01   7.6454643e-02   1.6452783e-03
   6.9000000e+02   5.8594825e-07   9.1455225e-05   5.9966054e-01   5.7514279e-01   3.4302450e+01   1.6142095e-03
   6.9100000e+02   4.8563661e-07   3.2510824e-04   2.8357220e-01   6.5011314e-01   8.6302902e-01   1.6071551e-03
   6.9200000e+02   6.0030083e-07   1.3562631e-03   1.5254357e-01   6.3612657e-01   1.0558902e-01   1.6004292e-03
   6.9300000e+02   4.3504451e-07   2.9961045e-03   6.3147031e-02   6.1760010e-01   2.6819381e-02   1.5872645e-03
   6.9400000e+02   2.6356224e-07   2.9129944e-03   2.7446853e-01   2.4263697e-01   2.5345232e-02   1.5866563e-03
   6.9500000e+02   1.1865376e-07   2.3014928e-02   2.0900594e-01  -5.9236569e-01   2.2844262e-02   1.6083923e-03
   6.9600000e+02   4.1864018e-07   3.2160842e-04   6.9706057e-01   6.6035102e-01   2.4215541e-01   1.6063846e-03
   6.9700000e+02   2.9404860e-07   1.1541118e-02   2.3059687e-01   7.3887376e-01   3.8658371e-02   1.5610613e-03
   6.9800000e+02   5.4131109e-07   4.9896014e-05   4.5012146e-01   7.2898171e-01   4.4121547e+01   1.5127293e-03
   6.9900000e+02   5.5922366e-07   2.3049445e-04   2.9050260e-01   6.4957338e-01   4.0232514e-01   1.5004448e-03
   7.0000000e+02   6.5824899e-07   1.2109543e-03   3.0872770e-01   7.3741935e-01   3.4869540e-01   1.4528894e-03
   7.0100000e+02   4.1818584e-07   2.7697513e-04   9.2431511e-02   6.9852786e-01   9.0091916e+00   1.3833942e-03
   7.0200000e+02   3.7387975e-07   9.0181050e-05   6.9349679e-01   6.5046764e-01   4.5249553e+01   1.3637100e-03
   7.0300000e+02   4.1216407e-07   2.2054142e-04   2.3128415e-01   6.1577109e-01   1.7531563e+01   1.3082739e-03
   7.0400000e+02   5.3163636e-07   7.2261739e-05   2.2758128e-01  -5.8229882e-01   6.0165234e+00   1.3172852e-03
   7.0500000e+02   5.5253638e-07   2.9986479e-04   8.2560191e-02   6.3757025e-01   4.6826024e-01   1.2695164e-03
   7.0600000e+02   3.4112953e-07   1.9345776e-04   2.8070430e-01  -4.4249190e-01   3.7944055e+00   1.2779540e-03
   7.0700000e+02   1.5834362e-07   2.6099355e-03   8.1153999e-02   6.7276561e-01   2.3477586e-01   1.2530298e-03
   7.0800000e+02   6.6732387e-07   4.2315948e-04   5.8576192e-01   5.1051791e-01   5.0397436e-01   1.2430709e-03
   7.0900000e+02   7.3888577e-07   1.2119966e-03   3.8718857e-01   5.3542001e-01   2.3181705e+00   1.2195563e-03
   7.1000000e+02   6.2673279e-07   8.6008648e-04   2.4742910e-01   3.7015694e-01   2.2633058e-01   1.2179664e-03
   7.1100000e+02   2.2540220e-07   4.9311944e-03   6.1493406e-02   5.8827730e-01   4.3455692e-02   1.1876018e-03
   7.1200000e+02   2.6724371e-07   4.3311758e-04   3.0229134e-01   4.8587479e-01   4.8685772e-01   1.1789286e-03
   7.1300000e+02   6.4256005e-07   1.1184332e-03   2.3952534e-01   4.6197775e-01   4.6031362e-01   1.1711906e-03
   7.1400000e+02   3.0585433e-07   1.4834231e-03   2.9055528e-01  -2.9985211e-01   9.7531097e-02   1.1755510e-03
   7.1500000e+02   4.5184449e-07   1.9580347e-03   2.5141459e-01  -1.8581916e-01   9.0339018e-02   1.1780899e-03
   7.1600000e+02   5.6735666e-07   1.6521284e-03   2.7961815e-01   6.5121678e-01   1.2361388e+00   1.1209478e-03
   7.1700000e+02   4.9003187e-07   1.4742529e-04   2.0895733e-01   6.0369546e-01   1.1610185e+01   1.0910104e-03
   7.1800000e+02   3.4703814e-07   2.0384237e-04   1.9925428e-01   5.9930468e-01   5.4985693e+00   1.0375519e-03
   7.1900000e+02   7.1638559e-07   9.7907392e-05   3.5922902e-01   4.5002044e-01   3.9180751e+00   1.0236525e-03
   7.2000000e+02   6.1432140e-07   8.0988390e-04   4.8157226e-01   5.2028679e-01   2.8087266e+00   1.0010144e-03
   7.2100000e+02   4.8447902e-07   2.4352997e-04   3.2724486e-01   5.0228996e-01   8.6475120e+00   9.8446444e-04
   7.2200000e+02   2.2617679e-07   6.4008806e-04   2.5470805e-01  -4.3359136e-01   5.0131951e+00   1.0017852e-03
   7.2300000e+02   2.0545139e-07   1.9735599e-04   1.4446985e-01  -4.3725643e-01   1.2775570e+00   1.0106892e-03
   7.2400000e+02   2.9962548e-07   3.1530544e-04   1.3257378e-01  -4.8953111e-01   4.4786602e+00   1.0284632e-03
   7.2500000e+02   2.6693568e-07   2.1669757e-04   2.2120003e-01  -1.5022398e-01   2.3538580e+00   1.0299262e-03
   7.2600000e+02   4.3879971e-07   2.2361582e-03   3.9323328e-01  -5.2077764e-01   5.2980155e-01   1.0389083e-03
   7.2700000e+02   1.2974521e-07   3.7667123e-04   3.4364065e-01  -5.3561570e-01   4.0393550e+00   1.0477800e-03
   7.2800000e+02   2.1167267e-07   1.0884869e-03   2.4999803e-01   5.3936566e-01   2.5176134e-01   1.0389802e-03
   7.2900000e+02   1.8255743e-07   2.1362799e-04   1.3969296e-01   5.5209755e-01   3.0752265e+00   1.0254102e-03
   7.3000000e+02   9.9690247e-08   2.5697198e-04   1.2879848e-01   5.7404215e-01   1.8011117e+00   1.0171961e-03
   7.3100000e+02   2.1536544e-07   2.6853987e-04   2.2195446e-01   2.3598172e-01   5.8725467e-01   1.0161049e-03
   7.3200000e+02   2.1155466e-07   2.2631694e-03   3.8535955e-01   5.3104116e-01   3.9577010e-01   1.0094875e-03
   7.3300000e+02   1.3542608e-07   5.4910592e-04   3.5119198e-01   5.4193198e-01   9.4570682e-01   1.0054651e-03
   7.3400000e+02   1.6054705e-07   1.5066752e-03   2.3893550e-01  -4.4819201e-01   3.9015868e-01   1.0110189e-03
   7.3500000e+02   1.8147686e-07   3.1110505e-04   1.3931753e-01  -4.3969813e-01   1.0430529e+00   1.0183715e-03
   7.3600000e+02   1.2149911e-07   6.2594906e-04   1.2829054e-01  -4.6690560e-01   2.4358556e-01   1.0220139e-03
   7.3700000e+02   1.8288238e-07   1.1844669e-03   2.1046407e-01   2.6238486e-01   1.7183552e-01   1.0205876e-03
   7.3800000e+02   2.2448326e-07   1.9983717e-03   3.8578956e-01  -5.1585613e-01   2.8933296e-01   1.0253783e-03
   7.3900000e+02   1.1490428e-07   9.5997820e-04   3.5679952e-01  -4.7107928e-01   3.0910451e-01   1.0265471e-03
   7.4000000e+02   1.8693051e-07   4.5002037e-03   2.2784265e-01   5.1055312e-01   8.1363632e-02   1.0212561e-03
   7.4100000e+02   1.7610121e-07   2.8833583e-04   2.4852201e-01   5.2431824e-01   1.4239546e+00   1.0153454e-03
   7.4200000e+02   9.8330509e-08   9.8398997e-04   1.7245703e-01   4.9163590e-01   1.3687225e-01   1.0132173e-03
   7.4300000e+02   1.1028784e-07   2.6516834e-03   2.0594784e-01  -2.5878140e-01   6.6193559e-02   1.0143102e-03
   7.4400000e+02   1.1211665e-07   1.3209272e-03   3.8668885e-01   5.2711725e-01   2.4597470e-01   1.0122607e-03
   7.4500000e+02   9.1933812e-08   2.1741913e-03   3.5733050e-01   5.8420275e-01   3.6373497e-02   1.0109180e-03
   7.4600000e+02   2.3355595e-07   3.3026016e-03   1.8530071e-01  -2.7728331e-01   5.9278527e-02   1.0151742e-03
   7.4700000e+02   1.4895606e-07   6.1840039e-04   1.9594518e-01   6.2476548e-01   3.2351069e-01   1.0119761e-03
   7.4800000e+02   2.9402020e-07   4.1323239e-03   2.0013681e-01   5.8384405e-01   4.9785294e-02   1.0046744e-03
   7.4900000e+02   2.2340791e-07   1.5948386e-03   1.9185049e-01   5.7449294e-01   2.6240942e-01   9.9529973e-04
   7.5000000e+02   5.4638289e-07   5.5312208e-04   3.7262228e-01   6.8172313e-01   5.8676238e-01   9.4704072e-04
   7.5100000e+02   7.3420680e-07   1.3662984e-04   4.7611991e-01   6.1929158e-01   3.2997064e+01   9.1050468e-04
   7.5200000e+02   5.4723282e-07   3.3062825e-04   1.7204165e-01   5.9448944e-01   1.9844861e+00   8.9400900e-04
   7.5300000e+02   4.6567021e-07   6.5965384e-04   2.5891741e-01   2.2848531e-01   3.3906675e-01   8.9189229e-04
   7.5400000e+02   3.2552302e-07   1.2227790e-03   2.4167565e-01   4.1845843e-01   1.5666655e-01   8.8827326e-04
   7.5500000e+02   4.4947562e-07   1.9375802e-03   3.2426210e-01   3.6484100e-01   1.1973125e-01   8.8706609e-04
   7.5600000e+02   3.0304740e-07   6.0558492e-03   2.5939168e-01  -5.6123106e-02   2.6819929e-02   8.8871881e-04
   7.5700000e+02   1.6494707e-07   1.0962322e-03   3.8269736e-01   1.2529471e-01   3.0855984e-01   8.8768582e-04
   7.5800000e+02   2.5447958e-07   1.7135725e-03   7.7506712e-02   3.0799454e-01   7.5172612e-02   8.8269043e-04
   7.5900000e+02   5.3181527e-07   2.2668073e-03   2.1293369e-01   5.1980469e-01   2.5113180e-01   8.6860979e-04
   7.6000000e+02   5.8473392e-07   7.8364332e-04   1.2959746e-01   5.2530246e-01   1.0878363e+00   8.3909335e-04
   7.6100000e+02   5.2213099e-07   3.2876134e-04   2.8971116e-01   4.6424531e-01   7.0480657e+00   8.1866724e-04
   7.6200000e+02   4.8467837e-07   6.3657601e-04   3.4664804e-01   3.5386828e-01   2.5383573e+00   8.0774828e-04
   7.6300000e+02   1.7558118e-07   6.6947537e-04   4.1409242e-01   3.3336336e-01   2.4120108e+00   8.0280240e-04
   7.6400000e+02   3.4072713e-07   1.1236083e-03   8.6204187e-02  -2.8198249e-01   2.6759136e-01   8.1078387e-04
   7.6500000e+02   3.5185970e-07   8.0717031e-04   2.3615318e-01  -3.7859547e-01   1.4852459e+00   8.1809284e-04
   7.6600000e+02   4.0481904e-07   1.0557467e-03   1.0488477e-01  -4.1227459e-01   4.8470030e-01   8.2861797e-04
   7.6700000e+02   2.8376659e-07   6.8818427e-04   3.0706915e-01  -4.2883357e-01   2.2856148e+00   8.3507002e-04
   7.6800000e+02   2.3258177e-07   1.7438932e-03   3.4004496e-01  -3.4240788e-01   1.0595745e+00   8.3990436e-04
   7.6900000e+02   1.1763690e-07   8.1079260e-04   4.2295941e-01  -2.8959299e-01   1.0028627e+00   8.4183360e-04
   7.7000000e+02   2.3213322e-07   1.7893227e-03   7.3143706e-02   4.6560432e-01   2.9387823e-01   8.2788747e-04
   7.7100000e+02   2.3417063e-07   3.7370271e-04   2.3598474e-01   4.2602533e-01   1.8022373e+00   8.2298902e-04
   7.7200000e+02   2.3526375e-07   1.1331727e-03   9.5973867e-02   4.3863386e-01   3.4510988e-01   8.1535875e-04
   7.7300000e+02   1.3714559e-07   1.1198119e-03   2.9866610e-01   4.1790678e-01   3.2740762e-01   8.1362441e-04
   7.7400000e+02   2.1613187e-07   2.5312544e-03   3.2922267e-01   2.9457732e-01   1.1103632e-01   8.1197905e-04
   7.7500000e+02   1.4213840e-07   1.2524092e-03   4.4726252e-01   1.6469205e-01   3.7408557e-01   8.1121092e-04
   7.7600000e+02   1.9966632e-07   3.6364764e-03   6.3656708e-02  -3.7947694e-01   7.7446193e-02   8.2364419e-04
   7.7700000e+02   1.4488209e-07   2.5193026e-04   2.6317409e-01  -3.9525987e-01   1.8746865e+00   8.2604679e-04
   7.7800000e+02   1.2230703e-07   1.4505645e-03   1.0126070e-01  -3.9982667e-01   1.4260444e-01   8.2901793e-04
   7.7900000e+02   1.0539608e-07   2.9541311e-03   2.9999098e-01  -2.8793713e-01   2.5970984e-02   8.2940640e-04
   7.8000000e+02   1.6642367e-07   1.0413816e-02   2.9889205e-01   2.2939741e-01   2.3435629e-02   8.2830516e-04
   7.8100000e+02   6.3226444e-08   2.4470145e-03   4.9034377e-01   4.0982041e-01   2.0486163e-01   8.2722211e-04
   7.8200000e+02   5.6131124e-08   2.6189557e-03   3.8413359e-02   4.6739491e-01   4.1429518e-02   8.1176942e-04
   7.8300000e+02   7.3869788e-08   2.0574064e-04   2.9951180e-01   3.9776977e-01   4.3175282e-01   8.1068416e-04
   7.8400000e+02   1.1999952e-07   1.4577772e-03   1.0828623e-01   2.6299841e-01   4.8464025e-02   8.0940641e-04
   7.8500000e+02   2.8430300e-07   2.9374752e-03   3.0799770e-01   3.3333203e-01   4.2988745e-02   8.0654851e-04
   7.8600000e+02   1.5943876e-07   1.9741742e-03   3.5195042e-01  -2.1105800e-01   2.7787468e-01   8.0805570e-04
   7.8700000e+02   2.3211922e-07   1.9782696e-03   4.8705241e-01   1.1604329e-03   7.9233780e-02   8.0806096e-04
   7.8800000e+02   5.7304072e-08   3.1944729e-03   7.5288896e-02   3.4643405e-01   2.2664361e-01   8.0041828e-04
   7.8900000e+02   1.1567103e-07   4.8879360e-04   2.4754293e-01   4.5749402e-01   9.0438632e-02   7.9835858e-04
   7.9000000e+02   6.4875855e-08   1.0609896e-03   1.0700093e-01   3.9919725e-01   1.7462788e-01   7.9492033e-04
   7.9100000e+02   1.2189264e-07   1.0152956e-03   2.7148660e-01   4.8461810e-01   5.7401751e-02   7.9217191e-04
   7.9200000e+02   7.4069045e-08   2.5130087e-03   4.5473609e-01  -1.8757155e-01   8.9310845e-02   7.9258959e-04
   7.9300000e+02   1.2970379e-07   2.3176224e-03   4.4601562e-01   3.0022984e-01   1.7042653e-02   7.9233654e-04
   7.9400000e+02   5.4834644e-08   2.3971096e-02   1.9446273e-01   2.1890383e-01   6.2858658e-03   7.9126120e-04
   7.9500000e+02   7.0608292e-08   1.6483933e-03   2.3655696e-01  -2.8735886e-02   2.6747114e-02   7.9143092e-04
   7.9600000e+02   1.5840630e-07   4.9181113e-03   2.6438503e-01   5.9134365e-01   3.2378896e-02   7.7655236e-04
   7.9700000e+02   2.0263503e-07   1.9290664e-04   3.1446732e-01   5.5269202e-01   4.3046704e+00   7.4895056e-04
   7.9800000e+02   3.4381283e-07   1.5611667e-04   7.2270096e-01   5.5150128e-01   1.7911134e+00   7.4322217e-04
   7.9900000e+02   2.0502515e-07   1.0487307e-03   7.3518289e-01   4.9597165e-01   1.2262626e+00   7.3971659e-04
   8.0000000e+02   2.0433923e-07   1.4756272e-03   3.3579414e-01   5.3458115e-01   5.3791147e-02   7.3905262e-04
   8.0100000e+02   6.7447895e-08   1.1194521e-02   1.8465768e-01  -1.6382191e-01   5.5803045e-03   7.3973943e-04
   8.0200000e+02   3.4240640e-08   1.2455734e-02   1.7950902e-01   2.8122698e-01   1.1122876e-02   7.3916358e-04
   8.0300000e+02   8.0002925e-08   3.8589587e-03   1.1813322e-01   5.1167823e-01   3.8731284e-02   7.3194256e-04
   8.0400000e+02   1.1857491e-07   1.8753805e-04   6.7657264e-01   5.7542887e-01   1.3951091e+00   7.2287920e-04
   8.0500000e+02   6.6553770e-08   1.4170645e-04   7.5458468e-01   4.9809258e-01   3.9978156e+00   7.2147763e-04
   8.0600000e+02   1.2982554e-07   9.8282187e-04   2.7355406e-01   5.6955904e-01   2.1668661e-01   7.1595757e-04
   8.0700000e+02   7.7519419e-08   3.8930264e-04   1.1446670e-01   5.7022442e-01   1.2133406e+00   6.8644846e-04
   8.0800000e+02   7.3192210e-08   6.1565594e-05   2.2983556e-01   5.2378939e-01   5.8899679e+00   6.8234536e-04
   8.0900000e+02   4.8246990e-08   4.1086328e-04   9.6131616e-02   4.8464379e-01   1.7310359e-01   6.8056413e-04
   8.1000000e+02   1.1130360e-07   1.6471371e-03   1.2312214e-01  -4.4043687e-01   1.5262132e-01   6.9239360e-04
   8.1100000e+02   1.0218280e-07   3.3778753e-05   7.6470468e-01  -3.9179918e-01   1.2302670e+01   6.9403377e-04
   8.1200000e+02   7.5999941e-08   5.3159307e-04   2.9707149e-01  -4.0858076e-01   1.1004120e+00   6.9649289e-04
   8.1300000e+02   5.5452066e-08   5.6337882e-04   1.0238889e-01  -4.0317946e-01   5.1609092e-01   7.0109714e-04
   8.1400000e+02   1.0481579e-07   3.5543482e-04   2.1162246e-01  -4.6207555e-01   3.9457023e-01   7.0513335e-04
   8.1500000e+02   4.1780137e-08   6.4305588e-04   1.6021443e-01   6.8391129e-03   1.4739090e-01   7.0512411e-04
   8.1600000e+02   5.1502878e-08   7.2264883e-03   8.3023302e-02   5.1467049e-01   4.3530152e-02   6.8982891e-04
   8.1700000e+02   3.8700876e-08   2.1988492e-05   7.8584153e-01   3.8191240e-01   5.8450189e+00   6.8945356e-04
   8.1800000e+02   4.2749509e-08   2.3053200e-03   2.9564903e-01   4.6719393e-01   3.0368503e-02   6.8884316e-04
   8.1900000e+02   3.2847071e-08   2.7204887e-03   1.0645788e-01   4.0594142e-01   1.2856567e-02   6.8839451e-04
   8.2000000e+02   4.5981939e-08   8.0693025e-03   1.0869451e-01  -3.2300687e-01   2.7664613e-02   6.9477972e-04
   8.2100000e+02   3.6717749e-08   4.8613845e-05   2.2689628e-01  -3.1008535e-01   4.8607759e+00   6.9580945e-04
   8.2200000e+02   4.2551646e-08   8.8237515e-04   5.0859932e-02  -1.5584620e-01   4.6787040e-02   6.9645525e-04
   8.2300000e+02   5.2392091e-08   7.6306802e-04   7.7155310e-01   5.7934254e-01   8.5419418e-02   6.9618609e-04
   8.2400000e+02   5.3383588e-08   1.2911070e-02   2.7423821e-01   6.3829872e-01   3.2806978e-03   6.9545772e-04
   8.2500000e+02   6.7077438e-08   4.7425959e-03   1.3268916e-01   6.3429390e-01   2.5483542e-02   6.9265583e-04
   8.2600000e+02   7.3842685e-08   1.2620584e-03   5.8205582e-02   7.2075413e-01   8.2606457e-02   6.8751871e-04
   8.2700000e+02   1.3537082e-07   1.0136506e-03   2.8328443e-01   7.9077181e-01   2.4299573e-01   6.8545636e-04
   8.2800000e+02   3.2997444e-07   1.4201997e-03   1.0544515e-01   8.1586823e-01   1.4184069e-01   6.6577391e-04
   8.2900000e+02   1.2658349e-07   1.9096399e-04   4.8738595e-01   7.9246065e-01   2.1549518e+01   6.4379472e-04
   8.3000000e+02   1.7251674e-07   1.9251833e-04   3.2116246e-01   7.9084697e-01   3.8573774e-01   6.3159142e-04
   8.3100000e+02   7.1351084e-08   2.5165295e-04   1.6268368e-01   7.7757698e-01   4.7597484e+00   6.1350696e-04
   8.3200000e+02   1.3594079e-07   1.6512107e-04   1.2847518e-01   5.0401017e-01   3.0394373e-01   6.1204364e-04
   8.3300000e+02   2.2809839e-07   3.7679715e-03   3.0155764e-01   2.5070090e-02   1.7276553e-02   6.1186987e-04
   8.3400000e+02   9.7291829e-08   1.9283659e-03   3.2762170e-01  -7.2936050e-01   1.0694447e+00   6.2694050e-04
   8.3500000e+02   1.5266028e-07   2.0134741e-04   5.0245815e-01  -7.4968010e-01   2.2631092e+00   6.3110613e-04
   8.3600000e+02   1.9802589e-07   8.3979203e-04   2.4070524e-01   8.4103051e-01   3.2370795e-01   6.0978545e-04
   8.3700000e+02   7.9720384e-08   2.2722697e-04   2.4555585e-01   8.3453309e-01   5.3522682e+00   5.9918719e-04
   8.3800000e+02   1.2377736e-07   3.0402545e-04   1.3447314e-01   8.3174002e-01   4.4668257e-01   5.8534760e-04
   8.3900000e+02   1.5065769e-07   1.0502175e-04   2.6915188e-01   6.0269011e-01   4.7607764e+00   5.8208349e-04
   8.4000000e+02   8.2027479e-08   2.0043300e-03   2.5439291e-01   7.6798705e-01   8.6265881e-01   5.7012093e-04
   8.4100000e+02   1.5887977e-07   1.5782886e-04   5.0036448e-01   7.7019407e-01   6.2341431e+00   5.6479173e-04
   8.4200000e+02   1.2465046e-07   6.6751260e-04   1.2222199e-01  -7.7160100e-01   9.2334729e-01   5.7745945e-04
   8.4300000e+02   8.2323613e-08   3.8199890e-04   2.3043428e-01  -7.8124610e-01   1.0136239e+00   5.8103899e-04
   8.4400000e+02   1.0030214e-07   5.6979168e-04   9.0203251e-02  -7.4074936e-01   4.2929058e-01   5.8683637e-04
   8.4500000e+02   7.8033662e-08   4.0022106e-04   2.5880535e-01  -2.5218918e-01   4.3206239e-01   5.8733905e-04
   8.4600000e+02   6.7977244e-08   6.3817731e-03   2.5445809e-01  -7.3555094e-01   8.5970523e-02   5.9199709e-04
   8.4700000e+02   1.6291118e-07   4.1426241e-04   5.6753988e-01  -6.7576536e-01   1.3035056e+00   5.9403824e-04
   8.4800000e+02   9.1220273e-08   3.8939982e-03   1.2203558e-01   8.0056267e-01   1.5035124e-01   5.8513876e-04
   8.4900000e+02   8.8424723e-08   2.9433681e-04   2.5513785e-01   8.1859209e-01   6.1919622e-01   5.8282393e-04
   8.5000000e+02   9.4742366e-08   3.7392517e-04   1.4156694e-01   8.1974973e-01   3.7163897e-01   5.7728826e-04
   8.5100000e+02   5.4791233e-08   1.7624885e-04   2.5015384e-01   6.7924158e-01   1.0368876e+00   5.7570261e-04
   8.5200000e+02   9.4951450e-08   2.3989392e-03   2.4888453e-01   7.9652582e-01   1.7676194e-01   5.7064955e-04
   8.5300000e+02   4.9946225e-08   3.2109354e-04   5.4523929e-01   6.1480685e-01   9.5228977e-01   5.6999762e-04
   8.5400000e+02   6.5533965e-08   1.0178954e-02   1.4455073e-01  -7.8215296e-01   3.5187185e-02   5.7787507e-04
   8.5500000e+02   3.2343835e-08   2.4713865e-04   2.4468745e-01  -7.6649956e-01   6.3266325e-01   5.8006729e-04
   8.5600000e+02   5.2429765e-08   7.4084403e-04   8.7709885e-02  -5.3939545e-01   4.8598287e-02   5.8197557e-04
   8.5700000e+02   1.1227059e-07   1.7960932e-03   2.3387235e-01   8.6196658e-01   8.5362684e-02   5.7663146e-04
   8.5800000e+02   5.5468160e-08   4.5635440e-04   2.9632734e-01   8.0353891e-01   5.3818587e-01   5.7468510e-04
   8.5900000e+02   8.4973493e-08   3.3227655e-03   5.1641700e-01   8.2651939e-01   4.0684910e-02   5.7347788e-04
   8.6000000e+02   5.9457815e-08   2.8092453e-03   1.7238448e-01   8.2944668e-01   2.9522575e-01   5.6473195e-04
   8.6100000e+02   3.2140868e-08   2.2260100e-04   2.6004577e-01   8.3293983e-01   1.4654641e+00   5.6204208e-04
   8.6200000e+02   6.7555916e-08   5.0035828e-04   6.7623932e-02   7.8552692e-01   1.4048062e-01   5.5817405e-04
   8.6300000e+02   8.9541276e-08   1.6852277e-03   1.8641591e-01  -7.7578793e-01   1.3011596e-01   5.6170282e-04
   8.6400000e+02   4.3592429e-08   6.8456365e-04   3.0522257e-01  -5.8160636e-01   2.1266673e-01   5.6224611e-04
   8.6500000e+02   1.0192834e-07   7.6997269e-03   4.7579050e-01  -7.0632968e-01   1.7304102e-02   5.6310577e-04
   8.6600000e+02   4.5578012e-08   6.2269979e-03   1.9764982e-01  -7.9973782e-01   7.3438674e-02   5.6724828e-04
   8.6700000e+02   4.8722338e-08   4.0391644e-04   2.8268945e-01  -7.6774349e-01   3.7291557e-01   5.6851805e-04
   8.6800000e+02   3.8327716e-08   1.2931855e-03   7.7308594e-02   7.2746824e-01   5.5061233e-02   5.6709638e-04
   8.6900000e+02   3.8690774e-08   2.6963841e-03   1.5244404e-01   8.2985707e-01   5.7921041e-02   5.6369377e-04
   8.7000000e+02   4.7416585e-08   3.2918223e-04   3.1382883e-01   8.5224345e-01   2.8619655e-01   5.6262001e-04
   8.7100000e+02   4.6224566e-08   1.7446906e-03   4.4906143e-01   8.3623197e-01   1.4137451e-01   5.6158115e-04
   8.7200000e+02   4.8337667e-08   2.9053173e-03   2.3191879e-01   8.4414209e-01   6.4747303e-02   5.5774975e-04
   8.7300000e+02   3.5110790e-08   3.6671719e-04   2.6825329e-01   8.6653879e-01   4.4309933e-01   5.5607750e-04
   8.7400000e+02   1.2023134e-07   8.9220297e-04   6.4818213e-02   9.2363897e-01   8.2470843e-02   5.3497056e-04
   8.7500000e+02   1.9373309e-07   2.5851386e-04   1.5640026e-01   9.3594217e-01   2.4635052e+00   3.8517929e-04
   8.7600000e+02   3.0176149e-07   2.1018327e-05   4.4116642e-01   8.7277007e-01   7.8400301e+01   3.7237969e-04
   8.7700000e+02   1.6918872e-07   2.7133313e-04   4.2529005e-01   8.5354674e-01   3.7553768e+01   3.2699478e-04
   8.7800000e+02   6.8385964e-08   5.3926954e-05   2.4719969e-01   7.8272392e-01   4.3097919e+01   3.0593031e-04
   8.7900000e+02   5.3727236e-08   5.0164177e-05   2.8629957e-01   7.6514121e-01   9.9655439e+00   2.9691710e-04
   8.8000000e+02   1.5700202e-07   1.6027282e-04   2.7288744e-01   3.4946906e-02   1.4133867e+00   2.9682061e-04
   8.8100000e+02   8.6892281e-08   4.0173617e-03   8.1957026e-02  -7.5089463e-01   9.6800346e-01   4.1566823e-04
   8.8200000e+02   1.3024485e-07   1.5847142e-05   5.4536850e-01  -8.8362429e-01   2.9552814e+01   4.1832063e-04
   8.8300000e+02   7.5439241e-08   9.8512061e-04   4.5074823e-01  -8.7246241e-01   3.9114510e+00   4.2951886e-04
   8.8400000e+02   4.6695261e-08   1.5011717e-04   2.4823478e-01  -8.6320080e-01   9.5663104e+00   4.4344765e-04
   8.8500000e+02   4.5843503e-08   6.4130027e-05   1.1055351e-01  -8.2377957e-01   2.0457068e+00   4.4930392e-04
   8.8600000e+02   7.6295053e-08   5.7999669e-04   2.2607410e-01   8.8459674e-01   8.1968061e-01   4.4422165e-04
   8.8700000e+02   3.8936615e-08   5.7333145e-04   5.5937939e-02   9.0640084e-01   2.3772237e+00   3.8540811e-04
   8.8800000e+02   5.5029015e-08   1.1044404e-05   4.2582467e-01   8.8615797e-01   1.2006175e+01   3.8440737e-04
   8.8900000e+02   3.5217531e-08   9.5225539e-04   4.5385406e-01   8.6698254e-01   1.7253344e+00   3.7992388e-04
   8.9000000e+02   9.2004845e-08   1.3287559e-04   2.3029463e-01   8.4980595e-01   1.1865549e+01   3.6507732e-04
   8.9100000e+02   8.4498166e-08   6.1103843e-05   9.1113314e-02   8.2503643e-01   4.9603490e+00   3.5926336e-04
   8.9200000e+02   2.9496024e-08   4.8183171e-04   2.2382444e-01  -8.1195215e-01   1.2603113e+00   3.6214142e-04
   8.9300000e+02   5.3131529e-08   6.6909588e-04   3.8786002e-02  -8.2523095e-01   6.5803200e-01   3.8708884e-04
   8.9400000e+02   1.6384694e-07   2.1300585e-05   4.2661501e-01   9.2270633e-01   2.5426470e+00   3.7294603e-04
   8.9500000e+02   1.1073436e-07   2.2030452e-04   6.3882317e-01   9.1543073e-01   1.9450768e+01   3.6002124e-04
   8.9600000e+02   7.9111911e-08   1.5324258e-04   3.1228508e-01   9.1180038e-01   9.3686270e+00   3.4804995e-04
   8.9700000e+02   1.3201122e-07   1.1733413e-04   1.1666855e-01   9.0908628e-01   4.8269534e+00   3.2437055e-04
   8.9800000e+02   1.7750100e-07   3.0243728e-04   2.5457408e-01   9.0502616e-01   4.6001477e+00   2.4322488e-04
   8.9900000e+02   9.3451008e-08   1.8085928e-05   2.4620519e-01   8.4252516e-01   1.2354770e+02   1.9633810e-04
   9.0000000e+02   1.1717719e-07   2.2817742e-05   1.9952564e-01   7.2317007e-01   1.4791692e+02   1.6018293e-04
   9.0100000e+02   1.0057027e-07   2.6824115e-05   6.9861880e-01  -2.9019164e-01   2.4959881e+01   1.6046891e-04
   9.0200000e+02   1.0249331e-07   7.3492676e-03   3.1634154e-01  -5.5849418e-01   4.6239287e-01   2.1108187e-04
   9.0300000e+02   8.3761474e-08   1.5253719e-05   3.3009991e-01  -7.8793109e-01   1.1031589e+02   2.2015197e-04
   9.0400000e+02   1.0710600e-07   3.0299136e-04   8.7678704e-02   8.5455683e-01   5.7942749e-01   1.9360944e-04
   9.0500000e+02   1.5126900e-07   1.9247424e-04   2.2419644e-01   8.0652551e-01   2.8634370e+01   1.6073026e-04
   9.0600000e+02   1.5744655e-07   2.6478352e-05   4.0616331e-01   7.0567365e-01   8.3350092e+01   1.2923463e-04
   9.0700000e+02   5.9090243e-08   3.4626843e-05   7.0399084e-01   5.1626219e-01   1.2567126e+02   1.2723292e-04
   9.0800000e+02   7.7575845e-08   5.7637031e-04   7.4924702e-02  -3.5047088e-01   1.2114992e+00   1.3519551e-04
   9.0900000e+02   1.3971888e-07   1.2886923e-04   3.3056428e-01   5.4015882e-01   9.5941790e+00   1.3000182e-04
   9.1000000e+02   6.6582008e-08   9.9745416e-05   8.1891839e-02   4.7012970e-01   4.0853191e+01   1.1680428e-04
   9.1100000e+02   7.4563123e-08   4.1037236e-05   2.2876551e-01   1.4118633e-01   7.1821612e+01   1.1563431e-04
   9.1200000e+02   1.2016734e-07   6.3092286e-05   1.3975838e-01   1.1297469e-05   4.5111507e+01   1.1741572e-04
   9.1300000e+02   6.5361472e-08   5.1436717e-05   7.0484404e-01  -1.9173621e-01   5.1340035e+01   1.1801544e-04
   9.1400000e+02   9.9483817e-08   3.2340126e-04   6.8869918e-02  -1.1403790e-01   1.1270038e+00   1.1856135e-04
   9.1500000e+02   5.9841557e-08   1.7013268e-03   2.9531209e-01  -1.7423249e-01   5.7265294e-01   1.2266277e-04
   9.1600000e+02   4.9402566e-08   8.9655563e-05   1.4074854e-01  -2.7915601e-01   3.0821529e+01   1.2757601e-04
   9.1700000e+02   1.3206178e-07   7.6990038e-05   2.2228900e-01   5.3100452e-01   1.4120522e+01   1.2069342e-04
   9.1800000e+02   8.0664045e-08   2.6932130e-04   1.7575814e-01   4.5393511e-01   1.4784683e+01   1.1503784e-04
   9.1900000e+02   4.8524617e-08   1.9750685e-04   7.2502270e-01   4.3355997e-01   3.5485190e+00   1.1469441e-04
   9.2000000e+02   3.4577659e-08   6.9083225e-03   6.2562944e-02  -2.3815166e-01   1.6674205e-01   1.2068679e-04
   9.2100000e+02   6.7357072e-08   1.0151254e-04   2.5225039e-01  -3.7380832e-01   4.3903964e+00   1.2229448e-04
   9.2200000e+02   3.2743326e-08   6.7531144e-04   1.7564916e-01  -4.2547051e-01   3.3103262e+00   1.2511683e-04
   9.2300000e+02   4.8761781e-08   2.0094783e-04   2.3148284e-01  -2.6083580e-01   2.8900309e+00   1.2670797e-04
   9.2400000e+02   1.4168340e-07   1.7892564e-04   2.7338283e-01  -3.2505942e-02   5.7997475e+00   1.2759836e-04
   9.2500000e+02   1.0009678e-07   1.7692803e-04   5.3356282e-01  -3.0182497e-01   6.3160255e+01   1.3319728e-04
   9.2600000e+02   8.8890806e-08   1.3020058e-04   4.7912312e-02  -4.5704889e-01   8.0045752e+00   1.7405558e-04
   9.2700000e+02   6.7882877e-08   2.3619905e-05   2.1671572e-01  -7.5209138e-01   1.7028214e+01   1.7845006e-04
   9.2800000e+02   5.9110297e-08   3.5929075e-04   2.2275123e-01  -4.9279331e-01   1.4237832e+00   1.7943655e-04
   9.2900000e+02   1.1343179e-07   1.4129383e-03   2.1848272e-01   6.6053026e-01   2.3986284e-01   1.7592926e-04
   9.3000000e+02   1.5319468e-07   5.1926768e-04   3.4971794e-01   6.4135704e-01   4.4271209e+00   1.6838322e-04
   9.3100000e+02   1.1650878e-07   1.1328374e-04   6.4759922e-01   6.5883039e-01   6.6556076e+01   1.6138296e-04
   9.3200000e+02   1.0191463e-07   3.4170422e-04   2.2928612e-02   7.4795187e-01   3.2300079e-01   1.5656916e-04
   9.3300000e+02   7.4230220e-08   1.6539218e-03   1.7653821e-01   3.1830251e-01   5.2507858e-02   1.5624510e-04
   9.3400000e+02   9.9223450e-08   1.2500831e-02   2.1031053e-01  -6.5894751e-01   6.5595948e-02   1.5966842e-04
   9.3500000e+02   6.7623546e-08   1.3994022e-03   2.3420275e-01  -6.0948349e-01   1.9045507e+00   1.6563179e-04
   9.3600000e+02   4.1532487e-08   1.6029662e-04   3.4836043e-01  -6.1843657e-01   2.3421202e+00   1.6752302e-04
   9.3700000e+02   4.0700198e-08   1.0428797e-03   7.7618439e-01   6.2787167e-01   5.9913138e-01   1.6703180e-04
   9.3800000e+02   2.9367317e-08   8.6658615e-04   9.6123980e-02   6.8020441e-01   5.7541898e-01   1.6300525e-04
   9.3900000e+02   5.1283237e-08   1.3699022e-04   2.0466129e-01   7.9516852e-01   5.5530918e-01   1.6188287e-04
   9.4000000e+02   4.7346162e-08   1.3978650e-03   1.8828872e-01   8.3917120e-01   4.5726435e-01   1.5994663e-04
   9.4100000e+02   4.0966796e-08   2.5962702e-03   1.6947703e-01   7.6527520e-01   2.9898041e-01   1.5541975e-04
   9.4200000e+02   6.9386557e-08   2.2060732e-04   1.3786091e-01   7.5820299e-01   1.4978996e+00   1.4997878e-04
   9.4300000e+02   6.0929275e-08   4.5798405e-04   7.3899434e-01   8.5666893e-01   3.3341523e+00   1.4830884e-04
   9.4400000e+02   4.0440147e-08   7.8782854e-04   8.0552836e-02   4.4997672e-01   1.5134461e+00   1.3797789e-04
   9.4500000e+02   3.1744503e-08   9.7278372e-05   1.9775839e-01  -6.8982470e-01   4.1248832e+00   1.4108187e-04
   9.4600000e+02   4.5255923e-08   1.2949889e-04   2.6305715e-01   6.9658807e-01   1.1492584e+00   1.3760039e-04
   9.4700000e+02   3.2123703e-08   4.4620830e-04   3.6303936e-01  -7.3355841e-01   1.4971687e+00   1.3878533e-04
   9.4800000e+02   6.8138097e-08   8.1961901e-04   1.6605164e-01  -4.2591997e-01   8.7469554e-01   1.4218267e-04
   9.4900000e+02   7.3573896e-08   3.7482850e-04   7.5438892e-01  -8.0752952e-01   2.9102788e+00   1.4349111e-04
   9.5000000e+02   4.7312906e-08   4.0117350e-04   1.9318350e-01  -2.1864565e-01   3.2996705e+00   1.4434502e-04
   9.5100000e+02   3.4190042e-08   6.0243964e-04   1.0912865e-01   3.9331014e-01   1.2951445e+00   1.4016177e-04
   9.5200000e+02   4.2452726e-08   1.4021885e-04   1.1788734e-01  -7.9568147e-01   4.7871282e+00   1.4436763e-04
   9.5300000e+02   4.8373483e-08   2.6587943e-04   3.3697219e-01   8.0205113e-01   1.3553916e+00   1.4314444e-04
   9.5400000e+02   2.4526301e-08   5.8693777e-04   1.2890654e-01   6.0904020e-01   1.9689931e+00   1.4050571e-04
   9.5500000e+02   3.2395381e-08   4.7194348e-04   6.5870231e-01   8.4966610e-01   4.0302691e-01   1.3975469e-04
   9.5600000e+02   3.7215466e-08   5.5749112e-04   2.0293479e-01   1.1113322e-01   1.4490739e+00   1.3943850e-04
   9.5700000e+02   1.8663978e-08   5.2459549e-04   6.3183284e-02  -5.4919984e-01   1.3358730e+00   1.4271832e-04
   9.5800000e+02   3.2854909e-08   2.0141560e-04   1.1895813e-01   7.4204742e-01   2.9339711e+00   1.4030797e-04
   9.5900000e+02   2.8171486e-08   2.6996096e-04   3.1702559e-01  -7.8687200e-01   1.4452129e+00   1.4093209e-04
   9.6000000e+02   2.8159270e-08   5.9406953e-04   1.2830889e-01  -3.8973980e-01   3.6716484e-01   1.4157015e-04
   9.6100000e+02   5.9785343e-08   6.2737218e-04   6.3082125e-01  -6.8759594e-01   2.6163752e-01   1.4236853e-04
   9.6200000e+02   2.2512802e-08   8.8241586e-04   2.5471808e-01   3.9651747e-01   1.6543564e+00   1.4094979e-04
   9.6300000e+02   1.5219896e-08   5.6165997e-04   6.1940404e-02   7.6569769e-01   4.7795799e-01   1.3775244e-04
   9.6400000e+02   2.1412905e-08   1.7989852e-04   1.1882680e-01  -5.3288487e-01   2.1167865e+00   1.3897975e-04
   9.6500000e+02   2.3721177e-08   2.9242696e-04   3.1583530e-01   8.8206937e-01   5.5670558e-01   1.3791458e-04
   9.6600000e+02   3.0466848e-08   3.8150517e-04   1.5257717e-01   7.1665442e-01   1.1406984e+00   1.3616376e-04
   9.6700000e+02   4.0169270e-08   6.1891301e-04   5.9414081e-01   8.1075560e-01   1.5006569e+00   1.3551743e-04
   9.6800000e+02   2.2384206e-08   1.0670285e-03   2.7845946e-01  -4.0279577e-01   1.0241684e+00   1.3640539e-04
   9.6900000e+02   1.2076332e-08   7.4635035e-04   6.2517447e-02  -6.2796051e-01   3.3749524e-01   1.3823033e-04
   9.7000000e+02   3.0925121e-08   2.9250409e-04   1.1412301e-01   8.2567501e-01   8.1915943e-01   1.3532339e-04
   9.7100000e+02   7.9688464e-08   1.7197148e-04   2.7966618e-01   6.0781590e-01   8.8447463e-01   1.3308311e-04
   9.7200000e+02   3.8038213e-08   7.4362030e-04   1.7599555e-01   9.5434686e-01   2.9108892e+00   1.2731932e-04
   9.7300000e+02   3.4484216e-08   2.6153076e-04   5.9037861e-01   3.0210505e-01   1.2414308e+00   1.2713416e-04
   9.7400000e+02   3.3952166e-08   3.8513068e-03   2.8551674e-01   7.9586387e-01   2.8556317e-01   1.2533583e-04
   9.7500000e+02   4.6416252e-08   3.6974431e-04   7.8191146e-02   8.8215748e-01   1.7635996e+00   1.1333561e-04
   9.7600000e+02   4.1347447e-08   1.0170019e-04   1.1662753e-01   6.5712029e-01   4.8058933e+00   1.0793393e-04
   9.7700000e+02   5.8020403e-08   2.2779020e-04   2.9125587e-01   8.2111716e-01   5.9584864e+00   1.0384792e-04
   9.7800000e+02   3.7442998e-08   3.3411594e-04   2.6700838e-01   9.1257339e-01   3.1303481e+00   1.0153558e-04
   9.7900000e+02   4.2950637e-08   9.5796966e-04   5.7591045e-01   5.5271968e-01   2.1649541e-01   1.0115751e-04
   9.8000000e+02   5.3511708e-08   3.2536449e-03   2.8168119e-01  -3.2041207e-01   4.6090255e-01   1.0212850e-04
   9.8100000e+02   3.4502875e-08   5.9910564e-04   8.6230375e-02  -5.1197885e-01   1.9602486e+00   1.0546853e-04
   9.8200000e+02   3.4614300e-08   6.8912698e-04   7.0709414e-02   3.7370743e-01   6.5396751e-01   1.0393448e-04
   9.8300000e+02   4.3947301e-08   3.2008146e-04   2.1563996e-01  -5.7674830e-01   1.7368450e+00   1.0475421e-04
   9.8400000e+02   2.4743173e-08   1.0041942e-03   2.6872574e-01   1.3258135e-01   4.3131654e-01   1.0466295e-04
   9.8500000e+02   5.8129352e-08   6.5266240e-03   5.4764176e-01  -4.9293454e-02   4.0350787e-02   1.0472030e-04
   9.8600000e+02   2.9434029e-08   2.8382875e-03   2.9117063e-01   4.9037584e-01   6.7286014e-01   1.0365829e-04
   9.8700000e+02   2.5061106e-08   5.5390284e-04   1.2747449e-01   5.6972018e-01   4.9844624e-01   1.0320048e-04
   9.8800000e+02   9.5280756e-09   6.8983636e-03   7.1923111e-02  -3.9463017e-01   4.2943528e-02   1.0409485e-04
   9.8900000e+02   2.1288819e-08   2.6937547e-04   3.1770652e-01   5.1686468e-01   5.1055370e-01   1.0324623e-04
   9.9000000e+02   1.3170507e-08   4.9807506e-04   3.8722664e-01  -6.5751706e-02   4.3670426e-01   1.0326998e-04
   9.9100000e+02   1.7335202e-08   4.2761730e-03   4.9628972e-01   2.7968234e-01   5.1942142e-02   1.0317672e-04
   9.9200000e+02   5.5488879e-09   3.8117200e-03   3.3245872e-01  -4.2210845e-01   1.0107174e-01   1.0345352e-04
   9.9300000e+02   1.0219057e-08   9.5059681e-04   1.2385091e-01   3.8394050e-01   3.8374188e-02   1.0335851e-04
   9.9400000e+02   1.5353299e-08   7.8109120e-03   1.1535758e-01   4.7045634e-01   1.6855460e-02   1.0255043e-04
   9.9500000e+02   8.3478955e-09   4.9902774e-04   1.2150463e-01  -3.4533338e-01   6.4505399e-01   1.0328253e-04
   9.9600000e+02   7.3820139e-09   3.4754422e-04   3.7601571e-01   5.2536018e-01   1.8153915e-01   1.0320565e-04
   9.9700000e+02   1.6805339e-08   3.9977390e-03   4.8098733e-01   4.3584592e-01   2.2747935e-02   1.0307808e-04
   9.9800000e+02   1.4739077e-08   2.9608343e-03   3.4128659e-01  -2.4062357e-01   9.3495717e-02   1.0322467e-04
   9.9900000e+02   1.6376994e-08   1.2205148e-03   1.1177323e-01   5.5934193e-01   1.2772683e-01   1.0231196e-04
   1.0000000e+03   1.1831554e-08   1.0346131e-03   1.3171141e-01   5.7437398e-01   1.4488695e-01   1.0178264e-04
   1.0010000e+03   1.2564779e-08   4.1246780e-04   6.7195227e-02  -1.4264825e-01   3.9715835e-01   1.0197050e-04
   1.0020000e+03   1.4624993e-08   4.5285716e-04   3.6074462e-01   6.5249199e-01   3.3387427e-01   1.0162420e-04
   1.0030000e+03   2.4784706e-08   1.4429104e-03   4.6158906e-01   6.4645510e-01   4.7914259e-02   1.0123180e-04
   1.0040000e+03   1.1054645e-08   3.2409946e-03   6.0483944e-01   5.5731033e-01   3.0195497e-01   1.0096640e-04
   1.0050000e+03   1.4034384e-08   9.3778555e-04   1.3443191e-01  -5.1336542e-01   2.4357800e-01   1.0136309e-04
   1.0060000e+03   1.7213930e-08   1.5285985e-03   1.3375425e-01   8.5443639e-02   1.1638928e-02   1.0126910e-04
   1.0070000e+03   2.0927314e-08   9.5910675e-04   8.7527980e-02   7.5641578e-01   4.3296314e-01   9.9212444e-05
   1.0080000e+03   1.5732405e-08   3.6715670e-04   3.0530581e-01   7.8892610e-01   8.2872271e-01   9.8706474e-05
   1.0090000e+03   1.7325349e-08   7.7836626e-04   1.6640217e-01   7.9847964e-01   3.5477081e-01   9.7834902e-05
   1.0100000e+03   2.3510658e-08   4.2618649e-04   6.5335799e-01   7.4747356e-01   9.9170064e-01   9.7551937e-05
   1.0110000e+03   1.4422045e-08   1.2880715e-03   7.3078981e-02   6.7006962e-01   3.8751754e-01   9.4450755e-05
   1.0120000e+03   2.1224642e-08   2.4747307e-04   2.1963024e-01  -2.5769320e-01   5.2532479e-01   9.4551387e-05
   1.0130000e+03   1.4581487e-08   3.3673511e-03   6.7687350e-02  -7.3642256e-01   5.6683639e-02   9.6541845e-05
   1.0140000e+03   9.8060790e-09   2.4727104e-04   3.3737868e-01  -6.7106286e-01   1.2325015e+00   9.6854366e-05
   1.0150000e+03   9.3443463e-09   1.6067333e-03   1.5466363e-01   5.0408443e-01   1.3149631e-02   9.6218652e-05
   1.0160000e+03   1.5442112e-08   7.0105788e-04   7.3526917e-01   8.6429418e-01   2.2938633e-01   9.6069660e-05
   1.0170000e+03   1.4235951e-08   9.7502576e-03   1.3104503e-01   6.7225158e-01   2.6692683e-02   9.4364865e-05
   1.0180000e+03   5.5247100e-09   2.3424199e-04   4.9387985e-01   2.2450142e-01   1.2311052e+00   9.4165261e-05
   1.0190000e+03   1.5989350e-08   6.3583922e-04   2.9253316e-01   1.3166104e-01   1.7303830e-01   9.4099574e-05
   1.0200000e+03   1.8778947e-08   3.1618593e-03   2.9122960e-01  -1.2448057e-01   5.3019572e-02   9.4138898e-05
   1.0210000e+03   3.6182713e-09   4.0061964e-03   7.1874418e-02   2.5988883e-01   9.9169666e-03   9.3900600e-05
   1.0220000e+03   1.4634088e-08   8.4923586e-04   6.7217655e-01   8.4670283e-01   2.1052051e-01   9.3639219e-05
   1.0230000e+03   7.2026652e-09   1.3389669e-03   1.1623278e-01   8.2399995e-01   8.0792296e-01   9.1700931e-05
   1.0240000e+03   2.8296187e-08   2.6174202e-04   1.8662627e-01   8.2094875e-01   4.6512974e-01   8.9525386e-05
   1.0250000e+03   4.8475833e-08   2.5809416e-04   1.9797662e-01   9.4232595e-01   5.7367729e+00   8.2007409e-05
   1.0260000e+03   1.4391631e-08   6.5875886e-05   1.8590472e-01   9.2381253e-01   6.0976436e+01   7.3080582e-05
   1.0270000e+03   3.3336489e-08   6.8176869e-05   2.0407621e-01   9.2089155e-01   5.1736806e+00   6.7679384e-05
   1.0280000e+03   3.7792281e-08   1.2113337e-04   7.1379567e-01   8.7779141e-01   1.8619173e+01   6.5529572e-05
   1.0290000e+03   3.8840342e-08   1.5236591e-04   1.1679944e-01   8.9603826e-01   2.6897960e+01   4.2642624e-05
   1.0300000e+03   5.7031704e-08   1.5723516e-05   1.9854417e-01   6.9396662e-01   2.9245960e+01   4.0989803e-05
   1.0310000e+03   2.8623278e-08   1.6220080e-03   2.1866774e-01   6.7611888e-01   1.2272441e+00   3.8933040e-05
   1.0320000e+03   2.3531980e-08   2.7756289e-04   3.3236864e-01  -4.2960045e-01   1.1183611e+00   3.9006410e-05
   1.0330000e+03   2.2603640e-08   1.3007695e-02   1.2616377e-01  -6.8689185e-01   4.3518095e-01   5.2146581e-05
   1.0340000e+03   2.4290206e-08   2.3597184e-05   7.2824957e-01  -8.2171663e-01   1.0137013e+02   5.4287451e-05
   1.0350000e+03   6.7610642e-09   8.5697026e-05   1.9794264e-01  -8.4840352e-01   5.2778003e+01   5.9109443e-05
   1.0360000e+03   1.3609952e-08   4.5902674e-05   1.9528859e-01   8.3547755e-01   6.9072163e+00   5.7783628e-05
   1.0370000e+03   8.1967665e-09   2.9366194e-04   1.4866429e-01  -5.2106605e-01   1.0431556e+00   5.8279930e-05
   1.0380000e+03   2.1616950e-08   3.9301301e-04   3.3048719e-01  -6.4602565e-01   4.4414133e-01   6.0420686e-05
   1.0390000e+03   9.9584162e-09   3.1295673e-04   2.9021965e-01   8.1851991e-01   1.9945140e+00   5.9652515e-05
   1.0400000e+03   2.9047512e-08   1.2050920e-03   6.7876061e-01   8.8780469e-01   1.1899489e+00   5.5751200e-05
   1.0410000e+03   9.9956073e-09   2.5298102e-05   3.8304355e-01   8.7713672e-01   2.8826632e+02   4.9013174e-05
   1.0420000e+03   1.6006133e-08   1.5670652e-05   1.3038957e-01  -5.3001442e-01   4.7251730e+00   4.9498608e-05
   1.0430000e+03   9.1596315e-09   7.0190331e-04   1.6998217e-01   8.2367994e-01   1.2113216e+00   4.7967039e-05
   1.0440000e+03   2.0757499e-08   1.7787969e-04   1.1725148e-01   7.5168910e-01   4.4659291e+00   4.5504601e-05
   1.0450000e+03   1.3156144e-08   3.4706632e-04   2.8890914e-01  -7.7968214e-01   2.6301385e+00   4.6237332e-05
   1.0460000e+03   2.5492730e-08   1.1563609e-03   4.6956985e-01  -7.9984092e-01   4.1659024e+00   4.8678136e-05
   1.0470000e+03   1.0656719e-08   2.6595642e-05   3.9784886e-01  -8.3314093e-01   2.3709690e+02   5.3464199e-05
   1.0480000e+03   1.3051328e-08   1.6253936e-05   9.7963749e-02   8.6419005e-01   7.6335355e+00   5.2092664e-05
   1.0490000e+03   8.1993505e-09   3.0421846e-04   1.9687759e-01  -8.3026916e-01   2.1086098e+00   5.2807325e-05
   1.0500000e+03   1.9410003e-08   4.3891552e-04   7.3020330e-02  -6.8606562e-01   1.0735564e+00   5.4038143e-05
   1.0510000e+03   1.1583137e-08   7.5402927e-04   2.8414760e-01   8.7796669e-01   1.5045957e+00   5.3481323e-05
   1.0520000e+03   1.8351498e-08   6.9608899e-04   4.4930707e-01   8.6481271e-01   4.2167452e+00   5.1965181e-05
   1.0530000e+03   1.3525625e-08   2.5123665e-05   4.0590524e-01   8.6233734e-01   1.7554987e+02   4.8176862e-05
   1.0540000e+03   1.8026504e-08   1.7991961e-05   5.9950363e-02  -8.0381653e-01   1.3343367e+01   5.0217548e-05
   1.0550000e+03   1.1992586e-08   1.9708195e-04   2.0636611e-01   8.8316387e-01   2.0414382e+00   4.9864236e-05
   1.0560000e+03   1.0143921e-08   1.1744977e-03   6.5676406e-02   6.8579477e-01   3.0174859e-01   4.9224070e-05
   1.0570000e+03   1.3721602e-08   1.0330208e-03   2.8302144e-01  -7.7966716e-01   1.5662361e-01   4.9600673e-05
   1.0580000e+03   3.0542489e-08   6.0039859e-04   4.6075967e-01  -7.8434439e-01   1.5703826e+00   5.3504352e-05
   1.0590000e+03   4.0081178e-09   2.8910126e-05   5.9441588e-01  -8.2805362e-01   2.4819440e+02   5.6218344e-05
   1.0600000e+03   1.5350832e-08   5.8206576e-05   4.5702596e-02  -1.7894466e-01   6.2124280e-01   5.7161157e-05
   1.0610000e+03   4.5066476e-08   1.4207935e-04   2.0634277e-01   9.7658846e-01   7.1965963e+00   4.4692572e-05
   1.0620000e+03   1.4061970e-08   3.4500492e-05   9.3172201e-02   9.6222625e-01   1.5003097e+02   2.0753087e-05
   1.0630000e+03   1.9403340e-08   1.7414508e-05   3.1323366e-01   6.5490934e-01   1.7960233e+01   2.0283783e-05
   1.0640000e+03   2.5281346e-08   1.3119319e-03   2.7323592e-01   8.1292024e-01   2.6106534e+00   1.2251857e-05
   1.0650000e+03   1.5064842e-08   3.0331154e-05   7.8864089e-01   2.8145004e-01   2.9535492e+02   1.2033107e-05
   1.0660000e+03   1.8342641e-08   7.3504336e-04   8.4056733e-02  -1.5309834e-01   6.5274034e+00   1.3674134e-05
   1.0670000e+03   2.6835448e-08   1.2648643e-04   1.8532061e-01  -5.2302296e-01   1.2101429e+02   1.7922692e-05
   1.0680000e+03   9.2529805e-09   3.0551341e-05   7.8148533e-02  -7.5720959e-01   3.0559292e+02   2.6944555e-05
   1.0690000e+03   1.4669992e-08   2.1000236e-05   3.0207970e-01  -8.8025909e-01   2.7328206e+01   2.7261581e-05
   1.0700000e+03   1.9192981e-08   1.7943301e-03   6.2501116e-02  -8.2948788e-01   3.8562071e-01   2.9478176e-05
   1.0710000e+03   1.3425975e-08   2.7798232e-04   7.9639536e-01  -7.1632933e-01   2.8659329e+00   2.9596598e-05
   1.0720000e+03   5.6063130e-09   1.1619733e-02   1.0071549e-01   9.1910584e-01   4.0975169e-01   2.4141989e-05
   1.0730000e+03   7.7337478e-09   3.4802431e-05   1.9766368e-01   8.7887351e-01   4.6573619e+01   2.2236628e-05
   1.0740000e+03   3.7449002e-09   2.4815891e-05   1.2291998e-01   8.5727378e-01   8.9507490e+01   1.9009726e-05
   1.0750000e+03   1.1716112e-08   1.8561760e-05   3.0821123e-01   8.0441980e-01   1.2281669e+01   1.8644880e-05
   1.0760000e+03   1.2766115e-08   8.6290778e-04   6.3904811e-02   5.7541280e-01   5.8707785e-01   1.7892599e-05
   1.0770000e+03   9.3685847e-09   9.9020965e-04   7.8772699e-01  -7.3755673e-01   2.1763017e+00   1.8118141e-05
   1.0780000e+03   8.7983853e-09   1.7515278e-03   7.1707689e-02  -7.4308662e-01   4.8940170e-01   1.9820977e-05
   1.0790000e+03   1.7975117e-08   1.3735384e-04   1.4563725e-01  -7.7368569e-01   7.3182222e+00   2.1622251e-05
   1.0800000e+03   7.7629222e-09   2.6267165e-04   1.3773761e-01  -8.3026883e-01   7.5208416e+00   2.2688118e-05
   1.0810000e+03   6.4496689e-09   3.1264237e-04   2.9810463e-01   7.9177661e-01   1.4126404e+00   2.2589120e-05
   1.0820000e+03   1.0572325e-08   2.7348164e-03   5.2829235e-02   8.3064785e-01   4.8577470e-01   2.0367756e-05
   1.0830000e+03   6.6041125e-09   1.0434739e-04   7.9698560e-01   8.0963713e-01   1.5783443e+01   2.0240877e-05
   1.0840000e+03   1.2122689e-08   8.3301540e-04   8.2676193e-02   8.1074728e-01   5.0714220e-01   1.9215274e-05
   1.0850000e+03   6.7221933e-09   2.0342205e-04   1.3215777e-01   7.6842066e-01   6.9472821e+00   1.8425963e-05
   1.0860000e+03   4.1752566e-09   6.8318313e-04   1.3915822e-01   7.7627267e-01   9.1087116e-01   1.8021849e-05
   1.0870000e+03   1.6559360e-08   5.1072551e-04   2.9219137e-01  -4.2196783e-01   1.2005944e-01   1.8256689e-05
   1.0880000e+03   5.3627013e-09   1.7261836e-03   1.1260077e-01  -5.9433766e-01   1.1543612e+00   1.9068981e-05
   1.0890000e+03   5.7669570e-09   5.1359577e-04   8.0729439e-01  -7.3795456e-01   7.7661410e-01   1.9154519e-05
   1.0900000e+03   3.8378252e-09   1.9026297e-03   6.0366459e-02  -7.1803620e-01   3.8497882e-01   1.9826759e-05
   1.0910000e+03   5.1275647e-09   3.9374170e-04   1.4184968e-01  -6.7827601e-01   4.8867345e-01   1.9929752e-05
   1.0920000e+03   3.8089314e-09   4.0557032e-03   1.4640122e-01  -6.4710107e-01   3.3595532e-02   1.9984012e-05
   1.0930000e+03   8.7443929e-09   1.0678897e-02   2.1022531e-01   7.0425230e-01   1.5578903e-01   1.9443730e-05
   1.0940000e+03   4.2222635e-09   4.5066159e-04   1.5993711e-01   7.0970960e-01   2.6911881e+00   1.9155764e-05
   1.0950000e+03   4.1758428e-09   3.8003922e-04   7.9351021e-01   7.5881636e-01   3.9871119e-01   1.9133135e-05
   1.0960000e+03   2.3782814e-09   3.1281450e-03   4.7898377e-02   6.9328472e-01   3.1808921e-02   1.8923438e-05
   1.0970000e+03   1.9701816e-09   1.1359699e-03   1.3695087e-01  -1.6917260e-01   9.5042617e-02   1.8933027e-05
   1.0980000e+03   3.4436521e-09   5.6471138e-03   1.4583827e-01  -5.8251574e-01   1.8144288e-02   1.9033594e-05
   1.0990000e+03   2.6874794e-09   1.5545733e-03   1.9388800e-01  -7.2760358e-01   4.2748524e-01   1.9219392e-05
   1.1000000e+03   2.1371590e-09   3.7592688e-04   2.1876391e-01  -5.9886270e-01   6.8517137e-01   1.9343315e-05
   1.1010000e+03   4.0602496e-09   5.9805563e-04   7.9986029e-01  -3.1959963e-01   8.3419400e-02   1.9351388e-05
   1.1020000e+03   2.4428166e-09   1.2719705e-02   1.2369994e-01   7.6488337e-01   2.8777876e-02   1.9139250e-05
   1.1030000e+03   3.4823556e-09   7.5693245e-04   1.3337776e-01   8.4208069e-01   3.0313155e-01   1.8834921e-05
   1.1040000e+03   2.9313494e-09   5.4802122e-04   1.3179653e-01   8.3673495e-01   6.6651068e-01   1.8507914e-05
   1.1050000e+03   3.3980678e-09   4.5094248e-04   2.1403008e-01   7.8667080e-01   5.4264121e-01   1.7537467e-05
   1.1060000e+03   1.8340474e-09   1.7693252e-04   3.1347362e-01   5.4098139e-01   1.5281473e+00   1.7481055e-05
   1.1070000e+03   4.5053402e-09   1.1887651e-03   7.7218103e-01   3.5212057e-02   1.4561412e-01   1.7476176e-05
   1.1080000e+03   2.2252334e-09   1.5630897e-03   6.7139366e-01  -1.8152123e-01   2.9204340e-01   1.7483458e-05
   1.1090000e+03   3.1487127e-09   5.1325033e-03   1.2424865e-01  -6.9964284e-01   4.8960948e-02   1.7785536e-05
   1.1100000e+03   1.5684808e-09   3.1935753e-04   1.4142349e-01  -7.4675523e-01   1.5676982e+00   1.7948788e-05
   1.1110000e+03   1.4045334e-09   5.6095600e-04   4.9538877e-02  -5.0926546e-01   1.9220633e-01   1.8059547e-05
   1.1120000e+03   1.7052258e-09   9.7880566e-04   2.5038781e-01   3.5381113e-01   1.7742041e-02   1.8045415e-05
   1.1130000e+03   4.3122782e-09   5.2132404e-03   2.3458625e-01   8.5434769e-01   7.4993764e-02   1.7757240e-05
   1.1140000e+03   1.6516901e-09   3.9481211e-04   7.2807433e-01   8.5360080e-01   1.8549845e+00   1.7702355e-05
   1.1150000e+03   1.9878783e-09   1.4200616e-03   1.0261016e-01   8.2923325e-01   5.0247265e-02   1.6972039e-05
   1.1160000e+03   2.3911085e-09   1.1666924e-04   1.9222858e-01   6.3784645e-01   9.8467292e-01   1.6889060e-05
   1.1170000e+03   5.2522549e-09   1.4329826e-03   1.1486384e-01   8.7363980e-01   2.3547356e-01   1.5182719e-05
   1.1180000e+03   6.5958641e-09   9.1110916e-05   3.0246338e-01   8.6585122e-01   9.7267310e+00   1.4686073e-05
   1.1190000e+03   3.4037790e-09   1.9018452e-04   2.9711086e-01   8.4702674e-01   2.1130176e+01   1.3674509e-05
   1.1200000e+03   3.0772745e-09   6.2219160e-05   7.5170665e-01   8.3494650e-01   1.2779539e+01   1.3532345e-05
   1.1210000e+03   3.9530682e-09   2.6769658e-04   2.3740020e-01   8.2329044e-01   3.7345887e+00   1.3209190e-05
   1.1220000e+03   5.0751558e-09   3.6831573e-04   1.2448213e-01   6.8723567e-01   4.9263379e-01   1.2663977e-05
   1.1230000e+03   2.4984022e-09   2.2439420e-04   9.5054681e-02   8.2208068e-01   3.5529327e+00   1.2092652e-05
   1.1240000e+03   5.7785318e-09   1.5863992e-04   1.6761824e-01  -7.6657735e-01   5.0611269e+00   1.2840413e-05
   1.1250000e+03   2.3107642e-09   9.9532551e-05   2.7758985e-01  -8.0000787e-01   2.4639738e+01   1.3339922e-05
   1.1260000e+03   4.1392880e-09   1.1814599e-04   7.3120591e-01  -7.7933503e-01   7.0566853e+00   1.3411690e-05
   1.1270000e+03   2.7690259e-09   1.0501558e-03   2.3822064e-01  -6.8883533e-01   7.5903558e-01   1.3521748e-05
   1.1280000e+03   1.4516338e-09   1.1198994e-03   8.0667151e-02  -6.2697315e-01   3.1235328e-01   1.3688797e-05
   1.1290000e+03   1.9039465e-09   5.2599902e-04   7.8522335e-02  -5.7285155e-01   2.0847682e-01   1.3740079e-05
   1.1300000e+03   1.4413011e-09   3.8741098e-03   1.0213260e-01   8.3678913e-01   2.5053914e-01   1.3382080e-05
   1.1310000e+03   2.5485627e-09   5.9543910e-05   2.3517952e-01   8.3880929e-01   6.1372210e+00   1.3114140e-05
   1.1320000e+03   1.9015965e-09   6.7138997e-05   7.3714683e-01   8.2586845e-01   1.4936250e+01   1.3035263e-05
   1.1330000e+03   1.1089279e-09   5.2012245e-04   2.4306268e-01   8.1974848e-01   1.2297084e+00   1.2932804e-05
   1.1340000e+03   3.8196138e-09   3.5267774e-04   8.5138447e-02   8.4804465e-01   6.9265048e-01   1.1997898e-05
   1.1350000e+03   1.9205456e-09   6.7494966e-05   1.0036615e-01   8.3888459e-01   9.8532301e+00   1.1613230e-05
   1.1360000e+03   2.1685940e-09   2.3223569e-04   1.0685013e-01   8.3225456e-01   1.5713392e+00   9.7967854e-06
   1.1370000e+03   2.5262296e-09   3.0223813e-05   2.9101547e-01   7.7717464e-01   8.5253877e+00   9.6705515e-06
   1.1380000e+03   4.2077386e-09   6.4861604e-04   7.5105655e-01   5.7261939e-01   1.7786475e-01   9.6398731e-06
   1.1390000e+03   4.9121114e-09   5.3742346e-03   3.2210022e-01  -4.5040409e-01   2.4236033e-01   9.7748874e-06
   1.1400000e+03   3.4222356e-09   1.0424436e-03   9.5738841e-02  -6.5769406e-01   6.1019709e-01   1.0280601e-05
   1.1410000e+03   2.8225952e-09   9.7829999e-05   1.6047925e-01  -7.2066264e-01   5.5284934e+00   1.0441734e-05
   1.1420000e+03   2.1974113e-09   3.1057200e-04   4.4267696e-02  -7.7956905e-01   1.5241747e+00   1.1234450e-05
   1.1430000e+03   2.3404218e-09   5.2879719e-05   3.0218761e-01  -5.5983224e-01   1.2098942e+00   1.1249334e-05
   1.1440000e+03   4.5905867e-09   5.6148646e-03   6.3261677e-01   6.2736658e-01   7.7568037e-02   1.1215200e-05
   1.1450000e+03   2.6797502e-09   2.4759851e-03   3.7123062e-01   7.4945285e-01   1.1079644e+00   1.0927202e-05
   1.1460000e+03   1.9198305e-09   3.2891308e-04   8.1416308e-02   7.8296854e-01   7.5344203e-01   1.0726952e-05
   1.1470000e+03   2.0705922e-09   1.1396785e-04   1.4208630e-01   8.4533798e-01   1.4977995e+00   1.0621055e-05
   1.1480000e+03   1.1964851e-09   3.4668377e-04   2.7976420e-02   8.6301842e-01   6.1070589e-01   9.2579108e-06
   1.1490000e+03   2.6107234e-09   1.9162753e-05   2.7011051e-01   8.3582787e-01   1.2777200e+01   9.1615774e-06
   1.1500000e+03   2.2036216e-09   1.1688526e-03   5.7762170e-01  -5.0779886e-01   1.0159272e+00   9.1987152e-06
   1.1510000e+03   2.8420786e-09   9.9967497e-04   3.6293474e-01  -7.3415317e-01   3.0459681e+00   9.5247647e-06
   1.1520000e+03   2.5733045e-09   8.6251235e-05   8.6948685e-02  -4.8681765e-01   2.5390010e+00   9.7143253e-06
   1.1530000e+03   1.5187061e-09   2.2352087e-04   1.3719044e-01  -9.2962943e-02   9.1710670e-01   9.7210427e-06
   1.1540000e+03   1.5103423e-09   2.2437304e-03   3.8857031e-02  -2.5376447e-01   5.5079955e-02   9.7924044e-06
   1.1550000e+03   3.0198544e-09   8.3639903e-04   2.5352469e-01   8.5586468e-01   1.5641776e+00   9.3860032e-06
   1.1560000e+03   2.6301219e-09   1.0416065e-04   6.4421551e-01   8.4030179e-01   2.8003521e+01   9.1713695e-06
   1.1570000e+03   4.0704441e-09   8.0867784e-05   3.8504566e-01   8.1230864e-01   4.3726340e+01   8.5473349e-06
   1.1580000e+03   2.9952969e-09   3.6997423e-05   1.0019618e-01   7.9458523e-01   3.9208866e+01   7.5490975e-06
   1.1590000e+03   1.9195410e-09   3.4442690e-05   1.3899226e-01   7.5606266e-01   1.2690392e+01   7.2702886e-06
   1.1600000e+03   2.0630069e-09   2.1612755e-04   3.8824717e-02   7.7548173e-01   2.1569674e+00   6.5395741e-06
   1.1610000e+03   2.5791932e-09   1.4316755e-04   2.3830780e-01  -5.7391071e-01   1.3333670e+01   6.7408282e-06
   1.1620000e+03   2.3132158e-09   1.5270404e-04   6.0135295e-01  -6.1342601e-01   1.9161975e+01   6.8189336e-06
   1.1630000e+03   4.6893793e-09   1.2603851e-04   3.6537428e-01  -6.5116118e-01   5.8803573e+01   7.3529588e-06
   1.1640000e+03   3.7562774e-09   4.1265185e-05   1.0013836e-01  -7.0936400e-01   3.9184247e+01   7.7622829e-06
   1.1650000e+03   3.2860198e-09   4.8140638e-05   1.3380955e-01  -7.5877121e-01   1.1920245e+01   7.9002846e-06
   1.1660000e+03   2.2457833e-09   4.3199780e-04   3.2750990e-02  -7.7458635e-01   8.7043099e-01   8.2376808e-06
   1.1670000e+03   1.9464007e-09   7.3543634e-04   2.2851122e-01   7.6488432e-01   1.9709977e+00   8.0452938e-06
   1.1680000e+03   2.6478800e-09   1.1634788e-04   6.0669290e-01   7.6098577e-01   6.3709518e+00   7.9693763e-06
   1.1690000e+03   1.4449344e-09   9.9719185e-05   3.7112272e-01   7.5966078e-01   6.5625541e+01   7.5886616e-06
   1.1700000e+03   1.2688142e-09   4.2663145e-05   1.0055174e-01   7.6032660e-01   4.4188672e+00   7.3914312e-06
   1.1710000e+03   1.8786782e-09   4.2608770e-05   1.3526444e-01   8.0724606e-01   5.3899410e+00   7.2663861e-06
   1.1720000e+03   1.4842190e-09   4.1459474e-04   3.3815655e-02   7.9121582e-01   4.7422162e-01   7.0972062e-06
   1.1730000e+03   1.7382440e-09   2.0536758e-03   2.2540017e-01  -6.8299065e-01   4.4803229e-01   7.2343976e-06
   1.1740000e+03   1.6540569e-09   9.3726054e-05   6.0355882e-01  -6.7904196e-01   2.3815139e+01   7.3496844e-06
   1.1750000e+03   1.3315009e-09   1.0631507e-04   3.8150733e-01  -7.1211349e-01   3.2169929e+01   7.5158579e-06
   1.1760000e+03   1.3983727e-09   4.9978272e-05   1.0542732e-01  -7.1741735e-01   1.3802131e+01   7.8116678e-06
   1.1770000e+03   1.3991000e-09   6.3620989e-05   1.4002974e-01  -7.5393012e-01   2.6095192e+00   7.8417283e-06
   1.1780000e+03   1.3546461e-09   2.9889262e-03   3.1359099e-02   7.4331267e-01   1.3832187e-01   7.4474411e-06
   1.1790000e+03   1.9485128e-09   2.1638731e-04   2.2415254e-01   9.3582379e-01   1.9509381e-01   6.1092387e-06
   1.1800000e+03   1.9300783e-09   3.1396564e-05   6.7619050e-01  -3.9926000e-01   8.2726734e+01   6.3225083e-06
   1.1810000e+03   3.5697709e-09   9.9951766e-05   8.9612001e-01  -1.4462097e-01   1.8834303e+00   6.3366312e-06
   1.1820000e+03   2.4250547e-09   8.9348907e-04   3.8411677e-01   4.2516107e-02   1.9590876e+00   6.3511277e-06
   1.1830000e+03   1.8575141e-09   1.2878331e-04   3.3933128e-01   9.2301241e-01   2.2872382e+01   6.0902277e-06
   1.1840000e+03   2.7048181e-09   2.0279443e-04   1.4267306e-01   9.1801349e-01   7.4963879e+00   4.8138508e-06
   1.1850000e+03   1.0999955e-09   1.4150634e-05   1.2308597e-01   8.7403102e-01   1.3217518e+02   4.2814211e-06
   1.1860000e+03   1.5361270e-09   3.0144204e-05   1.6677115e-01   7.1079968e-01   4.9117907e+01   4.1379694e-06
   1.1870000e+03   2.8719059e-09   1.2118316e-04   6.7983431e-01   4.6298365e-01   1.5005196e+01   4.1102474e-06
   1.1880000e+03   1.4871717e-09   1.0505655e-03   1.3642632e-01   5.4933977e-02   3.5924750e+00   4.1108004e-06
   1.1890000e+03   7.4170780e-10   1.6980639e-04   3.0365860e-01  -7.9960751e-01   1.3580776e+01   4.1984993e-06
   1.1900000e+03   8.9611133e-10   2.1878556e-04   6.0509779e-02  -7.9400817e-01   4.9413950e+00   4.7297252e-06
   1.1910000e+03   4.2658026e-10   2.0268011e-05   1.1438430e-01  -8.3609899e-01   2.1634609e+01   4.8980509e-06
   1.1920000e+03   9.8378477e-10   5.8826084e-05   1.6158567e-01  -6.1332346e-01   9.2562913e+00   4.9528548e-06
   1.1930000e+03   2.4566524e-09   2.2265738e-04   6.7866054e-01  -1.0830902e-01   4.7281811e+00   4.9580171e-06
   1.1940000e+03   7.0108740e-10   1.3396744e-03   1.4036937e-01   4.6886077e-01   1.5847465e+00   4.8477479e-06
   1.1950000e+03   2.1977479e-09   1.7850317e-04   3.0254367e-01   8.9508966e-01   1.9668961e+00   4.5829649e-06
   1.1960000e+03   1.3201113e-09   4.9969406e-05   6.8211464e-02   8.9748939e-01   4.8901805e+01   2.1116878e-06
   1.1970000e+03   1.0015662e-09   5.6096731e-06   1.5702860e-01   3.2687463e-01   5.4336985e+01   2.0777608e-06
   1.1980000e+03   1.6157000e-09   2.3477183e-04   1.6175058e-01   5.1000026e-01   7.5612404e-01   1.9848079e-06
   1.1990000e+03   3.9706077e-09   5.1093271e-04   6.8859071e-01   2.3526698e-01   4.3051186e+00   1.9577022e-06
   1.2000000e+03   2.0783027e-09   9.1548876e-04   5.4556705e-01   1.2931529e-01   5.3709938e+00   1.9487825e-06
   1.2010000e+03   2.5340280e-09   9.1772045e-04   2.7342728e-01  -2.4412927e-01   8.3989139e+00   2.0264506e-06
   1.2020000e+03   9.2151553e-10   5.2797865e-05   7.1421977e-02  -3.8032612e-01   1.6623281e+02   2.8046974e-06
   1.2030000e+03   2.1321576e-09   1.5666771e-05   1.5563144e-01  -7.0169275e-01   1.3782332e+01   2.9126385e-06
   1.2040000e+03   2.1377085e-09   3.2918814e-04   5.3139695e-02   3.1667053e-01   9.3764745e-01   2.8631676e-06
   1.2050000e+03   1.9928817e-09   6.9881600e-04   3.9470072e-01   6.4504962e-01   6.5279414e+00   2.7712245e-06
   1.2060000e+03   6.4788980e-10   4.4403812e-04   5.6605198e-01   6.5322394e-01   8.0151702e+00   2.7153424e-06
   1.2070000e+03   1.6992971e-09   4.0082698e-04   2.5732692e-01   7.2450699e-01   2.3918277e+00   2.4373659e-06
   1.2080000e+03   7.3505770e-10   2.5126600e-05   8.0497776e-02   6.6638710e-01   1.8610175e+02   1.9615586e-06
   1.2090000e+03   9.2035645e-10   1.0169228e-05   1.4824666e-01   5.3960229e-01   6.2550259e+01   1.8995838e-06
   1.2100000e+03   1.4946691e-09   3.4096191e-04   4.0957145e-02   6.1040932e-01   3.5737933e+00   1.6746596e-06
   1.2110000e+03   1.9344359e-09   2.0308778e-04   3.9588764e-01   4.5126740e-02   1.0616295e+01   1.6729648e-06
   1.2120000e+03   1.6777510e-09   7.5827097e-04   5.7742765e-01   1.9515232e-02   3.7704978e+00   1.6727289e-06
   1.2130000e+03   8.0949630e-10   1.1483131e-03   2.4634180e-01  -1.9211910e-01   7.5649134e+00   1.7216836e-06
   1.2140000e+03   9.4108054e-10   5.6289012e-05   7.8477202e-02  -3.0403285e-01   2.7440101e+01   1.7864627e-06
   1.2150000e+03   1.6862987e-09   5.1445191e-05   1.3919267e-01   4.0988231e-01   8.0576153e+00   1.7433884e-06
   1.2160000e+03   1.5104873e-09   2.3396878e-04   4.0698235e-02   3.4400825e-01   2.1658754e+01   1.7367795e-06
   1.2170000e+03   1.5634979e-09   3.7084922e-05   3.9041135e-01  -3.6238724e-01   7.7122378e+01   1.7615356e-06
   1.2180000e+03   1.0027029e-09   2.8814358e-04   5.7952539e-01  -3.8078064e-01   1.9402403e+01   1.7880200e-06
   1.2190000e+03   7.2940299e-10   3.2743248e-04   2.5200767e-01  -3.7694332e-01   2.6395216e+00   1.8171008e-06
   1.2200000e+03   9.0320120e-10   1.1849947e-04   7.6110992e-02  -3.2835450e-01   6.5914482e+00   1.8499385e-06
   1.2210000e+03   1.3180413e-09   1.9125338e-04   1.2916110e-01   5.4384581e-01   6.3817025e+00   1.8014418e-06
   1.2220000e+03   2.7422581e-10   2.6965158e-04   4.7846561e-02   4.7784451e-01   1.9148016e+01   1.6148626e-06
   1.2230000e+03   3.5574951e-10   4.4935533e-05   3.9112822e-01   2.1030895e-01   1.2132667e+01   1.6109473e-06
   1.2240000e+03   5.3359752e-10   2.1991152e-04   5.8137810e-01   1.9318296e-01   1.2653336e+01   1.6037320e-06
   1.2250000e+03   4.5648555e-10   2.8124395e-04   2.5726542e-01   1.4400251e-01   5.7648563e+00   1.5949333e-06
   1.2260000e+03   4.4234847e-10   1.0319544e-04   7.0016704e-02   1.1751654e-01   6.3275360e+00   1.5875997e-06
   1.2270000e+03   4.1530104e-10   9.3155591e-05   1.1984427e-01  -7.6005363e-03   2.6936910e+00   1.5882051e-06
   1.2280000e+03   4.8805930e-10   1.1785661e-03   4.6900207e-02   4.3151624e-01   1.0124355e-01   1.5712772e-06
   1.2290000e+03   1.9867375e-09   1.8398888e-03   3.8183002e-01   1.9259695e-01   4.0272054e-01   1.5419211e-06
   1.2300000e+03   1.2839265e-09   6.2628762e-05   6.9355474e-01  -1.7407781e-02   1.2756766e+02   1.5465773e-06
   1.2310000e+03   1.3759310e-09   1.2170046e-04   3.5206990e-01  -5.3891517e-02   3.7562934e+01   1.5568203e-06
   1.2320000e+03   1.0032906e-09   1.6389411e-04   9.6951310e-02  -1.4484902e-01   1.3031475e+01   1.5875435e-06
   1.2330000e+03   1.1033866e-09   5.3737766e-05   1.2474631e-01  -2.2271354e-01   1.8634833e+01   2.0071646e-06
   1.2340000e+03   1.2213830e-09   1.0236959e-05   1.3833978e-01  -5.7098509e-01   2.0269616e+01   2.0535725e-06
   1.2350000e+03   1.0942515e-09   1.8312021e-04   2.5807612e-01   6.9628882e-01   3.3721103e+01   1.8753023e-06
   1.2360000e+03   1.7866517e-09   6.6436175e-05   6.1406949e-01  -3.0740000e-01   2.8023280e+00   1.8883272e-06
   1.2370000e+03   9.1749619e-10   7.7373695e-04   3.8549053e-01   7.2007781e-01   3.6778248e+00   1.6042976e-06
   1.2380000e+03   9.9484945e-10   3.2122122e-05   4.2144260e-01   3.8869622e-01   1.1543265e+01   1.6008046e-06
   1.2390000e+03   4.3157834e-10   5.3184918e-03   5.0306741e-02   4.0703244e-01   2.1872661e-01   1.4929455e-06
   1.2400000e+03   3.7694878e-10   8.0388053e-05   2.3377490e-01   2.3743477e-01   7.2368737e+00   1.4751845e-06
   1.2410000e+03   5.7507102e-10   2.0171393e-04   2.8665956e-01  -1.7627929e-01   1.4785309e+01   1.4925614e-06
   1.2420000e+03   9.2927404e-10   7.8278853e-05   5.4972840e-01  -2.1596609e-01   2.7589057e+00   1.4943190e-06
   1.2430000e+03   2.7948101e-10   4.1976793e-03   1.1740381e-01  -2.4176933e-01   1.0840545e+00   1.5557324e-06
   1.2440000e+03   3.8661923e-10   3.8760839e-05   4.2015647e-01  -3.3116277e-01   1.4508757e+01   1.5631705e-06
   1.2450000e+03   3.1499582e-10   1.2780027e-04   6.9655303e-02  -3.4586367e-01   1.4746053e+01   1.7212390e-06
   1.2460000e+03   2.5353591e-10   1.6578546e-05   1.8189237e-01  -4.4425672e-01   1.3986401e+01   1.7426369e-06
   1.2470000e+03   4.3106185e-10   3.8712712e-04   2.7165505e-01   5.6825372e-01   3.7925989e+00   1.7138226e-06
   1.2480000e+03   5.3975134e-10   5.7200795e-05   5.0825990e-01   6.2467774e-01   2.1034377e+00   1.7116256e-06
   1.2490000e+03   2.4742237e-10   1.8672396e-03   1.4164507e-01   5.7501450e-01   1.4468614e+00   1.6275585e-06
   1.2500000e+03   4.5007481e-10   2.5867056e-05   4.0752357e-01   4.9596354e-01   1.3255005e+01   1.6070775e-06
   1.2510000e+03   4.0667554e-10   6.5879565e-05   7.3255991e-02   4.9015623e-01   3.6617675e+01   1.4386672e-06
   1.2520000e+03   4.2582088e-10   1.1850330e-05   1.2521692e-01   2.4226938e-01   8.2825364e+00   1.4332067e-06
   1.2530000e+03   6.5580105e-10   1.6493654e-03   2.6662085e-01  -1.8129934e-01   1.0126666e+00   1.4523945e-06
   1.2540000e+03   5.0147217e-10   3.2665824e-05   5.4501261e-01   3.9897330e-01   4.1230507e+00   1.4477679e-06
   1.2550000e+03   5.8625578e-10   3.1954442e-03   2.2801228e-01   7.3870968e-01   1.2691234e-01   1.4308854e-06
   1.2560000e+03   4.3550551e-10   2.5246643e-03   3.7684431e-01  -2.4648062e-01   1.1210276e+00   1.5783254e-06
   1.2570000e+03   7.9886994e-10   1.3706754e-05   4.3322755e-01  -2.8244071e-01   4.7428650e+00   1.5825170e-06
   1.2580000e+03   4.6036608e-10   2.3808224e-03   1.3444065e-01  -3.9079465e-01   1.1896844e+00   1.6884392e-06
   1.2590000e+03   2.0823121e-10   4.0072056e-05   2.9099070e-01  -4.7413380e-01   1.8582919e+01   1.7183421e-06
   1.2600000e+03   4.5435938e-10   1.0166233e-04   4.6987134e-01   8.4490590e-01   7.0523228e+00   1.6983916e-06
   1.2610000e+03   1.0919598e-09   4.3438746e-04   2.5124404e-01   6.8168260e-01   1.0045770e+00   1.5608281e-06
   1.2620000e+03   3.2583264e-10   4.9833388e-05   2.1611194e-01   6.0915061e-01   1.7203768e+02   1.3091810e-06
   1.2630000e+03   3.3784829e-10   8.8270066e-06   3.5865770e-01   3.0451873e-01   3.6415489e+01   1.2957625e-06
   1.2640000e+03   8.1537719e-10   2.3376162e-04   4.0425872e-01   2.1565885e-01   3.5979945e+00   1.2723213e-06
   1.2650000e+03   3.4081967e-10   6.2592252e-05   3.2254361e-01   1.7530181e-01   4.5233472e+01   1.2636809e-06
   1.2660000e+03   5.3042432e-10   1.6933255e-04   6.1667509e-01  -1.7872046e-01   6.1514898e+00   1.2694594e-06
   1.2670000e+03   6.6663772e-10   1.8701900e-04   1.5877069e-01  -1.5184009e-01   5.2379612e+00   1.2893312e-06
   1.2680000e+03   3.3592948e-10   8.7786944e-05   2.6897265e-01  -2.2814598e-01   8.5934326e+01   1.3551813e-06
   1.2690000e+03   3.5167335e-10   2.5075357e-05   1.3064121e-01  -3.0574092e-01   3.3582142e+01   1.4196600e-06
   1.2700000e+03   4.3118814e-10   2.1550617e-05   2.4512561e-01  -4.0813274e-01   5.8977700e+01   1.4549475e-06
   1.2710000e+03   1.6591852e-10   8.7721071e-05   2.3867743e-01  -4.5439476e-01   1.9394690e+01   1.4808050e-06
   1.2720000e+03   4.6256064e-10   4.7399052e-05   5.8348784e-01   5.9457320e-01   1.8146309e+01   1.4653545e-06
   1.2730000e+03   4.6423596e-10   1.5170022e-04   8.6189910e-02   3.1964088e-01   4.2309307e-01   1.4622869e-06
   1.2740000e+03   2.1695940e-10   2.6880756e-03   2.8146570e-01   5.6838676e-01   1.7905438e+00   1.4173802e-06
   1.2750000e+03   2.9983753e-10   3.8721690e-05   1.1163075e-01   4.8405305e-01   2.2251745e+01   1.3620180e-06
   1.2760000e+03   2.9154022e-10   1.8994698e-05   2.7560793e-01   3.9886493e-01   1.0177484e+02   1.3364628e-06
   1.2770000e+03   1.7662141e-10   4.8204116e-05   2.3082840e-01   3.8091844e-01   4.0244891e+01   1.3173505e-06
   1.2780000e+03   4.1772017e-10   3.8145551e-05   5.6909252e-01  -3.6825378e-01   2.3507503e+01   1.3287847e-06
   1.2790000e+03   3.7823283e-10   1.7852534e-04   6.8905452e-02   6.5617703e-01   1.3309028e+00   1.3108187e-06
   1.2800000e+03   1.4181672e-10   6.2472869e-04   2.9014761e-01  -3.1319567e-01   3.0324934e+00   1.3315784e-06
   1.2810000e+03   3.1961333e-10   6.4153950e-05   7.7214201e-02   7.3086183e-01   4.2095171e+00   1.2094799e-06
   1.2820000e+03   9.8216873e-10   4.7245216e-05   2.4205932e-01   6.2145533e-01   2.3333561e+01   1.0862829e-06
   1.2830000e+03   7.8738956e-10   5.8288411e-05   3.6260002e-01   5.3212569e-01   5.1468818e+01   1.0582394e-06
   1.2840000e+03   3.2799511e-09   1.5957989e-04   5.6437922e-01   5.9912142e-01   1.8189115e+01   1.0206240e-06
   1.2850000e+03   8.3960794e-10   8.0470367e-06   3.7307726e-01  -1.8517413e-01   1.5162321e+03   1.1520499e-06
   1.2860000e+03   4.9109776e-10   4.2665481e-05   3.0234839e-01  -9.2696931e-01   2.4754261e+01   1.2038630e-06
   1.2870000e+03   6.1864732e-10   1.2258757e-04   8.3237277e-02   9.3683605e-01   1.2038046e+01   1.0985084e-06
   1.2880000e+03   7.1620114e-10   5.1433758e-05   1.6089427e-01   8.8965579e-01   4.5929618e+01   1.0118400e-06
   1.2890000e+03   5.5732732e-10   1.0805130e-04   3.6399019e-01   9.3787151e-01   9.0858556e+00   5.1325443e-07
   1.2900000e+03   8.5044732e-10   1.1321685e-05   4.4011357e-01   5.6781325e-01   1.4592574e+03   4.2896848e-07
   1.2910000e+03   3.7168045e-10   9.7520594e-06   5.4638574e-01  -3.7704441e-01   7.2190581e+02   4.4460229e-07
   1.2920000e+03   3.1438811e-10   2.7277075e-04   4.1583946e-01  -2.4073555e-01   4.0444333e+01   4.6652002e-07
   1.2930000e+03   2.3367958e-10   5.8806843e-05   1.1898533e-01   4.7798011e-02   2.0209594e+01   4.6880853e-07
   1.2940000e+03   4.9296866e-10   4.8569057e-05   1.8482469e-01   1.2346094e-01   3.5902289e+01   4.6528840e-07
   1.2950000e+03   3.8240241e-10   1.0041402e-04   9.6960383e-02   1.6640929e-02   5.7994599e+01   5.0761335e-07
   1.2960000e+03   4.4815024e-10   1.7431023e-05   2.3164916e-01  -4.3241053e-01   1.3100512e+02   5.3888552e-07
   1.2970000e+03   3.7593566e-10   3.7345058e-05   6.0383238e-01   5.9155788e-01   5.6170784e+01   5.3454709e-07
   1.2980000e+03   3.2284888e-10   6.7737189e-04   4.2325985e-01  -4.6528000e-01   8.8555710e+00   5.5272440e-07
   1.2990000e+03   2.1268336e-10   1.6992138e-04   8.1245638e-02   6.1768489e-01   9.3055090e+00   5.0703832e-07
   1.3000000e+03   2.2134547e-10   2.8424438e-05   1.5404018e-01   4.3752589e-01   7.3290466e+01   4.9224330e-07
   1.3010000e+03   1.9539936e-10   1.0636735e-04   5.1077040e-02   4.0765076e-01   5.6119053e+00   4.7628152e-07
   1.3020000e+03   2.9828419e-10   4.6505579e-05   1.5264077e-01   3.3676905e-01   2.1473928e+01   4.6435328e-07
   1.3030000e+03   2.8779138e-10   6.0970999e-05   6.0915194e-01  -2.3637193e-01   3.1140520e+01   4.6789239e-07
   1.3040000e+03   2.7663319e-10   2.3533548e-04   4.2404680e-01   2.5076921e-01   1.5935713e+01   4.6445447e-07
   1.3050000e+03   1.4752299e-10   3.1427221e-04   8.5068002e-02  -2.5177841e-01   1.4433761e+01   5.0118674e-07
   1.3060000e+03   3.6638615e-10   1.7546206e-05   1.5378477e-01  -2.9809203e-01   7.3142167e+00   5.4638855e-07
   1.3070000e+03   1.4131119e-10   7.8499690e-05   1.3089028e-01  -3.6394634e-01   1.4143203e+01   5.5808342e-07
   1.3080000e+03   1.6273528e-10   5.8016863e-04   1.4480650e-01  -6.0245382e-01   1.3571887e+00   5.6529225e-07
   1.3090000e+03   8.3632503e-11   2.0802990e-04   6.2235731e-01   6.3758796e-01   2.1523667e+01   5.5779154e-07
   1.3100000e+03   1.5212123e-10   1.0869685e-04   4.2370127e-01  -4.6138181e-01   1.1721946e+00   5.5897453e-07
   1.3110000e+03   2.2252084e-10   2.8470471e-03   8.2883028e-02   6.3529227e-01   1.2388672e+00   4.6847373e-07
   1.3120000e+03   2.4022731e-10   7.4271899e-06   1.8975591e-01   3.3483262e-01   4.6417068e+01   4.5601248e-07
   1.3130000e+03   8.2589590e-11   1.4525426e-04   1.6793834e-01  -1.5771357e-02   3.8830729e+00   4.5617400e-07
   1.3140000e+03   4.7059716e-11   3.9699565e-03   1.3270275e-01  -2.8294427e-01   1.4077862e-01   4.7832701e-07
   1.3150000e+03   3.2706758e-11   1.6169801e-05   6.5234546e-01   4.7750403e-02   3.0442152e+00   4.7826122e-07
   1.3160000e+03   3.8727128e-11   6.4800741e-03   8.1500462e-01  -3.7767307e-01   3.4916520e-02   4.7905348e-07
   1.3170000e+03   3.8391025e-11   3.7805502e-04   3.1754094e-01  -3.5552848e-01   9.4220796e-01   4.8979336e-07
   1.3180000e+03   9.7992542e-11   2.5883578e-05   3.3412955e-01   7.6816541e-01   8.2248014e-01   4.8858560e-07
   1.3190000e+03   1.8915814e-10   2.5308192e-03   1.1223130e-01   5.1642896e-01   1.3604761e-01   4.8021461e-07
   1.3200000e+03   1.9827950e-10   4.1933746e-04   7.1227821e-02   8.0145989e-01   1.0181302e+00   4.6805848e-07
   1.3210000e+03   7.7892913e-11   2.1424671e-04   7.0606164e-02   2.8374790e-01   7.4615707e+00   4.5558945e-07
   1.3220000e+03   1.7774810e-10   8.0973244e-05   8.2998130e-01   3.8519399e-01   1.9965210e+00   4.5423265e-07
   1.3230000e+03   5.9872537e-11   1.1951196e-03   7.2703972e-02   6.9950360e-01   1.6105206e+00   4.2351229e-07
   1.3240000e+03   1.6571983e-10   9.9350012e-05   3.1020377e-01   5.9379164e-01   4.4657465e+00   4.1916758e-07
   1.3250000e+03   1.6023550e-10   7.2794173e-04   1.4475600e-01   3.6837733e-01   9.8852841e-01   4.1457238e-07
   1.3260000e+03   9.9396238e-11   4.0597200e-04   9.0312932e-02   8.1454070e-01   1.7267170e+00   3.9656326e-07
   1.3270000e+03   9.4483128e-11   3.1175916e-04   1.0362465e-01   1.9141749e-01   2.4104700e+00   3.9397708e-07
   1.3280000e+03   1.9286931e-10   1.4783792e-04   8.0122704e-01   1.2805602e-02   1.5964920e+00   3.9397381e-07
   1.3290000e+03   1.0885884e-10   2.1526809e-04   1.9284644e-01  -7.6849841e-02   1.6421605e+01   3.9671699e-07
   1.3300000e+03   1.4297152e-10   7.6704311e-05   2.9525890e-01  -4.6229513e-02   6.0370928e+00   3.9696075e-07
   1.3310000e+03   7.1455250e-11   1.0371989e-03   1.0969596e-01   8.8799317e-01   1.7106939e-01   3.6714207e-07
   1.3320000e+03   1.1042047e-10   1.6223793e-04   1.5140217e-01  -8.2606681e-02   3.0518725e+00   3.6796861e-07
   1.3330000e+03   9.5502987e-11   5.4379329e-04   1.0502763e-01   4.2442315e-01   5.2638364e-01   3.6299617e-07
   1.3340000e+03   1.4721888e-10   3.0871433e-04   7.2874318e-01   3.5050814e-01   3.3874933e+00   3.6134057e-07
   1.3350000e+03   9.2856172e-11   6.0983047e-04   2.1063189e-01   5.4215438e-01   2.5096170e+00   3.5385905e-07
   1.3360000e+03   1.9125107e-10   1.1786118e-04   2.8887544e-01   8.2276228e-01   3.0945246e+00   3.3992092e-07
   1.3370000e+03   1.3594307e-10   1.4776344e-04   1.0207809e-01   8.6226529e-01   2.7596360e+01   2.7920712e-07
   1.3380000e+03   1.7711317e-10   7.1065177e-05   1.5477050e-01   5.7270546e-01   4.2034944e+00   2.7405902e-07
   1.3390000e+03   1.6972691e-10   5.6109409e-04   5.7375749e-02   5.4827722e-01   2.3798816e+00   2.5400703e-07
   1.3400000e+03   2.1534418e-10   3.8026914e-05   7.1642292e-01  -1.8961411e-01   2.0782642e+01   2.5503476e-07
   1.3410000e+03   1.3811070e-10   6.8600656e-04   2.3564071e-01  -7.9183132e-02   4.7064039e+00   2.5720021e-07
   1.3420000e+03   2.1723763e-10   2.0222463e-04   2.4693844e-01   7.7595964e-01   9.7560370e-01   2.1224443e-07
   1.3430000e+03   9.0408107e-11   4.5385393e-05   1.5510979e-01   7.0135076e-01   1.0363154e+02   1.8467139e-07
   1.3440000e+03   1.7335440e-10   5.4944311e-05   1.4257370e-01   1.5587364e-01   1.8941009e+01   1.8241998e-07
   1.3450000e+03   1.4174477e-10   1.6973911e-04   7.5072444e-02   4.0910702e-01   1.8343968e+01   1.6794862e-07
   1.3460000e+03   1.8428047e-10   1.4996686e-04   6.9503204e-01   5.7037005e-01   9.4254472e+00   1.4552119e-07
   1.3470000e+03   9.2124396e-11   4.4860036e-05   8.7016449e-01   3.5361779e-01   8.4773493e+01   1.4448363e-07
   1.3480000e+03   1.2663217e-10   9.9594102e-04   1.8108034e-01  -4.3028051e-01   5.3001479e+00   1.5628078e-07
   1.3490000e+03   9.3341938e-11   7.4093420e-05   1.6766471e-01  -6.2270722e-01   3.7789702e+01   1.6371254e-07
   1.3500000e+03   1.4835746e-10   2.2665999e-04   1.0996589e-01   2.6428191e-01   4.3438352e+00   1.6113271e-07
   1.3510000e+03   7.3484169e-11   1.2324909e-04   7.7687790e-02   3.5291294e-02   3.1923087e+01   1.6468651e-07
   1.3520000e+03   7.4390444e-11   1.1602197e-04   6.7602196e-02  -2.0350683e-01   1.1168076e+01   1.6820007e-07
   1.3530000e+03   6.9694845e-11   4.4155689e-05   8.6924370e-01  -3.0053941e-01   1.9604156e+01   1.6869095e-07
   1.3540000e+03   5.5527318e-11   7.2622231e-04   1.7506933e-01   4.9524973e-01   3.4600416e+00   1.6436536e-07
   1.3550000e+03   4.7734950e-11   1.7102982e-04   1.7314640e-01   5.9878447e-01   4.6204940e+00   1.6260637e-07
   1.3560000e+03   9.8262265e-11   8.5615053e-04   9.6936634e-02  -2.8279140e-02   1.4198474e+00   1.6365132e-07
   1.3570000e+03   3.2597961e-11   8.8885133e-05   8.7947929e-02  -2.6570019e-02   2.9106450e+01   1.6519617e-07
   1.3580000e+03   6.1469482e-11   9.9614133e-05   6.4706365e-02   7.8425980e-01   8.7989655e-01   1.1721795e-07
   1.3590000e+03   5.7836790e-11   1.7833440e-05   8.9527899e-01   4.3990132e-01   2.6524894e+01   1.1688601e-07
   1.3600000e+03   4.6988025e-11   5.7153945e-03   1.7084999e-01  -5.3994013e-01   1.6704740e-01   1.2848405e-07
   1.3610000e+03   6.8940030e-11   8.6028752e-05   2.8477175e-01  -5.0808771e-01   3.5134619e+01   1.3318048e-07
   1.3620000e+03   5.8659122e-11   2.1192331e-04   1.0091533e-01  -2.2290641e-01   7.3173333e-01   1.3389223e-07
   1.3630000e+03   9.4444093e-11   1.2926661e-03   1.5216236e-01   6.6672341e-01   4.5357650e-01   1.2428584e-07
   1.3640000e+03   4.1037912e-11   1.3047035e-04   1.8176140e-01   6.2163120e-01   2.8716794e+01   1.0915998e-07
   1.3650000e+03   9.1280521e-11   3.9455583e-05   8.9476325e-01   3.5548458e-01   2.7703650e+01   1.0814538e-07
   1.3660000e+03   4.7790259e-11   4.4028810e-04   9.1348495e-02   3.3058758e-01   1.3712404e+01   1.0261288e-07
   1.3670000e+03   3.3474251e-11   3.1606328e-05   3.0405960e-01  -3.1171097e-02   5.9644905e+01   1.0297262e-07
   1.3680000e+03   3.6406929e-11   1.2120214e-04   5.4701497e-02  -3.7189396e-03   4.8781398e+00   1.0421991e-07
   1.3690000e+03   5.1612753e-11   6.6332837e-05   1.1292364e-01   4.9561631e-01   3.5562153e+00   1.0147449e-07
   1.3700000e+03   3.5749583e-11   6.9871433e-04   1.3572147e-01   4.5956833e-01   6.7641030e-01   1.0050680e-07
   1.3710000e+03   6.9017485e-11   2.8770203e-03   8.4253338e-01   3.4198004e-01   5.5401867e-01   9.9925104e-08
   1.3720000e+03   5.9651236e-11   5.7221078e-04   9.7830204e-02   3.2360667e-01   7.6856423e+00   9.4915139e-08
   1.3730000e+03   4.8241166e-11   7.6390047e-05   3.2510290e-01   7.3022920e-02   1.3436615e+01   9.4832328e-08
   1.3740000e+03   4.5655715e-11   9.7504988e-04   4.5195836e-02   7.3884933e-02   5.3541253e-01   9.4743960e-08
   1.3750000e+03   3.5327438e-11   1.3947931e-04   7.8469068e-02   2.4590538e-01   2.0615685e+00   9.3430517e-08
   1.3760000e+03   3.9872557e-11   6.3560988e-04   1.6147815e-01   2.1179225e-01   9.5091491e-01   9.2882142e-08
   1.3770000e+03   7.8520158e-11   5.6364331e-04   8.3459913e-01   1.6004659e-01   4.0120563e+00   9.2460867e-08
   1.3780000e+03   3.8462540e-11   2.6482737e-04   1.1299106e-01   1.1780669e-01   2.8836595e+01   9.2353243e-08
   1.3790000e+03   1.2904724e-10   3.7477922e-05   3.2585053e-01   1.1535255e-01   9.5445763e+00   9.1789784e-08
   1.3800000e+03   5.9827475e-11   1.2482679e-04   5.2196822e-02   5.2101083e-03   5.4143613e+01   9.9477376e-08
   1.3810000e+03   6.5914396e-11   2.6841936e-05   5.0956097e-02   4.4661356e-01   5.4294919e+00   9.8553186e-08
   1.3820000e+03   3.9280770e-11   3.4915815e-03   1.5635907e-01   7.7215524e-01   1.3986594e-01   8.8344895e-08
   1.3830000e+03   1.1182833e-10   7.7141776e-05   8.5755580e-01   7.8083411e-01   2.5111858e+01   8.5004641e-08
   1.3840000e+03   6.8229039e-11   6.5888071e-04   4.7764964e-01   7.5078806e-01   7.2645617e+00   8.1444917e-08
   1.3850000e+03   5.8107630e-11   5.9010472e-04   1.9437682e-01   6.2406178e-01   5.4330222e+00   7.7319159e-08
   1.3860000e+03   4.3209425e-11   2.0775677e-04   5.3868175e-02  -1.8041800e-01   5.5107572e+00   8.6199825e-08
   1.3870000e+03   3.9791713e-11   1.9928943e-05   5.8038357e-02   5.5144254e-01   1.6710521e+01   8.3229471e-08
   1.3880000e+03   2.7048151e-11   5.6042411e-04   1.0310449e-01   7.8810837e-01   2.5076388e+00   7.8192424e-08
   1.3890000e+03   8.6909873e-11   1.0345411e-04   6.2603712e-01  -6.6869642e-01   3.0390841e+01   7.9762892e-08
   1.3900000e+03   4.3689544e-11   8.2069137e-04   4.8213784e-01  -6.8684016e-01   5.8650652e+00   8.2316027e-08
   1.3910000e+03   4.0593383e-11   6.0363059e-04   2.0576048e-01  -2.3063726e-01   2.7878982e+00   8.3216215e-08
   1.3920000e+03   2.5217265e-11   2.3690065e-04   5.0716958e-02   3.7470811e-01   6.2659311e+00   7.8576478e-08
   1.3930000e+03   2.1699501e-11   2.5817169e-05   4.6724744e-02  -6.1678317e-01   5.3887223e+00   7.9607291e-08
   1.3940000e+03   1.8804829e-11   7.8317876e-04   9.7453307e-02  -6.4596572e-01   8.1479929e-01   8.0931456e-08
   1.3950000e+03   6.7244964e-11   4.1825393e-04   5.9658550e-01   7.3954369e-01   6.3482404e+00   7.9458732e-08
   1.3960000e+03   3.7051607e-11   7.1785743e-04   4.8396397e-01   7.1283938e-01   4.7039593e+00   7.7404279e-08
   1.3970000e+03   3.5034077e-11   5.6210609e-04   2.0571704e-01   3.5947913e-01   2.0929217e+00   7.6530801e-08
   1.3980000e+03   1.8666275e-11   2.1578646e-04   5.9781629e-02   6.8135380e-02   7.3558727e+00   7.6436910e-08
   1.3990000e+03   1.6284389e-11   7.0498003e-05   3.9840390e-02  -1.0574807e-01   1.0947587e+00   7.7165425e-08
   1.4000000e+03   2.0626738e-11   1.2881711e-04   1.0515427e-01  -2.6010114e-01   3.3868875e+00   7.7721509e-08
   1.4010000e+03   5.2428552e-11   4.4952883e-04   5.7744422e-01  -5.3758806e-01   5.6181505e+00   7.8651608e-08
   1.4020000e+03   2.5217703e-11   5.8528939e-04   4.8697263e-01  -5.1763711e-01   5.6588413e+00   7.9565469e-08
   1.4030000e+03   3.5537611e-11   4.7446369e-04   2.0350759e-01  -6.2050611e-01   1.3715332e+00   8.1725291e-08
   1.4040000e+03   1.5931631e-11   2.2871280e-04   1.1949700e-01  -6.0668731e-01   6.5514874e+00   8.4328641e-08
   1.4050000e+03   1.8747464e-11   2.9496429e-04   2.6180102e-02   4.9896290e-02   5.8145518e-01   8.4607493e-08
   1.4060000e+03   2.9430994e-11   6.5920529e-05   1.0700761e-01  -6.0169577e-02   5.7502577e+00   8.4920986e-08
   1.4070000e+03   5.7347024e-11   2.9611571e-04   5.6744298e-01   1.5804074e-01   4.4674972e+00   8.4503260e-08
   1.4080000e+03   3.7073297e-11   2.8590091e-04   5.1870801e-01  -1.4358597e-02   1.2008969e+01   8.4653022e-08
   1.4090000e+03   3.1951941e-11   1.6420993e-04   1.8142039e-01  -1.1552764e-01   9.3959570e+00   8.5593761e-08
   1.4100000e+03   1.4553704e-11   1.6022554e-04   1.8274688e-01  -4.1738817e-01   4.2575520e+00   8.6197627e-08
   1.4110000e+03   1.4805786e-11   1.2531165e-03   1.3440425e-02  -1.2049068e-01   1.5892240e-01   8.8894525e-08
   1.4120000e+03   2.0396849e-11   7.6177960e-05   1.0267168e-01   2.7571655e-02   1.7141209e+00   8.8869670e-08
   1.4130000e+03   2.4831382e-11   1.6924490e-03   5.2814368e-01   4.0642864e-02   5.3102547e-01   8.8842756e-08
   1.4140000e+03   1.5256284e-11   5.8178154e-04   5.2012563e-01   3.6086132e-02   2.7685624e+00   8.8813275e-08
   1.4150000e+03   2.2196745e-11   4.7921163e-04   1.5146849e-01   2.3998360e-01   9.0587946e-01   8.8520005e-08
   1.4160000e+03   1.7143051e-11   9.9552828e-04   1.8328962e-01   4.4790675e-01   1.9492038e-01   8.8279810e-08
   1.4170000e+03   7.4906772e-12   3.2095732e-03   2.3997667e-02   2.0160372e-01   1.2492708e-01   8.6731724e-08
   1.4180000e+03   9.5496048e-12   7.1118263e-05   1.0087797e-01  -2.3890246e-01   4.5853329e-01   8.6806474e-08
   1.4190000e+03   1.3605214e-11   2.3967440e-03   5.0719748e-01  -5.2811567e-02   1.9893942e-02   8.6914786e-08
   1.4200000e+03   9.0346507e-12   8.3498722e-04   9.0462482e-01  -5.2010426e-02   3.8333993e-01   8.6921652e-08
   1.4210000e+03   1.0808884e-11   1.1563539e-02   2.1574401e-01   5.3394620e-02   5.4775891e-03   8.6897530e-08
   1.4220000e+03   2.9994596e-11   1.4216207e-03   3.5095588e-01   2.0130752e-01   8.0627696e-02   8.6725470e-08
   1.4230000e+03   3.5735971e-11   1.4766571e-03   1.8529006e-01   3.5335000e-01   8.1783272e-02   8.6569825e-08
   1.4240000e+03   3.8950899e-11   2.7811767e-03   1.1057575e-01   3.4692103e-01   2.3561902e-02   8.6221315e-08
   1.4250000e+03   2.8360792e-11   1.0647299e-03   4.7094511e-01   2.1691295e-01   3.4257952e-01   8.5496435e-08
   1.4260000e+03   1.9585853e-11   3.4226971e-04   7.1759953e-01   2.4015788e-01   7.9261579e+00   8.5188263e-08
   1.4270000e+03   2.1865763e-11   6.4441820e-04   2.9762770e-01   2.0024287e-01   3.7741991e-01   8.5089091e-08
   1.4280000e+03   1.8270523e-11   9.7876481e-04   2.9810447e-01   2.2583414e-01   6.7914973e-01   8.4699532e-08
   1.4290000e+03   9.6055224e-12   3.0421629e-04   1.4638615e-01   1.9385445e-01   9.2754965e-01   8.3886091e-08
   1.4300000e+03   1.8193000e-11   2.7952138e-04   1.7133697e-01   8.2575757e-02   1.0430229e-01   8.3802867e-08
   1.4310000e+03   1.4715383e-11   1.2549842e-03   1.1241541e-01   2.0539155e-01   2.1268666e-01   8.3373779e-08
   1.4320000e+03   3.8612164e-11   1.4594704e-03   6.1263699e-01  -2.8683466e-02   2.6549442e-02   8.3412861e-08
   1.4330000e+03   2.6908343e-11   2.5248646e-03   6.7633745e-01   1.9664811e-01   5.0030458e-01   8.3166239e-08
   1.4340000e+03   1.8462546e-11   7.6834460e-04   3.8467952e-01   2.3086029e-01   7.3909846e-01   8.2949776e-08
   1.4350000e+03   1.3275418e-11   1.2698812e-03   2.6232323e-01   2.0083142e-01   4.0846443e-01   8.2743634e-08
   1.4360000e+03   7.6507837e-12   4.7565843e-04   1.5288573e-01  -9.7169676e-03   4.8138852e-01   8.2752022e-08
   1.4370000e+03   1.4097408e-11   1.2877321e-03   1.3365896e-01  -7.0555974e-02   5.4120665e-02   8.2793404e-08
   1.4380000e+03   1.9648007e-11   9.2030660e-04   1.9918916e-01  -6.2730286e-02   2.0555173e-01   8.2828466e-08
   1.4390000e+03   7.7028253e-12   3.3253901e-03   6.5503518e-01  -1.5371733e-01   4.4939955e-01   8.2919861e-08
   1.4400000e+03   6.8942734e-12   7.8792255e-04   2.6387625e-01  -1.8166317e-01   2.0281980e-01   8.2968001e-08
   1.4410000e+03   5.4491586e-12   2.9304312e-03   2.0949176e-01  -1.5846932e-01   5.7166124e-02   8.3015493e-08
   1.4420000e+03   3.4742476e-12   8.7745471e-04   1.0684466e-01   2.4281359e-01   7.6571940e-02   8.2919921e-08
   1.4430000e+03   6.7482813e-12   7.5798174e-04   1.0674214e-01   2.7494658e-01   1.4069709e-01   8.2722411e-08
   1.4440000e+03   7.5871983e-12   4.7248652e-04   1.4440928e-01   4.3782944e-01   1.3553161e-01   8.2418023e-08
   1.4450000e+03   5.9415847e-12   1.0326187e-03   7.0863257e-01   3.0044393e-01   3.8578588e-01   8.2343733e-08
   1.4460000e+03   8.8891534e-12   9.1141173e-04   2.8508386e-01   5.0470529e-01   1.0429389e-01   8.2208610e-08
   1.4470000e+03   7.6749028e-12   2.6964609e-03   2.5444300e-01   5.5724933e-01   7.4773300e-02   8.1995142e-08
   1.4480000e+03   5.9499653e-12   1.7766232e-03   1.6294747e-01   3.2994171e-02   1.5324044e-01   8.1972989e-08
   1.4490000e+03   5.5241781e-12   4.0027989e-04   9.5045069e-02   1.4432435e-01   1.5455624e-01   8.1916785e-08
   1.4500000e+03   4.4449791e-12   9.4124068e-04   6.9272272e-02   5.0787846e-01   6.6144763e-02   8.1745313e-08
   1.4510000e+03   5.9669969e-12   1.1007345e-03   6.9108681e-01   1.3157396e-02   5.4339145e-02   8.1743605e-08
   1.4520000e+03   1.1695078e-11   1.4636644e-03   2.2654960e-01   6.1694231e-01   9.1595348e-02   8.1455734e-08
   1.4530000e+03   1.0330448e-11   1.6725372e-03   2.7929747e-01   5.4673697e-01   1.2547732e-01   8.1281545e-08
   1.4540000e+03   8.2535434e-12   3.5590314e-03   1.8383595e-01   4.4517244e-01   6.2239995e-02   8.1002011e-08
   1.4550000e+03   5.3354724e-12   8.9051879e-04   8.5478598e-02   4.2998972e-01   1.5186779e-01   8.0674400e-08
   1.4560000e+03   3.3736754e-12   6.9891646e-04   8.7311814e-02   6.4247780e-02   2.0017388e-01   8.0643549e-08
   1.4570000e+03   1.3988342e-11   4.1391374e-04   6.8837380e-01   7.0250886e-01   6.5003510e-02   8.0413723e-08
   1.4580000e+03   1.0041241e-11   1.0713614e-03   2.1683204e-01   8.1583558e-01   7.4776848e-01   7.8888180e-08
   1.4590000e+03   7.6561491e-12   2.2659033e-04   3.1145726e-01   8.5565086e-01   1.3752435e+00   7.8525869e-08
   1.4600000e+03   2.9079036e-11   9.2395072e-04   2.0548495e-01   6.7778759e-01   1.9883120e-01   7.3459183e-08
   1.4610000e+03   1.2374095e-11   5.4752536e-05   1.5342652e-01   7.4718643e-01   1.8329240e+01   7.1515603e-08
   1.4620000e+03   1.0039856e-11   1.9677084e-04   1.4234777e-01   7.9953894e-01   9.4013228e-01   7.1096331e-08
   1.4630000e+03   4.0829579e-11   8.2479603e-04   6.2084912e-01   8.5063041e-01   1.6875974e-01   6.9825030e-08
   1.4640000e+03   1.7829679e-11   3.7423753e-04   2.5854095e-01   7.7838929e-01   6.3526990e+00   6.7162807e-08
   1.4650000e+03   1.7711728e-11   8.2567110e-05   3.4507414e-01   8.3999822e-01   3.1639534e+00   6.6467069e-08
   1.4660000e+03   1.6129912e-11   6.3769856e-04   1.2412051e-01   1.9165520e-01   6.4596921e-01   6.6005332e-08
   1.4670000e+03   1.1260053e-11   5.0400563e-04   2.0432557e-01  -5.9617450e-01   5.1391936e-01   6.6642738e-08
   1.4680000e+03   9.2890354e-12   1.3065402e-04   1.4023792e-01  -5.5657625e-01   1.7594999e+00   6.8749640e-08
   1.4690000e+03   1.6459981e-11   7.4531077e-05   5.4006000e-01  -8.3071012e-01   1.0190668e+01   6.9319046e-08
   1.4700000e+03   6.1657475e-12   7.6317156e-04   3.3230737e-01  -7.1529172e-01   1.4443101e+00   7.0446493e-08
   1.4710000e+03   1.1994904e-11   1.5308204e-04   3.1193445e-01  -2.5722182e-01   4.3447882e-01   7.0477341e-08
   1.4720000e+03   1.3054017e-11   7.2667257e-03   9.9697979e-02   6.3109961e-01   1.3467164e-01   6.7582695e-08
   1.4730000e+03   1.0779252e-11   8.0009901e-05   2.4714707e-01   3.6748565e-01   3.6070324e+00   6.7238594e-08
   1.4740000e+03   9.6079014e-12   2.0421626e-04   1.3590056e-01  -5.2819272e-01   8.5098687e-01   6.7475777e-08
   1.4750000e+03   1.1874959e-11   1.1014864e-03   5.0146718e-01   8.2737196e-01   3.1594088e-01   6.7200440e-08
   1.4760000e+03   1.0172257e-11   5.1236642e-04   3.4781274e-01   7.2500653e-01   2.3485046e+00   6.6311964e-08
   1.4770000e+03   1.1435144e-11   1.2539674e-04   2.9384221e-01   8.1101858e-01   1.3104174e+00   6.4129314e-08
   1.4780000e+03   1.3935024e-11   8.4025943e-05   3.3640837e-01  -3.5349632e-01   4.5187162e+00   6.4331565e-08
   1.4790000e+03   1.2672856e-11   1.6922896e-03   1.7068974e-01  -2.9506963e-01   1.1116208e-01   6.4600975e-08
   1.4800000e+03   8.8762510e-12   5.5275551e-04   1.6890466e-01  -3.3241263e-01   1.7968653e+00   6.5226319e-08
   1.4810000e+03   8.7003971e-12   7.1479834e-05   4.7022404e-01   2.3753510e-01   2.1105879e+00   6.4749097e-08
   1.4820000e+03   1.2005725e-11   3.2013846e-04   7.4106751e-01  -1.6277821e-01   6.8592995e-01   6.4777564e-08
   1.4830000e+03   1.0622387e-11   1.9104518e-03   8.1312061e-02   8.0811377e-01   6.2562401e-02   6.3961599e-08
   1.4840000e+03   1.1402426e-11   8.8968371e-04   3.1986175e-01   4.0858430e-01   6.3522834e-01   6.3704846e-08
   1.4850000e+03   9.1222819e-12   5.9372986e-04   1.3125676e-01   4.8285608e-01   4.1763649e-01   6.3307576e-08
   1.4860000e+03   7.1464455e-12   5.9663195e-04   1.7565532e-01   3.1749195e-01   1.4638386e+00   6.2862845e-08
   1.4870000e+03   7.3224705e-12   1.3724141e-04   5.6083654e-02  -3.1871420e-01   5.4554668e-01   6.3035675e-08
   1.4880000e+03   1.0702715e-11   2.1348083e-03   7.2892116e-01   1.8832833e-01   3.5305463e-02   6.3022614e-08
   1.4890000e+03   4.5470572e-12   1.4485273e-02   1.2863733e-01  -3.3155210e-01   4.0317391e-02   6.3455157e-08
   1.4900000e+03   9.0288687e-12   2.7906367e-04   3.3804120e-01  -2.1282000e-01   6.0680623e-01   6.3585916e-08
   1.4910000e+03   6.3777000e-12   3.0203650e-04   1.6226270e-01  -1.8341749e-01   1.4709096e+00   6.3870119e-08
   1.4920000e+03   2.8022757e-12   1.3229512e-04   3.3788224e-01  -1.9949206e-01   2.5972057e+00   6.4002536e-08
   1.4930000e+03   3.9030864e-12   2.5337933e-04   1.1586189e-01   7.4314914e-01   2.4252295e-01   6.3642888e-08
   1.4940000e+03   2.6819427e-11   1.2495051e-03   7.0917671e-01   6.9065373e-01   4.2471350e-02   6.3178069e-08
   1.4950000e+03   9.6662848e-12   1.0371193e-03   2.1289696e-01   6.9341057e-01   1.8002664e+00   6.1959011e-08
   1.4960000e+03   8.0607115e-12   2.6351162e-04   2.8936430e-01   3.1604693e-01   8.4562268e-01   6.1705166e-08
   1.4970000e+03   6.8815900e-12   5.4682584e-04   3.0505875e-01   4.4949155e-03   8.8706717e-01   6.1704725e-08
   1.4980000e+03   1.3469219e-11   4.0315371e-04   2.3925251e-01   2.6314947e-02   6.8636756e-01   6.1691844e-08
   1.4990000e+03   8.0047403e-12   6.6521555e-05   2.1611663e-01  -1.4067429e-03   5.8071669e+00   6.1696796e-08
   1.5000000e+03   6.4538362e-12   2.4171267e-04   5.6484706e-01  -6.5670759e-01   1.6549971e+00   6.1827946e-08
   1.5010000e+03   7.5837214e-12   1.2778695e-03   2.2703248e-01  -6.0158236e-01   2.4438121e-01   6.2113143e-08
   1.5020000e+03   1.1936222e-11   8.4254137e-04   9.6529052e-02   2.6422101e-01   1.7200718e-01   6.1773709e-08
   1.5030000e+03   1.2400976e-11   3.8497304e-04   2.8788311e-01   6.2631102e-01   7.0072476e-01   6.0935624e-08
   1.5040000e+03   6.5853828e-12   1.7390249e-04   1.6870775e-01   7.0710873e-01   6.7280698e+00   5.9813923e-08
   1.5050000e+03   9.6005135e-12   2.3386518e-04   2.3542222e-01   5.5332217e-01   4.5335634e-01   5.9696962e-08
   1.5060000e+03   9.2178618e-12   1.7607561e-03   5.5781032e-01  -4.8151778e-01   9.5378939e-02   5.9782843e-08
   1.5070000e+03   1.3139013e-11   1.7576817e-03   2.2956774e-01   5.6684080e-02   8.1120814e-02   5.9751546e-08
   1.5080000e+03   6.5263957e-12   1.5084975e-03   1.0157532e-01   6.3277158e-01   1.9633351e-01   5.8834606e-08
   1.5090000e+03   7.7177273e-12   6.5610344e-04   2.1864318e-01   2.8918302e-01   4.4909957e-02   5.8646991e-08
   1.5100000e+03   8.0315832e-12   1.5521730e-03   3.1524992e-01  -7.0471324e-02   7.5919334e-02   5.8688838e-08
   1.5110000e+03   5.7984487e-12   2.1004495e-03   3.9207535e-01   7.1381864e-01   4.5592189e-02   5.8569580e-08
   1.5120000e+03   1.0677196e-11   3.3858542e-03   6.7999142e-01   4.5171983e-01   3.9516714e-02   5.8439463e-08
   1.5130000e+03   9.6656603e-12   1.0994166e-03   4.2209214e-01   3.2118524e-02   6.0482270e-01   5.8424332e-08
   1.5140000e+03   8.8658380e-12   1.2058013e-03   3.0354020e-01  -5.6199367e-01   1.3268117e-01   5.8560815e-08
   1.5150000e+03   4.2076884e-12   3.8075591e-03   1.1532714e-01  -2.2722889e-01   2.1540208e-02   5.8633277e-08
   1.5160000e+03   6.0079926e-12   3.3328388e-03   9.1546349e-02   6.1695084e-01   2.0469257e-02   5.8448641e-08
   1.5170000e+03   8.7960997e-12   1.7721192e-03   2.0525054e-01   3.0496777e-01   2.9749049e-02   5.8382723e-08
   1.5180000e+03   6.6964063e-12   4.8685144e-03   5.2646986e-01  -2.6205136e-02   6.9095136e-02   5.8389874e-08
   1.5190000e+03   3.2607474e-12   1.6348368e-03   3.3173523e-01   2.5131096e-01   9.9067249e-02   5.8367225e-08
   1.5200000e+03   8.4646329e-12   2.8460919e-03   2.3511582e-01   5.4091592e-01   1.8073997e-02   5.8224991e-08
   1.5210000e+03   6.1036276e-12   1.3983660e-03   2.1921862e-01   4.8788850e-01   1.5106555e-01   5.8091381e-08
   1.5220000e+03   1.1821466e-11   1.9978735e-03   8.6801163e-02   9.1315905e-01   1.4517063e-02   5.7322330e-08
   1.5230000e+03   2.1219788e-11   8.7551220e-04   2.9578924e-01   8.7350572e-01   1.8740888e-01   5.7029320e-08
   1.5240000e+03   5.7199109e-12   1.2539430e-03   1.6522277e-01   7.9845562e-01   1.2196288e+00   5.5309295e-08
   1.5250000e+03   1.4225719e-11   1.9577701e-04   3.2805735e-01   8.8433858e-01   7.2926459e-01   5.0905005e-08
   1.5260000e+03   2.7690320e-11   6.8910849e-05   4.0672805e-01   9.2178877e-01   1.5018814e+01   4.9531947e-08
   1.5270000e+03   2.8027335e-11   2.1653403e-04   2.1668950e-01   9.0790502e-01   1.7275245e+01   3.7810954e-08
   1.5280000e+03   1.3038078e-11   2.4329407e-05   2.6473623e-01   8.2282379e-01   8.8554643e+01   3.5169562e-08
   1.5290000e+03   3.3431627e-11   4.8699946e-05   4.5334824e-01  -5.3986977e-01   6.1121155e+00   3.5397988e-08
   1.5300000e+03   1.3651559e-11   3.5260665e-03   2.6558379e-01  -6.5626649e-01   5.5219326e-01   3.6211455e-08
   1.5310000e+03   1.7170669e-11   6.4763508e-04   1.1891809e-01  -3.8309728e-01   2.9495628e-01   3.6743630e-08
   1.5320000e+03   2.9267133e-11   2.5165293e-03   4.0422276e-01  -8.3580584e-01   3.8763740e-01   3.8244193e-08
   1.5330000e+03   1.2335009e-11   1.4438607e-04   1.8559922e-01  -8.4488928e-01   3.2274356e+01   4.2396363e-08
   1.5340000e+03   5.3790774e-12   7.9881601e-05   2.6311194e-01  -8.6135198e-01   1.9300785e+01   4.3780513e-08
   1.5350000e+03   8.2729064e-12   9.2556534e-05   3.8122078e-01   7.8792591e-01   6.5258631e+00   4.3561013e-08
   1.5360000e+03   5.8735760e-12   8.9837425e-04   2.7961103e-01   7.9600084e-01   6.3858945e-01   4.3215832e-08
   1.5370000e+03   2.4368739e-12   4.2367833e-04   6.6979996e-02   8.3779564e-01   5.0210166e-01   4.2649342e-08
   1.5380000e+03   1.4870153e-11   8.0259281e-04   3.4729295e-01   8.7934742e-01   2.4735481e+00   4.1207335e-08
   1.5390000e+03   1.1274740e-11   9.0175820e-05   1.7504849e-01   8.7317118e-01   1.9591047e+01   3.8484500e-08
   1.5400000e+03   5.2951358e-12   4.8302908e-05   2.4960257e-01   8.4829898e-01   2.2765205e+01   3.7761436e-08
   1.5410000e+03   1.0033068e-11   9.1993879e-05   3.8769543e-01  -6.7510883e-01   1.9163377e+00   3.7856996e-08
   1.5420000e+03   3.4515811e-12   1.7193913e-03   2.9459309e-01  -6.6983652e-01   2.3029267e-01   3.8040027e-08
   1.5430000e+03   6.1838139e-12   1.4069208e-03   5.7833133e-02  -4.6764690e-01   2.6219246e-02   3.8275776e-08
   1.5440000e+03   1.4577219e-11   1.5701945e-03   3.4893780e-01  -8.3745463e-01   6.2254593e-01   3.9531357e-08
   1.5450000e+03   7.5879252e-12   1.0885969e-04   2.1720596e-01  -8.1155611e-01   1.1689388e+01   4.0267267e-08
   1.5460000e+03   3.3640408e-12   2.3462739e-04   2.5897927e-01  -7.5392128e-01   1.1413384e+00   4.0538650e-08
   1.5470000e+03   7.3315437e-12   6.9855055e-04   3.7901443e-01   8.6491742e-01   7.5523690e-01   4.0125610e-08
   1.5480000e+03   4.3625559e-12   2.1379778e-04   3.1947223e-01   8.5438041e-01   2.7026277e+00   3.9764293e-08
   1.5490000e+03   4.6224640e-12   2.8438651e-04   4.9035148e-02   8.6466652e-01   6.3076058e-01   3.9088547e-08
   1.5500000e+03   6.4118389e-12   2.1283034e-04   2.6502199e-01   8.4209296e-01   4.4797602e+00   3.8514311e-08
   1.5510000e+03   5.7808943e-12   1.4242227e-04   2.1220994e-01   8.7053526e-01   4.1778356e+00   3.7968404e-08
   1.5520000e+03   7.8107224e-12   1.1855736e-04   2.6290389e-01   8.6032607e-01   5.4105646e+00   3.7280269e-08
   1.5530000e+03   4.8200854e-12   3.7059350e-04   3.5396276e-01  -7.6969520e-01   2.3837645e+00   3.7548113e-08
   1.5540000e+03   8.5604962e-12   4.1982768e-04   3.2114583e-01  -7.6410642e-01   1.3153155e+00   3.7843755e-08
   1.5550000e+03   1.0797350e-11   5.3032400e-04   4.7313731e-02   9.4255025e-01   3.4729964e-01   3.1725774e-08
   1.5560000e+03   2.1174977e-11   2.7119071e-05   2.8098238e-01   8.6200179e-01   2.2672448e+01   2.9338341e-08
   1.5570000e+03   1.3785392e-11   1.3191987e-04   2.9642482e-01   9.0859444e-01   5.9863139e+01   2.6260753e-08
   1.5580000e+03   9.3428363e-12   8.4697230e-05   2.7856089e-01   8.8862092e-01   4.8569774e+01   1.7995927e-08
   1.5590000e+03   3.8777578e-12   1.1262075e-05   5.4156833e-01   7.2712584e-01   8.2189985e+01   1.7477823e-08
   1.5600000e+03   8.9539806e-12   8.7623487e-05   4.4468649e-01   7.6486518e-01   2.3658922e+00   1.6988740e-08
   1.5610000e+03   3.6303531e-12   3.8161176e-04   3.2134281e-01  -2.8908739e-01   4.6395462e+00   1.7080291e-08
   1.5620000e+03   4.0284536e-12   1.0225161e-03   1.5486446e-01  -6.8360123e-01   9.4159169e-01   1.8512793e-08
   1.5630000e+03   4.0122638e-12   4.1163559e-05   4.0135332e-01   8.2497966e-01   6.6644197e+00   1.7725981e-08
   1.5640000e+03   3.4509087e-12   1.9478630e-04   3.9097024e-01  -6.4754473e-01   3.9552272e+00   1.7904539e-08
   1.5650000e+03   6.0875401e-12   5.8131685e-04   4.8110025e-01   8.2829637e-01   3.8108814e-01   1.7728328e-08
   1.5660000e+03   1.1088237e-11   8.2173770e-04   1.4843416e-01   8.4063926e-01   1.1407967e+00   1.6679793e-08
   1.5670000e+03   9.9004206e-12   3.0977836e-04   3.1723309e-01  -4.8702756e-01   4.5102943e+00   1.7282805e-08
   1.5680000e+03   6.8499664e-12   2.1950723e-04   8.8774786e-02  -5.2567459e-01   8.3152180e+00   2.0011637e-08
   1.5690000e+03   4.2243176e-12   8.2318554e-05   9.6150693e-02  -7.6761856e-01   1.5917695e+01   2.0981940e-08
   1.5700000e+03   5.0360620e-12   9.6372475e-05   4.0211506e-01  -5.4188822e-01   2.8976004e+00   2.1046523e-08
   1.5710000e+03   1.8822291e-11   1.8314308e-03   4.7753431e-01   8.9856721e-01   2.9146737e-01   1.9679997e-08
   1.5720000e+03   7.2518825e-12   1.6882379e-04   3.5648914e-01   8.4291664e-01   4.7770776e+01   1.8159137e-08
   1.5730000e+03   7.0821984e-12   1.3201005e-04   3.2209569e-01   7.1132636e-01   1.7153748e+01   1.7731528e-08
   1.5740000e+03   3.0662079e-12   1.7044671e-04   5.8893669e-02   7.6797392e-01   1.0848098e+01   1.5543030e-08
   1.5750000e+03   3.4859576e-12   4.3534119e-05   8.2164453e-02   6.0885356e-01   7.4396473e+00   1.5010112e-08
   1.5760000e+03   6.4065714e-12   1.0189285e-04   4.0038675e-01   3.9384091e-01   3.8954940e+00   1.4965502e-08
   1.5770000e+03   1.1680502e-11   4.0196538e-03   2.6830404e-01  -7.1478962e-01   1.1273658e+00   1.5736518e-08
   1.5780000e+03   4.0197416e-12   1.2188896e-04   3.8970835e-01  -6.7816116e-01   4.8140819e+01   1.6247330e-08
   1.5790000e+03   7.2132961e-12   1.3227935e-04   3.0933658e-01  -5.9836841e-01   5.5040586e+00   1.6458733e-08
   1.5800000e+03   4.0823775e-12   1.9477823e-04   7.3127747e-02  -6.6572684e-01   5.6754086e+00   1.7464374e-08
   1.5810000e+03   4.3516100e-12   6.5455563e-05   8.1611010e-02   3.2702170e-01   1.1514507e+00   1.7413631e-08
   1.5820000e+03   3.8947749e-12   1.1503869e-03   4.0352487e-01   8.7976120e-01   6.0129534e-01   1.7269872e-08
   1.5830000e+03   5.5471008e-12   1.5692222e-03   2.4071772e-01   8.6224493e-01   5.8054739e-01   1.6732580e-08
   1.5840000e+03   3.0167792e-12   1.3381374e-04   3.9709175e-01   8.3294733e-01   1.3968895e+01   1.6354278e-08
   1.5850000e+03   3.7656916e-12   1.2433431e-04   3.0435751e-01   7.4157675e-01   9.0751924e+00   1.6140481e-08
   1.5860000e+03   3.0429408e-12   2.4146466e-04   6.1827553e-02   8.1342467e-01   2.4586420e+00   1.5148925e-08
   1.5870000e+03   3.2505514e-12   1.0039614e-04   7.9275359e-02   7.1617048e-01   1.3125090e+00   1.5038069e-08
   1.5880000e+03   4.1939190e-12   2.4318201e-03   3.9645374e-01  -7.3745579e-01   2.4882539e-01   1.5124508e-08
   1.5890000e+03   8.8587639e-12   1.5594528e-03   2.4038201e-01  -6.5116426e-01   2.7088944e-01   1.5462876e-08
   1.5900000e+03   2.8946341e-12   3.8106145e-04   4.4931486e-01  -6.4332468e-01   8.7909324e+00   1.5809702e-08
   1.5910000e+03   3.1813620e-12   3.0801378e-04   3.0186817e-01  -2.8088403e-01   4.6079442e-01   1.5842051e-08
   1.5920000e+03   3.0341690e-12   1.4739981e-03   7.9679009e-02   6.9550496e-01   2.4243295e-01   1.5676051e-08
   1.5930000e+03   3.9856645e-12   2.3635034e-03   7.2019641e-02   8.8969488e-01   1.0924176e-01   1.5296404e-08
   1.5940000e+03   9.0198282e-12   5.8296166e-04   4.0511734e-01   8.5151390e-01   2.3108581e-01   1.3822545e-08
   1.5950000e+03   1.2238980e-11   1.2463212e-04   5.2061628e-01   4.2845094e-01   3.6649161e+01   1.3428419e-08
   1.5960000e+03   6.6369216e-12   3.0296647e-04   4.9459027e-01   1.5993172e-02   1.2666920e+01   1.3434229e-08
   1.5970000e+03   4.5910970e-12   3.4402676e-04   2.9787568e-01  -2.5383228e-01   4.2787564e+00   1.3689802e-08
   1.5980000e+03   2.5946566e-12   1.6987829e-04   2.4945129e-01   4.3847118e-01   4.7354204e+00   1.3580675e-08
   1.5990000e+03   2.3959576e-12   1.0409081e-03   9.3727738e-02  -2.3290480e-01   7.7510346e-02   1.3596148e-08
   1.6000000e+03   5.9477725e-12   6.1692670e-03   9.3892832e-02  -2.8429662e-01   1.7056146e-01   1.3970086e-08
   1.6010000e+03   7.2606417e-12   1.5444971e-04   5.4081652e-01  -1.3810848e-01   1.5843992e+01   1.4036323e-08
   1.6020000e+03   4.2741825e-12   3.9515034e-04   4.9701469e-01   3.2288199e-01   6.0371645e+00   1.3932968e-08
   1.6030000e+03   2.6607057e-12   5.0563018e-04   1.7935649e-01   2.8425194e-01   1.8640868e+00   1.3823090e-08
   1.6040000e+03   1.5771654e-12   2.4700110e-04   2.3619677e-01  -4.8809120e-01   1.2385602e+00   1.3855856e-08
   1.6050000e+03   3.2662979e-12   2.4729679e-03   8.4107370e-02   4.3250928e-01   7.9363413e-02   1.3627072e-08
   1.6060000e+03   2.3298000e-12   2.0599347e-04   1.4998998e-01   3.4263861e-01   5.4866360e+00   1.3438140e-08
   1.6070000e+03   1.9355476e-12   2.3999484e-04   4.8930150e-01  -4.0392555e-02   2.7385409e+00   1.3441236e-08
   1.6080000e+03   1.6799354e-12   1.0465466e-03   5.0820529e-01  -4.7406087e-01   7.0061018e-01   1.3476268e-08
   1.6090000e+03   1.1029012e-12   9.9798540e-04   1.6488895e-01  -2.1475647e-01   3.4155947e-01   1.3507890e-08
   1.6100000e+03   1.8918420e-12   3.8828443e-04   2.3452656e-01   8.3180370e-01   2.0247129e-01   1.3436881e-08
   1.6110000e+03   3.3554772e-12   9.1075290e-04   4.3845630e-02   7.3567944e-01   2.9939334e-01   1.2715249e-08
   1.6120000e+03   2.3840333e-12   1.5485713e-04   1.0053081e-01   5.0526171e-01   2.9977402e+00   1.2567415e-08
   1.6130000e+03   6.1556098e-12   4.7066765e-04   4.2572745e-01   7.4636631e-01   5.4269225e-01   1.2252550e-08
   1.6140000e+03   7.3351881e-12   2.4966991e-04   5.2309368e-01   8.6274994e-01   1.5298326e+01   1.1626739e-08
   1.6150000e+03   1.6386899e-12   1.4189619e-04   2.6229952e-01   7.6840986e-01   3.0342281e+01   1.1106041e-08
   1.6160000e+03   3.5530328e-12   1.5831958e-04   2.3243701e-01   6.6507651e-01   8.6979925e-01   1.1055992e-08
   1.6170000e+03   3.0290338e-12   4.0450793e-03   4.0634475e-02   6.7534069e-01   2.2171253e-01   1.0268140e-08
   1.6180000e+03   4.7289459e-12   1.9749788e-04   1.0452473e-01   8.9940244e-01   2.6307651e+00   9.5160590e-09
   1.6190000e+03   7.8636629e-12   1.7397485e-04   3.8547013e-01   7.2433588e-01   5.0054735e+00   9.2500722e-09
   1.6200000e+03   6.4799273e-12   7.2930147e-04   4.7424209e-01   6.8112771e-01   1.8325259e+00   9.1603838e-09
   1.6210000e+03   4.1026216e-12   2.0827023e-03   2.8832317e-01   6.6980520e-01   8.8025118e-01   8.9935511e-09
   1.6220000e+03   3.5821987e-12   9.4035891e-04   2.1893978e-01   8.7759001e-01   4.1290336e-01   8.7905739e-09
   1.6230000e+03   2.7692972e-12   9.8181368e-04   3.7210056e-02   5.3867014e-01   9.6295478e-01   8.5172580e-09
   1.6240000e+03   2.6220288e-12   5.3215507e-04   1.0357785e-01  -5.6591693e-01   1.0952935e+00   8.6005879e-09
   1.6250000e+03   4.8741165e-12   2.0825070e-03   3.4990165e-01  -7.6968062e-01   7.5344951e-01   8.7574052e-09
   1.6260000e+03   3.9894822e-12   1.2222385e-03   4.6057647e-01  -4.2867118e-01   1.2002109e-01   8.7644578e-09
   1.6270000e+03   4.1719011e-12   7.5012473e-03   2.8879988e-01  -7.3301361e-01   7.3437463e-02   8.8236021e-09
   1.6280000e+03   1.2862409e-12   3.2669785e-03   2.6360511e-01  -7.3782970e-01   1.6176153e-01   8.8896260e-09
   1.6290000e+03   1.5626221e-12   2.2522180e-03   5.4493548e-02   6.7350303e-01   1.0779799e-01   8.5742404e-09
   1.6300000e+03   2.7030152e-12   1.7317159e-04   2.2839437e-01   8.4539397e-01   1.7974045e+00   8.1711444e-09
   1.6310000e+03   4.1719738e-12   1.7039871e-04   2.9082466e-01   7.9138528e-01   3.8527888e+00   7.4170008e-09
   1.6320000e+03   3.0613504e-12   5.4855666e-05   5.5750098e-01   8.4556674e-01   5.0628839e+01   7.2626204e-09
   1.6330000e+03   1.6228388e-12   3.8692804e-04   3.6594659e-01   7.6580451e-01   7.5143564e+00   7.1006900e-09
   1.6340000e+03   1.9371415e-12   2.4811644e-04   2.6736051e-01   6.2203136e-01   2.5003725e+00   7.0152513e-09
   1.6350000e+03   1.6118171e-12   5.0308057e-04   1.0195268e-01   1.2272725e-01   7.7287816e-01   6.9964781e-09
   1.6360000e+03   1.6125401e-12   7.6062096e-04   1.0660065e-01  -7.7884215e-01   3.0947109e-01   7.0493044e-09
   1.6370000e+03   1.5957239e-12   1.9431655e-03   1.7254250e-01  -6.9837307e-01   7.5847925e-01   7.2866076e-09
   1.6380000e+03   1.3519045e-12   7.8658022e-05   4.9519515e-01  -8.1157749e-01   1.0553428e+01   7.3476851e-09
   1.6390000e+03   1.7949296e-12   4.2128249e-04   3.6882695e-01  -7.3276089e-01   2.6145202e+00   7.4583597e-09
   1.6400000e+03   1.8105490e-12   2.4824280e-04   2.3192673e-01  -5.3045153e-01   1.9217849e+00   7.5183586e-09
   1.6410000e+03   1.0293031e-12   7.4192948e-04   9.8671771e-02   4.3188636e-01   7.5364174e-01   7.4435990e-09
   1.6420000e+03   1.5726453e-12   7.8833603e-04   1.0343704e-01   8.6950097e-01   1.1423516e-01   7.3513671e-09
   1.6430000e+03   2.0188331e-12   5.7546792e-04   1.7579261e-01   7.9156894e-01   1.6901850e+00   7.0480066e-09
   1.6440000e+03   1.7619416e-12   7.9725985e-05   5.0404047e-01   8.6268001e-01   1.3079681e+01   6.9704925e-09
   1.6450000e+03   1.1588623e-12   4.0056829e-04   3.9924315e-01   7.9365039e-01   4.2108154e+00   6.8798508e-09
   1.6460000e+03   1.5865836e-12   3.8831298e-04   2.2458305e-01   6.4613350e-01   1.0090405e+00   6.8102682e-09
   1.6470000e+03   2.1172288e-12   6.1191789e-04   1.1307703e-01   2.7842745e-01   8.2287246e-01   6.7636004e-09
   1.6480000e+03   2.8177004e-12   1.0370586e-03   8.8111752e-02   7.0224546e-01   1.9647614e-01   6.5345812e-09
   1.6490000e+03   2.6769061e-12   3.0265288e-04   1.7849917e-01   4.2902097e-01   9.2190214e-01   6.4947545e-09
   1.6500000e+03   1.8472049e-12   3.6521829e-03   4.8794116e-01   5.1839472e-01   2.3437952e-01   6.4702223e-09
   1.6510000e+03   1.5083575e-12   1.5695551e-03   4.1610812e-01  -2.7988642e-01   1.7578549e-01   6.4752188e-09
   1.6520000e+03   3.5286734e-12   1.1013977e-02   2.0510037e-01  -6.4399750e-01   5.3658311e-02   6.7042466e-09
   1.6530000e+03   1.5140993e-12   4.4792056e-04   2.2772189e-01   1.6494008e-01   1.7443941e+00   6.6897837e-09
   1.6540000e+03   1.6726861e-12   1.6069314e-03   1.1459097e-01  -2.5766771e-01   1.1732323e-01   6.7430083e-09
   1.6550000e+03   8.4021668e-13   5.0824749e-04   1.7221112e-01   3.6784549e-01   3.3106000e-01   6.6454315e-09
   1.6560000e+03   8.3357791e-13   5.3723913e-04   5.4293204e-01   6.1037507e-01   6.5792503e-01   6.6246378e-09
   1.6570000e+03   9.8903769e-13   7.9019560e-04   4.8948316e-01   3.1478255e-01   6.6263500e-02   6.6224820e-09
   1.6580000e+03   4.0144843e-13   3.8984240e-02   3.1509509e-01  -1.1736896e-02   2.8000225e-02   6.6272528e-09
   1.6590000e+03   5.8500207e-13   2.8627526e-04   3.3211487e-01   5.2886061e-01   7.5651214e-01   6.6066218e-09
   1.6600000e+03   1.8099093e-12   4.6342199e-04   1.9794810e-01   8.6652112e-01   2.2876327e-01   6.4436094e-09
   1.6610000e+03   9.1066606e-13   2.9009073e-04   1.0088524e-01   6.7030391e-01   3.1398869e+00   6.2361216e-09
   1.6620000e+03   3.3739702e-12   1.8954190e-04   4.8145036e-01   2.3484157e-01   1.3030053e+00   6.2075322e-09
   1.6630000e+03   2.0034448e-12   6.2430340e-04   4.3890299e-01   7.9766948e-01   3.3019298e+00   6.0805672e-09
   1.6640000e+03   9.3332427e-13   4.3241632e-04   1.7113775e-01   7.8378929e-01   2.3349025e+00   5.9940265e-09
   1.6650000e+03   7.4174665e-13   4.4851441e-04   3.0516801e-01  -3.3503433e-01   1.8199676e-01   5.9997587e-09
   1.6660000e+03   4.5418586e-13   4.1711705e-03   1.3873437e-01  -2.1729876e-01   8.1433895e-02   6.0133252e-09
   1.6670000e+03   1.1973282e-12   7.7571695e-04   1.3555663e-01   2.2488395e-01   6.1949351e-01   5.9882201e-09
   1.6680000e+03   1.0268511e-12   3.8754614e-04   4.0615275e-01  -4.5593080e-01   2.4302117e+00   6.0143509e-09
   1.6690000e+03   6.5858915e-13   5.7502522e-04   3.7369810e-01  -7.5662338e-01   9.4241772e-01   6.0479246e-09
   1.6700000e+03   9.9682645e-13   6.6105854e-04   1.6727571e-01  -4.9540590e-01   1.3736353e-01   6.0738149e-09
   1.6710000e+03   1.9276567e-12   8.3435719e-04   2.7238097e-01   8.2132660e-01   2.7428954e-01   5.9885897e-09
   1.6720000e+03   1.9809935e-12   6.0078816e-04   1.3966381e-01   9.0162494e-01   1.5446497e+00   5.4730377e-09
   1.6730000e+03   1.6010470e-12   1.5766621e-04   2.1055361e-01   8.8233955e-01   3.5092228e+00   5.4069565e-09
   1.6740000e+03   1.0551854e-12   1.0496138e-03   4.0829645e-01   8.5349810e-01   6.4472330e-01   5.3142820e-09
   1.6750000e+03   2.2237115e-12   2.3088218e-04   3.9126251e-01   8.6284601e-01   8.5435932e+00   5.1620298e-09
   1.6760000e+03   2.0447703e-12   1.7497259e-04   1.6633109e-01   8.5517666e-01   6.6660949e+00   4.9340984e-09
   1.6770000e+03   3.3300669e-12   1.5911072e-04   2.3840857e-01   8.4221957e-01   3.1421902e+00   4.8325266e-09
   1.6780000e+03   1.9750984e-12   7.1875752e-04   1.0933725e-01   7.6384738e-01   2.2044741e+00   4.5832717e-09
   1.6790000e+03   1.8324336e-12   8.0563991e-04   2.0360630e-01  -7.0081798e-01   2.9866478e-01   4.6133514e-09
   1.6800000e+03   2.1034568e-12   2.7655536e-03   4.0087057e-01  -8.0327596e-01   2.3588335e-01   4.8346014e-09
   1.6810000e+03   2.3243514e-12   1.5295453e-04   4.1536974e-01  -8.1474089e-01   2.9157991e+01   5.0614396e-09
   1.6820000e+03   1.0213462e-12   1.9726702e-04   2.0397934e-01  -8.3532846e-01   6.6397742e+00   5.1716023e-09
   1.6830000e+03   1.4416403e-12   3.2590655e-04   2.1411984e-01  -8.0367377e-01   4.7434774e-01   5.1870172e-09
   1.6840000e+03   6.6092964e-13   2.0646560e-03   1.0013826e-01   8.1127977e-01   5.2352973e-01   5.0502999e-09
   1.6850000e+03   7.7723429e-13   4.1102305e-04   1.9913646e-01   8.3044675e-01   1.0719084e+00   5.0152335e-09
   1.6860000e+03   1.9861268e-12   6.8644576e-04   4.3439922e-01   8.4006831e-01   4.4210812e+00   4.8706196e-09
   1.6870000e+03   7.3377722e-13   1.5331859e-04   3.4159678e-01   8.2646795e-01   1.5823453e+01   4.7469700e-09
   1.6880000e+03   4.4800439e-13   2.0074109e-04   1.9872698e-01   8.3190840e-01   1.7549786e+00   4.6929646e-09
   1.6890000e+03   1.0985834e-12   2.6849393e-04   1.8651668e-01   8.8668151e-01   2.6219427e-01   4.5571403e-09
   1.6900000e+03   1.3390871e-12   1.7988234e-04   1.2390799e-01   7.1544649e-01   3.2004659e+00   4.4763266e-09
   1.6910000e+03   1.9421527e-12   1.1862077e-03   1.9579269e-01   7.7588411e-01   1.3445694e-01   4.4182085e-09
   1.6920000e+03   2.5747666e-12   1.5678921e-03   4.4958736e-01  -6.5336655e-01   9.8529300e-01   4.5082680e-09
   1.6930000e+03   1.2075646e-12   6.7479237e-04   3.8391745e-01  -1.7380360e-01   1.4519582e+00   4.5174370e-09
   1.6940000e+03   1.0773337e-12   1.9570927e-03   2.0446801e-01   3.3762683e-01   9.5704102e-02   4.5083858e-09
   1.6950000e+03   1.4187739e-12   5.0888571e-03   1.6326764e-01   6.6158031e-01   8.3559284e-02   4.4466394e-09
   1.6960000e+03   7.0188919e-13   1.3751544e-03   1.3722827e-01   7.7042269e-01   1.1342416e+00   4.3263791e-09
   1.6970000e+03   1.1853371e-12   2.8792340e-04   2.2045616e-01   7.3570445e-01   1.5220893e+00   4.2886714e-09
   1.6980000e+03   1.4382694e-12   1.6164198e-03   4.2501478e-01   5.3167462e-01   5.4868650e-01   4.2692365e-09
   1.6990000e+03   6.5965407e-13   1.9416534e-03   3.7644677e-01  -1.9350466e-02   1.3588282e-01   4.2696258e-09
   1.7000000e+03   1.0657702e-12   3.1286173e-03   1.9574375e-01  -6.2934841e-01   3.1476226e-02   4.2802181e-09
   1.7010000e+03   9.5557024e-13   7.6063553e-03   1.5818561e-01  -5.9494279e-01   9.5192098e-02   4.3415915e-09
   1.7020000e+03   4.2154642e-13   6.8760426e-04   1.3178258e-01  -6.9456446e-01   5.6146858e-01   4.3948430e-09
   1.7030000e+03   6.4181095e-13   3.1217565e-04   1.9738724e-01  -4.5860737e-01   4.4174906e-01   4.4018194e-09
   1.7040000e+03   9.3987612e-13   5.3704343e-03   4.0706425e-01  -2.5553722e-02   3.4903299e-02   4.4020753e-09
   1.7050000e+03   7.0125724e-13   6.8582880e-03   4.1803430e-01   6.8770593e-01   3.9784034e-02   4.3870492e-09
   1.7060000e+03   4.8575082e-13   3.6700140e-03   1.8523183e-01   7.4317918e-01   1.0791921e-01   4.3651030e-09
   1.7070000e+03   7.4884201e-13   1.5154275e-03   1.5892165e-01   5.8823740e-01   2.8993429e-01   4.3419560e-09
   1.7080000e+03   3.8101948e-13   6.9073575e-04   1.4679629e-01   7.1076812e-01   4.7372926e-01   4.2965067e-09
   1.7090000e+03   4.2073572e-13   4.5737453e-04   1.7120036e-01   2.8955849e-01   7.9687463e-02   4.2949607e-09
   1.7100000e+03   9.7651995e-13   1.6080252e-02   3.6768255e-01  -6.8189631e-01   9.9185924e-03   4.3095133e-09
   1.7110000e+03   4.3317998e-13   3.2420340e-03   5.6686576e-01  -7.4774231e-01   2.0895681e-01   4.3200444e-09
   1.7120000e+03   5.5536214e-13   2.3196169e-03   1.9768000e-01  -6.3581090e-01   5.7828579e-02   4.3399663e-09
   1.7130000e+03   5.4677393e-13   8.8932916e-04   2.0170751e-01  -4.0383523e-01   1.1185797e-01   4.3648251e-09
   1.7140000e+03   4.5541562e-13   5.0210191e-04   1.4022417e-01  -4.5933959e-01   6.0115553e-01   4.3838089e-09
   1.7150000e+03   6.1420164e-13   1.2709198e-03   1.5628576e-01   5.9315635e-01   3.2981553e-02   4.3731130e-09
   1.7160000e+03   1.1799294e-12   4.4006930e-03   3.1295296e-01   8.0807449e-01   9.8915385e-02   4.3295366e-09
   1.7170000e+03   6.0273004e-13   9.9695564e-04   5.2271708e-01   8.4830002e-01   5.8538995e-01   4.3127526e-09
   1.7180000e+03   6.5622199e-13   1.8836659e-03   1.9915859e-01   7.5099012e-01   1.4041491e-01   4.2844018e-09
   1.7190000e+03   5.8778222e-13   8.1540952e-04   1.5193934e-01   6.6491389e-01   4.5349041e-01   4.2442726e-09
   1.7200000e+03   8.0132303e-13   7.1748541e-04   1.4318362e-01   7.9900295e-01   3.0574343e-01   4.2119423e-09
   1.7210000e+03   6.0795706e-13   2.5602429e-03   1.4792449e-01  -3.2181273e-01   4.5074210e-02   4.2157757e-09
   1.7220000e+03   6.3188848e-13   7.0455446e-03   2.9318618e-01  -7.2566424e-01   6.5316668e-02   4.2408193e-09
   1.7230000e+03   6.2925800e-13   8.4806657e-04   5.2907449e-01  -7.6609580e-01   4.6554197e-01   4.2526470e-09
   1.7240000e+03   5.1759205e-13   2.8028092e-03   1.9534243e-01  -5.3219249e-01   3.8115712e-02   4.2634647e-09
   1.7250000e+03   9.8631359e-13   1.1682131e-03   1.3578989e-01  -1.6686077e-01   1.7154718e-01   4.2713299e-09
   1.7260000e+03   4.6547572e-13   1.1879402e-03   1.6277868e-01   7.2277308e-01   1.6457198e-01   4.2554799e-09
   1.7270000e+03   5.0143487e-13   5.4505853e-03   1.4166063e-01   8.1997657e-01   2.3834313e-02   4.2347129e-09
   1.7280000e+03   1.3123001e-12   1.9337824e-03   3.0363892e-01   8.6361403e-01   4.0362647e-02   4.0880087e-09
   1.7290000e+03   1.4187368e-12   3.3465956e-04   7.2510573e-01   4.3677621e-01   1.3416751e+00   4.0786962e-09
   1.7300000e+03   8.5277446e-13   3.2318939e-03   2.6743900e-01   7.2738379e-01   2.2637525e-01   4.0369152e-09
   1.7310000e+03   1.9859694e-12   1.7882637e-03   1.2834771e-01   3.6869412e-01   2.4172873e-01   3.9534779e-09
   1.7320000e+03   9.7355334e-13   1.7215416e-04   2.1550695e-01   6.7882615e-01   1.1492817e+01   3.8352103e-09
   1.7330000e+03   6.5203409e-13   2.2847228e-04   1.5133895e-01   7.7453017e-01   5.4279582e+00   3.7106703e-09
   1.7340000e+03   6.4133233e-13   1.6645402e-04   1.4099492e-01  -6.6499243e-01   6.5643558e-01   3.7233521e-09
   1.7350000e+03   1.4488762e-12   4.8395392e-03   6.4688521e-01  -2.7844541e-02   2.8197277e-02   3.7241753e-09
   1.7360000e+03   7.2024600e-13   1.3451525e-03   4.1034605e-01  -3.6311431e-01   7.0525979e-01   3.7392728e-09
   1.7370000e+03   3.3767011e-13   8.6436393e-04   1.1587274e-01  -4.6181872e-01   6.7318311e-01   3.7762454e-09
   1.7380000e+03   8.9024798e-13   1.9657301e-04   2.2634680e-01  -5.7270190e-01   8.1045097e-01   3.8038338e-09
   1.7390000e+03   7.6711888e-13   6.6638975e-04   1.1982651e-01  -4.2644669e-01   2.0074067e-01   3.8140708e-09
   1.7400000e+03   6.7905621e-13   2.9238238e-03   9.4605472e-02   8.3827733e-01   3.4587212e-02   3.7589509e-09
   1.7410000e+03   1.2789300e-12   6.5525089e-04   5.1002645e-01   6.1197445e-01   1.0868623e+00   3.7202279e-09
   1.7420000e+03   1.8602623e-12   2.9111883e-04   4.1761179e-01   7.5941163e-01   8.0581346e+00   3.5456465e-09
   1.7430000e+03   6.8957447e-13   9.7229705e-05   1.4662852e-01   8.3131284e-01   2.0684260e+01   3.0858125e-09
   1.7440000e+03   1.0771155e-12   4.4026014e-05   2.2961137e-01   8.2878653e-01   3.0806952e+01   2.9337695e-09
   1.7450000e+03   7.8271022e-13   1.0475055e-04   1.3864247e-01   8.0342107e-01   2.2987319e+01   2.5299943e-09
   1.7460000e+03   9.3757015e-13   3.8199456e-05   1.8784291e-01   4.8090183e-01   1.0965462e+01   2.4797004e-09
   1.7470000e+03   8.1325529e-13   5.0874846e-04   5.6409737e-01  -4.8618302e-01   3.8629871e+00   2.4981064e-09
   1.7480000e+03   1.3380070e-12   4.2459804e-04   3.5024737e-01  -5.8338848e-01   1.1755534e+01   2.5667203e-09
   1.7490000e+03   5.7426728e-13   1.1830539e-04   1.5890167e-01  -6.5146009e-01   2.3350598e+01   2.7250345e-09
   1.7500000e+03   7.4322783e-13   1.1246043e-04   2.3308870e-01  -4.7638981e-01   1.0247588e+00   2.7676708e-09
   1.7510000e+03   8.9300690e-13   8.5338841e-04   2.6383912e-01  -4.3392873e-01   2.2756275e-01   2.8027304e-09
   1.7520000e+03   4.5754381e-13   8.8007605e-04   2.7700877e-01   4.1114304e-01   1.1413769e+00   2.7631325e-09
   1.7530000e+03   8.4763958e-13   3.8835425e-04   6.6608065e-01   6.9151575e-01   4.4831954e-01   2.7497832e-09
   1.7540000e+03   4.4553268e-13   2.3743495e-03   7.0678889e-01   5.8385913e-01   5.9103079e-02   2.7483013e-09
   1.7550000e+03   9.0776801e-13   2.0308808e-02   2.7044586e-01  -2.6386700e-02   2.9847640e-02   2.7516880e-09
   1.7560000e+03   3.1981322e-13   5.0946520e-04   2.0086901e-01   2.6446152e-01   7.9226257e-01   2.7428763e-09
   1.7570000e+03   4.3261351e-13   1.6466667e-03   8.6286357e-02   4.8684900e-01   5.0189791e-02   2.7100325e-09
   1.7580000e+03   6.2851153e-13   3.0581449e-04   1.8436936e-01   6.1481489e-01   1.5329946e+00   2.6706134e-09
   1.7590000e+03   4.1678327e-13   3.5195929e-04   2.4393071e-01   7.3316889e-01   1.1425898e+00   2.6531848e-09
   1.7600000e+03   5.4398432e-13   7.8080977e-04   7.0709832e-01   5.1899373e-01   4.4186846e-01   2.6484428e-09
   1.7610000e+03   3.7338606e-13   2.2904973e-03   1.4062166e-01  -1.5023210e-01   1.3332522e-01   2.6554324e-09
   1.7620000e+03   2.5168400e-13   7.3408357e-04   1.9052439e-01  -3.7909943e-01   1.8887262e-01   2.6584131e-09


==> data/quadratic_n16__l5_3_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.6975937e-01   5.7773800e-02   6.7747989e-01   9.4384194e-02   9.0841645e-01   1.8956314e+00
   3.0000000e+00   2.7577108e-02   6.2158012e-02   5.5067501e-01  -6.7692357e-02   1.3738606e-01   1.9308241e+00
   4.0000000e+00   3.3737277e-03   2.5117020e-01   2.3005181e+00   4.0901757e-01   4.2712362e-02   1.8985845e+00
   5.0000000e+00   2.6233976e-03   6.5523797e-02   5.7136335e-01   5.5119416e-01   1.2646618e-02   1.8854564e+00
   6.0000000e+00   3.7469142e-03   1.4955712e-02   1.5724134e-01   6.0512254e-01   1.1016243e-01   1.7675208e+00
   7.0000000e+00   1.2366078e-02   1.1672023e-03   4.1688514e-01   7.0410034e-01   3.6522443e-01   1.5572175e+00
   8.0000000e+00   6.3969969e-03   2.4604265e-03   3.0703124e-01   5.8413698e-01   1.1769115e+00   1.4354920e+00
   9.0000000e+00   6.5942642e-03   3.7626495e-03   1.6782206e-01   3.2595416e-01   4.0101543e-01   1.3689888e+00
   1.0000000e+01   6.1764727e-03   4.9796237e-03   7.4369341e-01  -1.3795030e-01   2.8632139e-01   1.3725828e+00
   1.1000000e+01   1.4433376e-03   1.1094156e-01   8.8343354e-01  -2.5993781e-01   1.6457406e-01   1.4478261e+00
   1.2000000e+01   3.8258001e-03   1.2863913e-03   1.6112350e-01   6.7533900e-01   2.3218501e-01   1.3400598e+00
   1.3000000e+01   5.1796965e-03   2.7284636e-03   1.9674201e-01   7.5725140e-01   2.8837109e-01   1.2003974e+00
   1.4000000e+01   6.0684813e-03   3.8212142e-03   3.5786009e-01   5.9945299e-01   2.4223330e-01   1.1582831e+00
   1.5000000e+01   3.3456208e-03   1.1922049e-02   1.3558102e-01   2.2416487e-01   2.4452475e-01   1.1349604e+00
   1.6000000e+01   3.8176912e-03   6.7548486e-03   7.1502056e-01   2.8351686e-02   3.9152674e-01   1.1345127e+00
   1.7000000e+01   5.9224413e-04   3.1320961e-02   2.4056104e-01   5.6703042e-01   5.6914058e-02   1.0991872e+00
   1.8000000e+01   1.1932508e-03   3.7511152e-03   8.5233572e-02   8.1301168e-01   1.0409363e-01   1.0083668e+00
   1.9000000e+01   2.3685496e-03   8.7156034e-04   1.8179857e-01   8.9285712e-01   1.2727622e+00   7.3620986e-01
   2.0000000e+01   4.9336418e-03   1.7811502e-04   3.6865007e-01   9.4451554e-01   8.0368195e-01   5.9847296e-01
   2.1000000e+01   2.3697793e-03   1.0297436e-03   3.5023563e-01   9.2705000e-01   4.8591663e+00   4.3534379e-01
   2.2000000e+01   4.4626767e-03   5.3462864e-04   5.5776513e-01   9.0827276e-01   7.4552626e+00   3.4583537e-01
   2.3000000e+01   1.4454170e-03   1.3349862e-03   4.8975296e-01   8.5192440e-01   1.8474454e+01   2.6597592e-01
   2.4000000e+01   1.1275708e-03   1.7711646e-03   5.6612585e-02   8.1631090e-01   1.0212065e+00   1.7382166e-01
   2.5000000e+01   8.7621458e-04   7.6254524e-04   7.3322631e-02   4.7930867e-01   3.6593239e+00   1.7030468e-01
   2.6000000e+01   1.4406615e-03   2.9402596e-04   2.3968282e-01   9.2549455e-01   1.7772826e+00   6.4809378e-02
   2.7000000e+01   7.4733844e-04   3.8890771e-04   4.0652537e-01   2.2953465e-01   6.8960659e+00   6.3085555e-02
   2.8000000e+01   2.0056629e-03   1.0137629e-02   3.5868372e-01   2.1625859e-01   1.1562846e+00   6.5687546e-02
   2.9000000e+01   8.7110308e-04   4.2245605e-03   5.8505036e-01  -2.8048039e-01   1.4377760e+01   7.9205057e-02
   3.0000000e+01   4.4875101e-04   1.8113428e-03   1.0579876e-01  -4.5221346e-01   2.5115004e+00   9.3128791e-02
   3.1000000e+01   3.5628787e-04   4.3201285e-03   7.5644597e-02   5.3813355e-01   2.9644287e-01   8.1657896e-02
   3.2000000e+01   4.1524496e-04   3.6461632e-03   8.1809900e-02   9.2254697e-01   1.4445923e+00   3.5500763e-02
   3.3000000e+01   4.8554273e-04   1.1015562e-04   4.2853716e-01   1.3936095e-01   6.3528878e+00   3.5217029e-02
   3.4000000e+01   1.6407768e-04   4.8517142e-03   4.0378651e-01  -2.0773375e-01   3.5420914e+00   3.7617754e-02
   3.5000000e+01   4.4622745e-04   3.2291107e-03   5.9062396e-01  -2.3651766e-01   6.8798485e-01   3.9649594e-02
   3.6000000e+01   2.3695739e-04   4.6261881e-03   3.7568967e-01   8.0334125e-01   2.6903271e+00   3.4522857e-02
   3.7000000e+01   2.1798293e-04   2.9191199e-03   1.2584512e-01  -2.7882482e-01   1.2208090e+00   3.8803205e-02
   3.8000000e+01   1.7981160e-04   2.4052255e-03   7.6732575e-02   2.0925095e-01   6.0365467e-01   3.8113843e-02
   3.9000000e+01   2.5956785e-04   2.3207801e-03   1.6564957e-01   9.7328420e-01   2.2713400e+00   1.0718534e-02
   4.0000000e+01   8.6185502e-05   5.7980738e-05   4.6860018e-01   2.7220943e-02   3.7882459e+01   1.2305963e-02
   4.1000000e+01   1.9546642e-04   2.1883344e-03   6.2085004e-01   5.8749215e-01   2.0864375e+00   9.9913014e-03
   4.2000000e+01   7.1000604e-05   1.6337314e-03   7.7506240e-01  -4.3240890e-01   6.3577060e+00   1.0458838e-02
   4.3000000e+01   7.4825060e-05   1.9960875e-02   2.0065640e-01   6.3421074e-01   1.3788296e+00   1.1226743e-02
   4.4000000e+01   6.2009172e-05   1.6439998e-04   2.3153294e-01   2.5002145e-01   3.4559644e+00   1.0876894e-02
   4.5000000e+01   5.5785182e-05   3.2984664e-03   1.1955647e-01   4.0915657e-01   4.5063569e-01   1.0124207e-02
   4.6000000e+01   5.9146329e-05   4.2468800e-03   1.7795407e-01   8.6405143e-01   1.2620923e+00   5.6160299e-03
   4.7000000e+01   8.1169500e-05   5.0521956e-04   2.5547108e-01  -2.0517919e-02   1.2101203e+00   5.9006785e-03
   4.8000000e+01   4.1530329e-05   2.6088430e-03   8.5553191e-01   2.3568865e-01   1.4360827e+00   5.8439354e-03
   4.9000000e+01   1.4625111e-05   5.6590760e-02   4.5431306e-01  -3.5785346e-01   5.8106349e-01   7.7385399e-03
   5.0000000e+01   2.3045320e-05   3.6300431e-04   2.0607197e-01   9.7697252e-02   1.2351084e+00   7.7031543e-03
   5.1000000e+01   2.0362053e-05   3.1269337e-03   1.0634229e-01   7.8135400e-01   3.3571236e-01   6.7413186e-03
   5.2000000e+01   3.8960479e-05   1.3094130e-03   1.4484586e-01   8.7724912e-01   1.4745173e+00   4.7147226e-03
   5.3000000e+01   4.0644515e-05   7.6409937e-04   1.7745424e-01   8.6088797e-01   3.4659985e+00   3.1335931e-03
   5.4000000e+01   1.7481218e-05   8.7136345e-04   8.7468831e-01   5.9444870e-01   7.8500986e+00   3.0233043e-03
   5.5000000e+01   1.5013908e-05   9.5784727e-03   8.6992301e-02  -4.5052181e-01   2.6159936e-01   3.4525906e-03
   5.6000000e+01   1.4915953e-05   5.2165627e-03   1.6246436e-01  -1.2663806e-01   5.6273999e-01   3.5469793e-03
   5.7000000e+01   9.7809295e-06   4.5778901e-03   1.0294339e-01   7.4170031e-01   1.7493720e-01   3.3233886e-03
   5.8000000e+01   1.7524641e-05   9.4977073e-03   1.3815382e-01   7.4057686e-01   2.4837739e-01   2.7682176e-03
   5.9000000e+01   9.2514250e-06   2.1683046e-03   1.2132980e-01   2.0315232e-01   7.9206616e-01   2.7257810e-03
   6.0000000e+01   7.2791988e-06   2.9708198e-03   8.9972298e-01  -2.8583305e-01   2.3238215e-01   2.9695335e-03
   6.1000000e+01   4.0725193e-06   1.4052876e-03   8.7630812e-01   2.8091289e-02   5.0010564e-01   2.9689722e-03
   6.2000000e+01   2.0646178e-06   6.2543941e-02   5.1017338e-01   7.8136620e-01   4.9350174e-02   2.8559512e-03
   6.3000000e+01   7.2566420e-06   1.1304636e-03   2.6793839e-01   9.4708260e-01   3.5317269e-01   2.6183852e-03
   6.4000000e+01   6.8722740e-06   1.7160648e-03   1.1712693e-01   9.5732170e-01   1.9803305e+00   2.0066525e-03
   6.5000000e+01   6.3585619e-06   6.9429562e-04   1.3976504e-01   9.6631460e-01   1.6397514e+00   5.9418752e-04
   6.6000000e+01   6.4468649e-06   2.3377401e-04   3.5758871e-01   6.7661692e-01   3.6887339e+00   4.5587801e-04
   6.7000000e+01   6.7931544e-06   1.4684360e-03   8.7657521e-01   4.0558542e-01   3.2186939e+00   4.3928435e-04
   6.8000000e+01   4.7870309e-06   1.5662344e-02   1.2225345e-01   2.3994476e-02   1.4937124e+00   7.8082654e-04
   6.9000000e+01   8.1599565e-06   6.5399706e-04   1.9672409e-01   8.6375488e-01   2.1604819e+00   6.0804324e-04
   7.0000000e+01   4.0366399e-06   2.5196784e-03   1.7122261e-01   6.0897579e-01   2.4291961e+00   5.1679119e-04
   7.1000000e+01   3.3038688e-06   1.9577511e-03   5.4724236e-02   8.6023174e-01   9.6637777e-01   3.2772983e-04
   7.2000000e+01   3.6577383e-06   3.6259207e-03   1.5898473e-01   7.5327789e-01   1.3557700e+00   2.9231758e-04
   7.3000000e+01   3.8744861e-06   7.0634423e-04   8.9106287e-01  -1.4433114e-01   1.6961935e+00   2.9353588e-04
   7.4000000e+01   5.8695874e-07   1.1543467e-01   9.1032633e-01   6.9033470e-01   7.5159954e-01   2.1313038e-04
   7.5000000e+01   1.3970943e-06   6.2127463e-04   2.1018701e-01   7.9544442e-01   7.9509089e-01   1.8125924e-04
   7.6000000e+01   2.2283501e-06   3.9380321e-03   3.0542324e-01   7.4405280e-01   1.8853434e+00   1.2634106e-04
   7.7000000e+01   1.4095618e-06   7.9070787e-04   2.8726641e-01  -3.5156518e-01   7.0162728e+00   1.5476815e-04
   7.8000000e+01   1.1261738e-06   1.9966814e-03   6.9156932e-02   7.9397815e-01   6.0563188e-01   1.2096089e-04
   7.9000000e+01   3.1557680e-06   8.7163061e-03   7.8895662e-01   5.4188616e-01   7.0645644e-01   1.0419159e-04
   8.0000000e+01   7.0332011e-07   4.0772212e-03   3.6454005e-01   6.5749908e-02   8.3639683e+00   1.1435112e-04
   8.1000000e+01   5.2697004e-07   3.8478346e-03   1.1497668e-01   7.7499890e-01   6.2769742e-01   8.9460017e-05
   8.2000000e+01   4.9071977e-07   1.0637678e-03   1.6945723e-01   5.2498402e-01   3.1703968e+00   8.1561458e-05
   8.3000000e+01   8.9445251e-07   3.4807234e-03   2.9206659e-01   3.6958269e-01   1.7825239e+00   8.6913977e-05
   8.4000000e+01   4.1918674e-07   4.8000665e-04   2.6116443e-01   4.9879715e-01   2.5969319e+00   8.0807855e-05
   8.5000000e+01   1.3537250e-06   4.5118243e-03   5.5395677e-01   9.0493693e-01   1.1633926e+00   7.0351530e-05
   8.6000000e+01   3.1864033e-07   5.3696915e-03   2.4553542e-01   6.8738018e-01   3.6739442e+00   5.3557574e-05
   8.7000000e+01   2.3167207e-07   2.0055376e-03   7.0027359e-02   8.9615178e-01   1.3995936e+00   3.7692690e-05
   8.8000000e+01   3.2831701e-07   1.6098682e-03   1.6567238e-01   3.8344674e-01   1.0573875e+00   3.5099836e-05
   8.9000000e+01   1.9601590e-07   4.4001633e-03   1.0922136e-01   5.2448507e-01   1.9142247e+00   2.9928140e-05
   9.0000000e+01   8.4122430e-08   2.0137567e-03   3.0915447e-01   4.6612479e-01   5.6066738e-01   2.6628746e-05
   9.1000000e+01   2.9496271e-07   1.9115481e-03   7.2915537e-01   8.3014869e-01   2.3152747e+00   2.3528221e-05
   9.2000000e+01   1.4217690e-07   2.7734395e-03   3.5040714e-01   8.4853797e-01   5.5994842e+00   1.7105447e-05
   9.3000000e+01   2.4192308e-07   6.8958927e-04   2.7347763e-01   9.2600303e-01   1.6736441e+00   1.0820707e-05
   9.4000000e+01   1.9068662e-07   1.9974655e-03   2.0194888e-01   8.8649323e-01   4.3846353e+00   6.2033297e-06
   9.5000000e+01   1.2808616e-07   5.1842509e-03   1.3124179e-01   7.9780185e-01   3.2349522e+00   3.7407252e-06
   9.6000000e+01   1.1255104e-07   4.5682993e-03   5.2985500e-02   8.2441315e-01   1.5107142e+00   3.3276734e-06
   9.7000000e+01   1.5220410e-07   6.0295037e-03   6.3406135e-01   5.4611365e-01   7.6677048e+00   3.1070420e-06
   9.8000000e+01   7.8159195e-08   2.0609625e-03   2.6180466e-01  -2.8325573e-01   1.6995453e+01   5.1337321e-06
   9.9000000e+01   1.3063908e-07   9.7170449e-04   1.9407925e-01   8.3427893e-01   1.1943900e+00   3.0810411e-06
   1.0000000e+02   8.1778838e-08   7.0832474e-03   2.3482941e-01   6.3410170e-01   3.3154214e+00   2.4568169e-06
   1.0100000e+02   6.1553720e-08   7.0339155e-03   1.5554056e-01   8.5630051e-02   1.0743120e+00   2.4887172e-06
   1.0200000e+02   1.1688025e-08   2.8291929e-02   2.2354816e-01   5.0769751e-01   4.6178426e-01   2.1471606e-06
   1.0300000e+02   1.7681672e-08   9.7257739e-03   6.1279635e-01  -3.4329493e-01   8.7959436e-01   2.2392104e-06
   1.0400000e+02   6.1922086e-09   4.5744335e-03   2.8036005e-01  -2.4688937e-01   1.0044226e+00   2.3246400e-06
   1.0500000e+02   1.5438722e-08   2.1444724e-03   1.9460848e-01   8.8333439e-01   7.4720310e-01   1.1346817e-06
   1.0600000e+02   1.6773145e-08   3.1899955e-04   2.7193747e-01   3.5981769e-01   1.0274464e+01   1.0595959e-06
   1.0700000e+02   1.8449014e-08   3.6972051e-03   1.6275447e-01   4.1210022e-01   9.3569838e-01   1.0148251e-06
   1.0800000e+02   6.3034704e-09   1.7789209e-02   1.5611001e-01   5.7979111e-01   2.6443507e-01   8.8661785e-07
   1.0900000e+02   6.9360233e-09   6.8063625e-03   4.6889912e-01   2.7588980e-01   1.3153974e+00   8.6933582e-07
   1.1000000e+02   2.2802217e-09   1.2490907e-02   3.2501679e-01   2.2348637e-01   4.0711702e-01   8.5392786e-07
   1.1100000e+02   1.8151922e-09   3.2161907e-03   9.0245666e-02   4.4584531e-02   1.1371975e+00   8.7729417e-07
   1.1200000e+02   3.0520050e-09   1.1048801e-03   2.5905049e-01   6.3691277e-01   5.7231124e-01   8.3871788e-07
   1.1300000e+02   4.6929761e-09   7.1181932e-03   1.5883778e-01   5.7543481e-01   8.0471028e-01   7.0113572e-07
   1.1400000e+02   2.8455519e-09   7.5781272e-04   1.6794677e-01   1.3477045e-01   9.1758878e+00   7.0286317e-07
   1.1500000e+02   4.7631430e-09   8.3866319e-04   4.6199273e-01   7.1219992e-01   1.1575340e+00   6.3446271e-07
   1.1600000e+02   2.7045352e-09   1.8275924e-03   5.2187470e-01   6.6462061e-01   4.0900274e+00   5.8371999e-07
   1.1700000e+02   2.4274794e-09   2.4878747e-03   1.3654467e-01   1.1683299e-01   5.2746796e-01   5.7978885e-07
   1.1800000e+02   2.0541617e-09   8.0385611e-03   2.0424998e-01   2.1958804e-01   3.3929930e-01   5.6637831e-07
   1.1900000e+02   2.2429721e-09   1.3508474e-03   1.9072371e-01   7.9926681e-03   3.3173405e+00   5.7750400e-07
   1.2000000e+02   1.9233020e-09   1.7620795e-03   1.4394338e-01   1.7548097e-01   7.1436185e-01   5.7071726e-07
   1.2100000e+02   1.7150781e-09   3.6365955e-03   3.3356929e-01  -7.7090975e-02   6.5422259e-01   5.7619731e-07
   1.2200000e+02   2.2617955e-09   1.2505182e-03   5.0762288e-01  -1.1844474e-01   2.8317522e+00   5.8443389e-07
   1.2300000e+02   1.3611811e-09   1.5800937e-03   1.1589202e-01   4.9678233e-01   6.5288018e-01   5.4338874e-07
   1.2400000e+02   1.0403383e-09   1.6394811e-03   1.6725228e-01   3.1160370e-01   1.0220255e+00   5.2591051e-07
   1.2500000e+02   1.3042616e-09   8.5793091e-04   1.9347343e-01   6.0152205e-01   6.0132979e-01   5.1426367e-07
   1.2600000e+02   7.0768043e-10   1.0698624e-02   1.6285835e-01   2.1800014e-01   9.6328241e-02   5.1170661e-07
   1.2700000e+02   9.1585946e-10   2.1908211e-02   3.1375958e-01   4.1629704e-01   1.6462026e-01   4.9565436e-07
   1.2800000e+02   7.2754965e-10   5.2494917e-04   6.1580618e-01   3.0757034e-01   2.4526287e+00   4.9014552e-07
   1.2900000e+02   1.3474228e-09   2.7143685e-03   1.1406337e-01   2.8191789e-01   1.7808908e-01   4.7967256e-07
   1.3000000e+02   7.5068973e-10   4.6251356e-03   1.6555459e-01   3.3480958e-01   1.7526340e-01   4.7305051e-07
   1.3100000e+02   7.5292552e-10   8.6041859e-03   1.5553334e-01  -1.2239155e-01   8.8494395e-02   4.7606577e-07
   1.3200000e+02   6.7757627e-10   5.9686575e-03   1.7907366e-01   3.9615495e-01   1.2435811e-01   4.7039876e-07
   1.3300000e+02   6.5561039e-10   1.1976329e-02   2.7251466e-01  -6.7710250e-02   2.1711563e-01   4.7281433e-07
   1.3400000e+02   1.1304851e-09   1.8326164e-03   6.2971251e-01   7.5602696e-01   1.8227463e-01   4.6472333e-07
   1.3500000e+02   5.1654959e-10   1.5000963e-02   1.6709446e-01   5.2928810e-01   2.2727250e-01   4.3906409e-07
   1.3600000e+02   1.0652981e-09   4.4959317e-04   2.5550749e-01   7.8800847e-01   8.4078909e-01   3.7071896e-07
   1.3700000e+02   1.3247092e-09   7.0289138e-04   2.9525449e-01   4.8779513e-01   7.9642990e-01   3.6207609e-07
   1.3800000e+02   8.7530340e-10   5.1663416e-03   1.4680624e-01   8.5281025e-01   3.4373457e-01   3.3593450e-07
   1.3900000e+02   1.4327217e-09   2.6551654e-03   3.2303238e-01   3.5208550e-01   1.2927889e+00   3.2736502e-07
   1.4000000e+02   4.5288454e-10   1.7979640e-03   4.7087574e-01   8.0070934e-01   3.5149571e+00   2.9934872e-07
   1.4100000e+02   1.1740721e-09   1.3839864e-03   2.1519906e-01   8.0365419e-01   2.9410193e-01   2.3452275e-07
   1.4200000e+02   8.1274079e-10   8.0415160e-04   1.7374524e-01  -6.7789888e-02   5.0591910e+00   2.5071484e-07
   1.4300000e+02   1.9755638e-09   4.2450396e-04   2.6366123e-01   9.3081787e-01   3.0177797e+00   1.0174375e-07
   1.4400000e+02   1.0608272e-09   3.1256954e-04   2.6332499e-01   5.7531033e-01   3.4797479e+01   8.3281878e-08
   1.4500000e+02   1.3521814e-09   6.3511024e-04   3.7002879e-01  -3.4392786e-01   8.9430171e+00   9.3866384e-08
   1.4600000e+02   5.8573381e-10   2.1616992e-03   4.6267852e-01   3.2980805e-02   1.0895613e+01   9.8155378e-08
   1.4700000e+02   8.5633011e-10   9.4391360e-04   9.8910052e-02   5.1375656e-01   1.9609248e+00   9.5864622e-08
   1.4800000e+02   7.6468474e-10   2.7304857e-04   1.7901062e-01   6.2619770e-01   2.0381589e+01   7.4749299e-08
   1.4900000e+02   6.3678301e-10   4.9994520e-04   1.1489577e-01  -2.2466765e-01   1.4907701e+01   1.1303674e-07
   1.5000000e+02   3.9490215e-10   5.2735262e-04   2.4232059e-01  -7.6071652e-01   4.0903933e+00   1.2438233e-07
   1.5100000e+02   5.6057820e-10   9.2660289e-04   3.8154168e-01   1.6196333e-01   1.3824084e+00   1.2309940e-07
   1.5200000e+02   1.0039427e-09   5.1563955e-03   4.6244844e-01  -4.8347541e-01   1.6832588e+00   1.3750401e-07
   1.5300000e+02   3.3808255e-10   1.7517541e-03   1.3415230e-01   7.6210764e-01   6.2469873e-01   1.2193332e-07
   1.5400000e+02   1.0420396e-10   3.9113911e-03   1.5368775e-01   9.2374924e-01   5.2952898e-01   6.7018632e-08
   1.5500000e+02   5.1055736e-10   9.0378077e-05   2.3779388e-01   1.6322988e-01   2.2317109e+00   6.6573165e-08
   1.5600000e+02   2.8699885e-10   1.7498105e-03   2.7516443e-01   7.0452175e-01   3.0767698e+00   5.8266626e-08
   1.5700000e+02   6.5801168e-10   1.7099727e-03   4.4509149e-01   9.1309739e-01   3.1212691e+00   3.8637324e-08
   1.5800000e+02   1.9357052e-10   6.0644910e-04   5.7406326e-01   8.6489338e-01   3.5102238e+01   2.2926023e-08
   1.5900000e+02   2.0543364e-10   4.3574175e-04   1.6370301e-01   6.1405778e-01   1.2808918e+01   1.8592922e-08
   1.6000000e+02   3.4306626e-10   3.7184927e-04   1.0922001e-01   2.8597828e-01   4.0758714e+00   2.2431188e-08
   1.6100000e+02   3.6006080e-10   8.6048835e-04   1.2926553e-01   6.3804797e-01   7.2115940e+00   1.8254564e-08
   1.6200000e+02   1.8017094e-10   3.6191454e-04   2.7136369e-01  -6.2589415e-01   2.6566010e+01   2.3744358e-08
   1.6300000e+02   2.3016227e-10   1.5741265e-03   2.6084476e-01  -6.7716374e-01   6.4264569e+00   3.1007041e-08
   1.6400000e+02   1.2241813e-10   1.1815889e-03   5.8697825e-01  -6.4442706e-01   4.3398332e+00   3.3869950e-08
   1.6500000e+02   2.1098502e-10   1.0243552e-03   1.3465165e-01  -2.5626475e-01   1.5141523e+00   3.6049287e-08
   1.6600000e+02   1.6687498e-10   3.4091073e-03   8.3011457e-02   8.9844106e-01   2.3227750e+00   1.9538814e-08
   1.6700000e+02   1.4653037e-10   4.8314453e-04   1.0196681e-01   7.8874364e-01   5.9653262e+00   1.4501766e-08
   1.6800000e+02   9.0811889e-11   2.0526064e-04   2.9024270e-01   6.4670828e-01   2.6158784e+01   1.2786541e-08
   1.6900000e+02   9.1850799e-11   1.1790223e-03   2.5009004e-01   5.8351480e-01   4.9575234e+00   1.0957741e-08
   1.7000000e+02   1.4331327e-10   1.5706807e-03   5.9953839e-01   3.5690909e-01   5.5527637e+00   1.0236625e-08
   1.7100000e+02   1.2516641e-10   1.2472780e-03   1.2586582e-01   3.3044339e-01   4.5323126e+00   9.9592861e-09
   1.7200000e+02   6.1775118e-11   3.5875812e-03   8.4856086e-02  -4.5805404e-02   3.3110544e+00   1.3216332e-08
   1.7300000e+02   1.0199628e-10   5.4613068e-04   9.1607539e-02   6.0624850e-01   3.9937150e+00   1.1719154e-08
   1.7400000e+02   1.0039556e-10   2.0550698e-04   2.8984475e-01   1.6393028e-02   8.7993217e+00   1.2103100e-08
   1.7500000e+02   1.0605991e-10   8.8152522e-04   2.6978616e-01   6.9054109e-01   5.0365791e+00   8.7851349e-09
   1.7600000e+02   7.3343627e-11   6.3791472e-04   8.1665728e-01  -7.0526962e-01   6.1405232e+00   9.3986194e-09
   1.7700000e+02   3.1507224e-11   1.0862675e-02   1.1302365e-01   8.8038301e-01   7.6973078e-01   6.4465449e-09
   1.7800000e+02   1.1892932e-11   9.4381582e-04   1.3566851e-01   6.7925038e-01   2.1006332e+00   5.4404937e-09
   1.7900000e+02   1.3574014e-11   1.4488782e-03   1.4217249e-01  -7.9627805e-02   8.4933695e-01   5.6510501e-09
   1.8000000e+02   1.9557263e-11   1.2889244e-03   2.9439363e-01   4.4564913e-01   1.2402848e+00   5.4699057e-09
   1.8100000e+02   7.2417571e-11   3.1277133e-03   1.1709774e-01   9.7462959e-01   1.0214925e+00   1.2508432e-09
   1.8200000e+02   3.2988311e-11   1.5251546e-04   6.3490357e-01  -5.3292519e-02   1.3504143e+02   2.9803398e-09
   1.8300000e+02   1.7026020e-11   6.1845269e-04   1.4414637e-01  -6.4736373e-01   4.3361423e+00   3.5568934e-09
   1.8400000e+02   1.0892370e-11   1.5368217e-03   1.0429237e-01   9.5369960e-01   1.1500218e+00   1.7200888e-09
   1.8500000e+02   4.4051997e-12   3.1321936e-04   9.6149449e-02   9.3216433e-01   1.3813588e+01   6.3388285e-10
   1.8600000e+02   3.6532512e-12   2.4151563e-04   2.9255198e-01   8.6889451e-02   7.7205181e+00   6.3184758e-10
   1.8700000e+02   1.3272149e-11   5.2898494e-03   3.3372973e-01   4.3749386e-01   1.6048162e+00   6.1317268e-10
   1.8800000e+02   7.1342267e-12   5.1268248e-04   5.7864942e-01  -1.7576864e-01   2.8389174e+01   7.1315416e-10
   1.8900000e+02   3.8955621e-12   2.6995086e-03   1.9243241e-01   2.2041676e-01   1.0689554e+00   6.9836332e-10
   1.9000000e+02   2.2447064e-12   7.7937948e-03   8.9472992e-02   7.9715692e-01   8.6692022e-01   4.2445776e-10
   1.9100000e+02   4.4874778e-12   1.0302871e-04   1.2649039e-01   4.7809249e-01   2.5761752e+00   3.7864517e-10
   1.9200000e+02   2.5164903e-12   3.9238795e-03   2.8888531e-01   5.5283231e-01   8.7561254e-01   3.3991393e-10
   1.9300000e+02   8.8958970e-12   3.4413807e-03   2.2625878e-01   6.1420480e-01   4.1395432e+00   2.7025096e-10
   1.9400000e+02   2.7723479e-12   2.9551023e-03   5.0819879e-01   1.0871530e-01   2.0399691e+01   3.0429159e-10
   1.9500000e+02   3.4656372e-12   8.6396248e-04   1.9091392e-01  -2.7435681e-01   4.3707177e+00   3.3672220e-10
   1.9600000e+02   1.3376699e-12   1.5202195e-03   8.2387697e-02   7.9481346e-01   1.1687474e+00   2.1627860e-10
   1.9700000e+02   7.7633332e-13   5.9363681e-04   1.3880121e-01   7.6404589e-01   2.0274862e+00   1.5021205e-10
   1.9800000e+02   1.0289241e-12   5.0993458e-04   3.7848074e-01   7.1742912e-02   4.4008733e+00   1.5015053e-10
   1.9900000e+02   1.5560321e-12   2.2347104e-03   1.9985288e-01  -2.2895183e-01   4.6513831e+00   1.9018142e-10
   2.0000000e+02   8.9388961e-13   9.3006518e-04   6.4057130e-01   7.4045899e-01   3.7668537e+00   1.7425555e-10
   2.0100000e+02   1.2331465e-12   1.7654871e-03   1.7943641e-01   6.8394184e-01   1.8731691e+00   1.4934622e-10
   2.0200000e+02   4.4647594e-13   1.7152036e-03   9.0619466e-02   5.2691634e-02   1.3227308e+00   1.5480968e-10
   2.0300000e+02   7.7119198e-13   2.4291875e-03   1.0651048e-01   8.3338955e-01   9.7755244e-01   1.0083094e-10
   2.0400000e+02   1.3064602e-12   4.3997747e-04   3.0047463e-01   1.4198812e-01   7.1876396e+00   1.0450659e-10
   2.0500000e+02   6.8331586e-13   9.9027332e-04   1.8237430e-01  -1.2276128e-01   5.3310341e+00   1.3250813e-10
   2.0600000e+02   7.7300354e-13   7.2048475e-04   6.8327306e-01   9.2543858e-01   4.8654461e+00   1.1411868e-10
   2.0700000e+02   7.0158222e-13   1.5139532e-03   1.7590049e-01   9.3498672e-01   2.4470913e+00   8.2416071e-11
   2.0800000e+02   9.6727114e-13   1.7554966e-03   1.0053204e-01   8.3639574e-01   1.1353816e+00   5.0310601e-11
   2.0900000e+02   3.8443050e-13   3.6177880e-03   1.0306684e-01   7.7725137e-01   2.4278217e+00   3.8531190e-11
   2.1000000e+02   5.9064665e-13   9.4542948e-04   2.8606684e-01   6.2005960e-01   1.8345959e+01   3.0283464e-11
   2.1100000e+02   2.7624923e-13   9.0071207e-04   2.0050807e-01   3.5838578e-01   1.4651753e+01   3.2926882e-11
   2.1200000e+02   7.2045810e-13   9.8114707e-04   6.7048246e-01   8.1749996e-01   6.7598943e+00   2.2995208e-11
   2.1300000e+02   3.6147593e-13   1.6155712e-03   2.3664683e-01   6.5243592e-01   9.1909999e+00   2.0832829e-11
   2.1400000e+02   2.0735249e-13   1.6659160e-03   9.3211233e-02   1.9793510e-01   1.9808795e+00   2.1339282e-11


==> data/quadratic_n16__l5_3_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   9.8567213e-02   5.4104764e-02   2.1894409e-01   8.8331219e-01   1.0795334e+00   1.2494607e+00
   3.0000000e+00   5.5125432e-02   4.6301590e-02   2.1849700e-01   8.4662385e-01   2.7210972e-01   9.7849169e-01
   4.0000000e+00   1.9418899e-02   3.4573668e-02   1.1372450e-01   9.1436805e-01   3.4321529e-01   6.8504660e-01
   5.0000000e+00   4.4302874e-03   3.4379154e-03   6.5482074e-02   9.9616517e-01   7.9583022e-01   1.4975603e-01
   6.0000000e+00   6.4314858e-04   2.0294436e-04   6.9654973e-02   9.9994708e-01   1.0101845e+00   2.1734424e-03
   7.0000000e+00   1.8131539e-04   3.0526948e-04   7.4567468e-02   9.0655666e-01   9.0036818e-01   9.1747418e-04
   8.0000000e+00   3.9976158e-05   3.4648172e-02   1.5743692e-01   9.3270899e-01   6.2559389e-01   4.3459003e-04
   9.0000000e+00   6.3514956e-05   3.4978502e-02   2.1672176e-01   8.8668059e-01   9.0412548e-01   2.0108977e-04
   1.0000000e+01   1.0456077e-05   4.8427295e-02   2.0162402e-01   6.5674490e-01   6.8772680e-01   1.5177230e-04
   1.1000000e+01   4.5403934e-06   9.0610899e-02   2.7515607e-01   9.6032634e-01   4.0264179e-01   9.4634061e-05
   1.2000000e+01   4.9971498e-06   7.9474230e-03   1.1327635e-01   9.9701447e-01   1.1673688e+00   1.7700049e-05
   1.3000000e+01   1.1261556e-06   5.7934734e-03   9.5613375e-02   9.9217488e-01   9.5258293e-01   2.3184043e-06
   1.4000000e+01   7.6226367e-08   3.7797783e-02   1.4793424e-01   9.4545430e-01   9.2772160e-01   7.5634939e-07
   1.5000000e+01   3.2410915e-08   6.4460016e-02   2.1000228e-01   5.8530921e-01   3.3626934e-01   6.4153143e-07
   1.6000000e+01   1.3836196e-08   4.9204891e-02   1.5438336e-01   6.9104684e-01   2.5872310e-01   5.4031957e-07
   1.7000000e+01   2.2036039e-08   1.0433322e-02   1.0533260e-01   9.2658282e-01   6.2019999e-01   2.6210496e-07
   1.8000000e+01   1.1391894e-08   3.0956023e-03   4.5226086e-02   9.8028547e-01   1.3211059e+00   1.0325704e-07
   1.9000000e+01   1.1824883e-09   6.2832894e-03   3.1875256e-02   9.9468892e-01   1.1512487e+00   1.9346557e-08
   2.0000000e+01   7.1924769e-10   8.9940334e-03   2.3548322e-01   9.9597651e-01   8.1102440e-01   3.9760862e-09
   2.1000000e+01   2.5657953e-10   3.4703923e-03   2.3039453e-01   9.6925905e-01   1.3909314e+00   1.4636086e-09
   2.2000000e+01   7.9998176e-11   1.8114553e-02   1.6245960e-01   9.7439786e-01   1.8653815e+00   3.3467792e-10
   2.3000000e+01   8.7419889e-12   1.4794394e-02   4.1315399e-02   9.6899869e-01   8.5209686e-01   9.1476438e-11
   2.4000000e+01   1.2864301e-12   1.6410373e-02   4.6017840e-02   9.8121219e-01   7.8998830e-01   2.4848813e-11
   2.5000000e+01   1.4077652e-12   4.2703443e-03   6.9221121e-02   9.6373881e-01   1.4412678e+00   1.3593112e-11
   2.6000000e+01   1.0536046e-12   2.0431276e-03   8.4993150e-02   8.9172974e-01   1.1720239e+00   7.2361662e-12
   2.7000000e+01   2.6849661e-13   2.6989631e-02   2.6030721e-01   9.9722905e-01   1.0057772e+00   5.4180648e-13
   2.8000000e+01   7.0556406e-14   2.2795112e-02   2.3873840e-01   8.9287109e-01   2.7898489e+00   3.6533072e-13


==> data/quadratic_n16__l5_4_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.3013620e-02   2.7217278e-01   2.5185406e+00  -1.3133873e-01   9.2741135e-02   2.9537171e+00
   3.0000000e+00   1.7063660e-02   2.4089781e-01   2.2001810e+00   2.3993579e-01   1.4408401e-02   2.9437957e+00
   4.0000000e+00   1.7938856e-02   1.0120077e-01   9.5259113e-01   2.9358084e-01   8.5695817e-02   2.8798485e+00
   5.0000000e+00   1.8067899e-02   7.0847143e-02   7.3152150e-01   2.4419555e-01   4.0983695e-02   2.8533233e+00
   6.0000000e+00   1.1810376e-02   2.2554265e-01   2.0191813e+00   2.4882258e-01   1.5553316e-02   2.8426059e+00
   7.0000000e+00   5.5861142e-03   1.3279395e-01   1.1560262e+00   2.4809558e-01   4.5821016e-02   2.8131224e+00
   8.0000000e+00   5.7492181e-03   8.3048128e-02   7.6071743e-01   2.6180109e-01   1.7457223e-02   2.8006666e+00
   9.0000000e+00   7.6051103e-03   7.2288724e-02   6.4252654e-01   2.6365796e-01   9.3338623e-02   2.7433572e+00
   1.0000000e+01   1.2159420e-02   2.2998353e-02   4.6582692e-01   2.1265967e-01   6.5797679e-02   2.7255911e+00
   1.1000000e+01   2.9446792e-03   1.8551661e-01   1.5678284e+00  -1.1737150e-01   1.4681625e-02   2.7305770e+00
   1.2000000e+01   2.6793468e-03   2.7463617e-01   2.3012702e+00   3.9248550e-02   6.1650184e-03   2.7299681e+00
   1.3000000e+01   2.8237876e-03   1.3086520e-01   1.2306551e+00   1.6957453e-01   8.8081575e-03   2.7259935e+00
   1.4000000e+01   1.2851306e-02   2.8149256e-02   4.7042332e-01   2.7430035e-01   4.9105900e-02   2.6923542e+00
   1.5000000e+01   4.4192885e-03   1.4535663e-01   1.4076441e+00   8.1671446e-02   1.2964914e-02   2.6897283e+00
   1.6000000e+01   2.4067485e-03   2.0204271e-01   1.7829257e+00   2.4725391e-01   1.9025188e-02   2.6775349e+00
   1.7000000e+01   3.0394874e-03   1.5653725e-01   1.4165279e+00   2.3818554e-01   3.7370640e-02   2.6554806e+00
   1.8000000e+01   7.3165425e-03   2.5928364e-02   6.0240630e-01   2.2397979e-01   4.9377770e-02   2.6292194e+00
   1.9000000e+01   3.8411714e-03   9.1749433e-02   8.4418771e-01   1.7119916e-01   1.1218304e-02   2.6243307e+00
   2.0000000e+01   1.2768406e-03   2.5408733e-01   2.2651648e+00  -1.6460435e-01   1.2625750e-02   2.6299878e+00
   2.1000000e+01   1.0292705e-03   1.4325376e-01   1.2362755e+00   2.9082232e-01   1.6354305e-03   2.6287401e+00
   2.2000000e+01   1.7710174e-03   1.4855601e-01   1.2606040e+00   2.7624598e-01   9.3005981e-03   2.6220915e+00
   2.3000000e+01   2.9347485e-03   8.9817264e-02   8.6452774e-01   3.1629437e-01   2.1251357e-02   2.6050031e+00
   2.4000000e+01   3.8219021e-03   4.6450753e-02   7.4515149e-01   3.0545115e-01   4.6081677e-02   2.5708782e+00
   2.5000000e+01   4.6106002e-03   1.1832076e-02   8.7194242e-01   2.7667388e-01   7.0888598e-02   2.5265326e+00
   2.6000000e+01   4.2886485e-03   7.6792179e-02   8.6208760e-01   2.1089814e-01   6.5931296e-02   2.5102878e+00
   2.7000000e+01   1.1217593e-03   2.7440266e-01   2.3140103e+00  -1.5463203e-01   1.3427759e-02   2.5157205e+00
   2.8000000e+01   7.7084770e-04   2.8717450e-01   2.4818525e+00  -1.2915227e-01   3.8605258e-03   2.5169932e+00
   2.9000000e+01   7.4253750e-04   1.5113396e-01   1.4205206e+00   1.9288814e-01   1.8906143e-03   2.5160797e+00
   3.0000000e+01   7.8126656e-04   6.7276811e-02   7.5102187e-01   2.7928108e-01   5.6732766e-03   2.5121305e+00
   3.1000000e+01   1.0471561e-03   3.6805541e-02   4.1738925e-01   3.0071560e-01   1.2333737e-02   2.5029876e+00
   3.2000000e+01   1.2645594e-03   3.8541989e-02   5.8214499e-01   3.2316200e-01   1.8526709e-02   2.4883888e+00
   3.3000000e+01   3.1196392e-03   4.8247821e-02   7.8175919e-01   3.0175538e-01   1.1891576e-02   2.4796201e+00
   3.4000000e+01   1.1487769e-03   2.7968863e-01   2.3265837e+00   2.6365889e-01   2.6304721e-03   2.4779084e+00
   3.5000000e+01   7.4153486e-04   3.0345943e-01   2.5509189e+00   2.2071985e-01   5.3977211e-03   2.4749906e+00
   3.6000000e+01   8.4247604e-04   1.4492156e-01   1.2513670e+00   2.8834359e-01   4.8099841e-03   2.4715843e+00
   3.7000000e+01   1.2630495e-03   3.9975588e-02   4.1312526e-01   2.9864877e-01   1.6481265e-02   2.4597261e+00
   3.8000000e+01   1.9987856e-03   4.1683785e-02   4.9578070e-01   3.0986067e-01   2.6433748e-02   2.4403622e+00
   3.9000000e+01   8.3052053e-04   7.8524760e-02   7.2671947e-01   2.1462323e-01   3.8350959e-03   2.4383706e+00
   4.0000000e+01   9.5700025e-04   1.6359004e-01   1.3691063e+00   2.4145103e-01   7.5565222e-03   2.4339874e+00
   4.1000000e+01   2.1600073e-03   6.4925215e-02   8.5048402e-01   3.2116911e-01   1.7081830e-02   2.4209544e+00
   4.2000000e+01   1.1432986e-03   1.7030787e-01   1.4921125e+00   3.0866530e-01   2.1430336e-02   2.4054465e+00
   4.3000000e+01   5.6748807e-04   8.9886838e-02   7.8370465e-01   2.9388915e-01   1.6420569e-02   2.3941360e+00
   4.4000000e+01   5.8380545e-04   7.4802245e-02   6.4955500e-01   2.8992993e-01   8.6944837e-03   2.3881839e+00
   4.5000000e+01   8.3810320e-04   1.0166872e-01   8.8257957e-01   2.9261052e-01   1.5655487e-02   2.3775126e+00
   4.6000000e+01   9.0686137e-04   3.2920139e-02   4.7028357e-01   2.9165797e-01   2.5359751e-02   2.3606322e+00
   4.7000000e+01   1.1622537e-03   6.6322507e-03   7.3846810e-01   2.8526461e-01   6.3647443e-02   2.3501928e+00
   4.8000000e+01   5.8098608e-04   1.9968155e-01   1.7194724e+00   2.7631792e-01   1.4737024e-02   2.3408593e+00
   4.9000000e+01   4.3110648e-04   1.0676986e-01   9.1640360e-01   2.2511187e-01   4.9850591e-03   2.3382600e+00
   5.0000000e+01   4.5363827e-04   8.2378184e-02   6.8231000e-01   2.5162507e-01   1.0351081e-02   2.3322874e+00
   5.1000000e+01   3.5977718e-04   3.6591491e-02   3.4881636e-01   1.6455799e-01   8.7907601e-03   2.3290014e+00
   5.2000000e+01   3.2587313e-04   3.2835638e-02   3.0569339e-01  -9.0733278e-02   1.1497301e-02   2.3315835e+00
   5.3000000e+01   6.5360345e-04   4.6888421e-02   5.7535416e-01  -1.5782251e-01   8.1960601e-03   2.3346757e+00
   5.4000000e+01   2.4453772e-04   1.7550906e-01   1.4154857e+00  -1.5544970e-01   1.6752228e-03   2.3352869e+00
   5.5000000e+01   2.4232114e-04   2.9064718e-01   2.3715041e+00  -2.4842109e-02   1.1350450e-03   2.3353542e+00
   5.6000000e+01   5.2397972e-04   1.9269919e-01   1.6600398e+00   1.3077534e-01   2.7637647e-03   2.3345189e+00
   5.7000000e+01   6.8725125e-04   1.3302567e-01   1.3578991e+00   2.2625869e-01   4.6010669e-03   2.3321121e+00
   5.8000000e+01   1.0236982e-03   3.1505283e-02   8.5371143e-01   2.6596877e-01   9.7285436e-03   2.3261806e+00
   5.9000000e+01   5.8626432e-04   6.0670257e-02   6.0688755e-01   3.0223013e-01   1.1790262e-02   2.3180390e+00
   6.0000000e+01   3.8148851e-04   9.7623651e-02   8.1617616e-01   2.8722869e-01   7.2767718e-03   2.3132505e+00
   6.1000000e+01   2.8961913e-04   4.0291993e-02   6.6230949e-01   3.0073467e-01   8.8484416e-03   2.3071774e+00
   6.2000000e+01   5.6769779e-04   6.3238320e-02   6.9132178e-01   3.1448170e-01   8.4979017e-03   2.3010869e+00
   6.3000000e+01   2.1495077e-04   1.5835775e-01   1.2829315e+00   8.1765220e-02   1.3275332e-03   2.3008391e+00
   6.4000000e+01   3.9630530e-04   2.3914677e-01   2.0109404e+00   1.9280525e-01   2.7917847e-03   2.2996093e+00
   6.5000000e+01   4.4916332e-04   1.0964569e-01   1.0257964e+00   2.9748466e-01   4.8800562e-03   2.2962959e+00
   6.6000000e+01   9.2534492e-04   1.0123289e-02   4.2835972e-01   4.1695453e-01   1.4394815e-02   2.2827113e+00
   6.7000000e+01   4.4702096e-04   5.4560952e-02   6.2677618e-01   9.6392116e-02   8.2999849e-03   2.2809629e+00
   6.8000000e+01   3.5839766e-04   1.0539340e-01   9.1447092e-01   3.7889921e-01   2.4975814e-03   2.2788105e+00
   6.9000000e+01   3.3917569e-04   1.1715487e-01   9.5182510e-01   3.6594790e-01   4.3566857e-03   2.2751961e+00
   7.0000000e+01   5.5150958e-04   9.5197650e-02   7.8912708e-01   4.2574053e-01   1.4198229e-02   2.2616320e+00
   7.1000000e+01   1.1921339e-03   3.3485962e-02   4.8813986e-01   4.1665385e-01   3.0439653e-02   2.2338250e+00
   7.2000000e+01   7.8553841e-04   1.6395970e-01   1.3652982e+00   4.1457466e-01   2.2187555e-02   2.2137369e+00
   7.3000000e+01   4.2519171e-04   7.4428461e-02   6.3339863e-01   3.9827915e-01   3.9639773e-02   2.1802734e+00
   7.4000000e+01   6.6041888e-04   2.6995581e-02   4.7686131e-01   3.5931507e-01   2.2675984e-02   2.1715137e+00
   7.5000000e+01   3.0057134e-04   1.6651788e-01   1.3626763e+00  -2.6863677e-01   4.8705366e-03   2.1743788e+00
   7.6000000e+01   2.2851354e-04   1.5951493e-01   1.2969259e+00  -2.7705628e-01   3.7955308e-03   2.1766797e+00
   7.7000000e+01   3.4460552e-04   1.1921322e-01   1.0547710e+00  -1.7861688e-01   3.1330596e-03   2.1779082e+00
   7.8000000e+01   4.0169891e-04   8.1991432e-02   9.8525110e-01  -2.2859376e-01   8.1751141e-03   2.1820471e+00
   7.9000000e+01   9.0025439e-04   4.4977467e-02   7.2940292e-01   2.0192556e-01   9.7575458e-03   2.1799224e+00
   8.0000000e+01   4.4118304e-04   1.6056100e-01   1.3641902e+00  -3.2756309e-02   2.7590885e-03   2.1801277e+00
   8.1000000e+01   5.3304287e-04   2.5298777e-01   2.1262457e+00   2.9699519e-01   6.1881299e-03   2.1761591e+00
   8.2000000e+01   3.8194040e-04   1.3691087e-01   1.1970506e+00   3.1666671e-01   4.3469767e-03   2.1731820e+00
   8.3000000e+01   3.6618243e-04   3.6712239e-02   4.0828539e-01   3.9901843e-01   6.3393423e-03   2.1677217e+00
   8.4000000e+01   2.7154383e-04   5.1872673e-02   4.6471204e-01  -1.4735471e-01   1.6235804e-03   2.1682431e+00
   8.5000000e+01   2.9567131e-04   2.0103326e-01   1.7684818e+00  -1.6889980e-01   1.2503262e-03   2.1687027e+00
   8.6000000e+01   3.5080708e-04   1.8031676e-02   5.8134871e-01   2.3145045e-01   9.5607783e-03   2.1639977e+00
   8.7000000e+01   7.4448938e-04   1.0162835e-02   6.6205793e-01   4.5881530e-01   2.4848088e-02   2.1398601e+00
   8.8000000e+01   1.1697242e-03   3.0017881e-02   6.7021526e-01   4.5491039e-01   1.5358648e-02   2.1324349e+00
   8.9000000e+01   5.1470063e-04   2.2026872e-01   1.7931005e+00   4.3817077e-01   1.0325225e-02   2.1228795e+00
   9.0000000e+01   2.9182098e-04   1.4835362e-01   1.1910773e+00   4.4089088e-01   2.3158590e-02   2.1016674e+00
   9.1000000e+01   3.0016647e-04   4.8780164e-02   4.9362609e-01   4.3873696e-01   1.3302355e-02   2.0895526e+00
   9.2000000e+01   1.1878402e-03   1.0159749e-02   4.1721973e-01   4.3571250e-01   5.3179807e-02   2.0659493e+00
   9.3000000e+01   2.5364250e-04   1.3435834e-01   1.1449628e+00   4.0448012e-01   2.3613853e-02   2.0467031e+00
   9.4000000e+01   1.9098501e-04   1.1766420e-01   9.9621336e-01   6.4325784e-02   3.6033013e-03   2.0462419e+00
   9.5000000e+01   4.5108756e-04   4.9933186e-02   6.1277185e-01   9.6521669e-02   3.5355665e-03   2.0455563e+00
   9.6000000e+01   1.8695864e-04   1.2683320e-01   1.0764837e+00  -3.1864052e-01   3.3721355e-03   2.0477647e+00
   9.7000000e+01   1.4121220e-04   2.1902448e-01   1.8336253e+00  -3.4614206e-01   1.5832983e-03   2.0488892e+00
   9.8000000e+01   1.5504374e-04   9.7785541e-02   8.0850067e-01  -3.2152437e-01   3.6700476e-03   2.0513193e+00
   9.9000000e+01   2.0881247e-04   8.9028516e-02   7.6406788e-01  -2.9470430e-01   8.4751944e-03   2.0565099e+00
   1.0000000e+02   4.7557756e-04   1.7641968e-02   4.1881213e-01  -2.0006804e-01   1.3308633e-02   2.0578898e+00
   1.0100000e+02   2.4717360e-04   1.6488666e-01   1.4335858e+00  -1.9656413e-01   4.2607497e-03   2.0596312e+00
   1.0200000e+02   1.0127445e-04   1.0950943e-01   9.7972106e-01   1.5528178e-01   2.6621216e-03   2.0587870e+00
   1.0300000e+02   1.3009398e-04   1.1539348e-01   1.0572693e+00   4.2153720e-01   2.0039947e-03   2.0570512e+00
   1.0400000e+02   1.6346476e-04   5.6355659e-02   6.5604610e-01   4.7060182e-01   3.0579785e-03   2.0540984e+00
   1.0500000e+02   3.9140821e-04   6.4472734e-02   6.0017424e-01   4.6411844e-01   9.0196443e-03   2.0455654e+00
   1.0600000e+02   1.4618573e-04   1.2075993e-01   9.9905174e-01   9.9912259e-02   1.4928101e-03   2.0452626e+00
   1.0700000e+02   3.4075276e-04   2.9629116e-01   2.5597770e+00   4.9884202e-01   2.7057441e-03   2.0425076e+00
   1.0800000e+02   5.4012114e-04   2.2252790e-01   2.2266359e+00   5.2205986e-01   7.4778073e-03   2.0345756e+00
   1.0900000e+02   5.3167012e-04   5.8099952e-02   9.8001310e-01   5.1940529e-01   1.6870201e-02   2.0169610e+00
   1.1000000e+02   1.0325066e-03   8.2501780e-03   4.1582976e-01   4.7568042e-01   9.0076132e-02   1.9957555e+00
   1.1100000e+02   4.1767217e-04   1.3173020e-01   1.2871577e+00   4.9070956e-01   1.4354736e-02   1.9818546e+00
   1.1200000e+02   1.6912964e-04   1.8409702e-01   1.5194040e+00   4.5196174e-01   7.6702591e-03   1.9750308e+00
   1.1300000e+02   2.0360547e-04   2.3579893e-01   2.0048937e+00   4.2272693e-01   4.6695393e-03   1.9711499e+00
   1.1400000e+02   2.1588818e-04   1.2698011e-01   1.2172904e+00   4.3468419e-01   6.4898721e-03   1.9656229e+00
   1.1500000e+02   4.4096086e-04   2.5588049e-02   4.0367730e-01   2.0840748e-01   5.8521238e-03   1.9644323e+00
   1.1600000e+02   1.6947853e-04   9.6921289e-02   1.0401840e+00   4.7534672e-01   9.1424150e-03   1.9559591e+00
   1.1700000e+02   2.8503989e-04   1.6717302e-01   1.5792288e+00   4.9798954e-01   8.0091977e-03   1.9482051e+00
   1.1800000e+02   3.1086456e-04   1.3674393e-01   1.2619123e+00   4.3039595e-01   5.5818936e-03   1.9435495e+00
   1.1900000e+02   7.2358075e-04   3.0400707e-02   5.9806779e-01   2.2734921e-01   6.4105515e-03   1.9407548e+00
   1.2000000e+02   2.1710074e-04   1.3761079e-01   1.1806568e+00   4.9463885e-01   3.6242829e-03   1.9372853e+00
   1.2100000e+02   1.5918464e-04   3.1384516e-01   2.8314390e+00   4.5341493e-01   1.2761951e-03   1.9361655e+00
   1.2200000e+02   1.9693582e-04   2.0899916e-01   2.0189493e+00   4.7630735e-01   1.4503001e-03   1.9348296e+00
   1.2300000e+02   1.6546391e-04   6.3195463e-02   8.9975719e-01   5.1395971e-01   3.1212316e-03   1.9317327e+00
   1.2400000e+02   1.5945810e-04   5.5691265e-02   7.3133479e-01   2.6925549e-01   2.3772084e-03   1.9305013e+00
   1.2500000e+02   1.1525848e-04   8.4712382e-02   8.1599244e-01   5.5466821e-01   8.7908384e-04   1.9295605e+00
   1.2600000e+02   2.2372623e-04   1.4788513e-01   1.3034309e+00   5.3882344e-01   5.2048640e-03   1.9241677e+00
   1.2700000e+02   2.6747704e-04   8.6028089e-02   9.9511030e-01   5.4230318e-01   6.5467457e-03   1.9173655e+00
   1.2800000e+02   5.2075879e-04   7.7275647e-02   8.8335902e-01   5.4363524e-01   1.6919184e-02   1.8999249e+00
   1.2900000e+02   2.1932534e-04   1.2140694e-01   1.0676028e+00   5.5485156e-01   5.7516868e-03   1.8938835e+00
   1.3000000e+02   2.7787333e-04   3.1034258e-01   2.6632797e+00   5.5040384e-01   2.8589491e-03   1.8909087e+00
   1.3100000e+02   3.9758155e-04   1.5775322e-01   1.5854782e+00   5.5512829e-01   6.0450441e-03   1.8845872e+00
   1.3200000e+02   5.4342794e-04   9.1640723e-02   1.0716776e+00   5.5359092e-01   1.5481628e-02   1.8685934e+00
   1.3300000e+02   4.4382418e-04   3.7601019e-02   6.3722179e-01   5.4451441e-01   1.9651445e-02   1.8488550e+00
   1.3400000e+02   3.1979611e-04   1.9660607e-02   5.3829908e-01   5.3568701e-01   4.1613334e-02   1.8088080e+00
   1.3500000e+02   3.2905883e-04   7.1116332e-02   7.8664719e-01   5.1055410e-01   1.4218241e-02   1.8022766e+00
   1.3600000e+02   1.9206707e-04   2.3994482e-01   1.9984262e+00  -4.8252125e-01   5.4708565e-03   1.8070549e+00
   1.3700000e+02   1.5325245e-04   1.4153360e-01   1.1503472e+00  -3.8996948e-01   3.0311129e-03   1.8091980e+00
   1.3800000e+02   1.5295342e-04   7.5225407e-02   6.2470174e-01   3.9668687e-01   1.8221189e-03   1.8078928e+00
   1.3900000e+02   2.1878523e-04   4.6448471e-02   4.1407558e-01   3.7106622e-01   3.9706752e-03   1.8052414e+00
   1.4000000e+02   3.9138940e-04   1.8790873e-02   4.0832218e-01  -1.6267963e-01   1.0824589e-02   1.8085231e+00
   1.4100000e+02   7.3107699e-04   7.1225769e-02   6.9288079e-01   5.0915080e-01   1.1316997e-02   1.7981886e+00
   1.4200000e+02   2.9769047e-04   2.2778716e-01   1.9044278e+00  -7.6736743e-02   1.2899762e-03   1.7983680e+00
   1.4300000e+02   9.3716908e-05   2.4704593e-01   2.0631608e+00   5.1831189e-01   3.5323271e-03   1.7950837e+00
   1.4400000e+02   9.9371607e-05   1.2799837e-01   1.0594361e+00   5.3807929e-01   2.1535063e-03   1.7930066e+00
   1.4500000e+02   2.0408160e-04   2.0396151e-02   3.2050528e-01   5.5393170e-01   1.4863597e-02   1.7783825e+00
   1.4600000e+02   3.9900668e-04   4.0615748e-02   4.9950983e-01   5.4503239e-01   2.3644886e-02   1.7558180e+00
   1.4700000e+02   1.5891611e-04   8.9942614e-02   7.5502942e-01  -2.8803371e-01   1.7110787e-03   1.7566857e+00
   1.4800000e+02   9.9814466e-05   2.4916990e-01   2.0250773e+00  -4.9696076e-01   4.1109158e-03   1.7602857e+00
   1.4900000e+02   1.0072351e-04   5.8487953e-02   5.4148323e-01   5.4175065e-01   1.1941024e-03   1.7591479e+00
   1.5000000e+02   1.7630561e-04   5.2943321e-02   4.8597485e-01   5.8785976e-01   3.9714470e-03   1.7550500e+00
   1.5100000e+02   1.4349285e-04   1.2203973e-01   1.0301404e+00   5.7700026e-01   5.7266914e-03   1.7492700e+00
   1.5200000e+02   1.1166208e-04   5.4618432e-02   4.3525837e-01   5.7392197e-01   1.9019535e-02   1.7303900e+00
   1.5300000e+02   2.9317662e-04   1.7298903e-02   6.3174651e-01   6.0240936e-01   7.4962815e-03   1.7226070e+00
   1.5400000e+02   9.6430263e-05   1.3708319e-01   1.1230100e+00   5.4922614e-01   5.9594346e-03   1.7169902e+00
   1.5500000e+02   7.5713940e-05   2.1387248e-01   1.7770659e+00  -5.4308551e-01   3.3518946e-03   1.7201225e+00
   1.5600000e+02   9.5846881e-05   5.3180072e-02   5.0397539e-01  -4.3318596e-01   3.9740530e-03   1.7230947e+00
   1.5700000e+02   1.7232150e-04   7.0172180e-02   6.2210341e-01  -3.4346090e-01   7.1657973e-03   1.7273745e+00
   1.5800000e+02   1.0919220e-04   6.9149091e-02   6.5027773e-01   6.4688277e-01   4.9702790e-03   1.7218331e+00
   1.5900000e+02   9.0068332e-05   6.8489259e-02   5.6197441e-01   6.4739783e-01   1.0096915e-02   1.7106293e+00
   1.6000000e+02   3.1004374e-04   2.2195398e-02   6.9894957e-01   6.6936521e-01   7.4831227e-03   1.7020874e+00
   1.6100000e+02   3.1802543e-04   2.5597784e-01   2.1676058e+00   6.4991207e-01   1.2791723e-02   1.6880182e+00
   1.6200000e+02   3.5698746e-04   1.4329420e-02   3.1232985e-01   6.5088564e-01   4.3547823e-02   1.6411210e+00
   1.6300000e+02   1.2058908e-04   7.2536131e-02   5.7552331e-01   9.3265655e-02   3.5763290e-03   1.6405840e+00
   1.6400000e+02   7.8049695e-05   8.5187849e-02   7.2644911e-01  -5.8953400e-01   4.5268625e-03   1.6449733e+00
   1.6500000e+02   1.2485916e-04   1.7591478e-01   1.4766309e+00  -5.2678858e-01   3.9500414e-03   1.6484054e+00
   1.6600000e+02   1.1365598e-04   6.4597170e-02   7.0865614e-01   3.3261937e-01   1.8052733e-03   1.6474180e+00
   1.6700000e+02   1.3940762e-04   1.3298883e-01   1.1211992e+00   6.8541546e-01   8.1405346e-03   1.6382551e+00
   1.6800000e+02   1.4914063e-04   4.3431321e-02   4.3544881e-01   6.9233064e-01   1.5589533e-02   1.6206780e+00
   1.6900000e+02   3.4992928e-04   1.6767336e-02   4.8914562e-01   6.8627543e-01   3.1142518e-02   1.5864651e+00
   1.7000000e+02   2.4151854e-04   6.0317326e-02   5.4901321e-01   6.8319265e-01   8.3526692e-03   1.5774417e+00
   1.7100000e+02   1.1468782e-04   1.1681674e-01   9.2832872e-01  -3.9355622e-01   1.6919043e-03   1.5784939e+00
   1.7200000e+02   1.2175030e-04   2.0530197e-01   1.6870027e+00  -4.7032863e-01   2.2113278e-03   1.5801387e+00
   1.7300000e+02   2.9188185e-04   1.6398724e-02   5.4424846e-01   6.7808952e-01   7.7352813e-03   1.5718762e+00
   1.7400000e+02   3.7546445e-04   1.4491859e-01   1.2089119e+00   6.8367612e-01   2.1988960e-02   1.5484511e+00
   1.7500000e+02   4.3306933e-04   1.8216277e-02   4.0617935e-01   6.4574620e-01   2.8092072e-02   1.5207244e+00
   1.7600000e+02   3.2492548e-04   2.1088341e-02   5.0067963e-01   6.8801823e-01   9.5334575e-03   1.5107863e+00
   1.7700000e+02   1.0942201e-04   2.4909453e-01   2.0803081e+00  -1.5854521e-01   2.2377997e-03   1.5113260e+00
   1.7800000e+02   9.9865200e-05   1.7342417e-01   1.4925377e+00   6.0745203e-01   1.0486900e-03   1.5103638e+00
   1.7900000e+02   1.7469958e-04   4.8583967e-02   4.3061633e-01   6.8729744e-01   1.0298317e-02   1.4997160e+00
   1.8000000e+02   1.5490098e-04   6.1708285e-02   5.5541551e-01   6.8124216e-01   6.8083269e-03   1.4927788e+00
   1.8100000e+02   1.0118154e-04   4.6918206e-02   5.0442487e-01   6.9884126e-01   1.1802782e-02   1.4805196e+00
   1.8200000e+02   3.4912355e-04   1.8631164e-02   6.3532815e-01   7.0163167e-01   1.7248781e-02   1.4627151e+00
   1.8300000e+02   1.7304689e-04   8.5497964e-02   8.7863355e-01  -1.2658854e-01   7.2842955e-04   1.4628504e+00
   1.8400000e+02   1.1197897e-04   2.1406798e-01   1.7056077e+00   4.9424113e-01   1.1243428e-03   1.4620382e+00
   1.8500000e+02   1.6873183e-04   1.4586767e-01   1.1757843e+00   6.8609544e-01   5.9070565e-03   1.4561264e+00
   1.8600000e+02   2.8281670e-04   5.6858839e-02   6.0173681e-01   6.8959451e-01   2.6928551e-02   1.4293685e+00
   1.8700000e+02   1.8159254e-04   5.8302998e-02   5.8010241e-01   6.7870680e-01   2.6049339e-02   1.4043637e+00
   1.8800000e+02   8.1201016e-05   1.3609770e-01   1.1821450e+00   6.7212496e-01   6.2537841e-03   1.3984759e+00
   1.8900000e+02   1.0932664e-04   1.5112011e-01   1.3369180e+00   6.7535439e-01   4.9985588e-03   1.3937644e+00
   1.9000000e+02   1.4165783e-04   7.8257302e-02   7.4664132e-01   6.7131198e-01   1.1068375e-02   1.3834555e+00
   1.9100000e+02   1.0009649e-04   1.2602483e-01   1.0746776e+00   6.6917692e-01   1.4752416e-02   1.3698821e+00
   1.9200000e+02   5.3117776e-05   1.8722394e-02   5.0473034e-01   6.9468504e-01   6.4219221e-03   1.3637854e+00
   1.9300000e+02   9.6334827e-05   6.1289890e-02   7.2286579e-01   7.2566699e-01   7.9126436e-03   1.3559750e+00
   1.9400000e+02   1.1874972e-04   6.9154767e-02   8.3206800e-01   7.4124314e-01   4.1807266e-03   1.3517782e+00
   1.9500000e+02   4.4760942e-04   4.6406018e-02   6.6249618e-01   7.4365196e-01   1.6000239e-02   1.3357722e+00
   1.9600000e+02   1.1202600e-04   1.8577820e-01   1.5596881e+00  -6.5206875e-01   5.5032650e-03   1.3405772e+00
   1.9700000e+02   1.1530387e-04   3.4428793e-01   2.9360069e+00  -5.9607380e-01   3.4683874e-03   1.3433540e+00
   1.9800000e+02   1.5490124e-04   1.7182294e-01   1.5423204e+00  -4.1559457e-01   4.9015932e-03   1.3461038e+00
   1.9900000e+02   1.3076780e-04   3.9903679e-02   8.1571776e-01   3.7283479e-01   4.8927418e-03   1.3436622e+00
   2.0000000e+02   2.1495102e-04   4.0514223e-02   8.4438829e-01   7.5552029e-01   2.4133821e-02   1.3193334e+00
   2.0100000e+02   6.5089268e-05   4.7768922e-02   4.5065837e-01  -5.5840550e-01   4.5848820e-03   1.3227207e+00
   2.0200000e+02   8.1643132e-05   1.0157962e-01   9.5606821e-01   5.9467539e-01   3.3762765e-03   1.3200699e+00
   2.0300000e+02   2.1552801e-04   5.9472480e-02   8.7738298e-01   6.5421270e-01   1.0911251e-02   1.3106921e+00
   2.0400000e+02   1.7416045e-04   1.4903695e-01   1.2635366e+00   7.0122364e-01   1.9226211e-02   1.2931463e+00
   2.0500000e+02   1.2393133e-04   1.7120085e-01   1.4451064e+00   7.3540447e-01   1.3506289e-02   1.2803567e+00
   2.0600000e+02   1.0363485e-04   6.4855681e-02   5.3729170e-01   7.3865528e-01   2.9624513e-02   1.2526006e+00
   2.0700000e+02   7.7068688e-05   4.3682060e-02   3.8288620e-01   7.2614683e-01   2.2351401e-02   1.2324207e+00
   2.0800000e+02   1.2158506e-04   1.8834946e-02   2.9750629e-01   6.7920902e-01   1.7642564e-02   1.2250626e+00
   2.0900000e+02   7.7852254e-05   6.4173174e-02   6.3184738e-01   6.6983365e-01   8.3468606e-03   1.2182370e+00
   2.1000000e+02   9.5186688e-05   1.2403972e-01   1.1207120e+00   4.3134722e-01   6.7127322e-04   1.2178844e+00
   2.1100000e+02   3.6218217e-05   3.3297120e-01   2.7591278e+00  -7.0413439e-01   2.2527578e-03   1.2198179e+00
   2.1200000e+02   3.1056397e-05   3.1168725e-01   2.6311993e+00  -6.8623912e-01   1.0625153e-03   1.2207076e+00
   2.1300000e+02   4.0261722e-05   1.8728200e-01   1.7801779e+00  -6.6375481e-01   3.5897183e-03   1.2236206e+00
   2.1400000e+02   3.4194506e-05   5.4599493e-02   9.7460468e-01  -5.8066848e-01   2.5621981e-03   1.2254437e+00
   2.1500000e+02   8.7354161e-05   1.2311686e-02   1.1730410e+00  -3.9537232e-01   4.4769543e-03   1.2276232e+00
   2.1600000e+02   7.4705264e-05   1.0001298e-01   1.0324593e+00   6.5893618e-01   4.6147893e-03   1.2238976e+00
   2.1700000e+02   5.6925059e-05   4.2736706e-02   5.6806607e-01   8.2379407e-01   1.9588551e-02   1.2042243e+00
   2.1800000e+02   3.9394331e-04   2.3741016e-02   7.3840200e-01   7.9502966e-01   5.6333353e-02   1.1774375e+00
   2.1900000e+02   1.1336092e-04   2.4675513e-01   2.0160955e+00   7.5723448e-01   1.3510767e-02   1.1654377e+00
   2.2000000e+02   6.9994534e-05   3.0495842e-01   2.5257584e+00   7.2053811e-01   9.6128858e-03   1.1573914e+00
   2.2100000e+02   6.9817426e-05   1.4132500e-01   1.1898264e+00   7.3698410e-01   1.0352227e-02   1.1485897e+00
   2.2200000e+02   9.1032299e-05   4.1693222e-02   4.5501656e-01   7.4622538e-01   1.6536879e-02   1.1344863e+00
   2.2300000e+02   9.3468029e-05   6.4565895e-02   8.6040296e-01   7.7382469e-01   2.3778769e-02   1.1137422e+00
   2.2400000e+02   1.0695378e-04   6.6762161e-02   6.5160531e-01   8.0575100e-01   1.4206559e-02   1.1010331e+00
   2.2500000e+02   3.4941504e-04   1.3542415e-02   8.4061772e-01   8.0799633e-01   4.0967406e-02   1.0828917e+00
   2.2600000e+02   1.0817843e-04   2.7876634e-01   2.3172891e+00   7.0212348e-01   4.8711744e-03   1.0791946e+00
   2.2700000e+02   8.1598978e-05   1.9302227e-01   1.5910943e+00   7.6622443e-01   1.3067357e-03   1.0781144e+00
   2.2800000e+02   8.5936205e-05   8.2010388e-02   7.1563119e-01   8.2414293e-01   1.7495900e-02   1.0626226e+00
   2.2900000e+02   1.0906593e-04   3.9414711e-02   5.6883945e-01   7.9960549e-01   3.1901052e-02   1.0357171e+00
   2.3000000e+02   2.7886294e-04   3.4202977e-02   5.3245029e-01   7.7727296e-01   8.2216143e-02   9.7100931e-01
   2.3100000e+02   1.3194470e-04   7.0517554e-02   6.1145241e-01   7.4437635e-01   2.0983067e-02   9.5593965e-01
   2.3200000e+02   1.4181960e-04   1.2156811e-01   1.1020826e+00   7.4247769e-01   2.1119077e-02   9.4104728e-01
   2.3300000e+02   1.6988303e-04   1.4310025e-01   1.2397226e+00   7.2480539e-01   2.6655722e-02   9.2302784e-01
   2.3400000e+02   6.6302429e-05   1.3693920e-01   1.1378502e+00   7.4134762e-01   3.9683204e-03   9.2031567e-01
   2.3500000e+02   6.3410320e-05   3.0082786e-01   2.6220491e+00  -6.8635558e-01   3.9385520e-03   9.2280727e-01
   2.3600000e+02   7.3259459e-05   1.4016586e-01   1.2933393e+00  -6.6216191e-01   4.4601315e-03   9.2553776e-01
   2.3700000e+02   1.2065814e-04   1.1321058e-01   1.0984040e+00  -6.2622131e-01   1.0447577e-02   9.3162359e-01
   2.3800000e+02   1.8090007e-04   8.6414931e-02   1.0101446e+00  -5.6816398e-01   1.5804056e-02   9.4006700e-01
   2.3900000e+02   2.3115580e-04   4.4014779e-02   8.5186519e-01  -1.0844955e-01   1.1438904e-02   9.4129390e-01
   2.4000000e+02   3.8835600e-04   5.7222813e-02   9.4625772e-01   3.0181438e-01   2.2654020e-02   9.3813101e-01
   2.4100000e+02   1.3506103e-04   2.1528405e-01   1.9505127e+00   8.6188065e-01   1.9461993e-02   9.2244135e-01
   2.4200000e+02   1.1325885e-04   2.1151277e-01   1.8388307e+00   8.0059650e-01   2.9193441e-02   9.0102639e-01
   2.4300000e+02   1.6052157e-04   1.3409850e-01   1.1865633e+00   7.7118120e-01   3.8064533e-02   8.7484958e-01
   2.4400000e+02   1.9070036e-04   6.4633255e-02   7.1188324e-01   7.6147692e-01   8.5609715e-02   8.1925793e-01
   2.4500000e+02   3.4629420e-04   8.0489065e-03   4.9090541e-01   7.0512454e-01   1.4128408e-01   7.7953045e-01
   2.4600000e+02   1.5331289e-04   1.0804217e-01   9.3530939e-01   7.0722188e-01   6.1784218e-02   7.4624600e-01
   2.4700000e+02   7.6013219e-05   1.5375176e-01   1.2954813e+00   7.1461072e-01   2.2220007e-02   7.3448822e-01
   2.4800000e+02   1.5109946e-04   1.2827574e-01   1.2300532e+00   7.2137961e-01   3.4619216e-03   7.3265605e-01
   2.4900000e+02   1.1983986e-04   1.3582515e-01   1.2789993e+00  -5.4036791e-01   1.0390552e-02   7.3679755e-01
   2.5000000e+02   1.0723951e-04   1.4831633e-01   1.2986946e+00  -5.2996591e-01   2.0208748e-02   7.4479566e-01
   2.5100000e+02   1.1538369e-04   5.4179000e-02   4.9259318e-01   8.0172367e-01   1.8181413e-02   7.3398379e-01
   2.5200000e+02   1.1271467e-04   4.7480747e-02   4.7065917e-01   7.9283689e-01   4.0999155e-02   7.1036195e-01
   2.5300000e+02   2.3701257e-04   2.6498103e-02   5.3253723e-01   7.9482172e-01   4.6850682e-02   6.8420768e-01
   2.5400000e+02   1.3814351e-04   9.5601821e-02   8.0699968e-01   7.9933534e-01   1.8848532e-02   6.7394376e-01
   2.5500000e+02   1.5263863e-04   2.4514751e-01   1.9765351e+00  -8.9149499e-02   7.3409193e-03   6.7440281e-01
   2.5600000e+02   2.3777325e-04   8.0749334e-02   7.6510840e-01   5.6207158e-02   2.9388558e-02   6.7357954e-01
   2.5700000e+02   2.9976889e-04   3.5394282e-02   4.9949753e-01   5.0180736e-01   6.0860401e-02   6.5397032e-01
   2.5800000e+02   2.3203914e-04   6.7159934e-02   6.1034911e-01  -1.7470987e-01   3.0239126e-02   6.5771358e-01
   2.5900000e+02   6.1666380e-05   1.4590133e-01   1.1845551e+00  -2.4448046e-01   8.9760238e-03   6.5918176e-01
   2.6000000e+02   5.7121302e-05   2.6270183e-01   2.1406832e+00  -3.6919588e-01   2.2997331e-03   6.5974295e-01
   2.6100000e+02   7.3694012e-05   1.7838845e-01   1.5331006e+00  -4.7959686e-01   1.4999816e-03   6.6021813e-01
   2.6200000e+02   1.3558468e-04   8.1399849e-02   8.2315236e-01  -4.7612413e-01   5.2290531e-03   6.6186882e-01
   2.6300000e+02   1.7212888e-04   8.4562171e-02   9.0837121e-01  -4.4553384e-01   1.0699745e-02   6.6505424e-01
   2.6400000e+02   5.1074103e-04   1.8177147e-02   6.4080889e-01  -4.5506516e-02   5.4938527e-02   6.6613561e-01
   2.6500000e+02   2.9551506e-04   2.3520671e-01   2.0618400e+00  -2.5710559e-01   1.2349722e-02   6.6829800e-01
   2.6600000e+02   8.6658294e-05   2.0205323e-01   1.6699056e+00  -5.5138711e-02   2.7912022e-02   6.6958562e-01
   2.6700000e+02   9.5421567e-05   1.5622659e-01   1.3085044e+00   6.5190134e-02   1.6797172e-02   6.6894657e-01
   2.6800000e+02   1.1666835e-04   5.7479351e-02   6.5881623e-01   8.0306965e-02   2.1273679e-02   6.6795436e-01
   2.6900000e+02   2.2425269e-04   2.7016625e-02   4.8716790e-01   5.7931235e-02   4.9251211e-02   6.6685779e-01
   2.7000000e+02   2.2315898e-04   7.4833248e-02   6.6755201e-01   9.0176826e-02   3.4733068e-02   6.6516922e-01
   2.7100000e+02   9.5199882e-05   1.2120515e-01   1.0088723e+00  -8.6600435e-02   3.2416977e-03   6.6535942e-01
   2.7200000e+02   1.1760442e-04   3.1476633e-01   2.6577983e+00   4.4733864e-02   5.0827528e-03   6.6521671e-01
   2.7300000e+02   1.0410460e-04   4.3506149e-02   3.8118747e-01   1.0402842e-01   6.1552922e-03   6.6480323e-01
   2.7400000e+02   1.1025789e-04   1.4226625e-02   2.7720964e-01   8.0926652e-02   1.2565113e-02   6.6417941e-01
   2.7500000e+02   1.9949712e-04   1.1854117e-02   2.9847512e-01  -5.1154024e-02   2.1121241e-02   6.6504460e-01
   2.7600000e+02   8.2965976e-05   7.8312966e-02   6.4542634e-01  -3.5447188e-02   1.0732613e-02   6.6533585e-01
   2.7700000e+02   7.0352978e-05   1.5250433e-01   1.2247511e+00  -5.9103005e-02   9.4735539e-03   6.6573812e-01
   2.7800000e+02   1.1764670e-04   2.0115729e-02   6.1416257e-01  -3.3919814e-02   1.2708444e-02   6.6581322e-01
   2.7900000e+02   6.6405439e-05   2.0237817e-01   1.6822488e+00  -1.7028141e-02   4.3310763e-03   6.6586856e-01
   2.8000000e+02   2.9313243e-05   1.2609957e-01   1.0173974e+00   2.2582680e-02   4.3371801e-03   6.6580961e-01
   2.8100000e+02   3.7640953e-05   1.1993936e-01   1.1030829e+00   5.3940612e-02   2.4698896e-03   6.6572293e-01
   2.8200000e+02   5.0806023e-05   8.2712710e-02   8.1099344e-01   6.2207419e-02   5.0618172e-03   6.6552180e-01
   2.8300000e+02   1.2200424e-04   3.7908616e-02   5.5026902e-01   9.1964508e-02   9.8369467e-03   6.6495169e-01
   2.8400000e+02   4.6098305e-05   9.6594068e-02   8.1970209e-01   4.3046985e-02   9.1683179e-03   6.6471716e-01
   2.8500000e+02   4.8146346e-05   2.3548104e-01   1.9672986e+00   8.4398377e-02   3.2225781e-03   6.6453980e-01
   2.8600000e+02   5.6351151e-05   7.5244209e-02   6.7801179e-01   9.3767992e-02   5.3208636e-03   6.6421757e-01
   2.8700000e+02   8.9159942e-05   3.8731479e-02   4.9396138e-01   7.8079296e-02   1.0853116e-02   6.6369362e-01
   2.8800000e+02   1.2827856e-04   5.1657408e-02   5.1830916e-01   4.5161887e-02   3.2284705e-02   6.6307153e-01
   2.8900000e+02   5.0930363e-05   8.0254854e-02   6.8108568e-01   1.4551538e-01   1.7691423e-03   6.6290184e-01
   2.9000000e+02   2.6991641e-05   1.3615815e-01   1.1795880e+00  -2.2198135e-02   2.3099752e-03   6.6293760e-01
   2.9100000e+02   2.7388834e-05   1.3230229e-01   1.1517464e+00   1.4008447e-02   5.6339744e-04   6.6293248e-01
   2.9200000e+02   5.7963832e-05   5.6048496e-02   6.3875494e-01   2.0806111e-01   1.1433454e-03   6.6277519e-01
   2.9300000e+02   7.5922693e-05   2.9841683e-01   2.5949525e+00   1.8483311e-01   2.1141482e-03   6.6251763e-01
   2.9400000e+02   1.6315115e-04   1.4525986e-01   1.3575739e+00   1.8130624e-01   2.5403115e-02   6.5967391e-01
   2.9500000e+02   1.6815160e-04   5.4652754e-02   8.3275982e-01   1.7736619e-01   2.2286052e-02   6.5722563e-01
   2.9600000e+02   1.6845006e-04   8.8784401e-03   4.3884442e-01   1.6976406e-01   7.3294879e-02   6.5528867e-01
   2.9700000e+02   7.5981464e-05   1.4156726e-01   1.2972048e+00   1.5241815e-01   3.3217217e-02   6.5232583e-01
   2.9800000e+02   8.3944069e-05   5.9146506e-02   6.6295840e-01   1.4827499e-01   1.7033838e-02   6.5077104e-01
   2.9900000e+02   1.4654032e-04   4.8624809e-02   7.1613641e-01   3.1664982e-01   2.6487931e-03   6.5049864e-01
   3.0000000e+02   5.5180630e-05   2.7274350e-01   2.2972068e+00   1.1091970e-01   9.5136238e-04   6.5043028e-01
   3.0100000e+02   4.7667534e-05   2.7998406e-01   2.3576157e+00  -3.1656399e-02   2.8365326e-03   6.5049130e-01
   3.0200000e+02   6.5204686e-05   1.3572635e-01   1.1982983e+00  -1.8038395e-02   5.1717440e-03   6.5056068e-01
   3.0300000e+02   7.2147336e-05   8.4769696e-02   8.8515836e-01   8.6196289e-02   4.5938274e-03   6.5030990e-01
   3.0400000e+02   2.1321711e-04   8.1643660e-03   6.7914909e-01   3.5611537e-01   6.9973912e-03   6.4950313e-01
   3.0500000e+02   6.7270404e-05   1.3638216e-01   1.2961899e+00   3.5563902e-01   2.3047053e-03   6.4897228e-01
   3.0600000e+02   4.0399405e-05   2.0050463e-01   1.6490247e+00   2.0240811e-01   6.1174743e-03   6.4818036e-01
   3.0700000e+02   5.4914645e-05   1.4754747e-01   1.2606158e+00   1.6944115e-01   9.5770344e-03   6.4715745e-01
   3.0800000e+02   1.9290389e-04   4.2418913e-02   7.0404577e-01   1.7412561e-01   1.2831937e-02   6.4576324e-01
   3.0900000e+02   8.2373708e-05   2.1158257e-01   1.8698434e+00  -1.4683092e-02   7.9469910e-04   6.4577098e-01
   3.1000000e+02   5.1434319e-05   3.0193970e-01   2.7055944e+00   1.6977165e-01   3.6816000e-03   6.4537160e-01
   3.1100000e+02   1.2988918e-04   3.1295605e-01   2.8831366e+00   1.7342451e-01   1.0757979e-02   6.4420383e-01
   3.1200000e+02   1.5987706e-04   2.1870901e-01   2.2935004e+00   1.6624027e-01   1.4487371e-02   6.4271823e-01
   3.1300000e+02   1.0915110e-04   3.5401711e-02   7.6839840e-01   1.5523044e-01   2.1344399e-02   6.4073204e-01
   3.1400000e+02   5.1209579e-05   8.8747370e-02   9.6241973e-01   1.5342121e-01   1.3732062e-02   6.3944127e-01
   3.1500000e+02   4.0550477e-05   1.3821345e-01   1.2790108e+00  -5.4683999e-02   1.6415862e-03   6.3949953e-01
   3.1600000e+02   8.4746059e-05   2.2518138e-01   2.0355085e+00   3.5019092e-01   1.4195523e-03   6.3918219e-01
   3.1700000e+02   9.4038766e-05   1.5401152e-01   1.4142501e+00   2.0357191e-01   9.6088954e-03   6.3796022e-01
   3.1800000e+02   6.9520761e-05   2.7485101e-02   4.4502992e-01   1.8462463e-01   2.0172969e-02   6.3571003e-01
   3.1900000e+02   7.0695446e-05   3.3473269e-02   5.2369312e-01   2.5204497e-01   4.0969172e-03   6.3505859e-01
   3.2000000e+02   4.3229056e-05   2.4714223e-01   2.1714522e+00   1.5436868e-01   2.1425777e-03   6.3484997e-01
   3.2100000e+02   3.8814761e-05   2.0369798e-01   1.6870229e+00   1.8738696e-01   2.6904233e-03   6.3453213e-01
   3.2200000e+02   5.2433113e-05   1.4746467e-01   1.3504178e+00   2.2476761e-01   4.2587126e-03   6.3393021e-01
   3.2300000e+02   5.9687224e-05   8.1080215e-02   8.7210906e-01   2.6432890e-01   7.2785781e-03   6.3272622e-01
   3.2400000e+02   4.7144936e-05   2.2740824e-02   3.9297586e-01   3.3162306e-01   6.1758406e-03   6.3144112e-01
   3.2500000e+02   7.0698154e-05   1.6077937e-02   6.2962932e-01   3.7364821e-01   6.0980269e-03   6.3001250e-01
   3.2600000e+02   4.0092864e-05   1.6444484e-01   1.4089224e+00  -2.5124408e-03   2.2747279e-03   6.3001773e-01
   3.2700000e+02   3.1142978e-05   1.9373402e-01   1.5595182e+00  -6.6963045e-02   1.6799024e-03   6.3008948e-01
   3.2800000e+02   7.1351469e-05   5.2460179e-02   4.9342477e-01   4.8606914e-01   4.3847589e-03   6.2875121e-01
   3.2900000e+02   5.1862631e-05   9.0735636e-02   8.0881132e-01   4.7316893e-02   5.1533400e-03   6.2860623e-01
   3.3000000e+02   7.6945155e-05   1.3802897e-01   1.2135720e+00   2.5115464e-01   7.6694320e-03   6.2741275e-01
   3.3100000e+02   9.4447679e-05   9.8920931e-02   8.7404579e-01   3.3881197e-01   1.3719204e-02   6.2454890e-01
   3.3200000e+02   1.4300478e-04   9.0791806e-03   4.8436705e-01   5.2381546e-01   2.9979853e-02   6.1494792e-01
   3.3300000e+02   3.4942689e-04   3.9261342e-02   4.6021361e-01   5.2559239e-01   2.1553495e-02   6.0808613e-01
   3.3400000e+02   9.7306135e-05   1.6300931e-01   1.3240245e+00  -5.3946292e-01   5.0175605e-03   6.0973750e-01
   3.3500000e+02   6.0325003e-05   3.4787199e-01   2.8546225e+00   5.2385936e-01   6.1415260e-03   6.0778416e-01
   3.3600000e+02   7.5813178e-05   2.4885266e-01   2.1758346e+00   5.3732656e-01   6.8669557e-03   6.0555179e-01
   3.3700000e+02   9.1260087e-05   9.0511497e-02   1.0312610e+00   5.4762655e-01   5.4517089e-03   6.0375024e-01
   3.3800000e+02   7.4454028e-05   6.2083822e-02   8.2832241e-01   5.4817737e-01   1.6913754e-02   5.9821339e-01
   3.3900000e+02   1.1285349e-04   8.0579151e-03   5.3690272e-01  -3.2269313e-01   1.0610767e-02   5.9872735e-01
   3.4000000e+02   4.8407946e-05   1.2471532e-01   1.0123791e+00   5.4132842e-01   2.5818373e-03   5.9789197e-01
   3.4100000e+02   2.1806450e-05   1.1327712e-01   1.0152609e+00  -3.7656615e-01   2.6588901e-03   5.9849242e-01
   3.4200000e+02   3.1155871e-05   7.8632517e-02   9.0302295e-01  -3.9136124e-01   1.9033615e-03   5.9893915e-01
   3.4300000e+02   7.9589524e-05   7.5360479e-02   8.0288646e-01  -4.0017443e-01   3.7201261e-03   5.9983427e-01
   3.4400000e+02   2.0565948e-05   2.1200515e-01   1.7850427e+00   4.5157797e-01   1.0676743e-03   5.9954534e-01
   3.4500000e+02   2.0602621e-05   3.1154100e-01   2.6294986e+00   5.4648303e-01   7.2102803e-04   5.9930921e-01
   3.4600000e+02   4.1875961e-05   1.9786132e-01   1.7998671e+00   5.7549065e-01   1.3436665e-03   5.9884615e-01
   3.4700000e+02   5.5807694e-05   9.6635573e-02   1.1903248e+00   5.9201368e-01   1.8250075e-03   5.9819978e-01
   3.4800000e+02   4.3786825e-05   4.2123806e-02   8.2662917e-01   6.0901438e-01   3.1804611e-03   5.9704301e-01
   3.4900000e+02   4.8576057e-05   5.7256268e-02   6.7191529e-01   5.8729719e-01   1.3254129e-03   5.9657861e-01
   3.5000000e+02   2.0843886e-05   1.2408514e-01   1.0377669e+00  -2.2816318e-01   2.4450400e-04   5.9661191e-01
   3.5100000e+02   3.1550212e-05   3.3030642e-01   2.8921043e+00   4.2220087e-01   2.1718472e-04   5.9655721e-01
   3.5200000e+02   5.7830420e-05   2.7219126e-01   2.5943702e+00   6.3356940e-01   9.0834744e-04   5.9621404e-01
   3.5300000e+02   6.7996668e-05   1.4972982e-01   1.7822058e+00   6.9693121e-01   2.0154908e-03   5.9537719e-01
   3.5400000e+02   4.0931348e-05   3.1124188e-02   6.7262606e-01   7.1049339e-01   2.8167130e-03   5.9418686e-01
   3.5500000e+02   2.6285130e-05   5.4628515e-02   6.6479804e-01   7.3667694e-01   2.0547870e-03   5.9328800e-01
   3.5600000e+02   1.9306158e-05   8.7257359e-02   7.3385010e-01   7.4795767e-01   1.7056039e-03   5.9253151e-01
   3.5700000e+02   3.3391627e-05   2.0270391e-01   1.7123016e+00   7.4853423e-01   2.9567093e-03   5.9122126e-01
   3.5800000e+02   3.8166627e-05   4.3088008e-02   4.3804798e-01   7.6938905e-01   5.4688318e-03   5.8873723e-01
   3.5900000e+02   2.1576049e-05   1.5443979e-01   1.3032424e+00  -5.4082081e-01   1.0836541e-03   5.8908251e-01
   3.6000000e+02   2.0431369e-05   8.1531201e-02   6.9915684e-01   4.3721738e-01   5.9824075e-04   5.8892851e-01
   3.6100000e+02   3.2411570e-05   3.0373463e-02   3.9384059e-01   7.9919998e-01   6.0101833e-03   5.8610355e-01
   3.6200000e+02   1.3212821e-04   2.1183654e-02   4.5928661e-01   8.1866394e-01   2.3820948e-02   5.8040249e-01
   3.6300000e+02   6.6316232e-05   1.8387045e-01   1.5369765e+00   8.1073866e-01   7.2266996e-03   5.7700716e-01
   3.6400000e+02   3.2708661e-05   1.0520594e-01   8.8268169e-01   8.2425079e-01   1.0237946e-02   5.7214778e-01
   3.6500000e+02   9.1092565e-05   5.0402439e-02   6.2994381e-01   8.1880280e-01   1.0603110e-02   5.6719117e-01
   3.6600000e+02   2.8732753e-05   1.9506443e-01   1.6668357e+00  -7.8286122e-01   2.2672055e-03   5.6819845e-01
   3.6700000e+02   1.8164119e-05   2.1852408e-01   1.8347889e+00   2.0919235e-01   3.3063519e-04   5.6815918e-01
   3.6800000e+02   2.4693471e-05   1.6425765e-01   1.4860188e+00   8.1920968e-01   1.7028485e-03   5.6736687e-01
   3.6900000e+02   2.5121969e-05   1.0992706e-01   1.2021043e+00   3.8344279e-01   7.6515822e-04   5.6720055e-01
   3.7000000e+02   6.6213288e-05   2.1170246e-02   5.6825225e-01   8.5070807e-01   1.0011628e-02   5.6478711e-01
   3.7100000e+02   3.4428643e-05   1.3747929e-01   1.2132335e+00   2.8333589e-01   5.7382601e-04   5.6469537e-01
   3.7200000e+02   5.0549098e-05   2.2838744e-01   1.9415196e+00   8.6220584e-01   3.5451438e-03   5.6297021e-01
   3.7300000e+02   8.7966166e-05   2.0824134e-01   1.8972819e+00   8.7134923e-01   8.7806171e-03   5.5866820e-01
   3.7400000e+02   8.2705983e-05   7.3321844e-02   1.0548624e+00   8.7058287e-01   1.6114098e-02   5.5084864e-01
   3.7500000e+02   1.7966073e-04   2.2204813e-02   6.7315416e-01   8.6380554e-01   4.0345695e-02   5.4127883e-01
   3.7600000e+02   5.8544383e-05   1.7269619e-01   1.5856658e+00   8.6543578e-01   8.5430292e-03   5.3728191e-01
   3.7700000e+02   5.0013725e-05   3.1031303e-01   2.7049728e+00   8.5767829e-01   5.6014176e-03   5.3470293e-01
   3.7800000e+02   8.6006184e-05   3.0367985e-01   2.8238748e+00   8.5196398e-01   6.7587520e-03   5.3162736e-01
   3.7900000e+02   1.0684237e-04   1.5996226e-01   1.7603323e+00   8.5460085e-01   1.4312036e-02   5.2513985e-01
   3.8000000e+02   1.0163816e-04   4.4946553e-02   8.1589448e-01   8.5314782e-01   2.1883247e-02   5.1537055e-01
   3.8100000e+02   1.2531786e-04   2.6723747e-02   4.8744023e-01   8.5529308e-01   5.2541458e-02   4.9241058e-01
   3.8200000e+02   3.6750844e-05   1.3368866e-01   1.2639918e+00  -8.3629769e-01   1.9095154e-02   5.0030056e-01
   3.8300000e+02   2.6878535e-05   1.2089024e-01   1.0603451e+00   8.0691938e-01   1.0869252e-03   4.9986187e-01
   3.8400000e+02   3.3769041e-05   1.3714010e-01   1.1902868e+00   8.6205352e-01   5.0698566e-03   4.9767888e-01
   3.8500000e+02   1.0193709e-04   4.5850061e-02   6.8999421e-01   8.6135384e-01   1.5700211e-02   4.9096460e-01
   3.8600000e+02   4.0291892e-05   2.3621338e-01   2.0638422e+00  -8.2697137e-01   1.2249857e-03   4.9146208e-01
   3.8700000e+02   2.6488787e-05   3.6151761e-01   3.1052122e+00   8.6895353e-01   2.3822805e-03   4.9044505e-01
   3.8800000e+02   3.8654562e-05   2.5856657e-01   2.3674736e+00   8.6792443e-01   4.8828865e-03   4.8836800e-01
   3.8900000e+02   5.7776202e-05   1.3511135e-01   1.4394532e+00   8.7302917e-01   8.8377876e-03   4.8460450e-01
   3.9000000e+02   7.8252911e-05   9.4401783e-02   1.1774463e+00   8.7702215e-01   1.8033808e-02   4.7695845e-01
   3.9100000e+02   6.7112747e-05   3.3756879e-02   8.8883855e-01   8.8521159e-01   1.6238871e-02   4.7011606e-01
   3.9200000e+02   8.3700605e-05   1.9411098e-02   5.7325235e-01   8.9347212e-01   2.5601240e-02   4.5939443e-01
   3.9300000e+02   6.5022627e-05   1.2781083e-01   1.1293111e+00   8.9944256e-01   1.3291963e-02   4.5391005e-01
   3.9400000e+02   1.2729472e-04   8.7675841e-02   8.2291514e-01   8.8578430e-01   1.1924281e-02   4.4912272e-01
   3.9500000e+02   7.9717317e-05   1.9463946e-01   1.6196225e+00   8.6028872e-01   7.7546460e-03   4.4613005e-01
   3.9600000e+02   4.7722696e-05   1.3141793e-01   1.0960796e+00   8.3846132e-01   1.1966886e-02   4.4166327e-01
   3.9700000e+02   4.0129794e-05   5.9583205e-02   5.0989265e-01   8.9434914e-01   7.5025079e-03   4.3870227e-01
   3.9800000e+02   5.5151999e-05   3.7639922e-02   4.1680832e-01   9.0207466e-01   2.2617561e-02   4.2977288e-01
   3.9900000e+02   1.3064851e-04   5.9134353e-02   6.0447830e-01   9.0208994e-01   3.5826900e-02   4.1593610e-01
   4.0000000e+02   5.2849904e-05   1.2321779e-01   1.0213868e+00   8.9819934e-01   6.9126692e-03   4.1335550e-01
   4.0100000e+02   5.3788182e-05   2.5776958e-01   2.1583861e+00   8.9868675e-01   8.0844544e-03   4.1035493e-01
   4.0200000e+02   4.3029505e-05   7.3775250e-02   7.3183319e-01   9.0268741e-01   1.1741288e-02   4.0601099e-01
   4.0300000e+02   9.7714579e-05   5.7325650e-02   5.8448666e-01   9.0282062e-01   2.8525725e-02   3.9558609e-01
   4.0400000e+02   6.3024973e-05   7.9931242e-02   7.0845576e-01   8.7621415e-01   6.7587465e-03   3.9324550e-01
   4.0500000e+02   5.6042566e-05   1.8559051e-01   1.6392351e+00  -3.2799901e-01   1.8396712e-03   3.9348338e-01
   4.0600000e+02   9.3589602e-05   2.8410050e-02   5.8395528e-01   8.8607925e-01   7.9975663e-03   3.9069769e-01
   4.0700000e+02   4.6917418e-05   1.8259647e-01   1.5682603e+00   8.2229558e-01   2.3432143e-03   3.8994524e-01
   4.0800000e+02   4.0303122e-05   1.3624090e-01   1.1456017e+00   9.0399915e-01   3.3260333e-03   3.8877317e-01
   4.0900000e+02   5.5056990e-05   8.9732566e-02   7.4513416e-01   9.1236489e-01   2.0076928e-02   3.8166520e-01
   4.1000000e+02   7.3402531e-05   2.6981070e-02   6.1639643e-01   9.1898019e-01   1.1666268e-02   3.7757742e-01
   4.1100000e+02   6.6789566e-05   8.6354719e-02   7.8008660e-01   9.2340311e-01   1.1426802e-02   3.7359707e-01
   4.1200000e+02   3.1630554e-05   1.7045592e-01   1.4319239e+00  -8.9507315e-01   4.0935430e-03   3.7496656e-01
   4.1300000e+02   3.4201158e-05   1.4153888e-01   1.1653731e+00  -6.9088172e-01   1.5517316e-03   3.7536878e-01
   4.1400000e+02   7.8855788e-05   1.1756785e-01   1.0819244e+00   4.0578353e-01   3.7940289e-03   3.7479314e-01
   4.1500000e+02   1.1347112e-04   1.0709347e-01   1.1682363e+00   8.4801445e-01   1.2043991e-02   3.7097291e-01
   4.1600000e+02   2.6616236e-04   3.0659298e-02   7.2379906e-01   9.1169532e-01   3.3986287e-02   3.5951559e-01
   4.1700000e+02   5.0696663e-05   1.5267993e-01   1.4061583e+00   8.9230877e-01   1.6366399e-02   3.5427522e-01
   4.1800000e+02   2.2960797e-05   2.8420150e-01   2.4706874e+00   8.6275411e-01   4.8639258e-03   3.5278963e-01
   4.1900000e+02   3.5569284e-05   1.1939370e-01   1.0145905e+00   9.2550911e-01   1.3250297e-02   3.4846777e-01
   4.2000000e+02   3.6108866e-05   2.6532858e-02   3.0847169e-01   9.4110028e-01   1.4551379e-02   3.4370002e-01
   4.2100000e+02   3.7348069e-05   4.5275024e-02   3.8627279e-01   9.4401543e-01   3.8012108e-02   3.3139471e-01
   4.2200000e+02   8.0631648e-05   2.1092753e-02   2.5550020e-01   9.4472661e-01   5.5175909e-02   3.1417758e-01
   4.2300000e+02   1.2246899e-04   6.2515848e-02   7.7055420e-01   9.3552465e-01   4.6000209e-02   3.0070051e-01
   4.2400000e+02   4.7159987e-05   1.8551028e-01   1.5065153e+00   9.1106208e-01   2.3192032e-02   2.9436093e-01
   4.2500000e+02   4.7431301e-05   1.3976125e-01   1.1416126e+00  -7.8963564e-01   6.7994922e-03   2.9594394e-01
   4.2600000e+02   5.7905730e-05   3.5517491e-02   3.3491059e-01   7.2111480e-01   1.1119263e-02   2.9357983e-01
   4.2700000e+02   1.1054375e-04   2.5458868e-02   3.0686072e-01   9.0559336e-01   5.8016302e-02   2.7824919e-01
   4.2800000e+02   1.6330234e-04   3.8290587e-02   3.9503555e-01   9.1277217e-01   1.1962975e-01   2.4823849e-01
   4.2900000e+02   6.4616715e-05   9.2598558e-02   7.8791043e-01   9.0879787e-01   2.6683238e-02   2.4223456e-01
   4.3000000e+02   6.4947567e-05   1.8328643e-01   1.5107182e+00   9.0663290e-01   4.7615550e-02   2.3182842e-01
   4.3100000e+02   2.6037467e-04   1.9374289e-02   6.9395732e-01   8.9449098e-01   1.5760361e-01   2.1564214e-01
   4.3200000e+02   1.0049156e-04   2.6568917e-01   2.2651040e+00   8.1080381e-01   5.4857394e-03   2.1468411e-01
   4.3300000e+02   3.4093876e-05   3.3577119e-01   2.7813866e+00   8.7777941e-01   1.8847701e-02   2.1114125e-01
   4.3400000e+02   4.8359532e-05   2.5744687e-01   2.2809059e+00   8.6420695e-01   2.8200779e-02   2.0601725e-01
   4.3500000e+02   4.4503574e-05   7.3171269e-02   7.5168515e-01   8.4264044e-01   1.9416027e-02   2.0265810e-01
   4.3600000e+02   3.5855338e-05   6.3022288e-02   6.4751840e-01   8.3882830e-01   3.3291957e-02   1.9703286e-01
   4.3700000e+02   4.6935306e-05   6.3416481e-02   7.1140261e-01   8.4009048e-01   2.9052329e-02   1.9224904e-01
   4.3800000e+02   2.6465599e-05   7.4608094e-02   6.2295497e-01   8.2882474e-01   3.6184661e-02   1.8652396e-01
   4.3900000e+02   1.2267779e-04   1.6503139e-02   6.7125762e-01  -6.7292905e-01   1.3718515e-02   1.8825539e-01
   4.4000000e+02   2.4722677e-05   1.6916318e-01   1.3575908e+00   8.1146123e-01   5.6199466e-03   1.8739790e-01
   4.4100000e+02   2.2739495e-05   3.5644809e-01   2.9130990e+00  -7.9870161e-01   8.3393447e-03   1.8864843e-01
   4.4200000e+02   3.3296526e-05   1.7921639e-01   1.5106567e+00  -7.8080025e-01   1.5435201e-02   1.9093065e-01
   4.4300000e+02   4.4397718e-05   9.7050389e-02   9.4701410e-01  -7.6455040e-01   2.2676609e-02   1.9426094e-01
   4.4400000e+02   4.1522211e-05   3.9814033e-02   6.4966988e-01  -7.3034073e-01   2.7177311e-02   1.9814959e-01
   4.4500000e+02   8.2567121e-05   1.7127041e-02   4.3158200e-01  -5.0608002e-01   3.0959010e-02   1.9971939e-01
   4.4600000e+02   3.3688677e-05   1.2123082e-01   9.9212183e-01   7.5714834e-01   5.7037437e-03   1.9885828e-01
   4.4700000e+02   2.1672818e-05   1.3741490e-01   1.1687931e+00   8.6381940e-01   1.1501083e-02   1.9688602e-01
   4.4800000e+02   3.3939893e-05   1.1985806e-01   1.0418574e+00   8.6332642e-01   1.4630571e-02   1.9440460e-01
   4.4900000e+02   2.5692986e-05   8.6195074e-02   7.7163870e-01   8.6434349e-01   6.2000610e-03   1.9336373e-01
   4.5000000e+02   3.1528048e-05   2.7030415e-01   2.3520237e+00   8.1572493e-01   2.1336592e-03   1.9302734e-01
   4.5100000e+02   3.7640830e-05   9.5558040e-02   9.2699066e-01   8.0551877e-01   6.2320648e-03   1.9205965e-01
   4.5200000e+02   2.4082452e-05   3.5249039e-02   3.4728904e-01   8.0276563e-01   8.1135170e-03   1.9081098e-01
   4.5300000e+02   2.3952885e-05   4.3048824e-02   4.1894499e-01   8.3298033e-01   2.9044114e-03   1.9034960e-01
   4.5400000e+02   3.8999274e-05   2.6419592e-01   2.3821604e+00   8.5479207e-01   2.8149221e-03   1.8989179e-01
   4.5500000e+02   5.8699953e-05   1.8323013e-01   1.6520233e+00   8.5495456e-01   1.2613579e-02   1.8784810e-01
   4.5600000e+02   7.0669276e-05   4.2500285e-02   5.5490858e-01   8.5171588e-01   2.0152962e-02   1.8463442e-01
   4.5700000e+02   4.9954066e-05   1.2591165e-02   4.6254974e-01   8.3302336e-01   2.4981723e-02   1.8081012e-01
   4.5800000e+02   1.6960547e-05   1.8521230e-01   1.7024330e+00   7.5804463e-03   1.1471035e-03   1.8080866e-01
   4.5900000e+02   1.2349670e-05   1.6449332e-01   1.4608123e+00  -1.2180439e-01   9.3420113e-04   1.8082931e-01
   4.6000000e+02   1.3707166e-05   6.8447955e-02   5.9310954e-01   5.5498172e-01   1.1030655e-03   1.8071869e-01
   4.6100000e+02   2.5324283e-05   6.2264133e-02   5.5514984e-01   7.3573453e-01   8.9153185e-03   1.7953662e-01
   4.6200000e+02   5.1607783e-05   2.5138729e-02   4.6782836e-01   7.5161195e-01   1.4112568e-02   1.7764010e-01
   4.6300000e+02   3.8714388e-05   7.8797778e-02   8.7888279e-01   7.5288109e-01   1.6294907e-02   1.7547113e-01
   4.6400000e+02   8.3407352e-05   5.1411078e-02   8.4139281e-01   7.6469058e-01   3.0090018e-02   1.7346072e-01
   4.6500000e+02   1.6863527e-05   2.6118266e-01   2.1705678e+00   7.6332055e-01   4.8958731e-03   1.7281335e-01
   4.6600000e+02   1.8567385e-05   2.8267400e-01   2.4082841e+00  -9.2586989e-02   9.8630048e-04   1.7282921e-01
   4.6700000e+02   2.1089572e-05   8.8980107e-02   8.2658371e-01   7.2203377e-01   2.2268503e-03   1.7255153e-01
   4.6800000e+02   1.6868032e-05   3.4268187e-02   4.3136604e-01   7.8840792e-01   9.0183313e-03   1.7132734e-01
   4.6900000e+02   2.6611567e-05   1.7437327e-02   3.8059735e-01   5.9859037e-01   2.4144555e-03   1.7108005e-01
   4.7000000e+02   1.3438678e-05   1.0338676e-01   8.9040764e-01   6.8716876e-01   1.0613178e-03   1.7095533e-01
   4.7100000e+02   1.5917266e-05   1.1969505e-01   1.0703323e+00  -2.9669680e-01   1.8624395e-03   1.7105007e-01
   4.7200000e+02   2.5949168e-05   1.2632141e-01   1.1071181e+00   4.7602509e-02   2.7239135e-03   1.7102852e-01
   4.7300000e+02   1.5498945e-05   1.6108568e-01   1.3308664e+00   8.1959433e-02   1.2234357e-03   1.7101150e-01
   4.7400000e+02   1.3539754e-05   1.9906815e-01   1.6708749e+00   3.8364305e-01   1.9337332e-03   1.7088490e-01
   4.7500000e+02   1.7051170e-05   9.6131628e-02   8.6326950e-01   6.8552118e-01   2.2366789e-03   1.7062312e-01
   4.7600000e+02   2.3888414e-05   6.3969358e-02   5.9126917e-01   7.4779888e-01   7.2921889e-03   1.6969470e-01
   4.7700000e+02   3.6269376e-05   2.3862852e-02   5.5484315e-01   7.3261025e-01   1.0541354e-02   1.6838860e-01
   4.7800000e+02   2.7788933e-05   6.3718970e-02   6.5071169e-01   7.8103137e-01   9.0815344e-03   1.6719696e-01
   4.7900000e+02   1.6384095e-05   2.2902645e-01   1.9239808e+00   3.0055455e-01   8.5801901e-04   1.6715389e-01
   4.8000000e+02   1.7641977e-05   1.3458498e-01   1.1091115e+00   7.1306041e-01   2.6916964e-03   1.6683337e-01
   4.8100000e+02   2.6860743e-05   7.9169631e-02   7.1474309e-01   8.0766298e-01   7.7955576e-03   1.6578473e-01
   4.8200000e+02   3.5338212e-05   6.0099177e-02   6.4402555e-01   8.1452820e-01   1.9746494e-02   1.6312929e-01
   4.8300000e+02   5.7488803e-05   1.7702122e-02   4.8717341e-01   8.1387869e-01   4.0547415e-02   1.6044911e-01
   4.8400000e+02   2.3632870e-05   1.3221578e-01   1.2089295e+00   8.0756755e-01   1.7470149e-02   1.5819408e-01
   4.8500000e+02   2.1966112e-05   2.3325801e-01   1.9865160e+00   7.8543924e-01   9.4093521e-03   1.5702765e-01
   4.8600000e+02   2.1778394e-05   4.7945341e-02   5.2919122e-01   7.8769019e-01   2.2180234e-02   1.5429912e-01
   4.8700000e+02   4.9018828e-05   2.0649999e-02   4.9104017e-01   7.7645419e-01   4.0157501e-02   1.4953899e-01
   4.8800000e+02   5.0673700e-05   5.3819567e-02   4.8069163e-01   7.7705494e-01   4.2911713e-02   1.4460906e-01
   4.8900000e+02   1.1829786e-05   1.8084280e-01   1.4848511e+00  -7.5438402e-01   1.9970069e-02   1.4679985e-01
   4.9000000e+02   1.0625222e-05   1.6764084e-01   1.4317727e+00  -7.1487912e-01   3.6251317e-03   1.4718076e-01
   4.9100000e+02   1.3850077e-05   7.0922471e-02   7.8319763e-01  -2.8777092e-01   2.5824616e-03   1.4729059e-01
   4.9200000e+02   3.0844034e-05   2.4006230e-02   6.8474671e-01   5.9821346e-01   5.2103054e-03   1.4683279e-01
   4.9300000e+02   3.5159163e-05   9.1739522e-02   9.2406105e-01   3.9508928e-01   6.9338622e-03   1.4643353e-01
   4.9400000e+02   1.6702997e-05   1.5170306e-01   1.3093333e+00   7.7483975e-01   8.3884098e-03   1.4548383e-01
   4.9500000e+02   1.9009388e-05   1.9707675e-01   1.6569288e+00   7.8729028e-01   7.9919287e-03   1.4457023e-01
   4.9600000e+02   2.7531509e-05   7.2071795e-02   8.3803820e-01   7.9966983e-01   1.3851880e-02   1.4297389e-01
   4.9700000e+02   2.8177627e-05   5.7719068e-02   7.7916924e-01   7.9578948e-01   1.6419274e-02   1.4111292e-01
   4.9800000e+02   1.4722212e-05   1.2861983e-01   1.2093339e+00   5.2894604e-01   2.6870105e-03   1.4091272e-01
   4.9900000e+02   1.2797013e-05   1.5263395e-01   1.2968413e+00   1.0775435e-01   1.9351809e-03   1.4088360e-01
   5.0000000e+02   1.5264739e-05   6.4293549e-02   6.4635080e-01   7.1484987e-01   5.8698438e-03   1.4029364e-01
   5.0100000e+02   4.9293462e-05   2.5356055e-02   5.9743344e-01   7.9666839e-01   1.9643183e-02   1.3919839e-01
   5.0200000e+02   1.8949645e-05   2.2648106e-01   1.9764767e+00   7.9296599e-01   7.6109264e-03   1.3835981e-01
   5.0300000e+02   1.3931633e-05   2.0853572e-01   1.7684286e+00   7.9903017e-01   1.0223835e-02   1.3723216e-01
   5.0400000e+02   2.3418586e-05   1.2246605e-01   1.0589353e+00   7.8870574e-01   1.4556583e-02   1.3566218e-01
   5.0500000e+02   2.5197600e-05   6.3270918e-02   7.6860895e-01   7.8306309e-01   2.0638633e-02   1.3348105e-01
   5.0600000e+02   3.7176841e-05   5.4326373e-02   6.4141758e-01   7.8673589e-01   2.4146032e-02   1.3096048e-01
   5.0700000e+02   1.1713805e-05   1.2034392e-01   1.0336615e+00  -7.7102387e-01   9.1881288e-03   1.3189047e-01
   5.0800000e+02   1.3516204e-05   2.2661078e-01   1.8738588e+00  -7.5142457e-01   4.0858353e-03   1.3229588e-01
   5.0900000e+02   1.7216671e-05   1.4661819e-01   1.4105369e+00  -6.2673560e-01   3.0506043e-03   1.3254919e-01
   5.1000000e+02   5.2961582e-05   3.4060979e-02   6.3342353e-01   7.9199199e-01   1.3085645e-02   1.3117976e-01
   5.1100000e+02   1.4351556e-05   1.4264883e-01   1.4022986e+00  -2.3307035e-01   2.3535535e-03   1.3125206e-01
   5.1200000e+02   6.6479614e-06   2.1986330e-01   1.9188876e+00   7.8676262e-01   5.7319027e-03   1.3066099e-01
   5.1300000e+02   7.8428128e-06   1.4212817e-01   1.2195195e+00   7.9256555e-01   7.6349931e-03   1.2987175e-01
   5.1400000e+02   9.2932412e-06   6.9036035e-02   6.3248004e-01   8.0137610e-01   7.4886793e-03   1.2909367e-01
   5.1500000e+02   2.2935663e-05   3.1720646e-02   3.8556830e-01   8.1347079e-01   2.2380934e-02   1.2675450e-01
   5.1600000e+02   1.6111731e-05   9.6471772e-02   8.7251251e-01   8.1234389e-01   3.2221131e-02   1.2345972e-01
   5.1700000e+02   3.4750451e-05   4.2993700e-02   6.1969061e-01   8.1530451e-01   3.6725442e-02   1.1979181e-01
   5.1800000e+02   5.8745570e-05   7.5766003e-02   7.3439293e-01   8.0326776e-01   7.9637708e-02   1.1227256e-01
   5.1900000e+02   2.2439106e-05   2.0495672e-01   1.6982957e+00  -7.3148920e-01   2.6552933e-02   1.1447130e-01
   5.2000000e+02   2.1360932e-05   2.3801833e-01   1.9701685e+00  -6.8472408e-01   1.3918621e-02   1.1556810e-01
   5.2100000e+02   2.0214184e-05   6.8643249e-02   6.2271233e-01   7.3286779e-01   1.3730912e-02   1.1441023e-01
   5.2200000e+02   4.9945214e-05   3.0595181e-02   5.9171184e-01   7.8208322e-01   5.5502342e-02   1.0951549e-01
   5.2300000e+02   3.2108175e-05   8.5706586e-02   8.7247741e-01   6.9487827e-01   3.0374539e-02   1.0723068e-01
   5.2400000e+02   2.7214419e-05   8.7562946e-02   7.1736748e-01   7.5613241e-01   5.0902573e-02   1.0316533e-01
   5.2500000e+02   6.0509465e-05   3.5806904e-02   6.2978318e-01   7.3487239e-01   7.9458795e-02   1.0019188e-01
   5.2600000e+02   1.0166914e-05   1.9132036e-01   1.5456006e+00   7.0214782e-01   2.0185889e-02   9.8782307e-02
   5.2700000e+02   1.0040641e-05   2.8970960e-01   2.4126151e+00   6.8930931e-01   1.7411237e-03   9.8663830e-02
   5.2800000e+02   8.9849102e-06   9.2541695e-02   7.7393208e-01   7.0826286e-01   1.7698368e-02   9.7434868e-02
   5.2900000e+02   1.1128471e-05   4.1699847e-02   6.5638893e-01   7.0583407e-01   2.0006016e-02   9.6068921e-02
   5.3000000e+02   2.7237233e-05   3.4625609e-02   5.7086303e-01   6.9984202e-01   5.0981820e-02   9.2707291e-02
   5.3100000e+02   8.5946939e-06   1.3078806e-01   1.1089526e+00  -6.5922591e-01   7.2712919e-03   9.3153055e-02
   5.3200000e+02   8.1360270e-06   1.6292411e-01   1.3380806e+00   6.9262007e-01   2.1458203e-03   9.3014719e-02
   5.3300000e+02   1.2943231e-05   1.2374417e-01   1.1761283e+00   6.9340551e-01   1.7939148e-02   9.1865568e-02
   5.3400000e+02   4.0066741e-05   5.0793091e-02   8.5462135e-01   6.8050080e-01   3.9676956e-02   8.9425072e-02
   5.3500000e+02   1.2922708e-05   2.3002818e-01   2.0370378e+00   6.6417755e-01   5.1054337e-03   8.9122493e-02
   5.3600000e+02   6.0446840e-06   3.4334918e-01   2.9943854e+00   6.5439381e-01   6.6416718e-03   8.8736271e-02
   5.3700000e+02   7.0648562e-06   2.5584469e-01   2.2795984e+00   6.5194901e-01   7.9290346e-03   8.8279177e-02
   5.3800000e+02   8.9879361e-06   1.3219433e-01   1.2401318e+00   6.5267976e-01   7.6968342e-03   8.7837209e-02
   5.3900000e+02   9.5612250e-06   6.6116197e-02   7.5135410e-01   6.5366107e-01   2.3051850e-02   8.6527239e-02
   5.4000000e+02   1.6724919e-05   7.2630112e-03   5.9401164e-01   7.0037702e-01   1.4008991e-02   8.5682639e-02
   5.4100000e+02   9.5038697e-06   1.2443236e-01   1.1197702e+00   7.1563871e-01   6.8467786e-03   8.5263794e-02
   5.4200000e+02   1.3008676e-05   1.0782601e-01   9.1200526e-01  -3.9317963e-01   8.7509817e-03   8.5559912e-02
   5.4300000e+02   1.5471050e-05   1.2185044e-01   1.0641134e+00  -4.6673172e-01   2.0239277e-02   8.6381715e-02
   5.4400000e+02   1.6328028e-05   6.2145045e-02   6.2111496e-01  -4.8581127e-01   3.2353560e-02   8.7773438e-02
   5.4500000e+02   2.4611708e-05   2.4247973e-02   5.1752472e-01  -4.1738216e-01   3.1695622e-02   8.8970535e-02
   5.4600000e+02   6.2963447e-06   1.3401287e-01   1.1121383e+00  -6.1440460e-01   7.6768704e-03   8.9391807e-02
   5.4700000e+02   7.1757042e-06   2.7025235e-01   2.2709005e+00   3.4575155e-01   1.6511598e-03   8.9340882e-02
   5.4800000e+02   5.1638165e-06   7.7731022e-02   6.9966478e-01  -4.7091143e-01   2.5201015e-03   8.9447127e-02
   5.4900000e+02   4.6492245e-06   5.6044397e-02   4.8986884e-01  -3.6039519e-01   1.8517113e-03   8.9506953e-02
   5.5000000e+02   9.5214360e-06   3.5429284e-02   3.1890617e-01  -4.9973648e-01   6.6153543e-03   8.9804321e-02
   5.5100000e+02   1.1161085e-05   1.2240993e-01   1.0588920e+00  -4.7844145e-01   6.5549761e-03   9.0087446e-02
   5.5200000e+02   3.7313677e-05   1.8843290e-02   6.3697757e-01  -4.7613546e-01   2.8277274e-02   9.1327844e-02
   5.5300000e+02   1.0930489e-05   2.5156180e-01   2.1112054e+00   2.7825082e-01   2.4873860e-03   9.1264896e-02
   5.5400000e+02   5.7153140e-06   2.2008265e-01   1.8140256e+00  -4.5878344e-01   5.0322234e-03   9.1476509e-02
   5.5500000e+02   6.6614091e-06   9.8362425e-02   9.3095283e-01  -4.6936279e-01   2.3143623e-02   9.2489090e-02
   5.5600000e+02   1.2097233e-05   4.2360944e-02   5.3639799e-01  -4.8070015e-01   2.7451589e-02   9.3736019e-02
   5.5700000e+02   8.5696584e-06   1.2884526e-01   1.2063922e+00  -4.8324449e-01   2.7822809e-02   9.5023756e-02
   5.5800000e+02   8.3313391e-06   2.6640444e-02   4.5931619e-01  -4.4248887e-01   8.6246259e-03   9.5389226e-02
   5.5900000e+02   9.6412545e-06   5.2795299e-02   7.1918758e-01   6.6560496e-01   7.6905300e-04   9.5340414e-02
   5.6000000e+02   3.1098801e-06   3.1062201e-01   2.5313736e+00   5.1700608e-01   2.8024089e-03   9.5202553e-02
   5.6100000e+02   2.4172135e-06   3.4535081e-01   2.8779321e+00   5.6447047e-01   1.0731506e-03   9.5144920e-02
   5.6200000e+02   3.9570835e-06   2.6846210e-01   2.4966088e+00   5.9887424e-01   2.4785066e-03   9.5003883e-02
   5.6300000e+02   5.6568016e-06   1.6223017e-01   2.0230725e+00   6.2253134e-01   3.5552249e-03   9.4793985e-02
   5.6400000e+02   6.0363177e-06   5.9197317e-02   1.4777223e+00   6.5936692e-01   6.1777551e-03   9.4408878e-02
   5.6500000e+02   2.5369836e-05   1.2104654e-02   4.7793858e-01  -2.6401793e-02   1.0855288e-02   9.4441492e-02
   5.6600000e+02   1.1674901e-05   1.7847049e-01   1.6358181e+00   6.6701400e-01   1.2690778e-03   9.4361590e-02
   5.6700000e+02   4.9029383e-06   3.2846940e-01   2.8236534e+00  -3.1829903e-01   8.9809627e-03   9.4634745e-02
   5.6800000e+02   5.5594403e-06   2.5124452e-01   2.2022647e+00  -3.8947332e-01   4.8854017e-03   9.4815766e-02
   5.6900000e+02   7.1141945e-06   5.0790688e-02   5.4539520e-01  -3.0416849e-01   4.2623911e-03   9.4939474e-02
   5.7000000e+02   9.1754805e-06   4.3975996e-02   5.5880638e-01  -1.2175002e-01   1.3454837e-02   9.5103449e-02
   5.7100000e+02   8.5473241e-06   4.8878817e-02   5.4854857e-01   4.7839558e-01   7.7001317e-03   9.4755298e-02
   5.7200000e+02   6.2021015e-06   9.4539365e-02   7.9885747e-01   6.6717262e-01   8.7622842e-03   9.4203393e-02
   5.7300000e+02   2.9640295e-05   5.4572584e-02   7.9260528e-01   6.4427124e-01   1.9230775e-02   9.3046544e-02
   5.7400000e+02   7.2474818e-06   2.2664136e-01   1.8311179e+00   7.3650223e-01   1.3896862e-03   9.2951352e-02
   5.7500000e+02   5.8080383e-06   3.4447553e-01   2.8531415e+00   2.6215902e-02   1.2302179e-03   9.2948424e-02
   5.7600000e+02   1.7417189e-05   2.6517616e-01   2.3022414e+00   5.4432996e-01   9.0732848e-03   9.2492070e-02
   5.7700000e+02   2.5293449e-05   1.8897532e-01   2.2021854e+00   7.6764815e-01   1.2586071e-02   9.1601480e-02
   5.7800000e+02   2.8164030e-05   5.9319139e-02   1.3635746e+00   7.9154376e-01   2.2737760e-02   8.9961848e-02
   5.7900000e+02   4.3936066e-05   9.0656207e-03   7.6093881e-01   7.4675262e-01   4.7909884e-02   8.6790652e-02
   5.8000000e+02   1.6117671e-05   4.6071819e-02   5.5158298e-01   3.6298930e-01   1.7727692e-02   8.6514375e-02
   5.8100000e+02   1.0497796e-05   2.8351777e-01   2.3592709e+00  -4.0680626e-01   8.1870285e-03   8.6804925e-02
   5.8200000e+02   4.8744991e-06   9.5182799e-02   8.8331087e-01   6.8240019e-01   3.6233158e-03   8.6590601e-02
   5.8300000e+02   4.6025933e-06   1.5202522e-01   1.3489762e+00   4.6744571e-01   1.6075325e-03   8.6525621e-02
   5.8400000e+02   6.1475940e-06   3.9836615e-02   5.0139598e-01   8.5253214e-01   7.1948306e-03   8.5995504e-02
   5.8500000e+02   6.0429185e-06   7.8445000e-02   7.3275564e-01   8.4904858e-01   1.2232738e-02   8.5104153e-02
   5.8600000e+02   1.9696947e-05   2.6695632e-02   7.1040477e-01   8.3680711e-01   1.3025199e-02   8.4178741e-02
   5.8700000e+02   6.0058058e-06   1.8727236e-01   1.5582414e+00   8.5101239e-01   6.2298016e-03   8.3732909e-02
   5.8800000e+02   4.1199406e-06   3.0783914e-01   2.5706706e+00   8.8007629e-01   1.1197964e-03   8.3650402e-02
   5.8900000e+02   5.3480563e-06   1.6211773e-01   1.4835314e+00   8.8196649e-01   1.4281048e-03   8.3545060e-02
   5.9000000e+02   8.7411675e-06   6.5963069e-02   8.2501174e-01   8.8852247e-01   5.7167043e-03   8.3120988e-02
   5.9100000e+02   1.4853935e-05   6.8693691e-02   9.9456777e-01   8.8086612e-01   2.2014900e-02   8.1513693e-02
   5.9200000e+02   2.1116465e-05   3.9767932e-02   6.4850289e-01   8.7527861e-01   4.1863328e-02   7.8544202e-02
   5.9300000e+02   3.6267154e-05   6.4504326e-02   7.8321010e-01   8.6368331e-01   7.1190720e-02   7.3768673e-02
   5.9400000e+02   1.7266068e-05   1.3792345e-01   1.1652701e+00   8.4376261e-01   6.0682274e-02   7.0032836e-02
   5.9500000e+02   1.2798189e-05   2.6578086e-01   2.2281037e+00   8.0482353e-01   9.4094467e-03   6.9503581e-02
   5.9600000e+02   5.7088842e-06   3.8949428e-02   3.3075384e-01   8.1975487e-01   5.0128864e-02   6.6677309e-02
   5.9700000e+02   4.0459462e-06   2.9339571e-02   2.5094743e-01   8.1360401e-01   1.1527574e-02   6.6053462e-02
   5.9800000e+02   6.9485608e-06   3.8488836e-02   3.3719916e-01   8.1367989e-01   3.3344230e-02   6.4274084e-02
   5.9900000e+02   1.0821405e-05   5.1922395e-02   4.9764432e-01   8.0815187e-01   4.4542561e-02   6.1983340e-02
   6.0000000e+02   2.6875606e-05   8.9834211e-02   9.3833402e-01   7.9358571e-01   9.4158251e-02   5.7461615e-02
   6.0100000e+02   9.9837559e-06   2.1810161e-01   1.7850635e+00   7.6582464e-01   2.6468332e-02   5.6305357e-02
   6.0200000e+02   6.7836351e-06   2.2907497e-01   1.9255721e+00   7.6922397e-01   9.9531376e-03   5.5875420e-02
   6.0300000e+02   4.3124714e-06   5.5167865e-02   4.8876689e-01   7.5319795e-01   2.1792923e-02   5.4964096e-02
   6.0400000e+02   6.3612092e-06   7.1957614e-02   6.7385844e-01   7.8240029e-01   5.6492025e-03   5.4721499e-02
   6.0500000e+02   9.7249344e-06   5.9339913e-02   5.9682938e-01   7.7104419e-01   2.5477782e-02   5.3653869e-02
   6.0600000e+02   1.5459848e-05   2.6559974e-02   7.0818113e-01   7.6850328e-01   4.7439602e-02   5.1723430e-02
   6.0700000e+02   3.6292446e-05   4.4783853e-02   7.9444941e-01   7.4846853e-01   6.4808319e-02   4.9264663e-02
   6.0800000e+02   6.2642486e-06   2.3360031e-01   1.9192377e+00  -6.6611298e-01   3.2056338e-02   5.0330403e-02
   6.0900000e+02   6.1530544e-06   3.3039990e-01   2.8037057e+00  -6.8124417e-01   1.6460788e-02   5.0898413e-02
   6.1000000e+02   7.3546651e-06   1.3405786e-01   1.5060583e+00  -6.5330747e-01   1.1594873e-02   5.1285915e-02
   6.1100000e+02   1.0010797e-05   4.8597405e-02   8.7242586e-01  -6.2583865e-01   2.1711510e-02   5.1990038e-02
   6.1200000e+02   1.6125349e-05   2.8745789e-02   7.1143048e-01  -3.7132397e-01   2.7118823e-02   5.2529885e-02
   6.1300000e+02   1.4207135e-05   4.4384470e-02   4.5580405e-01  -4.2059932e-01   2.9663555e-02   5.3204058e-02
   6.1400000e+02   1.0237498e-05   8.1355403e-02   8.8239312e-01   7.4338668e-01   1.5925514e-02   5.2577239e-02
   6.1500000e+02   5.1773278e-06   2.5472078e-01   2.1027988e+00   7.5351650e-01   1.9748039e-02   5.1799363e-02
   6.1600000e+02   5.1440487e-06   9.8321279e-02   8.1271472e-01   7.9178529e-01   1.1010975e-02   5.1348941e-02
   6.1700000e+02   7.0799300e-06   3.7153699e-02   4.0189801e-01   7.9031964e-01   3.4962460e-02   4.9942206e-02
   6.1800000e+02   4.8374027e-06   5.0598401e-02   4.4169324e-01   7.9891201e-01   1.8370961e-02   4.9212309e-02
   6.1900000e+02   6.2641896e-06   6.6166153e-02   5.5515558e-01   8.0571914e-01   1.9136669e-02   4.8456726e-02
   6.2000000e+02   1.0953356e-05   3.6159366e-02   7.0765497e-01   8.0163402e-01   2.9400123e-02   4.7322356e-02
   6.2100000e+02   1.7563838e-05   4.7572355e-02   7.8527289e-01   7.8521616e-01   6.0112919e-02   4.5123058e-02
   6.2200000e+02   3.1846918e-05   8.9897687e-02   8.2699461e-01   7.2991770e-01   5.5197359e-02   4.3338523e-02
   6.2300000e+02   1.1193062e-05   1.9650027e-01   1.6305114e+00  -7.3055478e-01   1.4838088e-02   4.3810515e-02
   6.2400000e+02   9.1420030e-06   2.7211931e-01   2.3242554e+00  -6.6564305e-01   1.5378433e-02   4.4261839e-02
   6.2500000e+02   8.8421403e-06   1.0681210e-01   9.3350147e-01  -8.5663255e-02   5.4525723e-03   4.4283166e-02
   6.2600000e+02   1.5225769e-05   3.3920728e-02   4.0589340e-01  -8.7711355e-02   1.9712310e-02   4.4368254e-02
   6.2700000e+02   3.7673874e-06   3.9156445e-02   6.5259259e-01  -6.8885111e-01   1.0294688e-02   4.4525880e-02
   6.2800000e+02   2.1222927e-06   1.4638822e-01   1.3018403e+00   6.6514643e-01   5.2098845e-03   4.4371921e-02
   6.2900000e+02   3.6351750e-06   3.4375588e-02   6.9131164e-01   7.8875592e-01   6.3757877e-03   4.4149120e-02
   6.3000000e+02   8.6635015e-06   9.6442283e-02   9.2671657e-01   7.7855546e-01   1.7301698e-02   4.3557055e-02
   6.3100000e+02   2.6429814e-06   1.6975121e-01   1.4333232e+00   2.3578715e-02   1.6934033e-03   4.3555378e-02
   6.3200000e+02   2.6916608e-06   2.6933729e-01   2.3077744e+00   4.3861458e-01   3.3127477e-03   4.3492284e-02
   6.3300000e+02   2.2479424e-06   8.1734876e-02   7.7315374e-01   6.5860691e-01   4.5094116e-03   4.3363367e-02
   6.3400000e+02   1.9697975e-06   2.2235830e-02   5.5226720e-01   6.4587171e-01   2.4300926e-03   4.3295381e-02
   6.3500000e+02   3.2478294e-06   1.0869841e-01   1.0658313e+00   7.9377365e-01   1.2543966e-02   4.2865559e-02
   6.3600000e+02   1.3117603e-05   2.2137733e-02   4.5151529e-01   8.6140827e-01   1.1011008e-02   4.2662438e-02
   6.3700000e+02   8.9368864e-06   2.5232615e-01   2.1082093e+00   8.7350769e-01   4.5021991e-03   4.2494762e-02
   6.3800000e+02   5.6230200e-06   1.5416119e-01   1.2417815e+00   6.5263605e-01   1.2651336e-02   4.2145863e-02
   6.3900000e+02   6.9752382e-06   8.6202765e-02   7.6434505e-01   4.6783500e-01   9.4134779e-03   4.1961720e-02
   6.4000000e+02   1.5547023e-05   3.3928241e-02   4.6882865e-01   4.1632175e-01   2.7143550e-02   4.1500456e-02
   6.4100000e+02   5.8736889e-06   8.5029899e-02   7.8214482e-01   3.7080983e-01   8.8110346e-03   4.1366259e-02
   6.4200000e+02   3.7796645e-06   1.3566651e-01   1.0837100e+00  -4.0961282e-01   6.3278082e-03   4.1474166e-02
   6.4300000e+02   3.5385628e-06   5.4524264e-02   6.6156938e-01  -3.7148076e-01   3.2168152e-03   4.1523912e-02
   6.4400000e+02   1.4914219e-05   3.4216723e-02   7.8536971e-01   1.9362151e-01   5.2368345e-03   4.1502997e-02
   6.4500000e+02   8.9800228e-06   2.8119720e-01   2.3674206e+00   3.4238113e-01   5.0954083e-03   4.1431068e-02
   6.4600000e+02   5.8230680e-06   1.2993481e-01   1.0960511e+00   4.0784049e-01   1.2050860e-02   4.1229962e-02
   6.4700000e+02   5.8913265e-06   8.9317491e-02   7.5113249e-01   4.1739083e-01   1.7257739e-02   4.0938080e-02
   6.4800000e+02   5.1310890e-06   4.5530926e-02   5.0708177e-01   4.1993092e-01   1.7823869e-02   4.0637063e-02
   6.4900000e+02   1.0415394e-05   1.9245489e-02   4.2808896e-01   4.4895515e-01   9.5567847e-03   4.0550256e-02
   6.5000000e+02   3.0687887e-06   1.1247855e-01   9.5578054e-01  -2.0723685e-01   1.1285051e-03   4.0559765e-02
   6.5100000e+02   2.3221114e-06   1.4643823e-01   1.2484340e+00  -2.7644056e-01   1.7602548e-03   4.0579559e-02
   6.5200000e+02   7.1098703e-06   7.3180575e-02   8.9787520e-01  -1.4942547e-01   3.0783067e-03   4.0598413e-02
   6.5300000e+02   2.8957303e-06   1.7280513e-01   1.5006803e+00   1.1424631e-01   1.7679325e-03   4.0590275e-02
   6.5400000e+02   2.1725435e-06   2.0060148e-01   1.7095204e+00   4.8348421e-01   1.3839117e-03   4.0563146e-02
   6.5500000e+02   2.8211354e-06   8.2370265e-02   7.6540839e-01   4.9101420e-01   2.9167742e-03   4.0505184e-02
   6.5600000e+02   2.3730634e-06   5.0009789e-02   4.3956493e-01   4.9173818e-01   4.0061523e-03   4.0425636e-02
   6.5700000e+02   3.4579328e-06   1.8648274e-02   3.1233190e-01   5.5411503e-01   4.6932394e-03   4.0320815e-02
   6.5800000e+02   3.0345891e-06   6.4994614e-02   5.8374763e-01   5.8800299e-01   3.6571620e-03   4.0234285e-02
   6.5900000e+02   5.7068708e-06   7.9076955e-02   9.3671286e-01   6.0713974e-01   1.2262813e-02   3.9936655e-02
   6.6000000e+02   1.5492211e-05   7.2789808e-02   9.4437390e-01   6.0986546e-01   2.0743691e-02   3.9436888e-02
   6.6100000e+02   1.1130078e-05   1.8838900e-01   1.6342972e+00   5.9963178e-01   2.4410108e-02   3.8867283e-02
   6.6200000e+02   7.3617728e-06   1.4864524e-01   1.2736101e+00   5.9095369e-01   1.9531654e-02   3.8423545e-02
   6.6300000e+02   4.2795761e-06   4.6397055e-02   4.2190702e-01   5.8446571e-01   1.4309721e-02   3.8104800e-02
   6.6400000e+02   5.8747707e-06   8.0020039e-02   6.9034761e-01   5.7872840e-01   1.1315080e-02   3.7856909e-02
   6.6500000e+02   7.3424825e-06   4.7797339e-02   5.2248969e-01   5.7505211e-01   1.9466650e-02   3.7437981e-02
   6.6600000e+02   1.2305470e-05   1.7413413e-02   7.1251653e-01   5.6734663e-01   2.6637831e-02   3.6881330e-02
   6.6700000e+02   1.4073138e-05   1.0585291e-01   1.0054538e+00   5.1448263e-01   5.1222903e-03   3.6784492e-02
   6.6800000e+02   3.3141807e-06   3.0445465e-01   2.5139440e+00  -5.4149388e-01   7.9832058e-03   3.6944331e-02
   6.6900000e+02   1.7038959e-06   2.8208085e-01   2.3711833e+00  -4.9608157e-01   1.4895183e-03   3.6971661e-02
   6.7000000e+02   1.6760800e-06   1.4809728e-01   1.2786621e+00  -1.0846693e-01   7.1795667e-04   3.6974549e-02
   6.7100000e+02   2.3586576e-06   5.9391000e-02   5.6246321e-01   2.5438721e-01   7.6724385e-04   3.6967343e-02
   6.7200000e+02   4.5912332e-06   8.2265199e-02   1.3688050e+00   3.7555379e-01   3.1076311e-03   3.6924352e-02
   6.7300000e+02   4.2494922e-06   4.6380814e-02   7.1869033e-01  -2.0161013e-01   6.2095755e-03   3.6971261e-02
   6.7400000e+02   1.0325561e-05   3.7075282e-02   6.1673361e-01  -6.7090296e-02   1.0623627e-02   3.6984955e-02
   6.7500000e+02   5.0171213e-06   2.0939886e-01   1.7654018e+00  -2.7389570e-01   5.3539621e-03   3.7039681e-02
   6.7600000e+02   3.4790841e-06   2.0451955e-01   1.6764311e+00  -2.0750476e-01   3.9360504e-03   3.7070207e-02
   6.7700000e+02   4.7035806e-06   1.4880198e-01   1.2647441e+00   1.0282661e-01   2.7678510e-03   3.7059797e-02
   6.7800000e+02   5.4847238e-06   7.1344108e-02   7.6369341e-01   1.9774720e-01   7.7067158e-03   3.7004378e-02
   6.7900000e+02   1.2624861e-05   1.4040063e-02   3.3597241e-01   5.0771785e-01   1.6377189e-02   3.6700401e-02
   6.8000000e+02   1.2118739e-05   8.7341026e-02   7.6528856e-01   6.3428802e-01   1.2307891e-02   3.6415564e-02
   6.8100000e+02   5.6041856e-06   1.2142290e-01   1.0219607e+00   6.3682008e-01   1.5765358e-02   3.6052680e-02
   6.8200000e+02   6.1471089e-06   2.3440830e-01   1.9739538e+00   6.3153219e-01   1.3372690e-02   3.5750160e-02
   6.8300000e+02   8.8708962e-06   1.8067041e-02   4.8921727e-01   6.2198362e-01   5.4584014e-02   3.4570214e-02
   6.8400000e+02   3.7588402e-06   4.7466150e-02   4.3189471e-01  -3.9905238e-01   4.3979056e-03   3.4631165e-02
   6.8500000e+02   2.9529699e-06   1.4837640e-01   1.2299424e+00  -5.4881073e-01   2.5658504e-03   3.4680011e-02
   6.8600000e+02   3.8303954e-06   8.9313319e-02   7.1879275e-01   3.5866647e-01   4.9359850e-03   3.4618983e-02
   6.8700000e+02   7.9349374e-06   4.8257651e-02   6.6515086e-01   5.3200195e-01   1.2934327e-02   3.4382858e-02
   6.8800000e+02   2.8077622e-06   1.4089899e-01   1.1441178e+00   5.8218272e-01   1.2443037e-02   3.4135556e-02
   6.8900000e+02   3.6726377e-06   2.7921219e-01   2.3472521e+00   5.8588313e-01   1.5163895e-02   3.3834887e-02
   6.9000000e+02   3.6326571e-06   1.1257118e-01   9.8709942e-01   5.7853458e-01   2.1817749e-02   3.3413238e-02
   6.9100000e+02   1.0574419e-05   3.8604882e-03   3.6422772e-01   5.5815871e-01   4.6991668e-02   3.2981477e-02
   6.9200000e+02   5.4573643e-06   5.2375968e-02   5.4830767e-01   5.5719501e-01   1.0348762e-02   3.2792521e-02
   6.9300000e+02   2.2781468e-06   1.2473719e-01   9.9849882e-01  -3.6554170e-01   2.9761785e-03   3.2828322e-02
   6.9400000e+02   4.3020915e-06   2.5151980e-01   2.1037365e+00  -2.9707109e-01   5.9382773e-03   3.2886761e-02
   6.9500000e+02   3.1974291e-06   1.1874248e-01   9.7941902e-01  -1.3559386e-01   4.7274945e-03   3.2908203e-02
   6.9600000e+02   6.3071436e-06   4.0243959e-02   3.7731717e-01   5.3274665e-01   1.0047229e-02   3.2733253e-02
   6.9700000e+02   2.9763504e-06   4.3300017e-02   3.6686005e-01   5.7913695e-01   9.2241559e-03   3.2559321e-02
   6.9800000e+02   5.2742609e-06   1.8221297e-01   1.7229748e+00   5.7906522e-01   1.1209486e-02   3.2349346e-02
   6.9900000e+02   4.0090008e-06   8.3727542e-02   7.0867448e-01   5.6913965e-01   8.7285282e-03   3.2189480e-02
   7.0000000e+02   4.9785425e-06   3.9106248e-02   4.5217940e-01   5.5331187e-01   1.4796657e-02   3.1928405e-02
   7.0100000e+02   1.3306348e-05   4.2818828e-02   5.3398271e-01   5.2836567e-01   2.4239052e-02   3.1526343e-02
   7.0200000e+02   4.9598817e-06   1.8008794e-01   1.4868062e+00  -5.3119692e-01   5.1259743e-03   3.1612483e-02
   7.0300000e+02   2.7022618e-06   2.1321788e-01   1.7435108e+00  -4.8448888e-02   2.8141544e-03   3.1616918e-02
   7.0400000e+02   2.0621798e-06   1.1360839e-01   9.9976567e-01   3.6380042e-01   4.5537195e-03   3.1564824e-02
   7.0500000e+02   2.7330931e-06   1.3533305e-02   5.5825812e-01   5.3870015e-01   1.7015136e-02   3.1278773e-02
   7.0600000e+02   5.0809574e-06   4.0713972e-02   7.0850615e-01   4.4047645e-01   2.0323729e-03   3.1264785e-02
   7.0700000e+02   2.9557560e-06   2.1681226e-01   1.9337135e+00  -3.4345798e-01   8.8728621e-04   3.1274324e-02
   7.0800000e+02   2.0568957e-06   2.3216715e-01   1.9458738e+00   5.7168899e-01   4.2957461e-03   3.1197714e-02
   7.0900000e+02   2.7676965e-06   1.7026149e-01   1.4732063e+00   5.6581880e-01   7.5567838e-03   3.1064928e-02
   7.1000000e+02   1.8744219e-06   2.4301513e-02   6.7545266e-01   5.4923706e-01   1.7983983e-02   3.0761628e-02
   7.1100000e+02   2.3084202e-06   4.6998260e-02   8.2796614e-01   5.3579766e-01   1.2697419e-02   3.0657432e-02
   7.1200000e+02   9.4740215e-07   1.1418542e-01   1.0052512e+00  -5.1951091e-01   2.2139762e-03   3.0692748e-02
   7.1300000e+02   1.1005593e-06   2.0233564e-01   1.6594054e+00   4.6934440e-01   6.1478115e-04   3.0683897e-02
   7.1400000e+02   1.4300551e-06   1.6793692e-01   1.4556215e+00   5.4538107e-01   2.6032771e-03   3.0640406e-02
   7.1500000e+02   2.7460914e-06   5.7105382e-02   7.7066735e-01   5.5669950e-01   5.4044754e-03   3.0548528e-02
   7.1600000e+02   1.3527291e-06   1.3132955e-01   1.1978230e+00   5.7387396e-01   2.9289983e-03   3.0497268e-02
   7.1700000e+02   1.1825544e-06   1.5444079e-01   1.4441411e+00   6.1406499e-01   1.9200106e-03   3.0461347e-02
   7.1800000e+02   2.0389987e-06   1.3613338e-01   1.2510207e+00   6.3983707e-01   1.4220480e-03   3.0433649e-02
   7.1900000e+02   2.1830807e-06   7.9196084e-02   6.9764103e-01   5.7176360e-01   2.1616696e-03   3.0396082e-02
   7.2000000e+02   7.0553122e-06   2.6041849e-02   3.6189807e-01   6.3499500e-01   7.5219599e-03   3.0251413e-02
   7.2100000e+02   4.8488363e-06   1.1497742e-01   1.0169843e+00   6.5424589e-01   6.7663888e-03   3.0117892e-02
   7.2200000e+02   3.8520459e-06   1.0279848e-01   9.2163469e-01   6.5488767e-01   1.9058058e-02   2.9745157e-02
   7.2300000e+02   9.6003032e-06   5.0755620e-02   7.0824387e-01   6.5432718e-01   2.0201155e-02   2.9549442e-02
   7.2400000e+02   3.4254951e-06   2.7511582e-01   2.2990870e+00   4.9089195e-02   5.8189392e-04   2.9548603e-02
   7.2500000e+02   2.3604978e-06   3.1170344e-01   2.5867380e+00   4.7112366e-01   1.0022677e-03   2.9534662e-02
   7.2600000e+02   2.3798508e-06   1.6209630e-01   1.3776332e+00   6.2537375e-01   2.0945735e-03   2.9496014e-02
   7.2700000e+02   2.2268023e-06   4.0378391e-02   4.5183845e-01   6.5926511e-01   4.4079834e-03   2.9410460e-02
   7.2800000e+02   5.4980044e-06   4.1611710e-02   7.2243922e-01   6.6407437e-01   1.6583852e-02   2.9088852e-02
   7.2900000e+02   3.9326969e-06   7.3238274e-02   7.1287864e-01   6.5727117e-01   1.1072085e-02   2.8878182e-02
   7.3000000e+02   3.2815336e-06   1.1871348e-01   1.0223554e+00   6.5032013e-01   1.5135575e-02   2.8595862e-02
   7.3100000e+02   4.8934130e-06   6.6655044e-02   7.9064354e-01   6.4336779e-01   1.4962640e-02   2.8458695e-02
   7.3200000e+02   1.0361506e-06   1.9971964e-01   1.6777787e+00   6.3877624e-01   3.1331123e-03   2.8401822e-02
   7.3300000e+02   6.4725246e-07   2.7031426e-01   2.2729753e+00  -5.2270971e-01   2.4857644e-04   2.8405513e-02
   7.3400000e+02   6.6724136e-07   1.5323980e-01   1.3128675e+00   2.0409164e-01   1.8294720e-04   2.8404452e-02
   7.3500000e+02   9.5944616e-07   8.8955996e-02   8.0048965e-01   6.7676866e-01   4.5533263e-04   2.8395701e-02
   7.3600000e+02   1.3625028e-06   4.8904971e-02   5.4079149e-01   7.6399090e-01   1.2363648e-03   2.8368888e-02
   7.3700000e+02   1.7956500e-06   2.5425067e-02   6.3036018e-01   8.0829319e-01   3.8693194e-03   2.8280237e-02
   7.3800000e+02   2.7243469e-06   1.0023232e-02   8.8294180e-01   8.4176561e-01   5.5634837e-03   2.8147925e-02
   7.3900000e+02   6.4810651e-06   5.4562094e-02   7.9808719e-01   8.4296867e-01   1.5565226e-02   2.7963509e-02
   7.4000000e+02   1.3724700e-06   2.6190158e-01   2.1658375e+00   5.3529315e-01   1.2227462e-03   2.7945221e-02
   7.4100000e+02   1.8793017e-06   2.9506931e-01   2.4701735e+00   3.1397319e-01   1.2757960e-03   2.7934047e-02
   7.4200000e+02   2.8605373e-06   9.5455954e-02   8.9265886e-01   6.1941635e-01   3.7246095e-03   2.7869721e-02
   7.4300000e+02   4.3254963e-06   4.7457375e-02   6.6498418e-01   6.8602317e-01   1.0984946e-02   2.7660594e-02
   7.4400000e+02   6.4654255e-06   3.1928807e-02   5.9344984e-01   6.6984142e-01   1.2064051e-02   2.7438187e-02
   7.4500000e+02   1.8850395e-06   9.0370618e-02   8.0625379e-01   7.5684117e-01   3.1549758e-03   2.7372728e-02
   7.4600000e+02   1.4428593e-06   2.0569167e-01   1.7103111e+00   8.0510932e-01   1.1844782e-03   2.7346631e-02
   7.4700000e+02   1.7434848e-06   6.9424720e-02   8.2111775e-01   7.6443616e-01   2.9580004e-03   2.7284845e-02
   7.4800000e+02   2.3389492e-06   4.2306048e-02   7.0547277e-01   7.8468738e-01   4.0133895e-03   2.7241903e-02
   7.4900000e+02   8.1597385e-07   2.0442328e-01   1.7637413e+00   7.0667326e-01   2.2851807e-03   2.7197946e-02
   7.5000000e+02   7.3800374e-07   1.4780574e-01   1.2836169e+00   7.0497827e-01   3.0748874e-04   2.7192051e-02
   7.5100000e+02   9.6254758e-07   6.1841196e-02   6.1574230e-01   8.0549994e-01   1.4315124e-03   2.7160706e-02
   7.5200000e+02   1.4863189e-06   3.8395859e-02   5.9326109e-01   8.4568870e-01   2.9774027e-03   2.7092351e-02
   7.5300000e+02   3.5252876e-06   2.7381677e-02   5.2795509e-01   8.6976023e-01   8.5763522e-03   2.6991366e-02
   7.5400000e+02   1.2235113e-06   1.5435400e-01   1.2994240e+00   7.5871343e-01   1.5566075e-03   2.6959502e-02
   7.5500000e+02   1.1418258e-06   2.1158427e-01   1.8217001e+00   6.5289145e-01   1.2497359e-03   2.6937517e-02
   7.5600000e+02   2.2126376e-06   5.8394190e-02   7.2911457e-01   8.6050787e-01   2.2388524e-03   2.6885638e-02
   7.5700000e+02   2.4349703e-06   1.1204505e-01   1.0815681e+00   8.1964718e-01   4.7858116e-03   2.6780276e-02
   7.5800000e+02   3.5182723e-06   5.5004873e-02   6.2426101e-01   8.5374771e-01   8.4453269e-03   2.6587446e-02
   7.5900000e+02   2.4883273e-06   4.2008218e-02   4.7020267e-01   8.6272917e-01   1.8343571e-02   2.6167848e-02
   7.6000000e+02   8.2506481e-06   3.0250629e-02   6.7886251e-01   8.5917323e-01   1.3554000e-02   2.5863754e-02
   7.6100000e+02   2.3660610e-06   1.9996249e-01   1.6316207e+00   6.7955343e-01   7.0771517e-04   2.5851319e-02
   7.6200000e+02   1.7790615e-06   3.0855733e-01   2.5436950e+00  -6.9734477e-01   1.4300500e-03   2.5877112e-02
   7.6300000e+02   2.3071424e-06   1.4552259e-01   1.2432723e+00   3.8952339e-01   1.3804425e-03   2.5863219e-02
   7.6400000e+02   2.8273932e-06   4.3647831e-02   5.4027685e-01   8.1660058e-01   5.7531216e-03   2.5741856e-02
   7.6500000e+02   3.6623999e-06   2.5710775e-02   5.8857353e-01   7.9435407e-01   5.5220945e-03   2.5629085e-02
   7.6600000e+02   1.9719521e-06   8.9077102e-02   8.5610923e-01   8.3578962e-01   4.8188845e-03   2.5525952e-02
   7.6700000e+02   1.7745365e-06   8.6549696e-02   7.8298728e-01   7.8222175e-01   1.8887589e-03   2.5488257e-02
   7.6800000e+02   3.4002102e-06   1.1044322e-01   9.5422363e-01   8.0625998e-01   4.2383903e-03   2.5401238e-02
   7.6900000e+02   1.4734334e-06   9.5508920e-02   8.0205952e-01  -1.1052005e-01   3.8690563e-04   2.5402326e-02
   7.7000000e+02   1.1227870e-06   2.9101434e-01   2.4276879e+00  -1.8228283e-01   2.4218567e-04   2.5403448e-02
   7.7100000e+02   8.8789592e-07   6.8338998e-02   5.6299526e-01   9.0841078e-01   1.5670938e-03   2.5367290e-02
   7.7200000e+02   1.2482507e-06   8.3067760e-02   7.6217441e-01   9.2005643e-01   2.9313033e-03   2.5298892e-02
   7.7300000e+02   1.8958519e-06   6.5004818e-02   6.4851523e-01   9.2437464e-01   5.7049691e-03   2.5165538e-02
   7.7400000e+02   2.6048842e-06   2.7353820e-02   3.9544531e-01   9.3566189e-01   1.1663950e-02   2.4891109e-02
   7.7500000e+02   3.6318575e-06   6.6017727e-02   8.7858309e-01   9.3673104e-01   1.1532404e-02   2.4622421e-02
   7.7600000e+02   3.9241852e-06   1.2109760e-01   1.0638709e+00   9.3891358e-01   2.9801626e-02   2.3934790e-02
   7.7700000e+02   2.5614243e-06   1.4847354e-01   1.2380971e+00   9.4245889e-01   7.7811131e-03   2.3759349e-02
   7.7800000e+02   3.5096605e-06   1.4301096e-01   1.2011978e+00   9.4176112e-01   1.5587047e-02   2.3410910e-02
   7.7900000e+02   5.4230178e-06   4.2291247e-02   4.3475825e-01   9.4200233e-01   4.1381064e-02   2.2500677e-02
   7.8000000e+02   1.6066356e-06   7.1516074e-02   6.2813823e-01   9.2199281e-01   4.0494503e-03   2.2416697e-02
   7.8100000e+02   1.2261531e-06   2.2201425e-01   1.9036395e+00   9.1067945e-01   5.7682394e-04   2.2404922e-02
   7.8200000e+02   1.9303127e-06   2.2507129e-01   2.0176406e+00   9.3316898e-01   9.5820596e-04   2.2384890e-02
   7.8300000e+02   3.1526121e-06   1.8248347e-01   1.7622012e+00   9.2797156e-01   2.0110873e-03   2.2343121e-02
   7.8400000e+02   4.8505172e-06   1.2484243e-01   1.4089091e+00   9.3291104e-01   6.1768438e-03   2.2214425e-02
   7.8500000e+02   7.2219427e-06   6.6851848e-02   1.0357277e+00   9.2628017e-01   1.3397241e-02   2.1939040e-02
   7.8600000e+02   6.8977186e-06   5.9214965e-02   8.2800770e-01   9.2265029e-01   2.7045687e-02   2.1392803e-02
   7.8700000e+02   1.3657781e-05   1.9369003e-02   6.6767972e-01   9.0646634e-01   6.8400522e-02   2.1061766e-02
   7.8800000e+02   6.9096785e-06   2.4816639e-01   2.1566090e+00   9.0898409e-01   2.6455337e-02   2.0556596e-02
   7.8900000e+02   3.0016592e-06   1.7088518e-01   1.4674357e+00   8.8954452e-01   1.7698911e-02   2.0233636e-02
   7.9000000e+02   3.0366431e-06   1.4220191e-01   1.2341756e+00   8.3774458e-01   5.1274860e-03   2.0146802e-02
   7.9100000e+02   2.5289224e-06   4.7178877e-02   4.6033608e-01   8.8297592e-01   1.0741945e-02   1.9955971e-02
   7.9200000e+02   2.5317983e-06   2.1535228e-02   3.3488856e-01   3.6800418e-01   2.7087007e-03   1.9936142e-02
   7.9300000e+02   5.3666024e-06   5.0197401e-02   5.1476032e-01   9.0836894e-01   1.9857152e-02   1.9577241e-02
   7.9400000e+02   2.8520887e-06   1.4241603e-01   1.1897984e+00  -3.8043160e-01   3.3489833e-03   1.9602277e-02
   7.9500000e+02   1.8729235e-06   1.3929380e-01   1.1375104e+00  -2.7340911e-01   5.7759213e-03   1.9633535e-02
   7.9600000e+02   4.6336816e-06   1.3491781e-02   5.5576176e-01   9.0988675e-01   8.6082445e-02   1.9249883e-02
   7.9700000e+02   1.5827789e-06   1.6813435e-01   1.3882196e+00   2.5205029e-01   8.2686014e-04   1.9245877e-02
   7.9800000e+02   1.1144566e-06   2.0986126e-01   1.8169040e+00   9.0769995e-01   5.8910704e-03   1.9143022e-02
   7.9900000e+02   1.4005883e-06   1.7900318e-01   1.6470366e+00   9.0845058e-01   5.3312110e-03   1.9050357e-02
   8.0000000e+02   1.3516146e-06   7.1369270e-02   7.7392230e-01   9.1497708e-01   8.1430612e-03   1.8908522e-02
   8.0100000e+02   2.2551716e-06   2.5604885e-02   5.4192951e-01   9.1503874e-01   4.0647763e-02   1.8557525e-02
   8.0200000e+02   1.7223579e-06   4.1968181e-02   4.9626292e-01   9.4487849e-01   5.1704807e-03   1.8466890e-02
   8.0300000e+02   2.6076894e-06   2.9500704e-01   2.5637308e+00   4.5594726e-01   1.2129094e-03   1.8456688e-02
   8.0400000e+02   3.9124755e-06   1.5428301e-01   1.4062212e+00   7.6006015e-01   7.5427869e-03   1.8351099e-02
   8.0500000e+02   4.5831886e-06   3.0327169e-02   5.8640894e-01   9.3831093e-01   2.1599015e-02   1.7979707e-02
   8.0600000e+02   9.5791539e-06   1.8977478e-02   4.7620193e-01   9.4641313e-01   6.1359985e-02   1.7458558e-02
   8.0700000e+02   3.3540951e-06   1.4030777e-01   1.2530701e+00   9.4421511e-01   1.0225570e-02   1.7290094e-02
   8.0800000e+02   1.7462176e-06   2.3165681e-01   1.9296147e+00   9.4311281e-01   9.0349320e-03   1.7142844e-02
   8.0900000e+02   2.7114125e-06   2.8745748e-01   2.4906728e+00   9.4096160e-01   1.0416041e-02   1.6974933e-02
   8.1000000e+02   2.7182381e-06   1.3703737e-01   1.5088771e+00   9.4259626e-01   1.7788463e-02   1.6690613e-02
   8.1100000e+02   5.3775913e-06   3.2058430e-02   8.3600870e-01   9.4584775e-01   2.4902937e-02   1.6298035e-02
   8.1200000e+02   1.5341549e-06   8.8050695e-02   1.0494994e+00   9.4457401e-01   9.3273297e-03   1.6154520e-02
   8.1300000e+02   1.6260081e-06   2.1683330e-01   1.9797576e+00   8.5375780e-01   1.6836465e-03   1.6131305e-02
   8.1400000e+02   2.4166405e-06   1.8862946e-01   1.7400732e+00   9.4868054e-01   7.3737702e-03   1.6018505e-02
   8.1500000e+02   1.8842372e-06   6.4533552e-02   8.0320321e-01   9.5342975e-01   1.7533389e-02   1.5750954e-02
   8.1600000e+02   4.6549890e-06   4.1922432e-02   6.0192487e-01   9.5335183e-01   5.3362256e-02   1.5350829e-02
   8.1700000e+02   1.5576218e-06   1.5155129e-01   1.3703841e+00   9.4604049e-01   3.0987637e-03   1.5305835e-02
   8.1800000e+02   1.4066420e-06   2.9707094e-01   2.5266710e+00   9.4953690e-01   5.4867236e-03   1.5226117e-02
   8.1900000e+02   1.9152732e-06   2.3127017e-01   2.0486699e+00   9.5239646e-01   9.4423005e-03   1.5089255e-02
   8.2000000e+02   1.9693104e-06   7.0943653e-02   8.6600139e-01   9.5576809e-01   1.7788178e-02   1.4832927e-02
   8.2100000e+02   4.0832192e-06   4.3258058e-02   6.7163201e-01   9.5639716e-01   5.5455335e-02   1.4048283e-02
   8.2200000e+02   2.2207205e-06   7.3367172e-02   8.5058452e-01   9.5455574e-01   4.2143545e-02   1.3484298e-02
   8.2300000e+02   4.5531852e-06   2.1934333e-01   1.9455338e+00   9.5310375e-01   6.1545639e-02   1.2695802e-02
   8.2400000e+02   6.0789918e-06   1.8003436e-01   1.6234477e+00   9.4772835e-01   1.4909853e-01   1.0918541e-02
   8.2500000e+02   1.0174373e-05   2.5586167e-02   6.6239262e-01   9.2985752e-01   1.9328973e-01   8.9897273e-03
   8.2600000e+02   3.7742223e-06   1.0336035e-01   9.4264777e-01   8.9528479e-01   8.1258874e-02   8.3420762e-03
   8.2700000e+02   2.5382327e-06   3.0604915e-01   2.7054853e+00  -8.7203362e-01   6.4263338e-02   8.8134710e-03
   8.2800000e+02   2.2860072e-06   1.0603178e-01   8.7751507e-01  -8.6864723e-01   3.0990353e-02   9.0517384e-03
   8.2900000e+02   3.5624518e-06   8.7654706e-02   7.7606461e-01  -8.2525132e-01   4.4410896e-02   9.3862321e-03
   8.3000000e+02   5.9767039e-06   4.7287250e-02   6.0695259e-01   9.1452718e-01   1.3178766e-01   8.2701238e-03
   8.3100000e+02   6.1463771e-06   5.1459946e-02   6.2442989e-01   8.8868134e-01   1.6408594e-01   7.0915237e-03
   8.3200000e+02   5.6282734e-06   1.0700696e-01   9.7437509e-01   8.4516699e-01   1.6091796e-01   6.1573438e-03
   8.3300000e+02   2.9263008e-06   2.6518862e-01   2.2648018e+00   7.4815064e-01   3.0862789e-02   6.0164921e-03
   8.3400000e+02   2.5833509e-06   2.2307893e-01   1.8743659e+00   7.6583371e-01   1.1083436e-01   5.5224806e-03
   8.3500000e+02   2.4269061e-06   1.0680559e-01   9.6882513e-01   7.2098717e-01   1.5489135e-01   4.9414383e-03
   8.3600000e+02   1.3685229e-06   4.2713377e-02   5.3187704e-01   6.3481027e-01   2.6874792e-01   4.2249083e-03
   8.3700000e+02   4.8558874e-06   1.3315517e-02   4.8377107e-01  -1.7946103e-01   2.9139274e-02   4.2487284e-03
   8.3800000e+02   2.1406140e-06   1.5740571e-01   1.3998393e+00   4.6329694e-01   2.2400174e-02   4.2054812e-03
   8.3900000e+02   1.0185753e-06   1.9729018e-01   1.5882379e+00  -3.9954840e-01   6.7445775e-02   4.3266301e-03
   8.4000000e+02   9.5311363e-07   1.2006755e-01   1.0114794e+00  -4.5395714e-01   8.8362927e-02   4.5130589e-03
   8.4100000e+02   2.3356618e-06   4.4705385e-02   6.2735547e-01  -5.2269747e-01   7.5845265e-02   4.7010408e-03
   8.4200000e+02   6.2661979e-07   1.8455321e-01   1.5596354e+00  -5.2679552e-01   6.6888833e-03   4.7176815e-03
   8.4300000e+02   5.5297150e-07   2.1323664e-01   1.8291006e+00   5.9889319e-01   3.0201673e-03   4.7091622e-03
   8.4400000e+02   8.9561282e-07   1.0024259e-01   9.1368670e-01  -5.1551429e-01   1.3629022e-02   4.7425674e-03
   8.4500000e+02   1.6005189e-06   6.7311636e-02   8.2319531e-01  -5.5626676e-01   5.0139436e-02   4.8788452e-03
   8.4600000e+02   2.6963048e-06   7.0043939e-02   8.3341070e-01  -5.8553216e-01   9.1694725e-02   5.1535673e-03
   8.4700000e+02   1.2665905e-06   1.4164451e-01   1.2191590e+00  -6.5223515e-01   3.2184518e-02   5.2632522e-03
   8.4800000e+02   7.5758544e-07   2.3511719e-01   1.9898855e+00  -6.7310108e-01   1.5494873e-02   5.3184879e-03
   8.4900000e+02   6.3613356e-07   1.0487375e-01   8.9481030e-01  -6.7333664e-01   2.3043481e-02   5.4017697e-03
   8.5000000e+02   6.8914414e-07   7.9594052e-02   8.0251506e-01  -6.8034802e-01   3.0749100e-02   5.5161186e-03
   8.5100000e+02   5.3801654e-07   5.2845121e-02   6.3696194e-01  -6.9119935e-01   3.8220487e-02   5.6638929e-03
   8.5200000e+02   7.4838470e-07   6.5865485e-02   6.6029937e-01  -6.7937226e-01   1.2475518e-02   5.7121327e-03
   8.5300000e+02   3.9350601e-07   1.6529529e-01   1.3862236e+00  -5.2864582e-01   1.2759039e-03   5.7159888e-03
   8.5400000e+02   6.0863658e-07   2.9811658e-01   2.5287087e+00   8.3486482e-01   9.7974442e-04   5.7113143e-03
   8.5500000e+02   9.4106079e-07   1.8830434e-01   1.7968881e+00  -5.1624889e-01   3.9984883e-03   5.7231371e-03
   8.5600000e+02   1.3563901e-06   1.1615858e-01   1.3259555e+00  -6.2869219e-01   2.1960629e-02   5.8029766e-03
   8.5700000e+02   1.3215546e-06   5.0305492e-02   9.5613846e-01  -6.5355899e-01   3.8113262e-02   5.9498798e-03
   8.5800000e+02   2.2293158e-06   1.4485632e-02   5.2773371e-01  -6.6172333e-01   7.0255321e-02   6.2343696e-03
   8.5900000e+02   8.0661208e-07   1.1446822e-01   9.6530632e-01  -7.1370984e-01   1.1715228e-02   6.2867050e-03
   8.6000000e+02   3.7607045e-07   1.3207075e-01   1.1135251e+00  -6.8579552e-01   1.3534232e-02   6.3453586e-03
   8.6100000e+02   3.6058556e-07   7.5578095e-02   8.8872649e-01  -6.8232003e-01   2.0697811e-02   6.4356874e-03
   8.6200000e+02   1.3501634e-06   1.9450030e-02   8.7292420e-01  -5.6119557e-01   7.3061706e-03   6.4489105e-03
   8.6300000e+02   6.0930509e-07   3.1166169e-01   2.6736325e+00  -6.6897273e-01   5.6603871e-03   6.4733871e-03
   8.6400000e+02   3.8769366e-07   2.6178549e-01   2.2282458e+00  -4.5249945e-01   2.1323540e-03   6.4796449e-03
   8.6500000e+02   5.9192059e-07   1.8295783e-01   1.6027881e+00   6.1144278e-01   1.7687738e-03   6.4726435e-03
   8.6600000e+02   7.0400764e-07   7.9368237e-02   7.6046844e-01   7.8789033e-01   2.9419558e-03   6.4576509e-03
   8.6700000e+02   7.4433571e-07   3.6476466e-02   4.0883530e-01   9.0982596e-01   5.8309494e-03   6.4234111e-03
   8.6800000e+02   7.4951022e-07   4.6258736e-02   4.6280816e-01   9.2588774e-01   2.6985343e-03   6.4073653e-03
   8.6900000e+02   5.7937435e-07   1.2049146e-01   9.9816542e-01  -3.2514049e-01   1.5746017e-03   6.4106528e-03
   8.7000000e+02   1.0383176e-06   3.3811847e-01   2.9150555e+00  -7.1852642e-02   2.2801168e-03   6.4117196e-03
   8.7100000e+02   1.6909646e-06   2.2620440e-01   2.1383372e+00   3.4093142e-02   7.2857077e-03   6.4102970e-03
   8.7200000e+02   1.4003231e-06   7.6920046e-02   8.8237584e-01   1.4471945e-01   1.1548252e-02   6.4000030e-03
   8.7300000e+02   7.8848618e-07   2.0437097e-02   2.1235379e-01   2.6671764e-02   1.6452708e-02   6.3980604e-03
   8.7400000e+02   8.9316799e-07   6.4517134e-02   6.7064603e-01   2.6432422e-01   5.8077765e-03   6.3883390e-03
   8.7500000e+02   1.0375341e-06   1.4323345e-01   1.2018428e+00   2.9300644e-01   3.4986402e-03   6.3818260e-03
   8.7600000e+02   1.5560756e-06   1.1245114e-01   9.3817621e-01   2.8193425e-01   5.1571159e-02   6.2969585e-03
   8.7700000e+02   2.9999367e-06   2.2559921e-02   6.1559005e-01   4.9380626e-01   3.2301912e-02   6.2720039e-03
   8.7800000e+02   1.4683210e-06   2.6395051e-01   2.2247468e+00   2.4793460e-01   6.1754723e-03   6.2625131e-03
   8.7900000e+02   1.0238771e-06   3.3673589e-01   2.8438632e+00   3.5069678e-01   9.4420294e-03   6.2420218e-03
   8.8000000e+02   1.3996128e-06   2.3498584e-01   2.1010009e+00   3.9141497e-01   8.0406858e-03   6.2225480e-03
   8.8100000e+02   1.6421008e-06   7.5015901e-02   9.3569380e-01   2.9640640e-01   1.7706469e-02   6.1907845e-03
   8.8200000e+02   1.0843453e-06   4.4977741e-02   6.9169912e-01   2.8868794e-01   1.9506655e-02   6.1570078e-03
   8.8300000e+02   7.7571053e-07   8.4958530e-02   9.7110511e-01   2.3695507e-01   1.0022970e-02   6.1426775e-03
   8.8400000e+02   1.1093564e-06   1.0056375e-01   8.7546556e-01   2.2648403e-01   7.3952336e-03   6.1325488e-03
   8.8500000e+02   1.2043783e-06   8.1366055e-02   7.6082228e-01   2.1975742e-01   1.7350620e-02   6.1100476e-03
   8.8600000e+02   1.7841884e-06   7.6698980e-02   6.8169598e-01  -1.9811570e-01   4.3396580e-03   6.1153560e-03
   8.8700000e+02   5.6511568e-07   1.8412934e-01   1.5299304e+00   2.1171742e-01   1.3052112e-03   6.1136711e-03
   8.8800000e+02   4.1161731e-07   2.5100064e-01   2.1698283e+00   4.8302785e-02   4.6617013e-04   6.1135341e-03
   8.8900000e+02   6.5913351e-07   2.5064455e-01   2.4855437e+00   2.7185667e-01   4.8577037e-04   6.1127274e-03
   8.9000000e+02   1.0155155e-06   1.6423950e-01   1.8886485e+00   2.7891103e-01   2.8925900e-03   6.1078194e-03
   8.9100000e+02   1.3445749e-06   1.3941006e-01   1.8385900e+00   2.7401788e-01   9.3951662e-03   6.0923451e-03
   8.9200000e+02   8.9382400e-07   3.3193165e-02   7.1498070e-01   2.7014484e-01   1.1209906e-02   6.0742516e-03
   8.9300000e+02   9.7603944e-07   5.6041529e-02   5.3414157e-01   2.5328372e-01   1.5422029e-02   6.0512033e-03
   8.9400000e+02   1.4866772e-06   5.2975465e-02   5.6518002e-01   2.5784559e-01   8.5898296e-03   6.0380096e-03
   8.9500000e+02   6.0571770e-07   3.1442367e-01   2.7221815e+00  -2.4524292e-01   3.6089588e-03   6.0433906e-03
   8.9600000e+02   3.0880685e-07   2.5992733e-01   2.1857888e+00   2.1976264e-01   8.8868239e-04   6.0422126e-03
   8.9700000e+02   3.7197290e-07   1.6938524e-01   1.4538048e+00   2.6065790e-01   4.6780917e-03   6.0349066e-03
   8.9800000e+02   3.3412366e-07   7.8964150e-02   9.5947937e-01   2.7918987e-01   3.8431364e-03   6.0284725e-03
   8.9900000e+02   8.0563028e-07   2.2751964e-02   4.3156775e-01   2.8366734e-01   1.3295741e-02   6.0062275e-03
   9.0000000e+02   5.8386814e-07   7.6259198e-02   6.7147365e-01   3.0062189e-01   6.7884391e-03   5.9940964e-03
   9.0100000e+02   5.2126328e-07   1.2264858e-01   1.0624574e+00   3.0379143e-01   1.0973459e-02   5.9744429e-03
   9.0200000e+02   1.1491418e-06   8.5534128e-02   8.5236824e-01   3.2460056e-01   6.8878959e-03   5.9612122e-03
   9.0300000e+02   7.6741600e-07   1.5148032e-01   1.2781115e+00   3.2237965e-01   6.9043665e-03   5.9480712e-03
   9.0400000e+02   8.3656300e-07   1.7383869e-01   1.4460288e+00   3.4583175e-01   7.8874119e-03   5.9320099e-03
   9.0500000e+02   9.4940985e-07   9.1698412e-02   8.0051948e-01   3.3748338e-01   1.1764982e-02   5.9088221e-03
   9.0600000e+02   6.7581667e-07   3.2385047e-02   3.1893203e-01   3.3344325e-01   1.4654018e-02   5.8805166e-03
   9.0700000e+02   9.9201808e-07   4.2228579e-02   4.3145064e-01   1.8378841e-01   1.1326203e-03   5.8792961e-03
   9.0800000e+02   2.6303393e-07   1.6372984e-01   1.3334463e+00  -3.0241801e-01   2.8185086e-03   5.8843286e-03
   9.0900000e+02   2.3528138e-07   2.1205638e-01   1.7630045e+00  -2.4254111e-01   6.9199837e-04   5.8853176e-03
   9.1000000e+02   6.4804235e-07   1.0508819e-01   9.8288191e-01  -1.3709761e-01   3.7048019e-03   5.8883465e-03
   9.1100000e+02   6.6774143e-07   1.3186896e-01   1.2678116e+00   1.2140013e-02   3.1811760e-03   5.8881488e-03
   9.1200000e+02   6.0579598e-07   1.1213088e-01   1.1199805e+00   1.5195584e-01   4.8867003e-03   5.8838453e-03
   9.1300000e+02   9.5685972e-07   9.3103184e-03   6.7003988e-01   4.4459496e-01   1.3811185e-02   5.8481692e-03
   9.1400000e+02   1.6735373e-06   2.8820902e-02   6.1916172e-01   4.3981259e-01   2.6464187e-02   5.7817717e-03
   9.1500000e+02   4.0999816e-07   1.1703187e-01   9.6272552e-01   3.3103204e-01   1.0107750e-02   5.7626898e-03
   9.1600000e+02   4.4985779e-07   2.2696700e-01   1.8986423e+00   2.2311325e-01   5.0203979e-03   5.7563040e-03
   9.1700000e+02   4.8109491e-07   3.6537013e-02   4.4269254e-01   3.3991371e-01   1.0502062e-02   5.7360369e-03
   9.1800000e+02   1.1500626e-06   2.9352128e-02   4.0207031e-01   3.8117136e-01   2.1497634e-02   5.6901763e-03
   9.1900000e+02   3.0110396e-07   9.1004861e-02   7.6369277e-01  -1.5777221e-01   1.2313413e-03   5.6912860e-03
   9.2000000e+02   1.9095197e-07   1.7075196e-01   1.3914469e+00  -2.6643113e-01   1.2237569e-03   5.6931456e-03
   9.2100000e+02   2.2056257e-07   1.6997742e-01   1.3906670e+00  -1.1079290e-01   1.4464913e-03   5.6940638e-03
   9.2200000e+02   3.5531340e-07   5.6734451e-02   6.0006783e-01   4.7436820e-01   9.8028802e-04   5.6914181e-03
   9.2300000e+02   4.2620321e-07   7.4968458e-02   6.5401793e-01   5.1299306e-01   4.2290489e-03   5.6791083e-03
   9.2400000e+02   1.4890587e-06   7.4299427e-03   4.5150211e-01   4.1720887e-01   3.0325048e-02   5.6612807e-03
   9.2500000e+02   6.4189468e-07   2.7182337e-01   2.3205996e+00   4.8359555e-01   3.0150639e-03   5.6530459e-03
   9.2600000e+02   1.8963138e-07   2.4102425e-01   2.0087745e+00   4.0718876e-01   5.5395465e-03   5.6403672e-03
   9.2700000e+02   1.6254527e-07   1.6234891e-01   1.4477385e+00   3.6339049e-01   3.6358283e-03   5.6329474e-03
   9.2800000e+02   1.2027026e-07   3.6340060e-02   4.8956105e-01   3.9907675e-01   2.8814614e-03   5.6264896e-03
   9.2900000e+02   1.4979090e-07   2.5416955e-02   4.2606474e-01   4.5315682e-01   3.1161385e-03   5.6185662e-03
   9.3000000e+02   3.8695667e-07   3.0896550e-02   4.4961737e-01   5.2736574e-01   8.4291074e-03   5.5937351e-03
   9.3100000e+02   6.2563671e-07   5.1574854e-02   6.3994037e-01   6.1552047e-01   6.2098448e-03   5.5724215e-03
   9.3200000e+02   3.3398871e-07   1.5117361e-01   1.2085306e+00   5.3449490e-01   1.8248400e-03   5.5669930e-03
   9.3300000e+02   3.0267280e-07   2.4274268e-01   2.0126293e+00  -1.6415986e-01   2.3298855e-03   5.5691369e-03
   9.3400000e+02   2.9115476e-07   2.5973530e-02   3.5306373e-01   6.6113736e-01   2.7047567e-03   5.5591896e-03
   9.3500000e+02   4.3309377e-07   4.9275894e-02   4.7215826e-01   6.5625237e-01   6.3931823e-03   5.5359307e-03
   9.3600000e+02   5.0272487e-07   6.1538671e-02   5.3748753e-01   6.8266580e-01   1.1195846e-02   5.4938062e-03
   9.3700000e+02   1.3302702e-06   1.6345207e-02   3.7514558e-01   6.3167239e-01   1.3673400e-02   5.4466669e-03
   9.3800000e+02   1.3559854e-06   1.0847343e-01   9.8333089e-01   7.2709124e-01   2.5833318e-03   5.4364449e-03
   9.3900000e+02   1.9510181e-07   3.0255816e-01   2.5417829e+00  -6.5238751e-01   4.2915134e-03   5.4516942e-03
   9.4000000e+02   1.3783197e-07   2.9984828e-01   2.6016957e+00   6.0308987e-01   1.5374986e-04   5.4511887e-03
   9.4100000e+02   1.4531895e-07   1.5078703e-01   1.2896181e+00   7.8320038e-01   3.3595631e-04   5.4497545e-03
   9.4200000e+02   2.1449490e-07   7.9787862e-02   9.9251064e-01   7.4749436e-01   5.3083620e-04   5.4475924e-03
   9.4300000e+02   3.7025397e-07   7.0218499e-02   1.0815536e+00   7.8460064e-01   1.7499868e-03   5.4401158e-03
   9.4400000e+02   7.7735043e-07   4.4031137e-02   6.8145476e-01   8.4569338e-01   6.0625901e-03   5.4122525e-03
   9.4500000e+02   6.8648923e-07   9.9583150e-02   9.8027929e-01   8.4423989e-01   9.9365537e-03   5.3669274e-03
   9.4600000e+02   1.3061675e-06   9.1569710e-02   8.5956426e-01   8.4066159e-01   1.7727465e-02   5.2871962e-03
   9.4700000e+02   3.5019091e-07   1.2781759e-01   1.0586297e+00   8.2269255e-01   6.2081953e-03   5.2602253e-03
   9.4800000e+02   2.4654837e-07   2.2521118e-01   1.8756099e+00  -3.2051876e-02   6.0481363e-04   5.2603282e-03
   9.4900000e+02   2.2518660e-07   6.1425574e-02   5.7361938e-01   8.1585968e-01   8.6085807e-04   5.2566343e-03
   9.5000000e+02   4.7826292e-07   2.4176333e-02   3.6968521e-01   8.6523753e-01   8.6829248e-03   5.2171925e-03
   9.5100000e+02   8.7929125e-07   5.0856852e-02   4.7956692e-01   8.7183454e-01   1.2973002e-02   5.1582910e-03
   9.5200000e+02   3.1941021e-07   1.1560312e-01   9.6675484e-01  -7.9198011e-01   1.5805649e-03   5.1647504e-03
   9.5300000e+02   3.0974009e-07   1.7371346e-01   1.4661639e+00   8.7616944e-01   3.1891536e-03   5.1503250e-03
   9.5400000e+02   6.6355461e-07   8.1316941e-02   8.9093488e-01   8.8022547e-01   1.0785025e-02   5.1014997e-03
   9.5500000e+02   7.8926096e-07   9.9338149e-02   9.3730534e-01   8.8001907e-01   1.5471894e-02   5.0321796e-03
   9.5600000e+02   3.4284677e-07   1.8087923e-01   1.6206638e+00   8.7064230e-01   3.7890254e-03   5.0155878e-03
   9.5700000e+02   3.3197658e-07   2.0095054e-01   1.7620305e+00   8.7785883e-01   4.4497071e-03   4.9960072e-03
   9.5800000e+02   4.7324167e-07   1.0003352e-01   9.1259891e-01   8.8149257e-01   1.0071187e-02   4.9517113e-03
   9.5900000e+02   6.9491397e-07   5.5795588e-02   6.9736991e-01   8.8241002e-01   2.4965294e-02   4.8429762e-03
   9.6000000e+02   1.5548646e-06   3.7028258e-02   6.7089678e-01   8.7784016e-01   6.8496857e-02   4.5545436e-03
   9.6100000e+02   6.3410215e-07   1.4352874e-01   1.2463500e+00   8.6288487e-01   4.1570506e-02   4.3922120e-03
   9.6200000e+02   5.7876166e-07   2.6840056e-01   2.2919680e+00   8.5682032e-01   1.4531651e-02   4.3376494e-03
   9.6300000e+02   5.6009456e-07   6.6896690e-02   5.8043943e-01   8.5100085e-01   1.1027758e-02   4.2970156e-03
   9.6400000e+02   9.7044232e-07   4.7188643e-02   4.3734793e-01   7.9763060e-01   9.4877078e-03   4.2645680e-03
   9.6500000e+02   7.6879237e-07   7.4025344e-02   6.2195448e-01   8.4386486e-01   2.0475180e-02   4.1911455e-03
   9.6600000e+02   6.4717610e-07   2.6059288e-02   4.7616524e-01   7.7449208e-01   2.0593265e-02   4.1246609e-03
   9.6700000e+02   2.7326898e-06   1.7279333e-02   8.4481859e-01   7.0110610e-01   2.5827312e-02   4.0874933e-03
   9.6800000e+02   8.1638453e-07   2.7716865e-01   2.2940519e+00  -3.1100221e-01   5.8929852e-03   4.0950486e-03
   9.6900000e+02   5.7870120e-07   2.3835303e-01   1.9788414e+00  -7.7431923e-01   8.1015113e-03   4.1207910e-03
   9.7000000e+02   3.2591802e-07   6.7476646e-02   5.7490074e-01  -3.8344884e-01   6.4900220e-03   4.1311198e-03
   9.7100000e+02   2.7913847e-07   1.9028320e-02   5.0903378e-01   5.0853279e-02   2.7924706e-03   4.1305492e-03
   9.7200000e+02   4.9695429e-07   2.4572111e-02   5.8668838e-01   8.5893859e-01   8.5909599e-03   4.1001097e-03
   9.7300000e+02   4.0197436e-07   6.7180111e-02   6.2874557e-01   8.6205507e-01   7.2767341e-03   4.0744180e-03
   9.7400000e+02   5.1491876e-07   8.8918751e-02   8.6865657e-01   8.6173678e-01   1.6203699e-02   4.0176652e-03
   9.7500000e+02   1.3632905e-06   1.9220448e-02   8.2852958e-01   8.6227405e-01   6.1343980e-02   3.9646591e-03
   9.7600000e+02   5.2743371e-07   2.9844214e-01   2.4853889e+00   8.5080889e-01   2.8148375e-02   3.8701542e-03
   9.7700000e+02   3.6419405e-07   1.6822186e-01   1.4767273e+00   8.4507960e-01   1.4189325e-02   3.8238595e-03
   9.7800000e+02   2.9204983e-07   7.3098193e-02   6.8553015e-01   8.4828213e-01   1.3087951e-02   3.7814988e-03
   9.7900000e+02   3.0074855e-07   2.5234682e-02   4.3381630e-01   8.5574352e-01   1.7115136e-02   3.7262648e-03
   9.8000000e+02   4.1616778e-07   4.0250970e-02   5.3337503e-01   8.5758174e-01   1.8305105e-02   3.6970588e-03
   9.8100000e+02   2.5817042e-07   9.4285368e-02   8.0706690e-01   8.2854862e-01   2.6280852e-03   3.6890124e-03
   9.8200000e+02   4.7708967e-07   7.4357421e-02   8.7211820e-01   8.3298035e-01   4.6270746e-03   3.6748061e-03
   9.8300000e+02   7.2598220e-07   1.1151659e-01   1.0392800e+00   8.5384620e-01   7.2741444e-03   3.6520084e-03
   9.8400000e+02   3.3612179e-07   2.1738088e-01   1.8084372e+00  -3.3600848e-01   4.4756834e-04   3.6525580e-03
   9.8500000e+02   3.1748937e-07   2.7667270e-01   2.3895417e+00   5.9325093e-01   1.0403610e-03   3.6503049e-03
   9.8600000e+02   3.6765326e-07   1.1929573e-01   1.1488946e+00   8.2728656e-01   2.5795685e-03   3.6425188e-03
   9.8700000e+02   4.9334243e-07   4.0960447e-02   5.6837306e-01   8.3548753e-01   6.8430335e-03   3.6217195e-03
   9.8800000e+02   7.9838531e-07   2.1945404e-02   5.2391248e-01   8.4674228e-01   8.3577727e-03   3.6089132e-03
   9.8900000e+02   2.1831483e-07   1.8945762e-01   1.6879974e+00   8.0631248e-01   1.2965270e-03   3.6051415e-03
   9.9000000e+02   1.4822887e-07   1.9565303e-01   1.6118646e+00   8.2924350e-01   6.1283987e-04   3.6033096e-03
   9.9100000e+02   1.4726003e-07   9.2510025e-02   8.7022397e-01   8.7859033e-01   1.1378844e-03   3.5997078e-03
   9.9200000e+02   2.6512719e-07   3.6608634e-02   7.2883223e-01   9.2716891e-01   1.7447401e-03   3.5938854e-03
   9.9300000e+02   1.9283632e-07   1.4335937e-01   1.2140892e+00   9.2873993e-01   2.6016140e-03   3.5852035e-03
   9.9400000e+02   2.1131082e-07   1.0445883e-01   8.8069216e-01   9.4578781e-01   2.3047781e-03   3.5773894e-03
   9.9500000e+02   4.8055388e-07   9.0643302e-02   8.2834262e-01   9.4909154e-01   1.5922236e-02   3.5233747e-03
   9.9600000e+02   7.3127206e-07   5.7642958e-02   6.4570249e-01   9.4925221e-01   2.8183679e-02   3.4292546e-03
   9.9700000e+02   8.4489990e-07   5.7027209e-02   5.9698283e-01   9.4738449e-01   7.2510253e-02   3.1946734e-03
   9.9800000e+02   1.1120971e-06   4.2600236e-02   6.7583912e-01   9.4063827e-01   8.0237116e-02   2.9548394e-03
   9.9900000e+02   7.3798038e-07   1.0527180e-01   9.7803343e-01   9.3124024e-01   3.9446882e-02   2.8466117e-03
   1.0000000e+03   8.2762014e-07   1.3868919e-01   1.1948410e+00   9.2437781e-01   3.8656029e-02   2.7452153e-03
   1.0010000e+03   1.0274721e-06   8.7982603e-02   7.9670269e-01   9.1817147e-01   3.2508569e-02   2.6635096e-03
   1.0020000e+03   9.7025242e-07   1.3224725e-01   1.1191744e+00   9.1507935e-01   7.2418078e-02   2.4882195e-03
   1.0030000e+03   5.8957542e-07   1.0789916e-02   6.1277723e-01   9.0549835e-01   1.0805515e-01   2.2476603e-03
   1.0040000e+03   6.8504030e-07   6.4033672e-02   5.6469678e-01   8.8351365e-01   3.0981362e-02   2.1863797e-03
   1.0050000e+03   4.9615099e-07   9.8548574e-02   7.9866630e-01   8.6279858e-01   7.3849779e-03   2.1724639e-03
   1.0060000e+03   6.8288782e-07   2.5284010e-01   2.1055963e+00   1.4494306e-01   2.4712851e-03   2.1716923e-03
   1.0070000e+03   7.1791593e-07   8.6859419e-02   8.2273082e-01   8.7267723e-01   3.0053483e-02   2.1149754e-03
   1.0080000e+03   2.4083584e-07   1.0786752e-02   4.3795251e-01   8.7579232e-01   7.3936890e-02   1.9794633e-03
   1.0090000e+03   1.8065244e-07   1.0327666e-01   1.0160256e+00   8.6054664e-01   1.5116817e-02   1.9537725e-03
   1.0100000e+03   2.8188120e-07   5.5894807e-02   6.3649391e-01   8.6167979e-01   2.2694468e-02   1.9156979e-03
   1.0110000e+03   2.2448832e-07   1.2034035e-01   1.0027502e+00   8.5402284e-01   3.7132594e-02   1.8553162e-03
   1.0120000e+03   2.1402463e-07   1.7328083e-01   1.4104573e+00   8.4495443e-01   1.3240709e-02   1.8346064e-03
   1.0130000e+03   1.8073184e-07   1.9962619e-02   3.3253572e-01   8.5220023e-01   4.0203979e-02   1.7721696e-03
   1.0140000e+03   9.6881284e-07   8.6514418e-03   5.3299102e-01   8.5471887e-01   8.1021112e-02   1.6511295e-03
   1.0150000e+03   1.4655102e-07   1.0281063e-01   8.1105431e-01   8.2113597e-01   9.9106055e-02   1.5196339e-03
   1.0160000e+03   1.4938944e-07   1.8416142e-01   1.4715324e+00   6.7027947e-01   4.8658182e-03   1.5146876e-03
   1.0170000e+03   7.0078092e-07   9.4372222e-03   6.4040414e-01   8.3516850e-01   2.0507803e-02   1.4888428e-03
   1.0180000e+03   2.8439799e-07   1.4718289e-01   1.2079452e+00   8.2825748e-01   2.5510572e-02   1.4575400e-03
   1.0190000e+03   3.5386556e-07   1.5054364e-01   1.2446875e+00   8.2895856e-01   2.7205375e-02   1.4248420e-03
   1.0200000e+03   4.8779846e-07   8.4839138e-02   7.1527319e-01   7.3915271e-01   2.4454785e-02   1.3992836e-03
   1.0210000e+03   8.8541489e-07   1.7946727e-02   5.0513876e-01   7.8202538e-01   6.0394217e-02   1.3342357e-03
   1.0220000e+03   4.9427338e-07   5.3023876e-02   5.2960970e-01   7.7682676e-01   9.2532287e-02   1.2868695e-03
   1.0230000e+03   3.6307778e-07   1.4743413e-01   1.1538573e+00   2.6313989e-01   1.3846807e-02   1.2822958e-03
   1.0240000e+03   2.5299725e-07   4.8206557e-02   5.4548206e-01   7.9419581e-01   1.9986259e-02   1.2721427e-03
   1.0250000e+03   1.5358909e-07   2.2378829e-01   1.8227876e+00  -6.7821451e-01   3.2497446e-03   1.2749502e-03
   1.0260000e+03   1.1304340e-07   6.9291043e-02   5.7153428e-01   8.0043292e-01   3.4668929e-03   1.2714149e-03
   1.0270000e+03   1.3855051e-07   6.7518112e-02   5.4268756e-01   6.4997805e-01   2.6540399e-03   1.2692242e-03
   1.0280000e+03   3.0669426e-07   4.5162989e-02   5.7395157e-01   7.9951617e-01   1.0315113e-02   1.2587814e-03
   1.0290000e+03   4.8620262e-07   6.9817906e-02   7.1453922e-01   6.4487100e-01   1.3421519e-02   1.2479532e-03
   1.0300000e+03   3.5249228e-07   1.1160792e-01   9.5482284e-01   8.2410579e-01   6.6284139e-03   1.2411451e-03
   1.0310000e+03   1.8754522e-07   2.1571645e-01   1.8143312e+00   8.2466274e-01   5.0420818e-03   1.2359895e-03
   1.0320000e+03   1.4565849e-07   9.1764248e-02   7.9031860e-01   7.8821967e-01   4.4129056e-03   1.2316949e-03
   1.0330000e+03   2.4485871e-07   5.1415990e-02   5.7500650e-01   8.3609513e-01   6.1027106e-03   1.2254171e-03
   1.0340000e+03   3.9681849e-07   2.2039898e-01   1.9782281e+00   8.3487927e-01   1.1834692e-02   1.2133356e-03
   1.0350000e+03   4.8305189e-07   8.1007892e-02   8.5916161e-01   8.3878242e-01   2.9301230e-02   1.1836733e-03
   1.0360000e+03   1.6761773e-06   1.6057959e-02   7.0144873e-01   8.4022858e-01   7.1871416e-02   1.1131494e-03
   1.0370000e+03   6.2154541e-07   2.2020068e-01   1.9410350e+00   8.0598373e-01   1.2616687e-02   1.1018613e-03
   1.0380000e+03   2.1298588e-07   3.3438103e-01   2.8823976e+00   8.1975059e-01   2.0052102e-02   1.0838231e-03
   1.0390000e+03   3.9088193e-07   2.8267515e-01   2.4916562e+00   8.1512218e-01   2.6061382e-02   1.0609254e-03
   1.0400000e+03   4.2506487e-07   1.0580677e-01   1.0355292e+00   8.0886401e-01   2.5376518e-02   1.0392692e-03
   1.0410000e+03   3.6999036e-07   6.4052339e-02   6.2578188e-01   8.0035644e-01   5.9379042e-02   9.9056974e-04
   1.0420000e+03   3.2311076e-07   2.6258672e-02   3.3954257e-01   7.7986831e-01   6.4599911e-02   9.4151780e-04
   1.0430000e+03   1.6252230e-07   6.5597777e-02   6.0110514e-01   7.6127210e-01   8.6887434e-03   9.3530518e-04
   1.0440000e+03   2.4119950e-07   1.1795114e-01   1.0574082e+00   6.9772258e-01   7.7655550e-03   9.3025206e-04
   1.0450000e+03   7.2038267e-07   8.4239238e-02   9.3598359e-01  -5.9247484e-01   1.4146700e-02   9.3810893e-04
   1.0460000e+03   3.2003026e-07   2.3410115e-01   1.9902117e+00   7.6289316e-01   1.0722823e-02   9.3045758e-04
   1.0470000e+03   2.3045504e-07   3.3753219e-01   2.9505671e+00   5.4054136e-01   3.9509591e-03   9.2847559e-04
   1.0480000e+03   2.6611846e-07   2.1005023e-01   2.0978027e+00  -3.9555953e-01   5.3237035e-03   9.3044189e-04
   1.0490000e+03   2.8307349e-07   7.1089167e-02   9.0818870e-01   4.3192559e-02   4.4568331e-03   9.3027201e-04
   1.0500000e+03   2.0893951e-07   2.7887011e-02   5.5454360e-01  -4.2946776e-01   2.0798355e-02   9.3874403e-04
   1.0510000e+03   3.5103310e-07   8.8077435e-03   5.9571513e-01   2.7584281e-01   9.8427276e-03   9.3810947e-04
   1.0520000e+03   1.5107668e-07   1.9525603e-01   1.5884591e+00   1.0698500e-01   6.4838986e-04   9.3804459e-04
   1.0530000e+03   1.0819249e-07   1.8708532e-01   1.5172876e+00   4.2294035e-01   1.6187019e-03   9.3740341e-04
   1.0540000e+03   1.1939370e-07   1.1138536e-01   9.7230380e-01   3.3240127e-01   1.7142577e-03   9.3687048e-04
   1.0550000e+03   4.2762201e-07   4.6379756e-02   6.4704570e-01   3.4498066e-02   6.7815713e-03   9.3667282e-04
   1.0560000e+03   1.4866945e-07   1.5296648e-01   1.3138586e+00  -4.3399360e-02   1.4548093e-03   9.3673295e-04
   1.0570000e+03   1.3761834e-07   2.7181746e-01   2.3801810e+00  -2.6940202e-01   2.1377168e-03   9.3727440e-04
   1.0580000e+03   1.7253026e-07   1.5543158e-01   1.4040750e+00  -2.1221581e-01   4.0575886e-03   9.3808884e-04
   1.0590000e+03   1.3817920e-07   4.7495280e-02   5.2892371e-01  -1.5162319e-01   5.6583111e-03   9.3890831e-04
   1.0600000e+03   2.0972117e-07   3.6095711e-02   4.5180856e-01  -2.5291341e-02   1.3040218e-02   9.3908308e-04
   1.0610000e+03   6.0909913e-08   7.9544192e-02   7.1317213e-01   3.1867537e-01   1.1192638e-03   9.3874865e-04
   1.0620000e+03   8.8870468e-08   2.4399102e-01   2.1476243e+00   5.4266909e-01   7.1079487e-04   9.3838672e-04
   1.0630000e+03   1.2571586e-07   1.7049010e-01   1.5946400e+00   5.6169576e-01   1.1896854e-03   9.3776011e-04
   1.0640000e+03   2.0929710e-07   7.1428008e-02   9.6735339e-01   5.0046541e-01   2.9765185e-03   9.3636630e-04
   1.0650000e+03   1.5826182e-07   8.8992745e-02   1.0770775e+00   5.4180906e-01   3.8995354e-03   9.3439298e-04
   1.0660000e+03   7.5322380e-08   1.3690079e-01   1.2854123e+00  -2.7282182e-02   7.3366043e-04   9.3441193e-04
   1.0670000e+03   5.4364872e-08   1.7375788e-01   1.4978188e+00   8.4469650e-03   5.0470665e-04   9.3440807e-04
   1.0680000e+03   6.8388225e-08   1.2920950e-01   1.1314780e+00   3.7146416e-01   6.7397141e-04   9.3417432e-04
   1.0690000e+03   1.0698564e-07   9.2332613e-02   9.4312498e-01   4.2814696e-01   2.4225872e-03   9.3320761e-04
   1.0700000e+03   1.4170551e-07   4.3400016e-02   7.7284341e-01   4.5537212e-01   3.9660859e-03   9.3152802e-04
   1.0710000e+03   2.7240261e-07   4.8608414e-02   8.2636370e-01   4.4936521e-01   1.1245846e-02   9.2686780e-04
   1.0720000e+03   2.5469773e-07   1.3000844e-01   1.1825286e+00   4.6403869e-01   1.2344964e-02   9.2161394e-04
   1.0730000e+03   2.1376520e-07   2.1776132e-01   1.8964562e+00   4.5814926e-01   4.2490337e-03   9.1982643e-04
   1.0740000e+03   1.2990959e-07   8.5769667e-02   7.0783948e-01   4.5649327e-01   2.7342356e-02   9.0862110e-04
   1.0750000e+03   1.3714412e-07   1.6774400e-02   3.0944887e-01   4.5530247e-01   1.7420548e-02   9.0152442e-04
   1.0760000e+03   1.3601166e-07   3.4933495e-02   3.3476264e-01   4.4379545e-01   2.7439513e-02   8.9082194e-04
   1.0770000e+03   3.1577376e-07   3.1441972e-02   4.5938555e-01   4.2245845e-01   4.7150130e-02   8.7390731e-04
   1.0780000e+03   2.1797538e-07   7.1861573e-02   8.3411286e-01   3.8852630e-01   1.6012815e-02   8.7121270e-04
   1.0790000e+03   1.0930358e-07   3.3701999e-01   2.7866257e+00  -3.7104170e-01   9.5454512e-03   8.7433244e-04
   1.0800000e+03   9.1474447e-08   1.5302874e-01   1.3115104e+00  -3.0763995e-01   2.0727851e-03   8.7489167e-04
   1.0810000e+03   1.1678135e-07   7.6554441e-02   6.8296381e-01   1.2529845e-01   2.8619165e-03   8.7458147e-04
   1.0820000e+03   1.4232830e-07   4.4276780e-02   5.2301500e-01   3.7017657e-01   8.2530314e-03   8.7193534e-04
   1.0830000e+03   4.7589466e-07   8.2221381e-03   4.3223733e-01   4.1008448e-01   6.2721549e-02   8.6108299e-04
   1.0840000e+03   2.4806133e-07   1.3181636e-01   1.1362853e+00   3.8369720e-01   9.3700224e-03   8.5801953e-04
   1.0850000e+03   5.7649372e-08   2.2079011e-01   1.8377322e+00   3.8174863e-01   3.1695226e-03   8.5698505e-04
   1.0860000e+03   4.9688686e-08   1.9412716e-01   1.6107755e+00   3.6979580e-01   7.9722574e-03   8.5448214e-04
   1.0870000e+03   5.1226060e-08   5.1704465e-02   4.7777488e-01   3.7730256e-01   6.2959480e-03   8.5246690e-04
   1.0880000e+03   4.8710913e-08   1.4214035e-02   4.6058708e-01   4.1526604e-01   1.1760714e-02   8.4835263e-04
   1.0890000e+03   1.2544685e-07   1.1625634e-02   4.7891873e-01   4.3330440e-01   2.0214556e-02   8.4106388e-04
   1.0900000e+03   2.3325467e-07   6.0954845e-02   7.2278898e-01   4.8883282e-01   7.6760683e-03   8.3792687e-04
   1.0910000e+03   1.4012945e-07   3.0044525e-01   2.4727600e+00  -2.4794274e-01   6.0091795e-03   8.3918950e-04
   1.0920000e+03   1.0554234e-07   1.9231304e-01   1.5591788e+00  -5.6778402e-04   1.0977846e-02   8.3924530e-04
   1.0930000e+03   1.0156962e-07   6.8161027e-02   6.4505107e-01   5.2195443e-01   8.2940358e-03   8.3563321e-04
   1.0940000e+03   3.1661390e-07   1.9059675e-02   3.9723324e-01   5.2803393e-01   2.6000173e-02   8.2436732e-04
   1.0950000e+03   9.7900942e-08   7.7615489e-02   8.8109082e-01   5.1007934e-01   7.2101302e-03   8.2135143e-04
   1.0960000e+03   6.0219180e-08   1.4407888e-01   1.1753588e+00  -2.9715705e-01   3.6910454e-03   8.2225740e-04
   1.0970000e+03   5.4173561e-08   5.1374371e-02   6.8404319e-01   3.7541077e-01   3.9012996e-03   8.2105851e-04
   1.0980000e+03   1.0668543e-07   4.1666611e-02   8.0370606e-01   4.7284628e-01   1.2155886e-02   8.1638655e-04
   1.0990000e+03   3.7745162e-07   5.9188337e-02   7.9903664e-01   4.4685590e-01   2.2141857e-02   8.0847079e-04
   1.1000000e+03   9.3443115e-08   1.9476394e-01   1.6369543e+00   5.0114769e-01   7.0275390e-03   8.0563849e-04
   1.1010000e+03   9.3801001e-08   3.1006426e-01   2.6493329e+00   5.1228236e-01   6.0907285e-03   8.0313581e-04
   1.1020000e+03   5.8319290e-08   7.7540236e-02   8.3037095e-01   5.2771235e-01   9.9265521e-03   7.9895739e-04
   1.1030000e+03   9.6004120e-08   4.2763068e-02   6.0109910e-01   5.0644040e-01   8.8035802e-03   7.9541838e-04
   1.1040000e+03   7.2735190e-08   9.0577930e-02   9.6083548e-01   2.4900556e-01   1.2203071e-03   7.9517723e-04
   1.1050000e+03   1.6569545e-07   1.8474270e-01   1.6596761e+00   4.4869833e-01   4.8318421e-03   7.9346069e-04
   1.1060000e+03   1.9454712e-07   1.3863580e-01   1.3077050e+00   5.7040080e-01   1.1367500e-02   7.8835067e-04
   1.1070000e+03   5.8122063e-07   5.5381023e-02   7.6632435e-01   5.7110020e-01   2.6719843e-02   7.7651322e-04
   1.1080000e+03   2.2365448e-07   1.7677486e-01   1.6310302e+00   5.4359648e-01   2.8161773e-03   7.7532666e-04
   1.1090000e+03   1.1537313e-07   3.6297933e-01   3.0538746e+00   5.3639072e-01   5.7311686e-03   7.7295229e-04
   1.1100000e+03   1.1191383e-07   2.4461394e-01   2.1473345e+00   5.4470791e-01   5.2554282e-03   7.7074711e-04
   1.1110000e+03   1.1062773e-07   8.7126128e-02   1.1463351e+00   5.5922692e-01   5.0993790e-03   7.6855607e-04
   1.1120000e+03   6.4442764e-08   3.4153639e-02   8.2539619e-01   5.6408459e-01   1.3491602e-02   7.6275510e-04
   1.1130000e+03   4.1577879e-08   6.3999570e-02   9.3328872e-01   5.7130289e-01   3.6826390e-03   7.6115383e-04
   1.1140000e+03   4.6390895e-08   8.5752052e-02   7.6897012e-01   4.3917601e-02   1.3048057e-03   7.6111086e-04
   1.1150000e+03   9.7662559e-08   3.4334378e-02   8.0981471e-01  -2.2987044e-03   3.6344625e-03   7.6112224e-04
   1.1160000e+03   2.6702992e-07   7.6263554e-02   7.9037141e-01   3.3973505e-01   1.1292861e-02   7.5824523e-04
   1.1170000e+03   5.4546731e-08   1.7385193e-01   1.4253560e+00  -5.2521100e-01   3.8795395e-03   7.5979434e-04
   1.1180000e+03   4.7495089e-08   2.7796783e-01   2.3413555e+00   8.4034357e-02   8.7525399e-04   7.5973874e-04
   1.1190000e+03   5.1539185e-08   6.2172283e-02   6.0352540e-01   5.0465696e-01   2.9423086e-03   7.5861309e-04
   1.1200000e+03   8.4580012e-08   3.8411145e-02   4.0796162e-01   6.0557157e-01   5.0002743e-03   7.5632202e-04
   1.1210000e+03   8.2250166e-08   5.7575279e-02   5.4697751e-01   5.6666984e-01   1.2064485e-02   7.5118899e-04
   1.1220000e+03   7.1739964e-08   5.1140922e-02   4.8044564e-01   6.0757273e-01   1.0279952e-02   7.4652239e-04
   1.1230000e+03   1.3077026e-07   2.4105458e-02   8.3169866e-01   6.2527718e-01   5.7456845e-02   7.2048051e-04
   1.1240000e+03   1.8597691e-07   1.9237714e-02   8.2978814e-01   5.9566797e-01   6.7987035e-02   7.1685015e-04
   1.1250000e+03   7.8794517e-08   3.2517998e-01   2.6883386e+00   5.9629075e-01   2.6196958e-02   7.0581325e-04
   1.1260000e+03   3.6732685e-08   6.4171209e-02   5.1850625e-01   5.4657144e-01   6.8777021e-03   7.0317174e-04
   1.1270000e+03   5.4508828e-08   3.7848125e-02   3.9522468e-01  -4.0513296e-01   3.2271964e-03   7.0409415e-04
   1.1280000e+03   3.1358271e-08   9.1359536e-02   7.6028948e-01  -3.0177167e-01   8.5427124e-04   7.0427590e-04
   1.1290000e+03   4.0754430e-08   1.2154601e-01   1.0282068e+00  -3.6825065e-01   1.8311957e-03   7.0475184e-04
   1.1300000e+03   8.2827709e-08   9.8493942e-02   9.8947530e-01  -2.1220069e-01   4.4862300e-03   7.0542952e-04
   1.1310000e+03   1.2573683e-07   6.3179911e-02   9.8073260e-01  -1.7683053e-01   7.3815587e-03   7.0636890e-04
   1.1320000e+03   1.5789273e-07   6.8142802e-02   9.0830362e-01  -8.6461096e-02   1.1937910e-02   7.0674592e-04
   1.1330000e+03   7.1912064e-08   2.2766937e-01   1.9503975e+00   3.0939642e-02   2.6582444e-03   7.0669029e-04
   1.1340000e+03   5.1816193e-08   2.1260222e-01   1.8067518e+00   5.4846917e-01   1.4461215e-03   7.0613030e-04
   1.1350000e+03   6.2431852e-08   1.2473152e-01   1.1395416e+00   5.7956110e-01   1.3816883e-03   7.0556529e-04
   1.1360000e+03   9.3465102e-08   8.9224865e-02   9.1082848e-01   5.4970512e-01   4.5853214e-03   7.0379205e-04
   1.1370000e+03   9.2585792e-08   3.6167653e-02   7.2160591e-01   5.8056414e-01   4.8406065e-03   7.0181968e-04
   1.1380000e+03   1.1459828e-07   1.5333881e-02   8.1205902e-01   4.8881825e-01   1.2217718e-02   6.9766835e-04
   1.1390000e+03   1.6466431e-07   4.1217334e-02   8.5001771e-01   4.5341097e-01   4.3910938e-03   6.9697516e-04
   1.1400000e+03   5.3624812e-08   3.4183379e-01   2.8467918e+00  -4.6202587e-01   3.1575299e-03   6.9799468e-04
   1.1410000e+03   3.0191995e-08   2.5325501e-01   2.1038006e+00  -1.9150496e-01   5.8517631e-04   6.9807302e-04
   1.1420000e+03   3.0552360e-08   1.1533745e-01   1.0281669e+00   4.5910338e-01   1.3609512e-03   6.9763736e-04
   1.1430000e+03   3.6123840e-08   3.9182527e-02   4.5552990e-01   5.0974695e-01   2.2219356e-03   6.9684848e-04
   1.1440000e+03   1.4446036e-07   2.1032456e-02   5.1231946e-01   5.2235745e-01   8.3042257e-03   6.9384325e-04
   1.1450000e+03   7.3748391e-08   8.7436522e-02   7.6759689e-01   5.3209049e-01   5.8196560e-03   6.9170316e-04
   1.1460000e+03   7.7863269e-08   1.2107739e-01   1.0667500e+00   5.3785034e-01   1.1694093e-02   6.8738640e-04
   1.1470000e+03   3.3683451e-07   6.1336354e-02   9.2302698e-01   5.3327468e-01   1.6400823e-02   6.8144116e-04
   1.1480000e+03   9.0699568e-08   2.5457925e-01   2.2113437e+00   4.8295513e-01   1.3559012e-03   6.8099540e-04
   1.1490000e+03   5.1612489e-08   3.5715770e-01   3.0832819e+00   5.0489727e-01   1.5377449e-03   6.8046727e-04
   1.1500000e+03   5.4127994e-08   1.9815944e-01   1.7372246e+00   5.2282690e-01   2.9713679e-03   6.7941235e-04
   1.1510000e+03   5.7985676e-08   6.9728510e-02   6.9688768e-01   5.0287159e-01   2.0347591e-03   6.7871821e-04
   1.1520000e+03   6.7764807e-08   3.6686821e-02   5.5180058e-01   5.3807696e-01   5.4957573e-03   6.7671845e-04
   1.1530000e+03   5.7589250e-08   4.5101434e-02   5.4776531e-01   5.4180367e-01   5.5585997e-03   6.7468780e-04
   1.1540000e+03   8.7677981e-08   5.7536701e-02   6.5127609e-01   5.4658029e-01   3.6716849e-03   6.7333699e-04
   1.1550000e+03   3.0006103e-08   1.5349766e-01   1.2377739e+00   5.4771580e-01   1.8428291e-03   6.7265816e-04
   1.1560000e+03   2.3289371e-08   1.5859176e-01   1.2914283e+00  -3.7582798e-01   8.6757450e-04   6.7287770e-04
   1.1570000e+03   4.4246017e-08   1.9556460e-02   3.1763995e-01   6.3964412e-01   1.9322610e-03   6.7204680e-04
   1.1580000e+03   2.8925212e-08   6.9886489e-02   5.6782365e-01   6.7387528e-01   8.7477952e-04   6.7165077e-04
   1.1590000e+03   4.6381979e-08   1.1149282e-01   9.0642206e-01   6.7182047e-01   4.5297275e-03   6.6961062e-04
   1.1600000e+03   5.4828864e-08   7.3151475e-02   7.5043311e-01   6.6790888e-01   5.9675876e-03   6.6694831e-04
   1.1610000e+03   5.4364789e-08   1.5255655e-02   7.8819210e-01   7.0240691e-01   7.1716675e-03   6.6652849e-04
   1.1620000e+03   2.4825665e-08   3.2259492e-01   2.7388567e+00   6.5908809e-01   3.8067806e-03   6.6485890e-04
   1.1630000e+03   1.9275387e-08   9.0140331e-02   7.8461884e-01   7.0760792e-01   9.6542246e-04   6.6440486e-04
   1.1640000e+03   2.7946347e-08   7.8232831e-02   6.9836212e-01   7.5368575e-01   2.0217328e-03   6.6339306e-04
   1.1650000e+03   3.7557818e-08   4.6577843e-02   5.0136265e-01   7.7871796e-01   3.8796171e-03   6.6139084e-04
   1.1660000e+03   1.5618530e-07   1.9060145e-02   3.6951365e-01   8.0628094e-01   9.0890850e-03   6.5655356e-04
   1.1670000e+03   1.2254874e-07   1.3847304e-01   1.2525700e+00   8.0572380e-01   8.3828067e-03   6.5212720e-04
   1.1680000e+03   1.1894100e-07   2.6357538e-01   2.1910175e+00   8.0310554e-01   1.1319687e-02   6.4621374e-04
   1.1690000e+03   1.2113607e-07   8.6294661e-02   7.7206642e-01   7.9517007e-01   2.3594569e-02   6.3415708e-04
   1.1700000e+03   1.4150791e-07   4.0617626e-02   5.2608569e-01   7.8967123e-01   2.4249501e-02   6.2208507e-04
   1.1710000e+03   2.2401010e-07   2.1948457e-02   4.9935392e-01   7.9403116e-01   2.4550718e-02   6.1002877e-04
   1.1720000e+03   8.7825815e-08   2.3428763e-01   2.0626184e+00  -4.0891005e-01   5.5717672e-04   6.1016784e-04
   1.1730000e+03   5.6644865e-08   2.4003325e-01   1.9839640e+00   7.6421768e-01   3.6181494e-03   6.0848236e-04
   1.1740000e+03   8.3887543e-08   1.4728477e-01   1.2273325e+00   7.7648445e-01   1.3861526e-02   6.0195657e-04
   1.1750000e+03   8.0278775e-08   7.8786683e-02   7.9595788e-01   7.7339619e-01   1.8874299e-02   5.9321334e-04
   1.1760000e+03   1.4469121e-07   1.2727917e-02   6.8248755e-01   7.8399121e-01   3.0318854e-02   5.8618967e-04
   1.1770000e+03   5.6224155e-08   1.9217345e-01   1.6942964e+00   7.7640129e-01   1.4055469e-02   5.7981602e-04
   1.1780000e+03   5.2269686e-08   2.1413766e-01   1.8664034e+00   7.8213450e-01   8.0340370e-03   5.7617994e-04
   1.1790000e+03   7.8954443e-08   2.2057051e-01   1.9681079e+00   7.8155385e-01   1.1215598e-02   5.7114361e-04
   1.1800000e+03   6.2129967e-08   8.9238240e-02   8.6655172e-01   7.7830774e-01   1.8782895e-02   5.6283444e-04
   1.1810000e+03   6.4762420e-08   4.9241912e-02   5.0384137e-01   7.7943195e-01   1.2253586e-02   5.5747564e-04
   1.1820000e+03   8.9458373e-08   2.7019800e-02   3.9198474e-01   7.7257898e-01   2.5373404e-02   5.4662126e-04
   1.1830000e+03   6.7822852e-08   2.5642557e-01   2.2810237e+00  -6.8781903e-01   2.9413611e-03   5.4772838e-04
   1.1840000e+03   5.1603901e-08   8.2523462e-02   6.9401115e-01   7.8830564e-01   1.1741674e-02   5.4267302e-04
   1.1850000e+03   6.6752104e-08   1.2452520e-01   1.0793044e+00   6.6322627e-01   2.3321105e-03   5.4183449e-04
   1.1860000e+03   1.5387713e-07   3.9846285e-02   4.5921050e-01   8.0214061e-01   2.3503459e-02   5.3167362e-04
   1.1870000e+03   1.4565302e-07   9.4029836e-02   8.6498880e-01   5.8457700e-01   1.0634552e-02   5.2838827e-04
   1.1880000e+03   1.3997084e-07   2.4530659e-02   6.4925176e-01   4.6257675e-01   2.6257577e-02   5.2211531e-04
   1.1890000e+03   3.1730533e-07   3.4827891e-03   7.8546488e-01   7.8463137e-01   3.7652280e-01   4.8451198e-04
   1.1900000e+03   1.1889640e-07   2.4900248e-01   1.9883406e+00   1.7650970e-01   1.5325509e-02   4.8325660e-04
   1.1910000e+03   6.7436197e-08   1.1867596e-01   9.8147133e-01   7.5137206e-01   3.5798449e-02   4.7039652e-04
   1.1920000e+03   6.2895238e-08   6.7528456e-02   5.8530558e-01   7.2710264e-01   4.3639485e-02   4.5568864e-04
   1.1930000e+03   1.1201739e-07   4.8253319e-02   4.8125959e-01   7.0710588e-01   5.1220901e-02   4.3949424e-04
   1.1940000e+03   6.0725164e-08   9.2230509e-02   7.6366082e-01   6.6749830e-01   1.0595024e-02   4.3639984e-04
   1.1950000e+03   6.6314114e-08   6.9654263e-02   5.9343491e-01  -6.3863341e-01   2.0470849e-02   4.4215850e-04
   1.1960000e+03   1.0099948e-07   1.3948990e-02   7.1084592e-01   6.2535084e-01   2.2450466e-02   4.4138361e-04
   1.1970000e+03   4.2737240e-08   2.9421474e-01   2.4592358e+00  -6.7708318e-01   1.9155800e-02   4.4715167e-04
   1.1980000e+03   3.5106971e-08   1.4800334e-01   1.1996123e+00  -6.1720537e-01   2.8513023e-03   4.4793971e-04
   1.1990000e+03   4.6234748e-08   7.9377695e-02   6.4436097e-01   6.2355207e-01   8.1623759e-03   4.4566902e-04
   1.2000000e+03   4.3640482e-08   4.0369864e-02   5.3043835e-01   7.2184063e-01   3.0465520e-02   4.3596947e-04
   1.2010000e+03   1.2062458e-07   4.1166102e-03   3.9670719e-01   7.0845116e-01   9.6679921e-02   4.2130167e-04
   1.2020000e+03   3.0366144e-08   8.2954114e-02   7.3324901e-01   6.7799150e-01   2.1878648e-02   4.1510758e-04
   1.2030000e+03   3.1392952e-08   1.2851213e-01   1.1349400e+00   7.8629258e-02   5.3027226e-04   4.1509033e-04
   1.2040000e+03   2.7989583e-08   3.3776306e-01   2.8098263e+00   6.2193109e-01   1.5791171e-03   4.1468299e-04
   1.2050000e+03   2.2740414e-08   5.0562075e-02   4.0907105e-01   6.6380888e-01   9.6157680e-03   4.1204684e-04
   1.2060000e+03   2.8033652e-08   5.0371633e-02   4.2468120e-01   6.7408733e-01   2.0426338e-02   4.0642087e-04
   1.2070000e+03   2.9622305e-08   2.8828350e-02   2.6533566e-01   6.7455289e-01   3.0936212e-02   3.9804787e-04
   1.2080000e+03   3.8047428e-08   1.0626221e-02   3.3804619e-01   6.7785980e-01   4.0210712e-02   3.8737695e-04
   1.2090000e+03   1.2849556e-07   2.8032171e-02   7.9292207e-01   6.7065469e-01   7.9204122e-02   3.7726015e-04
   1.2100000e+03   3.7401602e-08   1.7153881e-01   1.4038465e+00   6.7712894e-01   1.5838817e-02   3.7323997e-04
   1.2110000e+03   3.8823492e-08   2.8629249e-01   2.3554773e+00  -4.4692617e-01   8.0188759e-03   3.7458717e-04
   1.2120000e+03   6.4815729e-08   4.8384063e-02   5.4076825e-01  -2.2499059e-01   1.0931169e-02   3.7552963e-04
   1.2130000e+03   1.6841688e-07   2.9045424e-02   4.5846515e-01   6.3683836e-01   1.6143382e-02   3.7169830e-04
   1.2140000e+03   7.0699913e-08   1.5849938e-01   1.3497431e+00   6.5751474e-01   8.8753450e-03   3.6953755e-04
   1.2150000e+03   5.0455055e-08   1.7680537e-01   1.4874815e+00   6.9331384e-01   2.4885132e-02   3.6322230e-04
   1.2160000e+03   1.1522914e-07   1.1704847e-01   1.0993234e+00   6.9069342e-01   5.5687937e-02   3.4955775e-04
   1.2170000e+03   1.2950950e-07   9.8122789e-02   1.0309343e+00   6.6550017e-01   6.9429699e-02   3.3389801e-04
   1.2180000e+03   6.8242957e-08   1.7423815e-01   1.6370744e+00   6.4596657e-01   2.5824259e-02   3.2839403e-04
   1.2190000e+03   6.0468099e-08   1.5944676e-01   1.5270071e+00   6.4394167e-01   1.4245423e-02   3.2540128e-04
   1.2200000e+03   6.2712039e-08   8.7049103e-02   7.8832884e-01   6.3435811e-01   2.3544390e-02   3.2059594e-04
   1.2210000e+03   8.0716828e-08   3.0747808e-02   5.3365882e-01   6.2534240e-01   3.0334990e-02   3.1460586e-04
   1.2220000e+03   1.3821290e-07   4.9456137e-02   6.1302406e-01   5.8737321e-01   6.1666729e-02   3.0361666e-04
   1.2230000e+03   4.0264631e-08   1.9341330e-01   1.6543311e+00  -5.4512911e-01   2.5606121e-02   3.0792373e-04
   1.2240000e+03   4.5109452e-08   2.9242836e-01   2.5193626e+00  -5.6198496e-01   5.7127904e-03   3.0891574e-04
   1.2250000e+03   6.9408882e-08   1.7272024e-01   1.6249111e+00  -3.5900987e-01   3.9307887e-03   3.0935376e-04
   1.2260000e+03   8.8865204e-08   8.1335617e-02   1.1150767e+00   5.3107910e-01   1.6533215e-02   3.0666812e-04
   1.2270000e+03   3.9821425e-08   2.3188917e-02   6.7443964e-01  -2.1801825e-01   7.5277888e-03   3.0717968e-04
   1.2280000e+03   5.8070787e-08   6.5951560e-02   7.5107508e-01   5.6340285e-01   3.9697900e-02   3.0047828e-04
   1.2290000e+03   3.4140819e-08   1.0733654e-01   9.1996109e-01   5.4302153e-01   1.8793115e-02   2.9744967e-04
   1.2300000e+03   3.9693917e-08   1.7772570e-01   1.4559211e+00   5.3185194e-01   4.7225839e-02   2.9022248e-04
   1.2310000e+03   3.6290944e-08   7.8872246e-02   7.7563087e-01   5.0826546e-01   1.9314009e-02   2.8741401e-04
   1.2320000e+03   8.1499601e-08   3.7616647e-02   6.5965994e-01   5.0519545e-01   4.7849868e-02   2.8400211e-04
   1.2330000e+03   2.2574046e-08   1.5041298e-01   1.2461391e+00   5.0842817e-01   9.9221102e-03   2.8257983e-04
   1.2340000e+03   1.8610821e-08   2.2986416e-01   1.9585756e+00  -4.4788253e-01   4.6363198e-03   2.8316904e-04
   1.2350000e+03   1.7413451e-08   1.0691200e-01   8.5887987e-01  -4.1435721e-01   9.8167969e-03   2.8433213e-04
   1.2360000e+03   2.1731093e-08   5.6340483e-02   5.2956134e-01  -2.2134463e-01   3.5824645e-03   2.8455933e-04
   1.2370000e+03   4.1307387e-08   3.8374590e-02   4.1822924e-01   6.0159912e-01   8.4819288e-03   2.8311387e-04
   1.2380000e+03   3.4915250e-08   8.7381415e-02   7.2861155e-01   5.6249317e-01   1.4986892e-02   2.8074913e-04
   1.2390000e+03   6.3268022e-08   5.2838249e-02   7.2309040e-01   5.4665212e-01   5.9514077e-02   2.7197548e-04
   1.2400000e+03   6.6752103e-08   7.3938813e-02   7.7401328e-01   4.8942795e-01   8.9799183e-02   2.6621187e-04
   1.2410000e+03   2.9641437e-08   2.5250757e-01   2.0808365e+00   4.2808687e-01   2.2482508e-02   2.6370520e-04
   1.2420000e+03   2.0314144e-08   1.4117626e-01   1.1689573e+00   3.8025298e-01   1.0660593e-02   2.6264908e-04
   1.2430000e+03   1.5501843e-08   6.5309360e-02   5.5573149e-01   3.5034118e-01   2.6501315e-03   2.6240603e-04
   1.2440000e+03   3.9487740e-08   2.1506028e-02   3.3508011e-01   5.0394085e-01   1.4119748e-02   2.6147735e-04
   1.2450000e+03   2.4648023e-08   1.1062375e-01   9.4349672e-01  -1.8609638e-01   2.8160951e-03   2.6161539e-04
   1.2460000e+03   2.9185217e-08   9.8936326e-02   8.9595193e-01   2.5451258e-02   5.1397476e-03   2.6158462e-04
   1.2470000e+03   4.0327244e-08   7.2897862e-02   9.1354556e-01   2.9578298e-01   8.1190095e-03   2.6096432e-04
   1.2480000e+03   1.0171860e-07   2.6031828e-02   8.6593118e-01   5.2663465e-01   1.4513236e-02   2.5997200e-04
   1.2490000e+03   5.1150992e-08   2.5468045e-01   2.2306864e+00   4.7746957e-01   9.5218172e-03   2.5879921e-04
   1.2500000e+03   2.7986724e-08   1.3681702e-01   1.1440941e+00   5.9243985e-01   6.3356807e-03   2.5783119e-04
   1.2510000e+03   3.1835907e-08   1.2677046e-01   1.0718354e+00   6.0207465e-01   6.7165162e-03   2.5679228e-04
   1.2520000e+03   3.4938232e-08   7.3890307e-02   6.6298363e-01   6.0504497e-01   9.0519002e-03   2.5539259e-04
   1.2530000e+03   8.1893890e-08   1.7457162e-02   3.6418829e-01   6.1448160e-01   1.6029797e-02   2.5289759e-04
   1.2540000e+03   2.6076415e-08   7.5374831e-02   6.9728935e-01   5.8141576e-01   8.7886868e-03   2.5161181e-04
   1.2550000e+03   2.4323146e-08   1.2220279e-01   1.0962956e+00   4.1986506e-01   2.0513344e-03   2.5139554e-04
   1.2560000e+03   6.7144580e-08   8.9307734e-02   9.6005184e-01   5.3035746e-01   3.5554732e-03   2.5092264e-04
   1.2570000e+03   2.2140430e-08   2.3359646e-01   1.9394961e+00   3.5753546e-01   4.0460279e-04   2.5088635e-04
   1.2580000e+03   1.4487251e-08   3.4781989e-01   2.9866852e+00   6.1752539e-01   5.2023572e-04   2.5080578e-04
   1.2590000e+03   1.6387120e-08   2.0129789e-01   1.8245620e+00   6.4134285e-01   1.7796410e-03   2.5051975e-04
   1.2600000e+03   1.9400768e-08   7.5745564e-02   8.1243232e-01   6.7004212e-01   2.1068722e-03   2.5016640e-04
   1.2610000e+03   2.7709274e-08   4.2741513e-02   6.5289724e-01   6.8324584e-01   7.4394545e-03   2.4889852e-04
   1.2620000e+03   4.3622699e-08   2.5083918e-02   6.1623333e-01   6.9565568e-01   1.2012026e-02   2.4682801e-04
   1.2630000e+03   4.9673511e-08   5.3433487e-02   7.0510859e-01   7.0175519e-01   1.8650772e-02   2.4521822e-04
   1.2640000e+03   1.7534386e-08   2.2775042e-01   1.9236369e+00   6.6938234e-01   2.0580300e-03   2.4488069e-04
   1.2650000e+03   1.4173264e-08   1.7309819e-01   1.4893329e+00   9.4589721e-02   1.4395517e-03   2.4484760e-04
   1.2660000e+03   1.6111585e-08   6.2045094e-02   6.0230747e-01   4.8422571e-01   1.1497684e-03   2.4471140e-04
   1.2670000e+03   4.4290417e-08   4.0400817e-02   4.6380434e-01   5.3075168e-02   5.1580333e-03   2.4464766e-04
   1.2680000e+03   1.6308626e-08   7.0039029e-02   6.6590293e-01   7.4260316e-01   4.3347754e-03   2.4386117e-04
   1.2690000e+03   1.3226069e-08   1.4830794e-01   1.2534077e+00  -2.8525369e-02   5.9650997e-04   2.4386536e-04
   1.2700000e+03   2.6394021e-08   6.5043952e-02   7.9321956e-01   2.5299136e-01   1.5801631e-03   2.4376815e-04
   1.2710000e+03   6.3359577e-08   7.7298046e-02   8.1244746e-01   6.4797729e-01   3.8444180e-03   2.4316195e-04
   1.2720000e+03   3.9883853e-08   2.3427131e-01   2.0344666e+00   5.0099807e-01   2.1254542e-03   2.4290343e-04
   1.2730000e+03   3.5828413e-08   2.4619544e-01   2.0740648e+00   5.7387825e-01   1.1816622e-02   2.4126768e-04
   1.2740000e+03   2.5386943e-08   9.4245713e-02   8.9048186e-01   6.4508765e-01   7.1220248e-03   2.4016281e-04
   1.2750000e+03   5.7772717e-08   2.7896778e-02   6.1577641e-01   7.1907880e-01   1.2896283e-02   2.3794541e-04
   1.2760000e+03   2.3963621e-08   6.4342896e-02   7.8347205e-01   5.8485341e-01   1.7875561e-03   2.3769689e-04
   1.2770000e+03   1.5872067e-08   1.4773973e-01   1.2314337e+00  -5.0949195e-01   2.3025009e-03   2.3797620e-04
   1.2780000e+03   1.9730519e-08   6.7609295e-02   6.9978245e-01   5.0497370e-02   1.9975549e-03   2.3795267e-04
   1.2790000e+03   4.2944426e-08   3.6835414e-02   6.9196178e-01   7.8618440e-01   1.2049292e-02   2.3738956e-04
   1.2800000e+03   3.2693149e-08   2.9665923e-01   2.5029591e+00   7.8553282e-01   4.3883102e-03   2.3657211e-04
   1.2810000e+03   2.5815639e-08   8.8943683e-02   7.4540704e-01   7.6757672e-01   1.5054073e-02   2.3384963e-04
   1.2820000e+03   2.2916308e-08   4.7435988e-02   4.9465202e-01   7.7255048e-01   1.2608420e-02   2.3157935e-04
   1.2830000e+03   5.6592998e-08   2.0717064e-02   3.8920329e-01   7.8024374e-01   2.0447499e-02   2.2790397e-04
   1.2840000e+03   2.1095320e-08   7.6645068e-02   6.6490514e-01   7.7988674e-01   8.0740328e-03   2.2647183e-04
   1.2850000e+03   1.6917576e-08   1.2988714e-01   1.0804137e+00  -7.0548786e-01   4.5527940e-03   2.2720042e-04
   1.2860000e+03   5.3362441e-08   1.9861177e-02   7.6627926e-01   7.9729313e-01   6.1036262e-03   2.2609632e-04
   1.2870000e+03   4.1870958e-08   1.2629169e-01   1.0632911e+00   6.9041854e-01   4.6596647e-03   2.2537023e-04
   1.2880000e+03   1.6198279e-08   2.0593700e-01   1.6983317e+00   6.9995472e-01   4.8769689e-03   2.2460227e-04
   1.2890000e+03   1.4073743e-08   1.8259830e-01   1.5233159e+00   7.8062320e-01   4.0518941e-03   2.2389257e-04
   1.2900000e+03   1.6206226e-08   6.0373035e-02   5.7124677e-01   8.2903358e-01   6.1123368e-03   2.2275935e-04
   1.2910000e+03   2.2878943e-08   4.8921461e-02   7.3107131e-01   8.4374418e-01   8.5710612e-03   2.2115078e-04
   1.2920000e+03   3.0004555e-08   8.6037665e-02   8.1232047e-01   8.5696614e-01   1.2938302e-02   2.1870370e-04
   1.2930000e+03   6.0903934e-08   4.0659675e-02   5.4121689e-01   8.5766755e-01   2.8164444e-02   2.1344425e-04
   1.2940000e+03   5.3512833e-08   1.8166149e-01   1.4758846e+00   8.5548898e-01   4.8123158e-02   2.0472611e-04
   1.2950000e+03   2.1814736e-07   1.1236965e-02   5.2037711e-01   8.3683499e-01   9.4447253e-02   1.8884213e-04
   1.2960000e+03   4.5377425e-08   1.2206995e-01   9.9631105e-01   8.0189864e-01   1.9552365e-02   1.8589436e-04
   1.2970000e+03   2.1344714e-08   2.7413427e-01   2.2338130e+00  -6.3319921e-01   6.4658663e-03   1.8665777e-04
   1.2980000e+03   2.6516576e-08   1.1115601e-01   1.0172589e+00   8.1758496e-03   4.0641243e-03   1.8665311e-04
   1.2990000e+03   7.6484817e-08   1.9955041e-02   5.6509760e-01   6.5100046e-01   8.3908310e-03   1.8563733e-04
   1.3000000e+03   2.7221959e-08   1.2350015e-01   1.1260483e+00   7.8246461e-01   2.2985547e-02   1.8231794e-04
   1.3010000e+03   2.2749617e-08   1.2849048e-01   1.1363435e+00   8.0362451e-01   1.3912633e-02   1.8028585e-04
   1.3020000e+03   4.0054977e-08   7.4594215e-02   7.7582404e-01   8.0573569e-01   2.1210194e-02   1.7721927e-04
   1.3030000e+03   1.3049320e-07   5.6806916e-02   7.8393199e-01   7.9443112e-01   4.2599509e-02   1.7128313e-04
   1.3040000e+03   5.4005976e-08   2.2104832e-01   1.9522818e+00  -3.2209450e-01   2.0441082e-03   1.7139622e-04
   1.3050000e+03   4.2616833e-08   2.7886023e-01   2.3742883e+00   7.4606824e-01   8.5232845e-03   1.7030910e-04
   1.3060000e+03   7.7293797e-08   1.7984913e-01   1.6156902e+00   7.6268261e-01   2.5865452e-02   1.6697370e-04
   1.3070000e+03   8.9739988e-08   7.6345730e-02   1.1505571e+00   7.5358501e-01   3.5980401e-02   1.6249432e-04
   1.3080000e+03   1.0482283e-07   1.4568934e-02   7.0737725e-01   7.1320937e-01   3.3518204e-02   1.5865576e-04
   1.3090000e+03   9.9467933e-08   8.3747844e-02   9.0634680e-01   7.2133412e-01   2.0483279e-02   1.5632778e-04
   1.3100000e+03   2.9420001e-08   1.8656360e-01   1.5645533e+00  -7.0569327e-01   9.2751568e-03   1.5735436e-04
   1.3110000e+03   2.8934518e-08   2.6997797e-01   2.2775083e+00   6.6954225e-02   1.2337363e-03   1.5734148e-04
   1.3120000e+03   5.7292017e-08   2.9470173e-01   2.7285029e+00   2.7937648e-01   3.5489653e-03   1.5718639e-04
   1.3130000e+03   6.3971966e-08   1.6425399e-01   2.0084499e+00   2.9657890e-01   5.2888849e-03   1.5694184e-04
   1.3140000e+03   2.5419377e-08   1.3921946e-02   5.8909068e-01   6.7751136e-01   1.3955092e-02   1.5546634e-04
   1.3150000e+03   1.3909768e-08   8.0337592e-02   1.1355666e+00   7.1041912e-01   1.3339084e-02   1.5400001e-04
   1.3160000e+03   1.4786840e-08   1.0275132e-01   9.5835556e-01   7.2396974e-01   3.5145202e-03   1.5360862e-04
   1.3170000e+03   2.0508075e-08   2.0624103e-01   1.7973964e+00   7.2520810e-01   1.0368587e-02   1.5245753e-04
   1.3180000e+03   1.7858506e-08   5.4188166e-02   4.9806325e-01   7.1971297e-01   1.8349195e-02   1.5045668e-04
   1.3190000e+03   7.4902428e-09   1.6189305e-01   1.3418155e+00  -5.9581193e-01   2.1413657e-03   1.5064887e-04
   1.3200000e+03   7.0986598e-09   1.1779759e-01   1.0031239e+00   7.4376239e-01   6.2474298e-04   1.5057888e-04
   1.3210000e+03   1.5045362e-08   5.8480423e-02   4.8842885e-01   7.4947808e-01   1.2969576e-02   1.4912080e-04
   1.3220000e+03   1.2873973e-08   4.6539655e-02   5.7920142e-01   7.5584569e-01   9.7442305e-03   1.4802556e-04
   1.3230000e+03   3.7939708e-08   2.8648292e-02   5.3740281e-01   7.3268555e-01   5.6725024e-02   1.4497763e-04
   1.3240000e+03   1.2605859e-08   1.5697414e-01   1.2625620e+00   7.4127823e-01   1.1171409e-02   1.4378116e-04
   1.3250000e+03   2.0915329e-08   3.1382402e-01   2.6134612e+00   7.3845220e-01   8.1666191e-03   1.4291626e-04
   1.3260000e+03   3.6656811e-08   2.5186785e-01   2.4275848e+00   7.4741709e-01   1.0033449e-02   1.4184770e-04
   1.3270000e+03   5.0332012e-08   1.3020634e-01   1.6192596e+00   7.5489931e-01   1.0834261e-02   1.4069117e-04
   1.3280000e+03   5.4956100e-08   6.6785934e-02   1.1105228e+00   7.3733323e-01   1.9255018e-02   1.3870580e-04
   1.3290000e+03   4.6912344e-08   9.5540310e-03   4.3559284e-01   7.3142485e-01   1.8368412e-01   1.2132101e-04
   1.3300000e+03   9.4256074e-08   1.6746358e-02   5.3478401e-01  -4.7555087e-01   1.8454512e-02   1.2240158e-04
   1.3310000e+03   4.2027724e-08   1.6257036e-01   1.3095546e+00  -6.2038171e-01   5.2115753e-02   1.2645803e-04
   1.3320000e+03   2.0896937e-08   1.9647882e-01   1.6024687e+00   9.5729773e-02   5.0631929e-03   1.2639834e-04
   1.3330000e+03   7.5122434e-08   9.7167048e-02   9.0393303e-01   6.8357396e-01   6.0188012e-02   1.2132507e-04
   1.3340000e+03   3.0904936e-08   1.1076814e-01   1.0314542e+00   6.5278628e-01   9.8195989e-02   1.1390612e-04
   1.3350000e+03   1.7553820e-08   2.0171108e-01   1.8066581e+00   5.8672419e-01   6.8639403e-02   1.0950203e-04
   1.3360000e+03   1.3407116e-08   8.2125174e-02   6.9055359e-01   5.3060277e-01   6.6023910e-02   1.0584346e-04
   1.3370000e+03   1.0318994e-08   5.1500678e-02   4.5313893e-01   4.7832689e-01   4.0340467e-02   1.0386881e-04
   1.3380000e+03   1.0826852e-08   7.0252747e-02   5.7210389e-01   4.3651143e-01   2.7736515e-02   1.0264397e-04
   1.3390000e+03   5.4820306e-08   1.0073174e-02   7.1384300e-01   4.4823923e-01   9.1241202e-02   1.0063211e-04
   1.3400000e+03   1.7476875e-08   2.1388130e-01   1.7586471e+00   3.3904893e-01   1.3923898e-02   1.0016571e-04
   1.3410000e+03   1.1430007e-08   2.6840107e-01   2.2238007e+00  -3.5969354e-01   1.1259226e-02   1.0057687e-04
   1.3420000e+03   1.0544762e-08   1.5142978e-01   1.2794309e+00  -3.6610480e-01   2.0248306e-02   1.0134017e-04
   1.3430000e+03   1.1370671e-08   4.7141146e-02   7.5417937e-01  -3.5393399e-01   1.2406262e-02   1.0179195e-04
   1.3440000e+03   1.0029337e-08   3.0255901e-02   6.6852283e-01  -3.9560973e-01   3.2897563e-02   1.0246588e-04
   1.3450000e+03   6.4864089e-09   1.1136120e-01   9.6284568e-01  -3.7942114e-01   9.2086496e-03   1.0282759e-04
   1.3460000e+03   5.9992917e-09   8.7702247e-02   8.1206903e-01  -3.8995034e-01   1.4210163e-02   1.0340614e-04
   1.3470000e+03   6.0053918e-09   5.8946881e-02   8.6326881e-01  -3.8659361e-01   1.0681866e-02   1.0383816e-04
   1.3480000e+03   1.4611548e-08   3.7610212e-02   7.8328810e-01  -3.0962188e-01   9.6779415e-03   1.0399483e-04
   1.3490000e+03   5.3599961e-09   2.5951908e-01   2.1985983e+00  -3.8164380e-01   4.2487410e-03   1.0416426e-04
   1.3500000e+03   4.8242999e-09   2.5821491e-01   2.2541361e+00   2.2262886e-01   6.3388080e-04   1.0414958e-04
   1.3510000e+03   8.5675527e-09   1.7733270e-01   1.6494990e+00   5.7830677e-01   1.8741613e-03   1.0403682e-04
   1.3520000e+03   1.3274111e-08   1.1260688e-01   1.2806326e+00   5.3377143e-01   3.1747722e-03   1.0386090e-04
   1.3530000e+03   1.6313973e-08   7.7617115e-02   1.0601941e+00   5.6701485e-01   5.6382696e-03   1.0352998e-04
   1.3540000e+03   1.4135477e-08   2.8965107e-02   8.1207323e-01   3.2062905e-02   1.4838922e-02   1.0349211e-04
   1.3550000e+03   2.8447903e-08   1.0902439e-02   7.2353675e-01  -1.1002086e-01   1.9383401e-02   1.0354849e-04
   1.3560000e+03   1.0832220e-08   2.2842166e-01   1.9213090e+00  -1.8473182e-01   3.1852006e-03   1.0360993e-04
   1.3570000e+03   6.7501852e-09   3.2013147e-01   2.6540589e+00  -3.1120962e-01   3.2922131e-03   1.0371659e-04
   1.3580000e+03   7.9590124e-09   2.1194236e-01   1.8337062e+00  -2.3579497e-01   1.5180890e-03   1.0375383e-04
   1.3590000e+03   1.2744647e-08   1.1017666e-01   1.3382953e+00  -2.0260526e-01   9.2354037e-03   1.0395220e-04
   1.3600000e+03   1.4055974e-08   4.1031835e-02   1.1019684e+00  -1.6381064e-01   1.0709044e-02   1.0414035e-04
   1.3610000e+03   2.4309580e-08   2.1568025e-02   5.3680138e-01  -1.5439269e-01   3.0870716e-02   1.0440061e-04
   1.3620000e+03   1.0737152e-08   9.7538975e-02   8.3074883e-01  -1.6177354e-01   1.6728962e-02   1.0469733e-04
   1.3630000e+03   1.0857428e-08   1.3690797e-01   1.1553816e+00  -1.0268346e-01   1.0467113e-02   1.0481553e-04
   1.3640000e+03   1.7551030e-08   5.0809346e-02   7.1093696e-01   8.0815961e-03   5.8276995e-03   1.0481351e-04
   1.3650000e+03   1.0792418e-08   2.4888145e-01   2.1081523e+00   5.3017141e-01   9.1908570e-04   1.0476247e-04
   1.3660000e+03   7.7760825e-09   1.4830383e-01   1.2287955e+00   4.2136883e-01   1.0822669e-03   1.0471474e-04
   1.3670000e+03   1.1513397e-08   1.2264303e-01   1.0507110e+00  -3.9863437e-02   4.3664251e-03   1.0473397e-04
   1.3680000e+03   1.6435773e-08   7.9846605e-02   7.6194124e-01  -8.8870971e-02   1.1238703e-02   1.0484513e-04
   1.3690000e+03   1.8981663e-08   2.9543594e-02   4.6271089e-01  -1.1114102e-01   1.9104111e-02   1.0508660e-04
   1.3700000e+03   2.0259767e-08   2.3692197e-02   5.8924912e-01  -1.2079402e-01   2.2418014e-02   1.0523538e-04
   1.3710000e+03   6.6337926e-09   1.0853103e-01   9.5895287e-01  -2.0056720e-01   9.8645352e-04   1.0525625e-04
   1.3720000e+03   4.6083870e-09   2.1722177e-01   1.8082801e+00   6.5044650e-03   7.8238033e-04   1.0525574e-04
   1.3730000e+03   5.1511491e-09   9.3497128e-02   8.2824767e-01  -1.0655752e-01   6.2501144e-04   1.0526277e-04
   1.3740000e+03   5.9780924e-09   6.0171056e-02   5.5205839e-01  -1.0885772e-01   4.0266171e-03   1.0530976e-04
   1.3750000e+03   5.1914904e-09   7.9338126e-02   6.6550009e-01  -9.1348355e-02   4.1375529e-03   1.0535045e-04
   1.3760000e+03   7.2938199e-09   6.8202664e-02   5.8120718e-01  -8.5460268e-02   9.9341244e-03   1.0544505e-04
   1.3770000e+03   8.9026598e-09   3.1663135e-02   6.1903599e-01  -8.6958092e-02   1.6705923e-02   1.0561281e-04
   1.3780000e+03   1.9368739e-08   2.2218571e-02   7.2280275e-01  -8.4970885e-02   2.0092120e-02   1.0570825e-04
   1.3790000e+03   5.7349361e-09   2.2455107e-01   1.8932902e+00  -9.2241645e-02   4.7418469e-03   1.0575566e-04
   1.3800000e+03   4.0385795e-09   2.2568687e-01   1.9083749e+00   3.4362541e-01   3.3750677e-04   1.0574340e-04
   1.3810000e+03   4.2514178e-09   7.6679993e-02   7.0150220e-01   1.7391366e-01   7.9233534e-04   1.0572887e-04
   1.3820000e+03   1.0274541e-08   3.6338728e-02   5.4311937e-01   6.8653662e-02   4.6130684e-03   1.0569650e-04
   1.3830000e+03   8.4558661e-09   1.1063762e-01   9.6209220e-01   1.1960819e-02   9.9004008e-03   1.0568916e-04
   1.3840000e+03   1.0332867e-08   2.9653215e-02   4.6338453e-01   4.0091340e-02   1.1392497e-02   1.0564774e-04
   1.3850000e+03   6.5497934e-09   1.5563238e-02   7.7116477e-01   1.1238111e-01   8.5362728e-03   1.0555020e-04
   1.3860000e+03   2.2492603e-08   5.6100742e-02   7.8329482e-01   4.2601087e-01   1.9837560e-03   1.0546117e-04
   1.3870000e+03   6.9047132e-09   2.5239899e-01   2.0523015e+00   4.0493678e-02   1.9079904e-03   1.0545321e-04
   1.3880000e+03   4.6707411e-09   3.2957228e-01   2.7197792e+00   2.0157237e-01   1.2839969e-03   1.0542600e-04
   1.3890000e+03   8.3584639e-09   2.1861581e-01   1.8547634e+00   3.4436906e-01   3.2224311e-03   1.0530949e-04
   1.3900000e+03   8.3504002e-09   9.5721403e-02   1.1767168e+00   5.2596618e-01   1.8184162e-03   1.0520890e-04
   1.3910000e+03   1.2118495e-08   9.7138010e-03   1.2398610e+00   3.8225571e-01   4.2032435e-03   1.0504065e-04
   1.3920000e+03   7.5044482e-09   3.4567499e-02   6.2313949e-01   1.6555709e-01   2.5576355e-03   1.0499651e-04
   1.3930000e+03   3.4863027e-09   1.6067335e-01   1.3408370e+00  -1.3038541e-01   2.1036711e-03   1.0502554e-04
   1.3940000e+03   2.5913238e-09   1.1776943e-01   9.8516386e-01   1.2889762e-01   1.4168827e-03   1.0500646e-04
   1.3950000e+03   4.4457839e-09   1.4671701e-01   1.2277118e+00   1.8348073e-01   3.7468832e-03   1.0493498e-04
   1.3960000e+03   6.0691837e-09   6.0111363e-02   7.4042308e-01   3.0500219e-01   4.8959659e-03   1.0477943e-04
   1.3970000e+03   2.8649819e-09   9.1911973e-02   8.3728963e-01   3.4151682e-01   3.7652693e-03   1.0464535e-04
   1.3980000e+03   2.8495019e-09   1.0727101e-01   9.2645599e-01   6.2588973e-01   1.1905807e-03   1.0456741e-04
   1.3990000e+03   4.8070063e-09   1.1008475e-01   9.8208612e-01   7.4744587e-01   1.4704381e-03   1.0445254e-04
   1.4000000e+03   6.9031525e-09   9.2454226e-02   8.7202037e-01   7.4340407e-01   3.3695577e-03   1.0419115e-04
   1.4010000e+03   1.0550928e-08   3.3974600e-02   6.6260450e-01   7.5744065e-01   7.5569135e-03   1.0359605e-04
   1.4020000e+03   8.9242759e-09   8.2383282e-02   7.9173882e-01   7.3295934e-01   1.4202948e-02   1.0252248e-04
   1.4030000e+03   1.1882655e-08   8.4264932e-02   7.5504058e-01   6.9056809e-01   1.7212624e-02   1.0131189e-04
   1.4040000e+03   8.8900014e-09   1.1008633e-01   8.9702341e-01   6.2853904e-01   1.6892023e-02   1.0024507e-04
   1.4050000e+03   1.1330714e-08   3.2531863e-02   4.1943710e-01   5.9593356e-01   2.0849349e-02   9.9013766e-05
   1.4060000e+03   1.6931946e-08   3.9943466e-02   4.0857391e-01   3.1462441e-01   1.0319176e-02   9.8697066e-05
   1.4070000e+03   5.9184364e-09   8.4813500e-02   7.1842273e-01  -1.7508282e-01   2.4642429e-03   9.8739939e-05
   1.4080000e+03   4.4895377e-09   1.1257294e-01   9.8212343e-01  -1.1988539e-01   1.0468457e-03   9.8752385e-05
   1.4090000e+03   5.4598593e-09   7.3880652e-02   9.5537939e-01   4.8489434e-01   1.0679407e-03   9.8701290e-05
   1.4100000e+03   1.1082726e-08   5.0790277e-02   7.9483287e-01   5.7536600e-01   3.7285068e-03   9.8595535e-05
   1.4110000e+03   3.3987516e-09   2.7210783e-01   2.3294282e+00  -3.7377032e-01   1.5031984e-04   9.8601076e-05
   1.4120000e+03   2.5252420e-09   3.6412853e-01   3.1546580e+00   6.1443482e-01   4.4678502e-04   9.8574014e-05
   1.4130000e+03   4.5309849e-09   2.6683320e-01   2.3905484e+00   6.2067300e-01   1.1646765e-03   9.8502797e-05
   1.4140000e+03   7.1315534e-09   1.7387583e-01   1.7834273e+00   6.2988498e-01   2.1392430e-03   9.8370203e-05
   1.4150000e+03   1.0337165e-08   1.2444382e-01   1.5587980e+00   6.3460337e-01   5.9342444e-03   9.8000790e-05
   1.4160000e+03   9.3377114e-09   4.3712983e-02   1.1289504e+00   6.4494601e-01   6.8713593e-03   9.7567842e-05
   1.4170000e+03   7.4384204e-09   7.9192730e-03   6.9149174e-01   6.7871919e-01   9.5483450e-03   9.7409916e-05
   1.4180000e+03   3.6511995e-09   2.7427948e-01   2.5238292e+00   6.6710397e-01   4.6417390e-03   9.7108868e-05
   1.4190000e+03   2.2681226e-09   6.9332687e-02   5.6778000e-01   7.3989672e-01   2.4708321e-03   9.6931472e-05
   1.4200000e+03   3.0269665e-09   4.4862166e-02   4.3803272e-01   7.9593592e-01   1.7829825e-03   9.6793969e-05
   1.4210000e+03   4.4713039e-09   2.6060505e-02   4.0787661e-01   7.7975007e-01   2.1818582e-03   9.6629384e-05
   1.4220000e+03   7.7493322e-09   2.2259175e-02   4.2118327e-01   7.6640575e-01   8.4626642e-03   9.6004099e-05
   1.4230000e+03   2.9305433e-08   1.4009452e-02   9.0257812e-01   6.4268914e-01   1.7296362e-02   9.5472618e-05
   1.4240000e+03   1.5891902e-08   2.3813551e-01   1.9363832e+00   6.9959194e-01   1.1765175e-02   9.4690202e-05
   1.4250000e+03   1.0239343e-08   1.7717070e-01   1.4703195e+00   6.3244902e-01   1.7618246e-02   9.3644019e-05
   1.4260000e+03   1.0533292e-08   8.8045466e-02   7.6915810e-01   5.3950202e-01   1.3494094e-02   9.2968371e-05
   1.4270000e+03   7.5262041e-09   1.6954210e-02   4.1593776e-01   5.5758213e-01   1.3579564e-02   9.2270392e-05
   1.4280000e+03   1.8552419e-08   1.3187113e-02   4.1475409e-01   4.7941959e-01   1.0549526e-02   9.2038047e-05
   1.4290000e+03   5.1795927e-09   9.5098843e-02   7.6305082e-01   6.9394020e-01   3.1570759e-03   9.1836646e-05
   1.4300000e+03   3.0394760e-09   2.2167620e-01   1.7874009e+00  -4.8887788e-01   1.4890651e-03   9.1903578e-05
   1.4310000e+03   3.2238716e-09   1.8636427e-01   1.5911373e+00  -4.8042157e-01   2.1533833e-03   9.1998819e-05
   1.4320000e+03   4.0260307e-09   8.3893566e-02   7.5950033e-01  -4.3664686e-01   3.2082703e-03   9.2128081e-05
   1.4330000e+03   4.2351160e-09   2.1517884e-02   3.3661088e-01  -1.6661925e-01   2.5627485e-03   9.2167714e-05
   1.4340000e+03   4.0638660e-09   2.0951590e-02   3.0780512e-01   7.8276885e-01   2.5803068e-03   9.1981675e-05
   1.4350000e+03   7.2082834e-09   1.9595648e-02   6.0963781e-01   8.4820066e-01   7.1002819e-03   9.1704859e-05
   1.4360000e+03   4.3912373e-09   1.0048050e-01   9.3528601e-01   7.6930094e-01   7.6094127e-03   9.1169116e-05
   1.4370000e+03   4.4902665e-09   5.0818572e-02   8.6842898e-01   7.5863997e-01   1.3685258e-02   9.0226243e-05
   1.4380000e+03   2.4098646e-08   1.7805193e-02   8.8806834e-01   8.0456523e-01   1.8081304e-02   8.8918947e-05
   1.4390000e+03   6.2738103e-09   2.3597442e-01   1.9520624e+00   7.7065430e-01   1.0181030e-02   8.8223170e-05
   1.4400000e+03   4.3942435e-09   2.9340987e-01   2.4633874e+00   8.4424137e-01   1.4836963e-03   8.8112690e-05
   1.4410000e+03   5.5873951e-09   1.3095158e-01   1.1092681e+00   7.8115792e-01   2.0565634e-03   8.7971210e-05
   1.4420000e+03   7.0498177e-09   2.5090293e-02   3.8169299e-01   8.4526383e-01   3.9485605e-03   8.7677796e-05
   1.4430000e+03   5.4069206e-09   4.9502028e-02   5.2742832e-01   8.9764517e-01   3.1364409e-03   8.7431031e-05
   1.4440000e+03   6.1544640e-09   1.6624499e-01   1.4677312e+00  -2.3912828e-02   1.2309214e-03   8.7433670e-05
   1.4450000e+03   6.6111156e-09   9.9500173e-02   8.4810470e-01   9.5755583e-03   8.2594445e-03   8.7429738e-05
   1.4460000e+03   1.7713469e-08   1.1757438e-02   5.8305586e-01   3.6367851e-01   1.2284325e-02   8.7332447e-05
   1.4470000e+03   8.1794849e-09   2.2804923e-01   1.9413901e+00   1.6144256e-01   2.1406568e-03   8.7302460e-05
   1.4480000e+03   4.6922134e-09   2.5474878e-01   2.1994401e+00   6.3556694e-01   2.7747930e-03   8.7148697e-05
   1.4490000e+03   7.3363440e-09   2.1662432e-01   2.0060080e+00   7.3485281e-01   2.9803268e-03   8.6958011e-05
   1.4500000e+03   9.8466498e-09   1.1393304e-01   1.2936193e+00   7.2415384e-01   5.3501535e-03   8.6621701e-05
   1.4510000e+03   1.8934764e-08   4.6757073e-02   8.3913537e-01   7.3293556e-01   1.2123211e-02   8.5854993e-05
   1.4520000e+03   7.3669823e-09   8.7819510e-02   1.0288838e+00   5.5932814e-01   9.3776113e-03   8.5407278e-05
   1.4530000e+03   4.6370800e-09   1.5764731e-01   1.4811718e+00   1.7073287e-01   1.7405603e-03   8.5382023e-05
   1.4540000e+03   5.2763706e-09   9.7807112e-02   9.4574511e-01   1.6087466e-01   1.9102610e-03   8.5355936e-05
   1.4550000e+03   1.1909100e-08   3.5984305e-02   6.1429834e-01   5.4528038e-01   3.6093099e-03   8.5188339e-05
   1.4560000e+03   5.1548000e-09   1.3844969e-01   1.1900964e+00   4.7344730e-01   5.4364930e-03   8.4970053e-05
   1.4570000e+03   5.8188631e-09   7.8588556e-02   6.3557159e-01  -4.5933312e-01   4.6830587e-03   8.5153564e-05
   1.4580000e+03   7.2220597e-09   2.2847577e-02   5.6567804e-01  -3.5150964e-01   6.4988579e-03   8.5349662e-05
   1.4590000e+03   1.3145385e-08   7.1021126e-02   6.2740499e-01   5.4409800e-04   5.4940359e-03   8.5350695e-05
   1.4600000e+03   4.9466950e-09   1.2875735e-01   1.0236344e+00   6.4997339e-01   2.0717284e-03   8.5235871e-05
   1.4610000e+03   6.0405422e-09   1.9453862e-01   1.5581812e+00   6.2677018e-01   4.9666823e-03   8.4971174e-05
   1.4620000e+03   1.0166766e-08   9.4118256e-02   8.8454034e-01   6.4997922e-01   1.0428207e-02   8.4397916e-05
   1.4630000e+03   1.1766305e-08   5.4169644e-02   7.1345714e-01   6.6526650e-01   1.4162888e-02   8.3607474e-05
   1.4640000e+03   1.0339808e-08   1.0999981e-01   1.0587850e+00   6.6710950e-01   8.1956155e-03   8.3151928e-05
   1.4650000e+03   4.4523347e-09   1.4481929e-01   1.2900754e+00  -5.9695503e-01   3.0856407e-03   8.3305347e-05
   1.4660000e+03   4.1201431e-09   2.3797985e-01   2.0658832e+00  -4.7185181e-01   1.7901710e-03   8.3375818e-05
   1.4670000e+03   4.2395842e-09   1.7030931e-01   1.5197728e+00  -1.0248286e-01   5.5798479e-04   8.3380599e-05
   1.4680000e+03   3.6444316e-09   2.7168328e-02   3.5521697e-01   7.0082426e-01   3.6070476e-03   8.3170097e-05
   1.4690000e+03   4.6600196e-09   2.3608631e-02   3.5898585e-01  -5.8754401e-01   8.2868824e-03   8.3373037e-05
   1.4700000e+03   2.0769611e-09   1.3303055e-01   1.2530828e+00   6.5319786e-01   4.6509538e-03   8.3120269e-05
   1.4710000e+03   1.6105789e-09   9.3861206e-02   8.0737673e-01   6.3143840e-01   2.1199027e-03   8.3009118e-05
   1.4720000e+03   3.5331165e-09   3.9051090e-02   5.3933294e-01   4.6517175e-01   1.2220317e-03   8.2961979e-05
   1.4730000e+03   2.1335179e-09   1.1101996e-01   9.0634882e-01   7.0201655e-01   2.2115166e-03   8.2833282e-05
   1.4740000e+03   1.9152662e-09   1.2500013e-01   1.0162284e+00  -4.6481284e-01   1.2285264e-03   8.2880632e-05
   1.4750000e+03   1.9746753e-09   3.8649584e-02   3.6076765e-01  -2.2933723e-01   4.5962911e-03   8.2968825e-05
   1.4760000e+03   6.3477935e-09   1.3310374e-02   5.1642722e-01   4.0602169e-01   5.6159005e-03   8.2921597e-05
   1.4770000e+03   2.6752475e-09   1.7718067e-01   1.4154821e+00   4.6742487e-01   1.0834825e-03   8.2879640e-05
   1.4780000e+03   4.2295888e-09   1.9578936e-01   1.5924616e+00   9.4024129e-01   2.3876105e-03   8.2693608e-05
   1.4790000e+03   6.5682549e-09   1.5751278e-01   1.3793926e+00   8.9255801e-01   4.9009310e-03   8.2332079e-05
   1.4800000e+03   1.0940675e-08   4.3272357e-02   6.4135038e-01   9.2407730e-01   1.0048758e-02   8.1568171e-05
   1.4810000e+03   1.0054636e-08   6.6432571e-02   7.6673941e-01   9.2331216e-01   1.8478904e-02   8.0178561e-05
   1.4820000e+03   1.5379358e-08   2.7353913e-02   4.4338227e-01   9.1898527e-01   1.9799904e-02   7.8722135e-05
   1.4830000e+03   7.1450074e-09   8.9823310e-02   7.6265254e-01   9.5093240e-01   7.9550636e-03   7.8126863e-05
   1.4840000e+03   8.5753939e-09   1.6559901e-01   1.3520171e+00   9.5315926e-01   1.0543683e-02   7.7342105e-05
   1.4850000e+03   1.1377557e-08   6.3196319e-02   7.2969326e-01   9.5289134e-01   1.2149317e-02   7.6447248e-05
   1.4860000e+03   2.3393551e-08   7.5464781e-02   7.8661199e-01   9.5061487e-01   5.2767523e-02   7.2623326e-05
   1.4870000e+03   9.8791967e-09   1.1755869e-01   1.0325239e+00   8.0484898e-01   1.5644417e-03   7.2531914e-05
   1.4880000e+03   5.9986076e-09   2.5566217e-01   2.1953051e+00  -9.3533120e-01   2.5399074e-03   7.2704254e-05
   1.4890000e+03   6.5216919e-09   1.7715645e-01   1.5466693e+00   9.3466068e-01   4.6626929e-03   7.2387507e-05
   1.4900000e+03   1.1243093e-08   1.9397782e-01   1.8283385e+00   9.4489061e-01   1.2869907e-02   7.1507878e-05
   1.4910000e+03   1.3486776e-08   1.1616593e-01   1.2638237e+00   9.4540775e-01   3.0169956e-02   6.9471823e-05
   1.4920000e+03   1.0404967e-08   1.5399820e-02   4.7615147e-01   9.4884495e-01   4.3929495e-02   6.6583052e-05
   1.4930000e+03   3.5413927e-08   4.9455649e-02   6.2987609e-01   9.4600718e-01   1.1546275e-01   5.9362607e-05
   1.4940000e+03   7.4667978e-09   1.3219276e-01   1.1196813e+00  -9.1676347e-01   2.1008926e-02   6.0507995e-05
   1.4950000e+03   8.2708788e-09   2.9689947e-01   2.5377738e+00  -9.0809033e-01   1.0151036e-02   6.1066302e-05
   1.4960000e+03   8.9600907e-09   6.9007981e-02   6.6784598e-01   9.1454879e-01   6.8236130e-03   6.0685451e-05
   1.4970000e+03   1.9228823e-08   6.2956337e-02   6.5116929e-01   9.4980290e-01   4.4455689e-02   5.8129187e-05
   1.4980000e+03   1.0331464e-08   9.5520815e-02   8.8243694e-01  -4.1595993e-01   2.6322770e-03   5.8193000e-05
   1.4990000e+03   1.4417924e-08   2.1183261e-01   1.8273689e+00   9.4914736e-01   1.8726567e-02   5.7159692e-05
   1.5000000e+03   1.4739715e-08   9.6207892e-02   9.6429731e-01   9.5002304e-01   3.5291726e-02   5.5246834e-05
   1.5010000e+03   3.2664102e-08   1.8874963e-02   5.7738500e-01   9.4604716e-01   1.7938669e-01   5.2908964e-05
   1.5020000e+03   1.4833678e-08   2.2691540e-01   1.9613192e+00   9.4310941e-01   2.5511664e-02   5.1637909e-05
   1.5030000e+03   8.5392008e-09   2.1611683e-01   1.8679667e+00   9.4210579e-01   2.3640351e-02   5.0489504e-05
   1.5040000e+03   1.1997403e-08   2.0739773e-01   1.9296638e+00   9.3998065e-01   2.4491795e-02   4.9328948e-05
   1.5050000e+03   1.2899620e-08   9.8993648e-02   1.0972549e+00   9.3887288e-01   3.5164357e-02   4.7704098e-05
   1.5060000e+03   2.2778133e-08   3.4576254e-02   5.6250805e-01   9.3734370e-01   5.2199909e-02   4.5378266e-05
   1.5070000e+03   7.2921638e-09   6.7657293e-02   6.7894334e-01   9.2797421e-01   4.2951497e-02   4.3575638e-05
   1.5080000e+03   6.0444014e-09   1.9517913e-01   1.7173826e+00  -9.0584127e-01   1.1663262e-02   4.4036544e-05
   1.5090000e+03   8.6638344e-09   5.0346669e-02   6.0806131e-01  -7.9325802e-01   8.7095320e-03   4.4341403e-05
   1.5100000e+03   2.3422968e-08   3.2743337e-02   5.5535636e-01   9.3615165e-01   6.5920472e-02   4.2976287e-05
   1.5110000e+03   8.7157918e-09   1.7763361e-01   1.4765027e+00   8.9911393e-01   1.1753975e-02   4.2522681e-05
   1.5120000e+03   8.2918031e-09   1.6650261e-01   1.4216412e+00   9.3622556e-01   2.2523186e-02   4.1627375e-05
   1.5130000e+03   1.5276899e-08   7.4818481e-02   7.4568399e-01   9.3526863e-01   4.5938285e-02   3.9844619e-05
   1.5140000e+03   8.5182654e-09   1.1208902e-01   1.0031944e+00   9.2984393e-01   1.8834087e-02   3.9147804e-05
   1.5150000e+03   7.3854882e-09   1.4186602e-01   1.2089107e+00   9.3245511e-01   1.0273343e-02   3.8773062e-05
   1.5160000e+03   1.4592346e-08   1.8205826e-01   1.6396565e+00   9.3169375e-01   2.6771089e-02   3.7807847e-05
   1.5170000e+03   1.0314559e-08   1.0317872e-01   9.1052873e-01   9.2700675e-01   2.7006743e-02   3.6863300e-05
   1.5180000e+03   1.2647523e-08   2.8570067e-02   2.9021539e-01   9.2908549e-01   5.8537189e-02   3.4867587e-05
   1.5190000e+03   1.4169594e-08   1.9031622e-02   4.3414431e-01   9.1955013e-01   1.9776852e-01   3.1726056e-05
   1.5200000e+03   8.3525207e-09   2.0348112e-01   1.6859532e+00   9.0176884e-01   3.2438625e-02   3.0801213e-05
   1.5210000e+03   7.3187458e-09   1.2439242e-01   1.0164116e+00   8.9688067e-01   4.7855603e-02   2.9486409e-05
   1.5220000e+03   1.1378609e-08   6.7162593e-02   5.7594591e-01   8.9116308e-01   7.8858275e-02   2.7434524e-05
   1.5230000e+03   1.6359600e-08   1.2472116e-01   1.0691260e+00   8.7716564e-01   1.3070046e-01   2.4350218e-05
   1.5240000e+03   2.3424590e-08   4.1219458e-02   4.6756937e-01   8.4323718e-01   2.9173351e-01   1.8752946e-05
   1.5250000e+03   1.7099686e-08   3.1543754e-02   5.8041620e-01   7.1906631e-01   5.2013940e-01   1.3555612e-05
   1.5260000e+03   3.0866593e-08   9.6425108e-02   8.4229492e-01   2.9366371e-01   2.8028905e-01   1.2959197e-05
   1.5270000e+03   6.5800728e-09   1.2476536e-01   9.9484244e-01   1.2310902e-01   3.0020689e-02   1.2917073e-05
   1.5280000e+03   5.9351883e-09   2.0829489e-01   1.7284425e+00   3.8930154e-02   9.9626663e-02   1.2931071e-05
   1.5290000e+03   1.0432937e-08   1.8661200e-02   2.2166943e-01   1.0003640e-01   1.2985817e-01   1.2871984e-05
   1.5300000e+03   2.3527430e-09   4.5867171e-02   3.5938858e-01   5.4151826e-02   7.4674102e-02   1.2855811e-05
   1.5310000e+03   2.2918300e-09   1.0126671e-01   8.0049806e-01   4.1787499e-02   7.8356319e-03   1.2851996e-05
   1.5320000e+03   5.5044125e-09   3.9018051e-02   5.1430692e-01   5.1349618e-02   7.7919222e-02   1.2839582e-05
   1.5330000e+03   1.8732175e-08   6.6663298e-02   8.9107341e-01   1.6238680e-02   8.8782353e-02   1.2871634e-05
   1.5340000e+03   5.4683930e-09   2.2454042e-01   1.8680387e+00  -1.1968523e-01   6.7439050e-02   1.3004115e-05
   1.5350000e+03   3.7526657e-09   3.0953008e-01   2.5995158e+00  -1.4031576e-01   3.7376454e-02   1.3081171e-05
   1.5360000e+03   2.2414721e-09   9.4925096e-02   9.7127629e-01  -1.2731010e-01   4.7088552e-02   1.3173765e-05
   1.5370000e+03   2.3672713e-09   2.6511092e-02   5.2787514e-01   4.7563163e-01   1.2729029e-02   1.3094838e-05
   1.5380000e+03   6.6381094e-09   2.4748946e-02   5.4681332e-01   3.5471238e-01   1.0962597e-01   1.2857762e-05
   1.5390000e+03   2.5872849e-09   1.3383794e-01   1.1375554e+00   2.8934137e-01   2.3708100e-02   1.2772895e-05
   1.5400000e+03   2.3652108e-09   1.6270526e-01   1.3440515e+00   2.4168408e-01   2.8725575e-02   1.2689215e-05
   1.5410000e+03   3.2353405e-09   1.1987183e-01   1.1047804e+00   2.2615770e-01   5.5824241e-02   1.2547998e-05
   1.5420000e+03   8.4003672e-09   5.4594914e-02   8.0345138e-01   1.8833505e-01   1.1540527e-01   1.2357381e-05
   1.5430000e+03   4.8202460e-09   1.7955868e-01   1.6022192e+00   7.6412803e-02   1.0070816e-01   1.2324909e-05
   1.5440000e+03   2.8266775e-09   1.3386885e-01   1.2060437e+00   6.4082779e-03   5.6428867e-02   1.2340065e-05
   1.5450000e+03   1.9171269e-09   5.8716368e-02   5.1626021e-01   1.6372275e-02   2.7292893e-02   1.2339147e-05
   1.5460000e+03   4.4044805e-09   2.9081834e-02   4.6077016e-01  -9.1449669e-03   2.5385761e-02   1.2345986e-05
   1.5470000e+03   4.5790623e-09   1.5125257e-01   1.2779076e+00  -2.7991908e-02   3.3477739e-02   1.2364460e-05
   1.5480000e+03   4.2859800e-09   2.0551126e-02   5.0515588e-01  -2.3391551e-02   8.6536345e-02   1.2435579e-05
   1.5490000e+03   1.3043160e-08   9.6802290e-03   7.9183519e-01   1.8801351e-01   5.7809861e-02   1.2403045e-05
   1.5500000e+03   4.2199128e-09   2.3862287e-01   1.9503139e+00  -6.9412416e-02   3.0777947e-02   1.2435375e-05
   1.5510000e+03   2.8626764e-09   2.4399395e-01   2.0499763e+00   5.8024905e-01   7.3728576e-03   1.2382400e-05
   1.5520000e+03   3.7316547e-09   1.3844050e-01   1.1886158e+00   4.6929778e-01   2.0013999e-02   1.2268050e-05
   1.5530000e+03   3.8172046e-09   2.9714693e-02   4.0552420e-01   4.9191781e-01   1.6332480e-02   1.2170736e-05
   1.5540000e+03   5.7462271e-09   3.2256109e-02   3.7141802e-01   5.9615698e-01   2.3175890e-02   1.2004716e-05
   1.5550000e+03   8.7672665e-09   4.6277379e-02   4.5571480e-01  -6.3589037e-02   6.3304957e-02   1.2076878e-05
   1.5560000e+03   3.2170442e-09   2.0690762e-01   1.7326172e+00  -5.5455648e-01   1.0920784e-02   1.2150514e-05
   1.5570000e+03   2.7669837e-09   1.9595908e-01   1.6364932e+00  -3.0716406e-01   1.9862161e-02   1.2226801e-05
   1.5580000e+03   3.7925243e-09   8.0713610e-02   6.9854975e-01  -2.3915363e-01   5.2189521e-02   1.2394903e-05
   1.5590000e+03   4.0554815e-09   6.0585036e-02   6.9892487e-01  -2.8219284e-01   1.3613943e-01   1.2972491e-05
   1.5600000e+03   1.2103331e-08   3.4749999e-02   5.9942469e-01  -3.4315564e-01   3.8358931e-01   1.4022393e-05
   1.5610000e+03   3.8366613e-09   1.3765590e-01   1.1728952e+00   5.5945536e-01   1.2595687e-02   1.3924350e-05
   1.5620000e+03   1.9216563e-09   2.0203267e-01   1.7025526e+00  -2.8528596e-01   1.6645907e-02   1.3992239e-05
   1.5630000e+03   1.2617644e-09   9.4848414e-02   8.8303515e-01  -3.8931658e-01   1.5760740e-02   1.4079559e-05
   1.5640000e+03   1.9354159e-09   2.8925371e-02   5.8390306e-01  -4.3212843e-01   1.3504318e-02   1.4162760e-05
   1.5650000e+03   2.1614603e-09   1.3280596e-01   1.1297467e+00  -2.5252707e-01   1.1354253e-02   1.4204220e-05
   1.5660000e+03   2.7013677e-09   1.1005730e-01   9.4879163e-01  -1.9260902e-01   8.8128259e-03   1.4228861e-05
   1.5670000e+03   5.5097164e-09   4.3805573e-02   5.8809621e-01  -2.4427540e-01   6.3621194e-02   1.4476633e-05
   1.5680000e+03   3.8487259e-09   5.6406436e-02   6.1485273e-01  -2.0791784e-01   5.3605550e-02   1.4562255e-05
   1.5690000e+03   2.0358703e-09   2.2171516e-01   1.8174406e+00   5.2329937e-01   4.5173966e-03   1.4527938e-05
   1.5700000e+03   1.9287618e-09   1.1004499e-01   8.9404976e-01   7.9681621e-01   6.7192632e-03   1.4450276e-05
   1.5710000e+03   4.8796663e-09   4.6509367e-02   4.7852898e-01   6.8645847e-01   1.2314256e-02   1.4328709e-05
   1.5720000e+03   5.1514448e-09   1.6910600e-01   1.4775260e+00   8.0532518e-01   1.5595784e-02   1.4149365e-05
   1.5730000e+03   3.6487845e-09   1.4947686e-02   3.2309119e-01   8.0785329e-01   5.1455292e-02   1.3567987e-05
   1.5740000e+03   2.6779121e-09   1.3485438e-02   6.8001650e-01   7.2961320e-01   2.9123574e-02   1.3531991e-05
   1.5750000e+03   1.2028385e-09   2.8124088e-01   2.3213038e+00   7.8258394e-01   9.7967517e-03   1.3428497e-05
   1.5760000e+03   8.3473870e-10   4.6296666e-02   3.8656846e-01   7.5732266e-01   1.0940048e-03   1.3417375e-05
   1.5770000e+03   1.4134073e-09   7.8861534e-02   6.8957880e-01   8.1783063e-01   7.3673874e-03   1.3336653e-05
   1.5780000e+03   3.1668812e-09   5.1248695e-02   5.1813270e-01   6.0065613e-01   4.6996570e-03   1.3299100e-05
   1.5790000e+03   1.8885171e-09   1.2953242e-01   1.1168437e+00   7.7069173e-01   4.0413922e-03   1.3257722e-05
   1.5800000e+03   1.1827948e-09   1.6619597e-01   1.3911125e+00   7.9407196e-01   1.1035685e-02   1.3141844e-05
   1.5810000e+03   1.6273170e-09   7.3987535e-02   8.2478506e-01   7.9032225e-01   5.0262007e-03   1.3089703e-05
   1.5820000e+03   2.7697407e-09   8.3669691e-02   8.4300529e-01   8.1488446e-01   1.6117701e-02   1.2918360e-05
   1.5830000e+03   1.2460634e-09   1.3031225e-01   1.1469943e+00   5.4825707e-01   1.8220392e-03   1.2905471e-05
   1.5840000e+03   1.6199307e-09   1.8833355e-01   1.6010567e+00   4.5735685e-01   2.1393954e-03   1.2892866e-05
   1.5850000e+03   2.7264631e-09   6.7511949e-02   7.0146429e-01   7.7783720e-01   5.7555701e-03   1.2835231e-05
   1.5860000e+03   2.0039298e-09   9.1666951e-02   8.7431648e-01   4.0817284e-01   4.1276629e-03   1.2813698e-05
   1.5870000e+03   1.8711134e-09   1.3301619e-01   1.1579180e+00   7.4531466e-01   5.5427705e-03   1.2760851e-05
   1.5880000e+03   1.4539248e-09   5.2437357e-02   4.5885352e-01   7.2094663e-01   1.2407859e-02   1.2647176e-05
   1.5890000e+03   1.1926791e-09   1.6997097e-02   5.4307086e-01   8.1318187e-01   9.7011082e-03   1.2547608e-05
   1.5900000e+03   6.5169288e-09   2.0680990e-02   5.1460162e-01   8.6291256e-01   2.3772217e-02   1.2291139e-05
   1.5910000e+03   2.1935856e-09   1.1314429e-01   8.9052651e-01   7.8587663e-01   1.2791823e-02   1.2167967e-05
   1.5920000e+03   1.7078315e-09   2.4978878e-01   2.0598737e+00   1.4854940e-03   1.8318627e-03   1.2167955e-05
   1.5930000e+03   3.3162005e-09   5.0870722e-02   5.5952807e-01   8.5986700e-01   1.1307623e-02   1.2049850e-05
   1.5940000e+03   3.0967636e-09   5.0214514e-02   5.1643482e-01   8.4576091e-01   1.7244644e-02   1.1874622e-05
   1.5950000e+03   2.2814019e-09   2.0989579e-01   1.7781609e+00   8.3092099e-01   9.1508609e-03   1.1784487e-05
   1.5960000e+03   1.7391352e-09   7.3327783e-02   5.9435613e-01   8.3796125e-01   3.8163765e-02   1.1410262e-05
   1.5970000e+03   4.9443705e-09   4.8332019e-02   5.9728947e-01   8.1862818e-01   3.5024711e-02   1.1085481e-05
   1.5980000e+03   1.9649026e-09   1.9333755e-01   1.6137198e+00   4.8881855e-01   1.6754420e-03   1.1076414e-05
   1.5990000e+03   2.0983334e-09   2.6153571e-01   2.3642959e+00   7.3047920e-01   2.9091396e-03   1.1052898e-05
   1.6000000e+03   6.0874827e-09   2.5311757e-01   2.4433516e+00   8.2411965e-01   1.4253824e-02   1.0923425e-05
   1.6010000e+03   8.6306713e-09   2.0261742e-01   2.3726906e+00   8.1766801e-01   2.2427931e-02   1.0724032e-05
   1.6020000e+03   8.4018929e-09   6.6037362e-02   1.3552599e+00   7.8877063e-01   3.3493464e-02   1.0443052e-05
   1.6030000e+03   1.5950132e-08   5.7141078e-03   7.3015994e-01   7.6561396e-01   9.0749149e-02   1.0262791e-05
   1.6040000e+03   5.2473049e-09   1.7420015e-01   1.6645841e+00   7.1643741e-01   2.1200265e-02   1.0108053e-05
   1.6050000e+03   1.7000315e-09   2.5444490e-01   2.1594530e+00   4.0740909e-01   3.9413688e-03   1.0091887e-05
   1.6060000e+03   1.9042624e-09   2.6195969e-01   2.2702797e+00   1.1914368e-02   1.9469735e-03   1.0091672e-05
   1.6070000e+03   9.0198096e-10   8.5696346e-02   1.0146428e+00   6.3013824e-01   4.8191611e-03   1.0061097e-05
   1.6080000e+03   1.6355647e-09   7.0845422e-02   9.5901060e-01   2.3765502e-01   1.8645466e-03   1.0056656e-05
   1.6090000e+03   1.5958879e-09   1.0355878e-01   1.1506451e+00   1.3539011e-01   1.1392657e-03   1.0055111e-05
   1.6100000e+03   1.4345021e-09   1.0265678e-01   8.9750660e-01   1.3048836e-01   6.1964888e-03   1.0047171e-05
   1.6110000e+03   2.5559518e-09   3.6445323e-02   5.8713501e-01   7.7822216e-01   6.1978424e-03   9.9987866e-06
   1.6120000e+03   1.4979378e-09   2.4279841e-01   2.0413931e+00   6.1186320e-01   2.9014160e-03   9.9810624e-06
   1.6130000e+03   8.8569699e-10   1.2208537e-01   1.0273505e+00   7.8815229e-01   5.2465284e-03   9.9398423e-06
   1.6140000e+03   1.2077443e-09   1.0446301e-01   9.1311579e-01   8.1041094e-01   6.1705871e-03   9.8902013e-06
   1.6150000e+03   2.3848390e-09   1.0135095e-01   1.0071718e+00   8.1019077e-01   2.1537635e-02   9.7184235e-06
   1.6160000e+03   2.9782114e-09   8.0077549e-02   9.3388449e-01   8.0384046e-01   2.7717690e-02   9.5032421e-06
   1.6170000e+03   1.7492463e-09   2.1209505e-02   6.5163717e-01   7.9749793e-01   4.2915883e-02   9.1812883e-06
   1.6180000e+03   2.9214343e-09   9.6206127e-02   9.2644886e-01   6.6586579e-01   4.4305093e-03   9.1542527e-06
   1.6190000e+03   1.0422775e-09   1.5289458e-01   1.3227025e+00  -7.6001251e-01   6.7278787e-03   9.2011479e-06
   1.6200000e+03   1.0142746e-09   2.5630941e-01   2.1505910e+00   7.5741431e-01   1.4815582e-03   9.1908271e-06
   1.6210000e+03   1.8596626e-09   1.5807688e-01   1.3831430e+00   7.7533258e-01   7.7181790e-03   9.1359376e-06
   1.6220000e+03   2.7050864e-09   1.2514670e-01   1.2927571e+00   7.7994905e-01   1.4596476e-02   9.0323151e-06
   1.6230000e+03   2.1120489e-09   4.7940694e-02   5.6443036e-01   7.6025695e-01   2.1892135e-02   8.8829132e-06
   1.6240000e+03   2.0447893e-09   1.7245161e-02   3.0962924e-01   6.9623445e-01   1.3977335e-02   8.7969206e-06
   1.6250000e+03   2.5289795e-09   1.1124918e-01   1.1266890e+00   6.4947301e-01   3.6829418e-03   8.7759132e-06
   1.6260000e+03   1.0750200e-09   2.5636241e-01   2.1845974e+00  -7.3906476e-01   5.4973689e-03   8.8116289e-06
   1.6270000e+03   8.4323503e-10   2.4331980e-01   2.0015759e+00  -7.2511461e-01   2.6052005e-03   8.8282888e-06
   1.6280000e+03   1.2426192e-09   1.9755070e-01   1.7242043e+00  -5.6220835e-01   3.4132637e-03   8.8452651e-06
   1.6290000e+03   1.0101224e-09   7.4753383e-02   1.1968452e+00   1.6743648e-01   2.6728674e-03   8.8413373e-06
   1.6300000e+03   1.5912627e-09   4.0080950e-02   1.0138521e+00   6.3240228e-01   7.3470956e-03   8.8004014e-06
   1.6310000e+03   9.6393918e-10   6.1279199e-02   5.9735298e-01  -6.5824780e-01   3.1007164e-03   8.8183873e-06
   1.6320000e+03   6.5970406e-10   2.2804116e-01   1.9839115e+00   6.0856523e-01   1.0695338e-03   8.8126508e-06
   1.6330000e+03   4.7220721e-10   8.9352030e-02   7.7862132e-01   7.9976765e-01   3.8735181e-03   8.7853738e-06
   1.6340000e+03   6.3485132e-10   8.8016751e-02   8.3445689e-01   8.1376594e-01   4.4268208e-03   8.7537546e-06
   1.6350000e+03   1.6193299e-09   3.8808047e-02   4.7005986e-01   8.2955274e-01   1.0297918e-02   8.6791202e-06
   1.6360000e+03   1.7241310e-09   1.3118276e-01   1.1903777e+00   8.2495023e-01   1.8523485e-02   8.5469780e-06
   1.6370000e+03   2.6606072e-09   3.1987373e-02   5.3769951e-01   8.2252777e-01   5.1900220e-02   8.1860013e-06
   1.6380000e+03   4.7220404e-09   4.5852559e-02   6.5271792e-01   8.0633137e-01   1.0436220e-01   7.5141536e-06
   1.6390000e+03   3.4549862e-09   1.0762771e-01   9.0679469e-01   7.6498132e-01   1.3536436e-01   6.7678338e-06
   1.6400000e+03   1.2906522e-09   2.5753059e-01   2.1293241e+00  -6.7417358e-01   1.4493258e-02   6.8343461e-06
   1.6410000e+03   1.0475661e-09   1.5106002e-01   1.2714058e+00  -1.6519110e-01   2.6195339e-03   6.8373263e-06
   1.6420000e+03   1.0407385e-09   3.7600474e-02   3.8424258e-01   7.2029111e-01   1.4793254e-02   6.7648354e-06
   1.6430000e+03   3.7573912e-09   3.1693848e-02   3.7088036e-01   7.1040243e-01   4.6507968e-02   6.5450761e-06
   1.6440000e+03   2.8305298e-09   5.3497620e-02   4.5028177e-01   6.8294117e-01   1.9247372e-01   5.7587360e-06
   1.6450000e+03   7.8549120e-10   1.5369312e-01   1.2978679e+00  -5.6024896e-01   8.8710234e-02   6.0597369e-06
   1.6460000e+03   8.0746071e-10   1.5911199e-01   1.3800669e+00  -5.9719698e-01   8.6769302e-03   6.0912834e-06
   1.6470000e+03   2.3313072e-09   8.4655068e-02   8.5996572e-01  -8.6517682e-02   4.3065837e-03   6.0936091e-06
   1.6480000e+03   1.1611687e-09   1.4890705e-01   1.3017475e+00   3.1228312e-01   2.6963714e-03   6.0884981e-06
   1.6490000e+03   1.4358214e-09   2.8330941e-01   2.4529680e+00   6.1311103e-01   6.6513903e-03   6.0637533e-06
   1.6500000e+03   2.3559620e-09   2.0193779e-01   2.0144466e+00   4.9770234e-01   8.2397151e-03   6.0390418e-06
   1.6510000e+03   2.5938034e-09   9.8206619e-02   1.1859734e+00   5.9960107e-01   1.7845659e-02   5.9750449e-06
   1.6520000e+03   3.8808289e-09   1.0887883e-02   5.0691845e-01   5.7082330e-01   4.6912046e-02   5.8961666e-06
   1.6530000e+03   2.1416791e-09   3.7772942e-02   4.1428879e-01   6.0887152e-01   1.7378363e-02   5.8343444e-06
   1.6540000e+03   1.9613584e-09   8.3508165e-02   7.5846695e-01   6.0322527e-01   6.9426213e-03   5.8100002e-06
   1.6550000e+03   6.2052950e-10   3.0431972e-01   2.5518261e+00  -2.3447085e-01   1.4210757e-03   5.8119416e-06
   1.6560000e+03   4.1685427e-10   2.6166418e-01   2.1431631e+00  -7.0023408e-02   1.1277507e-03   5.8124043e-06
   1.6570000e+03   3.1018446e-10   1.2977988e-01   1.1387294e+00   1.0827944e-01   1.6267703e-03   5.8113880e-06
   1.6580000e+03   2.6753395e-10   4.4257287e-02   4.6556840e-01   1.3603291e-01   1.2018782e-03   5.8104420e-06
   1.6590000e+03   5.8120041e-10   3.5420613e-02   7.4309745e-01   4.4737231e-01   3.6526108e-03   5.8009784e-06
   1.6600000e+03   9.3998118e-10   5.9238650e-02   6.4879727e-01   5.0564456e-01   6.0504441e-03   5.7833103e-06
   1.6610000e+03   2.1111716e-09   3.5850836e-02   7.1814167e-01   5.6311149e-01   1.4756995e-02   5.7593891e-06
   1.6620000e+03   8.0904012e-10   2.2261510e-01   1.8404586e+00   5.8792115e-01   4.5902368e-03   5.7438860e-06
   1.6630000e+03   6.9770108e-10   2.5947015e-01   2.2102878e+00   5.5903046e-01   2.9440779e-03   5.7344497e-06
   1.6640000e+03   5.4828096e-10   8.5190384e-02   7.8194373e-01   5.9199531e-01   2.0119232e-03   5.7276272e-06
   1.6650000e+03   6.4479004e-10   1.0482429e-01   9.1424223e-01   6.1384684e-01   3.8535955e-03   5.7141050e-06
   1.6660000e+03   1.0648448e-09   4.4152847e-02   5.0828352e-01   6.1856229e-01   6.4829882e-03   5.6912651e-06
   1.6670000e+03   1.1781078e-09   7.5380837e-02   6.9108466e-01   6.1991179e-01   1.3204554e-02   5.6449864e-06
   1.6680000e+03   2.7671125e-09   1.5909917e-02   8.2468647e-01   6.1571379e-01   3.2990313e-02   5.6164401e-06
   1.6690000e+03   2.0638758e-09   3.2503487e-01   2.7590297e+00   6.0876593e-01   1.4493438e-02   5.5672602e-06
   1.6700000e+03   1.1727549e-09   7.1338216e-02   5.9495434e-01   6.0254743e-01   2.9735778e-02   5.4691065e-06
   1.6710000e+03   8.1858779e-10   5.4339407e-02   4.7069829e-01   5.8422258e-01   2.2968647e-02   5.3966807e-06
   1.6720000e+03   8.1978239e-10   4.3814571e-02   3.9355259e-01   5.7480180e-01   1.3037458e-02   5.3565477e-06
   1.6730000e+03   4.0723560e-10   6.7804849e-02   5.6428709e-01  -4.3620946e-01   2.7048268e-03   5.3628835e-06
   1.6740000e+03   3.6633582e-10   7.1128907e-02   7.9874540e-01  -3.3316695e-01   1.9628242e-03   5.3663998e-06
   1.6750000e+03   1.9689957e-09   1.6330851e-02   8.4770967e-01   5.9291148e-01   3.1344294e-02   5.3415743e-06
   1.6760000e+03   7.0717421e-10   3.1850227e-01   2.6594593e+00  -1.5878086e-01   2.1732306e-03   5.3434298e-06
   1.6770000e+03   2.7329097e-10   2.0311066e-01   1.6896070e+00   5.9512423e-01   5.8959968e-03   5.3247407e-06
   1.6780000e+03   2.6356166e-10   1.1637793e-01   9.6661631e-01   5.8518339e-01   1.1541211e-02   5.2890136e-06
   1.6790000e+03   2.8036124e-10   2.9890498e-02   3.8215109e-01   5.9809261e-01   6.9954100e-03   5.2669684e-06
   1.6800000e+03   4.0602506e-10   5.2557821e-02   5.1334306e-01   6.0673884e-01   1.7643739e-02   5.2111083e-06
   1.6810000e+03   9.8673469e-10   4.1000350e-02   3.8897163e-01   6.2749369e-01   1.5666004e-02   5.1602730e-06
   1.6820000e+03   8.8900028e-10   1.8827686e-01   1.5329440e+00   6.4079772e-01   1.5577953e-02   5.1091342e-06
   1.6830000e+03   2.4602355e-09   3.2302730e-02   5.9889270e-01   6.4414232e-01   3.1913155e-02   5.0570055e-06
   1.6840000e+03   9.5422229e-10   1.6999392e-01   1.4315915e+00   6.3564320e-01   1.4393925e-02   5.0110520e-06
   1.6850000e+03   8.4525414e-10   2.1830474e-01   1.8001319e+00   1.5935174e-01   4.5289983e-03   5.0074856e-06
   1.6860000e+03   1.4198164e-09   1.7343924e-01   1.5346180e+00   1.9731262e-01   1.1757299e-02   4.9962023e-06
   1.6870000e+03   1.4362955e-09   8.0849543e-02   8.4430309e-01   3.9696564e-01   1.5136680e-02   4.9666665e-06
   1.6880000e+03   2.2084350e-09   8.5801381e-03   5.3063480e-01   5.8914046e-01   2.6387396e-02   4.9474345e-06
   1.6890000e+03   5.8251863e-10   1.1319023e-01   9.9232403e-01   5.5679728e-01   1.2449376e-02   4.9134063e-06
   1.6900000e+03   3.4179556e-10   1.5161610e-01   1.3256582e+00   5.8484400e-01   4.4629093e-03   4.9006141e-06
   1.6910000e+03   5.6894734e-10   9.9067415e-02   9.9993984e-01   5.1853299e-01   4.3933799e-03   4.8894846e-06
   1.6920000e+03   6.0571956e-10   1.3495656e-01   1.2419103e+00   5.8302856e-01   7.5880662e-03   4.8679466e-06
   1.6930000e+03   5.9336652e-10   9.4014326e-02   9.2068110e-01   5.5589442e-01   4.4188467e-03   4.8560218e-06
   1.6940000e+03   5.0547519e-10   1.1884634e-01   1.0622889e+00   6.4205960e-01   5.5637338e-03   4.8387192e-06
   1.6950000e+03   5.9037546e-10   5.9793210e-02   5.3680742e-01   6.4092650e-01   1.3406327e-02   4.7974011e-06
   1.6960000e+03   5.9328842e-10   3.9477964e-02   4.9952717e-01   6.3609185e-01   2.0298861e-02   4.7360535e-06
   1.6970000e+03   8.7576119e-10   2.2124742e-02   6.4148424e-01   6.2998285e-01   1.7501276e-02   4.7230265e-06
   1.6980000e+03   2.9865922e-10   2.1551713e-01   1.7841862e+00   6.0741615e-01   4.7860602e-03   4.7093303e-06
   1.6990000e+03   2.2530881e-10   1.7145700e-01   1.4763642e+00   3.1924752e-01   6.7170138e-04   4.7083214e-06
   1.7000000e+03   2.8891570e-10   9.7810724e-02   9.6571206e-01   4.9161522e-01   8.1185692e-04   4.7064434e-06
   1.7010000e+03   5.4122409e-10   8.4564019e-02   9.2859086e-01   6.2090151e-01   4.3777187e-03   4.6936785e-06
   1.7020000e+03   9.9505454e-10   7.4347200e-02   9.2519734e-01   6.4892058e-01   1.0867973e-02   4.6607381e-06
   1.7030000e+03   7.6837255e-10   1.2155647e-01   1.1720759e+00   6.5396011e-01   1.1452674e-02   4.6260074e-06
   1.7040000e+03   5.9567425e-10   1.3094249e-01   1.1341465e+00   6.5317267e-01   3.3135201e-02   4.5273747e-06
   1.7050000e+03   1.3054932e-09   1.7868030e-02   6.4159139e-01   6.3674228e-01   2.1361068e-02   4.4967397e-06
   1.7060000e+03   7.6088007e-10   2.5074145e-01   2.1471353e+00   6.4376620e-01   2.0322879e-03   4.4908620e-06
   1.7070000e+03   4.0909734e-10   2.0436523e-01   1.7067365e+00   6.4500045e-01   6.2371078e-03   4.4728468e-06
   1.7080000e+03   4.9450317e-10   1.4687127e-01   1.2453214e+00   6.3447718e-01   8.7107755e-03   4.4482282e-06
   1.7090000e+03   5.0226696e-10   3.9579934e-02   5.3318672e-01   6.3282945e-01   1.6258603e-02   4.4028169e-06
   1.7100000e+03   7.7085846e-10   2.1209746e-02   4.7511766e-01   6.3886360e-01   1.9995972e-02   4.3470999e-06
   1.7110000e+03   1.0441404e-09   8.1074242e-02   6.9643988e-01   6.2565142e-01   2.3007930e-02   4.2852340e-06
   1.7120000e+03   3.8872534e-10   1.1416390e-01   9.3542086e-01   3.1745316e-01   1.3537326e-03   4.2833960e-06
   1.7130000e+03   3.6445923e-10   2.8786882e-01   2.3821637e+00  -5.5733391e-01   5.1116707e-03   4.2956375e-06
   1.7140000e+03   4.5183458e-10   2.2585949e-02   2.6596299e-01  -3.3572398e-01   4.9535692e-03   4.3028279e-06
   1.7150000e+03   8.4757352e-10   3.2566979e-02   2.8969939e-01   2.6684018e-01   1.6772281e-02   4.2841351e-06
   1.7160000e+03   7.1809319e-10   3.3991218e-02   3.3013474e-01   5.3155733e-01   2.7853001e-02   4.2219165e-06
   1.7170000e+03   2.8970882e-09   2.9147830e-02   3.7183332e-01   6.2129995e-01   6.8854563e-02   4.0477200e-06
   1.7180000e+03   2.0121051e-09   9.6491956e-02   9.6283096e-01  -7.9277811e-02   8.5713912e-03   4.0506182e-06
   1.7190000e+03   2.1481724e-10   2.6955161e-01   2.2446612e+00  -4.3598276e-01   6.9349982e-03   4.0629440e-06
   1.7200000e+03   2.0376025e-10   2.9105842e-01   2.4293158e+00   6.0877567e-01   3.3818523e-03   4.0545939e-06
   1.7210000e+03   2.3234312e-10   1.1090270e-01   9.5801063e-01   6.1097461e-01   7.3605955e-03   4.0364290e-06
   1.7220000e+03   2.9398799e-10   2.9826269e-02   4.4242862e-01   6.1715757e-01   7.7582641e-03   4.0171779e-06
   1.7230000e+03   3.8664655e-10   3.5298718e-02   4.1480896e-01   6.2017678e-01   2.7334431e-02   3.9500173e-06
   1.7240000e+03   5.5868081e-10   2.6839025e-02   4.5151370e-01   6.1553737e-01   1.8315702e-02   3.9278545e-06
   1.7250000e+03   1.9570813e-10   1.3275315e-01   1.1556577e+00  -5.7343128e-01   3.6607745e-03   3.9361175e-06
   1.7260000e+03   1.0936170e-10   3.0213488e-01   2.4988827e+00  -5.6528985e-01   2.1987248e-03   3.9410162e-06
   1.7270000e+03   1.0453396e-10   1.1661853e-01   9.7095327e-01  -3.8829975e-01   6.8210789e-04   3.9420608e-06
   1.7280000e+03   1.8944500e-10   3.7737055e-02   3.5978539e-01   4.1894393e-02   1.0910210e-03   3.9418830e-06
   1.7290000e+03   2.3514940e-10   8.9247631e-02   8.1803782e-01   7.7624252e-01   3.1925295e-03   3.9321223e-06
   1.7300000e+03   4.0701761e-10   1.5737892e-02   2.5813800e-01   7.6950684e-01   9.5859997e-03   3.9031913e-06
   1.7310000e+03   3.6643376e-10   3.0227028e-02   6.8993199e-01   7.5835786e-01   8.6873886e-03   3.8775395e-06
   1.7320000e+03   3.9693558e-10   3.4273274e-02   7.7397690e-01   8.0521809e-01   1.3698295e-02   3.8668551e-06
   1.7330000e+03   2.1180771e-10   3.2550288e-01   2.6764553e+00   7.3950850e-01   4.7666757e-03   3.8532444e-06
   1.7340000e+03   1.7914287e-10   7.7756350e-02   6.4740081e-01   8.0443642e-01   3.2648841e-03   3.8431315e-06
   1.7350000e+03   2.4493891e-10   5.5806368e-02   4.8557463e-01   8.4264450e-01   7.8537823e-03   3.8177325e-06
   1.7360000e+03   8.1644277e-10   2.1082264e-02   3.0686553e-01   8.4299213e-01   3.5836715e-02   3.7031299e-06
   1.7370000e+03   6.9049439e-10   8.1793174e-02   7.2407632e-01   8.4612349e-01   2.4112107e-02   3.6278915e-06
   1.7380000e+03   1.7918156e-09   4.7807401e-02   7.6409109e-01   8.3975217e-01   8.5626596e-02   3.3712496e-06
   1.7390000e+03   1.4661872e-09   7.6940630e-02   8.1049487e-01   8.1340567e-01   1.1635236e-01   3.2137449e-06
   1.7400000e+03   3.8786363e-10   3.0628266e-01   2.5412870e+00  -7.8444625e-01   2.9134239e-02   3.2877055e-06
   1.7410000e+03   3.4996985e-10   2.4612653e-01   2.1018788e+00  -7.4901107e-01   5.1400133e-03   3.3003819e-06
   1.7420000e+03   3.3746110e-10   5.5452838e-02   5.3414827e-01   5.8846082e-01   4.2204567e-03   3.2922044e-06
   1.7430000e+03   3.9100679e-10   2.7097873e-02   5.0132842e-01   7.7233931e-01   2.1558281e-02   3.2377021e-06
   1.7440000e+03   9.3016894e-10   1.5136049e-02   4.5235060e-01   8.0377639e-01   1.5254272e-01   3.1393178e-06
   1.7450000e+03   5.0260995e-10   1.1529526e-01   9.6721860e-01   7.9008850e-01   3.2996009e-02   3.0581358e-06
   1.7460000e+03   3.1677316e-10   6.1213597e-02   8.8278380e-01   7.8190789e-01   3.5136609e-02   2.9748720e-06
   1.7470000e+03   6.6823417e-10   5.0466560e-02   8.7700094e-01   7.7255122e-01   1.9244390e-02   2.9308692e-06
   1.7480000e+03   3.3434249e-10   1.8196112e-01   1.5155587e+00   7.6622287e-01   1.7657635e-02   2.8914067e-06
   1.7490000e+03   3.0704098e-10   1.6468099e-01   1.3626708e+00  -6.3256085e-01   3.5505009e-03   2.8979115e-06
   1.7500000e+03   5.1210805e-10   2.6779877e-02   2.8270342e-01   7.6525868e-01   1.7356125e-02   2.8596049e-06
   1.7510000e+03   5.7530887e-10   5.9302800e-02   4.9301028e-01   7.3262149e-01   3.0598936e-02   2.7961342e-06
   1.7520000e+03   1.5255967e-09   1.2335795e-02   3.5271353e-01   7.5327232e-01   1.2711112e-01   2.6648348e-06
   1.7530000e+03   6.6964037e-10   1.2890200e-01   1.0593786e+00   7.1923126e-01   1.4963353e-02   2.6363011e-06
   1.7540000e+03   1.9885170e-10   1.5251329e-01   1.2780989e+00   7.1340430e-01   3.4453665e-02   2.5722900e-06
   1.7550000e+03   6.7145305e-10   7.4334319e-02   8.4509063e-01   6.9794383e-01   2.3016808e-02   2.5313228e-06
   1.7560000e+03   2.3684355e-10   2.2888650e-01   1.9580621e+00   5.1662875e-01   5.6619460e-04   2.5305826e-06
   1.7570000e+03   2.0359138e-10   3.5099469e-01   2.9789272e+00   5.8592437e-01   1.3052670e-03   2.5286487e-06
   1.7580000e+03   3.2819977e-10   2.5767918e-01   2.4195534e+00   6.6515069e-01   4.5308797e-03   2.5210426e-06
   1.7590000e+03   2.7992374e-10   9.7825835e-02   1.3250321e+00   5.6304834e-01   2.7262136e-03   2.5171792e-06
   1.7600000e+03   4.3934385e-10   1.9951423e-02   6.5060829e-01   6.9337701e-01   3.4481018e-02   2.4577935e-06
   1.7610000e+03   2.1844200e-10   1.0068618e-01   1.2156090e+00  -6.6051167e-01   7.9634182e-03   2.4707650e-06
   1.7620000e+03   1.8493662e-10   1.2428646e-01   1.0148950e+00   6.9514728e-01   5.5087936e-03   2.4613229e-06
   1.7630000e+03   3.9135462e-10   1.2177217e-01   1.0810543e+00   6.9019508e-01   3.5145223e-02   2.4024340e-06
   1.7640000e+03   4.0974460e-10   7.1324490e-02   9.4577848e-01   6.7444173e-01   2.9655506e-02   2.3549707e-06
   1.7650000e+03   6.2839396e-10   4.9741518e-02   7.6362807e-01   6.5978143e-01   5.5833202e-02   2.3121227e-06
   1.7660000e+03   2.1520974e-10   2.6409702e-01   2.2995770e+00   6.5385416e-01   8.0720282e-03   2.2999628e-06
   1.7670000e+03   2.1068070e-10   2.7953964e-01   2.4024511e+00   5.0230905e-01   8.1940319e-04   2.2990168e-06
   1.7680000e+03   3.4293603e-10   2.0023322e-01   1.9096498e+00   5.5693325e-01   1.2411095e-03   2.2974289e-06
   1.7690000e+03   6.2713172e-10   1.4862323e-01   1.7132103e+00   6.7766001e-01   8.3468820e-03   2.2844773e-06
   1.7700000e+03   8.0652086e-10   1.0572819e-01   1.5004615e+00   6.7687063e-01   1.8768457e-02   2.2556766e-06
   1.7710000e+03   6.2149290e-10   3.2788975e-02   9.1183641e-01   6.6578325e-01   3.5369031e-02   2.2033639e-06
   1.7720000e+03   8.7310727e-10   5.3042746e-02   7.8235539e-01   6.4443620e-01   5.2691903e-02   2.1664094e-06
   1.7730000e+03   1.9613684e-10   1.7556054e-01   1.4880753e+00   6.3022769e-01   1.1971495e-02   2.1501586e-06
   1.7740000e+03   2.1015422e-10   3.2575716e-01   2.7622779e+00  -2.1447363e-01   7.1671717e-04   2.1504897e-06
   1.7750000e+03   2.3780338e-10   1.6167190e-01   1.4420507e+00   6.2083840e-01   3.4145732e-03   2.1459386e-06
   1.7760000e+03   1.5340999e-10   3.7275806e-02   4.7159189e-01   6.3986067e-01   9.7963543e-03   2.1325484e-06
   1.7770000e+03   1.3927174e-10   4.7839436e-02   5.6192424e-01   6.5940834e-01   7.3924298e-03   2.1221861e-06
   1.7780000e+03   2.3120009e-10   7.1692215e-02   7.8505018e-01   6.7722619e-01   6.5047484e-03   2.1128619e-06
   1.7790000e+03   1.9905379e-10   3.5969128e-02   5.4495744e-01   6.8585931e-01   6.3871861e-03   2.1036289e-06
   1.7800000e+03   2.2865239e-10   4.2720865e-02   6.9063825e-01   6.1212712e-01   2.2657684e-03   2.1007147e-06
   1.7810000e+03   1.0379108e-10   1.8105775e-01   1.4854911e+00  -5.7375041e-01   4.4918237e-03   2.1061428e-06
   1.7820000e+03   8.5775380e-11   1.7378217e-01   1.4441703e+00  -4.6902440e-01   4.7251402e-04   2.1066098e-06
   1.7830000e+03   1.4349594e-10   1.4955099e-01   1.2856162e+00   6.6867437e-01   1.0228134e-03   2.1051696e-06
   1.7840000e+03   2.1550375e-10   1.1493536e-01   1.1205335e+00   7.6167870e-01   4.2720179e-03   2.0983277e-06
   1.7850000e+03   1.3660867e-10   3.0929337e-02   4.9658629e-01   7.8126845e-01   6.0293021e-03   2.0884584e-06
   1.7860000e+03   1.0546598e-10   3.8105565e-02   4.2232480e-01   8.1380741e-01   5.3294347e-03   2.0794106e-06
   1.7870000e+03   2.0590806e-10   5.8959787e-02   5.7147110e-01   8.1331831e-01   5.0028022e-03   2.0709586e-06
   1.7880000e+03   1.7697162e-10   1.0091449e-01   8.2267197e-01  -3.6030430e-01   1.9183058e-03   2.0723933e-06
   1.7890000e+03   2.0003618e-10   3.1520274e-01   2.6403566e+00  -5.2218449e-01   2.2212747e-03   2.0748008e-06
   1.7900000e+03   2.3037501e-10   6.2191857e-02   6.6347878e-01  -1.7407552e-01   5.4013322e-03   2.0767809e-06
   1.7910000e+03   2.5288134e-10   7.0253996e-02   7.5667579e-01  -1.4077538e-02   8.0839717e-03   2.0770851e-06
   1.7920000e+03   3.4201072e-10   9.9383774e-03   5.4310229e-01  -8.1333408e-02   1.5083139e-02   2.0798676e-06
   1.7930000e+03   4.7542967e-10   1.3044530e-01   1.1567135e+00   2.6717607e-02   2.1302258e-02   2.0791556e-06
   1.7940000e+03   1.1347964e-09   5.1497015e-02   6.8415803e-01   1.4461713e-01   5.6922024e-02   2.0653628e-06
   1.7950000e+03   2.8942976e-10   1.8973880e-01   1.5700407e+00   6.4177775e-01   6.7932001e-03   2.0563866e-06
   1.7960000e+03   2.4308382e-10   2.3302882e-01   1.9479070e+00   8.2229428e-01   6.6099951e-03   2.0452240e-06
   1.7970000e+03   3.2492410e-10   4.4933050e-02   5.4083094e-01   5.8756781e-01   2.5618693e-02   2.0148839e-06
   1.7980000e+03   7.0702182e-10   2.0982900e-02   4.7236085e-01   4.5916200e-01   4.1023627e-02   1.9962449e-06
   1.7990000e+03   5.4604879e-10   2.3369865e-01   2.0778823e+00   5.9402753e-01   6.1573730e-03   1.9889679e-06
   1.8000000e+03   3.8910369e-10   1.2005227e-01   9.7708365e-01   5.3250772e-01   3.6174085e-02   1.9516049e-06
   1.8010000e+03   9.4395581e-10   6.0912002e-02   7.1871992e-01   3.5922860e-01   4.7079935e-02   1.9205137e-06
   1.8020000e+03   3.1274948e-10   2.3084241e-01   1.9988439e+00  -2.8489611e-01   3.9896040e-03   1.9227106e-06
   1.8030000e+03   2.0852068e-10   2.7011473e-01   2.3413138e+00  -8.9075645e-02   2.3075993e-03   1.9231109e-06
   1.8040000e+03   2.8626709e-10   2.2665087e-01   2.2059793e+00   7.5874166e-02   8.0004138e-03   1.9220048e-06
   1.8050000e+03   3.0555566e-10   1.3072482e-01   1.5192660e+00   3.8932919e-02   9.6435729e-03   1.9213724e-06
   1.8060000e+03   3.4860250e-10   2.0521555e-02   7.5761365e-01   2.5298642e-01   5.5621908e-02   1.8971552e-06
   1.8070000e+03   2.4579985e-10   4.3306991e-02   5.9334213e-01  -2.4703337e-01   1.3696535e-03   1.8977988e-06
   1.8080000e+03   1.1652717e-10   1.3579010e-01   1.1656265e+00  -1.4029786e-01   7.0485773e-03   1.8997217e-06
   1.8090000e+03   1.2822036e-10   1.1110959e-01   1.0320955e+00  -1.3057230e-01   4.3075764e-03   1.9008075e-06
   1.8100000e+03   3.1355164e-10   1.0710730e-01   1.0858366e+00  -1.5369160e-01   1.0096778e-02   1.9038516e-06
   1.8110000e+03   2.2944229e-10   1.3735527e-01   1.2824973e+00  -7.5934671e-02   3.1469805e-03   1.9043159e-06
   1.8120000e+03   2.0890719e-10   1.9618254e-01   1.7571698e+00   1.3945455e-01   3.9333215e-03   1.9032858e-06
   1.8130000e+03   2.5801798e-10   7.1991347e-02   6.1164048e-01   1.5115753e-01   1.1952307e-02   1.8999803e-06
   1.8140000e+03   2.6662650e-10   5.8369819e-02   5.0807340e-01   1.4216969e-01   2.2723060e-02   1.8943244e-06
   1.8150000e+03   4.7697762e-10   2.5060528e-03   7.0578674e-01  -3.5193388e-02   2.7539513e-02   1.8948282e-06
   1.8160000e+03   1.3530120e-10   5.6692627e-02   6.0151724e-01   1.2459569e-01   1.6392783e-02   1.8912092e-06
   1.8170000e+03   2.2346876e-10   1.1229295e-01   1.0677732e+00   1.3512347e-01   1.4872718e-03   1.8908312e-06
   1.8180000e+03   5.8883670e-11   2.6221513e-01   2.1853546e+00  -7.8663508e-02   1.1874609e-03   1.8910092e-06
   1.8190000e+03   5.5413311e-11   3.2722854e-01   2.7490631e+00  -6.4981202e-02   8.5457698e-04   1.8911149e-06
   1.8200000e+03   7.0229359e-11   1.4365926e-01   1.2700386e+00  -2.9220355e-02   1.7671794e-03   1.8912155e-06
   1.8210000e+03   7.5978927e-11   6.3047708e-02   9.3940279e-01   1.2074841e-01   1.1187341e-03   1.8909612e-06
   1.8220000e+03   9.3934242e-11   2.3335222e-02   7.8293256e-01   1.9038827e-01   2.3491723e-03   1.8901205e-06
   1.8230000e+03   1.3343527e-10   2.0251273e-02   4.4515064e-01   5.4877832e-01   1.9353477e-03   1.8891174e-06
   1.8240000e+03   5.8697319e-11   1.1103123e-01   9.4056045e-01   4.8755388e-01   2.3870777e-04   1.8888975e-06
   1.8250000e+03   5.7874897e-11   1.4273248e-01   1.2084972e+00   4.0148072e-01   8.1846417e-04   1.8882774e-06
   1.8260000e+03   1.1895469e-10   9.5594785e-02   9.7043629e-01   4.6188785e-01   1.0774964e-03   1.8873385e-06
   1.8270000e+03   8.7683099e-11   2.2218843e-01   1.8983592e+00   5.0181999e-01   7.6691450e-04   1.8866125e-06
   1.8280000e+03   1.0138728e-10   1.5365120e-01   1.2940173e+00   5.1825496e-01   2.4454706e-03   1.8842256e-06
   1.8290000e+03   1.7085842e-10   1.2423015e-01   1.1241716e+00   5.4075924e-01   3.5790937e-03   1.8805874e-06
   1.8300000e+03   2.8414102e-10   9.6648654e-02   9.8560310e-01   5.4801250e-01   9.7743776e-03   1.8705773e-06
   1.8310000e+03   3.2298848e-10   5.4933554e-02   7.6420360e-01   5.4794576e-01   1.5727362e-02   1.8546204e-06
   1.8320000e+03   5.3289062e-10   7.6574503e-03   7.2706742e-01   5.3691635e-01   2.7219725e-02   1.8280118e-06
   1.8330000e+03   1.2065327e-10   2.3604440e-01   2.0466313e+00   5.6226424e-01   2.6592339e-03   1.8252830e-06
   1.8340000e+03   1.0489971e-10   2.2470050e-01   1.9665298e+00   5.3177792e-01   1.0015380e-03   1.8243115e-06
   1.8350000e+03   1.3189563e-10   7.0785486e-02   6.5337368e-01   5.4207325e-01   8.2885474e-03   1.8161594e-06
   1.8360000e+03   1.6931628e-10   3.2490876e-02   4.1947816e-01   5.6170860e-01   5.2559458e-03   1.8108147e-06
   1.8370000e+03   8.6001378e-11   5.2300127e-02   4.5316715e-01   5.4394378e-01   3.8902046e-03   1.8069926e-06
   1.8380000e+03   6.8417208e-11   1.3028301e-01   1.0577354e+00  -3.6094758e-01   4.6964415e-04   1.8072991e-06
   1.8390000e+03   1.0451361e-10   1.8880365e-01   1.5556731e+00   1.1284696e-01   7.9158614e-04   1.8071382e-06
   1.8400000e+03   1.9267889e-10   5.8617392e-02   7.2368940e-01   6.2761255e-01   3.6677901e-03   1.8029856e-06
   1.8410000e+03   2.3798407e-10   1.2912066e-01   1.1431599e+00   6.1906468e-01   1.4295709e-02   1.7871439e-06
   1.8420000e+03   8.0839710e-10   1.4205213e-02   5.5914578e-01   6.1072288e-01   2.6663510e-02   1.7584469e-06
   1.8430000e+03   3.5958900e-10   2.2327468e-01   1.9788250e+00   5.8823945e-01   3.8961172e-03   1.7544256e-06
   1.8440000e+03   1.0446619e-10   3.4842941e-01   2.9141074e+00   5.9259535e-01   9.1090118e-03   1.7450027e-06
   1.8450000e+03   1.1646498e-10   2.5931178e-01   2.1942295e+00   5.8872992e-01   6.6980246e-03   1.7381473e-06
   1.8460000e+03   1.1397743e-10   7.0188449e-02   6.4514108e-01   5.9455517e-01   4.9009261e-03   1.7330961e-06
   1.8470000e+03   1.4929722e-10   4.4875164e-02   4.5688098e-01   5.9553075e-01   1.8508728e-02   1.7141867e-06
   1.8480000e+03   2.8287395e-10   3.7702972e-02   5.2010478e-01   5.9396877e-01   1.6677248e-02   1.6973622e-06
   1.8490000e+03   2.2278051e-10   1.5063426e-01   1.2601483e+00   5.9695268e-01   5.6037725e-03   1.6917014e-06
   1.8500000e+03   4.7455936e-10   8.0397418e-02   8.4006655e-01   5.9370011e-01   3.8776393e-02   1.6535986e-06
   1.8510000e+03   4.0508401e-10   6.9583804e-02   7.6877572e-01   5.6116400e-01   5.8423659e-02   1.6269831e-06
   1.8520000e+03   1.4763360e-10   2.9773225e-01   2.5036414e+00  -5.3872550e-01   9.3712675e-03   1.6352474e-06
   1.8530000e+03   9.4146363e-11   2.8857897e-01   2.4868732e+00   3.1538150e-01   3.3675679e-04   1.6350738e-06
   1.8540000e+03   9.7231149e-11   1.4850305e-01   1.3911998e+00   5.5874617e-01   4.9964373e-03   1.6305232e-06
   1.8550000e+03   1.0923543e-10   5.6202173e-02   5.5736140e-01   5.6470998e-01   6.4090928e-03   1.6246448e-06
   1.8560000e+03   2.4566576e-10   3.5616832e-02   4.1605753e-01   5.5982159e-01   3.1565739e-02   1.5965010e-06
   1.8570000e+03   1.5263021e-10   5.8492112e-02   5.6062315e-01   5.6437655e-01   9.0225374e-03   1.5884160e-06
   1.8580000e+03   1.0816637e-10   9.1371022e-02   9.3126090e-01  -4.2713230e-02   9.3961436e-04   1.5884804e-06
   1.8590000e+03   3.8202470e-10   7.3664642e-02   9.0111120e-01   1.5030986e-01   2.3180563e-03   1.5879311e-06
   1.8600000e+03   1.0997832e-10   1.8603064e-01   1.5841256e+00   3.2360179e-01   3.5105844e-04   1.5877508e-06
   1.8610000e+03   1.0478020e-10   3.5543984e-01   2.9972085e+00   5.4503979e-01   4.6986633e-04   1.5873443e-06
   1.8620000e+03   2.0946127e-10   1.3272438e-01   1.1793346e+00   6.0234320e-01   3.8952177e-03   1.5836277e-06
   1.8630000e+03   2.7907619e-10   1.0815401e-01   1.1176048e+00   5.9325508e-01   6.4000723e-03   1.5776359e-06
   1.8640000e+03   2.7111866e-10   2.3732403e-02   6.7342104e-01   5.8181176e-01   8.6542547e-03   1.5697316e-06
   1.8650000e+03   3.1786216e-10   7.1141352e-03   4.6460491e-01   5.8239916e-01   1.8077713e-02   1.5676684e-06
   1.8660000e+03   1.9990523e-10   1.2192500e-01   1.0852262e+00   5.9028758e-01   6.2445834e-03   1.5619098e-06
   1.8670000e+03   6.4009044e-11   2.4840168e-01   2.0831154e+00   1.7424674e-01   6.6017553e-04   1.5617305e-06
   1.8680000e+03   4.0899907e-11   1.8936290e-01   1.5951177e+00  -4.0732641e-01   7.5624553e-04   1.5622119e-06
   1.8690000e+03   4.7497881e-11   4.6044736e-02   4.5173475e-01   6.5258016e-01   1.2248065e-03   1.5609639e-06
   1.8700000e+03   5.6991867e-11   4.5640182e-02   4.7788920e-01   5.4780944e-01   1.6825947e-03   1.5595267e-06
   1.8710000e+03   2.4747670e-10   1.0623252e-02   3.4666074e-01   5.6443350e-01   3.4116041e-03   1.5565298e-06
   1.8720000e+03   1.4864855e-10   8.6423685e-02   8.0809356e-01   6.6092731e-01   1.3159266e-03   1.5551768e-06
   1.8730000e+03   1.3086996e-10   1.4440763e-01   1.2197691e+00   6.9159371e-01   7.6448491e-04   1.5543548e-06
   1.8740000e+03   6.4704289e-11   2.9896477e-01   2.4613519e+00   6.8313888e-01   5.1490802e-04   1.5538082e-06
   1.8750000e+03   6.4682188e-11   2.1728561e-01   1.8263291e+00   7.0995971e-01   1.1037507e-03   1.5525910e-06
   1.8760000e+03   7.2055559e-11   8.0362835e-02   7.6824529e-01   7.3352143e-01   1.1217605e-03   1.5513140e-06
   1.8770000e+03   8.6877650e-11   2.6656704e-02   3.5988044e-01   7.5926824e-01   3.0508789e-03   1.5477235e-06
   1.8780000e+03   1.7254836e-10   1.3225638e-02   4.1709169e-01   7.9680065e-01   3.5910977e-03   1.5432985e-06
   1.8790000e+03   8.4785456e-11   1.0572822e-01   8.9924764e-01   7.5561129e-01   1.3837201e-03   1.5416855e-06
   1.8800000e+03   8.0422035e-11   1.2373551e-01   1.0534323e+00   7.7313023e-01   8.3576986e-04   1.5406896e-06
   1.8810000e+03   8.5508863e-11   1.9204063e-01   1.5705495e+00   7.7031861e-01   1.6955504e-03   1.5386782e-06
   1.8820000e+03   1.2538033e-10   3.1402629e-02   5.6950364e-01   8.2388379e-01   5.3579559e-03   1.5318931e-06
   1.8830000e+03   3.2409306e-10   2.0628235e-02   5.8356367e-01   8.3769462e-01   1.8605392e-02   1.5080979e-06
   1.8840000e+03   8.7462839e-11   1.1965734e-01   9.7788419e-01   8.3464895e-01   7.2662035e-03   1.4989638e-06
   1.8850000e+03   7.6266289e-11   2.0488271e-01   1.7272010e+00   8.3418788e-01   3.6255004e-03   1.4944334e-06
   1.8860000e+03   5.9974297e-11   4.0546169e-02   4.3328400e-01   8.4512687e-01   1.4021658e-03   1.4926629e-06
   1.8870000e+03   9.6519848e-11   6.6925223e-02   5.7294162e-01   8.7520692e-01   4.7478397e-03   1.4864644e-06
   1.8880000e+03   1.5655152e-10   4.0897818e-02   4.4746510e-01   8.8007568e-01   1.2441943e-02   1.4702140e-06
   1.8890000e+03   2.7902135e-10   2.3292581e-02   5.4649279e-01   8.7227837e-01   2.0451326e-02   1.4571188e-06
   1.8900000e+03   2.2339080e-10   1.5051457e-01   1.2374969e+00   8.7822893e-01   1.5261246e-02   1.4376286e-06
   1.8910000e+03   1.4044729e-10   1.6830034e-01   1.4258576e+00   8.7214537e-01   8.5912096e-03   1.4268695e-06
   1.8920000e+03   1.6611030e-10   6.6454913e-02   6.0516103e-01   8.4043456e-01   5.7587122e-03   1.4199707e-06
   1.8930000e+03   4.0034878e-10   2.4744835e-02   5.2064095e-01   8.7839825e-01   1.4146160e-02   1.4023591e-06
   1.8940000e+03   2.6779000e-10   2.1343640e-01   1.8101493e+00   8.6491784e-01   4.4345442e-03   1.3969838e-06
   1.8950000e+03   1.4406019e-10   1.3772864e-01   1.1228762e+00   8.7802570e-01   2.4662475e-02   1.3668326e-06
   1.8960000e+03   2.1949681e-10   7.0489102e-02   7.0087360e-01   8.7704132e-01   1.9071382e-02   1.3440288e-06
   1.8970000e+03   1.8395019e-10   9.9732439e-02   8.4648995e-01   8.7382686e-01   3.4053807e-02   1.3042242e-06
   1.8980000e+03   1.7303894e-10   6.6678092e-02   5.8480566e-01   8.6680863e-01   1.2021731e-02   1.2906572e-06
   1.8990000e+03   2.4841887e-10   1.2240553e-01   1.0288793e+00   8.6261180e-01   1.5110046e-02   1.2738728e-06
   1.9000000e+03   3.5398084e-10   5.4727713e-02   7.0306218e-01   8.6166834e-01   4.9298490e-02   1.2201763e-06
   1.9010000e+03   5.2383859e-10   4.1306357e-02   7.0693610e-01   8.4981388e-01   9.8591330e-02   1.1694903e-06
   1.9020000e+03   2.0182302e-10   2.1460863e-01   1.7966105e+00   8.3560136e-01   4.4817988e-02   1.1260611e-06
   1.9030000e+03   6.7547483e-11   1.7191685e-01   1.4474085e+00   8.2400943e-01   1.7609083e-02   1.1097788e-06
   1.9040000e+03   7.0223302e-11   9.4735626e-02   8.3941472e-01   8.2540129e-01   3.2843889e-03   1.1067721e-06
   1.9050000e+03   1.4178953e-10   4.5758262e-02   5.6660475e-01   7.4658426e-01   2.2685291e-03   1.1048989e-06
   1.9060000e+03   1.6087367e-10   1.4481545e-01   1.2759700e+00   8.4212636e-01   1.0572307e-02   1.0950799e-06
   1.9070000e+03   2.3405180e-10   1.7934024e-02   7.0971602e-01   8.4491015e-01   3.7461123e-02   1.0606462e-06
   1.9080000e+03   6.2540984e-10   2.6738840e-02   7.3688791e-01   8.3032490e-01   5.7894606e-02   1.0352943e-06
   1.9090000e+03   1.5956380e-10   2.6405295e-01   2.1848537e+00   8.2697711e-01   3.5548072e-02   1.0050723e-06
   1.9100000e+03   1.6603470e-10   2.5787947e-01   2.1862821e+00   8.2090602e-01   2.0435883e-02   9.8828085e-07
   1.9110000e+03   2.4772244e-10   9.8977076e-02   9.9673308e-01   8.1193931e-01   2.5460963e-02   9.6796181e-07
   1.9120000e+03   3.6393533e-10   3.7690397e-02   6.0182976e-01   8.0362315e-01   4.3762946e-02   9.3425986e-07
   1.9130000e+03   2.9287128e-10   6.2773691e-02   7.6128968e-01   7.8531111e-01   4.4306953e-02   9.0211661e-07
   1.9140000e+03   1.1449518e-10   1.0146281e-01   8.4254737e-01  -6.8907282e-01   3.9854846e-03   9.0459783e-07
   1.9150000e+03   1.5074950e-10   2.3833204e-01   1.9820495e+00  -6.7413277e-01   5.6576534e-03   9.0805584e-07
   1.9160000e+03   9.5739864e-11   7.3950159e-02   7.3491778e-01   4.3131928e-01   2.5895149e-03   9.0704411e-07
   1.9170000e+03   1.1457729e-10   5.8813130e-02   5.6079760e-01   7.5902526e-01   1.0805622e-02   8.9962740e-07
   1.9180000e+03   9.2806800e-11   4.1819807e-02   4.8026190e-01  -6.9362933e-01   3.6484969e-03   9.0190719e-07
   1.9190000e+03   1.1140077e-10   3.1809751e-01   2.8323196e+00  -6.7844508e-01   2.2116757e-03   9.0326169e-07
   1.9200000e+03   1.5379480e-10   8.8644482e-02   8.6608934e-01  -6.7087252e-01   1.8983812e-02   9.1485376e-07
   1.9210000e+03   2.1552529e-10   1.7483765e-02   4.1570791e-01  -5.9987069e-01   2.1311061e-02   9.2668044e-07
   1.9220000e+03   1.8450161e-10   2.6635867e-02   3.5756252e-01  -1.4122185e-01   5.1167496e-03   9.2736194e-07
   1.9230000e+03   6.8219371e-11   1.9053945e-01   1.7444491e+00   6.5538712e-01   2.8861227e-03   9.2561001e-07
   1.9240000e+03   3.9508030e-11   1.2475173e-01   1.0489281e+00   7.9053804e-01   4.5710029e-03   9.2226891e-07
   1.9250000e+03   8.1301791e-11   1.1371047e-01   1.0054106e+00   8.0965987e-01   1.0614639e-02   9.1436076e-07
   1.9260000e+03   2.1270222e-10   4.5430467e-02   7.4574702e-01   8.0422254e-01   1.5099792e-02   9.0329440e-07
   1.9270000e+03   8.3121938e-11   1.5880827e-01   1.4696277e+00   7.7426710e-01   6.6040455e-03   8.9868352e-07
   1.9280000e+03   6.2293359e-11   2.4878642e-01   2.1440962e+00   5.0732929e-01   2.1507819e-03   8.9770446e-07
   1.9290000e+03   7.1171333e-11   1.4555858e-01   1.2843725e+00   5.2629616e-01   1.7716111e-03   8.9686847e-07
   1.9300000e+03   6.9572166e-11   6.8520656e-02   6.8043335e-01   6.3583650e-01   4.2258196e-03   8.9446343e-07
   1.9310000e+03   1.0868636e-10   1.3954531e-02   3.9183408e-01   8.3478140e-01   4.6980904e-03   8.9095846e-07
   1.9320000e+03   5.2377209e-11   7.2669921e-02   6.8210632e-01   8.0579408e-01   3.4836254e-03   8.8845936e-07
   1.9330000e+03   7.9288074e-11   1.1307437e-01   1.0500931e+00   8.7486788e-01   3.4337320e-03   8.8579161e-07
   1.9340000e+03   1.2625671e-10   1.5900192e-01   1.4219226e+00   8.8368176e-01   8.1124957e-03   8.7944792e-07
   1.9350000e+03   1.4038843e-10   1.0462973e-01   9.9698262e-01   8.8714553e-01   9.3744739e-03   8.7214227e-07
   1.9360000e+03   8.5651625e-11   7.3297427e-02   6.6633077e-01   8.8822578e-01   1.3776056e-02   8.6148821e-07
   1.9370000e+03   7.0501755e-11   7.3634927e-02   6.5007321e-01   8.9588083e-01   5.3247018e-03   8.5738107e-07
   1.9380000e+03   1.2668822e-10   1.3717432e-01   1.1754906e+00   8.9717133e-01   7.9602364e-03   8.5126326e-07
   1.9390000e+03   1.8219211e-10   8.9830124e-02   8.9738688e-01   8.9715187e-01   1.5131925e-02   8.3972609e-07
   1.9400000e+03   1.9511928e-10   3.4765721e-02   6.5542211e-01   8.9675961e-01   2.9782339e-02   8.1737395e-07
   1.9410000e+03   1.2867652e-10   1.0430888e-01   9.2288474e-01   8.6683956e-01   8.7205542e-03   8.1120294e-07
   1.9420000e+03   7.5372708e-11   2.0753861e-01   1.7794591e+00  -8.6346482e-01   4.3526550e-03   8.1425369e-07
   1.9430000e+03   8.6671130e-11   1.6012583e-01   1.3869942e+00  -8.3744884e-01   5.6884683e-03   8.1813655e-07
   1.9440000e+03   1.1317904e-10   1.1305812e-01   1.0140523e+00  -6.4490063e-01   3.2899771e-03   8.1987497e-07
   1.9450000e+03   1.4655731e-10   6.0948602e-02   6.0948282e-01   2.7614764e-01   4.8276652e-03   8.1879080e-07
   1.9460000e+03   5.7395072e-11   2.5375680e-02   2.7541217e-01  -4.1122376e-01   8.4125726e-03   8.2164735e-07
   1.9470000e+03   3.4328693e-10   4.2617439e-02   5.4645626e-01   9.0632527e-01   2.2636818e-02   8.1322826e-07
   1.9480000e+03   1.4081663e-10   2.3200606e-01   1.9761157e+00   6.9138486e-01   1.5766355e-03   8.1234232e-07
   1.9490000e+03   9.9695750e-11   3.3315052e-01   2.7516499e+00   9.0006275e-01   8.8646313e-03   8.0586697e-07
   1.9500000e+03   1.7936162e-10   2.5543421e-01   2.2020984e+00   9.0834283e-01   1.8179247e-02   7.9258338e-07
   1.9510000e+03   2.1250091e-10   1.2433069e-01   1.2514814e+00   9.0799507e-01   3.5118730e-02   7.6739839e-07
   1.9520000e+03   3.3647513e-10   2.2219488e-02   1.1613433e+00   9.0475839e-01   5.6964546e-02   7.2808544e-07
   1.9530000e+03   1.2439055e-10   6.6066362e-02   9.7191701e-01   8.9562773e-01   1.0555214e-02   7.2121056e-07
   1.9540000e+03   8.8801632e-11   2.0258487e-01   1.7473380e+00  -8.8286324e-01   9.3186293e-03   7.2715086e-07
   1.9550000e+03   7.0716990e-11   8.8523960e-02   7.5409742e-01  -8.2437799e-01   8.7138775e-03   7.3238315e-07
   1.9560000e+03   1.6947289e-10   4.6288500e-02   6.6011316e-01   8.8235979e-01   2.0720586e-02   7.1902844e-07
   1.9570000e+03   2.6486467e-10   7.0996922e-02   7.2773716e-01   8.6978585e-01   3.3295939e-02   6.9830506e-07
   1.9580000e+03   1.2168867e-10   1.3206235e-01   1.1208171e+00   8.9385507e-01   4.2590513e-02   6.7185311e-07
   1.9590000e+03   1.3765630e-10   2.5868294e-01   2.2017593e+00   8.8388765e-01   4.3169264e-02   6.4635972e-07
   1.9600000e+03   8.6539067e-11   5.8910810e-02   5.1362458e-01   8.7652236e-01   5.2290224e-02   6.1694930e-07
   1.9610000e+03   1.0260081e-10   5.2443726e-02   4.6141860e-01   8.6698830e-01   4.4357038e-02   5.9337999e-07
   1.9620000e+03   1.4099376e-10   7.4704766e-02   6.3543189e-01   8.5544582e-01   4.4472421e-02   5.7096918e-07
   1.9630000e+03   1.4020276e-10   2.5944326e-02   5.2738967e-01   8.3036616e-01   4.3854293e-02   5.5035416e-07
   1.9640000e+03   4.4186804e-10   5.2746486e-02   7.0019928e-01  -5.7791769e-01   4.3589542e-02   5.5737216e-07
   1.9650000e+03   1.1497292e-10   2.1112746e-01   1.7156607e+00  -7.4018801e-01   8.4583811e-03   5.6087071e-07
   1.9660000e+03   8.8685401e-11   3.1685661e-01   2.6932897e+00  -8.2724198e-01   1.9543751e-02   5.6997181e-07
   1.9670000e+03   6.7349650e-11   1.2121498e-01   1.1002267e+00  -8.2613367e-01   1.1367826e-02   5.7533619e-07
   1.9680000e+03   4.9801568e-11   4.2003215e-02   5.9904885e-01   3.9015755e-01   2.2745864e-03   5.7482687e-07
   1.9690000e+03   1.4231674e-10   3.8504837e-02   6.5300530e-01   8.5934480e-01   2.8810394e-02   5.6065925e-07
   1.9700000e+03   6.9143708e-11   1.2445782e-01   1.1676143e+00   8.4501141e-01   9.4002365e-03   5.5621290e-07
   1.9710000e+03   4.2463363e-11   1.6559265e-01   1.3937137e+00   8.4468374e-01   1.9840939e-02   5.4692305e-07
   1.9720000e+03   4.1870935e-11   1.7509382e-01   1.5210386e+00   8.4044868e-01   1.2333334e-02   5.4126624e-07
   1.9730000e+03   1.3695162e-10   2.2621904e-02   5.9954363e-01   8.5211022e-01   3.7489016e-02   5.3264740e-07
   1.9740000e+03   5.6004290e-11   2.1504138e-01   1.8542680e+00   8.3767634e-01   2.6485947e-03   5.3146619e-07
   1.9750000e+03   4.4454784e-11   2.7876578e-01   2.5027580e+00   8.6820190e-01   1.9491221e-03   5.3056707e-07
   1.9760000e+03   1.0144417e-10   2.7299111e-01   2.5935720e+00   8.1879013e-01   3.1759807e-03   5.2918824e-07
   1.9770000e+03   1.5865556e-10   1.9847931e-01   2.2067514e+00   8.1742908e-01   6.7256862e-03   5.2628288e-07
   1.9780000e+03   2.0858145e-10   9.5797728e-02   1.4951974e+00   8.6400481e-01   2.0614340e-02   5.1693817e-07
   1.9790000e+03   2.4437100e-10   2.9276709e-02   8.7268253e-01   8.6996575e-01   4.0267985e-02   4.9893451e-07
   1.9800000e+03   1.0798314e-10   3.1100716e-02   5.6753803e-01   8.6724966e-01   5.4455504e-02   4.8719999e-07
   1.9810000e+03   5.8894123e-11   1.8180666e-01   1.5892721e+00   8.2911065e-01   3.4289399e-03   4.8581579e-07
   1.9820000e+03   5.9143092e-11   8.0746775e-02   7.5642495e-01   8.6089384e-01   7.2758979e-03   4.8277610e-07
   1.9830000e+03   2.1731525e-10   4.5992965e-02   6.6765370e-01   8.6419889e-01   1.3617351e-02   4.7710621e-07
   1.9840000e+03   9.9337540e-11   2.2159047e-01   1.8675462e+00   8.6921608e-01   1.1111428e-02   4.7250548e-07
   1.9850000e+03   6.3319827e-11   2.6650478e-01   2.2561749e+00   8.6995049e-01   2.0541175e-02   4.6408658e-07
   1.9860000e+03   8.3685388e-11   1.5687762e-01   1.7183643e+00   8.6751239e-01   2.1597191e-02   4.5541882e-07
   1.9870000e+03   8.9228888e-11   6.3961384e-02   1.0625498e+00   8.6473047e-01   2.7016988e-02   4.4482207e-07
   1.9880000e+03   7.6587722e-11   9.6564250e-02   1.1938487e+00   8.6002117e-01   4.5436813e-02   4.2756432e-07
   1.9890000e+03   9.0019450e-11   5.0055912e-02   4.9324256e-01   8.4991435e-01   6.3070145e-02   4.0489447e-07
   1.9900000e+03   1.6492539e-10   5.9724524e-02   6.7130850e-01   8.3397193e-01   7.9624131e-02   3.7842612e-07
   1.9910000e+03   9.1840426e-11   1.2762046e-01   1.0700072e+00  -5.9359000e-01   5.1777565e-03   3.7959248e-07
   1.9920000e+03   6.3804876e-11   2.5123023e-01   2.1191425e+00  -7.9950163e-01   1.5586449e-02   3.8433916e-07
   1.9930000e+03   5.5329060e-11   1.2335302e-01   1.0189635e+00  -7.7697159e-01   1.5829159e-02   3.8908492e-07
   1.9940000e+03   9.5102415e-11   1.0549155e-01   9.2070640e-01  -6.4040569e-01   1.0057428e-02   3.9160249e-07
   1.9950000e+03   1.3455571e-10   6.9836016e-02   7.1143973e-01   7.9674273e-01   2.1103115e-02   3.8505057e-07
   1.9960000e+03   2.0244855e-10   2.1814691e-02   4.8946776e-01   7.3016962e-01   2.0553672e-02   3.7931041e-07
   1.9970000e+03   1.5367293e-10   8.8327597e-02   8.6187606e-01   8.2598417e-01   2.3183687e-02   3.7207988e-07
   1.9980000e+03   4.0384095e-11   3.1827027e-01   2.7335128e+00   6.0768640e-01   7.9104162e-03   3.7029865e-07
   1.9990000e+03   3.0700774e-11   2.2384612e-01   1.8903421e+00   8.0295305e-01   1.7372071e-02   3.6515350e-07
   2.0000000e+03   4.2319723e-11   1.1300964e-01   1.0289177e+00   8.0766407e-01   2.5332583e-02   3.5772396e-07
   2.0010000e+03   5.1081278e-11   3.9238806e-02   5.4060256e-01   8.0523914e-01   4.6441815e-02   3.4448712e-07
   2.0020000e+03   3.8000126e-11   1.9071081e-02   7.6970932e-01   8.0550200e-01   4.5252905e-02   3.3205864e-07
   2.0030000e+03   3.5006455e-11   7.7183950e-02   7.0591980e-01   8.0918531e-01   2.9666327e-02   3.2413907e-07
   2.0040000e+03   3.4303598e-11   4.6546899e-02   7.1968847e-01  -6.6818218e-01   1.4884876e-02   3.2738257e-07
   2.0050000e+03   3.8831345e-11   1.0049748e-01   9.5269346e-01  -7.2518493e-01   2.1064705e-02   3.3241752e-07
   2.0060000e+03   6.6668722e-11   5.1923683e-02   6.9072909e-01  -6.9838153e-01   3.1648235e-02   3.3611224e-07
   2.0070000e+03   3.0177051e-11   2.3197015e-01   1.9174154e+00  -6.6161218e-01   5.5532761e-03   3.3735006e-07
   2.0080000e+03   3.2008168e-11   2.0304530e-01   1.6781763e+00   7.1723476e-01   1.3146549e-03   3.3703211e-07
   2.0090000e+03   5.9959205e-11   1.4894622e-01   1.2869097e+00   8.7488605e-01   7.2033619e-03   3.3491016e-07
   2.0100000e+03   9.1739405e-11   9.9468253e-02   1.0283801e+00   8.7605340e-01   1.5840185e-02   3.3027257e-07
   2.0110000e+03   9.3116651e-11   4.4885339e-02   8.2608496e-01   8.6328693e-01   3.0512532e-02   3.2161306e-07
   2.0120000e+03   1.3970682e-10   4.0579309e-02   6.5803454e-01   8.4903261e-01   4.7850813e-02   3.1510621e-07
   2.0130000e+03   4.7691498e-11   1.8550521e-01   1.5725688e+00   8.4068818e-01   1.4651652e-02   3.1123494e-07
   2.0140000e+03   5.4307559e-11   2.9545181e-01   2.5246268e+00   7.9548223e-01   7.3521334e-03   3.0941779e-07
   2.0150000e+03   8.0730956e-11   2.4445244e-01   2.2372772e+00   7.8745794e-01   9.4791551e-03   3.0711349e-07
   2.0160000e+03   1.0595308e-10   1.2835849e-01   1.4202251e+00   7.9948080e-01   3.2569914e-02   2.9917689e-07
   2.0170000e+03   8.6101895e-11   2.9258458e-02   8.2288407e-01   8.0547243e-01   4.7904941e-02   2.8775820e-07
   2.0180000e+03   7.3052872e-11   2.1154447e-02   5.6365362e-01   8.1271262e-01   6.5876797e-02   2.7257582e-07
   2.0190000e+03   2.4859180e-11   1.6726444e-01   1.6307903e+00  -7.6903841e-01   2.1128812e-02   2.7702933e-07
   2.0200000e+03   2.2416090e-11   1.2808035e-01   1.0841790e+00  -4.1670601e-01   1.7910504e-03   2.7723646e-07
   2.0210000e+03   7.1158704e-11   4.9445574e-02   5.5825316e-01   8.5662238e-01   2.3823107e-02   2.7160016e-07
   2.0220000e+03   4.0975950e-11   1.3991778e-01   1.1764341e+00  -4.7358818e-01   7.2132487e-03   2.7253344e-07
   2.0230000e+03   4.2437558e-11   1.6687205e-01   1.4068945e+00   4.7236724e-01   3.8855446e-03   2.7203483e-07
   2.0240000e+03   7.3684887e-11   1.2017462e-01   1.0875102e+00   6.9578569e-01   1.2266234e-02   2.6972375e-07
   2.0250000e+03   8.3375873e-11   6.5528036e-02   6.7850213e-01   7.2847647e-01   1.6600433e-02   2.6647963e-07
   2.0260000e+03   2.1213206e-10   2.8087171e-02   4.0970857e-01   9.0042481e-01   1.6800799e-01   2.4651571e-07
   2.0270000e+03   9.9970201e-11   1.3768672e-01   1.1469066e+00   8.8507368e-01   4.8678807e-02   2.3596086e-07
   2.0280000e+03   6.3049698e-11   1.7543632e-01   1.4583625e+00   8.7484141e-01   8.4116748e-02   2.1880812e-07
   2.0290000e+03   7.8526877e-11   7.1157795e-02   7.4741708e-01   8.3578579e-01   6.1662564e-02   2.0766365e-07
   2.0300000e+03   1.6791810e-10   4.6217112e-02   6.1211566e-01   8.3646296e-01   7.7414315e-02   1.9441628e-07
   2.0310000e+03   8.1052682e-11   1.7022566e-01   1.4326747e+00   7.3783913e-01   2.4946885e-02   1.9086577e-07
   2.0320000e+03   5.5430241e-11   1.6800481e-01   1.4407301e+00   7.7009047e-01   2.7397999e-02   1.8686849e-07
   2.0330000e+03   1.0545839e-10   7.3181077e-02   7.4003731e-01   7.9790751e-01   4.1510585e-02   1.8073960e-07
   2.0340000e+03   1.2030398e-10   7.2326699e-02   7.7217705e-01  -1.7950491e-01   1.1229636e-02   1.8111493e-07
   2.0350000e+03   4.4622594e-11   2.2698489e-01   2.0340083e+00  -5.5934264e-01   4.8356392e-03   1.8160626e-07
   2.0360000e+03   4.1862738e-11   1.9201082e-01   1.6815889e+00  -6.5156182e-01   1.4151398e-02   1.8329113e-07
   2.0370000e+03   6.8966876e-11   1.1494299e-01   1.0847359e+00  -6.4879815e-01   5.0864101e-02   1.8947270e-07
   2.0380000e+03   6.0436465e-11   7.4284489e-02   9.7463794e-01  -6.2186042e-01   3.6409540e-02   1.9383798e-07
   2.0390000e+03   9.5213561e-11   1.4197210e-02   6.3326385e-01  -4.9094900e-01   3.5478794e-02   1.9468782e-07
   2.0400000e+03   2.2674153e-11   1.8170016e-01   1.6006760e+00  -5.4457079e-01   1.4450985e-02   1.9623412e-07
   2.0410000e+03   2.2334405e-11   2.2646233e-01   1.9028289e+00   8.4912551e-01   3.9101593e-03   1.9558300e-07
   2.0420000e+03   3.5146919e-11   2.2441512e-01   1.9732938e+00   8.4670251e-01   7.8309072e-03   1.9428790e-07
   2.0430000e+03   4.1254254e-11   9.5591433e-02   1.0955541e+00   8.7908617e-01   1.0794273e-02   1.9244688e-07
   2.0440000e+03   9.4705446e-11   2.4967987e-02   6.3722346e-01   8.6358508e-01   3.3306072e-02   1.8693954e-07
   2.0450000e+03   4.1044984e-11   8.7853476e-02   9.7921590e-01  -2.4238235e-01   9.6176405e-03   1.8738345e-07
   2.0460000e+03   2.8790747e-11   1.7455806e-01   1.6400702e+00  -1.4810006e-01   6.9922977e-03   1.8758197e-07
   2.0470000e+03   5.1295011e-11   1.8976474e-01   1.7227185e+00   2.7410404e-01   7.5970392e-03   1.8719637e-07
   2.0480000e+03   5.8397071e-11   9.5831053e-02   1.0775572e+00   4.9122754e-01   1.3908735e-02   1.8593121e-07
   2.0490000e+03   1.5373654e-10   2.1283888e-02   6.5173327e-01   9.1665191e-01   1.2239354e-01   1.8073050e-07
   2.0500000e+03   8.4681322e-11   2.2907735e-01   2.0764731e+00   7.6368159e-01   2.2022364e-02   1.7770954e-07
   2.0510000e+03   5.1464559e-11   1.7273071e-01   1.4499464e+00   9.0640054e-01   4.2171713e-02   1.7094600e-07
   2.0520000e+03   6.8458991e-11   1.5080180e-01   1.3157449e+00   9.0182439e-01   6.2724868e-02   1.6134267e-07
   2.0530000e+03   7.4168026e-11   5.4712334e-02   5.4957656e-01   8.8501239e-01   9.5526446e-02   1.4787662e-07
   2.0540000e+03   1.5561112e-10   1.3956938e-02   4.3621741e-01   8.6828847e-01   1.7416028e-01   1.2616303e-07
   2.0550000e+03   1.5008633e-10   7.1373307e-02   6.0696942e-01   8.2654783e-01   3.3181972e-01   9.4544409e-08
   2.0560000e+03   4.0594984e-11   1.7484367e-01   1.4266401e+00  -6.5043844e-01   1.7180066e-01   1.0583093e-07
   2.0570000e+03   4.0890244e-11   1.7873791e-01   1.4931898e+00  -6.9859293e-01   5.0741312e-02   1.0964971e-07
   2.0580000e+03   8.1095901e-11   2.6389987e-02   4.6594750e-01   7.6092222e-01   3.7977098e-02   1.0651537e-07
   2.0590000e+03   4.6267429e-11   1.0511382e-01   9.0855634e-01   4.0966014e-01   2.0824277e-02   1.0562608e-07
   2.0600000e+03   2.4075044e-11   6.3113729e-02   5.4150133e-01   7.3117075e-01   4.7709581e-02   1.0199939e-07
   2.0610000e+03   2.2194904e-11   7.8217923e-02   6.4806430e-01   6.3880104e-01   2.5069515e-02   1.0038521e-07
   2.0620000e+03   1.9246717e-11   2.1543719e-02   7.1070178e-01   6.2679147e-01   2.4516841e-02   9.8861195e-08
   2.0630000e+03   3.6732144e-11   2.3525543e-02   6.8047630e-01   7.7445539e-01   4.1148829e-02   9.8075680e-08
   2.0640000e+03   1.7725465e-11   2.7175447e-01   2.2339997e+00   2.7506900e-01   3.7304948e-03   9.7975672e-08
   2.0650000e+03   1.3705982e-11   1.1897924e-01   9.6433460e-01   6.9472374e-01   4.4914647e-03   9.7670468e-08
   2.0660000e+03   1.9803561e-11   8.9776195e-02   7.9218648e-01   7.5179084e-01   1.7963616e-02   9.6358386e-08
   2.0670000e+03   3.1313820e-11   6.0571464e-02   7.0216526e-01   7.6989218e-01   2.9205983e-02   9.4208844e-08
   2.0680000e+03   4.8727585e-11   6.0115137e-02   7.3872396e-01   7.6415616e-01   8.2373838e-02   8.8420533e-08
   2.0690000e+03   9.4976334e-11   5.0771632e-02   5.7939015e-01   7.3454433e-01   1.1255754e-01   8.1390714e-08
   2.0700000e+03   2.7888980e-11   1.5519558e-01   1.2430816e+00   6.8564551e-01   5.6295776e-02   7.8320171e-08
   2.0710000e+03   2.6364045e-11   2.9476016e-01   2.4554868e+00   7.0927945e-01   1.2396299e-02   7.7634563e-08
   2.0720000e+03   2.1971203e-11   6.8831424e-02   5.9675047e-01   7.2019935e-01   1.1896883e-02   7.6972047e-08
   2.0730000e+03   2.3232990e-11   6.3053437e-02   5.3021829e-01   7.3220263e-01   1.3831243e-02   7.6195980e-08
   2.0740000e+03   9.4939906e-11   1.0893118e-02   3.3223939e-01   6.7692945e-01   1.7848034e-01   6.7733814e-08
   2.0750000e+03   2.4570309e-11   8.1453695e-02   6.7770138e-01  -4.8151030e-01   3.2165504e-02   6.8809376e-08
   2.0760000e+03   1.6005256e-11   1.3383374e-01   1.1872804e+00   5.7956949e-01   8.1370150e-03   6.8486393e-08
   2.0770000e+03   2.1182799e-11   1.4465739e-01   1.2634393e+00   5.8787710e-01   1.4810348e-02   6.7895064e-08
   2.0780000e+03   1.1946998e-11   1.4512109e-01   1.2372601e+00   6.0612736e-01   8.8596472e-03   6.7532157e-08
   2.0790000e+03   1.6114889e-11   2.8801029e-01   2.4617559e+00   7.1524916e-01   3.6031283e-03   6.7358332e-08
   2.0800000e+03   3.7028818e-11   2.2507977e-01   2.0976354e+00   7.6544237e-01   1.2043702e-02   6.6739413e-08
   2.0810000e+03   6.1984833e-11   1.8565830e-01   2.0472715e+00   7.7600389e-01   2.2837533e-02   6.5563705e-08
   2.0820000e+03   9.4798348e-11   1.3082451e-01   1.7508506e+00   7.7040246e-01   5.0197726e-02   6.3063114e-08
   2.0830000e+03   1.0104053e-10   8.4283502e-02   1.3441652e+00   7.4146409e-01   8.3058216e-02   5.9283664e-08
   2.0840000e+03   1.2600155e-10   5.3961503e-03   7.5274588e-01   7.2847531e-01   1.5656021e-01   5.8443904e-08
   2.0850000e+03   5.2484477e-11   2.3482199e-01   2.1064299e+00   6.8975101e-01   8.0636506e-02   5.5298683e-08
   2.0860000e+03   9.2345983e-12   1.4984690e-01   1.2662054e+00   5.9248460e-01   7.8615791e-03   5.5042223e-08
   2.0870000e+03   1.1205430e-11   2.4894623e-01   2.1456268e+00  -6.0307568e-01   5.7859629e-03   5.5234870e-08
   2.0880000e+03   1.8954482e-11   1.8270650e-01   1.8240407e+00  -4.6623608e-01   5.8624719e-03   5.5386584e-08
   2.0890000e+03   3.0998076e-11   1.5823492e-01   1.8019285e+00  -3.3525238e-01   1.3501234e-02   5.5641742e-08
   2.0900000e+03   3.4721469e-11   8.2140736e-02   1.3104460e+00  -6.8140575e-02   1.8065736e-02   5.5719263e-08
   2.0910000e+03   8.5107942e-11   1.3821345e-02   8.9197019e-01  -1.1915492e-01   3.9086765e-02   5.6020518e-08
   2.0920000e+03   3.6306342e-11   2.0726497e-01   1.8973520e+00  -1.9524542e-01   2.5580652e-02   5.6317853e-08
   2.0930000e+03   2.2863347e-11   2.7389918e-01   2.3641538e+00  -1.9879485e-01   2.5777701e-02   5.6624330e-08
   2.0940000e+03   3.7761933e-11   2.4009357e-01   2.1036484e+00  -1.7550729e-01   2.3665374e-02   5.6874818e-08
   2.0950000e+03   3.6197970e-11   8.5156809e-02   8.7196499e-01  -2.0847272e-01   4.6282808e-02   5.7481268e-08
   2.0960000e+03   2.6028200e-11   4.5712215e-02   6.5667015e-01  -1.8472000e-01   3.2657820e-02   5.7857449e-08
   2.0970000e+03   1.7810473e-11   8.2034617e-02   7.7799205e-01  -1.3409198e-01   1.4004244e-02   5.7971658e-08
   2.0980000e+03   1.6564677e-11   1.0635881e-01   9.0485116e-01   1.1839171e-01   1.1474381e-02   5.7896673e-08
   2.0990000e+03   1.3090859e-11   2.1482703e-02   7.0723877e-01  -1.7259276e-01   2.1891203e-02   5.8128829e-08
   2.1000000e+03   2.3162004e-11   7.9037562e-02   7.6261570e-01   3.4191682e-01   1.3965046e-02   5.7856300e-08
   2.1010000e+03   9.4734875e-12   2.1059237e-01   1.7478714e+00  -3.8157718e-01   2.2578705e-03   5.7906272e-08
   2.1020000e+03   8.3436415e-12   2.5379099e-01   2.1096097e+00   4.0692094e-02   8.2123795e-04   5.7904357e-08
   2.1030000e+03   1.9041657e-11   2.9770190e-01   2.7808667e+00   2.3739649e-01   2.2033853e-03   5.7874201e-08
   2.1040000e+03   2.8409840e-11   2.3063187e-01   2.6120151e+00   2.1013002e-02   5.9743556e-03   5.7867968e-08
   2.1050000e+03   3.6895607e-11   1.3152272e-01   1.8675135e+00  -9.0605345e-02   2.1889925e-02   5.7996462e-08
   2.1060000e+03   4.2963357e-11   4.2932303e-02   1.1209298e+00  -8.6004731e-02   3.6191270e-02   5.8214555e-08
   2.1070000e+03   2.7871957e-11   2.6921669e-02   4.6058835e-01  -1.1326886e-01   7.2294266e-02   5.8490284e-08
   2.1080000e+03   1.4288159e-11   1.6977982e-01   1.4274599e+00  -1.4476689e-01   2.0230806e-02   5.8673271e-08
   2.1090000e+03   1.1669358e-11   8.9669994e-02   7.4815563e-01  -1.6554241e-01   2.8015865e-02   5.8967674e-08
   2.1100000e+03   2.2182266e-11   4.0670959e-02   6.5217166e-01   5.7202004e-03   3.9667158e-03   5.8966800e-08
   2.1110000e+03   1.0775879e-11   1.6574036e-01   1.3753935e+00  -1.6302724e-01   1.0440571e-02   5.9070290e-08
   2.1120000e+03   7.8386999e-12   1.6575046e-01   1.3674064e+00   3.1545054e-02   2.8184484e-03   5.9065273e-08
   2.1130000e+03   9.9717787e-12   1.0695981e-01   9.2554931e-01   8.1305185e-02   3.7791827e-03   5.9047543e-08
   2.1140000e+03   1.5267880e-11   5.5032349e-02   6.2791388e-01   2.1609948e-01   5.5502875e-03   5.8977589e-08
   2.1150000e+03   2.6697266e-11   4.3969306e-02   5.5019337e-01  -4.4149343e-02   1.5410835e-02   5.9024701e-08
   2.1160000e+03   8.4510384e-12   1.5727687e-01   1.3166079e+00   1.0745272e-01   3.4543110e-03   5.9003140e-08
   2.1170000e+03   5.7553157e-12   1.9344822e-01   1.5932293e+00  -5.9544379e-02   1.5226448e-03   5.9008558e-08
   2.1180000e+03   8.6579596e-12   1.1923763e-01   1.0396410e+00  -6.1562896e-02   5.8602583e-03   5.9030856e-08
   2.1190000e+03   1.2674127e-11   7.2126059e-02   8.5076487e-01  -1.0270459e-02   9.0536762e-03   5.9038764e-08
   2.1200000e+03   1.8221326e-11   1.1558850e-01   1.0808955e+00  -1.1533900e-02   2.5153334e-02   5.9074558e-08
   2.1210000e+03   2.0842925e-11   6.0430754e-02   7.0649894e-01   9.8955912e-03   2.4004088e-02   5.9077545e-08
   2.1220000e+03   1.1037900e-11   1.7674942e-01   1.5219609e+00   3.8027815e-02   1.2240596e-02   5.9054466e-08
   2.1230000e+03   6.5077756e-12   8.4476228e-02   7.0840110e-01   2.3525582e-01   5.8145875e-03   5.8974629e-08
   2.1240000e+03   6.7088485e-12   7.2990698e-02   6.3778591e-01   3.3022037e-01   3.2298272e-03   5.8912004e-08
   2.1250000e+03   8.5069007e-12   4.0038980e-02   4.5388351e-01   4.4912445e-01   5.6761019e-03   5.8762580e-08
   2.1260000e+03   2.9084058e-11   3.0197928e-02   5.8096265e-01   2.4982009e-01   2.6682666e-02   5.8390618e-08
   2.1270000e+03   1.4547079e-11   1.3812349e-01   1.1548984e+00   3.0643930e-01   1.4531444e-02   5.8136215e-08
   2.1280000e+03   1.9711907e-11   2.7457629e-01   2.2886980e+00   2.7162144e-01   1.6080335e-02   5.7889282e-08
   2.1290000e+03   1.8526946e-11   1.0356487e-01   9.2896911e-01   2.6850509e-01   3.9515060e-02   5.7317448e-08
   2.1300000e+03   3.5248778e-11   3.1316020e-02   4.6940347e-01   2.8382699e-01   2.7580882e-02   5.6888955e-08
   2.1310000e+03   1.4584499e-11   1.1561840e-01   1.0252567e+00   3.8301433e-01   2.2909779e-03   5.6839164e-08
   2.1320000e+03   1.2886529e-11   2.3427913e-01   2.1117646e+00   5.1730501e-01   6.0769373e-03   5.6661253e-08
   2.1330000e+03   1.9528264e-11   1.9423349e-01   1.7811133e+00   4.5432861e-01   8.6019624e-03   5.6441485e-08
   2.1340000e+03   2.4155080e-11   7.5204515e-02   9.4232624e-01   4.2529981e-01   2.3811561e-02   5.5883138e-08
   2.1350000e+03   4.1305896e-11   2.1969340e-02   7.4997012e-01   3.3768194e-01   7.7501818e-02   5.5526863e-08
   2.1360000e+03   2.2154233e-11   2.0522649e-01   1.9350080e+00   3.7245177e-01   3.0448431e-02   5.4919575e-08
   2.1370000e+03   7.9917563e-12   1.1174887e-01   9.5940557e-01   3.2181841e-01   1.3527224e-02   5.4685017e-08
   2.1380000e+03   9.1844397e-12   2.0988478e-01   1.8429962e+00   2.7638165e-01   4.3286221e-03   5.4620068e-08
   2.1390000e+03   1.0483999e-11   1.2872554e-01   1.1889354e+00   3.2582356e-01   4.6639866e-03   5.4537598e-08
   2.1400000e+03   1.6985287e-11   3.5499203e-02   4.1945420e-01   3.8856683e-01   4.6310319e-03   5.4439957e-08
   2.1410000e+03   1.8384849e-11   5.8691450e-02   5.8364367e-01   3.5458165e-01   3.9050976e-02   5.3722927e-08
   2.1420000e+03   6.5089183e-12   1.5664262e-01   1.4057220e+00  -2.7140688e-01   1.7959163e-02   5.3992772e-08
   2.1430000e+03   7.9636540e-12   1.4909232e-01   1.2631828e+00  -7.3352244e-02   3.6665536e-03   5.4007654e-08
   2.1440000e+03   1.4011102e-11   7.5488924e-02   6.8174247e-01   3.6961732e-01   5.3242883e-03   5.3902032e-08
   2.1450000e+03   1.5846862e-11   6.8157777e-02   6.7989722e-01   2.9833090e-01   1.2361714e-02   5.3707013e-08
   2.1460000e+03   3.3003805e-11   9.6957773e-03   5.9844588e-01   4.4273738e-01   1.2508966e-01   5.3340529e-08
   2.1470000e+03   1.5533532e-11   2.2652022e-01   1.9442084e+00   3.4373506e-01   1.1243808e-02   5.3137359e-08
   2.1480000e+03   5.5062618e-12   1.3794358e-01   1.1439542e+00   5.1797340e-01   6.4799092e-03   5.2959826e-08
   2.1490000e+03   5.0026813e-12   1.4148877e-01   1.1924765e+00   4.5523158e-01   1.7951659e-03   5.2916614e-08
   2.1500000e+03   5.6064955e-12   7.1507931e-02   6.8534831e-01  -8.3524728e-02   3.0899178e-03   5.2930522e-08
   2.1510000e+03   8.0490252e-12   4.1086369e-02   4.8141873e-01   1.9326090e-01   5.9676691e-03   5.2870385e-08
   2.1520000e+03   1.7645739e-11   3.3654283e-02   6.2268753e-01   2.1967251e-01   1.5530911e-02   5.2696095e-08
   2.1530000e+03   1.7511260e-11   8.0817319e-02   8.1073954e-01   1.6182916e-01   1.2015683e-02   5.2597340e-08
   2.1540000e+03   1.1247014e-11   1.5190391e-01   1.2782940e+00   3.5218681e-01   8.0164913e-03   5.2450326e-08
   2.1550000e+03   6.5216223e-12   1.7781915e-01   1.4786863e+00   4.6641352e-01   3.3713780e-03   5.2368084e-08
   2.1560000e+03   6.3043455e-12   8.5132152e-02   7.0638720e-01   5.3273624e-01   2.7607139e-03   5.2291208e-08
   2.1570000e+03   6.8224525e-12   4.7975195e-02   4.1016148e-01   4.9417540e-01   8.1975285e-03   5.2080708e-08
   2.1580000e+03   7.4966760e-12   1.8895533e-02   2.9914974e-01   6.0524826e-01   8.6277539e-03   5.1809981e-08
   2.1590000e+03   2.6710932e-11   2.4551337e-02   6.0080198e-01   6.2216033e-01   2.3801853e-02   5.1428631e-08
   2.1600000e+03   7.7358745e-12   1.8687193e-01   1.5167169e+00   6.3650314e-01   6.1102796e-03   5.1229187e-08
   2.1610000e+03   6.4701691e-12   2.3840719e-01   1.9799476e+00   3.1460769e-01   2.6214171e-03   5.1187096e-08
   2.1620000e+03   1.0640915e-11   5.3362759e-02   5.6885908e-01   6.1539810e-01   5.9567269e-03   5.1000023e-08
   2.1630000e+03   1.2251958e-11   5.8642224e-02   5.9653069e-01   6.5788499e-01   7.5133753e-03   5.0748754e-08
   2.1640000e+03   9.9770620e-12   1.7962782e-01   1.5483124e+00   6.3042790e-01   4.3859695e-03   5.0608726e-08
   2.1650000e+03   1.4623750e-11   1.0527845e-01   9.0623034e-01   6.3804852e-01   3.0439474e-02   4.9639985e-08
   2.1660000e+03   2.4872189e-11   5.8512510e-02   7.2265185e-01   6.3701586e-01   3.5315226e-02   4.8542079e-08
   2.1670000e+03   1.2583997e-11   1.6248756e-01   1.4273134e+00   6.1115895e-01   2.7514666e-02   4.7737511e-08
   2.1680000e+03   5.7360387e-12   1.0681250e-01   9.3831290e-01   6.1565301e-01   1.3076533e-02   4.7355750e-08
   2.1690000e+03   5.6846878e-12   1.0464104e-01   8.9884823e-01   5.5976925e-01   1.8381805e-03   4.7307078e-08
   2.1700000e+03   9.4104395e-12   4.7388561e-02   5.2584089e-01   6.2166983e-01   4.4720997e-03   4.7175847e-08
   2.1710000e+03   1.1230405e-11   9.8254123e-02   8.4913983e-01   6.4743169e-01   1.5611623e-02   4.6702392e-08
   2.1720000e+03   2.5007922e-11   1.9509685e-02   6.5315893e-01   2.8278716e-01   1.2139032e-02   4.6545251e-08
   2.1730000e+03   1.2303084e-11   9.0417072e-02   8.6502587e-01   6.3983099e-01   1.2910496e-02   4.6163072e-08
   2.1740000e+03   1.1009733e-11   2.8252393e-01   2.4101662e+00   6.0892219e-01   6.7307273e-03   4.5974534e-08
   2.1750000e+03   8.9527557e-12   9.1348227e-02   8.2783116e-01   6.2895454e-01   8.8643687e-03   4.5719310e-08
   2.1760000e+03   9.3741578e-12   7.4998495e-02   6.8396573e-01   6.4377109e-01   1.4035495e-02   4.5308868e-08
   2.1770000e+03   2.4508351e-11   1.5456755e-02   4.7944584e-01   6.4067833e-01   4.7254620e-02   4.3967885e-08
   2.1780000e+03   9.1352512e-12   1.1782214e-01   1.0300873e+00   4.0769287e-01   1.8428446e-03   4.3934913e-08
   2.1790000e+03   6.8553463e-12   1.6315591e-01   1.4079861e+00   6.1802604e-01   8.4379260e-03   4.3706771e-08
   2.1800000e+03   1.4217252e-11   1.4707005e-01   1.3773514e+00   6.1278840e-01   2.4932429e-02   4.3047620e-08
   2.1810000e+03   1.8663282e-11   1.4426297e-01   1.4293802e+00   5.9803022e-01   3.7930451e-02   4.2091495e-08
   2.1820000e+03   3.2872352e-11   8.4477142e-02   9.7405278e-01   5.7349325e-01   7.9416627e-02   4.0267664e-08
   2.1830000e+03   1.4770151e-11   1.8394374e-01   1.6003801e+00   5.2218770e-01   1.7749160e-02   3.9899104e-08
   2.1840000e+03   1.0196078e-11   3.1944524e-01   2.7840449e+00   5.1259320e-01   1.6030589e-02   3.9575057e-08
   2.1850000e+03   1.2298387e-11   2.1732972e-01   2.0322244e+00   5.0574766e-01   7.2752268e-03   3.9430226e-08
   2.1860000e+03   1.8376477e-11   1.2733947e-01   1.2760906e+00   5.0357659e-01   2.2021581e-02   3.9000178e-08
   2.1870000e+03   2.1247320e-11   7.4774677e-02   9.1170636e-01   4.8739481e-01   4.6875290e-02   3.8142568e-08
   2.1880000e+03   2.2643001e-11   1.3710288e-02   6.8425251e-01   4.5091316e-01   8.7625684e-02   3.6756754e-08
   2.1890000e+03   6.6067281e-12   1.8829379e-01   1.6292327e+00   3.8311252e-01   8.4267817e-03   3.6639205e-08
   2.1900000e+03   4.2727001e-12   2.3956513e-01   2.0523204e+00  -3.5265444e-01   5.3921415e-03   3.6709343e-08
   2.1910000e+03   4.3016763e-12   1.0792526e-01   9.4221014e-01  -2.7175969e-01   1.7778694e-03   3.6727133e-08
   2.1920000e+03   7.6274944e-12   1.0299552e-01   9.1707478e-01  -6.5022037e-02   3.8740347e-03   3.6736658e-08
   2.1930000e+03   1.2030796e-11   7.1476198e-02   7.5294985e-01  -3.7979726e-02   7.8362034e-03   3.6748718e-08
   2.1940000e+03   1.5061727e-11   4.7701801e-02   6.6972490e-01   1.3664222e-01   1.4790118e-02   3.6678402e-08
   2.1950000e+03   3.4571215e-11   8.3653650e-03   8.9156238e-01   3.9310688e-01   2.4077313e-02   3.6507080e-08
   2.1960000e+03   1.4186782e-11   2.6317643e-01   2.2553669e+00   2.4042911e-01   1.3402593e-02   3.6392540e-08
   2.1970000e+03   3.9611979e-12   2.0462265e-01   1.7244329e+00   4.1699714e-01   6.9808389e-03   3.6287336e-08
   2.1980000e+03   2.9179766e-12   1.5789907e-01   1.3290903e+00   4.0455410e-01   4.0514471e-03   3.6228110e-08
   2.1990000e+03   3.1263034e-12   7.6462633e-02   6.6249311e-01   4.3555566e-01   3.5652265e-03   3.6172040e-08
   2.2000000e+03   9.9643900e-12   1.6733076e-02   4.6773247e-01   4.5838560e-01   9.7182729e-03   3.6012259e-08
   2.2010000e+03   4.6640164e-12   7.6043030e-02   7.2815256e-01   4.5550477e-01   4.5103013e-03   3.5938564e-08
   2.2020000e+03   2.5357258e-12   1.6289423e-01   1.3504229e+00   4.2871534e-01   1.6134071e-03   3.5913744e-08
   2.2030000e+03   4.0444879e-12   1.7101624e-01   1.5086570e+00   4.5717009e-01   2.6894764e-03   3.5869689e-08
   2.2040000e+03   5.1630291e-12   5.0588705e-02   7.4768445e-01   4.9691736e-01   4.5252920e-03   3.5789306e-08
   2.2050000e+03   4.7558365e-12   8.7162082e-02   8.3516176e-01   5.0974187e-01   8.4848306e-03   3.5635472e-08
   2.2060000e+03   7.5497045e-12   4.6011368e-02   5.0990508e-01   5.1279148e-01   1.4755058e-02   3.5368725e-08
   2.2070000e+03   9.2720917e-12   7.7042079e-02   6.8752643e-01   5.0490216e-01   4.3319962e-02   3.4620399e-08
   2.2080000e+03   1.1681273e-11   5.8736423e-02   6.0806631e-01   4.7647097e-01   3.6544012e-02   3.4035764e-08
   2.2090000e+03   3.9552107e-12   1.2579051e-01   1.0248433e+00   4.4781215e-01   1.1219019e-02   3.3866489e-08
   2.2100000e+03   2.4649148e-12   8.4255364e-02   7.0801781e-01  -2.7338656e-01   2.8842563e-03   3.3893323e-08
   2.2110000e+03   2.9512126e-12   5.7271543e-02   5.3060264e-01  -2.6135930e-01   1.8213549e-03   3.3909510e-08
   2.2120000e+03   4.2799739e-12   1.2634260e-01   1.0580781e+00  -8.3847862e-02   2.8531025e-03   3.3917759e-08
   2.2130000e+03   5.8201272e-12   3.3622440e-02   4.8135780e-01   4.1243459e-01   5.3914526e-03   3.3842748e-08
   2.2140000e+03   5.1012729e-12   2.6616699e-02   5.4625321e-01   4.9545579e-01   2.0764595e-02   3.3756050e-08
   2.2150000e+03   2.4877089e-12   2.6000149e-01   2.2376467e+00   4.9746933e-01   4.0869074e-03   3.3687633e-08
   2.2160000e+03   2.5290830e-12   8.8254058e-02   7.6849076e-01   4.9028489e-01   5.5238126e-03   3.3596790e-08
   2.2170000e+03   6.6163979e-12   3.4073582e-02   3.9597900e-01   4.9430997e-01   2.4675238e-02   3.3194826e-08
   2.2180000e+03   3.1136115e-12   7.2775756e-02   6.1533176e-01   4.6405454e-01   1.1189359e-02   3.3024102e-08
   2.2190000e+03   1.7968332e-12   1.2568437e-01   1.0319951e+00  -3.2308508e-01   1.0955038e-03   3.3035808e-08
   2.2200000e+03   2.5488281e-12   5.4269596e-02   6.3897848e-01   2.7245261e-01   1.0302717e-03   3.3026552e-08
   2.2210000e+03   4.7045709e-12   8.8135526e-02   8.1993465e-01  -2.0492629e-01   2.9811806e-03   3.3046869e-08
   2.2220000e+03   3.0311817e-12   1.4827256e-01   1.2316257e+00   5.5821887e-01   2.0545644e-03   3.3009015e-08
   2.2230000e+03   7.1696295e-12   2.8462421e-01   2.5431773e+00   5.5210931e-01   5.7057723e-03   3.2905405e-08
   2.2240000e+03   1.3423045e-11   2.2839068e-01   2.3176796e+00   5.2778282e-01   1.2253520e-02   3.2694393e-08
   2.2250000e+03   1.5324348e-11   1.2119517e-01   1.6459723e+00   5.0072103e-01   1.8424341e-02   3.2396969e-08
   2.2260000e+03   8.3289404e-12   1.3698377e-02   7.6550497e-01   5.4084716e-01   2.6377827e-02   3.1942870e-08
   2.2270000e+03   7.4722378e-12   5.4923880e-02   7.6145146e-01  -2.9413289e-01   3.7100175e-03   3.1977928e-08
   2.2280000e+03   1.0711980e-11   5.2798705e-02   5.5989386e-01   2.4810383e-01   5.9086664e-03   3.1931574e-08
   2.2290000e+03   2.8923561e-12   1.7778857e-01   1.4370931e+00   5.2220605e-01   3.6142525e-03   3.1871459e-08
   2.2300000e+03   2.6914627e-12   1.9445862e-01   1.6066061e+00   5.3553149e-01   4.2564557e-03   3.1799015e-08
   2.2310000e+03   3.6597552e-12   8.6748576e-02   8.0506011e-01   5.2909725e-01   1.0853996e-02   3.1617756e-08
   2.2320000e+03   3.3887905e-12   4.0868951e-02   6.1544687e-01   5.4159137e-01   7.1379108e-03   3.1556784e-08
   2.2330000e+03   1.7987706e-12   2.2365399e-01   1.9337215e+00   4.7919132e-01   1.4093926e-03   3.1535495e-08
   2.2340000e+03   1.6236175e-12   1.2945484e-01   1.1581200e+00   5.6775309e-01   1.4598801e-03   3.1509380e-08
   2.2350000e+03   2.6841978e-12   1.0833243e-01   9.9561519e-01   5.8863543e-01   3.2633554e-03   3.1448963e-08
   2.2360000e+03   3.6620399e-12   8.0332645e-02   8.9768908e-01   6.0389232e-01   3.2430060e-03   3.1387477e-08
   2.2370000e+03   5.2787824e-12   3.6837167e-02   6.7055943e-01   6.0783215e-01   6.7760886e-03   3.1258657e-08
   2.2380000e+03   8.4925383e-12   4.0132039e-02   8.6730555e-01   6.0575527e-01   1.8056622e-02   3.1088516e-08
   2.2390000e+03   3.2137165e-12   2.3628010e-01   1.9993074e+00   5.7354489e-01   5.8924686e-03   3.0983813e-08
   2.2400000e+03   2.3764265e-12   1.9199660e-01   1.6220889e+00   3.8225130e-01   2.1390118e-03   3.0958540e-08
   2.2410000e+03   2.1394651e-12   7.0613658e-02   7.4820552e-01   2.6673252e-01   1.4991776e-03   3.0946193e-08
   2.2420000e+03   3.7943386e-12   2.8425946e-02   5.0576134e-01  -1.3647856e-02   2.0412174e-03   3.0947119e-08
   2.2430000e+03   2.7372402e-12   1.3352805e-01   1.2313987e+00   5.5451156e-01   1.9029381e-03   3.0914503e-08
   2.2440000e+03   1.8969389e-12   5.9455311e-02   5.8457357e-01   5.4378990e-01   4.1571043e-03   3.0844806e-08
   2.2450000e+03   2.7287402e-12   5.4189854e-02   7.8433428e-01   5.6420127e-01   2.6939958e-03   3.0798000e-08
   2.2460000e+03   8.6572149e-12   2.8692037e-02   7.6200744e-01   5.7915291e-01   8.9006298e-03   3.0718824e-08
   2.2470000e+03   3.7888834e-12   2.6241751e-01   2.2180153e+00   5.5785304e-01   2.5262152e-03   3.0675601e-08
   2.2480000e+03   2.1597956e-12   2.0715743e-01   1.7732063e+00   6.2514918e-01   2.4615720e-03   3.0628452e-08
   2.2490000e+03   3.0240971e-12   1.6697403e-01   1.5455048e+00   6.3621164e-01   2.7040396e-03   3.0575828e-08
   2.2500000e+03   3.1859740e-12   8.7088105e-02   1.0526397e+00   6.4074051e-01   3.2606458e-03   3.0512044e-08
   2.2510000e+03   6.5684094e-12   1.3073601e-02   4.6307992e-01   6.2967206e-01   1.7193194e-02   3.0347565e-08
   2.2520000e+03   2.5239892e-12   7.5099184e-02   6.3918581e-01   6.3574218e-01   2.4455100e-03   3.0300438e-08
   2.2530000e+03   1.5577846e-12   1.1398048e-01   1.0008703e+00   5.9862574e-01   1.3621581e-03   3.0275748e-08
   2.2540000e+03   2.3421318e-12   1.2357129e-01   1.1830233e+00   5.9167381e-01   1.9659756e-03   3.0240569e-08
   2.2550000e+03   5.0237686e-12   6.4371655e-02   9.7121025e-01   6.0537222e-01   3.6123425e-03   3.0174564e-08
   2.2560000e+03   5.8252321e-12   2.0240913e-01   1.8066028e+00   6.1203139e-01   8.8795009e-03   3.0011327e-08
   2.2570000e+03   1.6195934e-11   2.8966369e-02   7.0202309e-01   6.0980631e-01   1.8035238e-02   2.9684362e-08
   2.2580000e+03   6.6197085e-12   1.8703063e-01   1.6680687e+00   6.0402879e-01   3.7123460e-03   2.9617929e-08
   2.2590000e+03   1.9830899e-12   3.4337330e-01   2.9294717e+00   5.9288085e-01   4.2306250e-03   2.9543812e-08
   2.2600000e+03   2.0196468e-12   2.0352789e-01   1.7780556e+00   5.8347791e-01   1.7145669e-03   2.9514285e-08
   2.2610000e+03   3.2982871e-12   2.7187867e-02   3.5091157e-01   5.5083026e-01   1.5584934e-03   2.9488973e-08
   2.2620000e+03   1.8568940e-12   9.3775036e-02   8.3849810e-01   6.3592561e-01   1.6958815e-03   2.9457195e-08
   2.2630000e+03   3.6174046e-12   1.8366793e-01   1.6819028e+00   6.4341394e-01   3.5300269e-03   2.9390398e-08
   2.2640000e+03   5.0801392e-12   1.6533085e-01   1.5412463e+00   6.3776485e-01   5.5118334e-03   2.9287349e-08
   2.2650000e+03   4.7477398e-12   4.6921746e-02   8.3098726e-01   6.3508736e-01   9.3342271e-03   2.9114498e-08
   2.2660000e+03   8.8002492e-12   4.9656482e-02   7.1527562e-01   6.1474171e-01   1.5250077e-02   2.8978555e-08
   2.2670000e+03   2.9316500e-12   1.5789828e-01   1.4089526e+00   6.2305054e-01   3.6404273e-03   2.8912944e-08
   2.2680000e+03   1.8314280e-12   2.7523682e-01   2.3519228e+00  -8.5172880e-02   4.4020640e-04   2.8914031e-08
   2.2690000e+03   2.1170914e-12   1.8826515e-01   1.6793474e+00  -2.2797329e-01   4.2051419e-04   2.8916805e-08
   2.2700000e+03   2.9073059e-12   1.0880644e-01   1.0498113e+00   4.8458925e-01   1.1472064e-03   2.8900744e-08
   2.2710000e+03   2.7456698e-12   4.6143259e-02   6.3177309e-01   6.0643728e-01   2.8880514e-03   2.8850203e-08
   2.2720000e+03   2.2351232e-12   1.7792679e-02   4.5359266e-01   6.5537029e-01   1.2758062e-02   2.8729928e-08
   2.2730000e+03   3.0130382e-12   9.0791863e-02   9.2675093e-01   6.6298189e-01   3.5951640e-03   2.8661553e-08
   2.2740000e+03   1.7931279e-12   1.3090819e-01   1.1249902e+00   6.2584129e-01   1.3038070e-03   2.8638181e-08
   2.2750000e+03   1.3557229e-12   2.0811385e-01   1.7545565e+00   6.5144175e-01   1.6580570e-03   2.8607271e-08
   2.2760000e+03   1.1818212e-12   7.1866855e-02   5.9134582e-01   6.7146966e-01   5.5544327e-03   2.8500819e-08
   2.2770000e+03   1.2855591e-12   5.9857067e-02   5.0256042e-01   6.8958280e-01   2.6897698e-03   2.8448010e-08
   2.2780000e+03   2.8541173e-12   3.9765617e-02   4.2204022e-01   7.0473449e-01   8.2958962e-03   2.8282187e-08
   2.2790000e+03   4.6328230e-12   4.8973396e-02   4.9051351e-01   7.1026459e-01   1.1341206e-02   2.8055275e-08
   2.2800000e+03   3.4117512e-12   1.1313312e-01   9.3618298e-01  -5.2958715e-01   3.1645794e-03   2.8102395e-08
   2.2810000e+03   2.4656983e-12   2.4719332e-01   2.0604617e+00  -6.0310109e-01   1.9386247e-03   2.8135285e-08
   2.2820000e+03   1.1678004e-12   7.4587067e-02   6.2065414e-01   5.9525730e-01   2.0627505e-03   2.8100777e-08
   2.2830000e+03   1.6231042e-12   7.7515508e-02   6.8514955e-01   7.3140796e-01   3.6054836e-03   2.8026759e-08
   2.2840000e+03   3.1172916e-12   7.6264444e-02   7.5220547e-01   7.4413917e-01   6.9823289e-03   2.7881443e-08
   2.2850000e+03   3.7893361e-12   8.4457855e-02   7.9613109e-01   7.4552895e-01   1.2661352e-02   2.7619261e-08
   2.2860000e+03   5.8921626e-12   1.4978337e-02   5.2902067e-01   7.4086608e-01   2.9858035e-02   2.7013979e-08
   2.2870000e+03   7.7294058e-12   6.8811385e-02   6.8556172e-01   7.2042581e-01   2.2514269e-02   2.6579164e-08
   2.2880000e+03   5.3076343e-12   1.2162260e-01   1.0197224e+00   7.1210463e-01   1.9587647e-02   2.6210974e-08
   2.2890000e+03   2.8802942e-12   3.0819382e-01   2.5780808e+00  -6.1964945e-01   2.9255530e-03   2.6258559e-08
   2.2900000e+03   2.2406725e-12   1.4413213e-01   1.1994483e+00   6.2293534e-01   4.5720933e-03   2.6183940e-08
   2.2910000e+03   1.4993723e-12   3.8318584e-02   3.5374339e-01   7.0342427e-01   2.0509331e-02   2.5809013e-08
   2.2920000e+03   2.5026205e-12   1.7622402e-02   3.8160750e-01   7.1123514e-01   1.6129237e-02   2.5514618e-08
   2.2930000e+03   3.0492650e-12   3.3712620e-02   5.2944658e-01   7.1636632e-01   8.1515419e-03   2.5440225e-08
   2.2940000e+03   1.4169968e-12   1.7221386e-01   1.4045725e+00  -6.1401111e-01   1.9029239e-03   2.5469979e-08
   2.2950000e+03   1.3251274e-12   2.1507496e-01   1.7201964e+00  -4.8218868e-01   9.3187271e-04   2.5481432e-08
   2.2960000e+03   3.2027660e-12   9.7304752e-02   8.5284466e-01   5.2741133e-01   2.7376105e-03   2.5444710e-08
   2.2970000e+03   3.4325102e-12   1.3330896e-01   1.2291210e+00   6.4701868e-01   5.3479740e-03   2.5356877e-08
   2.2980000e+03   5.9210545e-12   5.2480526e-02   8.3466295e-01   7.2112485e-01   1.4845877e-02   2.5086769e-08
   2.2990000e+03   2.1179237e-12   6.9465314e-02   6.1312382e-01   7.4497821e-01   1.1301826e-02   2.4876267e-08
   2.3000000e+03   1.3657923e-12   1.6127403e-01   1.3361054e+00   7.2973816e-01   9.8611230e-03   2.4697826e-08
   2.3010000e+03   1.2892097e-12   6.3337504e-02   5.7798245e-01   7.0002222e-01   3.3483482e-03   2.4640007e-08
   2.3020000e+03   6.1936482e-12   1.5148992e-02   5.3512278e-01   6.3703976e-01   9.4470600e-03   2.4566027e-08
   2.3030000e+03   1.7922330e-12   1.6233605e-01   1.3508959e+00   7.4686227e-01   4.8621255e-03   2.4476949e-08
   2.3040000e+03   1.4503197e-12   2.3525904e-01   1.9368921e+00   7.5517124e-01   1.7282857e-03   2.4445018e-08
   2.3050000e+03   1.9746685e-12   1.4014632e-01   1.3146976e+00   6.4020668e-01   1.6852401e-03   2.4418665e-08
   2.3060000e+03   2.7488239e-12   4.1311169e-02   8.6766145e-01   5.7874975e-01   2.1098400e-03   2.4388884e-08
   2.3070000e+03   2.5286868e-12   4.6052977e-02   8.3854733e-01   6.1717206e-01   2.2685330e-03   2.4371821e-08
   2.3080000e+03   1.4530393e-12   2.1311632e-01   1.9287641e+00  -4.7131824e-01   5.4202487e-04   2.4378050e-08
   2.3090000e+03   1.0407858e-12   1.6293558e-01   1.3330468e+00   2.3485112e-01   4.2816097e-04   2.4375601e-08
   2.3100000e+03   1.6509274e-12   1.2808269e-01   1.1422041e+00   4.0362563e-01   1.3141757e-03   2.4362688e-08
   2.3110000e+03   2.7393209e-12   8.6733336e-02   9.5860031e-01   5.1715597e-01   3.2743483e-03   2.4321530e-08
   2.3120000e+03   3.6941065e-12   5.4794644e-02   7.9318095e-01   5.5369412e-01   6.8596947e-03   2.4229551e-08
   2.3130000e+03   7.8152792e-12   5.2755834e-02   7.7431333e-01   5.9011975e-01   1.2306462e-02   2.4054793e-08
   2.3140000e+03   3.0324881e-12   2.0971904e-01   1.8122866e+00   6.5059142e-01   2.6928708e-03   2.4012701e-08
   2.3150000e+03   3.0590640e-12   3.0133891e-01   2.5758364e+00   6.8138784e-01   4.4525650e-03   2.3939976e-08
   2.3160000e+03   3.4428141e-12   1.4336379e-01   1.2887130e+00   6.6457258e-01   5.8849938e-03   2.3846579e-08
   2.3170000e+03   3.8817566e-12   2.3179897e-02   4.8439393e-01   6.5858592e-01   8.1639295e-03   2.3718817e-08
   2.3180000e+03   1.6336095e-12   7.8968232e-02   8.0086186e-01   6.7231337e-01   4.4049365e-03   2.3648700e-08
   2.3190000e+03   2.7740447e-12   1.8850287e-01   1.7154536e+00   6.2881376e-01   1.9951862e-03   2.3619059e-08
   2.3200000e+03   5.5075770e-12   2.1392877e-01   1.9766998e+00   5.8417312e-01   5.6721769e-03   2.3541047e-08
   2.3210000e+03   3.5946057e-12   8.2445742e-02   8.0528053e-01   6.2763728e-01   1.0219011e-02   2.3390809e-08
   2.3220000e+03   6.5328414e-12   5.0814485e-02   4.8053293e-01   2.2657556e-01   6.7477358e-03   2.3355553e-08
   2.3230000e+03   1.9046304e-12   4.8005138e-02   4.6690552e-01   4.6172139e-01   2.5307238e-03   2.3328321e-08
   2.3240000e+03   1.5310185e-12   1.9337613e-01   1.7478631e+00  -3.3625880e-01   8.5611105e-04   2.3335045e-08
   2.3250000e+03   2.2076893e-12   2.2594204e-01   2.0229443e+00   5.7054408e-01   8.9647282e-04   2.3323116e-08
   2.3260000e+03   3.4702474e-12   1.5177098e-01   1.4721735e+00   6.7422244e-01   5.1948693e-03   2.3241599e-08
   2.3270000e+03   4.2617767e-12   6.6099053e-02   7.6212381e-01   6.8799666e-01   1.1386795e-02   2.3060322e-08
   2.3280000e+03   3.0851683e-12   3.0048726e-02   3.3360712e-01   6.8155843e-01   1.5477842e-02   2.2818552e-08
   2.3290000e+03   1.3838246e-12   1.6207987e-01   1.3542659e+00   5.7225061e-01   3.9716097e-03   2.2766813e-08
   2.3300000e+03   1.4997754e-12   1.4115209e-01   1.2167431e+00   6.5007213e-01   5.9620359e-03   2.2678809e-08
   2.3310000e+03   3.5312688e-12   2.5673329e-02   5.1763881e-01   6.8206979e-01   1.3546724e-02   2.2470384e-08
   2.3320000e+03   1.3843648e-12   9.4656075e-02   8.2422073e-01   2.9542969e-01   1.2785429e-03   2.2461913e-08
   2.3330000e+03   6.6727622e-13   2.6026593e-01   2.2554684e+00  -5.9696612e-01   1.6529767e-03   2.2484098e-08
   2.3340000e+03   6.2323575e-13   1.1489680e-01   9.9224010e-01  -3.9667159e-01   5.5274404e-04   2.2489030e-08
   2.3350000e+03   1.2887287e-12   5.2665315e-02   5.3784221e-01  -4.2057501e-01   4.0561174e-03   2.2527547e-08
   2.3360000e+03   1.5349851e-12   6.1367201e-02   7.3786823e-01   8.0384555e-01   3.5813558e-03   2.2462744e-08
   2.3370000e+03   1.0739933e-12   1.0259034e-01   9.7282610e-01   8.0112897e-01   1.9039360e-03   2.2428496e-08
   2.3380000e+03   1.6780051e-12   8.6925326e-02   7.6450077e-01   8.0277710e-01   5.6226639e-03   2.2327386e-08
   2.3390000e+03   2.8767833e-12   9.0747588e-02   8.4503747e-01   7.8218412e-01   1.0769507e-02   2.2139813e-08
   2.3400000e+03   2.0688544e-12   1.4494255e-01   1.2189560e+00   8.1147968e-01   3.8837529e-03   2.2070095e-08
   2.3410000e+03   3.1560442e-12   1.9813744e-01   1.6877772e+00   8.1484004e-01   1.3105854e-02   2.1835048e-08
   2.3420000e+03   2.9794414e-12   1.1159948e-01   1.0320978e+00   8.0228216e-01   6.4269347e-03   2.1722624e-08
   2.3430000e+03   4.8398990e-12   1.6641520e-02   3.5573468e-01   8.1600439e-01   1.9481001e-02   2.1378708e-08
   2.3440000e+03   2.4593673e-12   5.5179269e-02   4.6596080e-01   4.7620441e-01   8.3733533e-03   2.1294044e-08
   2.3450000e+03   1.8709239e-12   1.0565357e-01   8.7338074e-01   7.7446671e-02   2.9097810e-03   2.1289334e-08
   2.3460000e+03   1.5050338e-12   8.7371961e-02   7.4488109e-01   8.2056277e-02   4.7554627e-03   2.1281266e-08
   2.3470000e+03   2.9615586e-12   5.4691634e-02   5.9361623e-01   8.2548000e-01   2.5917116e-03   2.1235760e-08
   2.3480000e+03   1.8728132e-12   2.3489787e-01   1.9693106e+00   8.2503889e-01   1.8689468e-03   2.1203027e-08
   2.3490000e+03   1.7979547e-12   2.5207504e-01   2.0919468e+00   8.2928707e-01   1.2202605e-02   2.0988962e-08
   2.3500000e+03   2.1654585e-12   1.3228508e-01   1.4547237e+00   8.2857805e-01   9.8228422e-03   2.0818453e-08
   2.3510000e+03   3.2512663e-12   1.6162591e-02   6.3761330e-01   8.1926481e-01   2.4034124e-02   2.0410548e-08
   2.3520000e+03   1.3156743e-12   3.5641923e-02   7.0587492e-01   8.1214425e-01   3.8107185e-03   2.0347431e-08
   2.3530000e+03   1.5288612e-12   2.0472352e-01   1.8527293e+00  -6.3829436e-01   1.9669989e-03   2.0373001e-08
   2.3540000e+03   1.8652094e-12   1.0965525e-01   9.6040632e-01  -5.2654245e-01   4.0819683e-03   2.0416911e-08
   2.3550000e+03   1.4652030e-12   3.6855245e-02   5.0923600e-01  -4.5814458e-01   5.8539886e-03   2.0471945e-08
   2.3560000e+03   3.2073178e-12   3.3289938e-02   4.5411196e-01  -2.7880555e-01   1.0144513e-02   2.0501138e-08
   2.3570000e+03   1.0291571e-12   8.5161164e-02   7.1294580e-01   8.4376659e-01   3.9567242e-03   2.0432740e-08
   2.3580000e+03   1.1701203e-12   2.5465482e-01   2.1907144e+00   8.3384356e-01   3.5230622e-03   2.0372754e-08
   2.3590000e+03   1.1426995e-12   5.8434505e-02   6.3837273e-01   8.6483293e-01   3.2221275e-03   2.0316010e-08
   2.3600000e+03   1.8386169e-12   7.2529775e-02   6.6076498e-01   8.6772351e-01   1.5720708e-02   2.0039504e-08
   2.3610000e+03   6.4271540e-12   1.5457345e-02   5.3000808e-01   8.6230494e-01   3.6129371e-02   1.9728195e-08
   2.3620000e+03   4.9117496e-12   2.2371807e-01   1.9501680e+00   8.5523953e-01   1.6373338e-02   1.9452659e-08
   2.3630000e+03   3.1095034e-12   9.8078984e-02   8.7310135e-01   8.4287878e-01   8.0878623e-02   1.8146313e-08
   2.3640000e+03   3.6651648e-12   9.0380530e-02   8.4722066e-01   7.9575785e-01   3.7134726e-02   1.7614813e-08
   2.3650000e+03   2.4297472e-12   1.1390531e-01   9.7827680e-01   7.6790002e-01   1.9148309e-02   1.7357150e-08
   2.3660000e+03   8.6841288e-13   1.4334887e-01   1.2230349e+00  -7.9239121e-01   1.2688393e-02   1.7532177e-08
   2.3670000e+03   9.4862238e-13   2.1995553e-01   1.8641305e+00  -8.0238450e-01   5.3699069e-03   1.7607808e-08
   2.3680000e+03   1.3499571e-12   1.6852459e-01   1.4610829e+00  -7.9854065e-01   7.1753587e-03   1.7708860e-08
   2.3690000e+03   1.7483882e-12   7.0551627e-02   8.6146754e-01  -7.5971946e-01   7.4058246e-03   1.7808701e-08
   2.3700000e+03   3.0213257e-12   1.8800175e-02   5.8898515e-01  -7.8179246e-01   2.6540525e-02   1.8180606e-08
   2.3710000e+03   1.1352179e-12   1.2550791e-01   1.1445995e+00   7.9524192e-01   1.8327046e-02   1.7916773e-08
   2.3720000e+03   1.7451946e-12   1.7954543e-01   1.5689113e+00   8.1153707e-01   2.1195710e-02   1.7609982e-08
   2.3730000e+03   2.1636658e-12   3.3862035e-02   4.6063099e-01   8.1037290e-01   2.1501424e-02   1.7304565e-08
   2.3740000e+03   3.8065140e-12   2.9526346e-02   4.8105111e-01   8.0288420e-01   4.7949365e-02   1.6973273e-08
   2.3750000e+03   1.5587365e-12   2.3519169e-01   1.9866427e+00  -7.4709046e-01   8.3520161e-03   1.7079442e-08
   2.3760000e+03   1.3366355e-12   1.7091989e-01   1.4429287e+00  -6.6251834e-01   5.4673303e-03   1.7141450e-08
   2.3770000e+03   2.7972076e-12   9.7408228e-02   9.3296626e-01  -3.9119223e-01   1.0723235e-02   1.7214187e-08
   2.3780000e+03   2.0294799e-12   8.8851931e-02   1.0486173e+00  -6.5053798e-01   1.5631104e-02   1.7390432e-08
   2.3790000e+03   1.1825697e-12   9.6794750e-02   1.0128683e+00   8.2251267e-01   8.7458995e-03   1.7265549e-08
   2.3800000e+03   6.8995299e-13   9.4943755e-02   7.7466073e-01   7.9108529e-01   4.4367752e-03   1.7205013e-08
   2.3810000e+03   6.2590935e-13   1.1665159e-01   9.4830278e-01   8.2028096e-01   2.8241196e-03   1.7165178e-08
   2.3820000e+03   1.7540365e-12   3.1556266e-02   5.3552100e-01   7.7101106e-01   1.3268054e-03   1.7147625e-08
   2.3830000e+03   1.5866594e-12   1.7824841e-01   1.5014653e+00  -1.4452633e-01   2.9977341e-03   1.7155130e-08
   2.3840000e+03   2.1148681e-12   1.6616561e-02   3.7595959e-01  -2.5804187e-01   8.9355356e-03   1.7195323e-08
   2.3850000e+03   1.6845138e-12   2.2565804e-02   5.1835399e-01   9.0281354e-01   8.7721628e-03   1.7127263e-08
   2.3860000e+03   1.3907480e-12   2.8524988e-01   2.3664120e+00  -4.6361998e-01   1.3361330e-03   1.7137885e-08
   2.3870000e+03   3.0390440e-12   2.7314332e-02   3.7672397e-01   8.8708008e-01   8.5325957e-03   1.7008300e-08
   2.3880000e+03   1.1461846e-12   1.0408787e-01   8.5391638e-01   9.0669115e-01   5.3884687e-03   1.6925247e-08
   2.3890000e+03   1.2119199e-12   1.7490055e-01   1.4399570e+00   8.7059504e-01   4.2474306e-03   1.6862698e-08
   2.3900000e+03   2.3651198e-12   1.1649980e-01   1.0684871e+00   8.8617809e-01   3.0945553e-02   1.6402050e-08
   2.3910000e+03   2.4486220e-12   6.9739836e-02   9.3256066e-01   8.9242203e-01   3.8658948e-02   1.5838762e-08
   2.3920000e+03   3.0051423e-12   8.4863005e-02   9.1126387e-01   8.8956864e-01   5.9971230e-02   1.5417801e-08
   2.3930000e+03   9.2556893e-13   1.8638437e-01   1.6419971e+00   9.0661917e-01   6.3751514e-03   1.5328745e-08
   2.3940000e+03   1.1861860e-12   2.7811088e-01   2.4418017e+00  -1.9432529e-01   1.5031855e-03   1.5333239e-08
   2.3950000e+03   1.5119800e-12   1.8325303e-01   1.6750337e+00   4.6505981e-01   1.4967963e-03   1.5322579e-08
   2.3960000e+03   1.6891761e-12   5.9014408e-02   7.9303224e-01   8.0686853e-01   6.3298909e-03   1.5244429e-08
   2.3970000e+03   2.5614960e-12   1.8761452e-02   3.6976070e-01   3.9127648e-01   8.7682084e-03   1.5192626e-08
   2.3980000e+03   5.2162045e-12   3.0502472e-02   6.2668803e-01   6.5915795e-01   1.3672162e-02   1.5056519e-08
   2.3990000e+03   2.0469884e-12   1.1247312e-01   9.4176756e-01  -3.7583423e-02   5.8773613e-03   1.5060104e-08
   2.4000000e+03   1.2773729e-12   2.9938699e-01   2.4508688e+00  -7.2443968e-01   4.2203262e-03   1.5106212e-08
   2.4010000e+03   1.1159724e-12   7.5564966e-02   6.1363283e-01  -4.8673498e-01   1.7854680e-03   1.5119359e-08
   2.4020000e+03   1.8464858e-12   7.7909067e-02   6.3352061e-01   2.8570645e-01   5.5394254e-03   1.5095643e-08
   2.4030000e+03   3.9047970e-12   3.1469836e-02   4.7873478e-01   4.9238283e-01   1.5588591e-02   1.4981176e-08
   2.4040000e+03   2.4897565e-12   7.0620024e-02   6.6269300e-01   6.0461523e-01   1.6140501e-02   1.4836228e-08
   2.4050000e+03   2.4752376e-12   4.4516181e-02   6.4153434e-01   7.6426516e-01   1.2948018e-02   1.4689935e-08
   2.4060000e+03   1.8441388e-12   2.0584876e-02   8.0500035e-01   6.3796757e-01   2.1818614e-02   1.4664408e-08
   2.4070000e+03   1.5565470e-12   3.3811632e-01   2.7911325e+00   8.8689622e-01   4.8644542e-03   1.4601179e-08
   2.4080000e+03   1.4109517e-12   2.7494346e-02   2.3741054e-01   7.7222678e-01   1.3491747e-02   1.4449596e-08
   2.4090000e+03   3.8321835e-12   2.3325136e-02   3.1661535e-01   7.7281457e-01   5.9863430e-02   1.3792039e-08
   2.4100000e+03   3.2875801e-12   2.8887294e-02   3.6273485e-01   7.6253693e-01   3.4649235e-02   1.3610715e-08
   2.4110000e+03   8.0255096e-13   1.4886115e-01   1.2306741e+00  -8.4948115e-01   1.0393382e-02   1.3731086e-08
   2.4120000e+03   1.1310851e-12   9.5047530e-02   9.6271212e-01  -1.7997055e-02   8.0249905e-04   1.3731289e-08
   2.4130000e+03   8.3604368e-13   2.7654627e-01   2.2859750e+00  -7.3856270e-01   1.0101821e-03   1.3741537e-08
   2.4140000e+03   7.0656036e-13   8.6835969e-02   7.5377437e-01  -3.9946648e-01   1.7572349e-03   1.3751201e-08
   2.4150000e+03   1.2613177e-12   9.0754536e-02   8.5261123e-01  -2.2990457e-02   2.8860442e-03   1.3752171e-08
   2.4160000e+03   1.5953201e-12   6.0953038e-02   6.7240590e-01   4.1347757e-01   5.4546730e-03   1.3721324e-08
   2.4170000e+03   2.9108262e-12   1.6130889e-02   4.2133973e-01   6.8245765e-01   1.1453892e-02   1.3667816e-08
   2.4180000e+03   1.0393845e-12   9.8263634e-02   8.5970818e-01   6.5647290e-01   4.7010247e-03   1.3625722e-08
   2.4190000e+03   7.9356148e-13   1.7779087e-01   1.4493005e+00   8.7926515e-01   4.1818256e-03   1.3575649e-08
   2.4200000e+03   2.0030913e-12   5.5520124e-02   6.5230751e-01   8.4844584e-01   3.2606127e-03   1.3538113e-08
   2.4210000e+03   1.2798220e-12   2.0690168e-01   1.7108003e+00   8.0967309e-01   1.1792911e-03   1.3525189e-08
   2.4220000e+03   1.3130107e-12   2.2580021e-01   1.8749250e+00   8.1535159e-01   4.0652663e-03   1.3480396e-08
   2.4230000e+03   1.8690092e-12   1.5678522e-01   1.4376916e+00   7.9679566e-01   4.6781951e-03   1.3430201e-08
   2.4240000e+03   1.5866911e-12   3.9232331e-02   5.1650260e-01   7.9351285e-01   6.9446848e-03   1.3356312e-08
   2.4250000e+03   1.7147981e-12   4.2620190e-02   4.8803683e-01   7.4947159e-01   6.4072104e-03   1.3292295e-08
   2.4260000e+03   7.2754118e-13   8.7195891e-02   7.0120965e-01  -7.0922933e-01   1.6011515e-03   1.3307398e-08
   2.4270000e+03   7.5189083e-13   1.3427826e-01   1.0981432e+00  -5.0225243e-01   1.1103211e-03   1.3314825e-08
   2.4280000e+03   1.7391294e-12   6.8678913e-02   8.3650277e-01   3.1000223e-01   2.0640394e-03   1.3306331e-08
   2.4290000e+03   1.1116336e-12   1.4230761e-01   1.2184473e+00   6.2529850e-01   3.8892219e-03   1.3274033e-08
   2.4300000e+03   6.9921613e-13   1.4903313e-01   1.2957573e+00   7.4507252e-01   2.9828096e-03   1.3244559e-08
   2.4310000e+03   6.5541447e-13   7.3458849e-02   6.7004297e-01   7.7886423e-01   3.5660160e-03   1.3207806e-08
   2.4320000e+03   6.5828423e-13   7.0899615e-02   6.0262021e-01   7.8905874e-01   4.0641347e-03   1.3165492e-08
   2.4330000e+03   6.0802442e-13   1.6958007e-02   3.6033341e-01   8.1747549e-01   3.4597431e-03   1.3128283e-08
   2.4340000e+03   3.8408341e-12   2.4454671e-02   5.7389348e-01   7.7653099e-01   1.3838521e-02   1.2987710e-08
   2.4350000e+03   1.1706883e-12   1.8214802e-01   1.5176931e+00  -4.8217032e-01   1.9984030e-03   1.3000245e-08
   2.4360000e+03   1.2804373e-12   3.2227882e-01   2.7135618e+00  -4.9556891e-01   2.0827558e-03   1.3013684e-08
   2.4370000e+03   1.6674553e-12   7.4168938e-02   6.6729448e-01   5.3083655e-01   8.7842349e-03   1.2953364e-08
   2.4380000e+03   1.4668259e-12   3.2274873e-02   5.7055394e-01   5.3667424e-01   5.7289752e-03   1.2913689e-08
   2.4390000e+03   2.3603741e-12   4.4343892e-02   5.4504871e-01   6.5844361e-01   7.1352209e-03   1.2853206e-08
   2.4400000e+03   1.0644138e-12   1.5819945e-01   1.3843998e+00   6.9046127e-01   2.0347987e-03   1.2835162e-08
   2.4410000e+03   1.0368657e-12   1.5966601e-01   1.2708492e+00   8.1863250e-01   7.9561672e-03   1.2751699e-08
   2.4420000e+03   7.9187440e-13   1.4787341e-01   1.2773302e+00   8.1173258e-01   4.9236254e-03   1.2700788e-08
   2.4430000e+03   1.4000170e-12   4.7291003e-02   5.3106232e-01   8.0539103e-01   9.9801287e-03   1.2598924e-08
   2.4440000e+03   5.5367627e-13   7.2371509e-02   6.7442921e-01  -4.0395938e-01   5.1667609e-04   1.2601555e-08
   2.4450000e+03   1.1211151e-12   2.8380397e-01   2.4794336e+00  -6.6884567e-02   1.1016572e-03   1.2602491e-08
   2.4460000e+03   1.6105978e-12   1.8657292e-01   1.8101502e+00   5.8465704e-01   2.2636424e-03   1.2585833e-08
   2.4470000e+03   1.9514252e-12   7.7742735e-02   9.5621385e-01   7.5208509e-01   7.3552720e-03   1.2516360e-08
   2.4480000e+03   4.1368845e-12   2.0953149e-02   7.0134881e-01   7.8872579e-01   2.8290637e-02   1.2377196e-08
   2.4490000e+03   1.8188001e-12   1.7079925e-01   1.7305989e+00   8.1661535e-01   5.7233022e-03   1.2319416e-08
   2.4500000e+03   6.0325249e-13   2.2887348e-01   1.9255748e+00   8.3206134e-01   5.2918394e-03   1.2265226e-08
   2.4510000e+03   7.0501506e-13   2.5206154e-01   2.1636353e+00   8.3352994e-01   2.9531176e-03   1.2235051e-08
   2.4520000e+03   8.2229324e-13   1.3627810e-01   1.4635717e+00   8.4182472e-01   3.9192585e-03   1.2194711e-08
   2.4530000e+03   1.5090393e-12   3.3535557e-02   8.4880102e-01   8.4010623e-01   8.4743031e-03   1.2108023e-08
   2.4540000e+03   5.4379648e-13   5.9003224e-02   7.6331517e-01   8.3528534e-01   1.5114079e-02   1.1955587e-08
   2.4550000e+03   6.5956951e-13   1.1439375e-01   1.0853706e+00  -2.5165502e-01   1.0342215e-03   1.1958705e-08
   2.4560000e+03   2.3535162e-12   5.1911585e-02   7.4536479e-01   1.4334823e-01   4.1951741e-03   1.1951617e-08
   2.4570000e+03   2.2168448e-12   1.4485226e-01   1.2230688e+00   7.0455297e-01   1.3098346e-02   1.1841843e-08
   2.4580000e+03   2.1385296e-12   1.0731080e-01   9.0599076e-01   7.1858192e-01   1.4019813e-02   1.1723112e-08
   2.4590000e+03   1.8251016e-12   2.0807659e-02   3.5149472e-01   6.7313419e-01   2.9169021e-02   1.1495714e-08
   2.4600000e+03   1.6230631e-12   3.5845512e-02   5.0859369e-01  -5.9171116e-01   2.0831444e-03   1.1502803e-08
   2.4610000e+03   3.5622111e-13   1.4411027e-01   1.1860189e+00  -5.0724684e-01   2.3392836e-03   1.1516476e-08
   2.4620000e+03   4.1098898e-13   3.0495774e-01   2.5869140e+00  -5.0230058e-01   4.8828622e-04   1.1519301e-08
   2.4630000e+03   7.4150832e-13   1.8031224e-01   1.6264487e+00  -3.5109441e-01   1.4903508e-03   1.1525340e-08
   2.4640000e+03   1.0627541e-12   1.0536307e-01   1.1211840e+00  -1.3709203e-03   1.6146447e-03   1.1525380e-08
   2.4650000e+03   1.5839223e-12   4.4293320e-02   6.4986932e-01   2.9394887e-01   3.2351998e-03   1.1514475e-08
   2.4660000e+03   1.4821595e-12   3.6903009e-02   5.3183958e-01   6.3167470e-01   5.2296963e-03   1.1476533e-08
   2.4670000e+03   1.5236294e-12   7.3509918e-02   6.8565793e-01   7.5869198e-01   6.2236445e-03   1.1422437e-08
   2.4680000e+03   1.1973178e-12   8.1508721e-02   7.8211651e-01   7.3288268e-01   2.9282815e-03   1.1397946e-08
   2.4690000e+03   6.8615139e-13   2.9932456e-01   2.5146385e+00   5.4771312e-01   1.8436991e-03   1.1386450e-08
   2.4700000e+03   4.8389469e-13   1.3505080e-01   1.1308650e+00   6.4002377e-01   3.7535710e-03   1.1359143e-08
   2.4710000e+03   3.8138271e-13   4.5075813e-02   3.9446159e-01   7.6093140e-01   3.4214227e-03   1.1329598e-08
   2.4720000e+03   4.2781482e-13   3.5734482e-02   3.6884689e-01   7.9106152e-01   4.1058441e-03   1.1292835e-08
   2.4730000e+03   1.3244292e-12   2.1070257e-02   4.3501934e-01   8.1537821e-01   1.0615241e-02   1.1195306e-08
   2.4740000e+03   1.2402947e-12   6.8064079e-02   7.5889382e-01   8.2103045e-01   9.7189678e-03   1.1106146e-08
   2.4750000e+03   1.5326647e-12   1.3051047e-01   1.1045089e+00   5.6374402e-01   6.8878779e-03   1.1063201e-08
   2.4760000e+03   1.1241652e-12   1.4392129e-01   1.1797331e+00   2.1926160e-01   6.3725486e-03   1.1047957e-08
   2.4770000e+03   1.0201699e-12   8.4997580e-02   7.0801321e-01   2.6996713e-01   4.9181745e-03   1.1033413e-08
   2.4780000e+03   1.0339179e-12   3.4825538e-02   3.1619778e-01   3.9858518e-01   1.4222689e-02   1.0971809e-08
   2.4790000e+03   7.3304983e-13   1.2887667e-02   4.0141294e-01   5.0432586e-01   1.8573077e-02   1.0870461e-08
   2.4800000e+03   1.3116230e-12   1.3978353e-02   6.0845654e-01   6.3819510e-01   1.2267512e-02   1.0849215e-08
   2.4810000e+03   5.0554893e-13   1.6702600e-01   1.4022047e+00   8.1255585e-01   1.5419622e-03   1.0835626e-08
   2.4820000e+03   4.7625540e-13   1.6419227e-01   1.3869169e+00   5.0160134e-01   1.0607924e-03   1.0829865e-08
   2.4830000e+03   1.4799595e-12   7.1268914e-02   7.1659963e-01   5.6782469e-01   3.4110829e-03   1.0808932e-08
   2.4840000e+03   8.0860967e-13   1.6525473e-01   1.4014347e+00   6.3085326e-01   1.6820045e-03   1.0797472e-08
   2.4850000e+03   1.0094773e-12   2.1939677e-01   1.9253344e+00   6.1888843e-01   4.2527872e-03   1.0769113e-08
   2.4860000e+03   1.0520450e-12   1.2285765e-01   1.1337984e+00   5.9395074e-01   2.4565571e-03   1.0753421e-08
   2.4870000e+03   1.2960167e-12   1.8200721e-02   4.0410882e-01   6.3294874e-01   6.3734604e-03   1.0710173e-08
   2.4880000e+03   6.8867421e-13   2.6121851e-02   3.8393235e-01  -4.1193472e-01   2.0443207e-03   1.0719210e-08
   2.4890000e+03   3.3523302e-13   2.0302416e-01   1.7451499e+00   2.0064702e-01   2.5603955e-04   1.0718660e-08
   2.4900000e+03   2.5296683e-13   1.3272449e-01   1.0636520e+00   8.1077128e-01   4.0954838e-04   1.0715101e-08
   2.4910000e+03   8.1542787e-13   1.0282368e-01   9.4422862e-01   6.6482268e-01   1.0798201e-03   1.0707412e-08
   2.4920000e+03   1.1523465e-12   1.8135147e-01   1.7190822e+00   8.2382729e-01   2.4196898e-03   1.0686078e-08
   2.4930000e+03   1.5383481e-12   5.5003070e-02   7.8824137e-01   8.1704715e-01   5.4577088e-03   1.0638480e-08
   2.4940000e+03   1.1732212e-12   3.4733169e-02   6.1457657e-01   7.8127976e-01   6.6251971e-03   1.0610970e-08
   2.4950000e+03   4.9616802e-13   2.4287495e-01   2.0383049e+00   7.7854682e-01   1.4769805e-03   1.0598773e-08
   2.4960000e+03   3.8710934e-13   1.5929705e-01   1.3816946e+00   7.6683343e-01   6.6680309e-04   1.0593354e-08
   2.4970000e+03   5.0211630e-13   1.0501427e-01   9.2395919e-01   7.9773783e-01   1.2360533e-03   1.0582912e-08
   2.4980000e+03   6.4271437e-13   5.5960966e-02   5.9261350e-01   8.0126359e-01   2.8660565e-03   1.0558624e-08
   2.4990000e+03   6.6892122e-13   1.7476210e-02   4.6053641e-01   8.3015505e-01   5.5766733e-03   1.0509794e-08
   2.5000000e+03   8.4695407e-13   1.6956379e-02   8.3300975e-01   8.5451096e-01   4.7859411e-03   1.0499051e-08
   2.5010000e+03   4.4832542e-13   3.2344949e-01   2.7062933e+00   8.4599990e-01   1.3049446e-03   1.0487462e-08
   2.5020000e+03   3.4473423e-13   1.2009043e-01   9.7883145e-01   7.9509347e-01   6.0834447e-04   1.0482390e-08
   2.5030000e+03   5.6633273e-13   1.1305280e-01   9.4286082e-01   7.4385947e-01   1.5223559e-03   1.0470525e-08
   2.5040000e+03   8.5119312e-13   7.8855537e-02   7.4687057e-01   6.8917724e-01   2.7809009e-03   1.0450480e-08
   2.5050000e+03   1.0023006e-12   3.0355794e-02   4.6574982e-01   6.3733822e-01   4.7073449e-03   1.0419195e-08
   2.5060000e+03   1.5734107e-12   5.5637621e-03   8.1018856e-01   6.8789907e-01   1.1336945e-02   1.0414118e-08
   2.5070000e+03   8.9402308e-13   3.1601834e-01   2.7545159e+00   5.8694837e-01   4.7479415e-03   1.0385173e-08
   2.5080000e+03   4.0266341e-13   4.7686270e-02   4.0832393e-01   6.5581459e-01   1.9907178e-03   1.0371627e-08
   2.5090000e+03   4.2080644e-13   1.2148006e-01   1.0020123e+00   5.9653019e-01   1.3183835e-03   1.0363476e-08
   2.5100000e+03   3.6200560e-13   2.8325715e-02   2.7755038e-01   5.9139652e-01   1.0975240e-03   1.0356753e-08
   2.5110000e+03   4.4915891e-13   1.2403176e-02   2.6361699e-01   7.9615622e-01   3.7209272e-03   1.0341419e-08
   2.5120000e+03   4.3366767e-13   9.5835999e-02   9.1076496e-01  -2.6350064e-01   1.3494644e-03   1.0345105e-08
   2.5130000e+03   3.3338611e-13   8.4623473e-02   8.2190004e-01   6.6956431e-01   6.7392690e-04   1.0342772e-08
   2.5140000e+03   3.1132040e-13   2.6775133e-01   2.2153188e+00   8.2832344e-01   2.4425806e-04   1.0340679e-08
   2.5150000e+03   3.8313998e-13   3.6728274e-02   3.2187715e-01   9.1168766e-01   3.2144352e-03   1.0310384e-08
   2.5160000e+03   5.5091132e-13   5.8379842e-02   4.8349981e-01   9.4182196e-01   5.2587545e-03   1.0259335e-08
   2.5170000e+03   1.2756921e-12   2.0148969e-02   3.4995965e-01   9.6107667e-01   1.0664625e-02   1.0154227e-08
   2.5180000e+03   8.6330907e-13   8.6219913e-02   7.0888538e-01   9.6335777e-01   1.9153548e-02   9.9670002e-09
   2.5190000e+03   3.9399601e-12   3.6802981e-02   6.9799824e-01   9.6858957e-01   3.4142340e-02   9.8022876e-09
   2.5200000e+03   1.0146364e-12   2.3583629e-01   1.9232070e+00   9.5734642e-01   3.0161762e-03   9.7739869e-09
   2.5210000e+03   6.6744676e-13   3.3363294e-01   2.8018643e+00   7.7242704e-01   1.3153313e-03   9.7640599e-09
   2.5220000e+03   7.6529562e-13   1.5245291e-01   1.4015006e+00   9.5127303e-01   2.2204417e-03   9.7434381e-09
   2.5230000e+03   1.3196120e-12   4.7007343e-02   5.7357076e-01   9.7114952e-01   9.3386038e-03   9.6550975e-09
   2.5240000e+03   1.9686602e-12   7.6232660e-02   1.0195694e+00   9.7716341e-01   3.1153713e-02   9.3613926e-09
   2.5250000e+03   3.4075492e-12   2.2512816e-02   5.0290428e-01   9.7791665e-01   5.2014101e-02   8.8858038e-09
   2.5260000e+03   1.6074064e-12   7.4339189e-02   7.0433533e-01   9.7658647e-01   4.0310285e-02   8.5363488e-09
   2.5270000e+03   1.2690201e-12   9.6941804e-02   9.5008327e-01   9.7506597e-01   2.3239058e-02   8.3430346e-09
   2.5280000e+03   2.9740068e-12   3.4443338e-02   8.3666388e-01   9.7715979e-01   2.4141823e-02   8.2446546e-09
   2.5290000e+03   1.8409302e-12   3.3526127e-01   2.8899965e+00   9.6683654e-01   7.7140707e-03   8.1831801e-09
   2.5300000e+03   1.2837420e-12   1.3890225e-01   1.1553027e+00   9.7669771e-01   1.6477665e-02   8.0515344e-09
   2.5310000e+03   1.4836864e-12   9.4962978e-02   7.9019565e-01   9.7740599e-01   5.7773045e-02   7.5975189e-09
   2.5320000e+03   1.4241838e-12   4.9704479e-02   4.9635929e-01   9.7544910e-01   6.2062872e-02   7.1383267e-09
   2.5330000e+03   3.7778974e-12   6.6716932e-03   4.2365117e-01   9.7906795e-01   5.8945501e-02   6.7269073e-09
   2.5340000e+03   1.0622071e-12   9.3353690e-02   8.1185021e-01   9.7104086e-01   1.8443480e-02   6.6064991e-09
   2.5350000e+03   9.5396456e-13   1.3004206e-01   1.1104200e+00   9.3294094e-01   3.9709029e-03   6.5820314e-09
   2.5360000e+03   1.8663975e-12   1.8970534e-01   1.5959000e+00   9.7079450e-01   2.5441308e-02   6.4195922e-09
   2.5370000e+03   3.8123505e-12   6.6958710e-02   8.7059698e-01   9.7960418e-01   6.3703444e-02   6.0195439e-09
   2.5380000e+03   2.7160052e-12   1.3757672e-01   1.2291136e+00   9.7733074e-01   1.1562358e-01   5.3413536e-09
   2.5390000e+03   2.0148563e-12   8.8700727e-02   7.9474704e-01   9.7211619e-01   1.2968654e-01   4.6707925e-09
   2.5400000e+03   1.7119985e-12   6.3380560e-02   5.4308799e-01   9.6396401e-01   1.9913799e-01   3.7822814e-09
   2.5410000e+03   1.2018604e-12   7.3267402e-02   6.3448214e-01   9.4475557e-01   2.2119869e-01   3.0044065e-09
   2.5420000e+03   1.3785428e-12   4.1963196e-02   4.6036765e-01   9.0277768e-01   4.3017107e-02   2.8882657e-09
   2.5430000e+03   9.3425399e-13   9.1279711e-02   7.6870301e-01   9.0700170e-01   7.6981513e-02   2.6882314e-09
   2.5440000e+03   9.6430879e-13   1.4443207e-01   1.2057237e+00   8.8620537e-01   1.7720362e-02   2.6461078e-09
   2.5450000e+03   2.2663826e-12   3.7191285e-02   4.8029366e-01   8.9137987e-01   7.7817501e-02   2.4643286e-09
   2.5460000e+03   4.6851286e-13   9.1116357e-02   7.3777937e-01   8.6076763e-01   3.7530273e-02   2.3851835e-09
   2.5470000e+03   4.0077206e-13   2.0396842e-01   1.6623096e+00   7.0439568e-01   3.3599635e-03   2.3795452e-09
   2.5480000e+03   1.5765207e-12   2.6380813e-02   4.0048934e-01   8.6899822e-01   1.0405905e-01   2.1678349e-09
   2.5490000e+03   8.3909044e-13   1.9370492e-01   1.5968410e+00   8.4158486e-01   9.8186683e-02   1.9920219e-09
   2.5500000e+03   5.8730334e-13   1.8282615e-01   1.5531010e+00   8.1018116e-01   2.9974464e-01   1.5483431e-09
   2.5510000e+03   6.2482435e-13   1.2773898e-01   1.1344381e+00   6.6074758e-01   1.2000777e-01   1.4323741e-09
   2.5520000e+03   5.9516841e-13   1.0105185e-02   4.3582706e-01   5.9427683e-01   3.8192665e-01   1.3928221e-09
   2.5530000e+03   5.2449692e-13   1.8103040e-01   1.5426397e+00   5.6020622e-01   1.1943996e-01   1.3069124e-09
   2.5540000e+03   1.5133852e-12   1.7628051e-02   3.9830639e-01   5.6455254e-01   5.4888406e-02   1.2677979e-09
   2.5550000e+03   6.1770230e-13   1.2466563e-01   1.0132973e+00  -2.7744859e-01   4.8939900e-02   1.2863944e-09
   2.5560000e+03   7.9239445e-13   1.9378808e-01   1.6251408e+00  -4.2838885e-01   1.2807202e-01   1.3651134e-09
   2.5570000e+03   8.8838631e-13   7.7558632e-02   6.6653179e-01  -5.0268980e-01   1.6045543e-01   1.4873250e-09
   2.5580000e+03   1.4603125e-12   1.8984360e-02   4.7901601e-01  -5.7643904e-01   1.5310319e-01   1.6292490e-09
   2.5590000e+03   5.2153170e-13   9.3457036e-02   7.9686332e-01  -4.2633051e-01   2.9181594e-02   1.6500790e-09
   2.5600000e+03   2.1164474e-13   1.4038349e-01   1.1330071e+00   7.1440762e-01   6.1771665e-02   1.5788725e-09


==> data/quadratic_n16__l5_4_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.1285088e-02   2.3477449e-01   2.1385398e+00   6.8598460e-02   4.2198226e-01   1.8953010e+00
   3.0000000e+00   5.2724441e-03   1.1007916e-01   1.0340671e+00  -6.8964602e-02   2.5270494e-02   1.8992053e+00
   4.0000000e+00   5.4867854e-03   7.8644009e-02   8.2481440e-01   2.0678025e-01   1.8567265e-02   1.8922281e+00
   5.0000000e+00   3.5238266e-03   1.7709917e-01   1.5915831e+00   3.8678174e-01   6.5766942e-03   1.8874497e+00
   6.0000000e+00   4.8985531e-03   2.7421178e-01   2.4002162e+00   5.2221854e-01   2.2371485e-02   1.8657465e+00
   7.0000000e+00   8.6803980e-03   2.5169701e-01   2.3142067e+00   5.4395594e-01   5.0918645e-02   1.8158207e+00
   8.0000000e+00   9.0204029e-03   1.5822086e-01   1.6247401e+00   5.2718816e-01   7.8058593e-02   1.7452578e+00
   9.0000000e+00   5.8002106e-03   1.9124694e-02   4.2540652e-01   5.1609765e-01   8.9678141e-02   1.6698723e+00
   1.0000000e+01   1.9237367e-03   1.1342740e-01   1.0283522e+00   4.6879915e-01   7.4410267e-02   1.6153544e+00
   1.1000000e+01   2.0081386e-03   2.0404377e-01   1.7723645e+00   3.4949222e-01   1.2519450e-02   1.6083981e+00
   1.2000000e+01   2.6339566e-03   2.4544698e-02   6.7757533e-01   5.6009767e-01   2.9978032e-02   1.5818964e+00
   1.3000000e+01   2.2105432e-03   8.7556508e-02   8.4301023e-01   5.2897973e-01   3.1569366e-02   1.5560567e+00
   1.4000000e+01   2.6227709e-03   8.1556161e-02   7.4299502e-01   4.7312892e-01   5.9887529e-02   1.5141939e+00
   1.5000000e+01   7.3078040e-03   5.8067100e-02   5.9698911e-01   5.7303495e-01   8.2759170e-02   1.4460364e+00
   1.6000000e+01   2.0590144e-03   2.8597454e-01   2.3654564e+00  -4.8094225e-01   3.0221017e-02   1.4675541e+00
   1.7000000e+01   1.2952248e-03   3.4366890e-01   2.8594809e+00   3.8302184e-01   7.3945373e-03   1.4634319e+00
   1.8000000e+01   1.5997939e-03   2.3477676e-01   1.9961438e+00   5.3206704e-01   1.9724666e-02   1.4482797e+00
   1.9000000e+01   2.0240305e-03   1.3667781e-01   1.4303604e+00   5.9902318e-01   2.4257728e-02   1.4275120e+00
   2.0000000e+01   2.3106798e-03   8.2082740e-02   1.1337827e+00   6.2934798e-01   5.3266156e-02   1.3809225e+00
   2.1000000e+01   2.6346532e-03   1.4359559e-02   4.6241918e-01   6.4739009e-01   9.1012319e-02   1.3030833e+00
   2.2000000e+01   2.4448675e-03   5.3390584e-02   6.0266395e-01   6.5140001e-01   5.1269665e-02   1.2605837e+00
   2.3000000e+01   1.3300776e-03   1.8362892e-01   1.4740871e+00  -3.3965460e-01   2.1581464e-02   1.2700819e+00
   2.4000000e+01   1.0568728e-03   2.0202136e-01   1.6139045e+00  -2.7284435e-01   1.9551037e-02   1.2770805e+00
   2.5000000e+01   2.1425435e-03   7.5050801e-02   7.0091002e-01   4.5335231e-01   2.7883124e-02   1.2613365e+00
   2.6000000e+01   1.6778077e-03   2.1019175e-01   1.7674673e+00   5.2964935e-01   3.7239191e-02   1.2371000e+00
   2.7000000e+01   1.1270140e-03   1.2977029e-01   1.1465805e+00   6.7544501e-01   5.9884165e-02   1.1883175e+00
   2.8000000e+01   8.6589002e-04   6.5274574e-02   5.9762698e-01   7.3602483e-01   3.6546530e-02   1.1567265e+00
   2.9000000e+01   3.0970872e-03   3.4245477e-02   7.3577152e-01   8.0142263e-01   3.2685062e-02   1.1266535e+00
   3.0000000e+01   1.5068461e-03   2.5023819e-01   2.0552743e+00   5.4696817e-01   5.5501652e-03   1.1232454e+00
   3.1000000e+01   1.2690067e-03   3.2426418e-01   2.6545961e+00   7.3871439e-01   1.4695347e-02   1.1111076e+00
   3.2000000e+01   2.4050916e-03   2.9641989e-01   2.5679550e+00   7.9400167e-01   3.2009774e-02   1.0830837e+00
   3.3000000e+01   2.6602470e-03   1.9661851e-01   1.9007291e+00   8.1158779e-01   5.6409024e-02   1.0341154e+00
   3.4000000e+01   2.5796835e-03   2.1623063e-02   7.2027134e-01   8.3418605e-01   1.1011597e-01   9.4122175e-01
   3.5000000e+01   2.4201371e-03   5.1301375e-02   6.4264625e-01   8.1127579e-01   7.6610675e-02   8.8372875e-01
   3.6000000e+01   9.8082316e-04   2.0981137e-01   1.8263638e+00  -7.1014481e-01   2.5028672e-02   8.9957093e-01
   3.7000000e+01   8.2856571e-04   1.5374429e-01   1.2813286e+00   8.0499036e-01   7.8907375e-03   8.9386680e-01
   3.8000000e+01   1.7942956e-03   1.1113470e-01   1.0638839e+00   8.5727562e-01   8.3161048e-02   8.3102306e-01
   3.9000000e+01   1.7847319e-03   1.2056871e-01   1.1992217e+00   8.4283528e-01   8.8715384e-02   7.6990844e-01
   4.0000000e+01   1.0631575e-03   1.8653918e-01   1.6963103e+00   8.1626370e-01   6.0699681e-02   7.3225966e-01
   4.1000000e+01   8.2120978e-04   1.6034295e-01   1.3720908e+00   8.2288334e-01   3.9348672e-02   7.0873868e-01
   4.2000000e+01   1.1125717e-03   1.3206669e-01   1.1403538e+00   8.4559735e-01   4.1811603e-02   6.8386366e-01
   4.3000000e+01   1.9233521e-03   1.3046878e-01   1.1865027e+00   8.4907009e-01   1.2890467e-01   6.1079332e-01
   4.4000000e+01   2.2731137e-03   1.0845351e-01   1.0904537e+00   8.2011535e-01   2.1985578e-01   5.0652496e-01
   4.5000000e+01   2.5386120e-03   3.3877069e-02   8.8558661e-01   7.7014280e-01   2.4490277e-01   4.1853712e-01
   4.6000000e+01   1.6248218e-03   1.6743190e-01   1.5236051e+00   6.7853516e-01   1.7034461e-01   3.7384706e-01
   4.7000000e+01   5.8560046e-04   2.5088703e-01   2.2116638e+00  -4.1873594e-01   1.2041085e-01   3.9481852e-01
   4.8000000e+01   7.2932898e-04   2.8681883e-01   2.5008067e+00  -4.6999944e-01   7.9541622e-02   4.1051556e-01
   4.9000000e+01   8.8325483e-04   1.6730989e-01   1.4645435e+00  -4.2169467e-01   7.4345026e-02   4.2428903e-01
   5.0000000e+01   8.8118252e-04   1.5682999e-01   1.3961681e+00  -3.3127499e-01   1.3205085e-01   4.4599371e-01
   5.1000000e+01   6.0472518e-04   3.8761437e-02   4.3108087e-01   2.3757180e-01   6.5725928e-02   4.3995209e-01
   5.2000000e+01   6.3354862e-04   1.7343989e-01   1.4890334e+00   8.4572551e-01   1.4594800e-01   3.8716707e-01
   5.3000000e+01   7.1632669e-04   7.2876462e-02   8.5738522e-01   8.4614612e-01   1.7388850e-01   3.3214491e-01
   5.4000000e+01   2.5452424e-03   2.4080118e-02   8.7371295e-01   8.0019805e-01   3.2256575e-01   2.5465264e-01
   5.5000000e+01   6.5136074e-04   3.0019026e-01   2.4751240e+00   4.1856366e-01   1.4572031e-01   2.4148375e-01
   5.6000000e+01   4.7729006e-04   3.4566331e-01   2.8563282e+00   5.3067971e-02   2.3823047e-02   2.4124687e-01
   5.7000000e+01   5.8255078e-04   1.6839989e-01   1.4053867e+00   5.2239456e-01   6.2128092e-02   2.3376674e-01
   5.8000000e+01   6.0844433e-04   6.7272810e-02   8.1250839e-01   6.7607592e-01   9.8426781e-02   2.1886858e-01
   5.9000000e+01   1.3509921e-03   2.1984837e-02   6.3074009e-01   7.6405392e-01   1.9121832e-01   1.8883200e-01
   6.0000000e+01   5.6536310e-04   1.2881571e-01   1.0901260e+00   4.4878713e-01   1.0662450e-01   1.8069410e-01
   6.1000000e+01   4.9190277e-04   1.5074480e-01   1.2368308e+00   2.2259381e-01   1.2889305e-01   1.7697249e-01
   6.2000000e+01   7.0685337e-04   1.0137586e-01   1.0007775e+00   2.3546427e-01   1.3680206e-01   1.7288055e-01
   6.3000000e+01   4.3839414e-04   1.5791559e-01   1.3724230e+00   1.0301889e-01   9.3380199e-02   1.7196880e-01
   6.4000000e+01   2.6921768e-04   2.0427206e-01   1.7719315e+00   7.7160632e-01   1.8461351e-02   1.6953115e-01
   6.5000000e+01   2.8702692e-04   1.0559581e-01   9.0877637e-01   6.9001939e-01   3.0027485e-02   1.6605942e-01
   6.6000000e+01   3.6286078e-04   7.0431294e-02   6.4510686e-01   8.5685312e-01   3.8364358e-02   1.6063420e-01
   6.7000000e+01   5.1768024e-04   6.9036777e-02   6.2158681e-01   8.8330952e-01   1.0423747e-01   1.4605505e-01
   6.8000000e+01   1.1068617e-03   3.4803132e-02   5.7966364e-01   7.1381503e-01   2.0588520e-01   1.2635753e-01
   6.9000000e+01   4.0415630e-04   1.9407659e-01   1.6606058e+00   7.1294705e-01   6.8721560e-02   1.2032083e-01
   7.0000000e+01   3.3416607e-04   3.3042544e-01   2.7890288e+00   4.5018493e-02   4.0003262e-02   1.2020036e-01
   7.1000000e+01   2.2692000e-04   8.2916828e-02   7.2304492e-01   3.6277899e-01   3.4717877e-02   1.1875014e-01
   7.2000000e+01   2.2547617e-04   8.2513166e-02   6.9615464e-01   5.4551225e-01   4.1977565e-02   1.1610604e-01
   7.3000000e+01   2.9786784e-04   6.3952695e-02   5.4617074e-01   7.4787200e-01   8.4586588e-02   1.0895641e-01
   7.4000000e+01   2.6833830e-04   5.7944478e-02   5.1243303e-01   7.5173071e-01   9.2714656e-02   1.0158122e-01
   7.5000000e+01   7.1173322e-04   3.0328745e-02   7.6723843e-01   7.3723619e-01   1.2230779e-01   9.2802084e-02
   7.6000000e+01   2.2164187e-04   1.7053841e-01   1.3618404e+00   6.3726082e-01   9.5932143e-02   8.7398448e-02
   7.7000000e+01   1.8498651e-04   2.6198181e-01   2.1199447e+00  -3.9538265e-01   2.8498812e-02   8.8412853e-02
   7.8000000e+01   2.9432634e-04   2.3810481e-02   3.2515677e-01   6.1524478e-01   7.7551718e-02   8.4367716e-02
   7.9000000e+01   1.7910507e-04   8.3845659e-02   6.7235861e-01   5.9989994e-01   7.8711584e-02   8.0559346e-02
   8.0000000e+01   1.2178505e-04   6.4391054e-02   5.0759868e-01   6.2488772e-01   1.5231460e-01   7.3518544e-02
   8.1000000e+01   8.8978852e-05   1.8707926e-02   3.6421297e-01   5.8164377e-01   1.0706501e-01   6.9236966e-02
   8.2000000e+01   3.4459698e-04   3.8439184e-02   8.2631287e-01   5.3670569e-01   1.0727538e-01   6.7316766e-02
   8.3000000e+01   1.1233744e-04   3.0684389e-01   2.5006999e+00   2.4882587e-01   1.1807989e-02   6.7123396e-02
   8.4000000e+01   8.9513746e-05   3.4101948e-01   2.7874890e+00   1.5508537e-01   1.2177921e-02   6.7001492e-02
   8.5000000e+01   1.1738959e-04   2.9152370e-01   2.5148334e+00   2.6594943e-01   3.1148091e-02   6.6476913e-02
   8.6000000e+01   7.9371666e-05   1.2240471e-01   1.4712644e+00   4.7846051e-01   2.3806375e-02   6.5734404e-02
   8.7000000e+01   5.7799925e-05   7.5253838e-02   1.0741626e+00   5.7350555e-01   2.0635859e-02   6.4965957e-02
   8.8000000e+01   9.5405483e-05   1.4079096e-01   1.4611261e+00   5.9606643e-01   1.6956727e-02   6.4315407e-02
   8.9000000e+01   5.9817920e-05   8.3318696e-02   7.3415126e-01   5.9232506e-01   2.7599117e-02   6.3280164e-02
   9.0000000e+01   6.3955649e-05   1.1338270e-01   9.2946990e-01   4.2850847e-01   2.1516373e-02   6.2708793e-02
   9.1000000e+01   7.9899899e-05   4.8179359e-02   5.3848434e-01   6.5985640e-01   3.3684121e-02   6.1335523e-02
   9.2000000e+01   7.6453829e-05   1.4856817e-01   1.2436374e+00   6.8414961e-01   2.6526632e-02   6.0234084e-02
   9.3000000e+01   5.6794483e-05   4.0893915e-02   4.5389638e-01   6.8483060e-01   6.9552715e-02   5.7446201e-02
   9.4000000e+01   9.2374080e-05   3.6952075e-02   4.6408096e-01   6.9757874e-01   6.0942672e-02   5.5061199e-02
   9.5000000e+01   1.2319049e-04   4.9664894e-02   6.2331612e-01   7.3338058e-01   2.4743712e-02   5.4069961e-02
   9.6000000e+01   5.9039794e-05   3.1136760e-01   2.5858787e+00  -5.8750222e-01   9.7756814e-03   5.4382180e-02
   9.7000000e+01   3.5209456e-05   3.0281306e-01   2.5010894e+00   4.5355804e-01   4.9362950e-03   5.4260951e-02
   9.8000000e+01   5.7084772e-05   2.1286217e-01   1.8587180e+00   8.1561670e-01   1.8544359e-02   5.3443420e-02
   9.9000000e+01   7.7608740e-05   1.0129741e-01   1.2277716e+00   8.2023731e-01   3.8872763e-02   5.1753029e-02
   1.0000000e+02   8.4289806e-05   4.1127677e-02   7.6840491e-01   8.3331735e-01   7.9673272e-02   4.8370718e-02
   1.0100000e+02   7.2849057e-05   1.5591993e-02   4.8408292e-01   8.5505339e-01   1.0044672e-01   4.4288007e-02
   1.0200000e+02   5.3314766e-05   6.5620463e-02   6.2153608e-01   8.5080272e-01   1.9555087e-01   3.7199018e-02
   1.0300000e+02   1.0429398e-04   5.9324878e-02   8.0273810e-01   8.6719580e-01   7.9779246e-02   3.4656956e-02
   1.0400000e+02   6.1666861e-05   2.1754115e-01   1.7819407e+00   8.7639444e-01   5.1423058e-02   3.3106202e-02
   1.0500000e+02   5.4149427e-05   1.3358460e-01   1.1052376e+00   3.0993598e-01   3.2004956e-02   3.2793282e-02
   1.0600000e+02   1.1178153e-04   3.5482466e-02   4.6183573e-01   9.0046557e-01   1.5123858e-01   2.8409334e-02
   1.0700000e+02   7.4021871e-05   1.8081219e-01   1.5116622e+00   9.2356369e-01   5.2436866e-02   2.7039539e-02
   1.0800000e+02   5.8276350e-05   1.1602260e-01   9.4574262e-01   9.1890793e-01   9.0819360e-02   2.4801889e-02
   1.0900000e+02   7.1090334e-05   1.0412421e-01   8.9796378e-01   9.2173520e-01   1.0291693e-01   2.2470944e-02
   1.1000000e+02   7.3194216e-05   8.4082521e-02   7.3956238e-01   9.3081984e-01   1.9432185e-01   1.8475485e-02
   1.1100000e+02   2.0559245e-04   2.9897526e-02   5.0367122e-01   8.9052821e-01   4.5188598e-01   1.1675666e-02
   1.1200000e+02   8.3095751e-05   1.9311665e-01   1.5596590e+00   7.4801773e-01   2.1744350e-01   9.9207340e-03
   1.1300000e+02   7.6045224e-05   3.2247167e-01   2.6707483e+00   6.4971252e-01   2.3414798e-01   8.5948577e-03
   1.1400000e+02   4.9206576e-05   1.6714272e-01   1.4232941e+00   4.9933097e-01   2.5026229e-01   7.7482716e-03
   1.1500000e+02   3.6465170e-05   6.1840705e-02   6.2504168e-01   2.9190668e-01   2.0748823e-01   7.4396197e-03
   1.1600000e+02   6.1248889e-05   5.3794985e-02   5.3881962e-01   3.5155052e-01   1.7510628e-01   7.0873646e-03
   1.1700000e+02   5.0940436e-05   1.9626179e-01   1.7406080e+00   2.1515816e-01   9.1884851e-02   6.9762974e-03
   1.1800000e+02   4.0178695e-05   9.8665131e-02   8.3863131e-01   2.2069116e-01   2.6392221e-01   6.8109686e-03
   1.1900000e+02   3.2629472e-05   1.0350076e-01   9.3791569e-01   3.9192937e-02   2.3996279e-01   6.9417519e-03
   1.2000000e+02   3.3286564e-05   3.8533506e-02   6.2594458e-01  -2.0817021e-01   1.8708856e-01   7.3231194e-03
   1.2100000e+02   2.5942393e-05   1.1356467e-01   9.7562384e-01  -1.5392271e-01   5.6021000e-02   7.3973807e-03
   1.2200000e+02   1.2862741e-05   1.9901652e-01   1.6572992e+00   4.2273328e-01   3.2080619e-02   7.3002294e-03
   1.2300000e+02   1.2566340e-05   2.2896006e-01   1.8715183e+00   4.7571396e-01   1.5022238e-02   7.2487017e-03
   1.2400000e+02   1.7196321e-05   9.5304272e-02   8.5745879e-01   3.4275698e-01   2.8171676e-02   7.1812708e-03
   1.2500000e+02   1.7066734e-05   6.4378582e-02   7.0734990e-01   6.8789270e-02   5.9911244e-02   7.1645436e-03
   1.2600000e+02   1.4100169e-05   1.1744081e-01   1.1540271e+00  -1.1052332e-01   7.8807127e-02   7.2487006e-03
   1.2700000e+02   1.0267196e-05   1.0910819e-01   8.9570251e-01  -2.3996254e-01   4.0660318e-02   7.3250161e-03
   1.2800000e+02   7.9714959e-06   1.4404136e-01   1.1598007e+00  -2.5043758e-01   5.9455846e-02   7.4460327e-03
   1.2900000e+02   1.3948551e-05   1.9428057e-02   6.1110931e-01   3.1521651e-01   2.8710501e-02   7.3814346e-03
   1.3000000e+02   1.4047305e-05   8.1406299e-02   7.2277614e-01   2.0958977e-01   5.9193408e-02   7.3023663e-03
   1.3100000e+02   9.0982528e-06   1.7406117e-01   1.4185837e+00   6.2012907e-01   2.5804162e-02   7.1870349e-03
   1.3200000e+02   7.1455714e-06   1.8795014e-01   1.5283017e+00   6.3174525e-01   2.3790818e-02   7.0802564e-03
   1.3300000e+02   4.8659695e-06   3.2618401e-02   5.9497727e-01   3.1808942e-01   2.3662481e-02   7.0287597e-03
   1.3400000e+02   5.2887059e-06   5.4957079e-02   6.0786747e-01   8.1123608e-01   9.5377716e-03   6.9744857e-03
   1.3500000e+02   1.1479890e-05   2.1401223e-01   1.7374172e+00   8.0992664e-01   2.6081881e-02   6.8279874e-03
   1.3600000e+02   1.3396155e-05   1.3194221e-01   1.1578720e+00   8.1157653e-01   4.8381245e-02   6.5627246e-03
   1.3700000e+02   1.4536952e-05   1.7878335e-02   7.0611327e-01   8.4195347e-01   8.7104413e-02   6.0892446e-03
   1.3800000e+02   6.7423433e-06   8.9020407e-02   7.5509422e-01   8.3480174e-01   1.0477547e-01   5.5677291e-03
   1.3900000e+02   5.1577810e-06   9.1437889e-02   7.8772524e-01   8.1939101e-01   4.4482521e-02   5.3666715e-03
   1.4000000e+02   7.2396599e-06   4.8321389e-02   7.6419035e-01   8.2731508e-01   3.8517518e-02   5.1969538e-03
   1.4100000e+02   2.0903477e-05   7.4265329e-02   8.2491000e-01   8.3907704e-01   9.8007106e-02   4.7776215e-03
   1.4200000e+02   6.0992393e-06   2.3837174e-01   1.9544106e+00  -7.1336966e-01   3.8055574e-02   4.9089767e-03
   1.4300000e+02   5.9034677e-06   3.1295603e-01   2.6089857e+00  -1.9787771e-02   6.3650500e-03   4.9096944e-03
   1.4400000e+02   8.2214445e-06   1.1072101e-01   1.0361828e+00   8.6340837e-01   4.3318814e-02   4.7272807e-03
   1.4500000e+02   1.0733295e-05   6.3563863e-02   7.8021015e-01   8.7508707e-01   1.0235019e-01   4.3102456e-03
   1.4600000e+02   1.1380111e-05   3.2023949e-02   5.3098436e-01   8.6652315e-01   1.4285548e-01   3.7891754e-03
   1.4700000e+02   5.8151373e-06   7.8914088e-02   6.6383118e-01   8.3527543e-01   8.9733596e-02   3.5101502e-03
   1.4800000e+02   4.8278494e-06   1.1165858e-01   1.0336382e+00   7.3835846e-01   1.1240998e-02   3.4811181e-03
   1.4900000e+02   6.3458573e-06   2.0380979e-01   1.7005915e+00   8.3672505e-01   4.1948460e-02   3.3598850e-03
   1.5000000e+02   1.2967877e-05   3.6743248e-02   6.8641978e-01   8.7553153e-01   1.1943426e-01   3.0147879e-03
   1.5100000e+02   7.1276319e-06   1.7700887e-01   1.5004819e+00   8.4073147e-01   1.7638635e-01   2.5838070e-03
   1.5200000e+02   3.4488048e-06   9.4672405e-02   7.8515908e-01   8.0575612e-01   8.1428840e-02   2.4174923e-03
   1.5300000e+02   4.4341824e-06   1.6290303e-01   1.3844472e+00   8.3534614e-01   4.2026472e-02   2.3332908e-03
   1.5400000e+02   7.9160407e-06   1.9193304e-01   1.6852122e+00   8.6463415e-01   7.7076913e-02   2.1796660e-03
   1.5500000e+02   1.0747371e-05   1.5125837e-01   1.4574018e+00   8.7211346e-01   1.3632740e-01   1.9260149e-03
   1.5600000e+02   1.1538181e-05   5.9341011e-02   7.2237992e-01   8.5858243e-01   1.9518127e-01   1.6147970e-03
   1.5700000e+02   1.2580730e-05   1.8180483e-02   6.1247314e-01   7.4043993e-01   6.5162876e-01   1.2752430e-03
   1.5800000e+02   4.3454583e-06   3.1330971e-01   2.7222580e+00   8.3708626e-03   1.0276793e-01   1.2808676e-03
   1.5900000e+02   3.2120069e-06   1.7248194e-01   1.5163630e+00   4.8064420e-01   3.3018073e-02   1.2610858e-03
   1.6000000e+02   4.4030052e-06   5.7912512e-02   5.7054115e-01   7.0367294e-01   1.8891599e-01   1.1064683e-03
   1.6100000e+02   4.5960688e-06   6.4888242e-02   6.2051407e-01   6.4269041e-01   6.2155677e-02   1.0635742e-03
   1.6200000e+02   3.6424561e-06   9.6263146e-02   8.8781635e-01   7.1107355e-01   6.9718269e-02   1.0121914e-03
   1.6300000e+02   4.1081592e-06   7.9137517e-02   7.1636931e-01   7.5871304e-01   1.3046714e-01   9.1604575e-04
   1.6400000e+02   4.9147736e-06   1.2287286e-01   1.0306544e+00   4.8969338e-01   1.4386853e-01   8.5922709e-04
   1.6500000e+02   2.6196311e-06   1.8068520e-01   1.4560411e+00   3.5762241e-01   4.9895309e-02   8.4484448e-04
   1.6600000e+02   2.1604318e-06   1.9080144e-01   1.5619860e+00   1.1332046e-01   5.5740786e-02   8.4081081e-04
   1.6700000e+02   1.4144929e-06   6.3912046e-02   5.3960522e-01   5.1795326e-01   3.9890273e-02   8.2393824e-04
   1.6800000e+02   1.9763652e-06   6.4375355e-02   5.3504897e-01   6.3459514e-01   7.0502710e-02   7.8835403e-04
   1.6900000e+02   2.2161438e-06   7.5878452e-02   6.2097454e-01   7.5177930e-01   7.6341394e-02   7.4416789e-04
   1.7000000e+02   2.8445972e-06   8.1041326e-02   7.3602698e-01   7.6449953e-01   1.7827933e-01   6.4840668e-04
   1.7100000e+02   3.2337966e-06   4.2961871e-02   7.8837250e-01   7.0625210e-01   2.2872539e-01   5.5371035e-04
   1.7200000e+02   2.0256765e-06   1.9406875e-01   1.5924181e+00   6.5819430e-01   1.0356497e-01   5.1776920e-04
   1.7300000e+02   1.0450072e-06   1.9446280e-01   1.6044701e+00  -2.9095877e-01   4.3366766e-02   5.2474231e-04
   1.7400000e+02   1.2127836e-06   2.4327953e-01   2.0863020e+00  -2.2252834e-01   3.3332633e-02   5.2890952e-04
   1.7500000e+02   1.5699056e-06   1.5562805e-01   1.3751930e+00   1.4919049e-01   2.9573055e-02   5.2680305e-04
   1.7600000e+02   1.7611279e-06   9.7559713e-02   9.2425209e-01   5.9872129e-01   6.0784925e-02   5.0827851e-04
   1.7700000e+02   1.3545190e-06   1.9548556e-02   3.6008643e-01   8.2650374e-01   9.4139739e-02   4.6950426e-04
   1.7800000e+02   1.1698428e-06   3.8232384e-02   6.7327606e-01   8.4644633e-01   1.4016767e-01   4.1528127e-04
   1.7900000e+02   1.2238919e-06   1.7058859e-01   1.4490136e+00   8.1455212e-01   1.0091435e-01   3.8191965e-04
   1.8000000e+02   3.1406762e-06   7.6952425e-02   7.8287901e-01   7.8746328e-01   1.8392124e-01   3.2946288e-04
   1.8100000e+02   1.2151829e-06   1.9617899e-01   1.5973181e+00   7.4282603e-01   4.0661588e-02   3.1963748e-04
   1.8200000e+02   1.1810138e-06   3.5361084e-01   2.9229927e+00   6.2824016e-01   4.2431107e-02   3.1129582e-04
   1.8300000e+02   1.5225664e-06   2.1478194e-01   1.8988350e+00   7.5234625e-01   6.7067564e-02   2.9590825e-04
   1.8400000e+02   1.4400857e-06   5.9912230e-02   6.8206674e-01   7.5346042e-01   9.9669083e-02   2.7437262e-04
   1.8500000e+02   1.4597609e-06   3.7805539e-02   4.8471317e-01   7.4915157e-01   1.7970983e-01   2.3966975e-04
   1.8600000e+02   5.4570579e-07   8.5295313e-02   7.6967285e-01   4.6751883e-01   2.2625757e-02   2.3718298e-04
   1.8700000e+02   5.4500869e-07   1.3334632e-01   1.1056024e+00   5.0192368e-01   1.7067700e-02   2.3517717e-04
   1.8800000e+02   8.4265719e-07   9.5976010e-02   9.9269963e-01   7.8111833e-01   7.1378865e-02   2.2231201e-04
   1.8900000e+02   1.6149028e-06   6.1927275e-02   8.3978026e-01   7.6726639e-01   1.4570353e-01   2.1014235e-04
   1.9000000e+02   1.0130646e-06   2.8501029e-01   2.4264502e+00   7.5975710e-01   9.2154560e-02   1.9583444e-04
   1.9100000e+02   5.3263229e-07   2.0925617e-01   1.7692896e+00   7.2291731e-01   1.5636816e-01   1.7498095e-04
   1.9200000e+02   4.7055376e-07   1.5868681e-01   1.3568674e+00   6.4728969e-01   6.7622038e-02   1.6756476e-04
   1.9300000e+02   4.0846877e-07   5.4288441e-02   5.4174370e-01   6.6595143e-01   7.7341752e-02   1.5922798e-04
   1.9400000e+02   4.7041597e-07   6.4969952e-02   5.9103802e-01   6.5435179e-01   1.5308896e-01   1.4445832e-04
   1.9500000e+02   8.7292469e-07   4.6846351e-02   6.6554440e-01   5.9149397e-01   1.4412781e-01   1.3320524e-04
   1.9600000e+02   6.5600176e-07   1.2008632e-01   1.0417968e+00   5.1421676e-01   8.9867815e-02   1.2746379e-04
   1.9700000e+02   3.3139192e-07   2.6697856e-01   2.2368295e+00  -1.7598243e-01   2.6544682e-02   1.2810253e-04
   1.9800000e+02   2.7311519e-07   1.6930535e-01   1.4116166e+00   2.2900591e-01   1.9826238e-02   1.2754486e-04
   1.9900000e+02   3.7081572e-07   1.5606651e-01   1.3803676e+00   4.1442092e-01   2.3014916e-02   1.2635660e-04
   2.0000000e+02   5.5487234e-07   1.2911635e-01   1.2509478e+00   4.8596226e-01   7.2914947e-02   1.2214500e-04
   2.0100000e+02   5.0183259e-07   6.8511524e-02   7.7368937e-01   4.8633909e-01   8.8313745e-02   1.1727819e-04
   2.0200000e+02   7.3538273e-07   1.5763360e-02   6.4898805e-01   4.8132871e-01   9.6147230e-02   1.1228659e-04
   2.0300000e+02   4.7604678e-07   1.1992755e-01   1.0312823e+00   3.7526035e-01   6.9816218e-02   1.0958594e-04
   2.0400000e+02   1.9692445e-07   3.3893795e-01   2.8688403e+00  -2.3681817e-01   3.8239591e-02   1.1065326e-04
   2.0500000e+02   1.2982918e-07   2.7253732e-01   2.2663933e+00   1.3153485e-02   1.1923328e-02   1.1064377e-04
   2.0600000e+02   1.3184015e-07   1.2403721e-01   1.1059260e+00   4.5355973e-01   1.7789584e-02   1.0976504e-04
   2.0700000e+02   1.5363493e-07   9.2997716e-02   9.7859366e-01   4.8976687e-01   2.0597088e-02   1.0867564e-04
   2.0800000e+02   2.0748802e-07   2.8643283e-02   4.2546753e-01   5.3462314e-01   5.7870606e-02   1.0544735e-04
   2.0900000e+02   1.0455790e-07   5.9183730e-02   5.5034271e-01   5.1127799e-01   6.0088220e-02   1.0235278e-04
   2.1000000e+02   7.9204406e-08   7.0716290e-02   8.0727963e-01   5.0534655e-01   2.0643802e-02   1.0130142e-04
   2.1100000e+02   2.2283003e-07   7.2440419e-02   8.4239625e-01   4.5679991e-01   1.6086637e-02   1.0056746e-04
   2.1200000e+02   6.8411823e-08   2.1514826e-01   1.7616547e+00  -3.2009154e-01   6.0078874e-03   1.0076249e-04
   2.1300000e+02   6.7378320e-08   3.4976794e-01   2.8840123e+00  -1.2116739e-02   2.7652115e-03   1.0076625e-04
   2.1400000e+02   1.2565053e-07   2.1687723e-01   1.8518193e+00   5.5134993e-01   1.0895969e-02   1.0016509e-04
   2.1500000e+02   1.5567775e-07   1.3335858e-01   1.3252330e+00   6.8805166e-01   2.0314843e-02   9.8776049e-05
   2.1600000e+02   1.3967719e-07   3.3786077e-02   6.7707309e-01   7.4891861e-01   3.6186911e-02   9.6128301e-05
   2.1700000e+02   1.7025043e-07   2.1400795e-02   3.9654370e-01   8.0397476e-01   6.7370464e-02   9.3544767e-05
   2.1800000e+02   8.9236113e-08   1.2048214e-01   1.0034536e+00   8.1046938e-01   2.6129833e-02   9.1574924e-05
   2.1900000e+02   1.0846849e-07   1.9056438e-01   1.5630690e+00   8.1800106e-01   4.2197747e-02   8.8441896e-05
   2.2000000e+02   1.1508877e-07   9.7999087e-02   9.4300413e-01   8.1573184e-01   5.5286273e-02   8.4500621e-05
   2.2100000e+02   4.4332803e-07   3.4162636e-02   6.8642049e-01   8.0463829e-01   1.0228684e-01   7.7715528e-05
   2.2200000e+02   1.0482520e-07   2.1042044e-01   1.7660142e+00   7.3817937e-01   1.8048118e-02   7.6685981e-05
   2.2300000e+02   6.7316575e-08   3.6453098e-01   3.0766928e+00  -4.2042246e-02   4.5415250e-03   7.6701413e-05
   2.2400000e+02   8.6503630e-08   2.2613266e-01   2.0312795e+00   6.0115605e-01   8.2252068e-03   7.6323818e-05
   2.2500000e+02   1.1302454e-07   1.0434475e-01   1.0115317e+00   7.2184589e-01   1.3411396e-02   7.5588249e-05
   2.2600000e+02   1.1982907e-07   6.5303939e-02   7.0382648e-01   8.5713251e-01   5.1065940e-02   7.2307072e-05
   2.2700000e+02   1.6186111e-07   1.4661871e-02   4.1726083e-01   9.1050065e-01   8.9074889e-02   6.6496126e-05
   2.2800000e+02   1.3613092e-07   9.3015026e-02   8.2347726e-01   9.0472855e-01   2.1766169e-01   5.3756150e-05
   2.2900000e+02   1.1451222e-07   1.8872566e-01   1.5348947e+00   8.6346834e-01   2.0540262e-01   4.4571367e-05
   2.3000000e+02   1.6439203e-07   6.7499418e-02   6.8930817e-01   7.9939511e-01   1.3749738e-01   3.9842815e-05
   2.3100000e+02   9.8959369e-08   1.0337183e-01   8.8553285e-01   7.7067672e-01   6.3076400e-02   3.7939809e-05
   2.3200000e+02   5.5972763e-08   2.6695132e-01   2.2289686e+00  -6.8812650e-01   4.4753140e-02   3.9127597e-05
   2.3300000e+02   5.3045128e-08   2.7081546e-01   2.2297281e+00  -6.2526742e-01   3.1506651e-02   3.9910011e-05
   2.3400000e+02   7.1059451e-08   1.6282480e-01   1.4122111e+00  -8.1711672e-02   1.8374739e-02   3.9976615e-05
   2.3500000e+02   9.9720639e-08   9.3139119e-02   1.0178167e+00   7.1464929e-01   4.5293017e-02   3.8703356e-05
   2.3600000e+02   9.0518855e-08   4.7131343e-02   7.4744073e-01   8.2787834e-01   1.0097278e-01   3.5535691e-05
   2.3700000e+02   2.2762506e-07   5.7385677e-02   6.3448986e-01   8.4583334e-01   2.7548143e-01   2.7751242e-05
   2.3800000e+02   4.7808032e-08   2.1875174e-01   1.8246660e+00   7.0170527e-01   2.9426123e-02   2.7184448e-05
   2.3900000e+02   3.9931003e-08   3.4411303e-01   2.9299612e+00   5.8459025e-01   4.0384726e-02   2.6557604e-05
   2.4000000e+02   4.3489294e-08   1.7831726e-01   1.5196566e+00   6.3793344e-01   4.8974664e-02   2.5747366e-05
   2.4100000e+02   4.7913774e-08   4.0510236e-02   4.3885935e-01   6.9958330e-01   1.4270830e-01   2.3325081e-05
   2.4200000e+02   5.5331813e-08   3.0187948e-02   5.3269799e-01   7.4025316e-01   1.1104519e-01   2.1478435e-05
   2.4300000e+02   3.6839858e-08   9.4719017e-02   9.1602193e-01   7.9525558e-01   6.4316547e-02   2.0397056e-05
   2.4400000e+02   5.8953603e-08   9.3802271e-02   8.6568215e-01   3.7564069e-01   7.5669304e-02   1.9868836e-05
   2.4500000e+02   6.2655745e-08   1.4607406e-01   1.2141856e+00  -4.4209580e-02   1.0374037e-01   2.0065899e-05
   2.4600000e+02   4.3156929e-08   2.1778126e-01   1.7536890e+00  -9.6101242e-02   4.8221697e-02   2.0181882e-05
   2.4700000e+02   2.5428859e-08   9.6688504e-02   7.5769947e-01   2.6905260e-01   5.2313973e-02   1.9923784e-05
   2.4800000e+02   2.9965915e-08   6.3398149e-02   5.6321342e-01   8.8905087e-01   3.4440848e-02   1.9316279e-05
   2.4900000e+02   4.7675323e-08   4.9020780e-02   4.9509577e-01   9.2244506e-01   1.6158611e-01   1.6481229e-05
   2.5000000e+02   8.5164533e-08   3.0095623e-02   6.5811046e-01   9.1877106e-01   2.3611449e-01   1.2996990e-05
   2.5100000e+02   7.2878366e-08   1.3138818e-01   1.1561823e+00   8.8206231e-01   2.1720514e-01   1.0590762e-05
   2.5200000e+02   3.2791928e-08   2.2628775e-01   1.8724161e+00   8.2694109e-01   1.5190821e-01   9.3044398e-06
   2.5300000e+02   3.2263104e-08   1.4422105e-01   1.2133200e+00   7.2764773e-01   6.7984978e-02   8.8547951e-06
   2.5400000e+02   3.2252914e-08   4.6845588e-02   5.4103500e-01   7.9561599e-01   1.7643427e-01   7.6704260e-06
   2.5500000e+02   1.9849943e-08   5.1979573e-02   5.2503860e-01   7.5228595e-01   1.9726391e-01   6.6077740e-06
   2.5600000e+02   1.5315003e-08   8.4201231e-02   7.2810347e-01   7.5732614e-01   5.0119743e-02   6.3606407e-06
   2.5700000e+02   2.2839465e-08   1.0810988e-01   9.2914323e-01   7.8621674e-01   7.9491946e-02   5.9712940e-06
   2.5800000e+02   2.1659913e-08   9.1148678e-02   7.9361697e-01   8.0753036e-01   8.6724350e-02   5.5615032e-06
   2.5900000e+02   1.5785554e-08   1.1272477e-01   9.2887825e-01   8.0895918e-01   9.2420301e-02   5.1545655e-06
   2.6000000e+02   1.5411491e-08   2.2629474e-02   4.7562616e-01   8.5773714e-01   1.3725326e-01   4.5622535e-06
   2.6100000e+02   2.6799769e-08   6.0692722e-02   5.9254349e-01   8.4393521e-01   3.0235195e-01   3.4777595e-06
   2.6200000e+02   2.0679034e-08   1.2318920e-01   1.0268502e+00   7.1901596e-01   2.2939809e-01   2.9565900e-06
   2.6300000e+02   1.9029380e-08   1.6697209e-01   1.3508970e+00   5.9505528e-01   3.4545908e-01   2.4881202e-06
   2.6400000e+02   3.5042286e-08   3.2646131e-02   6.6629450e-01   3.4226493e-01   6.7552698e-01   2.3378733e-06
   2.6500000e+02   1.4928459e-08   2.3914819e-01   1.9876738e+00   4.3161662e-02   1.9065651e-01   2.3610110e-06
   2.6600000e+02   1.0465380e-08   1.8231901e-01   1.5331711e+00   8.9873696e-02   5.9696546e-02   2.3525356e-06
   2.6700000e+02   1.1854333e-08   1.5485053e-01   1.3447791e+00   1.1697126e-01   7.8843112e-02   2.3381073e-06
   2.6800000e+02   1.0033439e-08   6.5985853e-02   6.4056343e-01   2.1518056e-02   1.0284937e-01   2.3452880e-06
   2.6900000e+02   1.3889362e-08   5.3651899e-02   5.3352900e-01   1.2452141e-01   1.2029490e-01   2.3270556e-06
   2.7000000e+02   1.8082837e-08   6.1992826e-02   5.7313666e-01  -2.3384433e-01   2.2642231e-01   2.5032480e-06
   2.7100000e+02   9.0924983e-09   2.7368040e-01   2.3146965e+00   5.0246786e-01   4.9272866e-02   2.4436006e-06
   2.7200000e+02   6.1769317e-09   1.9028959e-01   1.5900989e+00  -8.0495814e-02   4.2396623e-02   2.4541135e-06
   2.7300000e+02   6.7547889e-09   1.2647341e-01   1.0962090e+00  -1.5268905e-01   4.6731997e-02   2.4742221e-06
   2.7400000e+02   7.0764302e-09   3.7794957e-02   4.6081940e-01   5.3403046e-01   7.4970079e-02   2.3803353e-06
   2.7500000e+02   1.5179326e-08   1.0783311e-02   4.1357042e-01  -2.1790882e-01   5.2849105e-01   2.4680276e-06
   2.7600000e+02   4.1622162e-09   1.2927587e-01   1.0544967e+00   7.6596440e-01   9.9412358e-02   2.2855457e-06
   2.7700000e+02   3.3172570e-09   1.7678323e-01   1.4492607e+00   7.4473148e-01   5.3029364e-02   2.1967731e-06
   2.7800000e+02   4.5053123e-09   5.4235477e-02   6.8209087e-01   7.6595782e-01   3.4577240e-02   2.1391496e-06
   2.7900000e+02   6.9552710e-09   8.2073309e-02   7.2302026e-01   7.9674124e-01   1.1786911e-01   1.9442396e-06
   2.8000000e+02   4.2545001e-09   1.2622213e-01   1.0258978e+00   9.0144937e-02   6.0712424e-02   1.9371693e-06
   2.8100000e+02   4.2717029e-09   1.6706563e-01   1.3520680e+00   8.7872277e-02   8.3100654e-02   1.9296980e-06
   2.8200000e+02   1.3488886e-08   3.1634830e-02   5.0766587e-01   5.8670395e-01   1.3803652e-01   1.7864887e-06
   2.8300000e+02   2.8338374e-09   1.8816581e-01   1.5270563e+00  -6.4561500e-01   3.1575511e-02   1.8234163e-06
   2.8400000e+02   2.3065353e-09   2.8618607e-01   2.3590149e+00   6.5789558e-01   1.7200401e-02   1.8029371e-06
   2.8500000e+02   2.9920898e-09   2.2925246e-01   1.9879098e+00   7.2962141e-01   4.1735447e-02   1.7487929e-06
   2.8600000e+02   2.1432072e-09   6.6110858e-02   6.5208313e-01   7.4609000e-01   3.5491079e-02   1.7029872e-06
   2.8700000e+02   2.1533521e-09   1.4262292e-01   1.3163648e+00   7.6981012e-01   5.0960819e-02   1.6371162e-06
   2.8800000e+02   2.8006963e-09   1.0103949e-01   9.4562110e-01   7.5722946e-01   5.7246022e-02   1.5673456e-06
   2.8900000e+02   2.6140767e-09   1.6456060e-01   1.3698540e+00   7.3202430e-01   1.0972792e-01   1.4462050e-06
   2.9000000e+02   4.5024924e-09   1.1494665e-02   6.7865983e-01   7.8384214e-01   1.4469982e-01   1.2887418e-06
   2.9100000e+02   2.4353596e-09   2.3388315e-01   1.9084082e+00   5.8719535e-01   6.2946896e-02   1.2428431e-06
   2.9200000e+02   1.1310408e-09   1.4088626e-01   1.1288987e+00  -6.0167390e-02   5.9870207e-02   1.2495295e-06
   2.9300000e+02   9.7259582e-10   5.9636102e-02   6.1429622e-01   4.1539260e-01   8.8442940e-03   1.2449795e-06
   2.9400000e+02   1.9914588e-09   1.2748197e-01   1.0503371e+00   7.2677396e-01   3.3369618e-02   1.2151212e-06
   2.9500000e+02   2.6054588e-09   1.0205114e-01   9.4594195e-01   7.8338994e-01   5.1086180e-02   1.1671294e-06
   2.9600000e+02   2.1357662e-09   4.4214759e-02   7.5162167e-01   8.1841607e-01   1.0088232e-01   1.0729023e-06
   2.9700000e+02   6.1289126e-09   4.8417272e-02   8.6358766e-01   8.1608548e-01   1.2942401e-01   9.6293114e-07
   2.9800000e+02   1.3623010e-09   3.1824365e-01   2.6196158e+00   6.2063387e-01   1.0839084e-02   9.5648842e-07
   2.9900000e+02   1.0997255e-09   3.4688590e-01   2.8969836e+00   1.6979529e-01   1.5196007e-02   9.5412800e-07
   3.0000000e+02   1.1586377e-09   1.7784570e-01   1.5309299e+00   5.1186652e-01   2.2870027e-02   9.4314490e-07
   3.0100000e+02   1.1116852e-09   4.8074707e-02   5.0505353e-01   7.8292206e-01   2.5172225e-02   9.2467547e-07
   3.0200000e+02   8.0010345e-10   6.3183374e-02   6.4287875e-01   8.6735831e-01   4.7162980e-02   8.8711513e-07
   3.0300000e+02   1.3118367e-09   6.6932532e-02   6.9112653e-01   9.1159451e-01   5.2626598e-02   8.4477460e-07
   3.0400000e+02   1.8181514e-09   8.6863436e-02   8.2675066e-01   9.1046230e-01   1.1827909e-01   7.5493392e-07
   3.0500000e+02   1.4878842e-09   3.8533821e-02   8.0022383e-01   9.0236503e-01   1.8254037e-01   6.3337332e-07
   3.0600000e+02   4.7979879e-09   4.0435556e-02   7.6706473e-01   8.6788006e-01   1.8539350e-01   5.3465567e-07
   3.0700000e+02   7.7870122e-10   2.1923884e-01   1.7953185e+00   8.1979976e-01   5.5848100e-02   5.1046332e-07
   3.0800000e+02   8.1337558e-10   3.5505368e-01   3.0398607e+00  -6.9907800e-01   4.7117978e-02   5.2755795e-07
   3.0900000e+02   9.6423301e-10   1.4441259e-01   1.3242312e+00  -5.7733384e-01   3.4709474e-02   5.3833732e-07
   3.1000000e+02   1.2248787e-09   4.1785538e-02   5.7327618e-01  -7.1779037e-02   3.8437834e-02   5.4021701e-07
   3.1100000e+02   1.4939161e-09   5.4548555e-02   6.5074332e-01   9.4043794e-01   1.4296184e-01   4.6832316e-07
   3.1200000e+02   1.8530324e-09   3.8581727e-02   4.6989719e-01   9.2293905e-01   2.4924007e-01   3.6338191e-07
   3.1300000e+02   1.0811190e-09   1.3901572e-01   1.1602953e+00   8.2430132e-01   1.4089287e-01   3.2248469e-07
   3.1400000e+02   1.1045680e-09   1.2946789e-01   1.1170658e+00   7.8664520e-01   1.0923774e-01   2.9557445e-07
   3.1500000e+02   5.6365110e-10   1.8492190e-01   1.4804748e+00   7.9881662e-01   9.9914219e-02   2.7256333e-07
   3.1600000e+02   5.8086426e-10   2.3190687e-01   1.9113093e+00   8.5259619e-01   3.4785377e-02   2.6452609e-07
   3.1700000e+02   8.8155966e-10   8.7926370e-02   7.7504827e-01   7.6311034e-01   7.5027427e-02   2.4971048e-07
   3.1800000e+02   1.1163418e-09   5.9203380e-02   6.1346637e-01   5.7245073e-01   1.0653916e-01   2.3549350e-07
   3.1900000e+02   1.1475290e-09   3.3206202e-02   5.7178538e-01   6.7877710e-01   1.8097748e-01   2.0892217e-07
   3.2000000e+02   5.7972217e-10   1.2572724e-01   1.0182977e+00   6.3476097e-01   1.1898868e-01   1.9409528e-07
   3.2100000e+02   1.0017216e-09   1.0028614e-01   9.3223503e-01   8.3306981e-01   7.4295498e-02   1.8225673e-07
   3.2200000e+02   6.6266936e-10   1.6176506e-01   1.3307897e+00   8.3840326e-01   5.6087392e-02   1.7377566e-07
   3.2300000e+02   5.9173634e-10   1.7695953e-01   1.4604359e+00   7.3159070e-01   5.7424580e-02   1.6661407e-07
   3.2400000e+02   5.0111083e-10   4.2587528e-02   3.8133755e-01   8.8357683e-01   1.1230363e-01   1.5033671e-07
   3.2500000e+02   4.1923796e-10   3.8377705e-02   3.9697974e-01   8.8001158e-01   1.3385189e-01   1.3297228e-07
   3.2600000e+02   3.7470187e-10   8.8884802e-02   7.3274630e-01   8.4974598e-01   1.3776523e-01   1.1780236e-07
   3.2700000e+02   8.3444378e-10   3.2656665e-02   5.8969012e-01   8.5787811e-01   1.3883079e-01   1.0411184e-07
   3.2800000e+02   2.8145814e-10   2.2859712e-01   1.8231843e+00  -4.7058182e-01   2.5200658e-02   1.0537194e-07
   3.2900000e+02   2.8423999e-10   3.1355618e-01   2.5991555e+00  -3.9392805e-01   2.1107303e-02   1.0626774e-07
   3.3000000e+02   3.5735405e-10   1.6503242e-01   1.4719054e+00   2.7938506e-01   2.9789813e-02   1.0542712e-07
   3.3100000e+02   4.3766423e-10   6.1813825e-02   7.9854812e-01   7.0863606e-01   8.8652060e-02   9.9023803e-08
   3.3200000e+02   4.4567887e-10   2.0159195e-02   4.8725121e-01   8.7506482e-01   3.1044893e-01   7.3641537e-08
   3.3300000e+02   8.9184846e-10   2.6768578e-02   4.4384068e-01   7.9719340e-01   3.2496063e-01   5.6444520e-08
   3.3400000e+02   2.2526338e-10   1.2583559e-01   1.0830106e+00   2.2144687e-01   4.1176137e-02   5.5975744e-08
   3.3500000e+02   1.2401091e-10   2.6529342e-01   2.1598372e+00  -3.2635726e-01   4.2372613e-02   5.6794079e-08
   3.3600000e+02   1.1307124e-10   1.2053271e-01   9.7924412e-01   3.9010446e-01   2.5189153e-02   5.6251423e-08
   3.3700000e+02   3.1062491e-10   3.3693799e-02   4.6013123e-01   8.2851531e-01   8.2657337e-02   5.2463809e-08
   3.3800000e+02   2.4931485e-10   2.0482638e-01   1.7312781e+00   7.6075142e-01   7.0499509e-02   4.9708039e-08
   3.3900000e+02   1.3697287e-10   1.0748103e-01   8.7890377e-01   7.3719486e-01   1.9383930e-01   4.3099450e-08
   3.4000000e+02   1.4017876e-10   1.4168646e-01   1.1969824e+00   6.9037725e-01   9.1082903e-02   4.0489014e-08
   3.4100000e+02   1.2895574e-10   1.2825156e-01   1.0819868e+00   6.6078658e-01   1.3816233e-01   3.7031341e-08
   3.4200000e+02   3.9194889e-10   4.5558491e-02   6.0180791e-01   4.8873372e-01   1.1571936e-01   3.5136461e-08
   3.4300000e+02   7.6235744e-11   1.7196596e-01   1.4165392e+00   1.7132488e-01   1.9160086e-02   3.5027403e-08
   3.4400000e+02   6.7601265e-11   3.3400294e-01   2.8136297e+00  -4.4838797e-01   5.1771960e-02   3.5877161e-08
   3.4500000e+02   4.8140980e-11   1.2850622e-01   1.0798792e+00  -3.6600987e-01   4.5863074e-02   3.6511531e-08
   3.4600000e+02   4.7195667e-11   7.9535605e-02   6.8825271e-01  -5.1305297e-02   2.7753038e-02   3.6577521e-08
   3.4700000e+02   1.9368012e-10   3.2995810e-02   4.0163739e-01   2.3607714e-01   8.8840218e-02   3.5949326e-08
   3.4800000e+02   7.1462637e-11   1.5373039e-01   1.2881547e+00   6.4117534e-01   2.9371194e-02   3.5281631e-08
   3.4900000e+02   3.7891253e-11   1.8043799e-01   1.4875838e+00   6.9776426e-01   5.4291388e-02   3.3972792e-08
   3.5000000e+02   4.4457537e-11   1.4408882e-01   1.2622970e+00   6.9759032e-01   4.0015550e-02   3.3038821e-08
   3.5100000e+02   1.9673809e-10   3.0203678e-02   7.4241716e-01   6.8980035e-01   7.4843040e-02   3.1384236e-08
   3.5200000e+02   7.8988891e-11   2.9361177e-01   2.5499033e+00   3.5018847e-01   1.6432290e-02   3.1207378e-08
   3.5300000e+02   3.9727086e-11   3.2612750e-01   2.9950850e+00   7.0369047e-01   2.4573087e-02   3.0672584e-08
   3.5400000e+02   8.6138143e-11   3.0490868e-01   2.9065067e+00   6.8844690e-01   5.3049436e-02   2.9575924e-08
   3.5500000e+02   7.2133634e-11   1.5726016e-01   1.8820113e+00   6.5476639e-01   4.8762035e-02   2.8652374e-08
   3.5600000e+02   4.2786937e-11   4.3442058e-02   7.6995957e-01   6.4582476e-01   6.5819394e-02   2.7472182e-08
   3.5700000e+02   3.5277726e-11   2.1553975e-01   2.0411333e+00   6.4526357e-01   3.6241421e-02   2.6840518e-08
   3.5800000e+02   4.6819950e-11   2.6608302e-01   2.3600972e+00   6.4434685e-01   2.4943195e-02   2.6414097e-08
   3.5900000e+02   2.7512644e-11   1.0093782e-01   8.4253229e-01   6.4341625e-01   4.1366933e-02   2.5724658e-08
   3.6000000e+02   3.2289388e-11   1.6008369e-01   1.3266419e+00   1.9812069e-01   1.6598056e-02   2.5643480e-08
   3.6100000e+02   5.4908431e-11   2.0482963e-02   6.5432804e-01   7.2048624e-01   5.6497979e-02   2.4620145e-08
   3.6200000e+02   6.1672230e-11   1.6080560e-01   1.3583288e+00   5.4788136e-01   4.1560326e-02   2.4074763e-08
   3.6300000e+02   3.6326929e-11   5.2662236e-02   5.8607143e-01   6.1564606e-01   1.0424834e-01   2.2616283e-08
   3.6400000e+02   2.3019561e-11   5.7994335e-02   6.4350589e-01   5.7686928e-01   3.4531015e-02   2.2174947e-08
   3.6500000e+02   3.5096565e-11   7.0099840e-02   7.9588221e-01   5.6007368e-01   2.3431341e-02   2.1888172e-08
   3.6600000e+02   4.1891166e-11   1.0775432e-01   8.9500039e-01   7.0930394e-01   2.3853864e-02   2.1520979e-08
   3.6700000e+02   3.4707145e-11   2.4886080e-01   2.0115978e+00   7.0517505e-01   1.3136408e-02   2.1322563e-08
   3.6800000e+02   1.7666255e-11   7.7574931e-02   6.1803043e-01   7.5789212e-01   1.0113552e-01   1.9738391e-08
   3.6900000e+02   1.5252290e-11   4.2053670e-02   3.8753000e-01   7.6775642e-01   3.0152756e-02   1.9285219e-08
   3.7000000e+02   1.8942290e-11   6.0833166e-02   4.8030481e-01   7.7997297e-01   5.6445085e-02   1.8448757e-08
   3.7100000e+02   1.9679492e-11   8.1222700e-02   6.4853457e-01   7.7906589e-01   5.9256288e-02   1.7610420e-08
   3.7200000e+02   5.0843923e-11   5.7972336e-02   7.9015423e-01   7.8930297e-01   7.8554759e-02   1.6540337e-08
   3.7300000e+02   1.4482080e-11   2.3517715e-01   1.8939614e+00   6.9628956e-01   2.3553086e-02   1.6271482e-08
   3.7400000e+02   1.3971604e-11   2.6614895e-01   2.2219481e+00  -4.1128578e-01   1.2877118e-02   1.6358773e-08
   3.7500000e+02   1.7763869e-11   9.3138320e-02   8.0324056e-01  -9.5672467e-03   1.7719412e-02   1.6364114e-08
   3.7600000e+02   2.2566626e-11   5.5266090e-02   5.5827211e-01   4.5752461e-01   3.9413544e-02   1.6079256e-08
   3.7700000e+02   3.0573729e-11   1.9523103e-02   4.0028875e-01   8.5527617e-01   8.8328786e-02   1.4882748e-08
   3.7800000e+02   2.9292753e-11   4.7613462e-02   4.9560124e-01   8.5002663e-01   1.2921196e-01   1.3286789e-08
   3.7900000e+02   1.4574637e-11   9.0310499e-02   9.5591100e-01   8.0840765e-01   4.4254400e-02   1.2816121e-08
   3.8000000e+02   2.7776978e-11   1.2063657e-01   1.1200990e+00   8.1177160e-01   5.9503540e-02   1.2205187e-08
   3.8100000e+02   1.9226757e-11   1.5441034e-01   1.2876355e+00   8.4724033e-01   3.8530461e-02   1.1809397e-08
   3.8200000e+02   1.9488088e-11   2.6072827e-01   2.2191060e+00   9.2285701e-01   3.0891310e-02   1.1473592e-08
   3.8300000e+02   1.8810822e-11   8.2889240e-02   7.3569230e-01   9.3710341e-01   9.3187122e-02   1.0478298e-08
   3.8400000e+02   1.8356147e-11   4.9056215e-02   4.8771973e-01   9.5883045e-01   7.7686787e-02   9.7005402e-09
   3.8500000e+02   2.8820179e-11   4.9047417e-02   4.9151280e-01   9.6644876e-01   2.5303748e-01   7.3553667e-09
   3.8600000e+02   2.7630492e-11   7.6776452e-02   6.7647097e-01   9.5173526e-01   4.0699330e-01   4.5989797e-09
   3.8700000e+02   5.7975026e-11   5.1451320e-02   8.4101389e-01   8.8531863e-01   5.0935134e-01   2.7500296e-09
   3.8800000e+02   1.2963419e-11   1.9359668e-01   1.6157845e+00   6.3506448e-01   2.9239512e-01   2.3239221e-09
   3.8900000e+02   6.6450864e-12   3.2281051e-01   2.7627562e+00  -3.8246059e-01   3.3429493e-01   2.7175607e-09
   3.9000000e+02   6.6558980e-12   1.3725163e-01   1.1563517e+00  -5.6925888e-01   1.3033575e-01   2.9336781e-09
   3.9100000e+02   7.0725022e-12   5.0057114e-02   4.5106524e-01  -5.2751935e-01   1.4427785e-01   3.1773708e-09
   3.9200000e+02   1.4061714e-11   3.4363938e-02   3.8019660e-01  -1.7024355e-01   1.5529454e-01   3.2974193e-09
   3.9300000e+02   4.9565674e-12   7.9510853e-02   6.6484290e-01   7.6290754e-01   8.8418924e-02   3.0807621e-09
   3.9400000e+02   6.5827211e-12   1.1901637e-01   1.0726754e+00   8.7061878e-01   1.9531706e-01   2.5739677e-09
   3.9500000e+02   1.6328507e-11   4.6746081e-02   8.6026642e-01   8.2819868e-01   3.3105527e-01   2.2339013e-09
   3.9600000e+02   7.1418854e-12   3.4307721e-01   2.8948619e+00   7.3281448e-01   1.7258162e-01   1.9689325e-09
   3.9700000e+02   4.2504155e-12   3.0063373e-01   2.4827837e+00   6.8168798e-01   8.3151591e-02   1.8611853e-09
   3.9800000e+02   4.2985111e-12   1.9758402e-01   1.6726877e+00   7.3766074e-01   7.8923380e-02   1.7556330e-09
   3.9900000e+02   5.1194034e-12   8.4639576e-02   8.3999736e-01   6.5497600e-01   3.4845561e-02   1.7161869e-09
   4.0000000e+02   7.0859187e-12   3.7886977e-02   4.6139882e-01   6.6608405e-01   1.1656908e-01   1.5899513e-09
   4.0100000e+02   1.3941164e-11   2.1694610e-02   5.0915357e-01  -1.5043814e-01   3.7759193e-01   1.6618211e-09
   4.0200000e+02   5.6344951e-12   1.5876907e-01   1.3151945e+00   4.9365599e-01   9.7303976e-02   1.5882338e-09
   4.0300000e+02   3.9667859e-12   2.2743041e-01   1.8820994e+00  -3.1197183e-02   6.0630742e-02   1.5941463e-09
   4.0400000e+02   4.4022086e-12   7.0815987e-02   7.4896026e-01  -4.1687118e-01   8.3284545e-02   1.6539021e-09
   4.0500000e+02   8.6948777e-12   4.7294893e-02   6.3974380e-01  -2.7460928e-02   8.3881109e-02   1.6635024e-09
   4.0600000e+02   3.1183554e-12   1.9607361e-01   1.6419839e+00  -6.9233465e-01   2.7082492e-02   1.6950051e-09
   4.0700000e+02   1.9694518e-12   2.2836603e-01   1.8831431e+00   3.9075222e-01   1.2775348e-02   1.6866614e-09
   4.0800000e+02   2.2940359e-12   1.0052656e-01   8.8534311e-01   7.2140938e-01   3.2823671e-02   1.6471686e-09
   4.0900000e+02   3.2613392e-12   5.5817203e-02   6.7405126e-01   8.6467997e-01   8.7195493e-02   1.5246864e-09
   4.1000000e+02   3.8192767e-12   3.3401197e-02   6.4411338e-01   8.8513425e-01   1.6081274e-01   1.3126292e-09
   4.1100000e+02   7.2696512e-12   4.0382876e-02   7.2331464e-01   9.0330028e-01   2.6392255e-01   1.1585486e-09
   4.1200000e+02   2.4970671e-12   2.6015377e-01   2.1294704e+00   9.0065391e-01   9.3088557e-02   1.0624493e-09
   4.1300000e+02   2.4937926e-12   2.3772974e-01   1.9827806e+00   9.5044079e-01   4.1234351e-02   1.0209019e-09
   4.1400000e+02   3.1259998e-12   1.1805272e-01   1.0243700e+00   9.6780654e-01   7.9218394e-02   9.4285109e-10
   4.1500000e+02   4.9645054e-12   5.1074522e-02   5.4382935e-01   9.5954102e-01   3.2582418e-01   6.5382360e-10
   4.1600000e+02   3.1641184e-12   8.4678965e-02   8.1597034e-01   9.2050056e-01   3.6633456e-01   4.4333803e-10
   4.1700000e+02   1.5354581e-12   8.3763016e-02   7.5058501e-01   8.4153006e-01   1.6477525e-01   3.8389701e-10
   4.1800000e+02   1.3031766e-12   8.3615629e-02   8.5849420e-01   1.0597218e-01   3.5947081e-02   3.8268070e-10
   4.1900000e+02   5.8352354e-12   5.7459825e-02   8.2490573e-01   1.8497743e-01   7.7077604e-02   3.7833670e-10
   4.2000000e+02   2.7396178e-12   3.3059662e-01   2.8059140e+00   8.5495358e-01   3.1127306e-02   3.6831891e-10
   4.2100000e+02   1.4676405e-12   3.4589509e-01   2.8817680e+00   8.9193119e-01   8.0063121e-02   3.4227677e-10
   4.2200000e+02   2.4263599e-12   2.9822809e-01   2.6110620e+00   8.7571414e-01   1.7588542e-01   2.9101272e-10
   4.2300000e+02   1.7021391e-12   1.3989723e-01   1.7746209e+00   7.8156493e-01   1.5188325e-01   2.5794552e-10
   4.2400000e+02   8.7080190e-13   4.9052903e-02   9.1223449e-01   8.0338038e-01   6.6601233e-02   2.4435806e-10
   4.2500000e+02   6.8612688e-13   1.6478973e-01   1.6125051e+00   8.4148589e-01   5.4254087e-02   2.3331211e-10
   4.2600000e+02   1.1205812e-12   2.1758040e-01   2.0249645e+00   8.5184973e-01   5.6527124e-02   2.2218489e-10
   4.2700000e+02   1.2756839e-12   1.4866808e-01   1.3908973e+00   8.4978651e-01   1.2189471e-01   1.9968092e-10
   4.2800000e+02   2.2534280e-12   1.7903459e-02   5.2571076e-01   8.1513528e-01   1.7701276e-01   1.8555764e-10
   4.2900000e+02   8.1144288e-13   1.5018386e-01   1.3543140e+00   7.8933366e-01   1.7365678e-01   1.6134027e-10
   4.3000000e+02   3.3741450e-13   2.6451390e-01   2.2706980e+00   6.8960011e-01   2.8639196e-02   1.5818922e-10
   4.3100000e+02   3.9353231e-13   2.4982077e-01   2.2209873e+00   3.1361537e-01   1.2850494e-02   1.5756355e-10
   4.3200000e+02   4.8920670e-13   1.2970065e-01   1.2503384e+00   7.4625324e-01   3.3433218e-02   1.5367240e-10
   4.3300000e+02   5.2050997e-13   5.8935409e-02   7.6310417e-01   7.5474192e-01   7.9657850e-02   1.4465655e-10
   4.3400000e+02   7.5736315e-13   2.0842076e-02   3.8868338e-01   6.0698310e-01   1.3334674e-01   1.3901376e-10
   4.3500000e+02   4.3517779e-13   1.0925972e-01   9.2710136e-01   6.3591915e-01   6.5685074e-02   1.3339338e-10
   4.3600000e+02   3.5304765e-13   1.1387618e-01   1.0067206e+00   4.9130882e-01   7.8386506e-02   1.2857907e-10
   4.3700000e+02   4.9300449e-13   8.1329304e-02   9.5750984e-01   3.8780185e-01   5.7949373e-02   1.2587712e-10
   4.3800000e+02   3.0964482e-13   1.7261009e-01   1.4448110e+00   3.7482684e-01   7.7087714e-02   1.2257059e-10
   4.3900000e+02   1.6469418e-13   1.7384324e-01   1.4366788e+00  -2.1448326e-01   1.4253288e-02   1.2295716e-10


==> data/quadratic_n16__l5_4_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   1.0503709e-01   2.3895294e-01   7.5773050e-01   8.3205011e-01   1.0297032e+00   1.4477919e+00
   3.0000000e+00   6.5817597e-02   2.0467667e-01   6.4656836e-01   4.9194018e-01   1.2705450e-01   1.3667159e+00
   4.0000000e+00   3.1806634e-02   8.5218210e-02   2.8920700e-01   7.7957435e-01   3.1518332e-01   1.0656203e+00
   5.0000000e+00   2.7358587e-02   9.5636031e-02   3.2677528e-01   8.5541240e-01   1.9701072e-01   8.9268352e-01
   6.0000000e+00   2.0823871e-02   3.3844805e-01   1.0204288e+00   8.6089913e-01   3.5040989e-01   6.4338393e-01
   7.0000000e+00   1.7419363e-02   1.9608849e-01   5.9455468e-01   8.5674511e-01   1.9306835e-01   5.4076971e-01
   8.0000000e+00   1.5494664e-02   3.1683850e-01   9.3332030e-01   8.5343054e-01   2.7243408e-01   4.2208217e-01
   9.0000000e+00   1.2816218e-02   3.2895497e-01   9.8142833e-01   8.1217214e-01   1.7905261e-01   3.6338719e-01
   1.0000000e+01   8.6311860e-03   1.4155889e-01   4.4712679e-01   8.3460151e-01   2.3153132e-01   2.9680837e-01
   1.1000000e+01   6.1685367e-03   8.4229282e-02   3.3709121e-01   8.8565781e-01   2.5624934e-01   2.3214993e-01
   1.2000000e+01   5.6570944e-03   3.5390314e-02   3.0421842e-01   9.6479223e-01   4.3851064e-01   1.3658394e-01
   1.3000000e+01   3.7394489e-03   2.1721340e-01   6.2391520e-01   9.6353969e-01   5.3801458e-01   6.8654714e-02
   1.4000000e+01   2.9768074e-03   1.5129973e-01   4.5894951e-01   9.6709838e-01   4.9189470e-01   3.7006054e-02
   1.5000000e+01   1.8407754e-03   5.0145007e-02   2.3648279e-01   9.8172099e-01   8.0575501e-01   9.5922041e-03
   1.6000000e+01   6.3366445e-04   1.5334851e-01   4.4432725e-01   8.7134756e-01   6.7427079e-01   5.0720242e-03
   1.7000000e+01   3.3801124e-04   2.9770063e-01   8.5179629e-01   4.5107391e-01   3.4507314e-01   4.5585295e-03
   1.8000000e+01   1.5175313e-04   1.5175001e-01   4.2829150e-01   7.6959417e-01   2.9022964e-01   3.6397372e-03
   1.9000000e+01   9.0563623e-05   9.7965854e-02   2.8332311e-01   8.9546377e-01   2.4802617e-01   2.8597313e-03
   2.0000000e+01   6.0752958e-05   4.4426276e-02   1.6041668e-01   9.6002636e-01   3.5604613e-01   1.9036910e-03
   2.1000000e+01   4.0310534e-05   2.9693197e-02   1.9320805e-01   9.6203342e-01   5.3367570e-01   9.6692142e-04
   2.2000000e+01   2.3159509e-05   1.5780814e-01   4.8463923e-01   8.6933653e-01   4.7044029e-01   6.1410717e-04
   2.3000000e+01   1.1455045e-05   3.9281210e-02   3.0796852e-01   9.0246199e-01   3.1064134e-01   4.4952227e-04
   2.4000000e+01   9.7533303e-06   6.4774502e-02   3.2044726e-01   9.5590799e-01   4.5222911e-01   2.6208819e-04
   2.5000000e+01   8.7169711e-06   2.0348949e-01   6.0466617e-01   9.6383562e-01   4.0468147e-01   1.6234121e-04
   2.6000000e+01   6.4688666e-06   2.2395939e-01   6.4457526e-01   9.6288667e-01   5.6026412e-01   7.8690148e-05
   2.7000000e+01   3.4908169e-06   2.7017414e-02   2.2144265e-01   9.8540483e-01   8.8409804e-01   1.5587877e-05
   2.8000000e+01   1.3830981e-06   7.9781140e-02   2.5893348e-01   9.1098154e-01   8.1596396e-01   6.5975765e-06
   2.9000000e+01   5.3569026e-07   2.9606468e-01   8.4835819e-01   5.6180193e-01   7.3639867e-01   5.5782211e-06
   3.0000000e+01   3.5000871e-07   3.2544059e-01   9.3219364e-01   1.6904817e-01   3.6790001e-01   5.6087197e-06
   3.1000000e+01   1.9210187e-07   2.8595544e-01   8.2329270e-01   5.5387931e-01   2.5913284e-01   4.9537830e-06
   3.2000000e+01   7.7330220e-08   6.1450411e-02   2.0521866e-01   9.1414650e-01   3.3741615e-01   3.4921678e-06
   3.3000000e+01   6.7731297e-08   1.2853179e-01   4.5150428e-01   9.1342524e-01   3.3187178e-01   2.4788458e-06
   3.4000000e+01   6.6328421e-08   1.1814815e-01   3.8373914e-01   9.4278410e-01   2.7440541e-01   1.8514974e-06
   3.5000000e+01   4.8996565e-08   2.2222656e-02   2.7405563e-01   9.9360841e-01   6.8180414e-01   6.1397237e-07
   3.6000000e+01   4.4788563e-08   2.7447072e-02   2.9685450e-01   9.8128442e-01   9.8550786e-01   1.1825739e-07
   3.7000000e+01   1.1320844e-08   3.0888134e-01   8.8532708e-01   6.0769947e-01   8.4169967e-01   9.7908081e-08
   3.8000000e+01   6.1186528e-09   3.1927647e-01   9.2084604e-01  -1.6933683e-01   4.5960294e-01   1.1446833e-07
   3.9000000e+01   3.2888077e-09   1.6190180e-01   4.6372330e-01   5.5136512e-01   1.6347742e-01   1.0531419e-07
   4.0000000e+01   2.9415137e-09   1.2451538e-01   3.7785774e-01   9.3920005e-01   3.1541415e-01   7.4988739e-08
   4.1000000e+01   2.7462267e-09   1.5128403e-01   4.9818042e-01   9.7262456e-01   4.6562797e-01   4.1822411e-08
   4.2000000e+01   1.2226777e-09   4.6439763e-02   1.7094798e-01   9.7132668e-01   6.3814441e-01   1.7118343e-08
   4.3000000e+01   3.7332636e-10   7.8948287e-02   2.8936882e-01   9.1237948e-01   5.1316824e-01   9.7879400e-09
   4.4000000e+01   2.2695384e-10   1.6772150e-01   4.9991743e-01   7.9909489e-01   2.4623099e-01   7.9944515e-09
   4.5000000e+01   1.8833448e-10   1.3689093e-01   4.0276328e-01   8.3625136e-01   1.6913248e-01   6.9036672e-09
   4.6000000e+01   1.6827865e-10   1.3523255e-01   3.9698684e-01   9.5637761e-01   2.7703111e-01   5.1052305e-09
   4.7000000e+01   1.7369061e-10   2.1603385e-01   6.3324019e-01   9.7373689e-01   3.7865595e-01   3.2527882e-09
   4.8000000e+01   1.3211699e-10   1.4060630e-01   4.1138902e-01   9.8614270e-01   5.9941480e-01   1.3688058e-09
   4.9000000e+01   4.1659741e-11   1.7625408e-02   2.4677886e-01   9.9372077e-01   1.0492866e+00   1.7099988e-10
   5.0000000e+01   1.8391197e-11   1.2454361e-01   3.8464075e-01   9.2775814e-01   7.4700838e-01   7.0905281e-11
   5.1000000e+01   4.4503061e-12   2.4459123e-01   6.9362636e-01   9.0403657e-01   8.1627643e-01   3.0941059e-11
   5.2000000e+01   2.9670692e-12   3.5877503e-01   1.0436952e+00   4.8151842e-01   4.4480131e-01   2.7141645e-11
   5.3000000e+01   1.0419878e-12   5.8946476e-02   1.6958399e-01   8.7528996e-01   5.6944669e-01   1.5530329e-11
   5.4000000e+01   5.2489270e-13   7.2350706e-02   2.1155346e-01   9.2154394e-01   5.1569324e-01   8.7228890e-12
   5.5000000e+01   1.9323370e-13   6.2541182e-02   2.2345312e-01   9.1646478e-01   4.5532874e-01   5.3255228e-12


==> data/quadratic_n16__l5_5_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.2647482e-02   1.3947595e-01   1.2783053e+00  -9.9703409e-02   9.6469105e-02   2.9473923e+00
   3.0000000e+00   1.4607963e-02   1.4222691e-01   1.2960324e+00   2.7603007e-01   2.7510439e-02   2.9260487e+00
   4.0000000e+00   1.3406560e-02   5.6546573e-02   5.0592778e-01   2.8724045e-01   9.0243903e-02   2.8614012e+00
   5.0000000e+00   2.1388164e-02   1.9296571e-02   2.2539444e-01   2.3982473e-01   1.1611259e-01   2.8003585e+00
   6.0000000e+00   4.2199252e-03   1.8557631e-02   1.6710685e-01   1.4898110e-01   4.6681222e-02   2.7838858e+00
   7.0000000e+00   3.2466729e-03   2.8858916e-02   2.4772447e-01   2.6351760e-01   3.9209737e-02   2.7571328e+00
   8.0000000e+00   1.3545885e-02   7.0283384e-03   5.9887749e-01   3.0288479e-01   7.3102473e-02   2.7029194e+00
   9.0000000e+00   1.0169093e-02   6.4175731e-03   5.5764865e-01   2.4456663e-01   1.0570621e+00   2.6648778e+00
   1.0000000e+01   3.4550774e-03   4.9764750e-03   2.7927354e-01   1.8315989e-01   8.0301857e-01   2.6436525e+00
   1.1000000e+01   7.9481133e-03   8.7777917e-03   1.2799213e-01   1.5975985e-01   4.4984162e-02   2.6272775e+00
   1.2000000e+01   3.4051642e-03   1.9839999e-02   1.8457955e-01  -6.0688778e-02   3.5909584e-02   2.6346867e+00
   1.3000000e+01   1.4295131e-03   2.1855939e-02   1.9082970e-01  -1.5564559e-03   3.3740293e-02   2.6351307e+00
   1.4000000e+01   2.6289692e-03   1.6854154e-02   3.3624903e-01   2.1818002e-01   1.0012439e-01   2.6215300e+00
   1.5000000e+01   2.1140237e-03   3.1324167e-03   5.3798453e-01   2.0841785e-01   5.1488533e-01   2.6130644e+00
   1.6000000e+01   2.5050825e-03   3.6269244e-03   2.5989628e-01   2.3257872e-01   3.8497187e-01   2.5991610e+00
   1.7000000e+01   3.4178217e-03   6.7385447e-03   7.7045021e-02   2.6014500e-01   6.5529325e-02   2.5601404e+00
   1.8000000e+01   1.6325562e-03   3.1329109e-03   1.5818967e-01   2.4455996e-01   4.4399076e-01   2.5436992e+00
   1.9000000e+01   2.8438555e-03   4.6193137e-03   1.3901913e-01   2.4976332e-01   6.8963610e-02   2.5232219e+00
   2.0000000e+01   3.7475026e-03   3.9261812e-03   2.9635706e-01   2.0167103e-01   4.3327118e-01   2.4992493e+00
   2.1000000e+01   2.4258496e-03   2.1611000e-03   5.7444759e-01   1.7535671e-01   4.8927114e-01   2.4928323e+00
   2.2000000e+01   1.9776066e-03   9.6411674e-03   3.3189738e-01   1.5815864e-01   1.4514550e-01   2.4860802e+00
   2.3000000e+01   1.5160992e-03   9.8357701e-03   1.1170986e-01   2.6056209e-02   3.5554842e-02   2.4853483e+00
   2.4000000e+01   1.2957086e-03   3.2760016e-03   2.0524124e-01   1.3365995e-02   7.1102161e-02   2.4851513e+00
   2.5000000e+01   2.5370890e-03   1.2495330e-02   1.4172553e-01   1.8975806e-01   3.1087631e-02   2.4716553e+00
   2.6000000e+01   1.7698573e-03   5.0946489e-03   2.5286882e-01   2.4649631e-01   1.5749947e-01   2.4601127e+00
   2.7000000e+01   2.9165575e-03   3.2023535e-03   4.3457477e-01   2.7504127e-01   4.8410043e-01   2.4501378e+00
   2.8000000e+01   3.1571412e-03   5.9074405e-03   3.0744322e-01   3.2291317e-01   2.6924782e-01   2.4247661e+00
   2.9000000e+01   1.4813022e-03   3.9722482e-03   7.0767267e-02   2.7744051e-01   4.6787456e-01   2.3618491e+00
   3.0000000e+01   1.8364931e-03   9.0259822e-04   1.6037312e-01   2.0106273e-01   7.2544654e-01   2.3516684e+00
   3.1000000e+01   4.7140659e-04   4.5834720e-03   7.3977613e-02   2.0288062e-01   1.1974037e-01   2.3384024e+00
   3.2000000e+01   1.6581485e-03   1.7977482e-03   2.9362678e-01   8.9687837e-02   1.8957833e-01   2.3360805e+00
   3.3000000e+01   6.3113911e-04   3.5977035e-03   4.6407125e-01   1.4617114e-01   9.7651620e-02   2.3340390e+00
   3.4000000e+01   2.2925323e-03   9.1001622e-03   3.6235967e-01  -1.5201602e-01   7.8623867e-02   2.3497381e+00
   3.5000000e+01   5.2871503e-04   9.4822231e-04   2.3266755e-01  -1.6812026e-01   2.8169392e+00   2.3693200e+00
   3.6000000e+01   6.8890614e-04   1.0717502e-03   1.5183101e-01   2.0462489e-01   6.9328168e-02   2.3672406e+00
   3.7000000e+01   6.1565984e-04   1.5451695e-02   1.3688491e-01   2.6528713e-01   2.6933117e-02   2.3511305e+00
   3.8000000e+01   4.4396710e-04   1.2379970e-03   2.6151740e-01   1.9767972e-01   3.3406572e-01   2.3464018e+00
   3.9000000e+01   4.9725133e-04   1.0478181e-03   5.2258013e-01   1.8830763e-01   3.4006621e-01   2.3452359e+00
   4.0000000e+01   6.4488316e-04   7.2885266e-03   2.7459626e-01  -1.0561361e-02   1.4543333e-02   2.3454780e+00
   4.1000000e+01   3.2282604e-04   2.7792426e-03   1.4017203e-01   3.4356030e-02   2.2130231e-01   2.3445877e+00
   4.2000000e+01   8.1571651e-04   1.2828610e-03   1.6991027e-01   3.9602859e-01   1.4096151e-01   2.3364843e+00
   4.3000000e+01   9.4878438e-04   4.1694060e-03   3.9272602e-02   4.3371408e-01   1.0153319e-01   2.2437990e+00
   4.4000000e+01   1.1624733e-03   3.3977768e-04   2.4062268e-01   2.8668595e-01   2.7067428e+00   2.2306595e+00
   4.5000000e+01   1.4599554e-03   6.6083667e-04   5.0527162e-01   3.2282418e-01   2.5017543e+00   2.2169690e+00
   4.6000000e+01   2.3330841e-03   1.8544507e-03   3.3666907e-01   1.9544812e-01   7.8335648e-02   2.2016450e+00
   4.7000000e+01   1.1678639e-03   1.7244895e-03   2.2429381e-01   1.9444901e-01   1.1675708e+00   2.1874446e+00
   4.8000000e+01   9.2949610e-04   2.5762138e-03   1.6917057e-01   2.0722487e-01   1.6952708e-01   2.1701292e+00
   4.9000000e+01   4.4839660e-04   1.3180736e-03   1.6486923e-01   2.1108401e-01   2.2218988e-01   2.1669986e+00
   5.0000000e+01   1.2881465e-03   5.1163652e-03   2.1646619e-01   1.9207687e-01   4.6629493e-02   2.1578640e+00
   5.1000000e+01   4.8419722e-04   1.2074974e-03   5.8907301e-01   2.9622673e-01   6.1666476e-01   2.1548074e+00
   5.2000000e+01   9.1407818e-04   5.8757164e-03   2.6618222e-01  -2.4465503e-01   5.1913391e-02   2.1618194e+00
   5.3000000e+01   4.1791776e-04   2.0373923e-03   2.6482676e-01  -2.1636995e-01   3.9188118e-01   2.1677018e+00
   5.4000000e+01   2.8201492e-04   3.0157354e-03   5.7030455e-02  -1.1949355e-02   7.3069909e-02   2.1685364e+00
   5.5000000e+01   3.1391859e-04   8.3148901e-04   1.7760765e-01   1.0162939e-01   1.2100989e-01   2.1677184e+00
   5.6000000e+01   4.9915047e-04   8.9781312e-03   1.2404991e-01   1.0132184e-01   2.0066524e-02   2.1656228e+00
   5.7000000e+01   2.3952819e-04   3.1077615e-03   6.0755795e-01  -8.0901848e-02   3.9732037e-02   2.1658420e+00
   5.8000000e+01   2.4842746e-04   2.1409642e-02   2.4261130e-01   1.6814860e-01   7.4942568e-03   2.1631719e+00
   5.9000000e+01   2.9911955e-04   2.1544988e-03   4.2233913e-01   5.1682877e-02   8.8224355e-02   2.1628719e+00
   6.0000000e+01   1.5668186e-04   5.2658537e-03   9.3237595e-02   9.7487541e-02   2.7000453e-02   2.1614974e+00
   6.1000000e+01   2.7728533e-04   1.7661240e-03   1.8516414e-01   3.9234377e-01   3.2495380e-02   2.1349175e+00
   6.2000000e+01   4.6234008e-04   4.3955683e-04   3.1147581e-01   3.7698065e-01   5.3589474e-01   2.1315640e+00
   6.3000000e+01   3.6934757e-04   3.9458441e-03   6.5462824e-01   4.6391572e-01   2.8900428e-02   2.1297806e+00
   6.4000000e+01   3.8762279e-04   6.8173424e-03   7.0902835e-02   4.2654245e-01   5.2273670e-02   2.0847263e+00
   6.5000000e+01   4.1545701e-04   3.0436821e-04   3.5171704e-01   4.5360156e-01   2.0694426e-01   2.0726348e+00
   6.6000000e+01   3.5234305e-04   1.1123655e-03   3.1110799e-01   2.5007970e-01   2.1059322e-01   2.0709398e+00
   6.7000000e+01   1.1823398e-04   5.9625554e-03   6.3404363e-02  -3.1216931e-01   1.5728981e-02   2.0813384e+00
   6.8000000e+01   2.9292516e-04   7.5727011e-04   2.4293309e-01   2.1739984e-01   4.5889586e-02   2.0787755e+00
   6.9000000e+01   7.7518391e-04   4.0996180e-03   7.9436965e-01   1.1958543e-01   2.8317819e-02   2.0779084e+00
   7.0000000e+01   3.6353985e-04   7.5465050e-03   1.9835910e-01   6.7999196e-02   6.8074639e-02   2.0767810e+00
   7.1000000e+01   2.0275082e-04   1.8028655e-03   1.4984556e-01   5.0569132e-01   6.7476570e-02   2.0422435e+00
   7.2000000e+01   4.6714203e-04   4.7022157e-04   4.5271072e-01   5.3700970e-01   3.2627325e-01   2.0366714e+00
   7.3000000e+01   1.0484736e-03   1.6138113e-03   5.6107063e-02   5.3123939e-01   5.7793902e-01   1.8968004e+00
   7.4000000e+01   1.5749623e-03   6.9919832e-05   3.0792803e-01   4.4196688e-01   9.1492485e+00   1.8409001e+00
   7.5000000e+01   6.8180755e-04   2.0290027e-04   5.4817867e-01   3.8193890e-01   3.4672356e+01   1.7969831e+00
   7.6000000e+01   4.2974367e-04   2.0995790e-04   2.3228512e-01   2.5872817e-01   8.2915556e-01   1.7940066e+00
   7.7000000e+01   5.6803826e-04   1.5268048e-03   6.6143954e-02  -1.7523049e-01   1.3322758e-01   1.7994823e+00
   7.8000000e+01   7.8606940e-04   1.2271513e-03   4.5198658e-01  -2.7709233e-01   1.4255336e-01   1.8391561e+00
   7.9000000e+01   4.2417163e-04   1.5590024e-04   3.9534392e-01  -3.4874435e-01   1.2845505e+01   1.8557519e+00
   8.0000000e+01   6.6839508e-04   2.0899362e-04   5.2177035e-01  -2.3403714e-01   1.4327274e+00   1.8769365e+00
   8.1000000e+01   4.0702315e-04   2.7111779e-04   5.6020381e-01  -1.2415825e-01   1.2336381e+00   1.8780809e+00
   8.2000000e+01   5.8022458e-04   1.8575943e-03   3.2246617e-01   4.8116463e-01   1.9026181e-01   1.8727336e+00
   8.3000000e+01   2.6690669e-04   2.2735825e-03   4.4681765e-02   4.3256496e-01   5.8193307e-02   1.8282347e+00
   8.4000000e+01   5.4391585e-04   1.4986693e-04   1.1920011e-01   4.0383417e-01   1.6792168e+00   1.7916428e+00
   8.5000000e+01   3.0057722e-04   9.1223547e-05   3.4563195e-01   3.7891200e-01   8.2378942e+00   1.7809198e+00
   8.6000000e+01   4.0206071e-04   1.4580259e-04   1.5382698e-01   3.0835509e-01   8.0714816e-01   1.7774890e+00
   8.7000000e+01   2.6667036e-04   1.2873035e-03   5.1522661e-01   4.3683659e-02   5.7620821e-02   1.7774198e+00
   8.8000000e+01   4.3014079e-04   1.0970734e-02   2.9105754e-01  -3.3884454e-01   8.4036077e-02   1.7904177e+00
   8.9000000e+01   8.5652139e-05   1.3228811e-04   2.4266214e-01  -3.5176269e-01   1.2349158e+01   1.8060606e+00
   9.0000000e+01   1.6520079e-04   1.5448071e-04   1.0517397e-01  -2.3630970e-01   4.2115521e-01   1.8118248e+00
   9.1000000e+01   6.7607209e-05   4.1541262e-04   3.2610864e-01  -3.7105635e-01   1.1049228e+00   1.8147410e+00
   9.2000000e+01   1.3413201e-04   2.7756099e-04   1.2496993e-01  -1.0160336e-01   1.4096881e-01   1.8151515e+00
   9.3000000e+01   1.2403984e-04   2.4427646e-03   5.2449939e-01   4.3657501e-01   1.7287101e-02   1.8142962e+00
   9.4000000e+01   1.8233370e-04   4.0256060e-03   1.9493912e-01   4.5126524e-01   1.3638482e-01   1.8005500e+00
   9.5000000e+01   2.7841352e-04   1.1733781e-04   2.7051745e-01   4.7279552e-01   2.3092408e+00   1.7854213e+00
   9.6000000e+01   6.1080021e-04   1.8215202e-04   2.7477403e-02   6.3470121e-01   8.5971735e-01   1.6702354e+00
   9.7000000e+01   1.0433735e-03   1.2564401e-04   3.2683987e-01   6.5146510e-01   1.0756944e+00   1.6342137e+00
   9.8000000e+01   5.3893287e-04   2.4364383e-04   2.0099165e-01   5.9906131e-01   2.2608368e+01   1.4794604e+00
   9.9000000e+01   5.0865262e-04   4.2222911e-05   5.5339813e-01   2.9248224e-01   5.9932802e+00   1.4607024e+00
   1.0000000e+02   3.3488856e-04   3.0266416e-04   6.1467942e-01  -1.0508398e-01   2.1264965e+00   1.4613523e+00
   1.0100000e+02   6.8999243e-04   1.1175597e-03   2.8826830e-01  -3.6922724e-01   1.0459499e+00   1.4796547e+00
   1.0200000e+02   9.0176021e-04   1.5048121e-04   1.5275469e-01  -5.0944120e-01   5.5001165e+00   1.5483070e+00
   1.0300000e+02   6.0431929e-04   8.1426918e-05   3.0055050e-01   3.6218720e-01   4.9749678e+00   1.5376649e+00
   1.0400000e+02   4.6660151e-04   2.9370193e-04   2.2553492e-01  -5.0931924e-01   1.0033602e+01   1.6024159e+00
   1.0500000e+02   4.0067680e-04   7.6910360e-05   6.9469965e-02  -2.4136042e-01   5.8622198e+00   1.6216935e+00
   1.0600000e+02   3.1625367e-04   3.2048140e-04   6.0992147e-01  -3.3656141e-02   1.2038598e+00   1.6219681e+00
   1.0700000e+02   6.0336710e-04   1.5284909e-03   2.5794309e-01   4.9365632e-01   1.0938963e+00   1.5953258e+00
   1.0800000e+02   6.2565555e-04   2.2466561e-04   9.2648907e-02   5.7539575e-01   1.5543944e+00   1.5733505e+00
   1.0900000e+02   4.2659822e-04   3.3058579e-04   2.3526792e-01  -3.9915247e-01   2.0914824e+00   1.5837874e+00
   1.1000000e+02   2.6028432e-04   1.7621180e-04   2.1997015e-01   5.1712645e-01   9.8771145e+00   1.5530685e+00
   1.1100000e+02   2.2508308e-04   1.0020039e-04   6.6433978e-02  -1.3012779e-04   3.2358659e+00   1.5535698e+00
   1.1200000e+02   3.3612498e-04   3.7145726e-04   6.0743687e-01  -2.3970456e-01   1.0216214e+00   1.5550676e+00
   1.1300000e+02   2.1582643e-04   1.2619054e-03   2.5480312e-01  -4.6342851e-01   1.3066825e+00   1.5700334e+00
   1.1400000e+02   3.3318882e-04   2.6079515e-04   7.5313066e-02  -2.2451503e-01   3.8250405e-01   1.5743531e+00
   1.1500000e+02   1.9909090e-04   1.0607720e-03   2.3567713e-01   4.4708670e-01   6.0392777e-01   1.5612953e+00
   1.1600000e+02   2.6553930e-04   1.4062535e-04   2.1268033e-01  -4.6764964e-01   3.3365863e+00   1.5709146e+00
   1.1700000e+02   2.8168903e-04   1.4218943e-04   6.6973523e-02   4.2719428e-01   2.4726895e+00   1.5459610e+00
   1.1800000e+02   1.7073761e-04   1.6187893e-04   6.1141421e-01   4.0652551e-01   4.4332027e+00   1.5432522e+00
   1.1900000e+02   2.4039192e-04   7.8770842e-04   2.5611638e-01   4.6674621e-01   6.7525581e-01   1.5357199e+00
   1.2000000e+02   3.2590076e-04   3.2305239e-04   7.2171633e-02  -2.5270914e-01   7.0672619e-01   1.5446396e+00
   1.2100000e+02   2.7051612e-04   6.6398457e-04   2.5064494e-01  -4.1661164e-01   1.6114835e+00   1.5612433e+00
   1.2200000e+02   2.8260064e-04   1.3434082e-04   2.0908676e-01  -3.2756399e-01   4.0369554e-01   1.5745865e+00
   1.2300000e+02   2.7691934e-04   2.9988401e-04   1.2036449e-01   4.9321009e-01   2.2516882e+00   1.5480140e+00
   1.2400000e+02   3.5923542e-04   3.3059867e-04   6.1473415e-01  -3.6546100e-01   3.1650584e-01   1.5536749e+00
   1.2500000e+02   2.2819004e-04   2.8370065e-04   6.8377175e-01  -3.4244845e-01   1.3048892e+00   1.5564047e+00
   1.2600000e+02   3.4704465e-04   4.3419556e-04   1.1868989e-01   4.8498448e-01   3.7892568e-01   1.5388658e+00
   1.2700000e+02   1.9040430e-04   6.5146099e-04   2.6804588e-01   4.6236627e-01   1.0023787e+00   1.5278713e+00
   1.2800000e+02   2.7401771e-04   2.4079869e-04   2.0699351e-01  -1.6635451e-01   1.4156109e+00   1.5307730e+00
   1.2900000e+02   2.4246495e-04   5.9095474e-04   1.1092599e-01  -4.1299478e-01   8.9092959e-01   1.5488609e+00
   1.3000000e+02   2.8546439e-04   4.1781283e-04   2.1337829e-01   4.2143054e-01   7.4775716e-01   1.5413218e+00
   1.3100000e+02   2.1944300e-04   1.0559136e-04   6.6490767e-01   4.1156647e-01   7.1364981e+00   1.5369320e+00
   1.3200000e+02   2.3331541e-04   2.5820425e-04   7.3710652e-02  -3.9611366e-01   4.2878287e-01   1.5452053e+00
   1.3300000e+02   1.3800671e-04   9.5081957e-04   2.4934804e-01  -4.5331766e-01   4.5756197e-01   1.5502445e+00
   1.3400000e+02   2.4396815e-04   3.3696562e-04   2.2791234e-01   4.0476657e-01   1.6559326e+00   1.5422358e+00
   1.3500000e+02   2.1769002e-04   3.0576502e-04   1.1233751e-01   4.5338495e-01   1.4937769e+00   1.5262529e+00
   1.3600000e+02   2.3306641e-04   4.1044940e-04   1.8166161e-01  -3.5824515e-01   2.5190452e-01   1.5350253e+00
   1.3700000e+02   1.5976249e-04   1.0760470e-04   7.3696999e-01  -3.6695325e-01   5.2566881e+00   1.5364755e+00
   1.3800000e+02   1.3434066e-04   1.0067306e-03   7.1251308e-02   4.5597310e-01   2.3421248e-01   1.5263513e+00
   1.3900000e+02   8.3599289e-05   1.5410938e-04   2.6047078e-01   5.1809230e-01   5.7329215e-01   1.5228207e+00
   1.4000000e+02   2.7504292e-04   5.0347543e-04   2.3713620e-01  -2.9596245e-01   1.0906671e+00   1.5307020e+00
   1.4100000e+02   9.9937677e-05   2.1024412e-04   1.2467644e-01  -3.3896430e-01   1.8975326e+00   1.5385419e+00
   1.4200000e+02   1.4869115e-04   4.1685254e-04   9.6809946e-02   6.6174101e-01   1.5507950e-01   1.5189704e+00
   1.4300000e+02   2.8810341e-04   1.2237602e-04   7.4793806e-01   6.5362693e-01   3.0056064e+00   1.5131571e+00
   1.4400000e+02   2.9523219e-04   6.6098596e-04   7.6300866e-02   8.3142458e-01   4.6841971e-01   1.4403352e+00
   1.4500000e+02   2.6710737e-04   1.9293125e-04   2.4898001e-01   6.3473721e-01   2.3888059e+00   1.3746007e+00
   1.4600000e+02   3.0552343e-04   5.5200518e-05   3.3104557e-01   5.1509231e-01   1.3392507e+01   1.3564303e+00
   1.4700000e+02   2.5101117e-04   1.2463017e-04   1.6475340e-01   7.3728337e-01   1.8432974e+00   1.3420934e+00
   1.4800000e+02   5.2303293e-04   4.8429581e-04   1.4891392e-01   8.0212940e-01   6.1563022e-01   1.2607595e+00
   1.4900000e+02   1.0489397e-03   1.1486971e-04   7.4956692e-01   6.5869450e-01   1.0627698e+01   1.1944074e+00
   1.5000000e+02   2.6375015e-04   1.6190153e-04   4.5131811e-01   2.8497455e-01   2.8949565e+01   1.1769434e+00
   1.5100000e+02   1.8065759e-04   2.2853063e-04   1.0106299e-01   2.5944193e-01   8.5751594e-01   1.1729510e+00
   1.5200000e+02   4.3719586e-04   9.1730471e-04   3.1713899e-01  -6.5345726e-01   4.1608972e-01   1.2560816e+00
   1.5300000e+02   2.4628018e-04   6.7305969e-05   3.7399388e-01  -5.7775275e-01   1.7076096e+01   1.2682986e+00
   1.5400000e+02   4.2363150e-04   1.5886050e-04   1.5444917e-01  -6.9746357e-01   2.1421224e+00   1.2982630e+00
   1.5500000e+02   7.1383060e-04   1.6251953e-04   4.1607415e-01  -4.5500670e-01   2.3473845e+01   1.3264053e+00
   1.5600000e+02   2.1773863e-04   2.2336830e-04   4.4382108e-01  -4.5053334e-02   1.2010505e+01   1.3281709e+00
   1.5700000e+02   3.2448364e-04   2.3923822e-04   8.9020531e-02   3.8232897e-01   1.3959833e-01   1.3194837e+00
   1.5800000e+02   2.1294531e-04   3.3225982e-04   8.5798306e-02   7.9004533e-01   4.3224720e+00   1.2502721e+00
   1.5900000e+02   2.6280816e-04   5.5255859e-05   3.6863735e-01   7.1587924e-01   4.3953365e+00   1.2199060e+00
   1.6000000e+02   2.5068661e-04   4.8021018e-05   3.0131636e-01   7.8181290e-01   1.0707793e+01   1.2000653e+00
   1.6100000e+02   4.5355750e-04   2.8548818e-04   4.5668410e-01   3.7868658e-02   5.1382280e+00   1.1993947e+00
   1.6200000e+02   2.5841637e-04   3.9226356e-04   4.5297555e-01   2.2120991e-01   3.4179501e+00   1.1959543e+00
   1.6300000e+02   3.6489757e-04   1.7815407e-04   1.1864756e-01   8.0434358e-01   2.3837303e+00   1.1604272e+00
   1.6400000e+02   3.0057172e-04   2.1293594e-04   1.3535050e-01  -5.0932279e-01   4.4720194e-01   1.1772776e+00
   1.6500000e+02   3.8803910e-04   2.5180433e-04   2.4566640e-01  -4.0370574e-02   5.5011405e-01   1.1833137e+00
   1.6600000e+02   5.0038602e-04   1.3039631e-04   4.1564097e-01   6.8145696e-01   2.4512018e+00   1.1529066e+00
   1.6700000e+02   2.9925422e-04   3.2556642e-04   5.3317320e-01   7.7101476e-01   2.8401707e+00   1.1430737e+00
   1.6800000e+02   1.1273764e-03   8.6854775e-04   8.2172236e-01   8.8078222e-01   7.4088855e-01   1.0510291e+00
   1.6900000e+02   4.4303140e-04   5.7497505e-05   2.5373575e-01   8.7934939e-01   2.3088570e+02   8.5016316e-01
   1.7000000e+02   3.4322919e-04   1.4809025e-05   8.3100500e-02   7.8448784e-01   5.6679818e+01   7.1213054e-01
   1.7100000e+02   3.9510577e-04   1.5760274e-05   6.3657068e-02   2.0199489e-01   7.5255071e+01   6.9855049e-01
   1.7200000e+02   3.3088120e-04   1.1183196e-04   1.5122904e-01   3.2107886e-01   1.9658367e+00   6.9195960e-01
   1.7300000e+02   3.1059595e-04   5.9447829e-04   3.5182117e-01   6.8034955e-01   1.6582000e+00   6.8589233e-01
   1.7400000e+02   2.4077983e-04   3.9327153e-04   6.4271280e-01  -6.9419389e-01   2.7718473e+01   7.1217126e-01
   1.7500000e+02   1.7751986e-04   4.8698866e-05   2.4860480e-01  -6.9604182e-01   3.3953589e+01   7.4581526e-01
   1.7600000e+02   2.0719999e-04   3.1897203e-05   7.3523298e-02   7.8969873e-01   1.6615808e+01   6.7199061e-01
   1.7700000e+02   2.5387242e-04   2.6129249e-05   9.8773803e-02   6.9235133e-01   5.7784380e+01   6.2189444e-01
   1.7800000e+02   1.7280775e-04   7.2882008e-05   1.0668996e-01  -6.2440525e-01   1.8541881e+01   6.5097121e-01
   1.7900000e+02   1.9416253e-04   9.7565061e-05   3.4385380e-01  -5.4964485e-01   1.5162465e+00   6.5524130e-01
   1.8000000e+02   2.6373834e-04   2.2975427e-04   6.4363721e-01   7.2866641e-01   7.3779723e+00   6.4161139e-01
   1.8100000e+02   1.1548793e-04   8.9312187e-05   3.3123637e-01   6.7850060e-01   3.1598983e+01   6.2834605e-01
   1.8200000e+02   1.3321099e-04   2.3652061e-04   5.1689240e-02  -6.3927275e-01   8.1476669e+00   6.8226209e-01
   1.8300000e+02   1.4800195e-04   1.1399778e-05   9.5874873e-02  -7.3835413e-01   6.8030095e+01   7.1638162e-01
   1.8400000e+02   1.0278418e-04   9.2404531e-05   1.0712140e-01   7.8024910e-01   6.6422110e+00   7.0197514e-01
   1.8500000e+02   1.8094474e-04   1.1329028e-04   3.1179443e-01   8.8049985e-01   7.1222967e-01   6.9510655e-01
   1.8600000e+02   2.2547358e-04   5.5206890e-04   5.6827735e-01  -6.5270196e-01   4.4401587e+00   7.1107943e-01
   1.8700000e+02   1.8578859e-04   7.2922453e-05   3.9736149e-01  -5.0376141e-01   3.0537757e+01   7.2199454e-01
   1.8800000e+02   1.7278886e-04   3.3467709e-04   5.2649729e-02   8.4352188e-01   2.4475748e+00   6.3162268e-01
   1.8900000e+02   1.7168902e-04   1.3969468e-05   9.6663349e-02   7.9703483e-01   3.3674784e+01   5.9903748e-01
   1.9000000e+02   2.4378564e-04   1.0398775e-04   1.0781226e-01  -4.1126365e-01   8.2150932e+00   6.3454353e-01
   1.9100000e+02   2.8274934e-04   4.0583225e-05   2.9464170e-01  -4.2844994e-01   1.7902950e+01   6.4436189e-01
   1.9200000e+02   4.1558072e-04   2.9119798e-04   5.2540484e-01   7.5596024e-01   3.9774265e+00   6.1464847e-01
   1.9300000e+02   2.0632637e-04   1.2763324e-04   6.5441735e-01  -2.8661119e-01   3.2430203e+01   6.2050795e-01
   1.9400000e+02   1.6251920e-04   5.6237543e-04   5.9057366e-02  -7.8390148e-01   2.0619116e+00   6.8499392e-01
   1.9500000e+02   1.4975027e-04   1.3103229e-05   1.1424521e-01  -8.2410477e-01   3.1113015e+01   7.0224475e-01
   1.9600000e+02   2.0541672e-04   1.8139061e-04   1.2225916e-01   8.4210611e-01   6.4227544e+00   6.7283982e-01
   1.9700000e+02   1.7500420e-04   6.5112572e-05   2.7395346e-01   6.3814663e-01   1.8741842e+01   6.6504882e-01
   1.9800000e+02   3.5498616e-04   2.0166765e-04   2.9306192e-01  -6.9190075e-01   8.8962451e+00   6.8124378e-01
   1.9900000e+02   1.1609046e-04   1.9213818e-04   6.5646398e-01   5.6668162e-01   1.4678707e+01   6.7575780e-01
   2.0000000e+02   1.5249353e-04   5.9061140e-04   4.6277985e-02   8.4345460e-01   8.7429953e-01   6.1474863e-01
   2.0100000e+02   1.5361657e-04   9.4234443e-06   1.4675701e-01   8.4131243e-01   3.1972861e+01   5.9868989e-01
   2.0200000e+02   7.9189011e-05   1.5463167e-04   1.2754905e-01  -7.2984467e-01   6.2130303e+00   6.2021740e-01
   2.0300000e+02   1.6108648e-04   7.2386628e-05   2.8411467e-01  -3.7930617e-01   4.2194447e+00   6.2416655e-01
   2.0400000e+02   9.9129950e-05   3.4491275e-04   2.9137644e-01   7.4776731e-01   5.1441675e+00   6.1484426e-01
   2.0500000e+02   8.5412248e-05   2.3954767e-04   6.6054136e-01  -4.9798045e-01   2.9537717e+00   6.1661832e-01
   2.0600000e+02   7.2728622e-05   6.7392716e-04   3.5011161e-02  -7.1274010e-01   8.2707752e-01   6.6356303e-01
   2.0700000e+02   1.0604403e-04   1.7569786e-05   1.0251060e-01  -5.8869775e-01   6.6063744e+00   6.6863928e-01
   2.0800000e+02   1.6986894e-04   1.1621402e-03   1.1759057e-01   8.6876066e-01   5.3726630e-01   6.3002047e-01
   2.0900000e+02   7.3198748e-05   3.6365671e-05   2.7492719e-01   7.8774193e-01   2.2098733e+01   6.1936670e-01
   2.1000000e+02   1.1328203e-04   2.3760899e-04   2.9170652e-01  -7.1406259e-01   6.2284290e-01   6.2152233e-01
   2.1100000e+02   1.4472410e-04   1.3319540e-03   6.6609944e-01   8.3742859e-01   7.4546691e-01   6.1547253e-01
   2.1200000e+02   9.1103955e-05   5.0849011e-04   3.0645534e-02   8.5578383e-01   1.4013333e+00   5.2617458e-01
   2.1300000e+02   8.2499439e-05   1.2601214e-05   1.2311914e-01  -5.0476376e-01   1.4564372e+01   5.2999150e-01
   2.1400000e+02   1.1087338e-04   9.8601163e-04   1.0863158e-01  -7.3514911e-01   1.9650375e+00   5.5435644e-01
   2.1500000e+02   9.4730541e-05   3.3021460e-05   2.7654576e-01  -7.0189527e-01   1.4347353e+01   5.5983550e-01
   2.1600000e+02   1.3697274e-04   2.7856070e-04   2.8490004e-01   8.4809886e-01   1.4787137e+00   5.5436103e-01
   2.1700000e+02   1.0914528e-04   3.2857714e-04   6.7746402e-01  -7.2439085e-01   5.0012618e+00   5.5829612e-01
   2.1800000e+02   5.3923877e-05   9.3642932e-04   2.9269979e-02  -7.5959469e-01   7.2323816e-01   5.9753727e-01
   2.1900000e+02   8.3319842e-05   3.3166130e-05   1.1005493e-01   8.7539234e-01   7.9568377e+00   5.8134856e-01
   2.2000000e+02   1.5031844e-04   1.3476763e-04   1.0816153e-01   8.6021046e-01   7.7299760e+00   5.2217725e-01
   2.2100000e+02   8.2052710e-05   1.4285384e-05   2.8587130e-01   8.2488930e-01   4.6474967e+01   5.1244635e-01
   2.2200000e+02   3.2815430e-04   1.2581712e-04   2.7775981e-01   6.7766712e-01   5.5317974e-01   5.0648507e-01
   2.2300000e+02   2.5321951e-04   1.6608088e-03   6.9563361e-01   8.6526648e-01   2.6835548e+00   4.8822533e-01
   2.2400000e+02   1.3758974e-04   1.9859558e-04   4.1414974e-02   8.5977229e-01   1.1362353e+01   3.5054186e-01
   2.2500000e+02   1.4369851e-04   1.2412389e-05   1.2650830e-01  -4.2742614e-01   3.7183523e+01   3.6215523e-01
   2.2600000e+02   1.3744119e-04   1.3560688e-04   1.0236570e-01  -5.7919420e-01   2.2139521e+01   4.0169489e-01
   2.2700000e+02   1.3090432e-04   2.5432261e-05   2.9365386e-01  -4.5122312e-01   1.5467149e+01   4.0446891e-01
   2.2800000e+02   3.0691393e-04   6.5970278e-04   2.4180430e-01   4.0411505e-01   1.2383555e+00   4.0137008e-01
   2.2900000e+02   1.7785638e-04   2.4551134e-03   6.9992898e-01  -7.9253300e-01   2.3801643e+00   4.1330046e-01
   2.3000000e+02   8.6178236e-05   2.9815545e-04   4.1797957e-02  -7.9513709e-01   5.4876929e+00   4.7162014e-01
   2.3100000e+02   8.5945725e-05   4.3201033e-05   1.0363351e-01   7.7680139e-01   9.7051534e+00   4.5786980e-01
   2.3200000e+02   8.2853305e-05   7.9965547e-05   9.2893525e-02   8.0533975e-01   1.4140477e+01   4.1821047e-01
   2.3300000e+02   8.9170296e-05   1.5496310e-05   2.9922888e-01   7.7265482e-01   3.9324098e+01   4.1203747e-01
   2.3400000e+02   1.6898875e-04   2.2511224e-04   2.3772048e-01   1.9081075e-01   2.3546202e+00   4.1133116e-01
   2.3500000e+02   1.4359169e-04   4.3374605e-03   6.9993904e-01   8.0532502e-01   7.8978052e-01   4.0320049e-01
   2.3600000e+02   6.8170365e-05   3.7702739e-04   4.8164504e-02   8.0213212e-01   2.6591298e+00   3.7685646e-01
   2.3700000e+02   8.0735168e-05   6.4093055e-05   1.0942646e-01  -6.5004777e-01   4.1346333e+00   3.8488077e-01
   2.3800000e+02   1.3942780e-04   6.1187119e-05   8.7229128e-02  -6.8284917e-01   1.8866823e+01   4.2564156e-01
   2.3900000e+02   1.0636655e-04   1.7084441e-05   3.0795846e-01  -7.3537402e-01   2.8224431e+01   4.2997361e-01
   2.4000000e+02   1.4998685e-04   2.3637562e-04   2.3593474e-01   9.5668331e-02   7.1721718e-01   4.2986004e-01
   2.4100000e+02   1.1800457e-04   4.8479166e-03   7.0341167e-01  -8.2233116e-01   4.9139375e-01   4.3530441e-01
   2.4200000e+02   5.6959579e-05   6.9961647e-04   5.1760127e-02  -8.0475006e-01   6.1944801e-01   4.4897836e-01
   2.4300000e+02   1.4894182e-04   1.3523764e-04   1.0336837e-01   8.8625330e-01   5.8612851e-01   4.2010158e-01
   2.4400000e+02   1.5961064e-04   8.5404100e-05   1.1780265e-01   8.8015935e-01   2.0858207e+01   3.6131226e-01
   2.4500000e+02   9.7285175e-05   6.0222068e-05   3.3315590e-01   9.0223542e-01   6.9616722e+00   3.5909759e-01
   2.4600000e+02   1.5793175e-04   2.0784736e-03   2.2548032e-01  -4.5252118e-01   6.2270558e-02   3.6975459e-01
   2.4700000e+02   2.6488963e-04   2.3609805e-04   7.4162945e-01  -5.4145606e-01   1.6519568e+01   3.7634787e-01
   2.4800000e+02   1.7780686e-04   5.7058420e-04   1.2683501e-01  -6.2927533e-01   2.9217241e+00   3.8738965e-01
   2.4900000e+02   1.9447847e-04   2.0782034e-04   1.0607654e-01   9.4093568e-01   2.2931413e+00   3.7435868e-01
   2.5000000e+02   2.1370767e-04   1.0834482e-04   7.2353548e-02   9.0865689e-01   1.1207475e+01   3.1597818e-01
   2.5100000e+02   1.5649501e-04   3.6704409e-05   3.3431887e-01   8.3816941e-01   2.1234640e+01   3.0507783e-01
   2.5200000e+02   7.8143446e-05   3.1180284e-04   1.5889078e-01   7.4442237e-01   2.2432546e+00   2.7472524e-01
   2.5300000e+02   1.2366089e-04   9.1932432e-05   8.1138412e-01  -3.1177208e-01   1.5700750e+01   2.7538915e-01
   2.5400000e+02   1.3193800e-04   2.4007345e-03   1.5565937e-01   3.5555935e-01   1.0152273e-01   2.7416600e-01
   2.5500000e+02   6.6302551e-05   2.6984090e-03   1.1313174e-01   6.1714462e-01   8.1072920e-02   2.6745023e-01
   2.5600000e+02   1.0690962e-04   1.3327690e-03   1.2630413e-01  -8.5223493e-01   2.6110936e-01   2.8247663e-01
   2.5700000e+02   4.3166391e-05   1.6346603e-04   2.9743314e-01  -8.4669526e-01   7.0158624e+00   3.0913469e-01
   2.5800000e+02   5.3138074e-05   1.0862678e-04   2.8951935e-01  -8.0686868e-01   1.5788553e+00   3.0990437e-01
   2.5900000e+02   6.4247336e-05   3.4409849e-03   8.0174504e-01   5.0579341e-01   4.6039045e-02   3.0967910e-01
   2.6000000e+02   3.3558548e-05   2.5970162e-02   2.1981191e-01   8.8034872e-01   4.6225994e-02   2.9715429e-01
   2.6100000e+02   4.1586593e-05   1.0266477e-04   1.6381780e-01   8.5676464e-01   3.7726131e+00   2.8968580e-01
   2.6200000e+02   5.9718220e-05   1.9961942e-04   1.6726562e-01  -5.1986099e-01   3.0232840e-01   2.9111799e-01
   2.6300000e+02   4.7491462e-05   2.1570051e-03   8.6971363e-02   4.8427113e-01   4.9356495e-02   2.8939548e-01
   2.6400000e+02   8.8193440e-05   2.4006523e-03   2.9592343e-01   6.3650234e-02   7.1077668e-02   2.8931650e-01
   2.6500000e+02   7.5432430e-05   5.9864165e-03   7.3409674e-01   9.1802850e-01   1.7119732e-01   2.8647725e-01
   2.6600000e+02   5.2271765e-05   8.2110669e-04   1.3855144e-01   9.0927997e-01   9.4448526e-01   2.7119189e-01
   2.6700000e+02   7.0801060e-05   9.3926644e-05   1.0584736e-01   9.4061110e-01   2.3856764e+00   2.3356110e-01
   2.6800000e+02   4.8885958e-05   6.3844880e-05   1.2717364e-01   4.7647825e-01   1.1157928e+01   2.2888564e-01
   2.6900000e+02   4.9048570e-05   4.4537223e-04   1.3124804e-01   6.8023006e-01   7.2109358e-01   2.2713928e-01
   2.7000000e+02   1.1880860e-04   1.1572246e-03   2.9779091e-01   9.4424658e-01   1.7545124e-01   2.0842756e-01
   2.7100000e+02   2.6179112e-04   7.6272217e-05   8.2108594e-01   9.2301426e-01   7.1491733e+01   1.8190986e-01
   2.7200000e+02   1.1500869e-04   7.3770534e-05   2.7954459e-01   8.9170014e-01   1.8138375e+02   1.5387012e-01
   2.7300000e+02   1.2668160e-04   3.8864324e-05   7.2078041e-02   8.7625400e-01   2.9970964e+01   1.2352607e-01
   2.7400000e+02   1.5489756e-04   4.5908664e-05   7.8056231e-02   8.0336493e-01   5.8897128e+01   8.4902261e-02
   2.7500000e+02   1.5139186e-04   2.8336963e-05   1.3158502e-01   5.0761127e-01   8.3105640e+01   7.4782094e-02
   2.7600000e+02   8.1761155e-05   5.2462501e-05   2.5724833e-01   2.0538289e-01   1.6324232e+02   7.3677963e-02
   2.7700000e+02   1.1056265e-04   1.8526725e-05   6.7878022e-01   1.2394751e-01   9.1673243e+02   7.3479127e-02
   2.7800000e+02   4.8406572e-05   5.7422686e-05   2.7743094e-01  -7.4374629e-02   7.2972401e+01   7.4988808e-02
   2.7900000e+02   1.1381996e-04   1.4816607e-04   8.4084656e-02   2.6102614e-01   4.9869003e+01   7.3028358e-02
   2.8000000e+02   1.0733724e-04   1.0031919e-04   8.1795530e-02   9.4123587e-02   3.9316974e+01   7.4350146e-02
   2.8100000e+02   7.9070853e-05   2.1424456e-04   1.2469845e-01  -1.6322549e-01   2.3056837e+01   7.7668380e-02
   2.8200000e+02   5.8063418e-05   1.0970284e-04   2.4394213e-01  -2.7765244e-01   1.1787326e+01   7.9950062e-02
   2.8300000e+02   5.2758564e-05   3.8689058e-05   6.7944925e-01   3.6011746e-01   1.6851071e+02   7.7823438e-02
   2.8400000e+02   3.9700724e-05   1.0709112e-04   2.5701971e-01   3.7245963e-01   9.9781664e+00   7.5773303e-02
   2.8500000e+02   8.5027205e-05   3.0133099e-04   1.7538504e-01  -1.1639618e-01   2.2782064e+01   7.8494417e-02
   2.8600000e+02   8.2568509e-05   1.1487033e-04   9.2608771e-02   4.4005177e-01   2.7871625e+01   7.2613650e-02
   2.8700000e+02   6.4770862e-05   1.8284508e-04   1.2455400e-01   2.2150647e-01   1.7156217e+01   7.1094159e-02
   2.8800000e+02   4.9665181e-05   8.4514953e-05   2.3254954e-01   7.9210453e-02   3.3663901e+01   7.0968206e-02
   2.8900000e+02   5.4860113e-05   3.2341886e-05   6.9118874e-01   7.4574736e-02   1.6431213e+02   7.0771728e-02
   2.9000000e+02   3.7697780e-05   9.5264420e-05   2.6788649e-01   2.3077752e-03   3.0692602e+01   7.0889002e-02
   2.9100000e+02   6.1983554e-05   4.4687812e-04   2.3248954e-01   5.8916958e-02   1.1024582e+01   7.0792148e-02
   2.9200000e+02   4.0728863e-05   1.3090500e-04   8.8567954e-02  -3.8428689e-02   1.7464650e+01   7.1814899e-02
   2.9300000e+02   3.3167466e-05   3.0745388e-04   1.0802191e-01  -1.2943895e-01   2.7156572e+00   7.2272526e-02
   2.9400000e+02   3.1082944e-05   1.1013268e-04   1.5877386e-01  -1.3682208e-01   5.1670066e+00   7.3299114e-02
   2.9500000e+02   3.7643645e-05   6.2791721e-05   6.3889035e-01   2.1192698e-01   6.1838014e+01   7.2862185e-02
   2.9600000e+02   3.4450509e-05   1.1480265e-04   2.8516347e-01   1.9872737e-01   3.6184132e+01   7.2015915e-02
   2.9700000e+02   4.7217508e-05   1.6040585e-04   2.4717870e-01  -5.2363580e-02   1.1391582e+01   7.2254623e-02
   2.9800000e+02   2.4296493e-05   2.9281654e-04   8.6273456e-02   2.3711395e-01   6.4504663e+00   7.0881807e-02
   2.9900000e+02   2.1488816e-05   2.3480356e-04   1.0727386e-01   1.9789787e-01   1.1092373e+00   7.0436755e-02
   3.0000000e+02   2.7768406e-05   1.6231167e-04   1.2230480e-01   1.0998086e-01   1.1489556e+01   7.0023948e-02
   3.0100000e+02   3.6169018e-05   8.1500613e-05   6.2055528e-01   5.5145665e-02   8.8895575e+00   6.9932015e-02
   3.0200000e+02   1.0409874e-04   1.2706709e-04   2.8101462e-01   4.7148202e-01   3.5339061e+00   6.1706411e-02
   3.0300000e+02   2.8187633e-05   5.7935296e-05   3.1988535e-01   6.1498641e-01   7.4688256e+01   5.6617330e-02
   3.0400000e+02   5.3407561e-05   2.3501527e-04   2.7214649e-01  -2.3247764e-01   2.4412732e+00   5.7158012e-02
   3.0500000e+02   3.8920252e-05   7.3244860e-04   1.3629773e-01   4.3924677e-01   3.0084981e+00   5.3318701e-02
   3.0600000e+02   4.6556497e-05   7.4630206e-05   1.5790237e-01   2.1103667e-01   5.0667686e+01   5.2122557e-02
   3.0700000e+02   6.1715935e-05   1.0205556e-04   6.6049956e-01  -5.0494433e-02   2.3176008e+01   5.2294806e-02
   3.0800000e+02   7.3270281e-05   1.6733957e-04   1.4533091e-01  -3.4878572e-01   4.2328805e+01   6.0536538e-02
   3.0900000e+02   2.4197117e-05   1.2698996e-04   2.1433771e-01  -1.0642759e-01   3.0641937e+01   6.1729599e-02
   3.1000000e+02   3.3260266e-05   2.1792299e-04   2.9143036e-01   2.6314822e-01   2.1664354e+00   6.1594193e-02
   3.1100000e+02   3.1617033e-05   2.6873175e-03   9.5112269e-02   3.7874982e-01   1.5629049e-01   6.0723540e-02
   3.1200000e+02   4.0968452e-05   1.6540169e-03   1.5073579e-01   3.6871167e-01   1.0175850e+00   5.9408152e-02
   3.1300000e+02   6.4315190e-05   8.0338163e-04   6.6103982e-01   1.9478455e-01   2.8761994e+00   5.8946305e-02
   3.1400000e+02   2.8262940e-05   1.9972787e-04   2.3458690e-01   4.3912071e-01   4.1006116e+01   5.5452806e-02
   3.1500000e+02   2.1396236e-05   1.1670613e-04   1.9443702e-01   2.9121921e-01   1.7017222e+01   5.4944366e-02
   3.1600000e+02   4.9228854e-05   2.4928517e-04   2.6567459e-01   2.9614602e-01   4.6899079e-01   5.3392303e-02
   3.1700000e+02   2.1357666e-05   1.0394736e-04   1.6075132e-01   1.7477911e-01   6.1003369e+01   5.2654318e-02
   3.1800000e+02   2.1721408e-05   8.0438084e-05   1.4736642e-01  -4.8150402e-01   9.2374360e+00   5.3118264e-02
   3.1900000e+02   3.0932471e-05   1.9868817e-03   6.1156852e-01  -3.4769280e-01   1.1421159e+00   5.3455240e-02
   3.2000000e+02   1.5641769e-05   3.5511908e-04   1.8263148e-01  -4.7438118e-01   6.0062566e+00   5.4689739e-02
   3.2100000e+02   3.3725384e-05   1.7927875e-04   1.9439802e-01   5.3395306e-01   7.5412850e-01   5.3357902e-02
   3.2200000e+02   4.3632312e-05   3.2114761e-04   1.7893886e-01   3.4473062e-01   8.7563113e+00   5.1301027e-02
   3.2300000e+02   1.7771285e-05   1.5369503e-04   1.8893028e-01   4.2925097e-01   1.2926221e+01   5.0243619e-02
   3.2400000e+02   3.7155228e-05   2.6441392e-04   1.4358873e-01   5.7533632e-01   3.1699445e+00   4.5254947e-02
   3.2500000e+02   4.4124255e-05   4.2820032e-05   6.1631583e-01   5.0297906e-01   5.3627438e+01   4.3066105e-02
   3.2600000e+02   2.0696622e-05   1.3331278e-04   6.0600534e-01   2.7201760e-01   4.8758856e+01   4.2554073e-02
   3.2700000e+02   2.9374198e-05   2.2222904e-04   1.6696706e-01  -2.8055847e-01   6.2558989e+00   4.3183743e-02
   3.2800000e+02   3.0705752e-05   2.4020889e-04   1.6007403e-01  -3.0538888e-01   1.6029974e+01   4.5130087e-02
   3.2900000e+02   1.4651976e-05   1.9184722e-04   2.0096042e-01  -3.3769862e-01   9.2559836e+00   4.5706933e-02
   3.3000000e+02   3.2032887e-05   2.6802424e-04   6.5194483e-02   2.7819732e-02   3.6152359e+00   4.5854731e-02
   3.3100000e+02   3.4256378e-05   1.2086297e-04   2.7623307e-01  -2.9536731e-01   1.8198317e+01   4.6362289e-02
   3.3200000e+02   2.0836902e-05   3.4864198e-04   6.1453616e-01  -7.9253862e-02   8.0795782e+00   4.6426001e-02
   3.3300000e+02   3.6438618e-05   4.4859405e-04   1.5260167e-01   4.6745690e-01   9.3677143e-01   4.5219268e-02
   3.3400000e+02   2.7109427e-05   2.3514087e-04   1.6373268e-01   2.4452505e-01   1.0851485e+01   4.4437609e-02
   3.3500000e+02   1.3906709e-05   2.5858148e-04   2.0801452e-01   3.0732542e-01   4.8254889e+00   4.3951680e-02
   3.3600000e+02   1.5550175e-05   4.3255895e-04   5.7186930e-02   3.6616086e-01   3.9794849e+00   4.2257533e-02
   3.3700000e+02   1.4457818e-05   7.5868239e-05   2.7680932e-01   4.2023051e-01   1.0464829e+01   4.1901907e-02
   3.3800000e+02   1.6058729e-05   3.3268411e-04   6.1781175e-01   2.6714027e-01   4.5665221e+00   4.1708454e-02
   3.3900000e+02   3.1552713e-05   3.4568413e-04   1.3973485e-01  -9.7626998e-02   6.5613375e+00   4.2340309e-02
   3.4000000e+02   3.1067267e-05   2.2861756e-04   1.6219338e-01  -1.1025459e-01   7.9459144e+00   4.2710067e-02
   3.4100000e+02   1.4305002e-05   2.7621656e-04   2.1581666e-01  -1.1776778e-01   7.2898702e+00   4.2870314e-02
   3.4200000e+02   1.9948487e-05   5.1633841e-04   5.4474240e-02   2.2227863e-01   6.5302029e-01   4.2230522e-02
   3.4300000e+02   5.0286830e-05   1.6041122e-04   2.8215807e-01   7.1737883e-01   2.8342339e+00   3.9633033e-02
   3.4400000e+02   4.0147318e-05   4.0509368e-04   6.4969662e-01   7.3214962e-01   1.1171376e+01   3.8384852e-02
   3.4500000e+02   3.2233375e-05   8.6065489e-04   1.4402780e-01   6.9991198e-01   2.9324033e+00   3.6010657e-02
   3.4600000e+02   3.8562550e-05   3.4964485e-04   1.6504791e-01   4.5694602e-01   6.7944078e+00   3.3220483e-02
   3.4700000e+02   1.9799838e-05   9.5667653e-05   2.8341916e-01   2.2104172e-01   4.1613053e+01   3.2729766e-02
   3.4800000e+02   1.7672712e-05   1.6044079e-04   6.1878368e-02  -1.6543855e-02   7.2705652e+00   3.3683682e-02
   3.4900000e+02   3.4783261e-05   4.6574402e-05   2.6736611e-01  -1.1896482e-01   7.1940968e+01   3.4046380e-02
   3.5000000e+02   2.0728005e-05   2.7631722e-04   6.5512581e-01  -3.7707162e-01   1.5789695e+01   3.4456018e-02
   3.5100000e+02   1.4551354e-05   1.0618324e-03   1.3446428e-01  -3.6320958e-01   1.5232355e+00   3.5085029e-02
   3.5200000e+02   1.7076805e-05   2.8264884e-04   1.2089647e-01  -5.1439912e-02   1.4094095e+01   3.5494058e-02
   3.5300000e+02   1.2997451e-05   8.6423809e-05   2.8338178e-01  -1.9309459e-01   2.3825870e+01   3.5849644e-02
   3.5400000e+02   9.1040514e-06   1.7355135e-04   3.9906486e-02   1.9745649e-02   2.8819453e+00   3.5931187e-02
   3.5500000e+02   1.8875527e-05   8.2242327e-05   2.6978296e-01   4.0773428e-01   1.5113928e+01   3.5511926e-02
   3.5600000e+02   1.1122386e-05   1.9099631e-04   6.5189093e-01   5.5635900e-01   1.5435696e+01   3.5216914e-02
   3.5700000e+02   1.1586389e-05   8.0921450e-04   1.3422140e-01   5.8698341e-01   1.0117622e+00   3.4575078e-02
   3.5800000e+02   1.1735296e-05   1.9795443e-04   1.1393306e-01   3.4493608e-01   4.8059412e+00   3.4149038e-02
   3.5900000e+02   4.5894934e-06   8.1588060e-05   2.8901009e-01   3.0304607e-01   2.6279308e+01   3.3893745e-02
   3.6000000e+02   5.5950642e-06   2.1515583e-04   3.7889150e-02   2.1469455e-01   1.6134845e+00   3.3568361e-02
   3.6100000e+02   9.4238357e-06   1.9259626e-04   2.4561906e-01  -2.2124757e-01   3.5450592e+00   3.3786223e-02
   3.6200000e+02   8.6901050e-06   2.0727189e-04   6.5180065e-01  -3.9435863e-01   2.8571645e+00   3.3861019e-02
   3.6300000e+02   7.0983510e-06   1.2273949e-03   1.3266756e-01  -4.1145078e-01   6.8243056e-01   3.4164475e-02
   3.6400000e+02   5.5865319e-06   3.6775683e-04   1.0687800e-01  -1.9759978e-01   7.2355765e-01   3.4325475e-02
   3.6500000e+02   8.4190657e-06   2.3381808e-04   2.9604960e-01  -1.6611270e-01   1.0743014e+00   3.4374505e-02
   3.6600000e+02   9.7447920e-06   1.9601448e-03   4.6423979e-02   4.5518302e-01   2.4865023e-01   3.3456010e-02
   3.6700000e+02   1.0770265e-05   4.0366021e-04   2.4411665e-01   3.1374973e-01   1.4486533e+00   3.3226194e-02
   3.6800000e+02   1.6272161e-05   2.3684094e-04   6.5031631e-01   4.4721616e-01   4.2669715e+00   3.2982241e-02
   3.6900000e+02   7.6497373e-06   5.5369492e-04   1.4655489e-01   4.2614730e-01   3.7670188e+00   3.2202876e-02
   3.7000000e+02   2.1635009e-05   1.2398019e-04   9.9833823e-02   3.2433477e-01   4.2198330e+00   3.1086197e-02
   3.7100000e+02   2.9528834e-05   1.1104198e-04   2.9822464e-01   3.6467005e-01   9.4403859e+00   3.0686728e-02
   3.7200000e+02   1.3216434e-05   1.1150151e-03   6.5942447e-02   2.9447108e-01   1.1679895e+00   3.0103297e-02
   3.7300000e+02   1.2436147e-05   5.6860347e-04   2.3888158e-01   3.7229907e-01   9.1891175e-01   2.9503300e-02
   3.7400000e+02   1.9918571e-05   1.6758720e-04   6.5156453e-01   5.1712023e-01   9.1451525e+00   2.8972326e-02
   3.7500000e+02   1.1496298e-05   3.8528129e-04   2.4541816e-01   4.8714937e-01   9.1630171e+00   2.8020574e-02
   3.7600000e+02   1.8284776e-05   2.9643915e-04   8.8391492e-02  -6.6265454e-02   3.5563663e+00   2.8397442e-02
   3.7700000e+02   1.5535876e-05   6.5928341e-05   2.8369026e-01  -2.9617245e-01   2.3484909e+01   2.8597100e-02
   3.7800000e+02   1.0466188e-05   6.4423829e-04   1.1587194e-01   7.3776164e-02   2.6796693e-01   2.8580431e-02
   3.7900000e+02   1.1919898e-05   1.7802288e-02   2.2042270e-01  -5.0208120e-01   5.6457758e-02   2.9423692e-02
   3.8000000e+02   6.2667895e-06   3.3022379e-04   6.5094036e-01  -5.5244075e-01   3.5524752e+00   2.9536965e-02
   3.8100000e+02   6.6111205e-06   1.5816012e-03   3.2367374e-01   2.0919012e-02   2.4334668e-01   2.9534829e-02
   3.8200000e+02   2.1643164e-06   6.8223341e-03   7.1679427e-02   5.9457704e-01   3.1737891e-02   2.8987289e-02
   3.8300000e+02   1.9383161e-05   1.2103539e-04   3.1056886e-01   7.0097067e-01   4.6604481e-01   2.7829651e-02
   3.8400000e+02   1.3691636e-05   2.1603906e-04   1.5872165e-01   6.8861100e-01   1.7572915e+01   2.5350528e-02
   3.8500000e+02   6.0219268e-06   1.1291345e-04   7.2511897e-02   4.9645333e-01   1.2444029e+01   2.4221659e-02
   3.8600000e+02   1.6075433e-05   1.4353298e-04   5.9124175e-01   2.6840873e-01   1.9205307e+00   2.4036766e-02
   3.8700000e+02   1.2847197e-05   3.0294935e-04   4.6892551e-01   3.6782788e-02   1.6464520e+01   2.4029614e-02
   3.8800000e+02   1.5799491e-05   2.6015008e-04   1.6514147e-01   5.7474925e-01   9.7873111e-01   2.3820305e-02
   3.8900000e+02   1.6159437e-05   1.5012815e-03   2.3855711e-01  -1.1226123e-02   3.4004235e-01   2.4206922e-02
   3.9000000e+02   1.6189265e-05   1.2127299e-04   3.8869151e-01  -1.4944188e-01   6.9848669e+00   2.4439255e-02
   3.9100000e+02   6.0224758e-06   7.2396174e-04   1.8534388e-01   5.4237624e-01   1.3037009e+00   2.4172860e-02
   3.9200000e+02   1.8907961e-05   1.7046176e-03   3.6631350e-01   4.9361491e-01   1.1375732e-01   2.3841017e-02
   3.9300000e+02   7.9016265e-06   7.6458077e-04   5.8860985e-01   8.1543340e-02   1.1197118e+00   2.3824917e-02
   3.9400000e+02   5.5145409e-06   3.9836352e-03   1.3696117e-01   3.2207214e-01   2.6603816e-01   2.3362780e-02
   3.9500000e+02   4.0043334e-06   3.5060091e-04   1.8452159e-01   9.1608389e-02   4.6538066e-01   2.3347830e-02
   3.9600000e+02   3.9339670e-06   6.2018033e-03   2.0408221e-01   4.2852897e-01   3.4255460e-02   2.3262848e-02
   3.9700000e+02   3.3603075e-06   1.7126965e-03   2.0872551e-01   3.5893438e-01   1.7737667e-01   2.3171532e-02
   3.9800000e+02   6.6089669e-06   8.2248494e-04   2.4623947e-01   6.8022018e-01   1.1323882e-01   2.2949686e-02
   3.9900000e+02   4.4561047e-06   1.7462405e-03   6.5832642e-01   5.1808529e-02   3.9890510e-01   2.2942720e-02
   4.0000000e+02   3.6174247e-06   2.0340243e-03   1.0087144e-01   3.7848010e-01   6.9127686e-02   2.2868423e-02
   4.0100000e+02   3.0052125e-06   2.8073355e-03   1.4204019e-01   9.6912793e-02   7.0621774e-02   2.2849742e-02
   4.0200000e+02   2.2763495e-06   1.7411757e-03   2.0468497e-01   4.6403290e-01   2.8266831e-02   2.2557285e-02
   4.0300000e+02   4.4107162e-06   7.6190901e-04   3.2861944e-01   6.3890706e-01   4.8600336e-01   2.2448230e-02
   4.0400000e+02   1.9663942e-05   1.1722045e-03   2.3698736e-01   6.7612925e-01   9.4427344e-01   2.1574567e-02
   4.0500000e+02   1.3500662e-05   3.3327770e-04   6.0031110e-01   5.4607440e-01   1.2172198e+01   2.1031957e-02
   4.0600000e+02   9.1601567e-06   4.2784680e-04   1.2782929e-01   7.3455202e-01   3.6544449e+00   2.0166276e-02
   4.0700000e+02   6.5642707e-06   1.8963695e-04   1.6933161e-01   5.9015596e-01   4.2238607e+00   1.9780844e-02
   4.0800000e+02   7.9989775e-06   4.5405389e-04   6.1636641e-02   6.5591132e-01   4.6690920e-01   1.9043556e-02
   4.0900000e+02   7.4249127e-06   4.1781277e-04   2.8793714e-01   4.4954182e-01   5.3013609e-01   1.8973166e-02
   4.1000000e+02   1.3004504e-05   8.6141917e-03   2.5217350e-01  -2.5444025e-01   4.7076440e-01   1.9287492e-02
   4.1100000e+02   9.5878396e-06   3.3329793e-04   6.1904098e-01  -3.7814680e-01   1.4229631e+01   1.9496511e-02
   4.1200000e+02   4.7256818e-06   4.6952214e-04   1.1553743e-01  -2.4845966e-01   2.1331988e+00   1.9668046e-02
   4.1300000e+02   4.0464350e-06   6.6202912e-04   1.5710149e-01  -4.3436521e-01   9.1152068e-01   1.9791330e-02
   4.1400000e+02   4.1058788e-06   9.2255575e-04   5.9998249e-02  -4.9807765e-01   3.5062083e-01   2.0010882e-02
   4.1500000e+02   5.6607829e-06   1.6502033e-03   2.8478521e-01   2.2634277e-02   1.4055157e-01   2.0009086e-02
   4.1600000e+02   4.1706220e-06   7.0128983e-03   2.1576368e-01   4.4776740e-01   1.6162548e-01   1.9831371e-02
   4.1700000e+02   4.8644078e-06   2.4720519e-04   6.2293022e-01   4.5554551e-01   3.4071449e+00   1.9771602e-02
   4.1800000e+02   1.9907493e-06   4.3607845e-04   1.3672066e-01   3.5749422e-01   8.5816660e-01   1.9678383e-02
   4.1900000e+02   1.9948699e-06   7.4535201e-04   1.5651315e-01   5.2105185e-01   2.0221679e-01   1.9613876e-02
   4.2000000e+02   2.3965367e-06   9.0363450e-04   6.0187441e-02   5.5709143e-01   1.2751127e-01   1.9527227e-02
   4.2100000e+02   3.1184244e-06   3.6600739e-03   2.7377494e-01  -2.1988783e-01   8.2183889e-02   1.9549527e-02
   4.2200000e+02   2.9531268e-06   2.2140596e-03   2.2626142e-01  -3.6683426e-01   1.8153108e-01   1.9631976e-02
   4.2300000e+02   3.0823744e-06   2.4588555e-04   6.1303636e-01  -4.0425919e-01   2.6924012e+00   1.9673937e-02
   4.2400000e+02   1.6005055e-06   5.0598058e-04   1.4368098e-01  -2.1592604e-01   4.2963263e-01   1.9702877e-02
   4.2500000e+02   1.1894337e-06   1.3005918e-03   1.5676024e-01  -3.6884074e-01   1.0584701e-01   1.9727008e-02
   4.2600000e+02   1.1455557e-06   2.0935581e-03   5.2702348e-02   3.4050101e-01   4.3143839e-02   1.9691037e-02
   4.2700000e+02   2.8154538e-06   2.0734460e-03   2.6822774e-01   3.8052180e-01   8.3235306e-02   1.9652286e-02
   4.2800000e+02   2.5311371e-06   1.2950065e-03   2.3323348e-01   4.6072221e-01   3.8345722e-01   1.9544906e-02
   4.2900000e+02   2.1161987e-06   2.2292094e-04   6.0404366e-01   4.6932221e-01   1.7932664e+00   1.9512872e-02
   4.3000000e+02   9.4323417e-07   5.1556467e-04   1.5250348e-01   4.5297422e-01   2.9720692e-01   1.9471993e-02
   4.3100000e+02   1.4188484e-06   1.4484325e-03   1.5645092e-01   6.4128614e-01   4.9969794e-02   1.9433051e-02
   4.3200000e+02   2.3800190e-06   1.8196913e-03   4.6599520e-02   3.9009583e-01   3.3654285e-02   1.9307836e-02
   4.3300000e+02   6.4460048e-06   6.6680319e-04   2.7097768e-01   6.5681769e-01   2.0049256e-01   1.8993517e-02
   4.3400000e+02   8.2997182e-06   5.4814480e-04   3.1747445e-01   7.6748152e-01   2.5976496e+00   1.8408490e-02
   4.3500000e+02   4.1153597e-06   2.9616677e-04   6.8875663e-01   6.3636706e-01   5.4735947e+00   1.8283884e-02
   4.3600000e+02   7.0627456e-06   1.5400098e-03   1.4821688e-01   8.0173161e-01   3.7369544e-01   1.7606547e-02
   4.3700000e+02   5.9967813e-06   2.0573943e-04   1.6179202e-01   8.0223998e-01   5.1121778e+00   1.5441626e-02
   4.3800000e+02   2.2184648e-06   6.8459008e-05   1.5021019e-01   6.8938356e-01   1.7719122e+01   1.5078191e-02
   4.3900000e+02   6.8353839e-06   3.0310445e-04   1.5243228e-01   5.2165488e-01   4.5538318e-01   1.4858836e-02
   4.4000000e+02   9.2394312e-06   8.9217069e-04   2.8978113e-01   1.6718466e-01   6.4746500e-01   1.4811539e-02
   4.4100000e+02   5.6436266e-06   2.2945210e-03   7.1540003e-01   8.2538739e-02   3.7916553e-01   1.4804555e-02
   4.4200000e+02   7.9865790e-06   6.5925520e-03   1.2975177e-01  -6.3184615e-01   1.0899787e-01   1.5327112e-02
   4.4300000e+02   5.0817917e-06   5.5810989e-04   7.6804275e-02  -6.6880424e-01   1.1695112e+00   1.5707273e-02
   4.4400000e+02   3.2017175e-06   8.5236894e-04   1.4714206e-01  -5.1994882e-01   2.1960771e-01   1.5763590e-02
   4.4500000e+02   3.7128286e-06   1.7090324e-03   1.2675396e-01   4.2288629e-01   1.0080116e-01   1.5680628e-02
   4.4600000e+02   5.5252601e-06   1.5511927e-03   2.6084689e-01   5.9200703e-01   5.3747170e-01   1.5526161e-02
   4.4700000e+02   4.8095855e-06   1.0169006e-03   7.2385120e-01   5.6289632e-01   5.4101981e-01   1.5489316e-02
   4.4800000e+02   3.2614071e-06   4.9629507e-03   1.2651364e-01   6.3307411e-01   1.5374988e-01   1.5302594e-02
   4.4900000e+02   1.7975692e-06   1.0307399e-03   8.0374416e-02   6.5901980e-01   2.2997459e-01   1.5158545e-02
   4.5000000e+02   2.5146278e-06   1.6378438e-03   1.4797833e-01   4.9385776e-01   4.4255592e-02   1.5117308e-02
   4.5100000e+02   3.9434923e-06   3.0957747e-03   1.3376432e-01  -4.2208602e-01   5.2551080e-02   1.5202204e-02
   4.5200000e+02   2.6049765e-06   1.2275870e-03   2.7909363e-01  -5.1644574e-01   4.0512847e-01   1.5252125e-02
   4.5300000e+02   1.2794583e-06   1.9019008e-03   7.6315160e-01  -5.1535777e-01   1.2514085e-01   1.5259815e-02
   4.5400000e+02   7.2796689e-07   2.2417730e-02   1.9146857e-01  -9.2912034e-02   5.7486516e-03   1.5268216e-02
   4.5500000e+02   1.2958888e-06   1.2273996e-03   1.7681247e-01   6.8471645e-01   4.5898600e-02   1.5238259e-02
   4.5600000e+02   1.8571766e-06   3.6322839e-03   1.7966114e-01   7.8401107e-01   8.3969266e-03   1.5138150e-02
   4.5700000e+02   4.0747670e-06   6.6123695e-04   1.3071689e-01   7.8582703e-01   1.0232708e+00   1.4760786e-02
   4.5800000e+02   3.3774908e-06   5.5737328e-04   2.8657830e-01   7.1075655e-01   1.2362501e-01   1.4720310e-02
   4.5900000e+02   7.5659628e-06   3.5786639e-03   7.7483334e-01   7.9778293e-01   1.0430119e-01   1.4643869e-02
   4.6000000e+02   6.8255782e-06   2.3412814e-03   1.1297021e-01   7.9684145e-01   3.9839706e-01   1.3510431e-02
   4.6100000e+02   7.2571254e-06   1.7320568e-04   1.6261487e-01   7.7660802e-01   4.7185743e+00   1.3127394e-02
   4.6200000e+02   6.2081579e-06   4.2549349e-04   1.0662188e-01   7.2963403e-01   8.7688827e-01   1.2612056e-02
   4.6300000e+02   4.8299090e-06   4.5933253e-04   1.0162312e-01   7.4113732e-01   3.0859107e+00   1.1739087e-02
   4.6400000e+02   3.4702178e-06   1.0492650e-04   2.8798053e-01   7.0655823e-01   7.1222580e+00   1.1287036e-02
   4.6500000e+02   7.3551087e-06   9.8781881e-05   8.2315134e-01  -5.9204814e-01   1.5291083e+00   1.1327081e-02
   4.6600000e+02   6.6721290e-06   2.4637098e-03   3.2698314e-01  -6.2876821e-01   1.1713776e+00   1.1866033e-02
   4.6700000e+02   5.8126475e-06   3.2509942e-04   3.1382298e-01  -4.9859190e-01   7.3942291e-01   1.2005094e-02
   4.6800000e+02   7.4057294e-06   1.1700230e-03   2.8536924e-01  -3.8844310e-01   3.8347168e-01   1.2061705e-02
   4.6900000e+02   2.4878129e-06   3.3733523e-03   7.3166635e-02  -2.7839651e-01   5.1202690e-02   1.2151293e-02
   4.7000000e+02   4.5615288e-06   2.3637864e-03   1.0051235e-01   7.3985551e-01   8.4953131e-02   1.1774541e-02
   4.7100000e+02   5.9452497e-06   5.9203644e-04   7.6543734e-01   7.1383033e-01   1.4666076e+00   1.1395595e-02
   4.7200000e+02   4.3025226e-06   3.6889172e-04   6.9821678e-01   6.8282315e-01   2.7555040e+00   1.1353806e-02
   4.7300000e+02   5.5339599e-06   2.1909329e-03   1.0755981e-01   7.0582546e-01   9.2667704e-02   1.1169705e-02
   4.7400000e+02   7.9652216e-06   1.5158929e-03   2.8199435e-01   7.4360310e-01   6.1349963e-01   1.0855007e-02
   4.7500000e+02   5.2112440e-06   5.3107539e-04   1.1127920e-01   7.3347115e-01   3.0043240e+00   9.4619897e-03
   4.7600000e+02   4.1641147e-06   7.6481112e-05   1.3968014e-01  -5.0679942e-01   2.0785316e+00   9.5407783e-03
   4.7700000e+02   4.0144575e-06   1.5404382e-03   1.8351794e-01   6.3196050e-01   1.2108509e+00   9.1017021e-03
   4.7800000e+02   4.0572218e-06   8.0958690e-05   6.7665575e-01   5.8739811e-01   5.6916644e+00   8.9843297e-03
   4.7900000e+02   3.1432169e-06   4.4562046e-04   1.1339098e-01   5.8887275e-01   3.4016373e+00   8.4572289e-03
   4.8000000e+02   5.3298904e-06   1.9508798e-04   3.3154545e-01  -4.9260944e-01   8.5732954e+00   8.6002823e-03
   4.8100000e+02   4.6567413e-06   5.3506804e-04   1.5818674e-01  -4.2445239e-01   1.0627080e+00   8.6618618e-03
   4.8200000e+02   3.6145847e-06   1.9537384e-03   9.2687417e-02   3.5375957e-01   9.3107945e-02   8.6267143e-03
   4.8300000e+02   4.6263106e-06   2.8304112e-03   1.6837723e-01  -5.1307316e-01   3.0176158e-01   8.9780191e-03
   4.8400000e+02   2.6242930e-06   1.5806567e-04   6.7562079e-01  -5.6243345e-01   1.6357960e+01   9.0594594e-03
   4.8500000e+02   2.4386088e-06   7.1091102e-04   9.8170993e-02  -1.7910679e-01   4.5962308e-01   9.0836675e-03
   4.8600000e+02   4.3291066e-06   4.4954465e-03   2.8389171e-01   5.9041337e-01   2.0448575e-01   8.9485447e-03
   4.8700000e+02   3.7825310e-06   4.3953564e-04   1.8900053e-01   5.4379535e-01   4.8085973e-01   8.9121617e-03
   4.8800000e+02   2.4953822e-06   5.8496464e-03   1.1863826e-01   4.1572542e-01   3.5964070e-02   8.8467388e-03
   4.8900000e+02   3.7016241e-06   2.1307516e-03   1.0528956e-01   5.6613190e-01   1.3207698e-01   8.6847032e-03
   4.9000000e+02   2.3602293e-06   4.0873164e-04   7.3884923e-01   5.1913099e-01   1.4757900e+00   8.6588184e-03
   4.9100000e+02   1.9683984e-06   3.1357046e-03   1.0583301e-01  -4.4121194e-01   1.7193211e-01   8.7425191e-03
   4.9200000e+02   2.6849565e-06   7.6958677e-04   2.8071305e-01  -3.8009499e-01   2.1021262e-01   8.8323921e-03
   4.9300000e+02   3.4458296e-06   5.8470854e-04   3.2089485e-01   5.9058220e-01   1.0475442e+00   8.7477910e-03
   4.9400000e+02   3.7972880e-06   2.0557480e-03   2.1925227e-01   5.4701868e-01   9.8367236e-02   8.6894192e-03
   4.9500000e+02   1.9080514e-06   2.3656577e-03   1.5063751e-01   5.9604775e-01   3.5720579e-01   8.4638946e-03
   4.9600000e+02   4.4085555e-06   2.8073165e-04   7.0346268e-01   5.4103010e-01   6.1236554e-01   8.3773722e-03
   4.9700000e+02   1.2667433e-06   9.9015856e-04   2.3022511e-01   4.8076757e-02   7.2277068e-01   8.3733570e-03
   4.9800000e+02   3.4883950e-06   2.6197131e-03   9.5390659e-02  -4.4106057e-01   4.3295526e-02   8.5394548e-03
   4.9900000e+02   6.0096546e-06   5.7246002e-04   3.2836308e-01   4.4163911e-01   3.5357322e-01   8.4578088e-03
   5.0000000e+02   4.0145973e-06   2.6644614e-03   1.7520316e-01  -3.2890534e-01   1.7466088e-01   8.4886238e-03
   5.0100000e+02   5.3608085e-06   3.0611928e-03   2.9234142e-01   6.1283307e-01   2.9780709e-01   8.3927260e-03
   5.0200000e+02   4.5365606e-06   1.0466371e-03   4.7795244e-01   5.5607398e-01   2.2399563e+00   8.2330055e-03
   5.0300000e+02   2.6532567e-06   5.8762824e-04   1.9321062e-01   3.6635203e-01   1.5732518e+00   8.1610346e-03
   5.0400000e+02   2.0667435e-06   8.4569003e-04   7.6801414e-02   5.5584925e-01   4.6868518e-01   8.0306126e-03
   5.0500000e+02   3.8120166e-06   5.1289011e-04   3.0571480e-01  -4.5137896e-01   1.3980368e+00   8.0705834e-03
   5.0600000e+02   5.7410508e-07   4.7739078e-03   1.2184603e-01  -2.7984465e-01   1.4264687e-02   8.1035540e-03
   5.0700000e+02   5.3954347e-07   1.9877821e-03   4.2045073e-01   3.0121310e-01   3.9557717e-02   8.0975418e-03
   5.0800000e+02   7.6685768e-07   5.1816879e-03   6.3955986e-01   5.5497567e-01   2.2314315e-02   8.0912798e-03
   5.0900000e+02   1.7207930e-06   3.4153772e-03   2.2653902e-01   5.6351025e-01   6.3614431e-02   8.0194716e-03
   5.1000000e+02   1.8316233e-06   2.7061438e-04   1.1614700e-01   6.1036265e-01   9.0863553e-01   7.9504898e-03
   5.1100000e+02   9.0320865e-07   1.7073416e-04   1.2748751e-01   6.2198130e-01   5.0524033e+00   7.7591911e-03
   5.1200000e+02   1.7740474e-06   9.6958245e-05   2.1394139e-01   6.1107899e-01   2.4081904e+00   7.6708554e-03
   5.1300000e+02   9.9464221e-07   2.8482581e-04   2.2239741e-01   5.8571025e-01   1.4045207e+00   7.4786368e-03
   5.1400000e+02   6.9977445e-07   1.3131566e-04   6.8841125e-01   5.8213857e-01   2.3295393e+00   7.4392258e-03
   5.1500000e+02   1.0208292e-06   3.5235990e-04   8.4066698e-01  -4.5421662e-01   1.2115515e+00   7.4472382e-03
   5.1600000e+02   1.1180428e-06   2.3022511e-03   1.4472087e-01  -4.2964074e-01   1.2724690e-01   7.4988941e-03
   5.1700000e+02   9.3040555e-07   3.2785117e-04   1.3483074e-01  -5.1599512e-01   1.1679819e+00   7.6437212e-03
   5.1800000e+02   1.1063503e-06   7.0962001e-05   1.9872659e-01  -5.3438935e-01   6.5827150e+00   7.6966862e-03
   5.1900000e+02   5.6220632e-07   4.2659903e-04   9.2374239e-02  -3.9683849e-01   5.3500127e-01   7.7224445e-03
   5.2000000e+02   4.7302851e-07   1.0609160e-03   1.6546362e-01  -5.0697235e-01   1.1325768e-01   7.7363369e-03
   5.2100000e+02   1.4985598e-06   1.2655406e-03   7.9980000e-01   5.8897501e-01   6.9293938e-02   7.6970601e-03
   5.2200000e+02   7.3937535e-07   2.2345199e-04   3.0901884e-01   5.9182293e-01   7.1324022e+00   7.5721186e-03
   5.2300000e+02   9.0634749e-07   1.2637802e-04   2.0657066e-01   5.7491093e-01   1.8019475e+00   7.5113405e-03
   5.2400000e+02   6.9254043e-07   8.9055736e-05   1.6948653e-01   5.6980544e-01   3.0500054e+00   7.4859347e-03
   5.2500000e+02   1.0007181e-06   2.5270126e-04   1.0393957e-01   6.1839711e-01   2.4714363e-01   7.4503202e-03
   5.2600000e+02   9.0420982e-07   5.3615312e-04   1.6883352e-01   6.3492319e-01   1.8051792e-01   7.4369955e-03
   5.2700000e+02   1.9648431e-06   1.2496835e-03   5.8934838e-01  -5.0746420e-01   2.8277448e-01   7.4705599e-03
   5.2800000e+02   7.5595777e-07   2.0053534e-04   3.4709256e-01  -4.9904576e-01   8.5410607e+00   7.5335261e-03
   5.2900000e+02   5.1980600e-07   1.5717364e-04   1.5221167e-01  -4.9957979e-01   1.2901256e+00   7.5717455e-03
   5.3000000e+02   8.2636466e-07   1.6279764e-04   1.5873027e-01  -2.6372277e-01   6.2817273e-01   7.5816299e-03
   5.3100000e+02   4.1403308e-07   7.6793528e-04   1.0354373e-01   2.1864923e-01   1.2930362e-01   7.5749905e-03
   5.3200000e+02   4.9821565e-07   3.3943070e-03   1.6833790e-01   7.2984014e-01   1.9191807e-02   7.5617379e-03
   5.3300000e+02   7.4708510e-07   3.0226214e-03   5.2041325e-01   5.7424133e-01   2.3461450e-01   7.5300385e-03
   5.3400000e+02   4.2054376e-07   1.4981513e-04   3.6698598e-01   5.9577940e-01   4.9203251e+00   7.4871513e-03
   5.3500000e+02   1.9150726e-06   1.0411846e-04   1.5577917e-01   8.4881349e-01   4.6979415e-01   6.0660206e-03
   5.3600000e+02   2.2203937e-06   3.3279393e-05   3.0488781e-01   7.3595818e-01   4.3750161e+01   5.8779023e-03
   5.3700000e+02   1.6459436e-06   1.8557195e-04   9.6839956e-02   7.3127077e-01   5.9456912e+00   5.4912271e-03
   5.3800000e+02   2.2027687e-06   4.8220764e-05   1.7740520e-01   6.7256659e-01   3.2278979e+01   5.0516039e-03
   5.3900000e+02   2.5057522e-06   3.4233768e-05   5.1323551e-01   5.7087614e-01   6.3145003e+01   4.7237167e-03
   5.4000000e+02   2.0050834e-06   4.4793434e-05   7.1395148e-01   4.9934897e-01   8.1061397e+01   4.6331870e-03
   5.4100000e+02   2.1358862e-06   2.5128262e-04   2.2115326e-02  -4.4558778e-01   3.0656888e+00   5.0911681e-03
   5.4200000e+02   1.1558482e-06   7.5073497e-05   2.9247572e-01  -6.0209907e-01   2.6887055e+01   5.1727569e-03
   5.4300000e+02   1.9197770e-06   2.9605622e-04   8.6971783e-02  -1.8336133e-01   3.6426179e-01   5.2794787e-03
   5.4400000e+02   1.3150540e-06   1.5080633e-04   1.4215566e-01  -2.9885087e-01   1.8026194e+00   5.3021732e-03
   5.4500000e+02   2.3185469e-06   2.0975988e-03   2.4024106e-01  -5.2930202e-01   4.7871364e-01   5.3878226e-03
   5.4600000e+02   1.2656466e-06   3.0107029e-04   7.5131543e-01  -2.6691980e-01   1.2318355e+00   5.3912970e-03
   5.4700000e+02   3.0285194e-07   2.9002334e-02   2.3068096e-01   5.5005362e-01   5.7609258e-02   5.2268964e-03
   5.4800000e+02   5.5045558e-07   1.3388102e-04   3.0122320e-01  -2.1449565e-01   2.4964472e-01   5.2279921e-03
   5.4900000e+02   1.9117762e-07   2.6791375e-02   2.1372321e-01   6.4831773e-01   9.6705951e-03   5.1953572e-03
   5.5000000e+02   4.5343409e-07   1.1317393e-04   1.9641847e-01   6.9446615e-01   1.6290336e-01   5.1861823e-03
   5.5100000e+02   3.9633830e-07   1.8342851e-03   2.5404487e-01   5.1858503e-01   1.4493999e-01   5.1740396e-03
   5.5200000e+02   3.9314293e-07   7.5684668e-04   6.7113031e-01   6.0395107e-01   6.5990721e-01   5.1659954e-03
   5.5300000e+02   6.7987115e-07   8.5054148e-04   1.3147185e-01   4.6037585e-01   5.9164281e-02   5.1312661e-03
   5.5400000e+02   3.7680400e-07   3.7348801e-04   1.3305710e-01  -2.2230703e-01   2.1426642e-01   5.1635571e-03
   5.5500000e+02   4.2657413e-07   1.1029151e-04   2.0998252e-01  -3.8326027e-01   3.3538008e+00   5.1898595e-03
   5.5600000e+02   6.2891184e-07   1.0278452e-04   1.5381110e-01  -2.3812848e-01   1.8345567e+00   5.2080735e-03
   5.5700000e+02   6.0821864e-07   3.2976625e-04   2.4676939e-01  -2.2401087e-01   1.1552512e+00   5.2299353e-03
   5.5800000e+02   5.0178124e-07   1.6454707e-04   7.5072649e-01  -2.9567518e-01   3.6441002e+00   5.2354685e-03
   5.5900000e+02   4.0570578e-07   7.9712066e-04   9.2483767e-02  -9.5545864e-02   1.5689233e-01   5.2379834e-03
   5.6000000e+02   2.0911428e-07   2.4211899e-03   1.2957904e-01   4.8397380e-01   1.3535082e-01   5.2166825e-03
   5.6100000e+02   5.2846525e-07   1.4751434e-04   1.9689144e-01   4.7461990e-01   1.4507969e+00   5.1888803e-03
   5.6200000e+02   3.3171757e-07   1.2676573e-04   1.3465651e-01   3.7573191e-01   1.2293162e+00   5.1795696e-03
   5.6300000e+02   4.8244073e-07   8.4012674e-04   1.6350494e-01   3.9025389e-01   2.3995294e-01   5.1645363e-03
   5.6400000e+02   3.2338494e-07   2.9559886e-04   7.4262643e-01   4.3046342e-01   7.8767630e-01   5.1611211e-03
   5.6500000e+02   1.7085110e-07   1.5132704e-03   9.0839593e-02  -5.2115115e-02   1.7111883e-02   5.1614117e-03
   5.6600000e+02   1.5543266e-07   1.2865647e-02   1.4507207e-01  -4.0563941e-01   1.2754652e-02   5.1884647e-03
   5.6700000e+02   1.9107665e-07   4.0348628e-05   3.2845306e-01   1.8937157e-01   3.4576008e-01   5.1881332e-03
   5.6800000e+02   1.1357735e-07   3.4287115e-02   2.7342400e-01  -3.4481054e-01   3.9403405e-03   5.1952176e-03
   5.6900000e+02   3.4314872e-07   1.1717941e-04   2.9044620e-01  -3.2945106e-01   1.1703234e+00   5.2110598e-03
   5.7000000e+02   3.7169673e-07   1.8311561e-04   7.9470748e-01  -2.5451632e-01   5.9397041e-01   5.2126017e-03
   5.7100000e+02   5.6446233e-07   2.6007964e-03   1.1509801e-01   1.8884882e-01   1.7295056e-02   5.2083924e-03
   5.7200000e+02   1.0373671e-06   2.3720675e-03   1.1062334e-01   2.1403245e-01   2.1486893e-02   5.1855920e-03
   5.7300000e+02   6.3777602e-07   2.7744594e-04   1.4977070e-01  -2.4889909e-01   7.2286352e+00   5.2661258e-03
   5.7400000e+02   9.3257131e-07   4.4337246e-05   2.6094145e-01   5.7232224e-01   9.3225796e+00   5.2388343e-03
   5.7500000e+02   1.0730524e-06   2.2129323e-04   1.4415715e-01  -2.1326870e-01   2.4884746e+00   5.2614966e-03
   5.7600000e+02   7.6301761e-07   8.5095472e-05   7.8427807e-01  -1.2590357e-01   6.2656785e+00   5.2635475e-03
   5.7700000e+02   5.4522940e-07   8.4298118e-04   1.1257179e-01   2.4499129e-01   2.1562885e-01   5.2549707e-03
   5.7800000e+02   4.9819463e-07   3.8298452e-04   7.5303965e-02   5.9116360e-01   1.7421728e-01   5.1881400e-03
   5.7900000e+02   1.9875425e-07   9.5708646e-05   1.7864321e-01   3.8658269e-01   7.9339998e+00   5.1575934e-03
   5.8000000e+02   6.7778093e-07   1.0177775e-04   2.3113778e-01  -4.5586535e-01   3.2982392e-01   5.1697642e-03
   5.8100000e+02   5.4284934e-07   9.7978357e-04   1.5398396e-01   7.1190432e-01   3.1241322e-01   5.0983947e-03
   5.8200000e+02   1.8224242e-06   1.3938243e-04   7.9168119e-01   6.3332374e-01   4.6121215e+00   4.9840771e-03
   5.8300000e+02   6.6981723e-07   7.3709595e-05   3.8520983e-01   5.3385843e-01   4.5918070e+01   4.8684316e-03
   5.8400000e+02   8.6558837e-07   4.1791249e-05   1.1427352e-01   7.1780681e-01   5.4401157e+00   4.7221062e-03
   5.8500000e+02   9.9547878e-07   9.6909931e-05   1.7425725e-01   6.7423412e-01   1.1781970e+01   4.5783910e-03
   5.8600000e+02   1.1460043e-06   3.8974937e-05   1.9435528e-01   8.8345854e-01   1.3620587e+01   4.4711521e-03
   5.8700000e+02   1.3895340e-06   1.9988599e-04   1.2694021e-01   7.3695339e-01   2.9246945e+00   4.3227815e-03
   5.8800000e+02   1.4025839e-06   1.7570167e-04   5.0230065e-01  -1.9848815e-01   1.8730154e+01   4.3569275e-03
   5.8900000e+02   1.2192293e-06   1.3384992e-04   3.6135136e-01  -1.9270529e-01   1.2570788e+01   4.4031635e-03
   5.9000000e+02   1.8531113e-06   6.0882190e-05   1.1239645e-01   7.1909293e-01   1.0043571e+01   4.1616510e-03
   5.9100000e+02   1.3014187e-06   1.6897429e-04   1.7605671e-01  -1.0077807e-01   1.1536400e+01   4.1847128e-03
   5.9200000e+02   2.6794962e-06   1.2976092e-04   1.8931615e-01   3.8382105e-01   2.6363169e+00   4.1523943e-03
   5.9300000e+02   1.5971838e-06   1.4809263e-03   1.2501167e-01   7.4346950e-01   1.6440005e+00   3.8457865e-03
   5.9400000e+02   1.5082680e-06   1.1774057e-04   5.1250780e-01   5.0951137e-01   2.7353211e+01   3.7944746e-03
   5.9500000e+02   1.6174524e-06   1.1400735e-04   3.6422365e-01   4.2248931e-01   2.6038566e+01   3.7170625e-03
   5.9600000e+02   1.3576451e-06   6.3988427e-05   1.0832471e-01   7.0332749e-02   1.1948458e+01   3.7089002e-03
   5.9700000e+02   1.1261912e-06   5.6564488e-04   1.7306373e-01   3.4155331e-01   1.8776711e+00   3.6731585e-03
   5.9800000e+02   1.6936011e-06   1.2723656e-04   1.8257179e-01  -2.7785868e-01   5.8850505e+00   3.6851129e-03
   5.9900000e+02   1.1207976e-06   1.6717612e-03   1.3022024e-01  -4.7493123e-01   1.6474871e+00   3.8797218e-03
   6.0000000e+02   9.9113117e-07   1.2387543e-04   5.0066473e-01  -3.9414256e-01   5.1750501e+00   3.8953445e-03
   6.0100000e+02   1.2623492e-06   1.5298676e-04   3.6538878e-01  -3.6789126e-01   1.3756681e+01   3.9350525e-03
   6.0200000e+02   1.4564751e-06   8.7619912e-05   1.0757257e-01  -1.2358462e-01   3.5620499e+00   3.9421936e-03
   6.0300000e+02   8.2390249e-07   1.3770424e-03   1.7353077e-01  -3.1693925e-01   3.7110381e-01   3.9721198e-03
   6.0400000e+02   1.0821995e-06   2.3287818e-04   1.6702011e-01   6.6872383e-01   9.1860394e-01   3.9531138e-03
   6.0500000e+02   4.5168993e-07   7.1221450e-04   1.3852339e-01   5.6522893e-01   3.4989229e+00   3.8351031e-03
   6.0600000e+02   5.6314103e-07   1.0855099e-04   5.0033904e-01   4.5381345e-01   5.5062597e+00   3.8165628e-03
   6.0700000e+02   5.5090734e-07   1.4742639e-04   3.6340878e-01   4.4225508e-01   1.0671343e+01   3.7820559e-03
   6.0800000e+02   5.7807813e-07   8.4033069e-05   1.0651690e-01   4.4826006e-01   2.2302050e+00   3.7674017e-03
   6.0900000e+02   3.5621786e-07   7.1944907e-04   1.9585122e-01   2.9651463e-01   1.2806877e+00   3.7457399e-03
   6.1000000e+02   2.2014596e-07   2.3239728e-04   1.5135242e-01  -5.2208314e-01   5.6765928e-01   3.7544393e-03
   6.1100000e+02   3.1826739e-07   1.2251806e-03   1.3738061e-01  -4.0878705e-01   4.5602440e-01   3.7766266e-03
   6.1200000e+02   4.3873627e-07   1.6342497e-04   5.0138653e-01  -4.0030667e-01   4.5652441e+00   3.7902323e-03
   6.1300000e+02   2.7113592e-07   1.8957791e-04   3.6731298e-01  -4.1036039e-01   4.7496594e+00   3.8047959e-03
   6.1400000e+02   3.5423073e-07   1.1448403e-04   1.0652820e-01  -2.6967035e-01   3.2210165e-01   3.8073891e-03
   6.1500000e+02   5.4258693e-07   2.3237162e-03   1.9569653e-01  -2.0549488e-01   2.3547836e-01   3.8192977e-03
   6.1600000e+02   2.9120484e-07   3.6079644e-04   1.5387431e-01   6.3272408e-01   2.9442761e-01   3.8082047e-03
   6.1700000e+02   5.3496949e-07   8.4536906e-04   1.3439786e-01   5.0347352e-01   4.4993567e-01   3.7815291e-03
   6.1800000e+02   4.6439773e-07   1.4514178e-04   5.0379800e-01   4.5003894e-01   5.2484400e+00   3.7642430e-03
   6.1900000e+02   4.1954920e-07   2.0669905e-04   3.6778615e-01   4.6164269e-01   2.5795575e+00   3.7468840e-03
   6.2000000e+02   8.9239693e-07   1.1470314e-04   1.0688985e-01   5.9664982e-01   9.2327199e-01   3.6834044e-03
   6.2100000e+02   9.4493251e-07   2.5693568e-04   2.1076031e-01   3.4815213e-01   3.4542107e+00   3.6499875e-03
   6.2200000e+02   5.4625540e-07   2.9064765e-04   1.6324226e-01   3.2580022e-01   4.7108342e-01   3.6413230e-03
   6.2300000e+02   7.9391911e-07   1.5773411e-03   1.3524026e-01  -1.0717347e-01   2.8603702e-01   3.6488738e-03
   6.2400000e+02   6.0180071e-07   3.9357972e-04   5.0804773e-01  -3.2530142e-01   1.8574405e+00   3.6575718e-03
   6.2500000e+02   7.0339741e-07   3.3288883e-04   3.7057708e-01  -3.3057474e-01   2.1732559e+00   3.6679532e-03
   6.2600000e+02   7.2645018e-07   1.9823598e-04   9.2672881e-02  -3.9794443e-01   1.0963788e+00   3.6805686e-03
   6.2700000e+02   5.7434293e-07   1.5315310e-03   2.1314174e-01  -2.7421712e-01   6.6703192e-01   3.7023419e-03
   6.2800000e+02   2.1365969e-07   3.9371868e-04   1.5699516e-01  -3.0359697e-01   4.1527013e-01   3.7097058e-03
   6.2900000e+02   3.1103865e-07   1.3035409e-03   1.2788488e-01   3.0010388e-01   3.1554724e-01   3.6988923e-03
   6.3000000e+02   3.3965134e-07   4.1089484e-04   5.0633278e-01   3.7684620e-01   4.2245502e-01   3.6943091e-03
   6.3100000e+02   2.7074731e-07   6.3745540e-04   3.6511006e-01   3.8963122e-01   4.0335071e-01   3.6897889e-03
   6.3200000e+02   3.8120877e-07   4.5566874e-04   8.7289984e-02   6.7791096e-01   4.8335142e-02   3.6822415e-03
   6.3300000e+02   4.1223173e-07   2.1402248e-03   2.2000358e-01   3.5246224e-01   3.2075179e-01   3.6693951e-03
   6.3400000e+02   2.3074646e-07   5.0717055e-04   1.7213253e-01   4.3989642e-01   3.3939942e-01   3.6608768e-03
   6.3500000e+02   2.2945331e-07   1.9961238e-03   1.2217520e-01  -1.2151702e-01   6.8464539e-02   3.6648158e-03
   6.3600000e+02   5.4678673e-07   2.1883447e-04   5.2240502e-01  -2.0630820e-01   1.5310567e+00   3.6694004e-03
   6.3700000e+02   2.4083874e-07   5.6662576e-04   3.9199361e-01  -2.0138810e-01   8.6723375e-01   3.6744878e-03
   6.3800000e+02   4.3604671e-07   3.5222824e-04   7.8106272e-02  -8.5470556e-02   3.1093217e-01   3.6812786e-03
   6.3900000e+02   6.3519852e-07   3.1804309e-04   2.2885192e-01  -1.5194582e-01   1.0416910e+00   3.6908581e-03
   6.4000000e+02   2.6661889e-07   2.7559233e-04   2.3362293e-01   5.2608863e-03   3.9092749e-01   3.6908327e-03
   6.4100000e+02   2.3897754e-07   8.7641356e-03   1.2111398e-01   2.1516710e-01   2.2973529e-02   3.6735218e-03
   6.4200000e+02   3.9531832e-07   8.5122245e-05   5.2517858e-01   3.0341100e-01   7.3098996e-01   3.6719339e-03
   6.4300000e+02   1.6289202e-07   7.9859527e-03   4.9685454e-01   2.8556588e-01   1.7577907e-02   3.6707839e-03
   6.4400000e+02   1.4089998e-07   5.3082448e-03   8.6576998e-02  -1.2261151e-01   1.7065102e-02   3.6747557e-03
   6.4500000e+02   6.8107739e-07   3.5693204e-04   2.9264973e-01   7.2297548e-02   8.5506379e-02   3.6667469e-03
   6.4600000e+02   4.4480497e-07   3.6313059e-05   3.6905071e-01   3.8859647e-02   8.6402902e+00   3.6661784e-03
   6.4700000e+02   6.9425131e-07   7.7098534e-04   8.1923155e-02   7.0335600e-01   4.7351798e-02   3.6056550e-03
   6.4800000e+02   7.7802672e-07   2.7986645e-04   3.6420798e-01   1.3026215e-01   1.1322018e+01   3.5883675e-03
   6.4900000e+02   3.1948357e-07   5.9570332e-05   5.1547905e-01   1.6762905e-01   1.3466286e+01   3.5844878e-03
   6.5000000e+02   4.6060102e-07   4.4394946e-04   8.7957749e-02   2.6784075e-01   2.6960121e-01   3.5540394e-03
   6.5100000e+02   4.7382133e-07   9.0392930e-05   1.8997027e-01   5.6041736e-01   2.5201089e+00   3.4775431e-03
   6.5200000e+02   3.3882355e-07   1.5742155e-04   4.2904921e-01   1.1832503e-01   4.5126655e+00   3.4740497e-03
   6.5300000e+02   3.3605545e-07   2.2886270e-04   5.8285740e-02   4.5289972e-01   7.4838479e-01   3.4380158e-03
   6.5400000e+02   3.1572682e-07   5.9751883e-04   3.7474505e-01   4.3614090e-03   7.8522155e-01   3.4379885e-03
   6.5500000e+02   2.8810033e-07   1.2272940e-04   5.1461535e-01   7.3597141e-02   1.5654533e+00   3.4372309e-03
   6.5600000e+02   3.8705677e-07   3.9673421e-04   6.9076707e-02  -4.3667185e-02   5.6063999e-01   3.4445924e-03
   6.5700000e+02   2.6409807e-07   5.4002175e-05   4.9802954e-02  -8.4785654e-02   2.7516411e+00   3.4516594e-03
   6.5800000e+02   3.9071200e-07   1.1096063e-04   4.2291235e-01  -9.3038616e-02   1.3840734e+00   3.4525400e-03
   6.5900000e+02   2.1438518e-07   7.1400057e-04   4.2576275e-02   8.1057700e-02   2.4627545e-01   3.4486392e-03
   6.6000000e+02   6.0022222e-07   7.7410878e-04   3.7726837e-01   2.5962219e-01   6.1553975e-02   3.4352435e-03
   6.6100000e+02   8.0927229e-07   1.5563529e-04   5.2376501e-01   4.8909501e-01   4.2782123e+00   3.4075330e-03
   6.6200000e+02   3.2732700e-07   3.0237689e-04   7.7332468e-02   7.6410017e-01   1.4517739e+00   3.2909201e-03
   6.6300000e+02   1.0948661e-06   1.5564664e-04   7.8986698e-02   5.3975052e-01   8.0346011e-01   2.9864311e-03
   6.6400000e+02   1.5158072e-06   1.7489303e-05   4.4035128e-01   9.0607904e-01   1.7693910e+01   2.9397556e-03
   6.6500000e+02   6.1305510e-07   4.2344982e-04   1.1688185e-01   7.1639973e-01   7.6279313e+00   2.6998341e-03
   6.6600000e+02   1.5288515e-06   4.1479424e-05   3.6329707e-01   1.5936675e-01   1.7345665e+01   2.6767799e-03
   6.6700000e+02   1.0847298e-06   8.0421585e-05   5.2874400e-01   1.4357168e-01   3.7741666e+01   2.6644049e-03
   6.6800000e+02   3.2615349e-07   2.3342344e-04   1.1245178e-01   4.7887675e-01   7.1687595e+00   2.5962528e-03
   6.6900000e+02   8.5905494e-07   1.6553659e-04   3.8411264e-02  -2.2143101e-01   6.7515281e+00   2.7695485e-03
   6.7000000e+02   8.5993943e-07   1.3606291e-05   3.7763331e-01  -7.8672582e-01   3.2880507e+01   2.7870731e-03
   6.7100000e+02   5.1169325e-07   8.0385862e-04   1.1839145e-01  -4.9704567e-01   2.2626530e+00   2.8900883e-03
   6.7200000e+02   4.8517520e-07   6.8439837e-05   3.0626050e-01  -1.8938515e-01   3.0246613e+01   2.9074640e-03
   6.7300000e+02   5.4851635e-07   9.2707413e-05   5.1073549e-01  -2.3676921e-01   1.4186130e+01   2.9172633e-03
   6.7400000e+02   2.6559652e-07   2.6807636e-04   1.1404967e-01  -2.9684563e-01   1.7599863e+00   2.9294208e-03
   6.7500000e+02   5.9881752e-07   3.2919244e-04   3.4605745e-02   5.3164120e-01   2.4974863e+00   2.7140956e-03
   6.7600000e+02   8.7152646e-07   1.3212898e-05   3.8405356e-01   8.4554066e-01   6.0000052e+00   2.6872561e-03
   6.7700000e+02   2.7201692e-07   2.6133027e-04   1.2847051e-01   6.8481874e-01   1.0728322e+01   2.5383247e-03
   6.7800000e+02   8.5504987e-07   4.0951957e-05   3.0310583e-01   4.8650513e-01   1.3434123e+01   2.4762566e-03
   6.7900000e+02   9.4913504e-07   5.7402437e-05   5.2465780e-01   6.1531716e-01   5.2368229e+01   2.4004108e-03
   6.8000000e+02   5.8768761e-07   1.1664842e-04   1.2414900e-01   7.8062469e-01   1.1984453e+01   2.2293973e-03
   6.8100000e+02   8.2794687e-07   6.6760154e-05   3.4724767e-02   6.1272688e-01   6.1119842e+00   1.8354333e-03
   6.8200000e+02   1.0644793e-06   1.5184301e-05   3.7107074e-01   8.9700872e-01   1.9986064e+01   1.8033690e-03
   6.8300000e+02   4.7275435e-07   3.9793946e-04   1.8440089e-01   8.6212457e-01   6.9221398e+00   1.7200005e-03
   6.8400000e+02   9.7054877e-07   1.9173491e-04   2.8112618e-01  -3.8097709e-01   6.7801348e+00   1.7567314e-03
   6.8500000e+02   5.7017923e-07   1.3954344e-04   5.3045512e-01  -6.5358215e-01   2.9266854e+01   1.7899505e-03
   6.8600000e+02   8.8468378e-07   3.6899150e-04   1.3389949e-01  -6.3738114e-01   1.1923701e+00   1.8113883e-03
   6.8700000e+02   1.5976355e-07   4.7917514e-03   3.5061954e-02  -2.8658456e-01   2.2874720e-01   1.9705341e-03
   6.8800000e+02   6.1931082e-07   3.4290903e-05   3.4628375e-01   9.3734674e-01   3.4247173e+00   1.9212024e-03
   6.8900000e+02   4.4867592e-07   1.9082861e-04   2.2473511e-01   9.1278469e-01   1.5174253e+01   1.8178513e-03
   6.9000000e+02   1.3565969e-06   9.4099521e-05   2.7308692e-01   9.3076994e-01   1.3492657e+01   1.4678417e-03
   6.9100000e+02   1.2330680e-06   2.4849307e-05   6.4153135e-01   8.9412341e-01   2.7609578e+02   1.2939477e-03
   6.9200000e+02   7.3275737e-07   8.0327066e-05   1.1666638e-01   7.4558315e-01   3.6427214e+01   1.1631602e-03
   6.9300000e+02   8.6977193e-07   4.8141281e-05   4.8304885e-02   6.6830873e-01   2.0088644e+01   1.0499793e-03
   6.9400000e+02   9.4598133e-07   5.1444200e-05   3.0560261e-01   7.0905212e-01   8.2496521e+00   9.5877579e-04
   6.9500000e+02   6.9666008e-07   9.1869252e-05   3.2790770e-01   6.1621794e-01   6.1771791e+01   9.2425862e-04
   6.9600000e+02   1.1684027e-06   1.6047399e-04   2.0101481e-01  -7.0216231e-01   3.3797071e+01   1.0136669e-03
   6.9700000e+02   3.3123855e-07   7.4875780e-05   6.1651352e-01  -7.5645056e-01   1.5767818e+02   1.0739167e-03
   6.9800000e+02   3.4504884e-07   1.8132938e-04   1.1348015e-01  -5.2912672e-01   3.9651269e+00   1.1105580e-03
   6.9900000e+02   3.4919397e-07   1.0747786e-04   5.8100308e-02   9.5711441e-02   3.8271619e+00   1.1061787e-03
   7.0000000e+02   3.8907775e-07   3.1732039e-04   1.5411109e-01  -6.2065374e-01   9.6895796e+00   1.1600104e-03
   7.0100000e+02   3.4756471e-07   7.0679235e-05   3.2364595e-01  -6.1595103e-01   1.2076624e+01   1.1770610e-03
   7.0200000e+02   4.0841931e-07   1.4054336e-04   1.9900560e-01   8.3265249e-01   1.0498296e+01   1.1371831e-03
   7.0300000e+02   2.6012549e-07   2.2849987e-04   6.2537763e-01   8.1947492e-01   8.1203256e+00   1.1224508e-03
   7.0400000e+02   2.4439693e-07   4.2069530e-04   1.1905326e-01   1.5058756e-01   2.1772814e+00   1.1173384e-03
   7.0500000e+02   1.8809009e-07   2.4949565e-04   5.6058225e-02  -5.0457684e-01   2.2519231e+00   1.1376823e-03
   7.0600000e+02   3.1479362e-07   3.4106292e-04   1.5040027e-01   8.0012703e-01   3.4200702e+00   1.0896481e-03
   7.0700000e+02   2.3245191e-07   3.6326155e-05   3.1764190e-01   7.5696052e-01   5.4714535e+01   1.0677816e-03
   7.0800000e+02   2.3880641e-07   9.0033625e-05   1.9868438e-01  -7.1117109e-01   3.3890022e+00   1.0728195e-03
   7.0900000e+02   2.1206809e-07   2.8336573e-03   6.2209081e-01  -7.4427731e-01   3.1752861e-01   1.0767869e-03
   7.1000000e+02   1.0309268e-07   2.5115803e-03   1.2157796e-01   6.2930661e-01   3.1723632e-01   1.0634808e-03
   7.1100000e+02   1.3446859e-07   2.4712588e-04   5.5834819e-02   7.6757236e-01   8.7259662e-01   1.0413874e-03
   7.1200000e+02   1.4390412e-07   1.7833216e-04   1.4574347e-01  -7.2142778e-01   4.3756389e+00   1.0673545e-03
   7.1300000e+02   1.8600450e-07   4.4642889e-05   3.1985079e-01  -6.9153855e-01   2.2337341e+01   1.0835862e-03
   7.1400000e+02   5.2710399e-07   1.2617276e-04   1.9559187e-01   8.8446390e-01   8.9835761e-01   1.0567759e-03
   7.1500000e+02   3.0301639e-07   5.7592654e-04   6.4249776e-01   8.8661350e-01   2.3492903e+00   1.0481872e-03
   7.1600000e+02   5.7180100e-07   1.2158259e-03   1.2935520e-01   3.9073712e-02   3.7639697e-01   1.0474201e-03
   7.1700000e+02   3.4672580e-07   4.9971242e-04   5.7548131e-02   8.3746851e-01   1.4636876e+00   9.6859159e-04
   7.1800000e+02   2.8619871e-07   2.0084365e-04   1.5133399e-01   8.7690961e-01   6.8128402e+00   7.9397139e-04
   7.1900000e+02   2.7639997e-07   4.0278525e-05   4.4120331e-01   6.3374519e-01   3.7366352e+00   7.9305412e-04
   7.2000000e+02   1.5661664e-07   1.6324277e-02   1.8174864e-01  -8.0916931e-01   1.1913671e-01   8.7127638e-04
   7.2100000e+02   1.7759999e-07   4.4531695e-05   7.2526596e-01  -7.0651597e-01   5.3185835e+00   8.7287646e-04
   7.2200000e+02   1.3754617e-07   7.1929437e-03   1.4243606e-01   8.5184526e-01   1.2443980e-01   8.4986352e-04
   7.2300000e+02   1.8522641e-07   1.8714025e-04   8.4107888e-02  -1.7965551e-01   5.1398356e-01   8.5242168e-04
   7.2400000e+02   1.6620844e-07   2.4063635e-03   5.7714495e-02   8.8376356e-01   1.6557660e-01   7.9074384e-04
   7.2500000e+02   5.2951325e-07   1.1157902e-04   4.4861365e-01   6.3323673e-01   1.8302458e+00   7.8363289e-04
   7.2600000e+02   2.3769740e-07   2.9453039e-03   1.4802569e-01   6.8030823e-01   3.1781620e-01   7.7312759e-04
   7.2700000e+02   5.6815746e-07   1.1827151e-03   7.1434785e-01   8.7784716e-01   2.9576083e-01   7.4816168e-04
   7.2800000e+02   2.8834380e-07   3.1636529e-04   1.8974811e-01   8.7173838e-01   1.3500174e+01   6.8047321e-04
   7.2900000e+02   3.1109695e-07   6.8386391e-05   1.4708040e-01   8.4489986e-01   1.3051461e+01   6.5142627e-04
   7.3000000e+02   2.8164057e-07   2.9116874e-04   6.4051030e-02   8.1917555e-01   3.6577991e-01   6.3928383e-04
   7.3100000e+02   5.1461133e-07   1.1717599e-03   3.0966566e-01  -7.7756032e-01   6.2598153e-01   6.5891930e-04
   7.3200000e+02   3.5985283e-07   2.3260204e-04   2.0179669e-01  -6.7850666e-01   3.5913175e+00   6.7160046e-04
   7.3300000e+02   2.7167372e-07   3.3348155e-04   6.6367932e-01  -8.4549690e-01   7.7252416e+00   6.8018970e-04
   7.3400000e+02   4.1634139e-07   4.4291967e-04   1.4048836e-01  -7.1776990e-01   2.3816431e+00   7.5615593e-04
   7.3500000e+02   2.4513336e-07   5.8687444e-05   1.6744507e-01  -2.3145386e-01   9.4428674e+00   7.5950494e-04
   7.3600000e+02   3.8057876e-07   1.8157420e-03   5.8036952e-02   9.4567879e-01   2.2395696e-01   6.7963931e-04
   7.3700000e+02   5.1133589e-07   2.3712515e-04   2.7616040e-01   9.2602020e-01   4.2154920e+00   5.9768741e-04
   7.3800000e+02   2.3251116e-07   6.7165224e-05   3.6155770e-01   8.4986366e-01   4.2808762e+01   5.7660260e-04
   7.3900000e+02   7.9626689e-07   4.1549752e-04   6.7219287e-01  -4.4485446e-01   7.4748898e-01   5.8908021e-04
   7.4000000e+02   3.1205716e-07   6.1031285e-04   1.5944642e-01  -1.2377298e-02   7.4607257e+00   5.9391300e-04
   7.4100000e+02   3.5194835e-07   1.3700982e-04   1.6677125e-01   7.4827584e-01   3.4469610e+00   5.8204200e-04
   7.4200000e+02   4.4100673e-07   5.8560247e-04   6.0171796e-02  -3.6364062e-01   1.4184035e+00   6.0272480e-04
   7.4300000e+02   4.3752161e-07   4.9772460e-04   1.0543242e-01  -8.1551302e-01   1.7525512e+00   6.2993428e-04
   7.4400000e+02   3.4790047e-07   1.7192146e-04   3.6918154e-01  -5.2411974e-01   1.0831195e+01   6.3701983e-04
   7.4500000e+02   3.0627274e-07   1.2287337e-03   5.9784559e-01   5.9132262e-01   3.3913221e+00   6.2718739e-04
   7.4600000e+02   2.0306688e-07   5.7472742e-04   1.6409332e-01   2.0699424e-01   2.8562350e+00   6.2199662e-04
   7.4700000e+02   1.6319884e-07   1.6251500e-04   1.6665163e-01  -1.0762302e-01   2.0582062e+00   6.2255467e-04
   7.4800000e+02   1.5091051e-07   4.0665979e-03   5.2732306e-02   4.0682997e-01   1.8760249e-01   6.1125819e-04
   7.4900000e+02   1.5726995e-07   3.3095848e-04   1.2031387e-01  -6.9775781e-01   3.3786564e-01   6.2033355e-04
   7.5000000e+02   3.2932831e-07   7.2851474e-04   3.7778806e-01   7.6110551e-01   5.1557794e-01   6.0525840e-04
   7.5100000e+02   2.7880470e-07   2.4194807e-04   6.6161302e-01   2.9037740e-01   1.4275923e+01   6.0057509e-04
   7.5200000e+02   9.7471700e-08   4.4299999e-04   2.2299090e-01   4.5636415e-01   5.9049445e+00   5.8844771e-04
   7.5300000e+02   4.4975803e-07   1.2875236e-04   1.7330621e-01   9.2923716e-01   4.1021127e+00   5.1910068e-04
   7.5400000e+02   2.7944941e-07   1.1274259e-04   8.9952653e-02   9.0764369e-01   2.1577290e+01   4.4120780e-04
   7.5500000e+02   2.4583283e-07   5.3616810e-05   1.0340630e-01   7.6778639e-01   1.4763354e+01   4.0345602e-04
   7.5600000e+02   2.6500172e-07   2.0026534e-04   3.0660605e-01  -1.1193562e-01   5.3328570e+00   4.0448302e-04
   7.5700000e+02   2.7014505e-07   1.9589447e-03   6.2388873e-01   1.4608194e-01   6.4375347e-01   4.0337467e-04
   7.5800000e+02   2.7484146e-07   9.0544459e-04   2.7619306e-01   2.2063632e-01   2.8128986e+00   3.9983711e-04
   7.5900000e+02   1.8672264e-07   7.6137126e-04   1.2819013e-01  -8.4613272e-01   4.3320225e+00   4.4656959e-04
   7.6000000e+02   1.4590414e-07   1.5753948e-04   8.3702525e-02  -8.4580429e-01   1.7148959e+00   4.6698585e-04
   7.6100000e+02   1.6163748e-07   1.5523180e-04   9.1632979e-02  -4.1895529e-01   3.8523485e+00   4.7304628e-04
   7.6200000e+02   1.6548671e-07   9.8543800e-04   2.9690523e-01   6.1257184e-01   1.1575442e+00   4.6785411e-04
   7.6300000e+02   2.4805905e-07   6.9202925e-04   5.9211423e-01   5.1542684e-01   9.8751826e-01   4.6417448e-04
   7.6400000e+02   1.1286732e-07   3.9429156e-04   3.0274004e-01   6.2726503e-01   1.1623934e+01   4.5125268e-04
   7.6500000e+02   9.0802373e-08   2.3446968e-04   1.2850574e-01   8.7581126e-01   5.9609087e+00   4.3296663e-04
   7.6600000e+02   8.2638624e-08   2.3003013e-04   8.2178226e-02   8.5090342e-01   2.4028595e+00   4.0566243e-04
   7.6700000e+02   7.7143380e-08   6.1219589e-05   8.5236697e-02   7.5677526e-01   1.2859102e+01   3.9046904e-04
   7.6800000e+02   1.1288012e-07   1.8502377e-04   2.9960009e-01  -2.1017210e-01   2.9032142e+00   3.9142366e-04
   7.6900000e+02   1.3818383e-07   2.0287274e-03   5.6404900e-01  -3.3076572e-01   1.8808881e-01   3.9296964e-04
   7.7000000e+02   5.1242693e-08   6.9090660e-04   3.2444487e-01  -3.3972935e-01   1.6928094e+00   3.9476550e-04
   7.7100000e+02   9.0502336e-08   9.7342636e-04   1.3018987e-01  -7.9304944e-01   2.9632298e-01   4.0058834e-04
   7.7200000e+02   5.6269200e-08   5.5480192e-04   9.6727708e-02  -7.7213123e-01   8.9606219e-01   4.0931161e-04
   7.7300000e+02   6.6741972e-08   4.0089251e-04   7.8376461e-02  -6.4243336e-01   6.5801319e-01   4.1476889e-04
   7.7400000e+02   6.7098999e-08   8.4438983e-04   2.9740820e-01   4.1367876e-01   6.8819237e-01   4.1294384e-04
   7.7500000e+02   6.6226888e-08   9.1847930e-04   5.6013847e-01   3.6883963e-01   5.8525567e-01   4.1225117e-04
   7.7600000e+02   4.6485221e-08   6.7891503e-04   3.3085025e-01   4.1099596e-01   8.6838617e-01   4.1110959e-04
   7.7700000e+02   5.7318698e-08   7.5123095e-04   1.1802314e-01   8.2171199e-01   2.5065819e-01   4.0846760e-04
   7.7800000e+02   5.5424012e-08   1.2507021e-03   1.0162014e-01   7.8024375e-01   1.9711165e-01   4.0455357e-04
   7.7900000e+02   6.5051451e-08   9.5761700e-04   6.0007486e-02   5.9488389e-01   1.8248000e-01   4.0182593e-04
   7.8000000e+02   5.8895453e-08   1.7042327e-03   2.9688197e-01  -3.2484899e-01   2.9658167e-01   4.0305112e-04
   7.8100000e+02   5.7428364e-08   1.1189497e-03   5.5064362e-01  -2.1077439e-01   1.1605924e-01   4.0336176e-04
   7.8200000e+02   5.3149421e-08   9.0981875e-04   3.3930503e-01  -1.6748275e-01   4.1666125e-01   4.0380988e-04
   7.8300000e+02   4.9635929e-08   1.2660150e-03   1.1451554e-01  -6.1960816e-02   3.8370753e-02   4.0387104e-04
   7.8400000e+02   7.8288744e-08   8.2019119e-03   1.1371660e-01   3.2700375e-02   1.3080508e-02   4.0379329e-04
   7.8500000e+02   3.5196501e-08   6.6951369e-03   6.9667765e-02   5.3405459e-01   1.3988511e-02   4.0229208e-04
   7.8600000e+02   4.4836021e-08   4.1919976e-03   2.9503149e-01   3.0081245e-01   3.5928250e-02   4.0175230e-04
   7.8700000e+02   7.1982316e-08   1.1058576e-03   5.8779378e-01   2.6860380e-01   3.5617293e-01   4.0115753e-04
   7.8800000e+02   5.1979883e-08   1.0802233e-03   3.7656273e-01   2.6474161e-01   3.5794196e-01   4.0056939e-04
   7.8900000e+02   5.7375226e-08   2.1267184e-03   1.0570826e-01   4.4288133e-01   1.1883286e-02   3.9952102e-04
   7.9000000e+02   5.6913066e-08   4.1425554e-03   1.0086686e-01   8.2982150e-03   2.9636806e-02   3.9950742e-04
   7.9100000e+02   3.1315818e-08   3.3308409e-03   1.0470808e-01   7.6856842e-02   1.4682459e-02   3.9945173e-04
   7.9200000e+02   1.7061903e-08   1.6714591e-02   2.7040219e-01  -1.7375491e-02   3.6010936e-03   3.9947932e-04
   7.9300000e+02   1.7939957e-08   3.4869670e-03   7.2574217e-01   1.1812241e-02   1.0978269e-02   3.9947772e-04
   7.9400000e+02   1.4175012e-08   1.9401959e-02   4.0242086e-01   2.6881618e-01   2.3731250e-03   3.9922392e-04
   7.9500000e+02   2.5233432e-08   1.2732023e-03   4.6293719e-01   3.2821925e-01   4.0337475e-02   3.9914141e-04
   7.9600000e+02   2.9245871e-08   1.1200843e-02   1.1035106e-01   4.6816538e-01   6.5317123e-03   3.9792753e-04
   7.9700000e+02   4.9163780e-08   1.3225142e-03   1.2250728e-01   4.8946268e-01   8.3519445e-02   3.9591072e-04
   7.9800000e+02   7.9073791e-08   7.5574040e-04   1.0274724e-01   4.7088343e-01   1.8021981e-01   3.9383049e-04
   7.9900000e+02   6.2976487e-08   9.4719172e-04   6.9593925e-01   3.3201186e-01   1.4685679e-01   3.9368070e-04
   8.0000000e+02   2.5785095e-08   5.0418592e-03   4.8283842e-02   5.1871387e-01   3.7009760e-02   3.8995161e-04
   8.0100000e+02   8.8677258e-08   7.2802409e-04   4.5647133e-01   4.8545875e-01   7.3026760e-02   3.8909070e-04
   8.0200000e+02   7.9613223e-08   2.1586217e-03   7.6975430e-02   5.7806944e-01   1.5159270e-01   3.8075675e-04
   8.0300000e+02   9.1298352e-08   2.4897061e-04   1.1823064e-01   5.7811952e-01   2.4356127e+00   3.7256731e-04
   8.0400000e+02   1.3731712e-07   2.4769659e-04   9.7746175e-02   5.5180260e-01   2.8241354e+00   3.5548290e-04
   8.0500000e+02   1.1361606e-07   1.4173490e-04   7.1491895e-01   4.5707282e-01   1.6658952e+00   3.5521894e-04
   8.0600000e+02   4.7828658e-08   1.2569316e-02   9.7533539e-02  -2.8262799e-01   2.2557794e-02   3.5756625e-04
   8.0700000e+02   4.4419257e-08   1.7297785e-03   4.4640284e-01  -4.6734400e-01   1.5028471e-01   3.5914812e-04
   8.0800000e+02   3.7940047e-08   2.2938183e-04   1.5285743e-01  -4.6519998e-01   3.7254924e+00   3.6412852e-04
   8.0900000e+02   3.5701284e-08   8.3029235e-05   1.4587157e-01  -4.0295369e-01   7.6419688e-01   3.6500994e-04
   8.1000000e+02   5.2436336e-08   8.1335212e-04   5.5845456e-02   5.3037940e-01   1.0979086e-01   3.6237797e-04
   8.1100000e+02   1.1435323e-07   7.1491055e-04   7.1492607e-01   6.8020910e-01   4.6178901e-02   3.6095838e-04
   8.1200000e+02   7.0179636e-08   1.6126657e-03   1.3786155e-01   6.4935611e-01   9.1230843e-01   3.4794583e-04
   8.1300000e+02   4.9213518e-08   1.6453160e-04   3.9022594e-01   6.2929497e-01   1.9404802e+00   3.4465077e-04
   8.1400000e+02   6.7916398e-08   3.1247993e-04   2.3428107e-01   6.5526731e-01   1.6464523e+00   3.4176224e-04
   8.1500000e+02   6.6102485e-08   5.9155910e-04   1.1617580e-01   6.7736902e-01   1.2147188e-01   3.4001005e-04
   8.1600000e+02   6.9141420e-08   1.8630215e-03   5.2673554e-02   4.2252917e-01   5.4947542e-02   3.3806306e-04
   8.1700000e+02   1.5322655e-07   2.2172027e-03   6.3697769e-01  -2.9248355e-01   3.9776111e-02   3.3830983e-04
   8.1800000e+02   9.9147290e-08   1.9095981e-02   2.1686956e-01  -4.9898087e-01   3.0464008e-02   3.4091039e-04
   8.1900000e+02   5.9242253e-08   3.3810267e-03   3.0006510e-01  -6.2621613e-01   7.8167439e-02   3.4195583e-04
   8.2000000e+02   7.9891297e-08   1.9034556e-03   2.2107018e-01  -6.2421080e-01   1.1883788e-01   3.4274996e-04
   8.2100000e+02   6.0897476e-08   2.6578843e-03   1.0632566e-01  -4.7329104e-01   2.4190006e-02   3.4373584e-04
   8.2200000e+02   2.4347726e-08   3.7328861e-03   8.3289960e-02   2.2418366e-01   2.8570953e-02   3.4319376e-04
   8.2300000e+02   3.8033467e-08   3.8632824e-03   5.4874146e-01   6.2811028e-01   5.0432819e-02   3.4285428e-04
   8.2400000e+02   4.0242088e-08   3.6179507e-03   1.7718246e-01   6.2928432e-01   1.7328921e-01   3.4052978e-04
   8.2500000e+02   3.1793494e-08   8.8287659e-04   3.3435796e-01   6.8984189e-01   9.4601132e-02   3.3983610e-04
   8.2600000e+02   6.6988914e-08   1.1387821e-03   1.7454901e-01   7.1010180e-01   2.0453364e-01   3.3676513e-04
   8.2700000e+02   4.1921905e-08   5.1040839e-04   1.2309353e-01   6.9094221e-01   4.8968867e-01   3.3498995e-04
   8.2800000e+02   4.4572863e-08   8.6414909e-04   9.0345929e-02   5.0247359e-01   8.0273027e-02   3.3414862e-04
   8.2900000e+02   7.4251611e-08   5.0200136e-03   5.5929083e-01  -1.2261381e-01   1.3081072e-02   3.3421605e-04
   8.3000000e+02   4.9741197e-08   1.4429760e-02   2.0165103e-01  -4.9162549e-01   1.8780148e-02   3.3577005e-04
   8.3100000e+02   3.9804411e-08   1.6494805e-03   3.5845897e-01  -4.6128769e-01   5.6642179e-02   3.3604462e-04
   8.3200000e+02   3.2853832e-08   1.2117569e-02   1.7432069e-01  -1.7696133e-01   6.6859733e-03   3.3614447e-04
   8.3300000e+02   7.1565919e-09   1.8128445e-02   1.7018510e-01  -1.8050265e-01   2.0775248e-03   3.3620768e-04
   8.3400000e+02   1.1657841e-08   1.9362719e-02   1.6105125e-01   6.5196312e-01   3.1429546e-03   3.3551971e-04
   8.3500000e+02   6.5167469e-08   7.0707619e-04   6.3302479e-01   7.8563082e-01   2.8275593e-02   3.3458886e-04
   8.3600000e+02   1.6241653e-07   2.3387673e-03   1.7987643e-01   7.9966205e-01   1.1987218e-01   3.1877998e-04
   8.3700000e+02   7.6109723e-08   1.3511111e-04   2.3661214e-01   7.8262159e-01   2.4805666e+01   2.9523251e-04
   8.3800000e+02   1.0251666e-07   5.7321985e-05   2.3093222e-01   7.3718945e-01   2.3662424e+01   2.8532301e-04
   8.3900000e+02   1.3647611e-07   1.6057049e-04   2.3333158e-01   7.2644092e-01   7.3003776e-01   2.8414306e-04
   8.4000000e+02   8.5324471e-08   1.9778972e-03   4.2416037e-02   6.8971960e-01   2.9949287e-01   2.7691341e-04
   8.4100000e+02   5.5729853e-08   2.7433631e-04   6.2515468e-01   7.0278168e-01   2.5606394e+00   2.7594188e-04
   8.4200000e+02   2.0938762e-08   6.0253537e-04   2.5433470e-01  -6.9044715e-01   3.0834463e+00   2.8057268e-04
   8.4300000e+02   5.3206486e-08   1.1889569e-04   1.9374733e-01  -6.8120467e-01   1.7641688e+00   2.8589721e-04
   8.4400000e+02   3.9667046e-08   9.5445186e-05   1.6810197e-01  -4.6425071e-01   1.6571842e+00   2.8676109e-04
   8.4500000e+02   6.4737858e-08   2.8189448e-03   2.0430977e-01  -6.7015546e-02   1.6645500e-02   2.8680169e-04
   8.4600000e+02   1.2262786e-08   2.2248432e-02   1.7504689e-01   7.2087840e-01   2.1032813e-02   2.8248412e-04
   8.4700000e+02   3.5131916e-08   2.2160074e-04   5.7968343e-01   7.7288416e-01   2.4007637e-01   2.7598463e-04
   8.4800000e+02   5.3961995e-08   2.9567597e-04   7.0073525e-01   1.9490611e-01   2.3681616e-01   2.7593499e-04
   8.4900000e+02   4.9208538e-08   1.7577333e-02   2.6604676e-01   1.5726447e-01   5.8022803e-03   2.7568773e-04
   8.5000000e+02   3.9484663e-08   2.8391517e-03   3.6121043e-01   7.9695615e-01   2.3761874e-01   2.7405904e-04
   8.5100000e+02   5.6756914e-08   1.4738385e-03   1.5040560e-01   7.8391965e-01   2.9428573e-01   2.7012564e-04
   8.5200000e+02   6.8304980e-08   1.9644025e-04   2.4072264e-01   7.8252896e-01   2.9795948e+00   2.6040229e-04
   8.5300000e+02   3.4842073e-08   8.6615941e-05   4.4022874e-01   7.9156954e-01   1.3613949e+01   2.1918493e-04
   8.5400000e+02   3.9664257e-08   2.3466876e-05   6.6411503e-01   6.8630940e-01   4.3824217e+00   2.1886330e-04
   8.5500000e+02   4.7986840e-08   3.1162553e-03   3.3784400e-02  -3.2953969e-01   4.7517562e-02   2.2250722e-04
   8.5600000e+02   9.9287761e-08   6.4743442e-04   3.7150264e-01   7.2588439e-01   7.2053706e-01   2.1889756e-04
   8.5700000e+02   6.4522102e-08   5.5314847e-04   1.4556493e-01  -5.8712062e-01   1.5539246e+00   2.2530285e-04
   8.5800000e+02   8.4473220e-08   3.1760297e-04   2.6910368e-01   2.5157669e-01   4.7637852e-01   2.2488681e-04
   8.5900000e+02   4.3811013e-08   7.6780029e-03   1.6216484e-01   7.1024361e-01   1.5962961e-01   2.1860393e-04
   8.6000000e+02   5.3401174e-08   1.2388684e-04   6.6425702e-01   6.6930853e-01   6.5092843e+00   2.1767631e-04
   8.6100000e+02   2.3693350e-08   1.0625367e-03   3.6632842e-02   6.7710096e-01   6.8873556e-01   2.0545068e-04
   8.6200000e+02   2.2745094e-08   5.3197763e-05   3.3730293e-01  -6.2153276e-01   6.6949848e+00   2.0628824e-04
   8.6300000e+02   2.8449315e-08   9.5047969e-04   8.9213692e-02   6.0502426e-01   2.2041255e-01   2.0458141e-04
   8.6400000e+02   1.4609393e-08   5.9153116e-04   1.5121003e-01  -5.9111034e-01   4.7811553e-01   2.0548852e-04
   8.6500000e+02   1.7410036e-08   9.8713655e-04   2.0412680e-01  -6.0574346e-01   3.0291384e-01   2.0667259e-04
   8.6600000e+02   1.4309601e-08   1.5459956e-04   6.4761189e-01  -5.9120853e-01   2.7652705e+00   2.0700304e-04
   8.6700000e+02   1.6490459e-08   8.5284999e-04   3.4689027e-02  -5.8186987e-01   3.6225726e-01   2.1259394e-04
   8.6800000e+02   6.8978987e-08   6.0031923e-05   3.3795734e-01   7.7134410e-01   6.0497347e-01   2.1104773e-04
   8.6900000e+02   4.4669583e-08   1.2085572e-03   1.0912163e-01  -1.3689396e-01   4.2225657e-01   2.1188205e-04
   8.7000000e+02   3.2500320e-08   7.4956601e-04   1.5690669e-01   7.5497027e-01   2.6163459e-01   2.1057723e-04
   8.7100000e+02   6.8434976e-08   1.2296889e-03   2.0888398e-01   7.5836546e-01   4.6466753e-01   2.0597800e-04
   8.7200000e+02   4.7074104e-08   2.9975708e-04   6.5525034e-01   7.5512240e-01   1.6852508e+00   2.0495602e-04
   8.7300000e+02   3.8966033e-08   1.4240261e-03   4.1679242e-02   7.4052771e-01   3.4083963e-01   1.9857635e-04
   8.7400000e+02   7.3099162e-08   1.9302755e-04   3.4932571e-01  -6.7098773e-01   5.7540792e-01   1.9917643e-04
   8.7500000e+02   3.7954466e-08   2.9815404e-03   1.2268219e-01   8.4965420e-02   1.3350642e-01   1.9892158e-04
   8.7600000e+02   2.7617272e-08   2.1814281e-03   1.4564861e-01  -5.1798237e-01   3.0080256e-02   1.9931003e-04
   8.7700000e+02   4.7609220e-08   6.7410305e-03   1.9512132e-01  -6.6528432e-01   1.3797856e-01   2.0161333e-04
   8.7800000e+02   2.7337328e-08   6.0428501e-04   6.7197072e-01  -6.9533046e-01   6.7757750e-01   2.0198474e-04
   8.7900000e+02   1.5096914e-08   3.4441158e-03   4.4333392e-02  -4.5353410e-01   3.2634945e-02   2.0273745e-04
   8.8000000e+02   5.1171432e-08   1.4711910e-03   3.3960299e-01   7.6643867e-01   5.3740024e-02   2.0065747e-04
   8.8100000e+02   2.2427090e-08   4.4105598e-04   2.4324980e-01   7.2938542e-01   1.7766374e+00   1.9863518e-04
   8.8200000e+02   1.7516388e-08   7.4050963e-04   1.6152459e-01   7.6744984e-01   2.3034690e-01   1.9753998e-04
   8.8300000e+02   2.4340519e-08   1.1902920e-03   1.7220684e-01   7.3107881e-01   1.4407964e-01   1.9624325e-04
   8.8400000e+02   2.8682125e-08   5.4624452e-04   6.7677231e-01   7.7210376e-01   4.0214842e-01   1.9576760e-04
   8.8500000e+02   3.2162940e-08   1.6868552e-03   4.7694904e-02   7.7961153e-01   2.4262408e-01   1.8665832e-04
   8.8600000e+02   3.5474109e-08   1.2876959e-04   1.9925033e-01   2.5051941e-01   7.7351798e-01   1.8637893e-04
   8.8700000e+02   3.0348478e-08   3.6950686e-03   2.6540208e-01   1.7208154e-01   5.9232703e-02   1.8626144e-04
   8.8800000e+02   3.4163275e-08   6.7664743e-03   1.6340714e-01  -3.3660362e-01   1.3836093e-02   1.8647929e-04
   8.8900000e+02   2.9403298e-08   1.2916229e-02   1.6347894e-01  -6.0017927e-01   1.1600394e-02   1.8778559e-04
   8.9000000e+02   3.5804723e-08   1.3204895e-03   6.9962877e-01   5.6589859e-01   1.1547041e-01   1.8759407e-04
   8.9100000e+02   2.5993789e-08   1.7035246e-02   1.9291976e-01   7.0486113e-01   1.4901077e-02   1.8661153e-04
   8.9200000e+02   1.8386905e-08   3.1696384e-03   1.4941667e-01   7.2037789e-01   2.0958281e-02   1.8590841e-04
   8.9300000e+02   2.1812713e-08   1.1466685e-03   3.0835082e-01   7.4004405e-01   1.0987095e-01   1.8543653e-04
   8.9400000e+02   1.6452969e-08   2.2489754e-03   1.0949143e-01   7.6000506e-01   1.1370739e-01   1.8344139e-04
   8.9500000e+02   2.4770782e-08   3.3594647e-04   3.7785932e-01   7.4847454e-01   4.9325085e-01   1.8133471e-04
   8.9600000e+02   2.4511021e-08   3.0036166e-04   6.2759088e-01   6.4172395e-01   4.8877414e-01   1.8111273e-04
   8.9700000e+02   2.8974899e-08   9.6187889e-03   1.8916287e-01   5.9033897e-01   7.4994327e-03   1.8071265e-04
   8.9800000e+02   3.6717637e-08   6.2637905e-03   1.7648408e-01   7.8026322e-01   1.0086098e-01   1.7718014e-04
   8.9900000e+02   1.9794020e-08   2.2510776e-04   4.0637510e-01   7.5916383e-01   2.3601528e+00   1.7594327e-04
   9.0000000e+02   1.9291233e-08   1.0620867e-03   1.3431137e-01   2.4783590e-01   4.5689238e-02   1.7581943e-04
   9.0100000e+02   2.8693868e-08   5.6560018e-03   1.2830178e-01   7.8339789e-01   2.2620341e-02   1.7272147e-04
   9.0200000e+02   1.2240750e-07   4.1192996e-04   5.8454856e-01   7.7736907e-01   1.9035625e+00   1.5727930e-04
   9.0300000e+02   6.3738798e-08   4.3908808e-05   4.8441040e-01   7.2236002e-01   8.9940801e+01   1.5236474e-04
   9.0400000e+02   5.3279111e-08   1.1646340e-04   2.8494024e-01   7.2928787e-01   4.1274292e+00   1.4881966e-04
   9.0500000e+02   5.5542745e-08   2.8632277e-04   3.0446019e-01   6.9819664e-01   4.2989875e+00   1.4202058e-04
   9.0600000e+02   3.9721447e-08   4.8269872e-05   1.6409108e-01   6.6936114e-01   6.0930090e+01   1.3130942e-04
   9.0700000e+02   2.3333733e-08   1.9295778e-05   1.4575218e-01   5.9523782e-01   2.0767075e+01   1.2821063e-04
   9.0800000e+02   4.8172947e-08   8.8415046e-05   3.3243351e-01  -5.4762664e-01   7.4900692e+01   1.3357694e-04
   9.0900000e+02   3.1096675e-08   3.9781059e-05   4.5313769e-01  -5.9418928e-01   5.1181766e+01   1.3558707e-04
   9.1000000e+02   2.1929179e-08   1.0649149e-04   1.6430578e-01  -6.1495380e-01   4.6918591e+00   1.3712923e-04
   9.1100000e+02   3.2885587e-08   2.7939052e-04   2.7065996e-01  -6.2151615e-01   2.2443956e+00   1.4016870e-04
   9.1200000e+02   2.1744630e-08   5.2640101e-05   1.2421800e-01  -6.3456052e-01   1.5351479e+01   1.4564742e-04
   9.1300000e+02   9.5790200e-09   2.5852239e-05   1.3740354e-01  -6.6590836e-01   2.1404322e+01   1.4769219e-04
   9.1400000e+02   2.9785401e-08   1.5388569e-04   3.3068374e-01   6.9478243e-01   6.5265560e+00   1.4510138e-04
   9.1500000e+02   1.6272386e-08   3.2916894e-05   4.5431382e-01   6.8771528e-01   4.6840803e+01   1.4283939e-04
   9.1600000e+02   1.9226964e-08   7.6574199e-05   1.5896455e-01   7.0118910e-01   2.8173525e+00   1.4065274e-04
   9.1700000e+02   4.0035450e-08   1.3614962e-04   2.7031190e-01   6.6771047e-01   5.3096504e+00   1.3682593e-04
   9.1800000e+02   1.5611797e-08   4.3438194e-05   1.7612557e-01   6.5987964e-01   4.7109112e+01   1.2886611e-04
   9.1900000e+02   1.2829299e-08   3.1577263e-05   1.3931260e-01   6.1549303e-01   5.8186333e+00   1.2796993e-04
   9.2000000e+02   1.9295392e-08   1.5327179e-04   3.2352604e-01  -5.5557983e-01   5.0964122e+00   1.2940267e-04
   9.2100000e+02   2.3610000e-08   3.5258470e-05   4.5529103e-01  -5.5785896e-01   4.8721891e+01   1.3114492e-04
   9.2200000e+02   4.0904796e-08   9.4924303e-05   1.4416445e-01  -5.4027613e-01   3.2120799e+00   1.3295181e-04
   9.2300000e+02   6.8792804e-08   2.6463068e-04   2.2798747e-01  -4.6539340e-01   9.7150973e-01   1.3487764e-04
   9.2400000e+02   3.2357257e-08   1.5151394e-04   2.2391582e-01  -4.3316049e-01   1.5069075e+01   1.3850165e-04
   9.2500000e+02   3.4414441e-08   2.5768008e-04   1.3890327e-01  -4.4762950e-01   5.2510091e-01   1.3953379e-04
   9.2600000e+02   4.6603693e-08   5.3516074e-04   3.2098244e-01  -5.7439944e-01   2.1895962e+00   1.4232951e-04
   9.2700000e+02   3.4551620e-08   6.0608748e-05   4.7172851e-01  -5.5840275e-01   1.4732784e+01   1.4348304e-04
   9.2800000e+02   5.8406255e-08   1.3892281e-04   1.5729266e-01   8.1828191e-01   7.1234492e-01   1.4088138e-04
   9.2900000e+02   2.1656218e-08   4.7660402e-04   2.2347004e-01  -1.8820428e-01   1.8898098e+00   1.4268140e-04
   9.3000000e+02   7.1529705e-08   1.5098747e-04   2.9438936e-01   5.3913868e-01   5.7047888e+00   1.3935591e-04
   9.3100000e+02   4.8711155e-08   1.4539428e-04   1.8504255e-01   6.9396747e-01   1.0736719e+01   1.3536536e-04
   9.3200000e+02   5.4974434e-08   1.1486510e-04   3.2179264e-01   6.5958907e-01   5.6358097e+00   1.3341855e-04
   9.3300000e+02   4.8056023e-08   5.8574543e-05   5.5193621e-01   6.5498771e-01   1.6110317e+01   1.3273350e-04
   9.3400000e+02   5.3111337e-08   2.2922350e-04   9.0459477e-02   8.6574185e-01   5.4932211e-01   1.0280358e-04
   9.3500000e+02   3.1932389e-08   2.6211363e-05   1.6684469e-01   7.6949978e-01   6.1055144e+01   9.3697834e-05
   9.3600000e+02   4.8563858e-08   3.8937265e-05   2.5569691e-01  -4.7921899e-03   1.6167307e+01   9.3716599e-05
   9.3700000e+02   4.4030130e-08   2.1172118e-03   1.6618236e-01  -5.3775759e-02   9.8368245e-02   9.3868751e-05
   9.3800000e+02   3.5527776e-08   1.1138976e-03   2.9979487e-01  -5.9484971e-01   1.0616235e+00   9.4803243e-05
   9.3900000e+02   5.7740502e-08   1.4419488e-03   5.6317389e-01  -6.3465271e-01   8.0762404e-01   9.6339503e-05
   9.4000000e+02   3.5439440e-08   7.1026766e-04   7.8674102e-02  -7.2230315e-01   4.1350263e+00   1.0568268e-04
   9.4100000e+02   3.0165726e-08   4.7458727e-05   2.1336521e-01  -5.8270915e-01   1.0291468e+01   1.0693445e-04
   9.4200000e+02   3.9418346e-08   2.0931034e-04   2.4970194e-01   5.8089675e-01   1.9245998e+00   1.0600853e-04
   9.4300000e+02   2.7362387e-08   2.0192370e-04   1.5890315e-01   7.4124902e-01   3.3992924e+00   1.0393890e-04
   9.4400000e+02   3.5909903e-08   1.9712787e-04   2.9458017e-01   6.2218965e-01   1.7336295e+00   1.0350242e-04
   9.4500000e+02   2.3431813e-08   5.9243052e-04   5.5351593e-01   6.9820671e-01   5.4289481e+00   1.0198200e-04
   9.4600000e+02   2.1332651e-08   4.4353736e-04   8.0773452e-02   6.7125773e-01   7.8340518e-01   9.8699607e-05
   9.4700000e+02   1.6258721e-08   7.7522792e-05   1.7054900e-01   7.4665815e-01   1.9153758e+00   9.8149456e-05
   9.4800000e+02   2.7572684e-08   1.7439935e-03   2.4189551e-01  -5.9015170e-01   2.5493755e-01   9.9080423e-05
   9.4900000e+02   1.4862122e-08   2.8422108e-04   1.7713233e-01  -5.6595392e-01   1.7777804e+00   9.9865688e-05
   9.5000000e+02   2.4584204e-08   6.9769868e-04   2.8385280e-01  -3.6401365e-01   1.2117279e-01   1.0000396e-04
   9.5100000e+02   2.6586001e-08   3.5121610e-03   5.6454562e-01  -5.7670778e-01   2.0376092e-01   1.0037254e-04
   9.5200000e+02   1.4381114e-08   2.6919149e-03   7.5275043e-02  -5.7415085e-01   1.1802452e-01   1.0123001e-04
   9.5300000e+02   1.4031706e-08   1.0107294e-03   1.6630177e-01   6.3351293e-01   3.6904362e-01   1.0049448e-04
   9.5400000e+02   1.4405900e-08   7.9927061e-04   2.3501392e-01   6.3865716e-01   6.9852773e-01   9.9797537e-05
   9.5500000e+02   1.2365091e-08   2.0788651e-04   1.9521838e-01   6.3488035e-01   1.1244315e+00   9.9243259e-05
   9.5600000e+02   1.7100526e-08   4.4876269e-04   2.6990015e-01   6.3444451e-01   5.9548218e-01   9.8950980e-05
   9.5700000e+02   1.4785016e-08   1.1201190e-03   5.6712300e-01   6.2604518e-01   5.4002867e-01   9.8690161e-05
   9.5800000e+02   1.1778913e-08   2.2052201e-03   8.3052423e-02   6.6024968e-01   7.1578753e-02   9.8109392e-05
   9.5900000e+02   6.5508074e-09   6.9982430e-04   1.7116754e-01  -5.5615962e-01   4.7770293e-01   9.8518547e-05
   9.6000000e+02   9.2919556e-09   9.6166136e-04   2.2241110e-01  -5.7607685e-01   2.4297258e-01   9.8951365e-05
   9.6100000e+02   5.2160441e-09   3.2267168e-04   1.9021238e-01  -5.1206884e-01   4.9698150e-01   9.9148649e-05
   9.6200000e+02   8.5801476e-09   9.3866882e-04   2.4548565e-01  -4.2494021e-01   1.2317930e-01   9.9229890e-05
   9.6300000e+02   1.2656321e-08   2.5868086e-03   5.6618513e-01  -5.1982151e-01   6.7506187e-02   9.9338866e-05
   9.6400000e+02   6.1038322e-09   4.9215664e-03   9.1217744e-02  -3.1884235e-01   1.2540441e-02   9.9438604e-05
   9.6500000e+02   9.7866010e-09   5.0825013e-03   1.6611978e-01   6.4332972e-01   3.2432258e-02   9.8921843e-05
   9.6600000e+02   8.3442261e-09   5.0177082e-04   2.6492143e-01   6.3118909e-01   6.6744411e-01   9.8273942e-05
   9.6700000e+02   1.2101767e-08   2.8544367e-04   3.1740744e-01   6.8433480e-01   3.4223900e-01   9.7557691e-05
   9.6800000e+02   7.7774035e-09   3.9469358e-04   2.9936576e-01   7.0368080e-01   8.6802619e-01   9.7093286e-05
   9.6900000e+02   2.7007368e-08   7.6206341e-04   5.5778792e-01   7.6101531e-01   8.4495446e-02   9.6898325e-05
   9.7000000e+02   1.4262497e-08   8.3500955e-03   1.3385816e-01   7.9983293e-01   4.0313981e-02   9.6119004e-05
   9.7100000e+02   2.1454562e-08   1.1428465e-03   1.7529022e-01  -1.6124592e-01   1.8433171e-01   9.6303762e-05
   9.7200000e+02   1.1062745e-08   1.5395434e-03   2.2888725e-01  -3.8880062e-01   2.6830563e-01   9.6620569e-05
   9.7300000e+02   2.1668595e-08   8.5223268e-04   2.5560897e-01  -3.5913264e-01   2.2611577e-01   9.6867856e-05
   9.7400000e+02   1.6275640e-08   1.9859486e-03   1.7814021e-01   2.8351750e-01   6.4337532e-02   9.6758143e-05
   9.7500000e+02   3.3888841e-08   6.9571896e-03   4.9970792e-01   6.0800628e-01   2.7634898e-02   9.6353167e-05
   9.7600000e+02   1.2574668e-08   1.9104996e-03   2.4113260e-01   6.7325299e-01   2.7103910e-01   9.5805620e-05
   9.7700000e+02   1.0498298e-08   1.9404126e-03   1.5172648e-01   4.6704952e-01   1.0689120e-01   9.5508362e-05
   9.7800000e+02   5.8790319e-09   1.5418689e-03   2.1325146e-01   5.7795694e-01   1.2600016e-01   9.5291507e-05
   9.7900000e+02   1.5757620e-08   8.8800624e-04   2.7628657e-01   6.9019864e-01   7.8121468e-02   9.4970976e-05
   9.8000000e+02   1.1969291e-08   2.3947061e-03   1.7938854e-01   4.8084130e-01   6.5052908e-02   9.4785911e-05
   9.8100000e+02   1.6015481e-08   6.8710445e-03   4.2915117e-01  -5.6615896e-01   3.7636967e-02   9.5039091e-05
   9.8200000e+02   8.1256808e-09   1.4867315e-03   2.6182754e-01  -4.8092968e-01   1.4502363e-01   9.5246983e-05
   9.8300000e+02   1.2835600e-08   2.5404698e-03   1.4986279e-01   6.8743818e-03   1.5509265e-02   9.5245160e-05
   9.8400000e+02   7.2525416e-09   2.9827592e-03   2.2268457e-01  -2.2975678e-01   7.2961722e-02   9.5345887e-05
   9.8500000e+02   2.4500412e-08   1.8391570e-03   2.2853888e-01   6.5069681e-01   2.3824054e-02   9.4977348e-05
   9.8600000e+02   9.0014406e-09   3.7137777e-03   2.1302087e-01   7.7120716e-01   1.7610714e-01   9.4173489e-05
   9.8700000e+02   2.8923612e-08   1.1942966e-03   4.4039639e-01   4.0061850e-02   1.1603322e-01   9.4148602e-05
   9.8800000e+02   3.1277144e-08   1.2191308e-03   1.8170483e-01   3.8903397e-01   6.1605100e-01   9.2798452e-05
   9.8900000e+02   3.1027825e-08   3.3100596e-04   1.4911787e-01   7.4320950e-01   1.5982867e+00   8.9407506e-05
   9.9000000e+02   4.5598234e-08   2.2085607e-04   2.8194952e-01   7.3526894e-01   4.2804800e+00   8.7232667e-05
   9.9100000e+02   2.1686023e-08   4.9793760e-04   1.8494416e-01   4.6473656e-01   1.9743752e+00   8.4865282e-05
   9.9200000e+02   2.9304232e-08   1.3564943e-04   3.6426960e-01   1.3198196e-02   2.2365059e+00   8.4861199e-05
   9.9300000e+02   5.0466877e-08   1.9682864e-03   5.0335688e-01   2.4683554e-01   8.3621916e-02   8.4646613e-05
   9.9400000e+02   1.5132160e-08   1.2890383e-03   3.0722522e-01   4.3661603e-02   9.3599630e-01   8.4601602e-05
   9.9500000e+02   2.1299678e-08   1.5809756e-03   1.2121483e-01  -5.4006496e-01   6.3214855e-02   8.4964504e-05
   9.9600000e+02   1.0696538e-08   2.4479784e-03   2.7691187e-01  -7.3810018e-01   2.2617433e-01   8.5408712e-05
   9.9700000e+02   7.3920760e-09   2.4933175e-03   6.4679241e-02  -2.7124325e-01   3.5777508e-02   8.5835731e-05
   9.9800000e+02   1.8520592e-08   3.0716984e-04   3.6038819e-01   3.3156152e-01   2.8270435e-01   8.5710763e-05
   9.9900000e+02   2.0206768e-08   4.1553344e-03   4.1747762e-01  -1.1902311e-01   1.2892419e-01   8.5886117e-05
   1.0000000e+03   8.2957192e-09   5.1107533e-04   2.8135320e-01  -2.4079912e-01   1.1134069e+00   8.6069068e-05
   1.0010000e+03   1.3481768e-08   6.0151972e-04   9.0879675e-02  -2.8169429e-01   1.5595600e-01   8.6309145e-05
   1.0020000e+03   9.7469211e-09   1.1557724e-03   2.7461768e-01  -4.8052901e-01   1.3284018e-01   8.6395373e-05
   1.0030000e+03   9.7286694e-09   2.1430218e-03   8.8293639e-02  -2.6964879e-02   1.7787637e-02   8.6419506e-05
   1.0040000e+03   1.9108699e-08   8.7443596e-04   4.3466975e-01   3.1705523e-01   1.8933938e-01   8.5792957e-05
   1.0050000e+03   8.2874748e-09   3.6883265e-04   6.5758701e-01   2.6493136e-01   2.8940213e+00   8.5665759e-05
   1.0060000e+03   1.3709126e-08   6.3929995e-04   2.9896427e-01   5.4650789e-01   1.9629108e-01   8.5379713e-05
   1.0070000e+03   1.2884663e-08   8.7732529e-04   1.1256512e-01   8.3329325e-01   2.3769248e-01   8.4325694e-05
   1.0080000e+03   6.2928011e-09   9.4433047e-04   2.8184526e-01   5.2387546e-01   4.3773795e-01   8.4024980e-05
   1.0090000e+03   1.1381468e-08   5.9658654e-04   8.4723771e-02   3.3350151e-01   3.1052728e-01   8.3495277e-05
   1.0100000e+03   1.1386095e-08   2.1496655e-04   7.5536914e-02   1.6647725e-01   1.0065881e+00   8.3286724e-05
   1.0110000e+03   1.7940963e-08   1.0011216e-03   6.5709389e-01   1.4641951e-01   1.2112612e-01   8.3196743e-05
   1.0120000e+03   2.0387129e-08   7.8814314e-04   2.6114345e-01   2.4592671e-01   9.5953355e-01   8.2898804e-05
   1.0130000e+03   2.1105068e-08   8.6993708e-04   1.2517035e-01   5.6965682e-01   4.2188870e-01   8.1673365e-05
   1.0140000e+03   1.4109334e-08   9.3468806e-04   3.3393661e-01   1.6484353e-01   7.2549670e-01   8.1525860e-05
   1.0150000e+03   1.0125671e-08   8.1154565e-04   6.4368435e-02   1.3603500e-01   2.1660769e-01   8.1383065e-05
   1.0160000e+03   1.8369160e-08   8.4155609e-04   6.2752767e-02   2.5418273e-01   9.6194212e-02   8.0477212e-05
   1.0170000e+03   1.9247792e-08   1.5952800e-04   6.7992482e-01   1.2375061e-01   5.4547762e+00   8.0375612e-05
   1.0180000e+03   1.9572176e-08   6.4187664e-04   2.3386280e-01   1.8145459e-01   5.9787003e-01   8.0116734e-05
   1.0190000e+03   1.6091000e-08   4.7443660e-04   1.3604214e-01   3.8648896e-01   5.6429651e-01   7.9846377e-05
   1.0200000e+03   1.0345374e-08   3.8492475e-03   3.4108326e-01  -2.2565472e-02   6.7255333e-02   7.9854655e-05
   1.0210000e+03   5.5060987e-09   3.7145351e-03   6.3306833e-02  -1.8756640e-01   4.6724054e-02   8.0034859e-05
   1.0220000e+03   1.1277095e-08   7.3864103e-04   8.4879280e-02  -8.5889691e-02   6.7390117e-01   8.0394573e-05
   1.0230000e+03   8.5414291e-09   1.2851421e-04   6.9128307e-01  -8.2645005e-02   3.5535804e+00   8.0418111e-05
   1.0240000e+03   9.5808981e-09   1.1224428e-03   2.0876527e-01  -1.3126358e-01   1.8011188e-01   8.0478776e-05
   1.0250000e+03   7.9617387e-09   9.7014557e-04   1.2693486e-01   1.7332430e-01   6.7143693e-02   8.0449680e-05
   1.0260000e+03   1.1283802e-08   9.8181635e-03   3.3102089e-01   2.6455872e-01   1.8127773e-02   8.0353993e-05
   1.0270000e+03   6.7336503e-09   2.6595184e-03   6.9227769e-02   1.8865111e-01   1.4865574e-01   8.0085736e-05
   1.0280000e+03   7.3842477e-09   1.1827225e-04   1.5731396e-01   8.1663006e-02   1.2230340e+00   8.0026880e-05
   1.0290000e+03   7.3922820e-09   6.3844001e-04   6.7221728e-01   1.2032606e-01   1.6572084e-01   8.0020663e-05
   1.0300000e+03   7.4573045e-09   2.7924781e-03   2.0152011e-01   2.9101021e-01   1.4175976e-02   8.0000060e-05
   1.0310000e+03   7.0041974e-09   6.7268913e-03   1.2209559e-01  -2.4342146e-02   1.6152160e-02   8.0018394e-05
   1.0320000e+03   6.5413254e-09   5.9277021e-04   3.3405616e-01  -1.4561497e-01   2.6429197e-01   8.0042619e-05
   1.0330000e+03   2.6619379e-09   2.9527525e-03   6.2128720e-02  -5.7533306e-02   5.1685033e-02   8.0108778e-05
   1.0340000e+03   1.0907133e-08   1.5433485e-04   1.2573167e-01   5.1268818e-01   1.4247013e-01   7.9386807e-05
   1.0350000e+03   1.4251247e-08   4.3154597e-04   6.8142270e-01   7.2345516e-01   2.9607648e-01   7.9254061e-05
   1.0360000e+03   6.8658192e-09   5.4534007e-03   1.7178867e-01   6.7651104e-01   4.3009612e-02   7.8966433e-05
   1.0370000e+03   1.0096720e-08   1.6092145e-03   1.4243570e-01   2.4161618e-01   1.6729579e-01   7.8771012e-05
   1.0380000e+03   5.3492058e-08   3.2724526e-04   3.2547005e-01   8.2338440e-01   4.2200936e-01   7.5386521e-05
   1.0390000e+03   3.5763856e-08   2.5315008e-04   1.5103714e-01   8.0267887e-01   1.3913942e+01   6.2994076e-05
   1.0400000e+03   1.1515449e-07   5.7457278e-05   2.2926389e-01   6.5247818e-01   1.9766884e+01   4.7787586e-05
   1.0410000e+03   4.7676691e-08   1.3070470e-05   5.7914073e-01   1.2251684e-01   1.2123166e+03   4.7443192e-05
   1.0420000e+03   5.4335003e-08   5.7725717e-05   2.0752488e-01  -5.9339000e-02   2.9480362e+00   4.7478744e-05
   1.0430000e+03   4.2464921e-08   6.2228097e-04   1.7137902e-01  -1.7114012e-01   2.4943855e-01   4.7611006e-05
   1.0440000e+03   7.1749776e-08   3.2825442e-03   2.7117070e-01   4.0101125e-03   1.3688038e+00   4.8270683e-05
   1.0450000e+03   2.0087632e-08   6.4775290e-05   2.5263654e-01  -1.7722909e-01   1.6327944e+02   5.3201630e-05
   1.0460000e+03   3.0942841e-08   4.3412117e-05   1.2015312e-01  -3.6069609e-01   9.8493108e+01   5.7688324e-05
   1.0470000e+03   2.2068993e-08   2.7513069e-05   5.8218588e-01  -5.4243415e-01   3.2178568e+01   5.8184974e-05
   1.0480000e+03   2.9225959e-08   6.9284622e-05   1.7815946e-01   3.8812763e-02   9.8226221e-01   5.8176737e-05
   1.0490000e+03   2.6276178e-08   3.7081576e-03   1.8525432e-01   6.1865583e-01   3.7650383e-01   5.6523823e-05
   1.0500000e+03   4.4291405e-08   2.5409605e-04   3.4661660e-01   5.6452380e-01   9.7574514e+00   5.4208192e-05
   1.0510000e+03   2.6639531e-08   6.8512920e-05   2.5300105e-01   5.1078519e-01   1.0584387e+02   4.9432114e-05
   1.0520000e+03   3.2377390e-08   4.6746668e-05   1.0953202e-01   2.8496207e-01   1.4112583e+01   4.8725640e-05
   1.0530000e+03   2.3954388e-08   4.3238483e-05   5.8211192e-01   2.5757536e-01   3.7935788e+01   4.8501004e-05
   1.0540000e+03   3.1406023e-08   7.2612513e-05   1.5932309e-01   8.1245061e-02   1.2366068e+00   4.8482531e-05
   1.0550000e+03   2.8682399e-08   4.2520839e-03   1.9060603e-01  -2.6167743e-01   6.8652252e-01   4.9733629e-05
   1.0560000e+03   3.8255839e-08   1.3464055e-04   3.6254947e-01  -3.3629804e-01   1.4607028e+01   5.0758356e-05
   1.0570000e+03   1.3982423e-08   6.3062740e-05   2.7238228e-01  -3.8269431e-01   1.0591079e+02   5.2989887e-05
   1.0580000e+03   1.6841657e-08   5.6183142e-05   9.8037815e-02  -4.1804869e-01   6.2013662e+00   5.3539208e-05
   1.0590000e+03   1.2890797e-08   5.8659298e-05   5.9580818e-01  -4.5763785e-01   1.8686931e+01   5.3764526e-05
   1.0600000e+03   1.6543085e-08   8.1238236e-05   1.5304493e-01   5.9722565e-02   1.1325551e+00   5.3757555e-05
   1.0610000e+03   1.5529419e-08   5.3170026e-03   1.9340980e-01   4.9984691e-01   6.2122556e-01   5.1797311e-05
   1.0620000e+03   1.5829496e-08   1.0622456e-04   1.7310044e-01   4.3615673e-01   8.0783409e+00   5.1105576e-05
   1.0630000e+03   1.4419757e-08   6.2703777e-05   2.7052868e-01   4.1521112e-01   1.3347396e+01   5.0566926e-05
   1.0640000e+03   1.8135492e-08   5.6282967e-05   9.7427891e-02   4.1673854e-01   1.8935348e+00   4.9961958e-05
   1.0650000e+03   1.2306856e-08   7.9383450e-05   6.0434050e-01   3.7082423e-01   2.2488072e+01   4.9761129e-05
   1.0660000e+03   1.8453891e-08   9.9122464e-05   1.5317631e-01   1.3463111e-01   3.8033773e-01   4.9741438e-05
   1.0670000e+03   6.7789028e-09   7.1854088e-03   1.9556236e-01  -3.3978795e-01   5.1259113e-01   5.0912702e-05
   1.0680000e+03   9.0839587e-09   8.5160615e-05   2.2775996e-01  -3.9350037e-01   5.5580781e+00   5.1357723e-05
   1.0690000e+03   6.1067265e-09   6.7467297e-05   2.8992167e-01  -4.0782820e-01   1.6907339e+01   5.2072405e-05
   1.0700000e+03   1.0090762e-08   6.6820988e-05   8.7322594e-02  -2.6927919e-01   5.8917046e-01   5.2338718e-05
   1.0710000e+03   4.2110533e-09   3.2181133e-04   6.1856792e-01  -4.1928861e-01   3.7912596e+00   5.2502395e-05
   1.0720000e+03   1.1414371e-08   2.0362037e-04   1.4447247e-01   5.0958311e-01   1.5130911e+00   5.2188864e-05
   1.0730000e+03   7.4899530e-09   6.9578570e-04   2.0974443e-01   4.6241397e-01   2.1174469e+00   5.1413225e-05
   1.0740000e+03   1.2364054e-08   7.2103732e-05   1.6696264e-01   4.5941096e-01   3.8034815e+00   5.0729522e-05
   1.0750000e+03   3.8439023e-09   5.2604158e-05   2.8804088e-01   4.2923919e-01   3.1672476e+01   5.0076072e-05
   1.0760000e+03   9.4556371e-09   5.8768412e-05   5.7819371e-02   4.8131699e-01   1.3446213e+00   4.9097956e-05
   1.0770000e+03   5.6598959e-09   1.4046267e-04   6.2731722e-01   3.8418705e-01   8.5950074e+00   4.8941109e-05
   1.0780000e+03   1.0684949e-08   1.8354718e-04   1.4180829e-01  -2.6840141e-01   2.0883310e+00   4.9161439e-05
   1.0790000e+03   6.3710183e-09   5.9376380e-04   2.1172330e-01  -3.4796852e-01   1.8882724e+00   4.9684770e-05
   1.0800000e+03   7.1613077e-09   7.1059836e-05   1.4970901e-01  -3.8269440e-01   9.7664778e+00   5.0055125e-05
   1.0810000e+03   5.3711559e-09   5.8199877e-05   2.9175484e-01  -3.8736956e-01   1.1501041e+01   5.0501318e-05
   1.0820000e+03   6.3139513e-09   6.6817502e-05   4.7446149e-02  -4.5148849e-01   3.4751830e+00   5.1134993e-05
   1.0830000e+03   4.6454509e-09   1.9716273e-04   6.2844337e-01  -4.3955657e-01   3.5594708e+00   5.1292247e-05
   1.0840000e+03   8.3135618e-09   2.2637444e-04   1.4008967e-01   4.2538393e-01   2.3176122e+00   5.0904126e-05
   1.0850000e+03   5.6260420e-09   3.8638054e-04   2.1494357e-01   4.2895036e-01   2.7636720e+00   5.0442447e-05
   1.0860000e+03   5.1897276e-09   6.7961942e-05   1.4708911e-01  -2.8139173e-01   7.5760994e-01   5.0791426e-05
   1.0870000e+03   2.2101403e-08   8.5402661e-05   2.8413106e-01   5.4976085e-01   2.4752781e+00   4.8742114e-05
   1.0880000e+03   5.8878763e-09   4.1181850e-05   6.1220662e-02   7.5052484e-01   2.5459798e+01   4.1957796e-05
   1.0890000e+03   7.2035314e-09   4.5821122e-05   6.5556161e-01   4.3634990e-01   3.2968838e+00   4.1840611e-05
   1.0900000e+03   9.3063636e-09   6.5706910e-04   1.7519443e-01  -1.9417000e-01   1.2264978e+00   4.2181340e-05
   1.0910000e+03   7.9937197e-09   1.1419513e-04   2.2219423e-01  -2.3353260e-01   7.9078805e+00   4.2504517e-05
   1.0920000e+03   1.1027045e-08   7.5995543e-05   1.5053593e-01   5.0174791e-01   8.0096661e+00   4.1234233e-05
   1.0930000e+03   1.6866940e-08   7.0446766e-05   3.1642544e-01  -1.9319500e-01   1.0833628e+01   4.2048137e-05
   1.0940000e+03   6.4641553e-09   5.6321473e-05   2.9468931e-01   6.2369353e-01   2.6829071e+01   4.1369995e-05
   1.0950000e+03   1.8269303e-08   4.1619076e-04   6.1862106e-01   1.8169441e-01   1.6864887e-01   4.1330936e-05
   1.0960000e+03   1.1937982e-08   3.4514764e-03   2.3401092e-01   4.4119226e-01   1.4717435e+00   3.9800121e-05
   1.0970000e+03   8.6098633e-09   8.1163647e-05   2.1628494e-01   4.1189364e-01   6.1632256e+00   3.9049840e-05
   1.0980000e+03   1.0405699e-08   1.2885917e-04   1.1905318e-01  -2.2010644e-03   9.7096783e+00   3.9168531e-05
   1.0990000e+03   1.0995367e-08   9.0955515e-05   1.2533286e-01   3.5890871e-01   3.3703080e+00   3.7884104e-05
   1.1000000e+03   1.9530878e-08   3.6459739e-05   3.8903454e-01   8.7384031e-02   5.1051946e+00   3.7825574e-05
   1.1010000e+03   1.0940091e-08   4.8267456e-04   5.4599637e-01   6.8268585e-01   1.1146646e+00   3.6938624e-05
   1.1020000e+03   7.2002453e-09   4.2459861e-04   5.3243233e-01   3.9829418e-01   2.0140073e+00   3.6711003e-05
   1.1030000e+03   1.3181670e-08   3.3881646e-04   2.5408225e-01  -1.7802211e-01   1.4751438e+00   3.6871041e-05
   1.1040000e+03   9.9637035e-09   7.1787086e-04   1.0949095e-01  -3.5575716e-01   5.0610987e-01   3.8776615e-05
   1.1050000e+03   1.3214793e-08   1.0337362e-04   1.4354777e-01  -5.5861242e-01   1.4165732e+00   3.9017961e-05
   1.1060000e+03   2.0790462e-08   2.5105042e-03   3.4358856e-01  -5.6941173e-01   9.7799205e-02   3.9154254e-05
   1.1070000e+03   9.6649316e-09   6.3474258e-03   3.1788372e-01  -5.0577169e-01   3.2758565e-01   3.9989082e-05
   1.1080000e+03   5.0572067e-09   2.6187593e-04   4.4959068e-01  -5.3977130e-01   1.8057537e+00   4.0065385e-05
   1.1090000e+03   1.3006086e-08   1.5459393e-03   2.2336458e-01   4.3400779e-01   6.9070332e-01   3.9697705e-05
   1.1100000e+03   7.8429842e-09   3.1432265e-04   3.8343894e-02   5.1900528e-01   1.8304234e+00   3.7541895e-05
   1.1110000e+03   8.5480749e-09   7.8591238e-05   1.1324429e-01   6.0873324e-01   2.2760941e+00   3.7339648e-05
   1.1120000e+03   1.4047059e-08   1.0489811e-03   3.0847486e-01   4.9157209e-01   4.5222874e-01   3.7210659e-05
   1.1130000e+03   6.7317679e-09   2.7165106e-03   3.6060325e-01   4.2618085e-01   7.3010537e-01   3.6856838e-05
   1.1140000e+03   4.2573380e-09   4.0484307e-04   4.4746909e-01   4.6806898e-01   3.5126961e-01   3.6809603e-05
   1.1150000e+03   1.2049347e-08   2.3729243e-03   2.1178789e-01  -2.8892766e-01   3.9618773e-01   3.7083220e-05
   1.1160000e+03   3.9989734e-09   2.7057515e-04   5.0744822e-02  -4.0145639e-01   3.1157497e+00   3.8674398e-05
   1.1170000e+03   3.1902115e-09   1.0890434e-04   9.2252058e-02  -4.5613950e-01   4.3386824e-01   3.8734369e-05
   1.1180000e+03   8.3060976e-09   1.5792323e-03   2.9791570e-01  -2.3749988e-01   9.7909389e-02   3.8762687e-05
   1.1190000e+03   6.2365874e-09   5.6880670e-03   3.6413873e-01  -3.6132104e-01   9.0771557e-02   3.8842686e-05
   1.1200000e+03   4.6504853e-09   1.7235355e-03   4.5997554e-01   1.1655671e-01   1.8378059e-01   3.8829844e-05
   1.1210000e+03   6.3281615e-09   3.5822035e-03   1.9257706e-01   4.5406819e-01   2.5471671e-01   3.8553090e-05
   1.1220000e+03   7.0611860e-09   2.1134026e-04   8.0088335e-02   4.7858356e-01   3.8851217e+00   3.7489391e-05
   1.1230000e+03   4.9540810e-09   1.5962507e-04   9.6006666e-02   6.1026833e-01   1.8906649e-01   3.7220697e-05
   1.1240000e+03   5.5421122e-09   5.9132053e-04   2.8145906e-01   4.8486541e-01   2.7781653e-01   3.7142626e-05
   1.1250000e+03   6.7566886e-09   2.2931164e-03   3.6069152e-01   5.0534788e-01   1.5058023e-01   3.7054608e-05
   1.1260000e+03   5.8483758e-09   1.1863012e-03   4.8813132e-01   3.6386708e-02   3.1624569e-01   3.7048398e-05
   1.1270000e+03   5.1748047e-09   2.5887772e-03   1.7404402e-01  -3.4120349e-01   1.0567869e-01   3.7218227e-05
   1.1280000e+03   6.3719205e-09   2.5075473e-04   1.6707300e-01  -4.6845418e-01   3.0297838e+00   3.7638966e-05
   1.1290000e+03   4.1011318e-09   4.7063206e-04   1.0872116e-01  -5.0891451e-01   1.7243232e-01   3.7742587e-05
   1.1300000e+03   4.4683315e-09   2.5791622e-03   2.6653328e-01  -1.0275857e-01   2.3131743e-02   3.7753957e-05
   1.1310000e+03   5.3892357e-09   3.3352075e-03   3.1732820e-01  -1.4100494e-01   3.9163497e-02   3.7767098e-05
   1.1320000e+03   4.4710625e-09   3.2077834e-03   5.3710890e-01   3.2460193e-01   1.5720793e-01   3.7707280e-05
   1.1330000e+03   2.1842022e-09   1.9308324e-03   1.6292464e-01   4.9720269e-01   4.6995756e-02   3.7597635e-05
   1.1340000e+03   5.5085808e-09   3.7368009e-04   1.8864792e-01   6.2384162e-01   5.6502126e-01   3.7391464e-05
   1.1350000e+03   3.5429165e-09   1.2635522e-03   1.0252624e-01   2.6228256e-01   5.6062701e-02   3.7357315e-05
   1.1360000e+03   3.6852554e-09   2.0463668e-03   2.6512196e-01   1.3643260e-02   4.3887092e-02   3.7356057e-05
   1.1370000e+03   4.0001793e-09   2.2597020e-03   2.5263373e-01   1.3348752e-01   7.1330808e-02   3.7345033e-05
   1.1380000e+03   3.1534370e-09   3.0138288e-03   5.3608414e-01  -4.4052202e-01   1.1102229e-01   3.7402291e-05
   1.1390000e+03   2.6553807e-09   1.7337822e-03   1.9844454e-01  -4.3319461e-01   4.3542556e-02   3.7490927e-05
   1.1400000e+03   3.6508377e-09   5.9894234e-04   1.2305188e-01  -2.0872183e-01   2.2670210e-01   3.7547262e-05
   1.1410000e+03   2.1393207e-09   2.2279830e-03   1.1069640e-01   3.9826660e-01   1.6550317e-02   3.7485661e-05
   1.1420000e+03   9.3318997e-09   1.9531718e-03   2.6265332e-01   7.0786599e-01   4.6292566e-02   3.7179832e-05
   1.1430000e+03   3.7836818e-09   9.7174285e-04   2.9836515e-01   7.5356091e-01   3.6655370e-01   3.7019631e-05
   1.1440000e+03   9.5389080e-09   2.5738646e-03   5.2012238e-01   1.1546963e-02   2.3447921e-02   3.7017761e-05
   1.1450000e+03   6.9049444e-09   1.6488172e-03   2.8311269e-01  -3.7358505e-02   5.1716822e-01   3.7044935e-05
   1.1460000e+03   1.1261175e-08   4.9860110e-04   5.5609057e-02   6.2415049e-01   5.3089706e-01   3.5562444e-05
   1.1470000e+03   9.9392456e-09   2.7239618e-04   1.5426041e-01   7.8647441e-01   7.4601223e-01   3.5399666e-05
   1.1480000e+03   1.7082840e-08   1.2517906e-03   2.2677485e-01   7.4844476e-01   1.0343836e+00   3.4551574e-05
   1.1490000e+03   6.1663742e-09   1.8129834e-04   1.4506877e-01   6.9694505e-01   2.0283374e+01   3.2702605e-05
   1.1500000e+03   1.0984337e-08   6.5465401e-05   4.5662192e-01   6.0844024e-01   1.5223831e+00   3.2467418e-05
   1.1510000e+03   7.6320340e-09   5.0593879e-04   3.8501267e-01   5.9778231e-01   4.5838514e+00   3.2123278e-05
   1.1520000e+03   3.9382360e-09   3.3643029e-04   8.1616693e-02  -5.0408673e-01   1.7048021e+00   3.2563004e-05
   1.1530000e+03   3.0842135e-09   8.4120463e-04   1.5299353e-01  -2.7769782e-01   3.9851371e-02   3.2585620e-05
   1.1540000e+03   4.4582756e-09   3.1859139e-03   3.2763880e-01  -6.3842923e-01   7.2607850e-02   3.2775224e-05
   1.1550000e+03   1.8264779e-09   3.6119006e-04   1.8671829e-01  -4.8869163e-01   1.4748234e+00   3.2961419e-05
   1.1560000e+03   3.0014632e-09   4.1212400e-04   3.4940178e-01   8.3385787e-01   1.3069289e-01   3.2068901e-05
   1.1570000e+03   2.8571185e-09   1.6579942e-04   7.1351043e-01   5.7829067e-01   5.6980979e-01   3.2048275e-05
   1.1580000e+03   5.9447959e-09   3.3713439e-03   5.8458474e-02   7.7446334e-01   5.9181364e-02   3.0602912e-05
   1.1590000e+03   3.6712442e-09   1.1318567e-04   1.7120684e-01   7.4349375e-01   4.4489093e+00   3.0209590e-05
   1.1600000e+03   1.0379989e-08   2.5445783e-04   3.2866520e-01   8.1533752e-01   5.4963850e-01   2.9788038e-05
   1.1610000e+03   8.3455436e-09   5.1717950e-04   1.7997949e-01   8.6965065e-01   3.7717682e+00   2.8274630e-05
   1.1620000e+03   4.7189503e-09   1.5681768e-04   3.1194990e-02   8.7541513e-01   4.0486689e+00   2.5202371e-05
   1.1630000e+03   1.3513118e-08   7.1491290e-05   7.0690299e-01   8.4778431e-01   3.8315151e+00   2.2700577e-05
   1.1640000e+03   4.0325450e-09   5.4909634e-05   6.0285397e-01   8.7802635e-01   3.0886547e+01   2.2400580e-05
   1.1650000e+03   8.8162618e-09   6.8187658e-04   1.8868461e-01  -6.4910718e-01   3.1188578e-01   2.2977052e-05
   1.1660000e+03   6.5153918e-09   1.9312251e-04   3.4593619e-01  -6.4336497e-01   3.2281632e+00   2.3739275e-05
   1.1670000e+03   1.0261838e-08   1.8224576e-04   4.6894918e-01   4.3788597e-01   1.5975986e+00   2.3611034e-05
   1.1680000e+03   7.6163128e-09   1.1782731e-03   1.0803760e-01   5.8659329e-01   1.3678022e+00   2.2486522e-05
   1.1690000e+03   6.8754466e-09   2.2698610e-04   1.4482142e-01  -8.2530133e-01   1.2901520e+00   2.2862062e-05
   1.1700000e+03   7.4117521e-09   6.2165023e-04   6.5614158e-01   3.8373202e-01   8.0474017e-01   2.2834581e-05
   1.1710000e+03   7.0481241e-09   2.7443685e-03   1.3303507e-01   7.1030883e-01   3.6258839e-01   2.2111454e-05
   1.1720000e+03   5.7810429e-09   1.2337473e-04   9.5173818e-02   7.2214883e-01   5.2889207e+00   2.1460979e-05
   1.1730000e+03   3.8682745e-09   1.1930923e-04   4.4078695e-01   5.7510313e-01   2.2321592e+00   2.1247951e-05
   1.1740000e+03   4.5627929e-09   2.2282247e-04   1.1499030e-01  -5.3319710e-01   2.1119940e+00   2.1629954e-05
   1.1750000e+03   3.2274706e-09   3.6194185e-04   1.1678323e-01   6.9307059e-01   1.7970539e+00   2.0806519e-05
   1.1760000e+03   3.5381802e-09   8.3908161e-05   6.8071769e-01  -3.7909945e-01   2.5307614e+00   2.0826068e-05
   1.1770000e+03   5.6580127e-09   2.7902459e-03   1.4162802e-01  -6.1530573e-01   4.6901491e-01   2.1598791e-05
   1.1780000e+03   3.1406000e-09   1.1472803e-04   9.2630065e-02  -6.4262117e-01   3.5754471e+00   2.1991358e-05
   1.1790000e+03   5.1318016e-09   1.9078930e-04   3.8973690e-01  -5.7757874e-01   1.7852742e+00   2.2080292e-05
   1.1800000e+03   2.5427982e-09   5.0175069e-04   7.7394866e-02   8.2251031e-01   4.1700576e-01   2.0229363e-05
   1.1810000e+03   4.0223140e-09   7.7968594e-05   1.2979305e-01  -6.0683739e-01   4.9929402e+00   2.0717710e-05
   1.1820000e+03   4.2002314e-09   1.0013694e-04   6.8555066e-01   6.5593043e-01   3.9942239e+00   2.0664793e-05
   1.1830000e+03   3.9501826e-09   1.2089157e-03   1.6150778e-01   6.5156340e-01   1.3129573e+00   2.0122631e-05
   1.1840000e+03   3.1505176e-09   1.2257397e-04   1.2488498e-01   6.6762289e-01   2.2170878e+00   1.9891628e-05
   1.1850000e+03   5.6221858e-09   2.5527523e-04   3.9160645e-01   6.7934487e-01   1.1807143e+00   1.9767435e-05
   1.1860000e+03   4.5238631e-09   4.5592100e-04   7.5300059e-02  -5.3244340e-01   1.0986715e+00   2.0522346e-05
   1.1870000e+03   5.2840115e-09   2.4131516e-04   1.0573072e-01  -6.9021176e-02   4.6898912e-01   2.0545297e-05
   1.1880000e+03   4.2834210e-09   2.4794094e-03   6.8632380e-01  -6.5741393e-01   3.6543900e-01   2.0700299e-05
   1.1890000e+03   4.3018941e-09   3.9270086e-04   1.6150344e-01  -6.4833772e-01   2.6972287e+00   2.1276277e-05
   1.1900000e+03   2.6834296e-09   1.4100771e-04   1.1812466e-01  -4.4508635e-01   1.2883675e+00   2.1372454e-05
   1.1910000e+03   4.7699415e-09   1.0878686e-03   3.8996009e-01  -4.1100186e-01   1.1181429e-01   2.1387828e-05
   1.1920000e+03   2.1764061e-09   1.6025972e-02   1.2500305e-01   6.7921393e-01   8.8678618e-02   2.0147747e-05
   1.1930000e+03   2.0503752e-09   6.9563439e-05   5.5593059e-02   6.7200009e-01   9.4134089e-01   2.0048477e-05
   1.1940000e+03   1.7134772e-09   1.0923007e-03   7.4510606e-01   6.8497909e-01   2.0781103e-01   2.0003942e-05
   1.1950000e+03   1.7774693e-09   8.1894907e-04   1.6442294e-01   7.1746754e-01   2.9234893e-01   1.9873230e-05
   1.1960000e+03   1.5553200e-09   5.5194848e-04   1.1715752e-01   5.1140521e-01   1.5401278e-01   1.9824485e-05
   1.1970000e+03   1.8440153e-09   2.6574328e-03   3.5322187e-01  -4.2530332e-01   1.2044103e-01   1.9856334e-05
   1.1980000e+03   2.1081079e-09   1.0828252e-03   6.8827951e-02  -5.9311250e-01   7.9244495e-01   2.0454955e-05
   1.1990000e+03   3.3379171e-09   5.5915474e-05   5.2925583e-02   6.8397462e-02   6.2676291e-01   2.0431463e-05
   1.2000000e+03   7.8368573e-09   7.1820106e-04   7.1179040e-01  -2.0653339e-01   2.3880507e-01   2.0463497e-05
   1.2010000e+03   3.9523320e-09   1.8318009e-03   2.1401784e-01   5.8593783e-01   3.4987247e-01   2.0333209e-05
   1.2020000e+03   5.0814978e-09   1.1157724e-03   1.3403228e-01   8.3783870e-01   3.7059403e-01   1.9940278e-05
   1.2030000e+03   5.0278798e-09   3.2254211e-04   3.7182767e-01   8.2710434e-01   2.1561420e+00   1.9663367e-05
   1.2040000e+03   5.3375102e-09   2.9240966e-04   8.9367304e-02   7.9639360e-01   6.1557192e+00   1.8193152e-05
   1.2050000e+03   5.1516298e-09   6.0925091e-05   4.4990507e-02   9.1927250e-02   1.6197007e+00   1.8156616e-05
   1.2060000e+03   4.5078453e-09   1.2433008e-03   6.5029905e-01  -9.0951866e-02   2.3942238e-01   1.8159736e-05
   1.2070000e+03   7.3386469e-09   9.2430617e-03   2.1173438e-01  -7.7210204e-01   5.0905069e-02   1.8518940e-05
   1.2080000e+03   6.2198076e-09   8.4994280e-04   1.2521744e-01  -7.4814288e-01   8.7796068e-01   1.9290976e-05
   1.2090000e+03   6.9322705e-09   2.4758081e-04   3.6663862e-01  -7.2032381e-01   1.2429100e+00   1.9562564e-05
   1.2100000e+03   3.2202098e-09   8.6660058e-04   2.6997257e-01  -4.2549030e-01   5.7191709e-01   1.9637584e-05
   1.2110000e+03   9.2562900e-10   2.9884005e-03   2.4777098e-02   8.1599259e-01   8.4081756e-02   1.8315135e-05
   1.2120000e+03   5.8403688e-09   5.5548107e-05   6.5317549e-01   7.3494994e-02   4.3197333e-01   1.8310696e-05
   1.2130000e+03   2.6115755e-09   7.1117032e-03   2.8363106e-01   7.8219718e-01   1.1447367e-01   1.8106487e-05
   1.2140000e+03   4.3748191e-09   9.0686695e-04   1.2176670e-01   8.3346364e-01   5.0919881e-01   1.7629090e-05
   1.2150000e+03   7.5047372e-09   3.4171804e-04   3.0671984e-01   8.1715306e-01   2.2968352e+00   1.7371551e-05
   1.2160000e+03   5.4173100e-09   4.2881002e-04   1.5466329e-01   8.2525844e-01   8.9861295e+00   1.5420305e-05
   1.2170000e+03   4.1718119e-09   4.0988676e-05   1.9599711e-01   7.7444634e-01   2.6099680e+01   1.3136722e-05
   1.2180000e+03   3.3921165e-09   3.7033512e-05   5.0935447e-01   6.6639069e-01   3.1075409e+01   1.3004739e-05
   1.2190000e+03   5.5236545e-09   2.4634112e-04   3.2790793e-01   6.6115217e-01   3.6190608e+00   1.2082822e-05
   1.2200000e+03   2.0208173e-09   2.6479212e-05   1.9744435e-01   5.7589153e-01   1.0522541e+02   1.1413011e-05
   1.2210000e+03   4.0412749e-09   7.5511401e-05   3.5346255e-01  -5.1246379e-01   1.5160188e+01   1.1589825e-05
   1.2220000e+03   4.5454390e-09   1.4930771e-04   2.8370081e-01  -5.3481097e-01   2.2322580e+01   1.2160327e-05
   1.2230000e+03   3.4005970e-09   7.8543027e-05   1.0113690e-01  -5.9223351e-01   1.7580869e+01   1.3218182e-05
   1.2240000e+03   3.8367227e-09   2.7627695e-05   5.0930160e-01  -6.4544563e-01   7.2642280e+00   1.3278899e-05
   1.2250000e+03   3.2394888e-09   4.2792367e-04   3.3258936e-01  -6.6059425e-01   4.1882979e+00   1.3423403e-05
   1.2260000e+03   3.2535751e-09   9.0961374e-05   1.5875303e-01  -6.3532603e-01   8.1397272e+00   1.3559986e-05
   1.2270000e+03   4.4638719e-09   1.7500983e-04   2.3429007e-01   6.9846265e-01   1.2579221e+00   1.3467246e-05
   1.2280000e+03   3.2755557e-09   2.4618197e-04   3.0214653e-01   6.9901908e-01   1.1349882e+01   1.3056861e-05
   1.2290000e+03   2.4288622e-09   1.8573678e-04   6.1178464e-02   6.7484026e-01   4.8711017e+00   1.2407916e-05
   1.2300000e+03   3.2036600e-09   1.5226291e-05   4.0678827e-01   6.2681119e-01   2.3343473e+01   1.2319761e-05
   1.2310000e+03   2.5127306e-09   1.1615127e-04   3.3342247e-01   6.2032062e-01   5.5453258e+00   1.2156022e-05
   1.2320000e+03   3.0097694e-09   3.4142142e-05   1.6623356e-01   6.1005848e-01   1.4411054e+01   1.1950366e-05
   1.2330000e+03   3.6780246e-09   5.3432225e-05   2.2259966e-01  -5.0421096e-01   2.7839112e+00   1.1983260e-05
   1.2340000e+03   1.0030800e-09   9.3595957e-04   3.3044012e-01  -5.6952872e-01   2.0927796e+00   1.2095916e-05
   1.2350000e+03   1.4404006e-09   3.6485325e-04   6.0632326e-02  -5.7268097e-01   9.7896143e-01   1.2534444e-05
   1.2360000e+03   9.9483908e-10   2.2729677e-05   3.9923908e-01  -6.0920165e-01   2.4025477e+01   1.2624562e-05
   1.2370000e+03   6.1284772e-10   2.0743630e-04   3.1187205e-01  -6.3472378e-01   3.9663550e+00   1.2749609e-05
   1.2380000e+03   1.2677862e-09   4.7983127e-05   1.5627373e-01  -6.3517200e-01   1.0866638e+01   1.2923175e-05
   1.2390000e+03   1.5703142e-09   9.6633259e-05   2.0788032e-01   6.8709050e-01   6.3407944e-01   1.2879273e-05
   1.2400000e+03   1.3463366e-09   6.1302239e-04   3.3936686e-01   7.1176660e-01   5.4900762e-01   1.2800871e-05
   1.2410000e+03   2.4600704e-09   1.9784716e-04   6.3628191e-02   6.9379512e-01   4.8064891e+00   1.1550195e-05
   1.2420000e+03   1.5411185e-09   1.2875000e-05   4.0164407e-01   5.7794446e-01   6.6721940e+01   1.1442486e-05
   1.2430000e+03   2.4453368e-09   8.8509836e-05   3.2029183e-01   5.7181322e-01   2.1448063e+01   1.1175318e-05
   1.2440000e+03   1.2621956e-09   2.2556746e-05   1.6023105e-01   5.5409010e-01   4.2641815e+01   1.0924333e-05
   1.2450000e+03   1.7273388e-09   5.0209144e-05   2.0667375e-01   5.9238421e-01   3.2120234e+00   1.0764206e-05
   1.2460000e+03   1.8738029e-09   1.2694231e-04   4.1381200e-01   6.7871490e-01   9.3264722e-01   1.0750908e-05
   1.2470000e+03   1.5739012e-09   6.7976220e-03   1.2488376e-01  -3.9897938e-01   1.0391243e-01   1.0865357e-05
   1.2480000e+03   6.4321858e-09   3.5155800e-04   3.9182455e-01  -3.8310502e-01   5.3005286e-01   1.1494154e-05
   1.2490000e+03   1.2134204e-09   4.2175247e-05   5.2569694e-01  -5.3829107e-01   1.2652779e+02   1.1891476e-05
   1.2500000e+03   2.3860740e-09   6.3333695e-05   1.5299662e-01   7.0982037e-01   6.2665776e-01   1.1809112e-05
   1.2510000e+03   1.2552689e-09   2.4821467e-03   1.1609091e-01   6.9466689e-01   5.0764856e-01   1.1301419e-05
   1.2520000e+03   1.9959199e-09   4.1858884e-05   4.1957070e-01   6.5980109e-01   8.5863397e+00   1.1177276e-05
   1.2530000e+03   1.9884173e-09   1.3155405e-04   1.7883163e-01   6.3211419e-01   1.1312488e+01   1.0871803e-05
   1.2540000e+03   2.9534984e-09   8.0622918e-05   2.6353319e-01   4.4252017e-01   2.5265669e+01   1.0645272e-05
   1.2550000e+03   2.8384026e-09   8.0583761e-05   5.4458376e-01   4.7902900e-01   4.7761596e+01   1.0416547e-05
   1.2560000e+03   1.3617305e-09   8.2215737e-05   1.0402616e-01  -1.4488738e-03   1.3032443e+00   1.0416759e-05
   1.2570000e+03   2.0964984e-09   4.4410509e-03   1.0526354e-01  -4.9410961e-01   1.6618941e-01   1.0637261e-05
   1.2580000e+03   2.9065869e-09   4.7068701e-05   4.9566039e-01  -3.9850723e-01   8.6033208e+00   1.0709745e-05
   1.2590000e+03   1.4843464e-09   1.5165999e-04   3.2065148e-01  -2.9890348e-01   6.6281081e+00   1.0795871e-05
   1.2600000e+03   1.7214733e-09   2.2744295e-04   4.6809075e-01  -1.8923171e-01   1.3727346e+00   1.0842074e-05
   1.2610000e+03   1.5074030e-09   1.4555746e-04   6.2656072e-01  -4.3523724e-01   8.1149782e+00   1.0879745e-05
   1.2620000e+03   8.3038640e-10   6.1294911e-04   1.0380053e-01  -1.8290862e-01   1.7270967e-01   1.0901837e-05
   1.2630000e+03   1.7464383e-09   5.1423383e-04   8.5506104e-02   7.2396386e-01   3.8231325e-01   1.0714755e-05
   1.2640000e+03   1.9334789e-09   2.1260844e-04   3.2690783e-01   5.3659697e-01   1.9974151e+00   1.0670128e-05
   1.2650000e+03   1.0510563e-09   2.9956209e-04   2.4576748e-01   3.9335451e-01   2.8295498e+00   1.0624291e-05
   1.2660000e+03   1.5581821e-09   3.2795545e-04   1.1035181e-01   3.8371622e-01   1.0597074e+00   1.0558039e-05
   1.2670000e+03   1.2821096e-09   1.2669793e-04   6.2879035e-01   5.3493445e-01   5.3447173e+00   1.0528663e-05
   1.2680000e+03   1.1229588e-09   6.5033451e-04   1.0510108e-01   4.6175011e-01   4.9313930e-01   1.0454733e-05
   1.2690000e+03   1.1239439e-09   4.8519015e-04   7.6281548e-02  -5.8638423e-01   7.1776833e-01   1.0593945e-05
   1.2700000e+03   9.4215038e-10   3.2917888e-04   3.0578683e-01  -4.1164536e-01   4.7149185e-01   1.0610068e-05
   1.2710000e+03   1.5356423e-09   3.5327698e-04   2.4599016e-01  -1.9825105e-01   3.8145677e-01   1.0635865e-05
   1.2720000e+03   1.4829937e-09   2.6938803e-04   9.3927070e-02  -1.8651694e-01   1.7145822e+00   1.0692676e-05
   1.2730000e+03   1.7263932e-09   1.0101478e-04   6.2822511e-01  -4.3864641e-01   3.8888026e+00   1.0710550e-05
   1.2740000e+03   1.1874167e-09   8.1645274e-04   1.1088876e-01  -2.0646966e-01   3.6126544e-01   1.0736168e-05
   1.2750000e+03   1.2331891e-09   8.9945362e-04   7.9599439e-02   6.6485606e-01   3.7782711e-01   1.0569306e-05
   1.2760000e+03   4.0209805e-09   2.5487168e-04   3.0754819e-01   6.9364415e-01   1.4128553e-01   9.5939839e-06
   1.2770000e+03   2.3878795e-09   9.5063011e-05   4.2465354e-01   1.7696788e-02   1.0643545e+01   9.5925273e-06
   1.2780000e+03   1.4634199e-09   6.2640847e-04   2.3548977e-01   4.5299770e-01   2.9075881e-01   9.5728645e-06
   1.2790000e+03   5.5871219e-09   3.0514462e-03   6.1775470e-01   2.3109587e-01   8.9064882e-02   9.5258638e-06
   1.2800000e+03   1.8419620e-09   5.2951775e-04   2.5392074e-01  -2.0074017e-01   4.6114700e+00   9.6006442e-06
   1.2810000e+03   1.5455536e-09   5.1629748e-04   9.3238887e-02   6.5648472e-01   3.4365616e-01   9.4665502e-06
   1.2820000e+03   1.5809679e-09   1.4084825e-03   1.1719820e-01   1.7384786e-01   1.8153081e-01   9.4315787e-06
   1.2830000e+03   2.8348114e-09   1.8603780e-04   3.6740701e-01   2.7636243e-01   2.3369007e+00   9.3854501e-06
   1.2840000e+03   2.6849961e-09   4.9577705e-04   2.2746973e-01   6.1573172e-01   1.6367100e+00   9.2395982e-06
   1.2850000e+03   4.8974163e-09   2.1644310e-04   4.6841998e-01   8.4952638e-01   3.0213551e+00   8.8720286e-06
   1.2860000e+03   1.6865980e-09   1.6528172e-04   4.1685343e-01   6.9445041e-01   2.0816263e+01   8.6254406e-06
   1.2870000e+03   1.6608684e-09   2.4510700e-04   4.1813038e-02   7.2926273e-01   7.0018936e-01   8.0914030e-06
   1.2880000e+03   1.4596928e-09   1.2149388e-04   1.2853089e-01   4.0600760e-01   6.8263807e-01   8.0228732e-06
   1.2890000e+03   3.7665886e-09   6.8250845e-04   3.9688645e-01  -1.4530004e-01   1.5659812e+00   8.0537389e-06
   1.2900000e+03   2.9388379e-09   3.9139713e-04   2.4782530e-01   2.1519311e-01   1.8139592e+00   7.9076864e-06
   1.2910000e+03   9.1257009e-09   6.3300715e-05   5.1454151e-01   7.4552556e-01   4.6204455e+00   7.4917406e-06
   1.2920000e+03   5.3850174e-09   1.7903048e-04   5.6127469e-01   5.2055570e-01   4.9256235e+01   7.1431163e-06
   1.2930000e+03   3.0645739e-09   1.9502387e-04   6.4924682e-02   6.5666628e-01   1.0404758e+01   6.4403671e-06
   1.2940000e+03   3.0581534e-09   6.6863625e-05   5.3953766e-02   7.2398407e-01   7.1034624e+00   5.9433347e-06
   1.2950000e+03   4.2736947e-09   1.2841069e-04   3.6133182e-01   4.6755714e-01   1.1046888e+01   5.8844703e-06
   1.2960000e+03   3.8804161e-09   2.3407621e-04   8.3040606e-02   4.3547929e-01   1.1436198e+01   5.5084998e-06
   1.2970000e+03   7.4431688e-09   5.8636096e-05   3.8745768e-01  -5.3071418e-01   6.0703469e+01   5.6885402e-06
   1.2980000e+03   4.8669645e-09   2.1404181e-04   5.5368572e-01  -4.2143347e-01   4.9911931e+01   5.9435566e-06
   1.2990000e+03   3.9312753e-09   2.3695690e-04   6.1214252e-02  -5.6765674e-01   3.2248086e+00   6.1185290e-06
   1.3000000e+03   3.5367768e-09   1.9633011e-04   5.3716176e-02   1.3280279e-01   5.2127631e-01   6.1121104e-06
   1.3010000e+03   9.6672527e-10   1.6436686e-02   3.2885878e-01   2.7448819e-01   1.3498611e-01   5.9388740e-06
   1.3020000e+03   1.1499387e-09   4.3602046e-05   4.1577215e-01  -7.7125875e-03   6.5879534e+00   5.9392916e-06
   1.3030000e+03   2.4690183e-09   2.6304919e-03   4.2402125e-01  -1.6667119e-01   1.5424505e-02   5.9470975e-06
   1.3040000e+03   2.1142203e-09   2.9450240e-03   5.3245579e-01   1.2197925e-01   6.3642495e-01   5.9338315e-06
   1.3050000e+03   1.8915192e-09   8.8206009e-04   8.2017742e-02  -1.3955051e-01   7.9768022e-01   5.9822913e-06
   1.3060000e+03   2.1661013e-09   1.7602538e-04   1.3238768e-01   6.0479307e-02   3.5117736e-01   5.9757876e-06
   1.3070000e+03   2.1179219e-09   1.0986191e-03   1.0279320e-01  -6.6423456e-02   1.5222003e-01   5.9951884e-06
   1.3080000e+03   8.3157128e-10   1.5177974e-04   4.3555858e-01   5.6186876e-03   3.0057754e+00   5.9950940e-06
   1.3090000e+03   2.7106113e-09   2.6394632e-03   3.5832051e-01  -8.2320404e-02   9.0834925e-02   6.0078334e-06
   1.3100000e+03   1.3459380e-09   5.3029424e-04   6.7355488e-01   1.1424767e-02   1.4313547e+00   6.0075436e-06
   1.3110000e+03   1.2955604e-09   6.1875819e-03   1.2475815e-01   2.2894933e-01   2.1477382e-02   5.9931024e-06
   1.3120000e+03   7.3084093e-10   2.3228767e-03   7.5517708e-02   2.5267014e-01   6.5825210e-02   5.9689457e-06
   1.3130000e+03   8.6746755e-10   1.3872129e-03   5.7358259e-02   3.2375179e-01   3.3102373e-02   5.9079353e-06
   1.3140000e+03   5.4870189e-10   3.9166475e-04   4.1583707e-01   2.3201904e-01   2.2277123e-01   5.9055581e-06
   1.3150000e+03   2.4505423e-09   3.8804351e-03   2.7158371e-01   4.1052243e-01   1.0874742e-01   5.8730589e-06
   1.3160000e+03   1.0992949e-09   9.8522606e-04   5.4755906e-01   3.8468267e-01   1.7097049e+00   5.8433304e-06
   1.3170000e+03   8.5585823e-10   8.4020791e-04   1.0938274e-01   3.3005363e-01   5.2028541e-01   5.8126652e-06
   1.3180000e+03   5.2329985e-10   2.6085974e-04   5.5417804e-02   3.2739377e-01   1.5934038e+00   5.7244425e-06
   1.3190000e+03   5.3765763e-10   1.0332091e-04   3.0086315e-02   3.4999836e-01   1.4290195e-01   5.7155454e-06
   1.3200000e+03   1.4949838e-09   3.2633572e-03   3.7818700e-01  -1.7942242e-01   3.8920874e-02   5.7365457e-06
   1.3210000e+03   1.1575338e-09   2.6090419e-04   4.0834327e-01  -2.3686407e-01   5.8337245e+00   5.7689078e-06
   1.3220000e+03   7.8572489e-10   2.5313090e-04   6.8170930e-01  -2.2738179e-01   3.0726124e+00   5.7768782e-06
   1.3230000e+03   2.3789902e-10   1.0169915e-03   1.7794772e-01  -6.5416498e-02   2.8965972e-01   5.7805345e-06
   1.3240000e+03   5.9701241e-10   4.4487198e-04   1.1756065e-01   6.5620948e-01   1.0674662e-01   5.7553008e-06
   1.3250000e+03   6.3137271e-10   9.2237205e-04   3.1120685e-02   7.7995296e-01   1.4551096e-01   5.5935410e-06
   1.3260000e+03   2.3953484e-09   3.1308933e-04   2.8194068e-01   6.7625532e-01   2.3681155e-01   5.3751351e-06
   1.3270000e+03   1.2311749e-09   1.7186755e-04   3.6850593e-01   8.1999720e-01   5.0216778e+00   5.2890204e-06
   1.3280000e+03   2.4026958e-09   6.0005954e-04   7.4375612e-01   7.9136186e-01   4.1838455e-01   5.2617010e-06
   1.3290000e+03   1.6335302e-09   2.9250927e-03   1.5476631e-01   7.1542502e-01   2.3419173e-01   5.0458986e-06
   1.3300000e+03   1.0726852e-09   2.4481092e-04   1.4030444e-01   7.7719356e-01   3.3580278e+00   4.8429998e-06
   1.3310000e+03   2.2000287e-09   3.7857460e-04   1.2209241e-01   7.9092378e-01   2.1184213e-01   4.6427910e-06
   1.3320000e+03   1.2496374e-09   4.8247765e-04   1.3011178e-01   6.0986372e-01   1.1807332e+00   4.5403459e-06
   1.3330000e+03   1.6282653e-09   8.5006589e-04   3.9209623e-01   5.4625261e-01   4.0703110e-01   4.5090583e-06
   1.3340000e+03   2.9680418e-09   1.2193586e-03   7.2800650e-01   6.9326577e-01   2.2315731e-01   4.4873160e-06
   1.3350000e+03   1.9781998e-09   5.0384166e-03   2.2920250e-01   7.5410668e-01   1.9184409e-01   4.4067347e-06
   1.3360000e+03   1.7155988e-09   2.5033064e-03   1.2806565e-01   2.1039140e-01   2.1102214e-01   4.3837520e-06
   1.3370000e+03   1.7176282e-09   1.0583850e-03   8.9740535e-02  -6.7750134e-01   3.4925000e-01   4.4491382e-06
   1.3380000e+03   1.2321647e-09   1.0192483e-03   7.0779895e-02  -6.8204032e-01   3.3875650e-01   4.5139110e-06
   1.3390000e+03   1.7218217e-09   7.2170965e-04   3.4195571e-01  -3.5862019e-01   5.5925882e-01   4.5282063e-06
   1.3400000e+03   2.0449275e-09   1.2185288e-03   6.2249187e-01  -4.9644653e-01   3.3042239e-01   4.5340207e-06
   1.3410000e+03   1.5418609e-09   4.6927346e-03   2.5132774e-01  -3.7587582e-01   1.3353690e-01   4.5483794e-06
   1.3420000e+03   9.3361686e-10   7.1030996e-03   1.3591770e-01   1.3124964e-01   7.6117675e-02   4.5378307e-06
   1.3430000e+03   8.7798889e-10   1.2614634e-03   9.6637517e-02   7.4256302e-01   9.8893009e-02   4.4963336e-06
   1.3440000e+03   4.8255691e-10   8.1118601e-04   9.2794317e-02   7.6424042e-01   2.4655614e-01   4.4436061e-06
   1.3450000e+03   9.6207463e-10   9.2383178e-04   3.2500792e-01   3.2772783e-01   3.3247166e-01   4.4360944e-06
   1.3460000e+03   1.1414265e-09   1.8116970e-03   5.7258462e-01   6.4629089e-01   5.8325040e-02   4.4256605e-06
   1.3470000e+03   8.9289122e-10   3.8589546e-03   2.6489405e-01   1.5564939e-01   8.3882513e-02   4.4221085e-06
   1.3480000e+03   9.6269272e-10   6.3118508e-03   1.3863935e-01  -4.1486897e-01   4.6668557e-02   4.4437609e-06
   1.3490000e+03   7.5327724e-10   2.0347502e-03   7.2388963e-02  -2.6320796e-01   5.6700618e-02   4.4607546e-06
   1.3500000e+03   6.9835416e-10   1.2024861e-03   1.1876396e-01   1.1685677e-03   1.2650759e-01   4.4608528e-06
   1.3510000e+03   2.2558235e-09   3.4653686e-03   3.0021572e-01   5.6230790e-01   5.8194249e-02   4.3202165e-06
   1.3520000e+03   1.1336990e-09   2.4104430e-04   6.9518899e-01   6.1417627e-01   5.9890632e+00   4.2893644e-06
   1.3530000e+03   1.1784147e-09   1.1044504e-03   3.9162914e-01   7.2937448e-01   5.6663365e-01   4.2617445e-06
   1.3540000e+03   2.2112886e-09   2.2142551e-03   1.5048538e-01   3.5133124e-01   4.5222537e-02   4.2288515e-06
   1.3550000e+03   1.6458541e-09   1.2509953e-03   1.2228605e-01   3.4501563e-01   4.9616510e-01   4.1456775e-06
   1.3560000e+03   1.5742693e-09   5.0503088e-04   1.3389313e-01   4.3932383e-01   1.1539896e+00   4.1133857e-06
   1.3570000e+03   1.3537906e-09   5.8282423e-04   1.1648514e-01   4.9446760e-01   1.3875104e+00   4.0281790e-06
   1.3580000e+03   2.8909263e-09   8.0739090e-05   7.0838261e-01   4.8315851e-01   5.6345705e+00   3.9860979e-06
   1.3590000e+03   1.5502650e-09   2.8531442e-04   4.5249615e-01   4.2754955e-01   1.2789441e+01   3.9051071e-06
   1.3600000e+03   1.5801714e-09   1.6495948e-04   1.1908199e-01   4.4922610e-01   3.6469062e-01   3.8853178e-06
   1.3610000e+03   8.0458077e-10   3.3665757e-03   1.9338812e-01  -1.9888669e-01   2.4577312e-01   3.8976266e-06
   1.3620000e+03   1.2346199e-09   1.8343297e-03   1.2875865e-01  -2.2194538e-01   1.4103607e-01   3.9304126e-06
   1.3630000e+03   1.0091172e-09   4.0692024e-04   1.7330151e-01  -2.2055669e-01   6.5036645e-01   3.9487998e-06
   1.3640000e+03   2.2541228e-09   7.4610216e-04   5.9809904e-01  -4.6600071e-01   2.3167160e-01   3.9622027e-06
   1.3650000e+03   1.2159403e-09   2.0260212e-03   5.1659706e-01  -4.2714925e-01   8.1099411e-01   3.9839077e-06
   1.3660000e+03   5.2517663e-10   1.1399386e-03   6.7292449e-02  -4.1406411e-01   4.9395798e-01   4.0363875e-06
   1.3670000e+03   3.3304981e-10   2.0945104e-04   1.9906761e-01   3.8652002e-01   3.7482636e-01   4.0318336e-06
   1.3680000e+03   8.5684430e-10   1.2771479e-03   6.1447557e-02   3.9757627e-01   3.2715663e-01   3.9691655e-06
   1.3690000e+03   3.0822768e-10   1.5238875e-04   1.0688642e-01   3.8993019e-01   3.1103662e+00   3.9325599e-06
   1.3700000e+03   5.4894268e-10   2.8233273e-04   5.1744320e-01   4.0547249e-01   1.1158056e+00   3.9290927e-06
   1.3710000e+03   3.9285664e-10   3.2336635e-03   5.0969895e-01   4.2307807e-01   1.2690863e-01   3.9225255e-06
   1.3720000e+03   2.7514293e-10   1.5227434e-03   7.1347210e-02   4.4150974e-01   1.4270222e-01   3.8921398e-06
   1.3730000e+03   3.3268104e-10   2.3369438e-04   1.9879174e-01   4.2524848e-01   3.0153645e-01   3.8843772e-06
   1.3740000e+03   3.8947710e-10   1.4392363e-03   6.7684694e-02   2.0850328e-02   5.7467562e-02   3.8836144e-06
   1.3750000e+03   6.1216305e-10   1.3041755e-03   1.4593967e-01   1.8244268e-01   3.7702287e-02   3.8803169e-06
   1.3760000e+03   1.6457128e-09   3.5802490e-03   5.0474597e-01   3.2030354e-01   4.4601368e-02   3.8534719e-06
   1.3770000e+03   9.0904344e-10   1.0356137e-03   7.4631425e-01   4.2092810e-01   7.2682593e-01   3.8443127e-06
   1.3780000e+03   5.6830099e-10   4.8814183e-03   2.1397474e-01   5.0132606e-01   4.9143378e-02   3.8325282e-06
   1.3790000e+03   1.0669954e-09   2.8143958e-03   1.7991150e-01   3.5844852e-01   4.6674763e-02   3.8013853e-06
   1.3800000e+03   6.7236812e-10   5.8755716e-04   9.7651461e-02   4.6236043e-01   6.4114314e-01   3.7667757e-06
   1.3810000e+03   1.2400272e-09   1.3656721e-03   1.3590455e-01   5.7901121e-01   3.5660181e-02   3.7474320e-06
   1.3820000e+03   2.3797304e-09   2.5069830e-03   2.1977689e-01   5.7904733e-01   2.8488549e-01   3.6717712e-06
   1.3830000e+03   7.4965274e-10   2.7720358e-04   5.3995973e-01   5.3934401e-01   1.8595246e+01   3.6015984e-06
   1.3840000e+03   8.2465275e-10   2.2307701e-04   2.0829705e-01   5.0328166e-01   2.7359734e+00   3.5634750e-06
   1.3850000e+03   9.0911064e-10   4.4880586e-04   1.5480206e-01   4.6328139e-01   1.0672029e+00   3.5099981e-06
   1.3860000e+03   4.7604399e-10   1.5707649e-04   8.4271567e-02   5.0608281e-01   4.7466533e+00   3.4459544e-06
   1.3870000e+03   5.1110583e-10   1.9547373e-04   1.3384691e-01  -4.3080026e-01   2.3178833e+00   3.4732933e-06
   1.3880000e+03   7.4279827e-10   3.2467243e-04   3.6584344e-01  -4.7065232e-01   3.9241044e+00   3.4986664e-06
   1.3890000e+03   6.0065746e-10   2.0922853e-04   5.3743907e-01  -4.6221633e-01   5.2819268e+00   3.5154950e-06
   1.3900000e+03   2.9011706e-10   2.2618379e-04   2.0178424e-01  -4.4567386e-01   3.4183854e+00   3.5366658e-06
   1.3910000e+03   3.2926195e-10   3.2904475e-04   1.3929566e-01  -4.1590593e-01   5.3232982e-01   3.5490012e-06
   1.3920000e+03   2.9813282e-10   2.5348044e-04   9.8208375e-02  -4.7137046e-01   9.7838726e-01   3.5748955e-06
   1.3930000e+03   3.2215149e-10   4.2444999e-04   1.2933816e-01   5.0529899e-01   6.4268158e-01   3.5568908e-06
   1.3940000e+03   6.0473743e-10   2.8177367e-04   3.6890560e-01   5.0979449e-01   2.0819733e+00   3.5422313e-06
   1.3950000e+03   3.5109001e-10   1.9315122e-04   5.3959017e-01   4.9377212e-01   4.5754654e+00   3.5267084e-06
   1.3960000e+03   2.7284230e-10   1.9728660e-04   2.0079016e-01   4.7980946e-01   9.8630328e-01   3.5137504e-06
   1.3970000e+03   4.4469102e-10   2.7635504e-04   1.2654848e-01   4.7044375e-01   4.3404148e-01   3.4915825e-06
   1.3980000e+03   2.3935701e-10   1.7832725e-04   1.1313157e-01   5.2289825e-01   1.9096492e+00   3.4646285e-06
   1.3990000e+03   3.4487217e-10   5.2073837e-04   1.2728167e-01  -4.2375390e-01   2.5861219e-01   3.4765861e-06
   1.4000000e+03   4.6670982e-10   3.0472691e-04   3.6727859e-01  -4.4531435e-01   1.3144051e+00   3.4845717e-06
   1.4010000e+03   3.8630329e-10   2.2270890e-04   5.5072892e-01  -4.4186605e-01   4.5214920e+00   3.4982778e-06
   1.4020000e+03   3.0998270e-10   2.3791659e-04   2.0167615e-01  -4.2515828e-01   1.2283449e+00   3.5054473e-06
   1.4030000e+03   3.2498318e-10   3.9805924e-04   1.1938252e-01  -4.1768655e-01   7.0529222e-01   3.5217577e-06
   1.4040000e+03   3.5584725e-10   3.3959949e-04   1.1596476e-01  -4.4880015e-01   4.4204308e-01   3.5327414e-06
   1.4050000e+03   3.9369239e-10   2.0546112e-03   1.1936322e-01   4.9199402e-01   8.6725615e-02   3.5140575e-06
   1.4060000e+03   6.3349193e-10   1.9167388e-04   4.1598730e-01   5.4707065e-01   4.1606139e-01   3.4892718e-06
   1.4070000e+03   4.7216679e-10   1.0744864e-04   6.7668074e-01   5.2133149e-01   1.4941629e+01   3.4630015e-06
   1.4080000e+03   3.9880610e-10   2.2418287e-04   2.0673098e-01   5.2202066e-01   1.2462230e+00   3.4455210e-06
   1.4090000e+03   2.5786932e-10   2.4953598e-04   1.3876306e-01   5.5445174e-01   3.3511403e-01   3.4256465e-06
   1.4100000e+03   4.3876989e-10   5.0726857e-04   1.3075590e-01  -7.4300217e-02   3.2484693e-01   3.4269823e-06
   1.4110000e+03   5.2549788e-10   1.8838866e-03   1.1253715e-01  -5.9817460e-02   3.0423479e-02   3.4304953e-06
   1.4120000e+03   4.5751211e-10   3.9160258e-04   2.6421193e-01   3.9554912e-01   7.1810179e-01   3.4154531e-06
   1.4130000e+03   2.9912394e-10   7.6783860e-04   7.8529383e-01   1.5248938e-01   2.2084144e-01   3.4150050e-06
   1.4140000e+03   2.4032405e-10   2.2608965e-02   2.4294491e-01   1.3384831e-01   2.7560779e-03   3.4143783e-06
   1.4150000e+03   3.8073332e-10   1.1949245e-02   1.3917628e-01   2.5080386e-01   3.2720155e-03   3.4115935e-06
   1.4160000e+03   2.8951121e-10   5.1918774e-03   1.0114598e-01   5.7063828e-01   2.6521784e-02   3.3859812e-06
   1.4170000e+03   5.5906754e-10   4.4016867e-04   2.1106066e-01   7.4112343e-01   3.6912376e-01   3.2718766e-06
   1.4180000e+03   3.5414814e-10   1.7314583e-04   3.9663696e-01   7.6197224e-01   1.1365873e+00   3.2608214e-06
   1.4190000e+03   5.7099514e-10   1.9716217e-03   7.4876122e-01   7.5371561e-01   1.0003451e-01   3.2569816e-06
   1.4200000e+03   7.8440053e-10   6.2393106e-03   2.1290801e-01   7.3783295e-01   3.1818218e-02   3.2379132e-06
   1.4210000e+03   4.7804987e-10   2.1413013e-03   1.5335270e-01   7.7682742e-01   2.7471349e-01   3.1949183e-06
   1.4220000e+03   6.8346454e-10   5.2831668e-04   1.1145608e-01   7.5155032e-01   4.6399294e-01   3.1258838e-06
   1.4230000e+03   7.5548829e-10   3.1922912e-04   7.5655299e-02   7.6827249e-01   1.6369705e+00   2.6661059e-06
   1.4240000e+03   6.5130987e-10   2.5223173e-05   3.1664191e-01   6.9180956e-01   4.2818100e+00   2.6507300e-06
   1.4250000e+03   4.3142873e-10   1.3255238e-03   7.5042192e-01   6.7052637e-01   8.3517495e-01   2.6391641e-06
   1.4260000e+03   9.8547579e-10   9.1962325e-04   2.1369339e-01  -6.0237045e-01   2.6960966e-01   2.6936765e-06
   1.4270000e+03   9.4767610e-10   2.1612334e-04   1.6671596e-01  -5.3908106e-01   3.7168927e+00   2.7811328e-06
   1.4280000e+03   3.6831723e-10   2.2746645e-04   1.7897418e-01  -4.5662677e-01   2.9254304e+00   2.7957880e-06
   1.4290000e+03   4.8459547e-10   1.1818670e-03   5.2579620e-02  -6.8412952e-01   3.2721581e-01   2.8752304e-06
   1.4300000e+03   3.6137716e-10   1.0581728e-04   1.9285449e-01   7.1249365e-01   8.3372815e-01   2.8685662e-06
   1.4310000e+03   4.3773418e-10   2.8626041e-03   7.5761467e-01   8.4938845e-02   1.4117863e-02   2.8683523e-06
   1.4320000e+03   2.0631818e-10   3.2801925e-02   2.7451195e-01   7.1110804e-01   4.9651286e-02   2.7688893e-06
   1.4330000e+03   1.0082049e-09   8.4795707e-05   2.6250895e-01   7.8130147e-01   1.3942170e+00   2.6756939e-06
   1.4340000e+03   5.2202045e-10   2.1214279e-04   2.3276117e-01   6.8549082e-01   3.8513244e+00   2.6211622e-06
   1.4350000e+03   8.2425212e-10   3.5799939e-04   1.8408490e-01   7.6492915e-01   1.5806751e+00   2.5235013e-06
   1.4360000e+03   4.0359283e-10   1.2887741e-04   2.2248106e-01   7.3777645e-01   1.3155834e+01   2.4294022e-06
   1.4370000e+03   6.6227464e-10   8.5034658e-05   7.5111298e-01   7.2405128e-01   4.8529198e+00   2.3962677e-06
   1.4380000e+03   2.3996012e-10   2.7988995e-04   4.1626719e-01   6.9504778e-01   7.2065350e+00   2.3729490e-06
   1.4390000e+03   8.3416970e-10   2.1177160e-04   1.4720347e-01  -6.2236666e-01   4.1280950e+00   2.4213194e-06
   1.4400000e+03   4.8163456e-10   3.7377060e-04   1.6330081e-01  -6.6561168e-01   2.2888149e+00   2.4503511e-06
   1.4410000e+03   7.9749746e-10   3.4133139e-04   1.2144107e-01  -7.0376968e-01   1.4310451e+00   2.4892150e-06
   1.4420000e+03   4.9412404e-10   2.3793292e-04   2.0368322e-01  -7.1542347e-01   4.2877912e+00   2.5192111e-06
   1.4430000e+03   3.6210345e-10   1.5930666e-04   4.0762860e-01  -7.2967515e-01   4.2661795e+00   2.5345684e-06
   1.4440000e+03   4.5139898e-10   3.7707262e-04   4.1902452e-01  -6.6281520e-01   6.2209146e-01   2.5427498e-06
   1.4450000e+03   4.0504533e-10   4.6531143e-04   1.4480849e-01   7.2339159e-01   1.9383901e+00   2.4876075e-06
   1.4460000e+03   2.2865987e-10   2.3242988e-04   1.6678161e-01   7.4265177e-01   1.8013723e+00   2.4617199e-06
   1.4470000e+03   2.2291134e-10   1.5822481e-04   1.3301687e-01   7.4865717e-01   3.5622525e+00   2.4361805e-06
   1.4480000e+03   3.3464846e-10   1.9863919e-04   2.0643191e-01   7.4709436e-01   7.9544726e-01   2.3912769e-06
   1.4490000e+03   6.8648660e-10   8.9081151e-05   4.0612717e-01   7.6086637e-01   2.9697516e+00   2.3493396e-06
   1.4500000e+03   2.2525773e-10   1.1374067e-04   4.9563169e-01   7.2808059e-01   2.4093788e+01   2.3094037e-06
   1.4510000e+03   2.3695045e-10   1.4451663e-04   1.4430872e-01  -6.2330835e-01   3.7647651e+00   2.3307241e-06
   1.4520000e+03   1.4628824e-10   2.8075297e-04   1.6511931e-01  -4.3033450e-01   8.1652150e-01   2.3371608e-06
   1.4530000e+03   3.3281620e-10   6.1915857e-04   1.3268174e-01   7.9569327e-01   2.9593721e-01   2.3029131e-06
   1.4540000e+03   2.4993018e-10   2.3763838e-04   2.3350997e-01  -3.8103475e-01   1.3514714e+00   2.3075729e-06
   1.4550000e+03   5.2804752e-10   2.8275518e-03   3.1589888e-01  -5.7263621e-01   4.6103626e-02   2.3152138e-06
   1.4560000e+03   1.7402015e-10   1.2602212e-03   5.5398182e-01  -5.3140573e-01   6.7299431e-01   2.3217054e-06
   1.4570000e+03   4.1645053e-10   1.0315426e-03   1.3872788e-01   8.0700040e-01   1.3997277e-01   2.2566517e-06
   1.4580000e+03   1.9523638e-10   9.2843842e-05   1.7555346e-01   7.9331424e-01   9.0177882e+00   2.2252521e-06
   1.4590000e+03   6.4406159e-10   1.8548391e-04   1.1614154e-01   8.1181102e-01   1.1014565e+00   2.1027952e-06
   1.4600000e+03   3.9891515e-10   1.0328563e-04   2.6242441e-01   7.3802220e-01   1.0089012e+01   2.0724033e-06
   1.4610000e+03   7.6095133e-10   1.4723510e-04   2.7019498e-01   7.6942675e-01   1.6178662e+00   1.9929090e-06
   1.4620000e+03   9.0109958e-10   7.7270125e-05   6.0872914e-01   7.3261734e-01   5.0888528e+01   1.9215339e-06
   1.4630000e+03   7.5840058e-10   1.0327522e-04   1.3394016e-01   7.0246295e-01   5.6926690e+00   1.8624960e-06
   1.4640000e+03   6.3581487e-10   2.5053550e-04   1.9365524e-01   6.7813663e-01   3.2012261e+00   1.8312282e-06
   1.4650000e+03   4.3465346e-10   4.5753422e-04   7.2350512e-02  -6.1854908e-01   1.5491531e+00   1.8873495e-06
   1.4660000e+03   5.6855142e-10   3.5273217e-04   2.6031009e-01  -6.3627307e-01   9.4535190e-01   1.9052091e-06
   1.4670000e+03   1.2481608e-09   1.9987495e-04   2.2488084e-01  -5.9446323e-01   1.2654394e+00   1.9509378e-06
   1.4680000e+03   6.4258809e-10   3.0251022e-04   6.6182108e-01  -6.5887828e-01   1.6698293e+01   1.9934353e-06
   1.4690000e+03   5.9205094e-10   3.3856285e-04   1.2242248e-01  -6.7184027e-01   1.3720318e+00   2.0223943e-06
   1.4700000e+03   4.5296214e-10   5.8729867e-04   2.0037734e-01  -6.6262647e-01   8.2269348e-01   2.0397136e-06
   1.4710000e+03   2.8804129e-10   1.8491751e-03   6.9032306e-02   7.2543036e-01   3.4105066e-01   1.9775392e-06
   1.4720000e+03   3.3329959e-10   1.7902298e-04   2.5492624e-01   7.0481850e-01   2.4907971e+00   1.9640253e-06
   1.4730000e+03   5.3846724e-10   1.7974504e-04   1.8503713e-01   6.6646125e-01   5.3006763e+00   1.9371598e-06
   1.4740000e+03   6.2666036e-10   2.6758703e-04   6.7003331e-01   6.7916119e-01   1.1108981e+01   1.9088633e-06
   1.4750000e+03   6.4008370e-10   3.6683823e-04   1.2648658e-01   6.3148581e-01   7.4709705e-01   1.8948708e-06
   1.4760000e+03   4.5526335e-10   8.8349112e-04   2.0172677e-01   5.8709088e-01   3.3818178e-01   1.8890098e-06
   1.4770000e+03   2.7936612e-10   5.1518354e-03   7.3471468e-02  -6.5221167e-01   1.0499579e-01   1.9217170e-06
   1.4780000e+03   4.3272557e-10   1.4041658e-04   3.3759417e-01  -6.4466092e-01   1.6976635e+00   1.9382459e-06
   1.4790000e+03   4.2968120e-10   1.7622281e-04   3.3877087e-01   8.1807688e-01   3.1912838e-01   1.9067492e-06
   1.4800000e+03   8.6840827e-10   5.2831450e-04   6.1115141e-01  -6.1146252e-01   9.0178403e-01   1.9232948e-06
   1.4810000e+03   4.4584210e-10   4.2184312e-04   1.6340277e-01  -1.1841338e-01   1.8239144e+00   1.9305525e-06
   1.4820000e+03   4.0119247e-10   3.3271848e-04   2.8325283e-01   7.2000994e-01   3.7048753e-01   1.9265331e-06
   1.4830000e+03   2.3304834e-10   3.5121044e-03   9.5431028e-02   8.5464884e-01   5.2776181e-02   1.8832698e-06
   1.4840000e+03   4.5338100e-10   3.5468886e-04   3.8116357e-01   8.1150690e-01   3.4858810e-01   1.8749553e-06
   1.4850000e+03   4.1978205e-10   2.4988338e-03   2.2198562e-01  -7.5125760e-01   2.5643276e-01   1.8976343e-06
   1.4860000e+03   3.3002338e-10   5.3314615e-04   5.2491433e-01   6.8856083e-01   4.7350263e-01   1.8221186e-06
   1.4870000e+03   3.2520602e-10   1.2483556e-04   5.7752508e-01   8.5963196e-01   1.0075433e+01   1.8067300e-06
   1.4880000e+03   8.5789931e-10   5.0629668e-04   2.6643510e-01   8.0411161e-01   9.8413613e-01   1.7186399e-06
   1.4890000e+03   3.8255018e-10   1.2355678e-04   1.2662499e-01   8.0040681e-01   1.6417439e+01   1.6317593e-06
   1.4900000e+03   3.7482185e-10   8.8875929e-05   2.5308361e-01  -6.2089528e-01   1.6150084e+00   1.6446217e-06
   1.4910000e+03   2.9340321e-10   1.4456563e-03   3.5706993e-01   7.4714366e-01   3.4840009e-01   1.6379434e-06
   1.4920000e+03   4.7092264e-10   1.2606698e-03   1.2829894e-01  -5.9195522e-01   2.1784154e-01   1.6647336e-06
   1.4930000e+03   4.4645871e-10   2.5904137e-04   5.7756110e-01  -7.2964461e-01   1.5517706e+00   1.6721107e-06
   1.4940000e+03   6.0981232e-10   1.1145465e-03   2.1797702e-01  -6.0330770e-01   1.2985342e+00   1.7139013e-06
   1.4950000e+03   3.0080123e-10   3.9105557e-04   1.3770115e-01  -4.6508832e-01   8.7338376e-01   1.7249035e-06
   1.4960000e+03   3.9383514e-10   9.8403316e-04   9.9074375e-02   8.0191473e-01   2.2608385e-01   1.6477521e-06
   1.4970000e+03   6.3653065e-10   1.0295259e-04   3.8517421e-01   7.4609659e-01   5.4906131e+00   1.6215554e-06
   1.4980000e+03   2.6873492e-10   2.8397924e-04   1.6027045e-01   7.7658558e-01   9.4941531e+00   1.5300285e-06
   1.4990000e+03   2.2686097e-10   6.5852011e-05   5.6355021e-01   8.1620774e-01   1.9175507e+00   1.4561587e-06
   1.5000000e+03   4.0014342e-10   1.8521428e-04   5.8902994e-01  -7.5168218e-01   6.0330643e-01   1.4613247e-06
   1.5010000e+03   2.1205735e-10   1.7508012e-03   5.3737139e-01   4.2215371e-01   9.6449335e-02   1.4576279e-06
   1.5020000e+03   3.7711623e-10   2.0622841e-03   4.2868774e-01  -7.0752934e-01   4.6281863e-01   1.4877582e-06
   1.5030000e+03   2.1026623e-10   1.7683444e-04   5.1218034e-01  -6.6632970e-01   3.3840020e+00   1.5009341e-06
   1.5040000e+03   1.7647589e-10   4.3029793e-04   2.5373892e-01  -6.8297569e-01   1.8188268e+00   1.5604439e-06
   1.5050000e+03   1.5620716e-10   6.3531773e-05   2.4547239e-01  -7.9577542e-01   5.4718218e+00   1.5737472e-06
   1.5060000e+03   1.5692073e-10   4.0914964e-04   2.3492917e-01   5.2066183e-01   3.9646472e-01   1.5686934e-06
   1.5070000e+03   1.2309706e-10   1.4211407e-03   4.1027181e-01  -6.7768652e-01   8.9536840e-02   1.5701815e-06
   1.5080000e+03   1.5254699e-10   1.0318301e-02   2.7019455e-01   7.5089785e-01   1.0779278e-01   1.5543577e-06
   1.5090000e+03   1.5715210e-10   1.1338049e-04   4.5145854e-01   7.3022589e-01   5.4920509e+00   1.5482806e-06
   1.5100000e+03   5.5886705e-11   3.3569449e-04   8.4549310e-02   7.6246265e-01   1.3746182e+00   1.5230772e-06
   1.5110000e+03   6.3503289e-10   7.2008045e-05   2.2222359e-01   9.5105492e-01   2.4898808e-01   1.4332100e-06
   1.5120000e+03   3.2665845e-10   1.0085845e-04   1.2284442e-01   7.9022868e-01   1.6933603e+01   1.3595363e-06
   1.5130000e+03   2.6115007e-10   1.4875711e-04   4.3367354e-01   9.1992626e-01   4.5597652e+00   1.3484064e-06
   1.5140000e+03   2.9876221e-10   1.1588510e-03   2.9456914e-01  -3.7402688e-01   5.6310844e-01   1.3574598e-06
   1.5150000e+03   3.4216063e-10   3.7559351e-04   4.1052434e-01   5.7398107e-01   1.0687193e+00   1.3509862e-06
   1.5160000e+03   2.4092367e-10   1.2726293e-03   1.0159137e-01   7.9136410e-01   6.5067100e-01   1.3079396e-06
   1.5170000e+03   4.1864188e-10   3.5404317e-04   1.5581884e-01  -2.0766109e-01   7.1205134e-01   1.3142917e-06
   1.5180000e+03   1.5784770e-10   9.7151165e-04   1.1692677e-01   6.6400620e-01   1.5768079e+00   1.2722112e-06
   1.5190000e+03   2.8074618e-10   1.1643030e-04   4.1835656e-01   3.1906080e-02   7.9963031e-01   1.2720906e-06
   1.5200000e+03   5.8650091e-10   5.2851385e-03   2.7868738e-01   6.7530454e-01   1.7547450e-01   1.2350913e-06
   1.5210000e+03   4.2313360e-10   1.9944389e-04   3.9734919e-01   7.1091606e-01   3.8897633e+00   1.2218212e-06
   1.5220000e+03   2.1370840e-10   7.7695689e-04   1.6160298e-01   7.3757969e-01   1.2149786e+00   1.2048148e-06
   1.5230000e+03   1.4693505e-10   9.6728003e-04   1.4808019e-01  -3.6338095e-01   4.9994661e-01   1.2117817e-06
   1.5240000e+03   3.0772762e-10   3.0590337e-04   1.1796217e-01  -5.1920116e-01   2.2127946e+00   1.2340544e-06
   1.5250000e+03   4.3039270e-10   1.0419084e-04   4.1203683e-01  -4.6464410e-01   1.0301814e+00   1.2363697e-06
   1.5260000e+03   2.4491175e-10   2.4726195e-03   2.7502264e-01  -6.6447717e-01   9.1536603e-01   1.2601471e-06
   1.5270000e+03   2.7437953e-10   2.6916779e-04   3.6291511e-01  -7.1461786e-01   1.7034504e+00   1.2661529e-06
   1.5280000e+03   9.1208698e-11   1.1943003e-03   1.7455583e-01  -6.3101687e-01   1.6987623e-01   1.2704050e-06
   1.5290000e+03   2.8858925e-10   3.3035972e-03   1.3014030e-01   5.7081710e-01   7.0828826e-02   1.2452716e-06
   1.5300000e+03   1.3983424e-10   1.0092091e-04   1.6002131e-01   6.0884084e-01   9.5939722e+00   1.2174211e-06
   1.5310000e+03   1.8156629e-10   1.3415696e-04   4.2611923e-01   4.3290840e-01   3.9015593e-01   1.2170197e-06
   1.5320000e+03   1.6379000e-10   2.0867970e-02   2.8810368e-01  -3.0544124e-01   2.1121618e-02   1.2210068e-06
   1.5330000e+03   1.2115116e-10   8.6186206e-04   4.0058656e-01  -4.7903611e-01   1.0208420e+00   1.2257015e-06
   1.5340000e+03   1.3319746e-10   4.7776612e-04   1.9721782e-01  -4.6610396e-01   6.4114365e-01   1.2314726e-06
   1.5350000e+03   1.0256270e-10   6.3916434e-04   1.7029221e-01  -5.6222289e-01   5.5223657e-01   1.2435452e-06
   1.5360000e+03   1.3852534e-10   1.0571588e-04   1.6421775e-01  -6.2897332e-01   2.7266603e+00   1.2519183e-06
   1.5370000e+03   3.7362555e-10   4.0467896e-04   3.8923834e-01   5.5015471e-01   3.1829623e-02   1.2491849e-06
   1.5380000e+03   4.1106386e-10   3.7682610e-03   2.8627796e-01   6.6224674e-01   2.1741851e-01   1.2269657e-06
   1.5390000e+03   2.1195029e-10   4.4991782e-04   4.0324233e-01   7.0369592e-01   2.0582510e+00   1.2131630e-06
   1.5400000e+03   1.4434543e-10   6.2022256e-04   2.4870102e-01   7.2477420e-01   5.1327590e-01   1.2096418e-06
   1.5410000e+03   1.2224939e-10   2.6427828e-03   7.2637185e-02   6.2170467e-01   3.4407972e-02   1.1968147e-06
   1.5420000e+03   1.4824687e-10   4.8631724e-04   1.6781603e-01   1.0478763e-01   2.7053071e-01   1.1962951e-06
   1.5430000e+03   3.1507710e-10   5.4922115e-03   3.0712704e-01  -6.4370447e-01   4.6603200e-02   1.2053141e-06
   1.5440000e+03   1.7088058e-10   6.7957080e-04   3.9466669e-01  -6.3300583e-01   2.1734851e+00   1.2183727e-06
   1.5450000e+03   9.6975970e-11   2.4792174e-04   3.9792890e-01  -6.7844151e-01   2.2534947e+00   1.2220172e-06
   1.5460000e+03   6.0702069e-11   6.1159529e-04   2.5256312e-01  -3.9522179e-01   5.1453665e-02   1.2224058e-06
   1.5470000e+03   1.2195611e-10   8.3998627e-03   9.0907330e-02   5.8821521e-01   1.0349581e-02   1.2150071e-06
   1.5480000e+03   1.0491265e-10   9.2682793e-04   1.9924987e-01   6.5801647e-01   3.0879183e-01   1.2073245e-06
   1.5490000e+03   4.5381909e-10   5.8967339e-04   2.9653176e-01   8.7500265e-01   9.1101604e-02   1.1595098e-06
   1.5500000e+03   4.9244840e-10   1.6940668e-04   3.5074127e-01   4.0265760e-01   1.2580005e+01   1.1377628e-06
   1.5510000e+03   4.7999342e-10   2.5889420e-04   4.0719777e-01   2.9373932e-01   4.4306839e+00   1.1268234e-06
   1.5520000e+03   1.9742864e-10   2.7927760e-04   4.1623125e-01  -2.8479742e-01   4.7329983e+00   1.1329326e-06
   1.5530000e+03   1.7487008e-10   3.5225401e-04   1.6056571e-01  -6.7640876e-02   9.8332015e-01   1.1335546e-06
   1.5540000e+03   1.1001378e-10   7.8613048e-04   1.9737930e-01   8.3913512e-01   4.1474468e-02   1.0944026e-06
   1.5550000e+03   1.1215623e-10   4.1085243e-04   4.0216441e-01  -5.7085130e-01   8.5996051e-01   1.0986165e-06
   1.5560000e+03   1.3747576e-10   6.6035714e-04   2.8100830e-01  -2.0848601e-01   5.1849011e-01   1.1024652e-06
   1.5570000e+03   2.1882990e-10   1.5886830e-04   2.5415600e-01   3.8783602e-01   1.4437108e+00   1.0930603e-06
   1.5580000e+03   2.5023512e-10   1.8528966e-04   3.8919597e-01   7.2794926e-01   5.5532157e+00   1.0759228e-06
   1.5590000e+03   1.9653733e-10   2.5361431e-04   1.9224050e-01   9.1885277e-01   3.2116487e+00   1.0511714e-06
   1.5600000e+03   1.0487722e-10   2.8290265e-04   4.5530368e-02   9.1987191e-01   1.7591207e+00   8.4343666e-07
   1.5610000e+03   1.9221372e-10   1.8989035e-05   4.1078768e-01   6.9704374e-01   1.5177462e+01   8.3477091e-07
   1.5620000e+03   1.9582326e-10   3.0162353e-04   2.7390283e-01   4.0954328e-01   4.6670750e+00   8.2277432e-07
   1.5630000e+03   1.9751384e-10   1.4832020e-04   2.0438297e-01  -1.8718898e-02   4.1776077e+00   8.2313512e-07
   1.5640000e+03   1.4222600e-10   3.1074625e-04   3.7317796e-01  -6.6909122e-01   3.6328060e+00   8.3099600e-07
   1.5650000e+03   1.9007670e-10   5.3864492e-04   1.9063071e-01  -8.6222631e-01   1.1396640e+00   8.4378831e-07
   1.5660000e+03   8.4990356e-11   6.0540131e-04   1.6997208e-02  -7.9223977e-01   4.3857959e-01   9.1882003e-07
   1.5670000e+03   1.7208454e-10   5.3438784e-05   4.2387252e-01  -5.0477846e-01   7.4004481e+00   9.2218973e-07
   1.5680000e+03   1.2630316e-10   4.0025546e-04   2.7236623e-01  -1.1865835e-01   3.2412223e+00   9.2525119e-07
   1.5690000e+03   1.6736905e-10   1.8822909e-04   2.0312629e-01   2.6630501e-01   1.7753148e+00   9.2191670e-07
   1.5700000e+03   1.0576227e-10   2.8587954e-04   3.7428871e-01   7.5939010e-01   2.2435154e+00   9.1579635e-07
   1.5710000e+03   9.2124174e-11   4.1117242e-04   1.9131247e-01   9.0398833e-01   1.4525051e+00   9.0641283e-07
   1.5720000e+03   1.0773260e-10   3.6248277e-04   2.3223250e-02   9.0230517e-01   8.9678379e-01   8.1590891e-07
   1.5730000e+03   2.2518370e-10   4.1690180e-05   4.0728451e-01   6.0636484e-01   7.4204683e+00   8.0879327e-07
   1.5740000e+03   1.9135838e-10   2.4199170e-04   2.7741676e-01   2.9534581e-01   7.2897835e+00   8.0229296e-07
   1.5750000e+03   1.3058334e-10   1.3687234e-04   2.0038364e-01   4.7108093e-02   6.0091487e+00   8.0162656e-07
   1.5760000e+03   1.1231408e-10   2.8206210e-04   3.7436260e-01  -5.0778506e-01   1.8438032e+00   8.0457368e-07
   1.5770000e+03   1.1807844e-10   7.2959897e-04   1.9060098e-01  -4.1795374e-01   1.4973935e-01   8.0615448e-07
   1.5780000e+03   9.0953064e-11   2.6215913e-03   3.5198085e-02  -5.6315001e-01   8.6498968e-02   8.1609897e-07
   1.5790000e+03   1.7526155e-10   1.3239174e-03   3.8898742e-01  -4.1777199e-01   4.4201085e-01   8.2087226e-07
   1.5800000e+03   1.2415867e-10   2.7251304e-04   2.8422349e-01  -1.8133786e-01   3.5696435e+00   8.2302486e-07
   1.5810000e+03   1.1230042e-10   1.2201249e-04   2.0999927e-01  -8.8082100e-03   4.2701827e+00   8.2326025e-07
   1.5820000e+03   1.4988594e-10   2.8541463e-04   3.7697368e-01   3.4093239e-01   1.3257987e+00   8.2181643e-07
   1.5830000e+03   1.1647785e-10   8.2603767e-04   1.8758049e-01   5.2958910e-01   1.7806451e-01   8.1940379e-07
   1.5840000e+03   8.5977688e-11   2.4905984e-03   3.6129261e-02   7.5225689e-01   8.1174648e-02   8.0696911e-07
   1.5850000e+03   1.2116706e-10   9.4351669e-04   3.8119066e-01   3.9849267e-01   5.9362258e-01   8.0401574e-07
   1.5860000e+03   1.2531437e-10   3.0749212e-04   2.7390772e-01   3.7122485e-01   1.3055762e+00   7.9807237e-07
   1.5870000e+03   1.2353293e-10   1.0331115e-04   2.1408622e-01   4.3831655e-01   4.5131865e+00   7.9200635e-07
   1.5880000e+03   1.4978414e-10   2.6370998e-04   3.7417172e-01   3.9081150e-01   2.4997733e+00   7.8901603e-07
   1.5890000e+03   1.0813942e-10   8.7769949e-04   1.9356415e-01   4.6991666e-01   1.8971180e-01   7.8791967e-07
   1.5900000e+03   8.6780072e-11   7.0034477e-03   5.6779676e-02  -3.1377353e-01   3.1183299e-02   7.9597102e-07
   1.5910000e+03   3.2908269e-10   3.7894809e-04   3.7821864e-01  -2.2329053e-02   1.5436724e-01   7.9724863e-07
   1.5920000e+03   1.6190937e-10   2.1252272e-04   5.3578150e-01  -1.2592821e-01   9.4024534e+00   7.9922430e-07
   1.5930000e+03   1.2236859e-10   5.9400524e-04   2.1424497e-01   6.0121084e-02   2.4460549e-01   7.9888029e-07
   1.5940000e+03   2.7772052e-10   3.1619581e-03   3.6917135e-01   5.8034466e-01   9.1164368e-02   7.9363165e-07
   1.5950000e+03   1.0046731e-10   7.2844061e-04   2.2486174e-01   5.5366479e-01   1.8707289e+00   7.6891513e-07
   1.5960000e+03   6.7373421e-11   9.9951694e-05   2.0383892e-01   5.3878561e-01   1.3299178e+00   7.6677033e-07
   1.5970000e+03   3.8490480e-11   2.7633897e-03   1.8196328e-01  -1.8107730e-01   9.5607455e-03   7.6813163e-07
   1.5980000e+03   1.0582158e-10   1.0118196e-03   6.0659720e-01   2.8260931e-01   9.4388480e-02   7.6781224e-07
   1.5990000e+03   2.3566529e-10   7.4052457e-03   1.9717316e-01   4.3023696e-01   1.2712585e-02   7.6366359e-07
   1.6000000e+03   1.4586841e-10   1.6936364e-03   3.3521217e-01  -3.1315551e-01   1.5203819e-01   7.6596704e-07
   1.6010000e+03   2.9727355e-10   1.0791021e-03   3.5390685e-01   6.6862904e-01   4.5900497e-02   7.5432639e-07
   1.6020000e+03   8.9020040e-11   2.4905818e-04   3.0490857e-01   7.1156608e-01   5.2842570e+00   7.4332745e-07
   1.6030000e+03   1.1893735e-10   4.6895325e-04   1.2777419e-01   4.4608937e-01   1.4495560e-01   7.3741774e-07
   1.6040000e+03   1.9629182e-10   6.5326840e-04   6.1159342e-01   7.2011659e-01   3.9489579e-01   7.3578115e-07
   1.6050000e+03   1.3263651e-10   3.3975308e-03   1.9173640e-01   6.6291999e-01   1.3596462e-01   7.2755156e-07
   1.6060000e+03   7.0785033e-11   3.5582154e-04   1.9349674e-01   3.9782378e-01   9.7021994e-01   7.2537532e-07
   1.6070000e+03   1.7371433e-10   6.2499757e-04   1.9637487e-01  -5.3466570e-01   5.3025282e-01   7.3187236e-07
   1.6080000e+03   1.1590962e-10   2.6369962e-04   2.6166432e-01  -5.3405469e-01   1.5043126e+00   7.3650182e-07
   1.6090000e+03   1.3661520e-10   8.8905087e-04   4.9647645e-02  -2.8718368e-02   4.0323939e-02   7.3661778e-07
   1.6100000e+03   2.5575975e-10   5.3944403e-03   5.8579339e-01   6.6543839e-01   1.7700885e-02   7.3445268e-07
   1.6110000e+03   1.7980005e-10   3.6022984e-03   3.6070280e-01   6.9009384e-01   2.3639142e-01   7.2700679e-07
   1.6120000e+03   1.3963202e-10   1.1884252e-03   2.3317711e-01   7.2528286e-01   4.3858011e-01   7.2340153e-07
   1.6130000e+03   1.3513852e-10   5.2447988e-04   1.8437006e-01   6.7843684e-01   4.1227250e-01   7.1711122e-07
   1.6140000e+03   1.4942548e-10   1.9404380e-04   2.4875435e-01   6.5114272e-01   6.4000629e-01   7.1594515e-07
   1.6150000e+03   4.6996249e-11   1.7513138e-03   3.4801901e-02   7.0328484e-01   4.7352639e-02   6.9252197e-07
   1.6160000e+03   1.3370876e-10   1.1294594e-04   5.2516227e-01   8.0816533e-01   5.2945814e-01   6.8790020e-07
   1.6170000e+03   5.6073033e-11   1.0456634e-03   4.6387105e-01   7.7262871e-01   5.3746448e-01   6.8567095e-07
   1.6180000e+03   1.0581205e-10   7.6613627e-04   2.9438578e-01  -4.7457643e-01   1.1567280e-01   6.8803730e-07
   1.6190000e+03   1.3686468e-10   5.9502123e-04   1.8996569e-01   6.0282965e-01   2.4894448e-01   6.8482392e-07
   1.6200000e+03   6.9898994e-11   1.2611870e-03   2.6486737e-01   8.6671281e-01   1.9277593e-01   6.8125136e-07
   1.6210000e+03   9.0218579e-11   1.0936654e-03   9.2033183e-02  -4.6604017e-01   1.6266660e-01   6.8781619e-07
   1.6220000e+03   1.9557707e-10   3.4308975e-04   1.9307132e-01   8.8279950e-01   8.2952595e-01   5.6587443e-07
   1.6230000e+03   1.0789548e-10   2.8352379e-05   6.0956609e-01   8.7395197e-01   1.9417866e+01   5.6119150e-07
   1.6240000e+03   2.5260705e-10   7.4039654e-04   2.6520359e-01   8.7688508e-01   8.6100555e-01   5.0905747e-07
   1.6250000e+03   1.2320463e-10   6.4418804e-05   3.1532409e-01   8.2857925e-01   5.3135430e+01   4.8739495e-07
   1.6260000e+03   3.2797901e-10   8.7820269e-05   3.3774845e-01   8.2468691e-01   1.1828375e+01   4.5097130e-07
   1.6270000e+03   2.1233209e-10   9.5315884e-05   2.4982774e-01   7.6267618e-01   2.3166124e+01   4.3560901e-07
   1.6280000e+03   9.2725478e-11   2.6819241e-04   3.9678230e-02  -3.8308866e-01   4.8191673e+00   4.6470837e-07
   1.6290000e+03   3.8303558e-10   8.5065899e-05   5.9261152e-01  -6.6521839e-01   2.5970377e+00   4.6785766e-07
   1.6300000e+03   1.7140730e-10   3.5679532e-03   1.0855681e-01  -7.7166745e-01   6.1067304e-01   4.9593707e-07
   1.6310000e+03   2.1520968e-10   2.0531912e-04   3.4017141e-01  -8.1769539e-01   4.6688666e+00   5.0335987e-07
   1.6320000e+03   8.0706338e-11   3.3755551e-04   2.1700781e-01  -7.0419076e-01   4.1782644e+00   5.1506258e-07
   1.6330000e+03   6.3349499e-11   3.9426719e-04   2.4695699e-01  -5.3127838e-01   7.1806343e-01   5.1660348e-07
   1.6340000e+03   1.0323922e-10   1.0980233e-03   3.8482624e-02   8.2970246e-01   2.3017197e-01   4.6845156e-07
   1.6350000e+03   1.7811884e-10   3.2085581e-05   6.2950002e-01   6.5780688e-01   2.6104454e+01   4.6454554e-07
   1.6360000e+03   8.7407121e-11   1.1096205e-03   1.2548590e-01   7.8422742e-01   9.6907271e-01   4.4282466e-07
   1.6370000e+03   1.2292062e-10   9.2331361e-05   3.4042241e-01   8.0275736e-01   1.2366576e+01   4.3428540e-07
   1.6380000e+03   7.8517205e-11   2.7647940e-04   2.0597674e-01   6.1668621e-01   1.8199395e+00   4.3050494e-07
   1.6390000e+03   8.4934536e-11   5.3409559e-04   2.4298306e-01   7.8319621e-01   1.2376017e+00   4.2401650e-07
   1.6400000e+03   1.3108164e-10   1.9290597e-04   4.4538717e-02   7.1843779e-01   1.2767190e+00   4.1203063e-07
   1.6410000e+03   1.9071585e-10   6.9443140e-04   5.3256357e-01  -1.6393130e-01   1.0833703e+00   4.1261666e-07
   1.6420000e+03   1.0877393e-10   2.5011080e-03   1.3646600e-01  -6.8663036e-01   4.7846578e-01   4.2118448e-07
   1.6430000e+03   1.3306888e-10   2.4607741e-04   3.2819779e-01  -7.3721388e-01   2.4596516e+00   4.2417661e-07
   1.6440000e+03   1.4623071e-10   2.0070366e-03   1.9536709e-01   3.8141253e-01   2.6269667e-02   4.2312193e-07
   1.6450000e+03   1.0459966e-10   1.2129561e-02   2.1523879e-01  -5.6148320e-01   4.2556833e-02   4.2566585e-07
   1.6460000e+03   5.9982518e-11   2.4039019e-03   6.8584245e-02   6.4134867e-01   2.5070672e-01   4.1723603e-07
   1.6470000e+03   1.0656113e-10   6.5842590e-04   5.4548818e-01   7.0163845e-01   2.6191584e-01   4.1603975e-07
   1.6480000e+03   5.4101001e-11   1.3080333e-03   1.6394699e-01   7.6555888e-01   6.1636509e-01   4.0390176e-07
   1.6490000e+03   2.8882382e-10   1.0325447e-04   3.8591285e-01   7.9437201e-01   2.4908568e+00   3.7940810e-07
   1.6500000e+03   2.4515365e-10   9.8069538e-05   1.8394675e-01   7.6512059e-01   4.9114507e+01   3.2708974e-07
   1.6510000e+03   9.4766798e-11   5.1706255e-05   2.3977084e-01   6.6865002e-01   4.3635463e+01   3.0914589e-07
   1.6520000e+03   1.5079638e-10   1.1254705e-04   6.6115972e-02   6.2677030e-01   4.4662719e+00   2.8409854e-07
   1.6530000e+03   1.4351493e-10   9.0161081e-05   5.1853032e-01   5.0928744e-01   2.0199513e+01   2.6409914e-07
   1.6540000e+03   1.6870564e-10   1.6562139e-05   4.1379149e-01   3.8059596e-01   3.1621763e+02   2.5142320e-07
   1.6550000e+03   2.8212303e-10   3.0573305e-05   3.2106700e-01  -2.4224970e-01   2.0522269e+02   2.5868396e-07
   1.6560000e+03   1.3381454e-10   8.1796490e-05   1.8404410e-01  -3.3185137e-01   9.7228886e+01   2.7886315e-07
   1.6570000e+03   1.3632179e-10   4.6290500e-05   2.3333269e-01  -4.8998450e-01   5.4152892e+01   2.8637780e-07
   1.6580000e+03   1.1270878e-10   1.1400491e-04   7.2046044e-02  -5.1143188e-01   7.8121706e+00   2.9569849e-07
   1.6590000e+03   1.8278363e-10   2.1120709e-04   2.5697210e-01  -5.5294584e-01   3.3419423e+00   3.1383090e-07
   1.6600000e+03   5.6817794e-11   1.9100444e-05   5.0183245e-01  -6.2124225e-01   2.5837796e+02   3.2649814e-07
   1.6610000e+03   8.9112944e-11   7.9792612e-05   3.1256793e-01   6.6694633e-01   3.0117626e+01   3.2017350e-07
   1.6620000e+03   3.0377808e-11   8.7719932e-05   1.8214500e-01   6.5275934e-01   3.0399669e+01   3.0810124e-07
   1.6630000e+03   3.0201765e-11   4.7765968e-05   2.3228268e-01   6.2864831e-01   8.3548744e+00   3.0496570e-07
   1.6640000e+03   6.2722722e-11   6.5784107e-05   7.0024356e-02   6.2231510e-01   7.4906445e+00   2.9419124e-07
   1.6650000e+03   8.1102154e-11   1.0011780e-04   1.6813631e-01   5.6212647e-01   2.5229454e+01   2.7892597e-07
   1.6660000e+03   3.9084633e-11   2.0145546e-05   5.0010170e-01   4.9503636e-01   8.8907716e+01   2.7597898e-07
   1.6670000e+03   5.1326003e-11   7.0622282e-05   3.1069481e-01  -4.6616293e-01   1.0344028e+01   2.7862181e-07
   1.6680000e+03   5.9153962e-11   1.0982706e-04   1.8296331e-01  -4.7180388e-01   1.0916148e+01   2.8442018e-07
   1.6690000e+03   4.2645457e-11   6.9576151e-05   2.3240771e-01  -5.0444122e-01   7.7322113e+00   2.8661090e-07
   1.6700000e+03   7.5156936e-11   1.0698619e-04   7.1199135e-02  -4.9247084e-01   4.7938269e+00   2.9204659e-07
   1.6710000e+03   3.7840029e-11   2.9977341e-04   1.6703322e-01  -5.5548979e-01   9.0160117e+00   3.0395529e-07
   1.6720000e+03   3.6326234e-11   2.3168695e-05   4.9993831e-01  -5.8896773e-01   1.3845634e+01   3.0517008e-07
   1.6730000e+03   4.9647227e-11   1.0002948e-04   3.0911958e-01   6.0400136e-01   7.8272715e+00   3.0237508e-07
   1.6740000e+03   2.5463483e-11   1.0715959e-04   1.8325590e-01   6.0566688e-01   1.5335192e+01   2.9697725e-07
   1.6750000e+03   3.8560483e-11   4.9318284e-05   2.3214982e-01   6.0131460e-01   5.0681839e+00   2.9347946e-07
   1.6760000e+03   2.6844208e-11   6.4580815e-05   7.1855648e-02   6.1628504e-01   9.4416709e+00   2.8693545e-07
   1.6770000e+03   4.1916970e-11   1.0570366e-04   1.6833882e-01   5.4829500e-01   1.1891025e+01   2.7984985e-07
   1.6780000e+03   1.8126811e-11   2.3320222e-05   5.0084094e-01   5.2902128e-01   2.0833532e+01   2.7835431e-07
   1.6790000e+03   2.6035788e-11   7.7101529e-05   3.0818334e-01  -4.6913436e-01   4.9623587e+00   2.7963011e-07
   1.6800000e+03   3.8023192e-11   1.3467829e-04   1.8466162e-01  -4.1858307e-01   4.2229404e+00   2.8159209e-07
   1.6810000e+03   1.6170793e-11   1.1013384e-04   2.3376894e-01  -4.7846230e-01   7.4135241e+00   2.8356554e-07
   1.6820000e+03   3.4798217e-11   1.3459352e-04   7.2138053e-02  -3.8362772e-01   7.5030165e-01   2.8485740e-07
   1.6830000e+03   2.3812483e-11   7.1701112e-04   1.6688196e-01  -5.2069292e-01   1.5650956e+00   2.8854588e-07
   1.6840000e+03   2.6692045e-11   3.5899336e-05   5.0204485e-01  -5.4083404e-01   1.3730887e+01   2.8959674e-07
   1.6850000e+03   5.0677555e-11   1.2284244e-04   3.0519372e-01  -1.4068032e-01   5.1736843e-01   2.8993534e-07
   1.6860000e+03   1.1825635e-10   5.3321256e-04   1.8337719e-01   8.7785430e-01   7.3776131e-01   2.7827303e-07
   1.6870000e+03   7.4031380e-11   2.4230722e-04   2.6703070e-01   8.6837655e-01   3.9361810e+00   2.7456575e-07
   1.6880000e+03   4.9327168e-11   4.2119382e-04   7.0720040e-02   6.7309451e-01   2.0132211e+00   2.3371288e-07
   1.6890000e+03   7.3822410e-11   1.1779915e-05   2.0826918e-01   4.6177766e-01   2.8227656e+01   2.2804941e-07
   1.6900000e+03   4.6538407e-11   3.2998319e-05   5.3763274e-01   4.2288344e-01   2.1177778e+01   2.2706222e-07
   1.6910000e+03   7.4996345e-11   1.4677083e-04   2.9591833e-01   1.3796993e-01   3.2506979e+00   2.2668241e-07
   1.6920000e+03   2.7436352e-11   3.2650482e-04   1.5555088e-01  -7.4394640e-01   5.0404722e+00   2.3339945e-07
   1.6930000e+03   3.7554061e-11   2.7043607e-04   2.7320785e-01  -6.3187469e-01   1.1450789e+00   2.3472437e-07
   1.6940000e+03   4.6413752e-11   8.3715486e-04   2.5524886e-02  -4.0943637e-01   8.5670237e-01   2.5939472e-07
   1.6950000e+03   2.6539851e-11   1.9808828e-05   1.8826485e-01  -5.2154202e-01   3.6819135e+01   2.6437886e-07
   1.6960000e+03   3.9275065e-11   5.4940661e-05   5.3016637e-01  -4.6928230e-01   3.8531403e+00   2.6531837e-07
   1.6970000e+03   2.6715625e-11   2.9899779e-04   2.9170796e-01   3.6464411e-01   1.7618071e+00   2.6465801e-07
   1.6980000e+03   5.7013775e-11   7.0513012e-04   1.5318039e-01   8.6848631e-01   9.4279188e-01   2.5791503e-07
   1.6990000e+03   4.9064444e-11   1.0373670e-04   2.7747132e-01   8.1667243e-01   1.2914024e+01   2.5263021e-07
   1.7000000e+03   3.0208208e-11   1.7997196e-04   2.8798588e-02   6.7207898e-01   5.1563518e+00   2.2727912e-07
   1.7010000e+03   3.7626662e-11   2.3434940e-05   1.8952960e-01   4.8580405e-01   1.9344107e+01   2.2323376e-07
   1.7020000e+03   2.8589196e-11   7.2709779e-05   5.2896434e-01   4.3049929e-01   9.9938415e+00   2.2230454e-07
   1.7030000e+03   2.4039796e-11   3.3567420e-04   2.9011949e-01  -6.1174681e-03   8.8804708e-01   2.2231932e-07
   1.7040000e+03   5.1924368e-11   5.4838199e-04   1.4725955e-01  -7.3948922e-01   6.0273860e-01   2.2543357e-07
   1.7050000e+03   4.7341785e-11   4.2466763e-04   2.8091104e-01  -6.4822414e-01   1.9543337e+00   2.2767982e-07
   1.7060000e+03   3.0106527e-11   6.4600823e-04   3.0313614e-02  -3.9188793e-01   5.4949467e-01   2.3425067e-07
   1.7070000e+03   1.7327510e-11   8.3397136e-05   1.8924211e-01  -4.5038994e-01   8.9680769e+00   2.3612708e-07
   1.7080000e+03   2.1770354e-11   1.1292476e-04   5.2991711e-01  -4.2152159e-01   4.1621337e+00   2.3653324e-07
   1.7090000e+03   3.2614124e-11   4.3978685e-04   2.8636791e-01  -7.0936816e-02   5.8253647e-01   2.3669570e-07
   1.7100000e+03   3.9897768e-11   2.7828515e-04   1.5047117e-01   6.0409452e-01   1.7435910e+00   2.3476203e-07
   1.7110000e+03   3.0271103e-11   5.1368258e-04   2.8924957e-01   7.9078725e-01   1.0461659e+00   2.3324766e-07
   1.7120000e+03   2.4908055e-11   1.2315995e-03   3.0847422e-02   5.3256264e-01   2.2824764e-01   2.2643988e-07
   1.7130000e+03   4.8200129e-11   1.1604187e-04   1.9151186e-01   6.3476149e-01   1.0975925e+00   2.2159107e-07
   1.7140000e+03   8.2697721e-11   9.5693385e-05   5.3305581e-01   6.7258231e-01   1.2478307e+01   2.1799540e-07
   1.7150000e+03   5.2832029e-11   2.6724295e-04   2.8035785e-01   4.2607960e-01   5.6046560e+00   2.1600504e-07
   1.7160000e+03   7.8007496e-11   1.9044276e-04   1.5526514e-01   3.8813237e-01   2.8117780e+00   2.1420800e-07
   1.7170000e+03   6.2970130e-11   3.6645091e-04   3.0080252e-01   7.8807188e-01   5.7546806e-01   2.1344987e-07
   1.7180000e+03   3.8409886e-11   6.7058814e-03   5.4740315e-02   3.9779696e-01   5.1684483e-02   2.0930623e-07
   1.7190000e+03   9.4183047e-11   3.4025000e-04   2.4017006e-01  -1.1694056e-01   4.8547744e-01   2.1014358e-07
   1.7200000e+03   8.2020271e-11   6.5949906e-04   5.6238495e-01  -5.6546058e-01   6.1643900e-01   2.1071750e-07
   1.7210000e+03   3.9218175e-11   9.1485693e-03   2.6672908e-01  -1.9149568e-01   5.5735209e-02   2.1129940e-07
   1.7220000e+03   1.9628876e-11   1.2998156e-03   1.4857940e-01  -7.3250060e-01   1.3189708e-01   2.1193819e-07
   1.7230000e+03   4.2200772e-11   6.2045865e-03   2.7836926e-01  -8.1461949e-02   4.6148563e-02   2.1215137e-07
   1.7240000e+03   3.0538804e-11   5.7727111e-04   1.0783234e-01   3.4883450e-03   1.0171871e+00   2.1223501e-07
   1.7250000e+03   3.7573149e-11   4.4979485e-04   3.0311870e-01   6.8040415e-01   2.6906760e-01   2.1162892e-07
   1.7260000e+03   3.2480118e-11   2.7190710e-03   5.1999880e-01   5.8802850e-01   8.2387939e-02   2.1130898e-07
   1.7270000e+03   3.4930227e-11   2.8242228e-03   3.5670489e-01   7.6004966e-01   4.8191121e-02   2.1082565e-07
   1.7280000e+03   2.8951768e-11   6.6664921e-03   1.3357204e-01   4.3080214e-01   3.0057363e-02   2.0948020e-07
   1.7290000e+03   2.4621729e-11   6.2804445e-04   2.5683423e-01   2.1108482e-01   7.7403277e-01   2.0896009e-07
   1.7300000e+03   2.6767362e-11   5.3074427e-04   1.8874776e-01  -1.4837115e-01   1.4335045e-01   2.0903004e-07
   1.7310000e+03   1.3635538e-11   1.9657182e-02   1.8200155e-01   9.0031400e-01   3.3161688e-03   2.0840618e-07
   1.7320000e+03   8.8144366e-11   1.0797268e-03   6.3628124e-01   6.8448064e-01   1.3521189e-01   2.0720466e-07
   1.7330000e+03   1.2240637e-10   1.6172638e-03   3.2541849e-01   8.0574664e-01   7.4485850e-01   1.9951413e-07
   1.7340000e+03   6.3434804e-11   3.3476451e-04   1.5028666e-01   7.7672561e-01   5.2578946e+00   1.8706791e-07
   1.7350000e+03   9.5922682e-11   1.4074573e-04   1.8757206e-01   6.4992648e-01   8.0504699e+00   1.8329908e-07
   1.7360000e+03   4.0336284e-11   4.0198947e-04   5.2441958e-02   8.4373030e-01   3.5055942e+00   1.5096131e-07
   1.7370000e+03   5.5533441e-11   1.0075723e-04   1.8695845e-01   4.9090460e-01   4.8107422e+00   1.4958910e-07
   1.7380000e+03   8.3358568e-11   8.5559520e-04   5.9830419e-01  -5.6192786e-01   1.3645420e+00   1.5049098e-07
   1.7390000e+03   6.3492230e-11   1.2991899e-03   3.1247079e-01  -6.5482263e-01   3.2744543e+00   1.5564169e-07
   1.7400000e+03   5.4143255e-11   3.0747904e-04   1.4771889e-01  -6.5574197e-01   5.4756176e+00   1.6008662e-07
   1.7410000e+03   7.2697333e-11   1.4119948e-04   2.0298010e-01  -5.9086211e-01   3.4812779e+00   1.6138247e-07
   1.7420000e+03   2.4758686e-11   6.0990068e-04   3.0399227e-02  -7.1171775e-01   9.4829396e-01   1.6832411e-07
   1.7430000e+03   3.2935739e-11   5.1245674e-04   1.8057833e-01  -5.4991106e-01   4.6034086e-01   1.6899293e-07
   1.7440000e+03   6.9139432e-11   2.3891278e-03   5.8928925e-01   6.6338184e-01   3.9416516e-01   1.6761927e-07
   1.7450000e+03   3.6528674e-11   6.9841528e-04   3.3197959e-01   6.9937211e-01   3.7220104e+00   1.6424744e-07
   1.7460000e+03   5.4662696e-11   2.3769894e-04   1.5167960e-01   6.4458804e-01   3.7043494e+00   1.5828648e-07
   1.7470000e+03   3.4482460e-11   1.4380248e-04   1.9445895e-01   7.4235391e-03   1.6865475e+00   1.5831047e-07
   1.7480000e+03   2.7357931e-11   9.0597917e-04   1.7756890e-01  -5.4165243e-01   6.1567317e-01   1.5914052e-07
   1.7490000e+03   9.0835677e-11   1.3538281e-03   1.7380523e-01   5.0518473e-01   3.1357607e-02   1.5667871e-07
   1.7500000e+03   1.1419101e-10   9.6751339e-04   5.6071894e-01   6.3082685e-01   2.3575799e+00   1.4966519e-07
   1.7510000e+03   1.6759415e-10   1.2758172e-04   5.1533408e-01   6.1319551e-01   6.3276516e+01   1.3909267e-07
   1.7520000e+03   1.0376390e-10   1.2276384e-04   1.0346122e-01   4.9675622e-01   5.3658740e+01   1.2715302e-07
   1.7530000e+03   1.2258051e-10   2.4959574e-05   7.0922315e-02   2.2923705e-01   2.0668251e+01   1.2607541e-07
   1.7540000e+03   1.0195952e-10   3.0292180e-04   1.8093949e-01   3.8030639e-01   6.6767443e-01   1.2558110e-07
   1.7550000e+03   9.5118523e-11   2.7141914e-03   1.4365412e-01  -2.4684137e-01   2.3776472e-01   1.2762885e-07
   1.7560000e+03   1.0233914e-10   1.8600290e-04   6.0908129e-01  -2.8951488e-01   1.8010177e+01   1.2900022e-07
   1.7570000e+03   4.1231258e-11   1.6718851e-04   5.4438421e-01  -3.6791951e-01   3.7580485e+01   1.3081614e-07
   1.7580000e+03   2.9144660e-11   4.8384977e-04   1.0519780e-01  -3.2422190e-01   1.6178033e+00   1.3310752e-07
   1.7590000e+03   4.4140952e-11   9.5150945e-05   7.5913093e-02   5.9427036e-01   2.3260435e+00   1.3029072e-07
   1.7600000e+03   3.2675911e-11   3.9048508e-04   1.9438277e-01   4.3253822e-01   2.1052861e+00   1.2849501e-07
   1.7610000e+03   6.3067233e-11   4.3578721e-04   1.4936051e-01   4.3622901e-01   6.4615298e-01   1.2089183e-07
   1.7620000e+03   3.4674775e-11   3.1858472e-05   5.0506239e-01   2.9233105e-01   6.2086337e+01   1.1987171e-07
   1.7630000e+03   5.8427112e-11   1.1112487e-04   5.5084486e-01   3.3437334e-01   7.5821548e+00   1.1928988e-07
   1.7640000e+03   3.7744196e-11   6.3969232e-04   1.9597359e-01   2.6323672e-01   2.2076539e+00   1.1827334e-07
   1.7650000e+03   4.1759024e-11   2.9889885e-04   5.8513033e-02  -2.2218360e-01   7.8449890e-01   1.1895117e-07
   1.7660000e+03   2.5564330e-11   3.0392063e-04   1.9625564e-01  -1.9099571e-01   3.8304900e+00   1.1968207e-07
   1.7670000e+03   3.8137211e-11   3.1876633e-04   3.8935517e-02  -2.3073077e-01   1.8067355e+00   1.2350238e-07
   1.7680000e+03   2.7417721e-11   5.2142812e-05   4.8324199e-01  -3.4455030e-01   1.1751991e+01   1.2399788e-07
   1.7690000e+03   4.4355051e-11   2.1827476e-04   5.0159224e-01  -3.9996284e-01   2.8685278e+00   1.2427736e-07
   1.7700000e+03   2.1806100e-11   1.9081671e-03   1.9900867e-01  -3.5613522e-01   3.1482045e-01   1.2471803e-07
   1.7710000e+03   2.7050063e-11   1.3666803e-03   4.6773614e-02   3.8126666e-01   2.0734805e-01   1.2239914e-07
   1.7720000e+03   1.7112606e-11   7.0118776e-05   2.1223456e-01   3.2325999e-01   7.8100822e+00   1.2180840e-07
   1.7730000e+03   1.6290160e-11   3.1305681e-04   3.8030696e-02   2.9725487e-01   7.7513120e-01   1.2018642e-07
   1.7740000e+03   7.6705708e-12   1.0861605e-04   4.9872856e-01   2.8634221e-01   6.4218504e+00   1.1997277e-07
   1.7750000e+03   1.8155521e-11   2.8894843e-04   5.0051851e-01   3.4598603e-01   5.5751118e-01   1.1988262e-07
   1.7760000e+03   1.2742012e-11   4.4492838e-03   2.0159070e-01   2.9160265e-01   8.3700006e-03   1.1984610e-07
   1.7770000e+03   5.9789999e-12   2.1358987e-02   1.7064179e-01  -2.4109040e-01   3.5417677e-02   1.2093963e-07
   1.7780000e+03   1.3023658e-11   5.3160593e-05   2.2566832e-01   3.8455717e-01   1.8312098e+00   1.2028487e-07
   1.7790000e+03   2.4968794e-11   1.7491932e-04   2.6395198e-01   4.2901350e-01   1.7562870e+00   1.1760394e-07
   1.7800000e+03   6.9922432e-11   1.0471784e-04   6.5161127e-01   3.5041806e-01   4.8556443e+00   1.1478193e-07
   1.7810000e+03   3.7328906e-11   4.5479732e-05   5.0526694e-01   3.8639092e-01   7.0775380e+01   1.1330833e-07
   1.7820000e+03   3.3987589e-11   1.9506528e-04   2.6783714e-01   3.0336935e-01   1.0972790e+01   1.1193067e-07
   1.7830000e+03   1.3144491e-11   1.1791371e-04   1.0796848e-01   2.1063368e-01   1.1076985e+01   1.1029761e-07
   1.7840000e+03   3.3987454e-11   7.1385818e-05   1.8280784e-01   1.0521820e-02   3.5788150e+00   1.1040511e-07
   1.7850000e+03   2.7698039e-11   4.3513626e-05   9.3014774e-02  -7.0491460e-02   2.0181112e+01   1.1135758e-07
   1.7860000e+03   2.9381681e-11   5.6689664e-05   3.8261883e-01  -2.2483209e-01   4.2846242e+01   1.1249682e-07
   1.7870000e+03   2.1058808e-11   4.4923862e-05   4.9128182e-01  -3.1136411e-01   2.6074070e+01   1.1295098e-07
   1.7880000e+03   2.7050384e-11   1.8263227e-04   2.4278286e-01  -3.1073105e-01   4.5475806e+00   1.1359046e-07
   1.7890000e+03   1.5051984e-11   1.5464867e-04   1.2679958e-01  -2.7563703e-01   6.3966766e+00   1.1440533e-07
   1.7900000e+03   2.5830798e-11   2.6349138e-04   1.6329751e-01   2.6531344e-01   7.1901872e+00   1.1287049e-07
   1.7910000e+03   1.2992280e-11   5.8846531e-05   7.4103304e-02   2.7058522e-01   8.2105803e+00   1.1194522e-07
   1.7920000e+03   3.5665433e-12   1.3621610e-04   3.7863835e-01   2.5045060e-01   6.0090425e+00   1.1162342e-07
   1.7930000e+03   1.7315211e-11   8.6140844e-05   4.8622610e-01   4.0634029e-01   2.7131888e+00   1.1138437e-07
   1.7940000e+03   1.4642699e-11   6.8553798e-04   2.4067730e-01   4.4741510e-01   2.8054127e-01   1.1116678e-07
   1.7950000e+03   1.9071372e-11   1.7429417e-03   1.3216533e-01  -6.1600900e-02   1.4303679e-01   1.1130690e-07
   1.7960000e+03   8.7543286e-12   1.6791159e-04   1.8095469e-01  -1.6030462e-01   1.2697316e+01   1.1232415e-07
   1.7970000e+03   1.3837596e-11   2.8809184e-05   9.1731389e-02  -1.5947341e-01   5.8524226e+00   1.1325670e-07
   1.7980000e+03   3.3883742e-11   5.7098262e-05   4.2159017e-01   2.6030039e-01   2.8639012e+00   1.1105034e-07
   1.7990000e+03   1.6504223e-11   8.3944261e-05   6.9756899e-01  -7.4188748e-02   2.3711392e+01   1.1115313e-07
   1.8000000e+03   2.9013525e-11   2.2377207e-04   3.4353195e-01  -1.1043653e-02   2.1251353e+00   1.1118882e-07
   1.8010000e+03   1.9079966e-11   4.1303189e-04   1.2663275e-01   5.9691296e-01   1.2503634e+00   1.0623114e-07
   1.8020000e+03   3.2970125e-11   7.4194856e-05   2.2544707e-01   5.3627179e-01   7.3121304e+00   1.0463529e-07
   1.8030000e+03   2.0773371e-11   3.7951350e-04   1.3547302e-01   3.3300326e-01   2.4439205e+00   1.0337341e-07
   1.8040000e+03   1.5961018e-11   4.3262686e-05   7.3600057e-02  -2.1116388e-01   4.9004986e+00   1.0428091e-07
   1.8050000e+03   1.8940754e-11   9.6334097e-05   6.8205761e-01   1.0940094e-01   7.2625519e+00   1.0420259e-07
   1.8060000e+03   2.5040053e-11   1.0147392e-04   3.4043685e-01  -6.4868803e-02   7.4186399e+00   1.0431141e-07
   1.8070000e+03   2.0984156e-11   5.4665750e-04   7.3944064e-02  -3.6678477e-01   6.3928209e-01   1.0509363e-07
   1.8080000e+03   1.7505826e-11   2.4322483e-04   1.8365182e-01  -3.9108476e-01   1.1677007e+00   1.0528203e-07
   1.8090000e+03   1.2248557e-11   5.0179252e-03   1.3011778e-01  -1.6642054e-01   1.5611825e-01   1.0604331e-07
   1.8100000e+03   1.0466092e-11   2.3991242e-05   2.6386064e-01  -2.0986357e-03   2.1847194e+00   1.0606255e-07
   1.8110000e+03   1.6716795e-11   1.4105416e-04   6.9105961e-01   5.0388028e-02   1.2444138e+00   1.0601559e-07
   1.8120000e+03   1.8321406e-11   1.2185020e-04   3.3640670e-01   6.2073496e-01   9.0346684e+00   1.0486462e-07
   1.8130000e+03   9.6932371e-12   2.8867465e-04   9.3713209e-02   6.0725539e-01   4.0028586e+00   1.0101630e-07
   1.8140000e+03   1.2291080e-11   5.9134276e-05   1.9897827e-01   5.9958448e-01   2.4412816e+00   1.0072824e-07
   1.8150000e+03   1.0993749e-11   6.6738732e-04   1.5352818e-01   2.8688675e-01   1.7509698e+00   9.9287514e-08
   1.8160000e+03   2.0655898e-11   1.5030823e-05   5.2864927e-02   4.4781711e-01   1.0508542e+01   9.3134694e-08
   1.8170000e+03   2.5108691e-11   2.8722267e-05   6.5583571e-01   1.2472639e-01   1.7104392e+01   9.2953476e-08
   1.8180000e+03   2.8804060e-11   1.3358409e-04   3.3779383e-01   6.4947649e-01   7.6559668e+00   9.1172517e-08
   1.8190000e+03   1.5034262e-11   2.9009975e-04   3.0714313e-01   6.4349881e-01   2.2112994e+00   9.0667741e-08
   1.8200000e+03   1.6094446e-11   1.7003002e-03   1.9236361e-01  -1.7427586e-01   7.4168166e-02   9.2078096e-08
   1.8210000e+03   1.2722499e-11   7.9274213e-05   2.5155123e-01  -3.1985627e-01   8.4657965e+00   9.2576313e-08
   1.8220000e+03   2.1428620e-11   4.2854471e-04   9.4720520e-02  -7.1074555e-03   1.7871608e+00   9.3225042e-08
   1.8230000e+03   1.7171337e-11   1.9255194e-05   6.1170220e-01  -3.2442580e-01   2.0319092e+01   9.3841497e-08
   1.8240000e+03   1.2532672e-11   1.4577618e-04   2.5730914e-01  -2.4927961e-01   4.3801008e+00   9.4254568e-08
   1.8250000e+03   1.6224357e-11   1.8677236e-04   3.2668923e-01   1.5758542e-01   2.9060188e-01   9.4221084e-08
   1.8260000e+03   1.2433272e-11   7.4039282e-03   1.4216924e-01   7.0464462e-01   4.3991932e-02   9.3493793e-08
   1.8270000e+03   1.0903620e-11   9.3650656e-04   2.7459523e-01   3.0725761e-01   4.3320002e-01   9.3301292e-08
   1.8280000e+03   8.9755825e-12   9.0728030e-04   1.2269801e-01   1.7235005e-01   2.5769560e+00   9.2303531e-08
   1.8290000e+03   1.3321363e-11   1.0387972e-05   5.5477079e-01   3.3255479e-01   3.1340750e+01   9.1843448e-08
   1.8300000e+03   6.0945433e-12   1.4573030e-04   2.3598377e-01   4.7906745e-01   3.4402104e+00   9.1258604e-08
   1.8310000e+03   7.6984905e-12   1.5768060e-04   2.3544532e-01   5.4461002e-01   5.0124908e-01   9.1161413e-08
   1.8320000e+03   6.4056065e-12   5.1357303e-03   1.4285155e-01  -5.2529635e-01   3.1102959e-02   9.1348089e-08
   1.8330000e+03   9.7261716e-12   1.8978219e-03   2.6361314e-01  -4.2623002e-01   2.5802901e-02   9.1474057e-08
   1.8340000e+03   7.8122014e-12   2.4139465e-03   9.4262103e-02  -2.6624414e-02   5.3152406e-01   9.1837048e-08
   1.8350000e+03   6.2632699e-12   9.8628912e-06   5.8685597e-01  -6.0461559e-01   1.0036455e+01   9.1973279e-08
   1.8360000e+03   5.0008411e-12   1.6113260e-03   2.4326407e-01  -1.2655640e-01   3.6148322e-01   9.2110532e-08
   1.8370000e+03   4.2827299e-12   8.0221525e-05   2.4090546e-01   3.5927056e-01   9.2278867e-01   9.2051019e-08
   1.8380000e+03   8.7449159e-12   1.8849418e-03   1.4134374e-01   5.8599023e-01   7.4207894e-02   9.1553277e-08
   1.8390000e+03   1.7610762e-11   3.4458961e-04   2.7574504e-01   5.9808827e-01   6.4070659e-01   9.1008068e-08
   1.8400000e+03   5.4624766e-12   6.8381363e-04   9.0861619e-02   1.7671030e-01   2.0650126e+00   9.0155769e-08
   1.8410000e+03   1.6670955e-11   1.8580918e-05   5.0826791e-01   7.0162169e-01   3.2234573e+00   8.9758437e-08
   1.8420000e+03   8.9379702e-12   5.9541098e-04   2.5913346e-01   4.5487676e-01   1.6930887e+00   8.8703534e-08
   1.8430000e+03   7.5843253e-12   1.0577741e-04   2.3785340e-01   4.6377939e-01   1.1956224e+00   8.8512160e-08
   1.8440000e+03   1.0504853e-11   1.0293047e-03   1.4465054e-01  -4.4035224e-02   1.8705149e-01   8.8536452e-08
   1.8450000e+03   1.7768697e-11   1.5441044e-03   2.4182677e-01  -4.8637816e-01   1.7802675e-01   8.8777065e-08
   1.8460000e+03   8.5121192e-12   2.0856602e-03   1.1322004e-01   2.7166684e-02   3.8478750e-01   8.8763752e-08
   1.8470000e+03   1.5601774e-11   5.9653253e-05   5.4872065e-01  -5.2657822e-01   4.9747818e+00   8.8991584e-08
   1.8480000e+03   9.5665962e-12   1.1254715e-03   2.5647830e-01  -3.6811819e-01   1.0745523e+00   8.9552387e-08
   1.8490000e+03   1.0567006e-11   1.4126513e-04   2.1857345e-01  -6.9994376e-02   1.3973522e+00   8.9626121e-08
   1.8500000e+03   7.8188592e-12   3.0069468e-04   1.4435329e-01   1.4295099e-01   1.4074095e+00   8.9490562e-08
   1.8510000e+03   1.1409196e-11   1.7603514e-04   2.3503860e-01   6.0650798e-01   9.9040396e-01   8.9281003e-08
   1.8520000e+03   1.2930557e-11   1.7916223e-03   1.3703572e-01   3.5198455e-02   4.7746949e-01   8.9226961e-08
   1.8530000e+03   1.0731578e-11   1.7536980e-04   4.8362261e-01   4.3005582e-01   2.3483186e+00   8.9051729e-08
   1.8540000e+03   1.2434934e-11   6.8549005e-04   2.5647120e-01   4.4104431e-01   4.9426635e-01   8.8750552e-08
   1.8550000e+03   9.1527823e-12   1.4262566e-04   2.1445819e-01   1.4049447e-01   2.8295833e+00   8.8618054e-08
   1.8560000e+03   7.7274865e-12   3.2922355e-04   1.4113877e-01   5.1000375e-02   5.7377875e-01   8.8581089e-08
   1.8570000e+03   1.7249211e-11   1.5064838e-04   2.3777368e-01   3.8165278e-02   6.9492665e-01   8.8564038e-08
   1.8580000e+03   1.6220687e-11   1.8799175e-03   1.5413508e-01   3.6236320e-01   4.2585385e-01   8.7737384e-08
   1.8590000e+03   1.6444044e-11   3.6064134e-04   4.7989925e-01  -3.3031042e-01   5.9606993e-01   8.7873187e-08
   1.8600000e+03   1.9154912e-11   1.0871307e-03   2.5088785e-01  -3.3071567e-01   4.4063375e-01   8.8280737e-08
   1.8610000e+03   1.3545005e-11   2.6252739e-04   2.2181592e-01   7.2119463e-02   1.9068770e+00   8.8195644e-08
   1.8620000e+03   1.2212545e-11   2.7552628e-04   1.3839762e-01   1.4899606e-01   1.2293750e+00   8.7959177e-08
   1.8630000e+03   2.2603989e-11   9.7931562e-05   2.3311751e-01   1.7852355e-01   2.5767503e+00   8.7805443e-08
   1.8640000e+03   7.8237855e-12   7.8025813e-04   1.6575663e-01  -1.2656820e-01   8.2800465e-01   8.7956442e-08
   1.8650000e+03   1.3273738e-11   9.2121913e-04   4.7269683e-01   3.5960906e-01   3.8980769e-01   8.7860472e-08
   1.8660000e+03   8.0157302e-12   1.1679632e-03   2.5391757e-01   3.3298122e-01   5.6415046e-01   8.7605630e-08
   1.8670000e+03   5.7095620e-12   2.7967068e-04   2.2121156e-01  -5.8658824e-02   1.7205432e+00   8.7642138e-08
   1.8680000e+03   7.2692197e-12   2.9128731e-04   1.3540504e-01  -1.0422450e-01   1.2330261e+00   8.7734149e-08
   1.8690000e+03   1.1985719e-11   1.3310707e-04   2.1543145e-01  -1.9745564e-01   2.1121804e+00   8.7879946e-08
   1.8700000e+03   6.1387949e-12   9.4191366e-04   1.6641313e-01   1.9971253e-01   2.4133473e-01   8.7749986e-08
   1.8710000e+03   8.1986706e-12   7.6055340e-04   4.6666759e-01  -3.2311415e-01   1.9872607e-01   8.7794101e-08
   1.8720000e+03   5.9895058e-12   1.4269618e-03   2.5952646e-01  -2.9958839e-01   1.6293787e-01   8.7929060e-08
   1.8730000e+03   7.0055340e-12   3.4015280e-04   2.2578865e-01   1.7988126e-01   2.6033304e-01   8.7803204e-08
   1.8740000e+03   5.4928149e-12   2.4232286e-04   1.3112771e-01   2.0144329e-01   1.7068346e+00   8.7574859e-08
   1.8750000e+03   6.5133571e-12   1.0671961e-04   2.3437562e-01   2.7505615e-01   1.7017435e+00   8.7495245e-08
   1.8760000e+03   3.6143904e-12   1.7990827e-03   1.6743547e-01  -1.4728515e-01   1.3178839e-01   8.7549043e-08
   1.8770000e+03   7.0134696e-12   6.7997254e-04   4.5867893e-01   3.2078857e-01   1.3525655e-01   8.7489864e-08
   1.8780000e+03   6.0239576e-12   8.0504445e-04   2.7610991e-01   2.9857513e-01   5.9747023e-01   8.7249483e-08
   1.8790000e+03   4.9124610e-12   2.2309921e-04   2.3163916e-01  -1.2331616e-01   1.2590680e+00   8.7303438e-08
   1.8800000e+03   4.1719554e-12   3.6426789e-04   1.2614919e-01  -1.4133737e-01   5.5893286e-01   8.7414459e-08
   1.8810000e+03   1.1650641e-11   1.9271936e-04   2.1174856e-01   3.5783728e-01   6.3965775e-02   8.7352085e-08
   1.8820000e+03   6.6037012e-12   6.3821346e-03   1.6664810e-01   3.1757763e-01   4.3803724e-02   8.7053020e-08
   1.8830000e+03   1.7177931e-11   2.0980227e-04   5.7152027e-01   3.7720720e-02   4.0280637e-01   8.7043117e-08
   1.8840000e+03   8.0470164e-12   3.6432862e-03   3.3120915e-01  -1.0369036e-01   1.4446595e-01   8.7128116e-08
   1.8850000e+03   9.6212142e-12   7.9026494e-04   2.3561779e-01   2.7593586e-01   4.6094016e-01   8.6790193e-08
   1.8860000e+03   6.0492449e-12   1.3667329e-04   2.0991753e-01   2.5218863e-01   3.2770145e+00   8.6516695e-08
   1.8870000e+03   1.3117091e-11   1.0814797e-04   1.9386832e-01   2.5552864e-01   3.5487282e-01   8.6455714e-08
   1.8880000e+03   8.4495846e-12   3.5530167e-03   2.2413498e-01  -1.5705424e-01   9.2455800e-02   8.6535582e-08
   1.8890000e+03   1.1981711e-11   8.1518031e-04   3.7500971e-01   1.2781400e-01   2.9132074e-01   8.6510629e-08
   1.8900000e+03   1.1599404e-11   2.2989163e-03   3.5856866e-01   1.7772952e-01   3.0679338e-01   8.6367077e-08
   1.8910000e+03   1.0039032e-11   5.8305722e-04   2.1683320e-01  -1.9922158e-01   7.8117028e-01   8.6583255e-08
   1.8920000e+03   7.9908499e-12   2.3119681e-04   1.3518026e-01  -1.7102098e-01   5.5402753e-01   8.6714584e-08
   1.8930000e+03   1.2316494e-11   1.9147071e-04   1.8443646e-01   2.4037839e-01   1.4792882e-01   8.6690549e-08
   1.8940000e+03   7.6298091e-12   8.5351961e-03   2.2836338e-01   2.7569775e-01   4.0856848e-02   8.6450615e-08
   1.8950000e+03   9.8976892e-12   3.6891531e-04   4.1186878e-01   1.7401569e-01   1.1082246e-01   8.6424691e-08
   1.8960000e+03   7.7259016e-12   4.3122972e-03   3.9621983e-01  -1.1680099e-01   1.3523316e-01   8.6468112e-08
   1.8970000e+03   6.5615545e-12   9.1501484e-04   2.3337756e-01   2.1562606e-01   3.6730503e-01   8.6362466e-08
   1.8980000e+03   5.2978639e-12   2.3675685e-04   1.5642248e-01   2.2871661e-01   9.6234567e-01   8.6216277e-08
   1.8990000e+03   1.1238568e-11   2.0875513e-04   1.9477132e-01   5.2087453e-01   8.0071331e-02   8.6104104e-08
   1.9000000e+03   1.2260875e-11   3.6164579e-03   2.9337228e-01  -1.0439157e-01   2.0187991e-01   8.6224287e-08
   1.9010000e+03   6.3306779e-12   5.1396283e-04   2.4914305e-01   2.0575747e-01   1.8148515e-01   8.6174310e-08
   1.9020000e+03   9.8251660e-12   3.3471983e-03   3.8855521e-01   2.4421185e-01   6.3167195e-02   8.6091859e-08
   1.9030000e+03   1.1902261e-11   6.7744803e-04   2.2788312e-01  -5.5450398e-02   1.5915622e-01   8.6143589e-08
   1.9040000e+03   9.4136380e-12   3.8221350e-04   1.8194102e-01  -3.0713166e-02   7.9562936e-01   8.6183128e-08
   1.9050000e+03   8.6127857e-12   5.9348423e-04   1.8076438e-01   2.7207415e-01   1.2383271e-01   8.6092987e-08
   1.9060000e+03   7.9782092e-12   2.5429147e-03   3.2773728e-01   1.7715198e-01   2.7373934e-01   8.5965575e-08
   1.9070000e+03   8.7696553e-12   2.2871275e-04   2.5327851e-01   1.1907521e-01   1.6377639e-01   8.5952547e-08
   1.9080000e+03   7.7825324e-12   9.5890407e-03   3.6937193e-01  -1.4751767e-01   2.9605592e-02   8.6000046e-08
   1.9090000e+03   1.3132798e-11   1.1623243e-03   2.7127987e-01   1.1885340e-01   3.6843295e-01   8.5887989e-08
   1.9100000e+03   8.3394719e-12   3.3588989e-04   2.3957960e-01   8.7320845e-02   1.0797727e+00   8.5827757e-08
   1.9110000e+03   4.3444764e-12   1.0414132e-03   1.0640652e-01  -9.9042328e-02   6.0654398e-02   8.5860592e-08
   1.9120000e+03   8.4730029e-12   9.0121953e-04   3.2770746e-01  -1.1294540e-01   3.4007923e-01   8.5913319e-08
   1.9130000e+03   4.7098932e-12   1.8439143e-04   2.5349172e-01   1.7029738e-01   1.8510010e-01   8.5902762e-08
   1.9140000e+03   1.2820271e-11   2.2193114e-02   3.6706505e-01   2.1572385e-01   2.1100656e-03   8.5863842e-08
   1.9150000e+03   5.5967963e-12   1.3000067e-02   3.2536453e-01  -1.1155335e-01   5.0686261e-02   8.5926229e-08
   1.9160000e+03   6.1579068e-12   3.4213851e-04   3.5829715e-01   3.0681081e-01   7.2950538e-02   8.5911217e-08
   1.9170000e+03   2.8124143e-12   2.6587370e-02   2.2340816e-01   1.3601551e-01   3.5272914e-03   8.5870524e-08
   1.9180000e+03   3.6632055e-12   1.3724667e-03   4.2774873e-01   1.4324989e-01   7.7379706e-02   8.5841025e-08
   1.9190000e+03   1.9783019e-12   5.6468480e-04   2.5193575e-01  -3.4022401e-02   9.0793218e-02   8.5845255e-08
   1.9200000e+03   7.6374241e-12   1.7013357e-03   2.6431034e-01   4.0814627e-02   1.9662496e-02   8.5814952e-08
   1.9210000e+03   8.2629865e-12   2.5126173e-04   3.9464435e-01   3.2631545e-01   5.2578002e-01   8.5700574e-08
   1.9220000e+03   6.2332272e-12   7.4520410e-04   2.0445905e-01   7.1578841e-02   3.6827370e-01   8.5666687e-08
   1.9230000e+03   2.2256007e-11   3.1623620e-04   1.6635314e-01   3.0868225e-01   3.3208752e-01   8.4636596e-08
   1.9240000e+03   3.0468216e-11   1.2679534e-04   4.1337172e-01   5.8661579e-01   5.0571627e+00   8.2719345e-08
   1.9250000e+03   6.1723324e-12   1.6078333e-04   3.7526870e-01   2.2474709e-01   1.8672123e+01   8.2093997e-08
   1.9260000e+03   6.8529777e-12   1.0953931e-04   1.5897682e-01   6.6788240e-01   2.2119093e-01   8.1716097e-08
   1.9270000e+03   3.1866564e-11   7.3850648e-04   3.6962937e-01   5.2357045e-01   4.1715815e-01   7.9567991e-08
   1.9280000e+03   1.7778447e-11   6.5464053e-05   2.7390370e-01   5.2891933e-01   2.6893781e+01   7.5480894e-08
   1.9290000e+03   1.9102459e-11   4.2345717e-05   3.0526675e-01   7.6745791e-01   2.0286259e+01   7.3210789e-08
   1.9300000e+03   1.9541931e-11   1.2697049e-04   2.6605780e-01   8.1875934e-01   8.6462737e+00   6.5359890e-08
   1.9310000e+03   1.2508850e-11   4.2155419e-05   5.3105043e-01   5.8727184e-01   2.9575148e+01   6.4810089e-08
   1.9320000e+03   5.9466588e-12   4.0342216e-04   1.4154029e-01   7.3883020e-01   6.6891174e-01   6.3815685e-08
   1.9330000e+03   2.2038080e-11   3.7705516e-04   3.0357908e-01  -4.1271613e-01   5.3630520e+00   6.4964874e-08
   1.9340000e+03   1.3064033e-11   6.8454527e-05   1.1948222e-01  -6.1740680e-01   1.5649338e+01   6.7489135e-08
   1.9350000e+03   1.0873469e-11   6.6352347e-05   3.0678319e-01  -7.6117110e-01   2.0230128e+01   6.8509473e-08
   1.9360000e+03   8.3921432e-12   1.8959631e-04   8.8376234e-02  -7.8840235e-01   7.0798909e+00   7.1535013e-08
   1.9370000e+03   9.2410178e-12   6.1758600e-05   5.2199009e-01  -4.7566614e-01   1.2158700e+01   7.1737998e-08
   1.9380000e+03   9.5847131e-12   3.5999695e-04   1.3552659e-01  -7.6607114e-01   9.7449960e-01   7.2578191e-08
   1.9390000e+03   1.5081250e-11   7.7754468e-04   2.9419886e-01   5.0533202e-01   1.9374043e+00   7.2029301e-08
   1.9400000e+03   8.1494901e-12   8.0256465e-05   1.1793063e-01   7.0461068e-01   1.0760079e+01   6.9929097e-08
   1.9410000e+03   6.6063975e-12   6.6721179e-05   3.0356196e-01   7.4867270e-01   8.0134862e+00   6.9520338e-08
   1.9420000e+03   9.2233558e-12   1.8181985e-04   8.5196297e-02   8.0778449e-01   1.5710358e+00   6.8149242e-08
   1.9430000e+03   9.7720895e-12   5.6632269e-05   5.2357476e-01   7.3970633e-01   6.2805751e+00   6.7840639e-08
   1.9440000e+03   1.2012141e-11   4.2354400e-04   1.3741132e-01   7.4901402e-01   1.1936770e+00   6.6898157e-08
   1.9450000e+03   1.7379369e-11   7.6628054e-04   2.9140817e-01  -3.3319728e-01   1.8334827e-01   6.7157477e-08
   1.9460000e+03   1.0024112e-11   2.0770763e-04   1.6152694e-01  -6.3392091e-01   4.5942773e+00   6.8710819e-08
   1.9470000e+03   1.0920975e-11   2.2998038e-04   3.0490475e-01  -6.5124272e-01   1.4332572e+00   6.9214333e-08
   1.9480000e+03   1.2633211e-11   3.1580241e-04   8.2473390e-02  -6.5461142e-01   1.1231362e+00   7.0828383e-08
   1.9490000e+03   5.3261156e-12   1.0528731e-04   5.5300169e-01  -5.2031123e-01   3.0057070e+00   7.0936778e-08
   1.9500000e+03   1.3827246e-11   1.6017869e-03   1.3193984e-01   6.8403845e-01   1.2531670e-01   7.0557891e-08
   1.9510000e+03   1.4130923e-11   2.4137064e-03   2.6444474e-01   5.9874553e-01   5.0500567e-02   6.8483924e-08
   1.9520000e+03   1.0378401e-11   5.8105547e-05   3.9963741e-01   7.2949581e-01   1.0864930e+01   6.7955666e-08
   1.9530000e+03   1.0759241e-11   1.0367013e-03   3.1463768e-01   6.1085310e-01   8.0408955e-02   6.7851493e-08
   1.9540000e+03   1.1777572e-11   1.4104962e-03   8.4012571e-02   5.6339474e-01   8.1650736e-02   6.7463759e-08
   1.9550000e+03   7.7360726e-12   1.0902742e-03   5.9382858e-01   8.0994776e-02   1.0479905e-01   6.7446224e-08
   1.9560000e+03   1.0209470e-11   1.6340881e-03   8.9792196e-02  -4.4125886e-01   1.3827766e-01   6.8507011e-08
   1.9570000e+03   9.3635556e-12   2.2405473e-04   1.6875658e-01  -4.6529832e-02   8.0514237e-01   6.8552518e-08
   1.9580000e+03   1.5114233e-11   1.1470310e-03   3.4818867e-01   6.3252140e-01   6.6701889e-02   6.8192423e-08
   1.9590000e+03   1.4696128e-11   1.2951089e-03   2.8209039e-01   5.9551636e-01   5.2498558e-01   6.5626024e-08
   1.9600000e+03   9.3703526e-12   1.3305044e-04   3.0434682e-01   5.0792059e-01   4.4078825e+00   6.5340870e-08
   1.9610000e+03   1.7065830e-11   6.6598025e-04   5.9938996e-01   8.8965430e-01   2.7023092e-01   6.4850461e-08
   1.9620000e+03   1.5079705e-11   9.1027503e-04   8.6851746e-02   7.3269824e-01   1.5480128e+00   6.0404382e-08
   1.9630000e+03   1.0991150e-11   7.2061541e-05   1.2254814e-01   7.9908068e-01   8.2003140e+00   5.4419119e-08
   1.9640000e+03   1.7616343e-11   3.5265278e-05   3.8063474e-01   7.8915114e-01   1.6620222e+01   5.3036168e-08
   1.9650000e+03   9.4032367e-12   2.3857565e-04   2.4226274e-01   2.3234665e-01   2.5128486e+00   5.2917632e-08
   1.9660000e+03   1.8590264e-11   7.4220336e-04   3.2239363e-01  -2.2420258e-01   6.7353044e-02   5.3019297e-08
   1.9670000e+03   2.5335717e-11   1.5105014e-03   5.6233545e-01  -6.4498814e-01   6.2401617e-01   5.3691965e-08
   1.9680000e+03   1.0296233e-11   2.4202306e-04   3.0923979e-01  -4.9806950e-01   1.6000159e+01   5.5439798e-08
   1.9690000e+03   9.6138550e-12   1.2029478e-04   8.8254274e-02  -6.7031259e-01   6.7176852e-01   5.6226565e-08
   1.9700000e+03   1.4372501e-11   1.9561295e-04   2.3722092e-01   5.3420811e-02   7.7907194e-01   5.6217683e-08
   1.9710000e+03   6.9884073e-12   3.7400872e-03   2.3624938e-01   8.0931103e-01   4.6359089e-02   5.5954357e-08
   1.9720000e+03   1.1021716e-11   9.0310299e-04   3.2789603e-01   5.4696925e-01   7.4616942e-01   5.5600215e-08
   1.9730000e+03   1.2977435e-11   4.3418429e-04   4.2155530e-01   7.2030275e-01   1.3014188e+00   5.5194417e-08
   1.9740000e+03   1.1181874e-11   1.1875076e-04   3.4980196e-01   5.3168384e-01   1.5969388e+01   5.4298689e-08
   1.9750000e+03   9.8815800e-12   1.9313493e-04   2.8482830e-02   8.1651138e-01   5.1649957e-01   5.2877169e-08
   1.9760000e+03   1.1836176e-11   9.4854654e-05   2.4763888e-01  -3.6734027e-03   7.6401370e-01   5.2877518e-08
   1.9770000e+03   5.0207537e-12   2.5820180e-03   3.2425596e-01  -7.4368295e-01   1.1466674e-01   5.3159944e-08
   1.9780000e+03   8.9893977e-12   7.4610894e-04   2.8321531e-01  -4.5755659e-01   5.3232914e-01   5.3363708e-08
   1.9790000e+03   9.5360221e-12   4.0818189e-04   3.0271918e-01  -6.4567392e-01   1.3327093e+00   5.3724128e-08
   1.9800000e+03   7.1413527e-12   1.0900082e-04   3.6985864e-01  -4.2433840e-01   1.4253844e+01   5.4045702e-08
   1.9810000e+03   5.2040464e-12   3.3937497e-04   2.8539181e-02  -7.3923825e-01   3.8196412e-01   5.5006345e-08
   1.9820000e+03   6.8241493e-12   1.7072805e-04   2.2845427e-01   5.6879475e-01   1.5375208e-01   5.4968790e-08
   1.9830000e+03   2.9487263e-12   3.3486390e-03   3.5810115e-01   8.1391053e-01   1.9611589e-01   5.4694947e-08
   1.9840000e+03   5.0554176e-12   4.9895231e-04   2.4439934e-01   5.9414884e-01   4.1408174e-01   5.4485435e-08
   1.9850000e+03   4.8338253e-12   4.3015601e-04   2.2993515e-01   7.6225326e-01   6.3098169e-01   5.4077088e-08
   1.9860000e+03   2.7414792e-12   1.0746821e-04   3.7221954e-01   5.9983870e-01   4.4520800e+00   5.3936386e-08
   1.9870000e+03   2.7712026e-12   4.2096931e-04   3.1301689e-02   8.4309798e-01   3.6904001e-01   5.2891767e-08
   1.9880000e+03   3.3922302e-12   1.1385074e-04   2.2025971e-01   5.1825088e-01   3.2382819e-01   5.2857125e-08
   1.9890000e+03   6.1374245e-12   5.2002474e-03   3.5763655e-01  -6.8416657e-01   4.1241585e-02   5.3043925e-08
   1.9900000e+03   1.0420245e-11   8.4152580e-04   2.3710269e-01   1.6295283e-01   8.1101077e-02   5.3000775e-08
   1.9910000e+03   6.6829476e-12   2.4350195e-03   2.4160871e-01  -3.2580134e-01   1.0879556e-01   5.3119284e-08
   1.9920000e+03   7.9240388e-12   9.7610150e-04   3.8204548e-01   6.1871633e-01   3.1828569e-01   5.2956242e-08
   1.9930000e+03   5.7367190e-12   1.9319442e-03   3.4775680e-02  -3.8007953e-01   4.2677953e-02   5.3395975e-08
   1.9940000e+03   9.4867639e-12   6.1049026e-04   2.2610313e-01   7.7367002e-01   8.0176482e-02   5.3189236e-08
   1.9950000e+03   1.7528804e-11   3.4885705e-03   3.7314799e-01   8.2925473e-01   1.4982920e-01   5.2366123e-08
   1.9960000e+03   1.2178365e-11   4.4130243e-04   2.2819764e-01   6.1490928e-01   1.1157460e+00   5.0203315e-08
   1.9970000e+03   1.0510596e-11   1.8716559e-04   3.7458576e-01   5.5185674e-01   3.4489627e+00   4.9833251e-08
   1.9980000e+03   6.5024624e-12   4.4836107e-04   5.0374430e-01   6.5206313e-01   1.1543921e+00   4.9541366e-08
   1.9990000e+03   7.4482096e-12   4.3507712e-04   2.2805832e-01   1.4884099e-01   1.6077703e+00   4.9452574e-08
   2.0000000e+03   1.3631107e-11   2.7308816e-04   1.8277784e-01   6.2364767e-01   1.5720285e-01   4.9301431e-08
   2.0010000e+03   1.2547331e-11   3.1848150e-03   3.8239757e-01  -6.8206605e-01   3.8734987e-01   4.9710389e-08
   2.0020000e+03   6.1198874e-12   1.1292599e-03   5.5496270e-02   6.8057726e-02   3.3549684e-01   4.9650341e-08
   2.0030000e+03   1.0983573e-11   6.7914869e-04   2.4303008e-01  -6.1117773e-02   3.5165682e-01   4.9686673e-08
   2.0040000e+03   1.1453228e-11   9.2342367e-04   3.8891614e-01   1.8605542e-04   2.9266967e-01   4.9688666e-08
   2.0050000e+03   7.4792062e-12   1.3463636e-03   2.3648216e-01   5.4707076e-01   8.7055045e-01   4.8962232e-08
   2.0060000e+03   8.5633599e-12   2.5798748e-04   1.6575622e-01   7.7901500e-01   6.1184970e-01   4.8780130e-08
   2.0070000e+03   3.3129782e-12   1.5985112e-03   3.8868775e-01   7.7406862e-01   5.3862699e-01   4.8463044e-08
   2.0080000e+03   6.0158434e-12   6.0839750e-04   5.9864350e-02   4.0041722e-01   1.1941793e-01   4.8177935e-08
   2.0090000e+03   8.5623161e-12   4.4513485e-04   2.4250711e-01   3.2458240e-02   7.0519704e-01   4.8170050e-08
   2.0100000e+03   1.1547895e-11   1.1657400e-03   3.7843366e-01   2.9036363e-02   3.7261275e-01   4.8162722e-08
   2.0110000e+03   7.0867655e-12   1.6461370e-03   2.6144670e-01  -5.1590656e-01   6.7772873e-01   4.8696808e-08
   2.0120000e+03   1.6703380e-11   4.2534357e-04   1.5157350e-01   8.5416680e-01   6.8347047e-02   4.5886549e-08
   2.0130000e+03   1.6508643e-11   1.0961754e-04   4.5034584e-01   8.2589707e-01   1.0128739e+01   4.5139735e-08
   2.0140000e+03   8.9659223e-12   4.7065429e-04   8.7814861e-02   8.4977184e-01   4.5577584e+00   4.2441881e-08
   2.0150000e+03   9.3696834e-12   7.4297489e-05   2.3669251e-01   8.4559208e-01   4.2545900e+00   4.0084392e-08
   2.0160000e+03   2.1153713e-11   6.0440020e-05   4.4171552e-01   8.0598136e-01   2.7908128e+01   3.6653765e-08
   2.0170000e+03   2.4855247e-11   5.3581081e-05   5.1534808e-01   7.1998052e-01   4.0781659e+01   3.2701793e-08
   2.0180000e+03   1.0331614e-11   4.5215309e-05   3.8027929e-01   5.8844334e-01   5.5080405e+01   3.2192108e-08
   2.0190000e+03   1.7119569e-11   3.6217662e-04   4.4346039e-01  -6.5480117e-01   5.0994840e+00   3.2615609e-08
   2.0200000e+03   1.1944391e-11   1.5002822e-04   1.3469188e-01  -6.9295540e-01   6.9269203e+00   3.3862626e-08
   2.0210000e+03   1.4175394e-11   6.8267639e-05   1.4336168e-01  -7.1064655e-01   4.2523866e+00   3.4671122e-08
   2.0220000e+03   1.4381937e-11   1.0126487e-04   2.1414171e-01  -7.1553285e-01   2.3299204e+01   3.5817019e-08
   2.0230000e+03   8.5210881e-12   1.1294880e-04   2.7714832e-01  -6.6732029e-01   4.2476045e+01   3.7864631e-08
   2.0240000e+03   5.6324939e-12   7.4380758e-05   3.8236354e-01  -6.7361877e-01   7.7538875e+00   3.8253255e-08
   2.0250000e+03   8.5949079e-12   3.1824829e-04   4.9092090e-01   7.9034317e-01   2.4592570e+00   3.7963488e-08
   2.0260000e+03   5.0845628e-12   3.8239321e-04   1.2737461e-01   7.2837564e-01   6.0534630e-01   3.7702747e-08
   2.0270000e+03   5.4244600e-12   4.4933458e-04   1.0928969e-01   7.9022533e-01   7.9063526e-01   3.6971032e-08
   2.0280000e+03   5.7444069e-12   1.4543290e-04   1.8273425e-01   7.6934770e-01   6.5250086e+00   3.6251051e-08
   2.0290000e+03   5.2494983e-12   3.5768531e-05   2.6182955e-01   6.9942087e-01   3.6670568e+01   3.5355247e-08
   2.0300000e+03   5.2311996e-12   6.2077297e-05   3.0728548e-01   6.9084807e-01   1.8295907e+01   3.4921828e-08
   2.0310000e+03   4.2532555e-12   1.5137211e-04   4.9106349e-01  -6.9094125e-01   1.7457469e+00   3.4962990e-08
   2.0320000e+03   3.2516795e-12   4.0155025e-03   1.2320634e-01  -2.7190438e-01   2.4996877e-02   3.5023030e-08
   2.0330000e+03   2.6693965e-12   1.2353765e-03   1.0054456e-01  -7.2641432e-01   3.0784226e-01   3.5515542e-08
   2.0340000e+03   2.3045878e-12   1.2798425e-04   2.1528207e-01  -7.1998963e-01   5.2504564e+00   3.6043534e-08
   2.0350000e+03   4.0400598e-12   4.9745042e-05   2.9976216e-01  -6.6906971e-01   6.0672776e+00   3.6330695e-08
   2.0360000e+03   1.8609226e-12   8.3699393e-05   3.2245090e-01  -6.7950704e-01   7.2334900e+00   3.6505568e-08
   2.0370000e+03   6.0598257e-12   2.9890695e-04   4.9211740e-01  -2.8063772e-01   9.5152522e-02   3.6567088e-08
   2.0380000e+03   5.9927675e-12   9.3582028e-04   2.9375418e-01  -3.4374204e-01   6.9660913e-01   3.6705806e-08
   2.0390000e+03   5.2428085e-12   1.0554403e-03   1.1357359e-01   6.1859596e-01   1.4949365e-01   3.5873399e-08
   2.0400000e+03   7.1083579e-12   1.7497784e-04   2.4063116e-01  -7.8466069e-02   3.9647495e-01   3.5891521e-08
   2.0410000e+03   7.7730026e-12   2.1506836e-03   2.3041717e-01   5.6166556e-01   6.2032688e-02   3.5581871e-08
   2.0420000e+03   5.7793583e-12   1.0827428e-03   4.1036517e-01   6.8746049e-01   5.3644454e-01   3.5377502e-08
   2.0430000e+03   6.8703352e-12   1.2919908e-03   3.3702237e-01   6.8647713e-01   3.0284954e-01   3.4921212e-08
   2.0440000e+03   3.9050042e-12   3.3240989e-04   3.3971537e-01   7.7458361e-01   1.2208463e+00   3.4792375e-08
   2.0450000e+03   9.1990424e-12   6.0557631e-04   6.3166003e-02  -6.0113638e-02   8.3852566e-02   3.4910443e-08
   2.0460000e+03   1.0360727e-11   3.3443816e-04   2.3440781e-01   7.7153485e-01   1.1203626e+00   3.4441129e-08
   2.0470000e+03   1.5484901e-11   4.1361383e-04   1.5199420e-01   7.8532360e-01   2.5477100e+00   3.2332317e-08
   2.0480000e+03   1.1737212e-11   1.6479537e-04   4.6299174e-01   6.6678897e-01   2.8449730e+00   3.2212802e-08
   2.0490000e+03   2.4351520e-11   2.9217387e-03   2.9537961e-01   8.5298471e-01   9.3561023e-02   3.0937412e-08
   2.0500000e+03   1.8161682e-11   4.3073127e-04   4.4856465e-01   8.4075234e-01   7.7113197e+00   2.9387736e-08
   2.0510000e+03   2.3528293e-11   2.9600557e-04   5.4258430e-02   8.4857740e-01   4.4136502e+00   2.2913568e-08
   2.0520000e+03   1.9234084e-11   3.4906522e-05   2.0123905e-01  -4.4232090e-01   5.4233490e+00   2.3359227e-08
   2.0530000e+03   1.1825151e-11   3.0394997e-04   1.8174793e-01   7.4511296e-01   1.0861053e+01   1.8235214e-08
   2.0540000e+03   2.0329180e-11   9.1394090e-06   4.5629191e-01   5.1909458e-01   2.6761893e+02   1.6279204e-08
   2.0550000e+03   1.3134436e-11   3.0938420e-05   4.7846006e-01   2.6426044e-01   1.3120822e+02   1.5856121e-08
   2.0560000e+03   1.3641823e-11   7.4970995e-05   4.7600356e-01  -1.4626527e-01   8.0605680e+01   1.6086137e-08
   2.0570000e+03   4.6884373e-12   1.5525760e-04   8.9758667e-02  -2.0515774e-01   1.6877206e+01   1.7457304e-08
   2.0580000e+03   5.9200594e-12   8.3341710e-05   9.6224269e-02  -3.6928381e-01   8.5806915e+00   1.7922497e-08
   2.0590000e+03   6.0662230e-12   1.1655816e-04   1.7521575e-01  -4.9502929e-01   1.3515252e+01   1.8409260e-08
   2.0600000e+03   9.6883269e-12   2.2997354e-05   2.9201995e-01  -5.2473282e-01   1.0798108e+02   1.8936617e-08
   2.0610000e+03   8.4168392e-12   8.7266611e-05   4.2799579e-01  -5.5641577e-01   9.4093041e+01   1.9957244e-08
   2.0620000e+03   1.0195843e-11   8.3209882e-05   4.5848919e-01   6.2903060e-01   1.3056441e+01   1.9798167e-08
   2.0630000e+03   3.3318640e-12   1.9422103e-04   5.5763411e-02   5.8278041e-01   5.1965033e+00   1.8906519e-08
   2.0640000e+03   4.5087676e-12   1.9074047e-04   6.2296746e-02   5.4163330e-01   2.8937014e+00   1.8457502e-08
   2.0650000e+03   5.8441479e-12   6.0405450e-05   1.7659810e-01   5.6336550e-01   4.9259498e+00   1.8066868e-08
   2.0660000e+03   7.7547987e-12   7.0757837e-05   2.9399718e-01   5.2839566e-01   9.9808082e+00   1.7883271e-08
   2.0670000e+03   3.9545894e-12   2.6370125e-04   4.5749100e-01   5.1168666e-01   2.1386846e+01   1.7512803e-08
   2.0680000e+03   9.4315917e-12   1.7457369e-04   4.5579148e-01  -8.0045623e-03   2.9292193e-01   1.7514820e-08
   2.0690000e+03   2.3896853e-12   2.2803984e-03   1.8437471e-01   6.0946413e-01   5.4359307e-01   1.7158640e-08
   2.0700000e+03   3.3479874e-12   5.0341736e-04   6.8966313e-02  -3.5486963e-01   4.0921894e-01   1.7489372e-08
   2.0710000e+03   3.5133797e-12   1.7466740e-04   1.6929852e-01  -4.6326760e-01   8.2218213e+00   1.8037300e-08
   2.0720000e+03   3.6745506e-12   4.5520826e-05   2.8492778e-01  -4.9536696e-01   1.3659464e+01   1.8280456e-08
   2.0730000e+03   3.1611756e-12   1.0462431e-04   4.6591048e-01  -5.3642510e-01   1.4102483e+01   1.8416731e-08
   2.0740000e+03   4.8413270e-12   1.5903848e-04   3.2858813e-01   1.2387814e-01   1.9384222e+00   1.8408224e-08
   2.0750000e+03   3.5888458e-12   3.0822998e-03   2.3721495e-01  -6.1598512e-01   3.3937800e-01   1.8651277e-08
   2.0760000e+03   4.1267863e-12   7.3829664e-04   6.6609265e-02   5.7086105e-01   3.1817883e-01   1.8237982e-08
   2.0770000e+03   4.2272775e-12   1.4898308e-04   1.7870625e-01   5.1449707e-01   9.8103274e+00   1.7888438e-08
   2.0780000e+03   2.8470017e-12   4.7413135e-05   2.6336045e-01   5.0864240e-01   1.7075140e+01   1.7738575e-08
   2.0790000e+03   3.6069933e-12   9.6711021e-05   4.5994688e-01   5.0304625e-01   6.3062444e+00   1.7683873e-08
   2.0800000e+03   2.1621509e-12   1.7361869e-04   3.1767115e-01   4.6785071e-01   1.9409803e-01   1.7584529e-08
   2.0810000e+03   4.1194460e-12   1.4265618e-03   3.7404302e-01   6.6282251e-02   9.2815885e-02   1.7581222e-08
   2.0820000e+03   3.0876624e-12   3.4145035e-03   1.7795671e-01  -3.2581924e-01   1.6607251e-01   1.7703499e-08
   2.0830000e+03   3.1597867e-12   4.5502852e-04   1.5719588e-01  -4.2404211e-01   1.1897745e+00   1.8300605e-08
   2.0840000e+03   2.6081305e-12   4.0460778e-05   3.1500250e-01  -3.2460220e-01   5.7586510e+00   1.8368451e-08
   2.0850000e+03   2.2515370e-12   7.2547210e-04   5.6938324e-01  -8.8061128e-02   1.3008035e-01   1.8370104e-08
   2.0860000e+03   3.3828921e-12   1.3190154e-02   1.4779946e-01   4.9192391e-01   6.8654921e-02   1.8068241e-08
   2.0870000e+03   1.2595690e-12   1.5350842e-04   3.4710094e-01   5.9511603e-01   2.5404400e+00   1.7962113e-08
   2.0880000e+03   4.4904371e-12   3.9850586e-04   1.8182872e-01   5.8099022e-01   9.0371395e-01   1.7672219e-08
   2.0890000e+03   2.0546592e-12   2.1923700e-04   1.1409386e-01   5.9597506e-01   5.2043495e+00   1.6855310e-08
   2.0900000e+03   3.7936586e-12   3.6004802e-05   2.1033616e-01   6.8480895e-01   6.3212851e+00   1.6713489e-08
   2.0910000e+03   3.8043326e-12   6.1951007e-04   5.7994706e-01   8.8623917e-01   4.2255481e-01   1.6664611e-08
   2.0920000e+03   8.1290537e-12   4.6263325e-03   9.1834932e-02  -1.3253976e-01   1.3619751e-01   1.7113938e-08
   2.0930000e+03   4.0166753e-12   7.1962741e-05   3.6399828e-01  -2.4907293e-01   1.7542516e+01   1.7189308e-08
   2.0940000e+03   1.8506700e-11   3.9550315e-04   1.5876809e-01   8.6298467e-01   1.0631032e+00   1.3446345e-08
   2.0950000e+03   9.5281867e-12   5.2053184e-05   1.3478413e-01   8.2755050e-01   1.1489274e+02   1.1079583e-08
   2.0960000e+03   1.3572429e-11   3.2618348e-05   2.0256727e-01   7.1961183e-01   3.0573812e+01   1.0613427e-08
   2.0970000e+03   1.1148336e-11   1.7689053e-04   5.7529340e-01   5.8008448e-01   9.7496020e+00   1.0384175e-08
   2.0980000e+03   1.2916726e-11   3.1638094e-04   1.0572733e-01   4.5434896e-01   9.8852565e+00   9.3729374e-09
   2.0990000e+03   8.8543994e-12   9.4810356e-05   4.0785812e-01  -5.4311848e-01   4.6378286e+00   9.4193193e-09
   2.1000000e+03   8.1300328e-12   6.6496686e-03   1.2270441e-01  -4.9331690e-01   1.0861156e+00   1.0910270e-08
   2.1010000e+03   6.0699820e-12   4.4990019e-05   1.6224038e-01  -7.0281288e-01   6.7362843e+01   1.3088284e-08
   2.1020000e+03   4.2517191e-12   3.0849178e-05   2.0513048e-01  -7.8673185e-01   1.6661761e+01   1.3425948e-08
   2.1030000e+03   1.2181841e-11   5.3967005e-04   5.3760651e-01  -4.1392060e-01   6.3481158e-01   1.3481615e-08
   2.1040000e+03   3.0285181e-12   5.4821258e-03   1.3381326e-01   8.3138871e-01   8.3345409e-01   1.2338608e-08
   2.1050000e+03   5.0687600e-12   1.9127153e-04   4.2511660e-01   7.9250918e-01   1.3237486e+00   1.2288106e-08
   2.1060000e+03   6.4187053e-12   1.8772745e-03   1.2996000e-01   7.7955521e-01   4.6450227e-01   1.1740416e-08
   2.1070000e+03   4.4029807e-12   4.3547612e-05   2.2434417e-01   7.7304461e-01   7.5175395e+01   1.0465121e-08
   2.1080000e+03   3.0616504e-12   5.3104063e-05   2.2404784e-01   7.0756591e-01   3.8435408e+00   1.0354542e-08
   2.1090000e+03   4.1483894e-12   1.0171077e-03   4.8647726e-01  -6.5208630e-01   1.6912271e+00   1.0444270e-08
   2.1100000e+03   2.8900906e-12   1.4358124e-03   1.4575053e-01  -6.8396723e-01   1.3218283e+00   1.0743960e-08
   2.1110000e+03   5.1869244e-12   1.0085094e-04   4.2239848e-01  -6.8167932e-01   4.0962089e+00   1.0802738e-08
   2.1120000e+03   6.1767334e-13   1.2461762e-03   7.5920787e-02  -5.0407500e-01   6.0246359e-02   1.1144986e-08
   2.1130000e+03   2.8378548e-12   1.9098133e-04   1.9857232e-01   8.3392939e-01   2.4630863e+00   1.0966779e-08
   2.1140000e+03   4.0296725e-12   3.6525528e-04   2.3939930e-01   8.4240949e-01   3.1452277e+00   1.0516770e-08
   2.1150000e+03   3.9964009e-12   1.2100257e-04   4.1230696e-01   4.7144062e-01   8.7660796e+00   1.0433091e-08
   2.1160000e+03   2.8733768e-12   1.1231468e-03   1.8479026e-01   3.7762330e-01   6.6879020e-01   1.0352720e-08
   2.1170000e+03   5.5532538e-12   8.8677296e-04   3.1490121e-01   6.1157674e-01   1.9165155e+00   1.0166080e-08
   2.1180000e+03   1.7528348e-12   7.1167252e-04   1.3930786e-01   9.0185468e-02   1.0435072e+00   1.0141558e-08
   2.1190000e+03   2.5120561e-12   5.8563825e-04   1.7942869e-01   8.1873770e-01   1.1771335e+00   8.9608556e-09
   2.1200000e+03   1.2621010e-12   3.2641599e-05   3.8120963e-01   7.3049401e-01   1.9144030e+01   8.8392191e-09
   2.1210000e+03   1.9215008e-12   3.6014847e-04   4.5828992e-01  -4.6730169e-01   9.7406408e-01   8.8708517e-09
   2.1220000e+03   1.8551392e-12   1.0537862e-03   2.4618673e-01  -6.3320940e-01   1.7463705e+00   9.0260705e-09
   2.1230000e+03   4.3088046e-12   2.0904623e-04   3.2713709e-01  -6.3327883e-01   7.1879449e+00   9.1886579e-09
   2.1240000e+03   1.5333145e-12   5.6282211e-04   1.6586108e-01  -4.3185594e-01   1.3973654e+00   9.2770633e-09
   2.1250000e+03   1.8540362e-12   5.7481731e-04   7.6569218e-02  -6.4132075e-01   2.4120247e-01   9.6453812e-09
   2.1260000e+03   1.2925269e-12   6.5232734e-05   2.9575321e-01  -6.1368111e-01   1.0656804e+01   9.7698697e-09
   2.1270000e+03   2.8494400e-12   2.3411047e-04   4.1369125e-01  -6.9512816e-01   1.5692989e+00   9.9378869e-09
   2.1280000e+03   1.4665511e-12   2.3185028e-04   4.2418730e-01  -7.2544432e-01   3.8298237e+00   9.9919450e-09
   2.1290000e+03   1.2443627e-12   3.6107489e-04   3.0621698e-01   7.7600371e-01   2.2424151e+00   9.9241797e-09
   2.1300000e+03   1.2194846e-12   2.7539627e-04   1.5741862e-01   6.4838705e-01   1.2280984e+00   9.8627082e-09
   2.1310000e+03   2.1047793e-12   3.8865700e-04   5.1445697e-02   7.9054525e-01   4.8189494e-01   9.4000900e-09
   2.1320000e+03   2.0307915e-12   6.9773693e-05   2.6977444e-01   7.2223482e-01   7.2033672e+00   9.3050236e-09
   2.1330000e+03   8.5706464e-13   3.1886027e-04   2.5815796e-01   7.3900046e-01   3.3522443e+00   9.2153446e-09
   2.1340000e+03   2.2881125e-12   3.6838414e-04   4.2584864e-01   7.7840354e-01   7.2667385e-01   9.1341336e-09
   2.1350000e+03   1.3803473e-12   4.5754186e-04   3.1347547e-01   7.8655316e-01   1.5917178e+00   9.0450644e-09
   2.1360000e+03   2.0722087e-12   2.5255433e-04   1.5507204e-01   7.1985227e-01   1.0871491e+00   8.8264374e-09
   2.1370000e+03   1.6833941e-12   1.0641293e-04   7.8295602e-02   6.1026036e-01   1.7690448e+00   8.6797017e-09
   2.1380000e+03   4.5773876e-12   9.2831094e-04   2.9044436e-01  -4.4459451e-01   2.0358901e-01   9.1069748e-09
   2.1390000e+03   2.7137082e-12   1.4565793e-04   3.6111681e-01  -3.4806114e-01   8.6085817e+00   9.2180379e-09
   2.1400000e+03   1.6736153e-12   4.8732746e-04   5.9156392e-01   4.1481480e-01   4.6603929e-01   9.2041664e-09
   2.1410000e+03   3.4658029e-12   2.3655301e-03   3.1658465e-01   8.8940208e-01   1.6456742e-01   9.0361831e-09
   2.1420000e+03   1.1590450e-12   5.9723635e-04   3.1276175e-01   8.0632816e-01   1.8290917e+00   8.9323925e-09
   2.1430000e+03   1.3474134e-12   8.9754708e-04   5.2039857e-02   8.2184805e-01   3.9396849e-01   8.2246411e-09
   2.1440000e+03   1.8203559e-12   1.2610735e-04   2.3910074e-01   4.0247855e-01   1.7733685e+00   8.1794448e-09
   2.1450000e+03   1.2099185e-12   9.5669713e-04   2.6120729e-01  -7.6459688e-02   4.0556221e-01   8.1835710e-09
   2.1460000e+03   1.3012806e-12   1.1046744e-03   5.8793111e-01   2.3814946e-01   7.2849908e-02   8.1791542e-09
   2.1470000e+03   2.3408133e-12   6.1455699e-03   1.4952586e-01  -7.8594220e-01   1.1499520e-01   8.3652249e-09
   2.1480000e+03   1.4798909e-12   4.8300236e-04   3.3041086e-01  -7.8112836e-01   1.0120794e+00   8.4169921e-09
   2.1490000e+03   5.7320143e-13   1.8066352e-03   3.0114841e-02  -2.6347033e-01   7.5221710e-02   8.4600736e-09
   2.1500000e+03   1.8932773e-12   1.3138415e-03   1.2172168e-01   8.1690674e-01   1.0609637e-01   8.2777751e-09
   2.1510000e+03   1.6312257e-12   2.6520088e-04   2.7392164e-01   8.0809112e-01   2.7738888e+00   8.1334999e-09
   2.1520000e+03   3.8670185e-12   2.7915403e-04   5.8558053e-01   8.2969598e-01   2.3638710e+00   8.0093124e-09
   2.1530000e+03   1.6556809e-12   5.9990674e-04   1.5476868e-01   8.4671105e-01   3.3753809e+00   7.6549499e-09
   2.1540000e+03   2.8366329e-12   1.5141811e-04   3.3834994e-01   8.2704895e-01   3.3412290e+00   7.5725278e-09
   2.1550000e+03   2.1797299e-12   1.0285798e-03   3.5568015e-02   7.9202393e-01   2.5101732e-01   7.2019964e-09
   2.1560000e+03   2.8856361e-12   2.2921890e-04   1.1796341e-01   6.0138125e-01   8.8968613e-01   6.9685108e-09
   2.1570000e+03   2.1924370e-12   4.5813650e-04   3.2711540e-01   4.3136894e-01   1.1190098e+00   6.9424491e-09
   2.1580000e+03   2.0476457e-12   4.2659635e-03   5.5166416e-01  -7.7663310e-01   2.7384429e-01   6.9886897e-09
   2.1590000e+03   1.2518833e-12   1.4156388e-03   1.5827713e-01  -7.7754112e-01   6.8002519e-01   7.1047802e-09
   2.1600000e+03   1.3945881e-12   3.3809614e-04   3.3665744e-01  -7.3660105e-01   1.2550020e+00   7.1304750e-09
   2.1610000e+03   1.1553065e-12   2.4132259e-03   3.7022021e-02  -5.8112151e-01   6.7785096e-02   7.2013663e-09
   2.1620000e+03   2.1193096e-12   1.1428057e-03   6.6635383e-02   6.7712806e-02   1.4080649e-01   7.1938953e-09
   2.1630000e+03   7.9256106e-13   2.3809753e-03   3.1807215e-01   7.6554262e-01   1.6369271e-01   7.1657627e-09
   2.1640000e+03   3.7343372e-12   5.1593604e-03   5.4126357e-01   6.1251154e-01   1.6410567e-02   7.0943439e-09
   2.1650000e+03   1.4964778e-12   1.3819292e-03   4.2142176e-01   6.8514578e-01   9.2246032e-01   7.0246800e-09
   2.1660000e+03   1.5522196e-12   1.6721964e-03   3.3730535e-01   5.6390574e-01   6.7430737e-02   7.0080282e-09
   2.1670000e+03   8.6915502e-13   4.2989236e-03   7.6833881e-02  -5.7801675e-02   4.2682349e-02   7.0127479e-09
   2.1680000e+03   3.9384132e-12   2.5052116e-03   6.5466763e-02   8.4480249e-01   7.3377096e-02   6.5837935e-09
   2.1690000e+03   2.0656047e-12   2.8769917e-04   2.8443462e-01   8.1422188e-01   5.8922211e+00   6.4610088e-09
   2.1700000e+03   5.9506123e-12   5.0619061e-04   4.3922552e-01   7.3490685e-01   3.2533843e+00   6.2236232e-09
   2.1710000e+03   2.7390805e-12   1.9589760e-04   2.9243179e-01   7.3049091e-01   3.4363142e+01   5.6422864e-09
   2.1720000e+03   4.2688343e-12   6.4941691e-05   3.0189842e-01   6.4464530e-01   3.8844975e+01   5.3762990e-09
   2.1730000e+03   2.3289970e-12   1.7813585e-04   8.0607734e-02   5.8420318e-01   6.8156301e+00   5.0631851e-09
   2.1740000e+03   1.7477506e-12   9.7713770e-05   9.7864907e-02  -6.0863789e-01   9.7578988e+00   5.3069544e-09
   2.1750000e+03   1.8291367e-12   3.9134174e-04   3.0016118e-01  -5.7244328e-01   1.3856392e+00   5.3400486e-09
   2.1760000e+03   3.2395270e-12   3.0242666e-03   4.1278363e-01  -5.6621879e-01   1.3519693e+00   5.4709557e-09
   2.1770000e+03   2.2495918e-12   1.6606591e-04   3.0530418e-01  -6.0351579e-01   3.9340935e+01   5.7344638e-09
   2.1780000e+03   1.0534172e-12   8.1097048e-05   2.9935902e-01  -6.2082946e-01   3.0715828e+01   5.8428092e-09
   2.1790000e+03   1.4478686e-12   3.1126712e-04   7.4726058e-02  -5.7463630e-01   1.4259607e+00   5.9962106e-09
   2.1800000e+03   2.0830690e-12   3.2902774e-04   9.4548285e-02   7.1225779e-01   7.4089103e-01   5.9469691e-09
   2.1810000e+03   7.7203529e-13   1.2834205e-03   2.9870638e-01   7.0846569e-01   7.6081935e-01   5.8970942e-09
   2.1820000e+03   1.5304158e-12   8.2160962e-04   4.0462428e-01   6.7807990e-01   1.8667661e+00   5.8391189e-09
   2.1830000e+03   7.8155539e-13   1.3344190e-04   3.1023583e-01   6.7704226e-01   1.4972952e+01   5.7248870e-09
   2.1840000e+03   1.2146090e-12   6.6996384e-05   3.0065175e-01   6.6181698e-01   6.4842332e+00   5.6771634e-09
   2.1850000e+03   8.7410666e-13   1.5351337e-04   7.9075349e-02   6.4381285e-01   7.8113002e+00   5.4605512e-09
   2.1860000e+03   1.2751348e-12   1.5079530e-04   8.9983731e-02  -1.7299779e-01   2.4151776e-01   5.4641538e-09
   2.1870000e+03   6.3787048e-13   4.8320669e-03   3.0137814e-01  -5.5766130e-01   1.0295259e-01   5.4838384e-09
   2.1880000e+03   2.4571566e-12   1.2133630e-03   4.0496665e-01  -5.1327754e-01   1.3449112e-01   5.5807215e-09
   2.1890000e+03   7.6370832e-13   2.2126861e-04   4.9424211e-01  -5.4739053e-01   1.2129832e+01   5.6541765e-09
   2.1900000e+03   5.6665552e-13   3.3495661e-04   2.9901263e-01  -5.7889563e-01   9.5642913e-01   5.6787385e-09
   2.1910000e+03   7.5323336e-13   6.1280627e-04   9.5930365e-02   3.9828532e-01   1.3812114e-01   5.6690207e-09
   2.1920000e+03   3.3049794e-13   8.8712524e-03   9.1174733e-02   6.0803861e-01   1.6746798e-02   5.6118011e-09
   2.1930000e+03   3.8361700e-13   2.6054978e-04   3.9071223e-01   6.5629414e-01   6.0828899e-01   5.6030589e-09
   2.1940000e+03   2.4904050e-12   1.7360052e-03   3.9249796e-01  -3.4615018e-01   8.4668929e-02   5.6452094e-09
   2.1950000e+03   1.2102256e-12   3.9786297e-04   2.8902704e-01  -3.7005765e-01   4.4416996e+00   5.6821839e-09
   2.1960000e+03   2.2093958e-12   3.5766774e-04   2.9660974e-01  -4.1217186e-01   5.9941693e-01   5.7043253e-09
   2.1970000e+03   1.3279159e-12   9.1533608e-04   5.2430865e-02   5.5385821e-01   5.8193007e-01   5.5920851e-09
   2.1980000e+03   8.3692140e-13   3.5742026e-04   5.2119179e-02   1.3807693e-01   5.1833918e-01   5.5536623e-09
   2.1990000e+03   2.7146347e-12   2.4551016e-04   3.9314284e-01   7.1084335e-01   2.1177553e-01   5.4501378e-09
   2.2000000e+03   2.3534208e-12   5.4504913e-04   4.1667654e-01   7.3175738e-01   6.0490916e+00   5.0853214e-09
   2.2010000e+03   8.1433954e-13   8.4957831e-05   5.4505728e-01   6.7001724e-01   2.9356712e+01   5.0367714e-09
   2.2020000e+03   2.6178401e-13   9.1181297e-04   2.8299198e-01   3.9545091e-01   7.5263117e-02   5.0274492e-09
   2.2030000e+03   8.5448300e-13   5.3137863e-03   2.7061682e-01   1.3015923e-01   3.5622877e-02   5.0245845e-09
   2.2040000e+03   4.0688304e-13   2.4392345e-03   4.4988115e-02  -1.8979637e-01   6.4692449e-02   5.0579492e-09
   2.2050000e+03   8.8355886e-13   1.9324970e-04   3.3452997e-01  -3.4214370e-01   5.1679333e-01   5.0720684e-09
   2.2060000e+03   3.2981095e-13   5.6518751e-04   2.3244861e-01  -4.4835493e-01   1.8160164e+00   5.1047375e-09
   2.2070000e+03   5.1322860e-13   1.7470798e-04   5.6554783e-01  -4.2963111e-01   8.5497437e-01   5.1084056e-09
   2.2080000e+03   3.5170647e-13   3.0855029e-03   7.3446684e-02   5.8044763e-01   1.6450629e-02   5.0841315e-09
   2.2090000e+03   7.0329267e-13   8.2560433e-04   2.8639648e-01   2.8785645e-01   3.2519150e-01   5.0695005e-09
   2.2100000e+03   3.4307095e-13   4.0378122e-04   1.4781593e-01   3.3468039e-01   8.5540569e-01   5.0472273e-09
   2.2110000e+03   2.9588904e-12   2.0991113e-04   2.9950745e-01   7.5179262e-01   1.1429233e-01   4.6292031e-09
   2.2120000e+03   3.4295586e-12   7.6957055e-05   5.1061557e-01   3.4302214e-01   5.1453209e+00   4.6212759e-09
   2.2130000e+03   1.1512816e-12   2.7601550e-03   4.2243555e-01   6.8281265e-01   2.0211994e+00   4.4271080e-09
   2.2140000e+03   1.0522291e-12   1.9256694e-04   1.2419107e-01   7.1438743e-01   4.7769546e-01   4.3336705e-09
   2.2150000e+03   1.3990963e-12   4.1324543e-04   2.2494215e-01   6.1478156e-01   1.2370513e+00   4.2826828e-09
   2.2160000e+03   7.2336964e-13   8.8642673e-04   1.1119757e-01   6.1722658e-01   2.3236370e-01   4.2445757e-09
   2.2170000e+03   2.1509797e-12   1.6428627e-03   1.2156813e-01  -5.6898131e-01   1.5662706e+00   4.4940018e-09
   2.2180000e+03   2.7794792e-12   6.3461571e-05   5.9111258e-01   3.3495999e-01   1.6551388e+00   4.4891565e-09
   2.2190000e+03   1.0438422e-12   7.5590770e-03   4.6892410e-01  -6.2672788e-01   4.9229779e-01   4.5769890e-09
   2.2200000e+03   9.9965747e-13   4.3568793e-04   9.8257671e-02   6.5585061e-01   6.5520208e-01   4.5160807e-09
   2.2210000e+03   8.7596649e-13   9.0660654e-04   2.3036439e-01   7.8029808e-01   5.3993108e-01   4.4864150e-09
   2.2220000e+03   5.9457845e-13   2.5695559e-03   1.1266564e-01   7.0726929e-01   1.8548089e-01   4.4134589e-09
   2.2230000e+03   1.2756844e-12   4.9301141e-04   1.1564006e-01   6.7040722e-01   2.9327319e+00   4.1531482e-09
   2.2240000e+03   1.5759103e-12   3.7719426e-05   5.5161651e-01   5.3616882e-01   5.0461202e+00   4.1422109e-09
   2.2250000e+03   3.8441078e-13   1.9761538e-03   5.0424738e-01   6.1609767e-01   1.0520011e+00   4.1006131e-09
   2.2260000e+03   5.5156105e-13   4.2625138e-04   6.9556182e-02  -5.1393604e-01   3.0186375e-01   4.1206268e-09
   2.2270000e+03   6.2804299e-13   1.2779421e-03   2.2536358e-01  -6.1565045e-01   1.5853340e-01   4.1332262e-09
   2.2280000e+03   4.4594715e-13   3.7381166e-03   1.1633853e-01  -6.0392110e-01   1.9719254e-01   4.1955397e-09
   2.2290000e+03   3.9026383e-13   2.4146324e-04   1.1458188e-01  -6.1545194e-01   5.3779975e+00   4.3062723e-09
   2.2300000e+03   7.4126969e-13   4.9652680e-05   5.4787588e-01  -5.3295811e-01   2.3879974e+00   4.3116329e-09
   2.2310000e+03   4.7515602e-13   3.5227292e-03   5.1142180e-01  -6.2899021e-01   1.8825104e-01   4.3276320e-09
   2.2320000e+03   4.4736788e-13   8.1071325e-04   7.1623511e-02   6.8900817e-01   1.5475117e-01   4.2988994e-09
   2.2330000e+03   4.4085680e-13   3.7082893e-04   2.2501033e-01   7.0716368e-01   6.4364517e-01   4.2836400e-09
   2.2340000e+03   2.7305446e-13   1.4612465e-03   1.2114092e-01   6.6778270e-01   2.5149319e-01   4.2389733e-09
   2.2350000e+03   3.3936251e-13   1.9712415e-04   8.8326918e-02   6.6653003e-01   1.1234071e+00   4.1897456e-09
   2.2360000e+03   5.5319214e-13   3.9525454e-05   4.8922814e-01   6.2104804e-01   1.7414699e+00   4.1853242e-09
   2.2370000e+03   3.2964355e-13   4.9278522e-03   5.2382182e-01   6.7209038e-01   1.2036903e-01   4.1747596e-09
   2.2380000e+03   3.6407242e-13   1.0407245e-03   6.2126416e-02  -5.2129618e-01   8.3320650e-02   4.1975897e-09
   2.2390000e+03   2.9071698e-13   4.7598433e-04   2.2531003e-01  -4.9066404e-01   3.0792667e-01   4.2025537e-09
   2.2400000e+03   3.6368304e-13   2.9658622e-03   1.2501837e-01  -5.9764950e-01   9.4863401e-02   4.2325252e-09
   2.2410000e+03   2.2448082e-13   3.4820822e-04   7.7895454e-02  -6.1300460e-01   6.3787902e-01   4.2847629e-09


==> data/quadratic_n16__l5_5_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.6754881e-01   5.8368672e-02   6.8036984e-01   9.4237842e-02   9.0186730e-01   1.8937580e+00
   3.0000000e+00   2.7885657e-02   6.2342483e-02   5.5266058e-01  -7.5701894e-02   1.3747191e-01   1.9309946e+00
   4.0000000e+00   3.3421435e-03   2.5241915e-01   2.3125122e+00   4.0852189e-01   4.2992596e-02   1.8985925e+00
   5.0000000e+00   2.6255461e-03   6.6808161e-02   5.8274190e-01   5.5345445e-01   1.2276348e-02   1.8857926e+00
   6.0000000e+00   3.8973111e-03   1.4503418e-02   1.5601859e-01   6.0499691e-01   1.1640241e-01   1.7616809e+00
   7.0000000e+00   1.3767998e-02   1.1574996e-03   4.1585107e-01   7.0097654e-01   3.6977251e-01   1.5508607e+00
   8.0000000e+00   6.1949591e-03   2.8568007e-03   2.8758035e-01   5.7788389e-01   1.0147153e+00   1.4461236e+00
   9.0000000e+00   7.0303980e-03   3.7305154e-03   1.6370725e-01   3.1539351e-01   4.0317351e-01   1.3821484e+00
   1.0000000e+01   5.4734094e-03   5.1021042e-03   7.4593438e-01  -1.2180504e-01   2.6530032e-01   1.3851267e+00
   1.1000000e+01   1.4876619e-03   1.1446102e-01   9.1312279e-01  -2.4980297e-01   1.4977888e-01   1.4509255e+00
   1.2000000e+01   3.7724294e-03   1.6038915e-03   1.5921259e-01   6.5557229e-01   2.1580558e-01   1.3534629e+00
   1.3000000e+01   4.0487798e-03   2.8671161e-03   1.8462688e-01   7.4075526e-01   2.5262711e-01   1.2321868e+00
   1.4000000e+01   7.2667823e-03   4.0303128e-03   3.8767438e-01   5.9221559e-01   1.9563228e-01   1.1648640e+00
   1.5000000e+01   3.8130971e-03   6.2634367e-03   1.7485720e-01   4.4913682e-01   5.9431322e-01   1.0980730e+00
   1.6000000e+01   3.3949228e-03   6.1376427e-03   7.3963166e-01   1.3093279e-01   2.2376950e-01   1.0961679e+00
   1.7000000e+01   1.1398454e-03   3.6413694e-02   2.8068360e-01  -6.6448951e-02   9.5698162e-02   1.1080931e+00
   1.8000000e+01   9.8027056e-04   5.3744843e-03   9.4047545e-02   5.9404941e-01   8.0522941e-02   1.0821857e+00
   1.9000000e+01   6.7815921e-04   6.0020270e-03   1.4651104e-01   8.6298333e-01   7.4591859e-02   1.0133448e+00
   2.0000000e+01   3.6262191e-03   3.2453824e-04   3.9544522e-01   9.3929265e-01   7.1199337e-01   9.2914839e-01
   2.1000000e+01   4.2336259e-03   2.8640325e-03   3.0861390e-01   9.2315215e-01   5.6720671e-01   8.0910564e-01
   2.2000000e+01   3.3016529e-03   1.5785631e-03   7.6595099e-01   9.2363954e-01   1.9982622e+00   7.1681856e-01
   2.3000000e+01   1.7175385e-03   1.5099313e-03   2.3880579e-01   9.1950471e-01   4.4243451e+00   6.2690000e-01
   2.4000000e+01   1.0023849e-03   1.5677329e-03   6.2073652e-02   9.0199985e-01   9.2815168e-01   3.8551736e-01
   2.5000000e+01   1.3982027e-03   3.4596563e-04   7.4186348e-02   9.0740836e-01   6.8816913e-01   2.7094597e-01
   2.6000000e+01   1.4785062e-03   1.0804123e-03   2.0387531e-01   8.8583456e-01   2.1764366e+00   1.5613481e-01
   2.7000000e+01   1.5399703e-03   1.1488767e-03   3.7983861e-01   7.2185545e-01   2.7160384e+00   1.2344693e-01
   2.8000000e+01   2.5490584e-03   2.0578483e-03   6.7264935e-01   5.9958555e-01   2.3726005e+00   1.2250087e-01
   2.9000000e+01   8.1151977e-04   7.8986057e-04   7.2463073e-01  -5.1590116e-01   1.5923547e+01   1.3101495e-01
   3.0000000e+01   3.9474567e-04   8.9395491e-03   1.2864924e-01   7.5994799e-01   6.9772821e-01   8.5546881e-02
   3.1000000e+01   2.5296263e-04   5.6395716e-04   1.3683235e-01   1.7182448e-01   2.8925427e+00   8.4278077e-02
   3.2000000e+01   2.5602082e-04   2.3622182e-03   6.6160787e-02   7.8321720e-01   3.1718051e-01   6.5485802e-02
   3.3000000e+01   1.0458269e-03   1.0520002e-03   4.4083615e-01   6.6063617e-01   1.7906786e+00   5.6876795e-02
   3.4000000e+01   2.7447061e-04   6.5030710e-03   1.7292070e-01   5.9896734e-01   2.0309980e+00   4.5839973e-02
   3.5000000e+01   1.1589575e-03   1.9798965e-03   7.4182832e-01   8.1215142e-01   7.2929953e-01   3.3706186e-02
   3.6000000e+01   3.7931056e-04   4.0924684e-03   2.5772485e-01   5.7761684e-01   8.7594219e+00   2.7533394e-02
   3.7000000e+01   1.9944502e-04   2.4576526e-03   1.2560651e-01   6.4350865e-01   6.3765780e-01   2.1075745e-02
   3.8000000e+01   9.9130915e-05   2.3466866e-03   1.3029793e-01   1.8737391e-01   6.1405849e-01   2.0833319e-02
   3.9000000e+01   2.4276427e-04   2.8436813e-02   3.1840725e-01   7.3408189e-01   4.2272514e-01   1.5563295e-02
   4.0000000e+01   6.5534952e-05   1.6850667e-03   4.1555190e-01   5.5233810e-01   4.7084801e+00   1.4425320e-02
   4.1000000e+01   1.2469256e-04   7.8233227e-03   4.3206006e-01   7.6588358e-01   1.4069909e+00   1.2588386e-02
   4.2000000e+01   5.2162678e-05   2.4609522e-03   2.6722451e-01   6.0389746e-01   3.4016589e+00   1.1177599e-02
   4.3000000e+01   6.0048285e-05   1.7987130e-03   4.5215480e-02   7.1459037e-01   9.4778226e-01   8.2422119e-03
   4.4000000e+01   4.2892583e-05   1.0206638e-03   1.4162823e-01   9.4390269e-01   8.9158320e-01   2.7557235e-03
   4.5000000e+01   3.1412684e-05   4.5253975e-04   1.6573452e-01   4.5271725e-01   5.0413518e+00   2.4862519e-03
   4.6000000e+01   5.5995597e-05   1.7927620e-02   4.6909216e-01   4.2137977e-01   2.8769701e-01   2.2791082e-03
   4.7000000e+01   4.6959766e-05   9.1219431e-03   5.3928194e-01   5.3223837e-01   9.7273943e-01   2.0388457e-03
   4.8000000e+01   3.7832351e-05   2.4320794e-02   6.0874485e-01   5.3837394e-01   2.5775755e-01   1.9712248e-03
   4.9000000e+01   9.1550040e-06   9.1008633e-02   7.5452527e-01   1.0487313e-01   1.9869428e-01   1.9690593e-03
   5.0000000e+01   6.5493668e-06   1.6027293e-02   1.5242945e-01   5.4272838e-01   1.6255301e-01   1.8153607e-03
   5.1000000e+01   7.9634340e-06   3.5745910e-04   1.2492444e-01   7.2755184e-01   1.8302436e+00   1.5397868e-03
   5.2000000e+01   3.8842325e-05   2.8426914e-03   4.5150843e-01   5.6529385e-01   9.1079207e-01   1.2813769e-03
   5.3000000e+01   8.9452987e-06   2.5256993e-03   2.6434537e-01   2.7018599e-01   5.9471048e+00   1.3746730e-03
   5.4000000e+01   5.9895504e-06   1.5410222e-03   6.2493079e-01  -3.7450120e-01   1.4067866e+00   1.3862724e-03
   5.5000000e+01   1.7226888e-06   6.3769089e-02   5.0032867e-01   5.4704700e-01   4.4363959e-01   1.1692718e-03
   5.6000000e+01   4.8134758e-06   4.7911978e-04   1.8984473e-01   8.3580275e-01   3.5073818e-01   1.0850405e-03
   5.7000000e+01   4.1795905e-06   5.5905875e-03   5.7497657e-02   7.7351302e-01   4.9206667e-01   7.5243444e-04
   5.8000000e+01   6.2814574e-06   7.1829400e-04   4.6238734e-01   6.4805588e-01   1.1274940e+00   6.8846452e-04
   5.9000000e+01   5.2151229e-06   3.5777644e-03   2.3918280e-01   5.3571350e-01   1.7518229e+00   6.2089138e-04
   6.0000000e+01   3.9251634e-06   5.2388588e-03   6.2072317e-01  -2.7173604e-01   3.2159139e-01   6.2813312e-04
   6.1000000e+01   2.1530473e-06   3.3755303e-02   2.6441154e-01  -4.6123324e-01   3.5422561e-01   7.5695567e-04
   6.2000000e+01   1.3825977e-06   2.3021195e-03   1.5260367e-01   5.2878565e-01   1.5875849e-01   7.0087139e-04
   6.3000000e+01   1.4145844e-06   2.3193073e-03   1.8048562e-01   8.4817678e-01   3.4831463e-01   6.7518240e-04
   6.4000000e+01   1.4658211e-06   6.2088560e-03   3.1763741e-01   8.5577374e-01   1.6807135e-01   6.2731347e-04
   6.5000000e+01   1.0409621e-06   1.6786900e-03   2.5814637e-01   7.7978213e-01   1.7736332e+00   5.7473941e-04
   6.6000000e+01   6.0195504e-07   7.1517546e-04   6.3502375e-01   8.1475259e-01   5.0525590e-01   5.6737017e-04
   6.7000000e+01   5.2095279e-07   1.0121945e-02   7.8659134e-02   7.5901439e-01   6.6865485e-02   5.3914117e-04
   6.8000000e+01   1.3504712e-06   5.1698639e-04   8.4677492e-02   8.4838695e-01   6.7467197e-01   4.6449365e-04
   6.9000000e+01   1.5641435e-06   9.5898316e-04   1.6940062e-01   9.6856877e-01   1.4073663e+00   3.8588363e-04
   7.0000000e+01   1.7257928e-06   8.4277643e-04   3.0388876e-01   9.8642947e-01   1.5813155e+00   2.3673161e-04
   7.1000000e+01   2.3173349e-06   5.2242077e-04   4.6956273e-01   8.7785685e-01   4.9393710e+00   2.0540090e-04
   7.2000000e+01   1.8457492e-06   2.5156404e-03   6.5397826e-01   9.6030021e-01   6.0155831e+00   1.6866544e-04
   7.3000000e+01   1.4467429e-06   1.7113672e-03   1.2500552e-01   9.4151643e-01   9.0684379e+00   6.5416437e-05
   7.4000000e+01   6.1080582e-07   5.8559572e-04   4.2185014e-02   3.1872259e-01   3.0103285e+00   9.9339543e-05
   7.5000000e+01   8.5026671e-07   5.6462107e-04   1.2511395e-01   8.4762438e-01   7.6179229e-01   8.3905968e-05
   7.6000000e+01   3.1970069e-07   4.6227302e-03   1.6498201e-01   9.9737053e-01   2.1511735e+00   8.9468310e-06
   7.7000000e+01   2.2789814e-07   2.1748273e-04   4.4655667e-01  -7.3437147e-01   1.7656805e+01   1.7529066e-05
   7.8000000e+01   1.2335432e-07   8.5731414e-04   7.4135638e-01  -8.8558107e-01   7.5746662e+00   2.1290994e-05
   7.9000000e+01   1.4638219e-07   2.1573279e-03   3.7369669e-01   9.0037358e-01   2.3370607e+00   1.9902464e-05
   8.0000000e+01   1.1660011e-07   8.3995211e-03   7.7831480e-02   9.4998932e-01   8.4890022e-01   6.5327178e-06
   8.1000000e+01   8.6438042e-08   6.8365844e-04   1.1871965e-01   5.9663351e-01   6.4469624e+00   5.4178585e-06
   8.2000000e+01   1.1014781e-07   1.0558063e-03   1.0536502e-01  -1.6259728e-01   9.8856563e+00   9.2720078e-06
   8.3000000e+01   1.5569832e-07   5.6024312e-04   3.6132484e-01   4.2270290e-01   6.5564627e-01   8.7388130e-06
   8.4000000e+01   1.1813660e-07   1.6285829e-02   5.2677068e-01   9.2395828e-01   1.6374530e+00   5.6031342e-06
   8.5000000e+01   1.0361781e-07   2.6994032e-03   3.5799147e-01   8.3304699e-01   1.8447724e+01   3.5807124e-06
   8.6000000e+01   5.1280329e-08   4.9987347e-04   1.2052534e-01  -5.0262290e-01   4.7408291e+01   7.7496989e-06
   8.7000000e+01   3.6015406e-08   6.4791207e-04   8.7567332e-02  -3.8648112e-01   1.4682860e+00   9.2298682e-06
   8.8000000e+01   4.7689002e-08   1.6937171e-03   9.3399356e-02   6.5904374e-01   6.7378869e-01   8.2881253e-06
   8.9000000e+01   8.6447728e-08   7.2548321e-03   3.0168171e-01   9.2046946e-01   1.3127740e+00   5.8812223e-06
   9.0000000e+01   5.2423048e-08   1.2146006e-03   6.3441735e-01   9.0470182e-01   1.8439204e+01   4.4077669e-06
   9.1000000e+01   6.2997035e-08   1.2136653e-03   3.0307499e-01   8.5131616e-01   2.5405660e+01   2.3263420e-06
   9.2000000e+01   4.7026961e-08   4.8614831e-04   1.1924680e-01   2.6093339e-01   8.8779758e+00   2.3475483e-06
   9.3000000e+01   2.9768016e-08   8.2707596e-04   8.4383136e-02   3.1369417e-01   3.4155966e+00   2.2448538e-06
   9.4000000e+01   3.2270706e-08   6.3552051e-03   1.0055063e-01   5.7256992e-01   2.6730993e+00   2.5156677e-06
   9.5000000e+01   2.7536054e-08   9.5093559e-04   2.4808146e-01  -5.6566289e-01   5.1966242e+00   3.0531232e-06
   9.6000000e+01   2.2579631e-08   1.2601502e-03   6.3334571e-01  -7.5579936e-01   4.7455905e+00   3.4082517e-06
   9.7000000e+01   2.4156735e-08   2.3170750e-03   3.2110154e-01  -8.4710240e-01   6.6379337e+00   4.0247218e-06
   9.8000000e+01   1.8138628e-08   2.3295674e-03   1.4804349e-01  -5.5434352e-01   3.5136722e-01   4.2309480e-06
   9.9000000e+01   4.3293881e-09   1.7387518e-02   1.4237136e-01   9.3777113e-01   5.2610254e-01   2.2786565e-06
   1.0000000e+02   7.1019802e-09   2.7335098e-04   1.3192326e-01   9.6424407e-01   1.5750513e+00   1.4333496e-06
   1.0100000e+02   9.3795997e-09   3.3277437e-04   2.7486868e-01   6.8449864e-01   3.0361315e+00   1.2628369e-06
   1.0200000e+02   7.1249983e-09   2.2295449e-03   6.1139479e-01   2.5558210e-01   2.1042016e+00   1.2442062e-06
   1.0300000e+02   1.2383157e-08   7.6208722e-03   3.1032172e-01   7.6244337e-01   1.2265339e+00   1.1056755e-06
   1.0400000e+02   4.5628827e-09   7.3345638e-03   1.2353611e-01   9.5761803e-01   2.6371473e+00   4.5851445e-07
   1.0500000e+02   4.4866808e-09   4.4761249e-04   6.7692409e-02   8.9822394e-01   1.8986799e+00   2.0289283e-07
   1.0600000e+02   3.2349261e-09   1.9201808e-03   7.5918259e-02   1.0085370e-01   3.5095652e+00   3.9160467e-07
   1.0700000e+02   1.3996418e-09   8.6849021e-04   2.6459637e-01   9.4859355e-01   2.4096348e+00   1.5946580e-07
   1.0800000e+02   6.9909518e-10   1.8551455e-04   7.2228262e-01   6.8614010e-01   2.7957846e+00   1.4180315e-07
   1.0900000e+02   1.8926495e-09   3.3171981e-03   7.9853347e-01   8.0790834e-01   3.4859282e+00   1.1825301e-07
   1.1000000e+02   1.4009754e-09   1.8685277e-03   4.6874817e-01   7.3139210e-01   1.2543985e+01   8.0883077e-08
   1.1100000e+02   9.9217240e-10   7.4883973e-04   2.3009199e-01  -3.3656260e-02   1.0426422e+01   9.8015935e-08
   1.1200000e+02   7.0821660e-10   1.1506605e-03   6.0790537e-02   8.6645260e-01   1.8431958e+00   4.9232976e-08
   1.1300000e+02   6.1952020e-10   1.2217405e-03   6.2790730e-02   1.3704909e-01   3.7554416e+00   9.8603162e-08
   1.1400000e+02   5.6765452e-10   5.0170365e-04   2.4552016e-01   3.0182398e-01   7.5317516e-01   9.6209205e-08
   1.1500000e+02   1.1365387e-09   9.1026056e-03   4.8479425e-01   9.3781203e-01   2.6455476e+00   4.2693419e-08
   1.1600000e+02   7.5001789e-10   3.4788079e-04   4.4971271e-01   6.4284696e-01   5.9402024e+01   6.1265401e-08
   1.1700000e+02   3.8155053e-10   3.1539220e-04   2.5981623e-01  -6.7893804e-01   5.5470633e+00   6.8918287e-08
   1.1800000e+02   5.8363070e-10   5.3516271e-03   8.1302059e-02   9.2184913e-01   2.3898862e+00   3.2674428e-08
   1.1900000e+02   4.4764356e-10   3.1984970e-04   7.7620981e-02   5.0732520e-01   1.3704273e+00   2.8667101e-08
   1.2000000e+02   5.3507064e-10   6.3197786e-03   2.3208140e-01  -4.5084356e-01   1.0039250e+00   3.7427636e-08
   1.2100000e+02   3.1641203e-10   4.5219287e-03   5.6389065e-01  -8.0046968e-01   8.1423243e+00   5.3896899e-08
   1.2200000e+02   2.4034763e-10   8.3738593e-04   3.9874239e-01  -7.9492480e-01   2.3911134e+00   6.0497393e-08
   1.2300000e+02   3.1148693e-10   3.2054606e-03   2.3155737e-01   9.2553434e-01   1.3316716e+00   4.2545646e-08
   1.2400000e+02   1.8803282e-10   9.4549083e-04   1.0140133e-01   8.7291132e-01   1.6382807e+01   2.1728753e-08
   1.2500000e+02   1.5115851e-10   1.2771618e-04   9.2976279e-02   8.4008326e-01   9.9406769e-01   1.7440094e-08
   1.2600000e+02   1.4801329e-10   5.3060445e-03   1.6122913e-01   5.7619666e-01   7.8779082e-01   1.5713778e-08
   1.2700000e+02   1.6451505e-10   7.8009066e-03   5.7244404e-01   2.2323053e-02   9.9457347e-01   1.5791412e-08
   1.2800000e+02   1.3864196e-10   9.2665112e-03   3.8508306e-01   3.3548289e-01   2.0220071e+00   1.4933499e-08
   1.2900000e+02   8.1117083e-11   2.7884789e-03   2.8316254e-01   6.5922172e-02   9.4436851e+00   1.6832864e-08
   1.3000000e+02   5.3546583e-11   5.2865885e-04   7.6483121e-02  -4.2377625e-01   9.0394980e+00   2.2571296e-08
   1.3100000e+02   3.6501125e-11   2.4375889e-04   8.6870096e-02   8.5894503e-01   2.2931789e+00   1.9861808e-08
   1.3200000e+02   1.0666167e-10   1.3132223e-03   1.0833573e-01   8.6330683e-01   7.7266755e-01   1.3792229e-08
   1.3300000e+02   9.4565632e-11   7.0257724e-04   5.5190229e-01   2.4409670e-01   1.7858492e+00   1.3703370e-08
   1.3400000e+02   6.6946960e-11   2.3960698e-02   3.8314462e-01   5.3328456e-01   6.2437777e-01   1.2692309e-08
   1.3500000e+02   1.0125084e-10   2.3632479e-03   3.0783791e-01   4.1019186e-01   2.6314147e+00   1.1621240e-08
   1.3600000e+02   4.9915300e-11   1.2190243e-03   1.4374381e-01   1.2610433e-01   3.2588943e+00   1.1563664e-08
   1.3700000e+02   8.2529755e-11   2.1725893e-03   8.4785519e-02   4.5694356e-01   5.9701260e-01   1.0412577e-08
   1.3800000e+02   4.8549215e-11   5.5527362e-04   8.0783114e-02  -1.9403939e-01   4.6716057e+00   1.3037017e-08
   1.3900000e+02   1.0809023e-10   4.6400405e-04   5.4338601e-01   9.1824726e-01   6.6439022e-01   1.2050453e-08
   1.4000000e+02   5.6473273e-11   2.9444639e-03   4.3234740e-01   8.3837144e-01   1.4383424e+00   1.1157888e-08
   1.4100000e+02   6.7197714e-11   6.6280021e-03   2.1805689e-01   9.3311691e-01   6.4672615e-01   7.8984340e-09
   1.4200000e+02   4.0808225e-11   1.2261337e-03   2.7234116e-01   8.3199485e-01   4.9652976e+00   6.0148410e-09
   1.4300000e+02   2.6528072e-11   1.3122000e-03   6.2270945e-02   7.9437276e-01   1.3069109e+00   4.6109310e-09
   1.4400000e+02   1.8021148e-11   2.5478432e-03   7.9531991e-02  -3.6330336e-01   4.2679745e-01   5.6326442e-09
   1.4500000e+02   3.2261610e-11   1.2709774e-03   4.6643820e-01   9.3849074e-01   2.0291901e+00   4.9683542e-09
   1.4600000e+02   2.9331838e-11   2.3122479e-03   6.1071905e-01   9.4730283e-01   3.1268565e+00   4.5111400e-09
   1.4700000e+02   3.0084255e-11   7.5067867e-03   1.5889359e-01   9.5115277e-01   3.8503762e-01   3.6948244e-09
   1.4800000e+02   1.8841925e-11   1.9075674e-03   3.6599373e-01   9.5852964e-01   2.8013871e+00   3.0802601e-09
   1.4900000e+02   1.6047677e-11   2.9862740e-03   1.3330376e-01   7.1364885e-01   9.1526115e-01   2.6241373e-09
   1.5000000e+02   1.7993826e-11   2.7114684e-03   5.0940446e-02   9.7870629e-01   9.6236585e-01   5.4034945e-10
   1.5100000e+02   2.6187951e-11   3.6961517e-04   4.1698275e-01   2.1577203e-01   9.7700477e+00   5.6912769e-10
   1.5200000e+02   1.6666515e-11   1.6714676e-03   5.9091778e-01  -4.3775315e-01   5.4017285e+01   1.3136091e-09
   1.5300000e+02   1.4109730e-11   7.8918840e-04   1.0862006e-01   8.4207953e-02   4.8306056e-01   1.3251571e-09
   1.5400000e+02   2.0155279e-11   1.0292604e-02   3.0657562e-01   9.0079067e-01   4.7691451e-01   1.0495224e-09
   1.5500000e+02   8.1933685e-12   1.0186267e-02   1.4046643e-01   9.5563144e-01   3.5950482e+00   9.3610798e-10
   1.5600000e+02   5.3500043e-12   1.4935638e-04   2.3595532e-01  -8.3522104e-01   7.2517971e+00   1.1193869e-09
   1.5700000e+02   8.6298457e-12   7.4035350e-04   3.8275907e-01   9.6718191e-01   2.6980319e+00   9.3804957e-10
   1.5800000e+02   6.0877372e-12   1.1694886e-03   6.1187229e-01   9.6553794e-01   8.0421467e+00   7.1307076e-10
   1.5900000e+02   4.8876341e-12   7.7310217e-04   1.1775496e-01   9.7827257e-01   6.5902215e+00   1.8436905e-10
   1.6000000e+02   3.6460108e-12   4.4938913e-04   2.0350500e-01   7.2294996e-01   1.8156664e+01   3.1230931e-10
   1.6100000e+02   1.9359380e-12   5.4786747e-04   1.1521997e-01   9.5951245e-01   1.9233050e+00   8.7969543e-11
   1.6200000e+02   1.8926350e-12   2.2803185e-04   1.8123108e-01   2.3294035e-01   5.8055350e+01   1.6330649e-10
   1.6300000e+02   1.6808040e-12   4.7038776e-04   2.9742157e-01   8.8221921e-01   3.8640492e+00   1.2984736e-10
   1.6400000e+02   1.8470610e-12   5.6037826e-03   6.1920729e-01   2.3558153e-01   1.7421432e+00   1.2621395e-10
   1.6500000e+02   4.6951207e-13   8.4399394e-03   4.6937538e-01  -8.0720045e-01   5.1608663e+00   1.6088056e-10
   1.6600000e+02   9.0863674e-13   9.7010601e-04   1.2306315e-01   8.9392129e-01   3.9359971e+00   9.6855630e-11
   1.6700000e+02   4.0559766e-13   1.6126040e-04   1.7904214e-01   7.7750961e-01   3.9002973e+01   6.3047881e-11
   1.6800000e+02   2.7743557e-13   5.6388396e-04   1.8878249e-01   4.9207779e-01   1.3131833e+01   5.5127571e-11
   1.6900000e+02   3.4591634e-13   7.2949114e-04   2.4861350e-01   2.2696816e-01   3.6301112e+00   5.4052425e-11
   1.7000000e+02   4.9438656e-13   5.5019716e-03   2.4323462e-01   4.9524028e-01   5.8283470e-01   4.8233469e-11
   1.7100000e+02   3.9725411e-13   1.8379416e-03   5.9510093e-01   6.5103400e-01   3.4733184e+00   4.2172424e-11
   1.7200000e+02   2.4074506e-13   2.0867436e-03   1.6822689e-01   3.1092200e-01   3.0168594e+00   4.0179253e-11


==> data/quadratic_n16__l5_5_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   9.8315914e-02   5.4649714e-02   2.1988205e-01   8.8286329e-01   1.0792885e+00   1.2515705e+00
   3.0000000e+00   5.4823399e-02   4.6597375e-02   2.1882786e-01   8.4629658e-01   2.7088852e-01   9.8140727e-01
   4.0000000e+00   1.9414143e-02   3.4567715e-02   1.1362796e-01   9.1393814e-01   3.4492484e-01   6.8592801e-01
   5.0000000e+00   4.3681425e-03   3.3544632e-03   6.5463879e-02   9.9633544e-01   7.9925001e-01   1.4736817e-01
   6.0000000e+00   6.9686525e-04   1.9812188e-04   6.9592032e-02   9.9994600e-01   1.0084575e+00   1.9795732e-03
   7.0000000e+00   2.1487207e-04   2.9848254e-04   7.4439412e-02   8.1002186e-01   1.0247748e+00   1.2362168e-03
   8.0000000e+00   4.0067784e-05   4.4993760e-02   1.6864580e-01   9.5325801e-01   6.3401754e-01   5.4339238e-04
   9.0000000e+00   2.8977841e-05   2.7432963e-02   2.1957034e-01   9.0906304e-01   9.5104798e-01   3.2674130e-04
   1.0000000e+01   1.2110730e-05   3.7871593e-02   1.9367506e-01   9.8912612e-01   5.6157544e-01   1.4773228e-04
   1.1000000e+01   1.0323633e-05   7.7159707e-03   1.2147646e-01   9.9538434e-01   1.1171349e+00   2.2902420e-05
   1.2000000e+01   1.4966047e-06   4.8077571e-03   6.1243499e-02   9.8060803e-01   9.5522651e-01   4.5258860e-06
   1.3000000e+01   6.8913031e-08   7.6538267e-02   2.3603285e-01   9.7460824e-01   1.1491746e+00   1.2850027e-06
   1.4000000e+01   2.2788873e-08   2.4428215e-02   1.2198144e-01   9.4812172e-01   5.1164874e-01   6.9387036e-07
   1.5000000e+01   8.5482706e-09   1.5439489e-03   2.2618785e-01   9.9777564e-01   8.7457957e-01   9.7194000e-08
   1.6000000e+01   9.3669900e-09   4.3447048e-04   2.2257877e-01   8.3399238e-01   1.1186197e+00   5.9907089e-08
   1.7000000e+01   1.7255549e-09   4.7233096e-02   1.7022167e-01   9.1140873e-01   5.5760784e-01   3.2510800e-08
   1.8000000e+01   7.2618075e-10   4.6617249e-02   1.3762534e-01   9.9080910e-01   4.2828448e-01   1.8809437e-08
   1.9000000e+01   2.3902368e-10   4.4654343e-03   1.9004366e-01   9.9863117e-01   1.0303053e+00   1.1501534e-09
   2.0000000e+01   5.4038028e-11   1.0429363e-03   2.1632834e-01   9.8923940e-01   1.7361026e+00   2.1850479e-10
   2.1000000e+01   9.5981533e-12   2.8720980e-02   1.1704805e-01   9.9463845e-01   9.7454835e-01   2.3018779e-11
   2.2000000e+01   2.4342902e-12   1.1494074e-02   7.0088856e-02   8.8058243e-01   1.2206383e+00   1.3426309e-11
   2.3000000e+01   3.6381167e-13   6.7660961e-02   2.3248657e-01   9.1156827e-01   4.8684897e-01   7.9367322e-12
   2.4000000e+01   1.9526370e-13   3.3827468e-02   1.3228842e-01   9.8858993e-01   4.8592039e-01   4.1648274e-12


==> data/quadratic_n16__l5_6_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.0927154e-02   1.9305888e-01   1.7689961e+00  -1.1786019e-01   9.3983375e-02   2.9508916e+00
   3.0000000e+00   1.4663202e-02   1.7883515e-01   1.6210107e+00   2.7693300e-01   1.9373878e-02   2.9355734e+00
   4.0000000e+00   1.9389859e-02   6.4764101e-02   6.8635310e-01   2.9485880e-01   9.3041341e-02   2.8669426e+00
   5.0000000e+00   2.3972510e-02   3.7003236e-02   5.1858319e-01   2.4799446e-01   1.1609711e-01   2.8302666e+00
   6.0000000e+00   8.4683283e-03   8.8269989e-02   7.9942991e-01   3.7954352e-02   1.4716694e-02   2.8289919e+00
   7.0000000e+00   5.9214400e-03   1.5994094e-01   1.4017936e+00   2.3040450e-01   2.1827644e-02   2.8154057e+00
   8.0000000e+00   6.4076992e-03   6.6448102e-02   6.5762730e-01   2.6188118e-01   2.8407438e-02   2.7955266e+00
   9.0000000e+00   1.6477176e-02   1.5252964e-02   4.2810419e-01   2.5809825e-01   1.8657356e-01   2.7647440e+00
   1.0000000e+01   7.1668187e-03   4.2106196e-02   4.1682645e-01   2.1973854e-01   6.0043779e-02   2.7330685e+00
   1.1000000e+01   4.4115792e-03   2.9435667e-02   3.7646540e-01   2.5475916e-01   1.5266660e-02   2.7227377e+00
   1.2000000e+01   4.1194531e-03   9.1543898e-02   8.5311568e-01   2.5649853e-01   2.0207858e-02   2.7091469e+00
   1.3000000e+01   2.3812741e-03   1.6391000e-02   1.6413291e-01   2.5931110e-01   7.7850129e-02   2.6622602e+00
   1.4000000e+01   6.3187393e-03   7.4963327e-03   1.6321514e-01   2.1596216e-01   2.7731482e-01   2.6285848e+00
   1.5000000e+01   3.3629014e-03   1.4649975e-02   3.0132181e-01   1.4328731e-01   4.9280861e-02   2.6200884e+00
   1.6000000e+01   2.6691748e-03   4.8260403e-02   3.9859165e-01  -8.9537699e-02   2.8130566e-02   2.6277134e+00
   1.7000000e+01   3.2428695e-03   2.8899219e-02   6.4057561e-01  -3.4775080e-02   2.3110074e-02   2.6305253e+00
   1.8000000e+01   2.4356474e-03   2.6709723e-02   5.3462230e-01   1.8290958e-01   3.5366899e-02   2.6263707e+00
   1.9000000e+01   1.0865019e-03   8.8903061e-02   7.2671337e-01   1.7992929e-01   1.1180140e-02   2.6212465e+00
   2.0000000e+01   1.1194260e-03   2.5724075e-02   2.2860479e-01   2.9998744e-01   1.6683989e-02   2.6084609e+00
   2.1000000e+01   5.6941324e-03   9.9374125e-03   3.8010693e-01   2.9929243e-01   1.1663783e-01   2.5867146e+00
   2.2000000e+01   4.2513560e-03   2.6386708e-02   3.4620085e-01   2.8144650e-01   1.2564353e-01   2.5457591e+00
   2.3000000e+01   6.2849535e-03   1.3155696e-02   2.5110039e-01   2.3167332e-01   6.3241703e-02   2.5283226e+00
   2.4000000e+01   2.4515350e-03   1.9860448e-02   4.0173163e-01   1.9770172e-01   1.6073993e-01   2.5102126e+00
   2.5000000e+01   6.1045677e-04   3.1045245e-02   2.5193326e-01  -1.0066344e-01   1.9796036e-02   2.5157006e+00
   2.6000000e+01   5.8867277e-04   1.8353957e-02   2.2628664e-01   2.6814128e-01   9.6303190e-03   2.5093129e+00
   2.7000000e+01   2.3057415e-03   1.2744347e-02   4.2738858e-01   2.9805860e-01   3.8655367e-02   2.4952868e+00
   2.8000000e+01   2.5431949e-03   2.0659643e-02   2.9824469e-01   3.1188810e-01   5.5326666e-02   2.4746270e+00
   2.9000000e+01   1.3060500e-03   1.7790252e-02   3.3058995e-01   3.1226700e-01   1.2488823e-02   2.4651512e+00
   3.0000000e+01   2.0331462e-03   2.3004758e-02   4.5904231e-01   3.0359692e-01   5.0798578e-02   2.4558278e+00
   3.1000000e+01   1.2913149e-03   3.9107466e-02   3.4730309e-01   3.2349227e-01   2.6069391e-02   2.4358706e+00
   3.2000000e+01   1.3176524e-03   8.5732696e-03   1.1535837e-01   3.0859387e-01   8.0542397e-02   2.3826467e+00
   3.3000000e+01   2.7431868e-03   1.7645229e-03   5.2213816e-01   2.4948995e-01   1.9527610e-01   2.3688061e+00
   3.4000000e+01   1.3295430e-03   1.8066333e-02   3.4006086e-01   2.2650354e-01   4.9994630e-02   2.3622761e+00
   3.5000000e+01   4.4159262e-04   4.3200332e-02   3.4397261e-01  -1.0198197e-01   7.5966615e-03   2.3641736e+00
   3.6000000e+01   1.4815643e-03   2.2963353e-02   4.9122997e-01   2.9752570e-01   8.0052846e-03   2.3586119e+00
   3.7000000e+01   7.1535680e-04   3.6281790e-02   3.2234536e-01   9.4867663e-02   1.0478298e-02   2.3563957e+00
   3.8000000e+01   7.3477548e-04   2.3933153e-02   2.6596588e-01   2.9428177e-01   1.2333161e-02   2.3480077e+00
   3.9000000e+01   1.5023501e-03   1.6313250e-02   3.6355844e-01   3.1562009e-01   1.9937796e-02   2.3336550e+00
   4.0000000e+01   4.8980340e-04   1.3124788e-02   2.7485604e-01   3.1635754e-01   3.9518882e-02   2.3264639e+00
   4.1000000e+01   3.0802926e-04   2.6121171e-02   2.7512183e-01  -1.0294199e-01   3.8764074e-03   2.3274096e+00
   4.2000000e+01   5.6401076e-04   2.0394468e-02   2.4385076e-01   1.8601450e-03   1.4635714e-02   2.3274402e+00
   4.3000000e+01   1.2323812e-03   1.6007969e-02   3.3860241e-01   3.6994625e-01   2.0632134e-02   2.3101062e+00
   4.4000000e+01   1.1308169e-03   1.2617819e-02   2.0782346e-01   3.8843128e-01   7.0651510e-02   2.2796484e+00
   4.5000000e+01   1.4986055e-03   7.0586912e-03   5.1758224e-01   2.9091186e-01   1.0130958e-02   2.2730372e+00
   4.6000000e+01   7.5654148e-04   2.8826957e-02   4.4002872e-01   3.1665421e-01   2.6103021e-02   2.2683838e+00
   4.7000000e+01   4.1173628e-04   5.6658410e-02   4.4486623e-01   3.8305499e-01   1.0984899e-02   2.2589561e+00
   4.8000000e+01   1.3489259e-03   7.9187433e-03   2.5652231e-01   3.8358329e-01   3.7318257e-02   2.2279805e+00
   4.9000000e+01   2.0272704e-03   7.6629550e-03   5.6266588e-01   2.5902403e-01   3.2644363e-02   2.2188390e+00
   5.0000000e+01   1.5791564e-03   1.5375457e-02   4.6486874e-01   3.6846080e-01   5.2114855e-02   2.2083509e+00
   5.1000000e+01   1.2284133e-03   2.4341614e-02   2.8068466e-01   3.4794162e-01   5.6739378e-02   2.1679386e+00
   5.2000000e+01   2.6971216e-04   4.4554049e-03   4.0883813e-01   2.9418213e-01   6.7222409e-01   2.1549806e+00
   5.3000000e+01   7.6137329e-04   1.1663126e-02   1.8446523e-01  -1.7363539e-01   3.4877855e-02   2.1618227e+00
   5.4000000e+01   2.9600656e-04   6.2852483e-03   1.8069795e-01   3.0983330e-01   6.8151537e-02   2.1506958e+00
   5.5000000e+01   5.3339355e-04   8.3865872e-03   2.0858588e-01   3.2231144e-01   1.0786833e-02   2.1469852e+00
   5.6000000e+01   6.7591140e-04   2.3762311e-02   4.8554441e-01   1.0932735e-01   9.7082640e-03   2.1458708e+00
   5.7000000e+01   3.1954264e-04   3.7917448e-02   3.0609979e-01  -1.3981539e-01   6.0263276e-03   2.1477171e+00
   5.8000000e+01   2.9359285e-04   2.8895434e-02   3.2033902e-01   2.5299802e-01   6.0130633e-03   2.1444862e+00
   5.9000000e+01   2.6060407e-04   1.2318561e-02   3.3333854e-01  -2.5071819e-01   1.9778033e-02   2.1471692e+00
   6.0000000e+01   1.4377287e-04   1.8930599e-02   2.2896043e-01  -3.2410761e-02   2.8770217e-03   2.1473783e+00
   6.1000000e+01   4.2095417e-04   1.5209813e-02   2.7370448e-01   4.0255900e-01   6.9950743e-03   2.1413755e+00
   6.2000000e+01   5.4898101e-04   1.3094534e-02   5.7620327e-01   9.4010330e-02   8.5831447e-03   2.1397259e+00
   6.3000000e+01   1.1375120e-03   1.0723391e-02   6.0672606e-01  -2.7532783e-02   6.8056738e-02   2.1403044e+00
   6.4000000e+01   2.9656190e-04   2.6125607e-02   3.3948255e-01   5.1610412e-01   4.0601871e-03   2.1358324e+00
   6.5000000e+01   5.4586921e-04   4.3426897e-02   4.7611480e-01   4.9830136e-01   1.4753622e-02   2.1203063e+00
   6.6000000e+01   8.4016598e-04   7.3577807e-03   5.1672473e-01   3.0776787e-01   9.9932324e-02   2.1123052e+00
   6.7000000e+01   8.5983087e-04   1.1760548e-02   5.4796616e-01   4.0427929e-01   2.6603858e-02   2.0902185e+00
   6.8000000e+01   5.9468331e-04   5.1545187e-03   3.1315116e-01   4.4045976e-01   3.2996357e-02   2.0607706e+00
   6.9000000e+01   3.1863417e-04   3.5008920e-03   3.2846076e-01   2.9122514e-01   7.1537602e-02   2.0503405e+00
   7.0000000e+01   8.8966078e-04   7.4163992e-03   5.3753706e-01   2.4079545e-01   1.1628367e-01   2.0433689e+00
   7.1000000e+01   5.1541643e-04   1.3636806e-02   2.5624708e-01   4.2939330e-01   5.9041832e-02   2.0306007e+00
   7.2000000e+01   8.3367951e-04   1.7025149e-02   2.3645911e-01   4.3493093e-01   7.1451993e-02   2.0001155e+00
   7.3000000e+01   1.7609680e-04   4.8554780e-03   1.5257036e-01   4.6399665e-01   2.7236241e-01   1.9694439e+00
   7.4000000e+01   3.4685215e-04   4.3069163e-03   8.9601518e-02  -2.5195265e-01   2.3847091e-02   1.9817982e+00
   7.5000000e+01   3.9657597e-04   3.1778257e-03   2.3553671e-01   2.0911065e-01   6.8250972e-02   1.9750040e+00
   7.6000000e+01   1.1492915e-03   6.3960076e-03   6.2257360e-01   4.5134069e-01   8.3924432e-02   1.9566509e+00
   7.7000000e+01   6.1809286e-04   1.1537014e-02   2.7347325e-01   4.5332167e-01   2.8141264e-01   1.8982179e+00
   7.8000000e+01   5.5997658e-04   4.3735952e-03   2.0765266e-01   3.9544032e-01   3.1417332e-01   1.8699933e+00
   7.9000000e+01   5.5916682e-04   4.4768533e-03   1.8481022e-01   3.5729016e-01   1.0574700e-01   1.8529055e+00
   8.0000000e+01   3.7993488e-04   7.5745532e-03   7.0008552e-02  -3.0855677e-01   8.8854559e-02   1.9101366e+00
   8.1000000e+01   2.8549424e-04   1.6860101e-03   1.0576726e-01  -3.8533275e-01   2.0679558e-01   1.9297008e+00
   8.2000000e+01   6.7872619e-04   4.7080335e-03   6.1706120e-01   4.4486758e-01   2.1524434e-01   1.9182930e+00
   8.3000000e+01   4.8352556e-04   7.4985936e-03   3.0172234e-01   4.3723377e-01   4.4054300e-01   1.8745143e+00
   8.4000000e+01   5.6471229e-04   3.6347164e-03   1.9809766e-01   3.9420602e-01   1.9515533e-01   1.8569637e+00
   8.5000000e+01   5.0997585e-04   3.8532508e-03   2.1158899e-01   3.9441450e-01   2.8637746e-01   1.8317642e+00
   8.6000000e+01   1.1016179e-04   5.7645247e-03   5.1330020e-02  -3.0291334e-01   4.0091956e-02   1.8553304e+00
   8.7000000e+01   1.7306180e-04   2.8376997e-03   1.4178343e-01  -2.1590595e-01   3.6121700e-02   1.8571571e+00
   8.8000000e+01   3.0939440e-04   9.5292797e-03   5.5744831e-01   4.9088961e-01   8.4804168e-03   1.8494768e+00
   8.9000000e+01   4.8871910e-04   4.7968627e-03   6.7672829e-01   4.6044448e-01   1.4117872e-01   1.8457340e+00
   9.0000000e+01   1.8938583e-04   3.5012008e-02   3.2086905e-01   4.6850607e-01   1.3679028e-02   1.8340408e+00
   9.1000000e+01   1.0553036e-04   7.7019067e-03   2.3034165e-01  -2.6814797e-01   9.0627146e-02   1.8397210e+00
   9.2000000e+01   1.2474245e-04   4.5669760e-03   2.6679583e-01  -1.2335364e-01   1.3514271e-02   1.8429530e+00
   9.3000000e+01   3.4750218e-04   2.8225740e-03   3.4077403e-01   4.6360527e-01   1.1564924e-01   1.8188631e+00
   9.4000000e+01   4.8262347e-04   2.7990492e-03   2.4234271e-01   6.0873319e-01   1.5600590e-01   1.7765723e+00
   9.5000000e+01   1.0448847e-03   4.0331901e-03   2.9210198e-01  -1.3723968e-01   6.2716713e-02   1.7806089e+00
   9.6000000e+01   4.7697814e-04   1.0462419e-02   6.0283046e-01  -3.5337463e-02   1.5357261e-01   1.7812947e+00
   9.7000000e+01   2.2504902e-04   1.9091253e-02   1.9260716e-01  -2.5748091e-01   6.4783708e-02   1.7970163e+00
   9.8000000e+01   1.6439443e-04   4.0178110e-03   9.5004358e-02  -4.1305278e-01   2.4280988e-02   1.8015494e+00
   9.9000000e+01   1.1428734e-04   1.1990475e-02   1.2768673e-01   4.2786214e-01   3.0153647e-02   1.7789843e+00
   1.0000000e+02   2.8819436e-04   8.0430216e-04   2.8072911e-01   4.6086871e-01   2.0229118e-01   1.7738294e+00
   1.0100000e+02   3.7685169e-04   1.1570237e-02   2.2107383e-01   4.5337050e-01   3.2137882e-02   1.7487224e+00
   1.0200000e+02   4.6159794e-04   3.0142451e-03   8.4429107e-01   5.0390837e-01   7.1630815e-02   1.7447905e+00
   1.0300000e+02   3.5860988e-04   2.7602293e-02   2.6570730e-01   3.6138803e-01   1.3961734e-02   1.7361355e+00
   1.0400000e+02   1.6427557e-04   9.9957655e-03   2.1457788e-01   1.8696821e-01   2.1280402e-02   1.7344324e+00
   1.0500000e+02   1.0684771e-04   1.2331192e-02   1.0873126e-01   1.9538173e-01   7.8082846e-03   1.7318373e+00
   1.0600000e+02   8.0989950e-05   6.6468470e-03   1.5566284e-01   5.7482595e-01   9.5042136e-03   1.7224284e+00
   1.0700000e+02   2.2214507e-04   2.4445230e-03   2.1610102e-01   5.5589644e-01   2.2558282e-01   1.6959098e+00
   1.0800000e+02   4.6511013e-04   2.0685887e-03   8.6118686e-01   4.8005450e-01   1.7359831e-01   1.6915125e+00
   1.0900000e+02   4.0732252e-04   1.6618599e-02   1.5104269e-01   4.8685276e-01   7.3943211e-02   1.6342748e+00
   1.1000000e+02   3.1232963e-04   2.6665233e-03   2.7309954e-01   2.3863006e-01   1.4514437e-02   1.6335698e+00
   1.1100000e+02   6.6778704e-05   5.2978093e-02   4.2812990e-01  -4.2877504e-01   4.1973082e-02   1.6641224e+00
   1.1200000e+02   2.1979734e-04   1.8241685e-03   1.3908665e-01   6.5264357e-01   2.2852458e-02   1.6517754e+00
   1.1300000e+02   1.6430812e-04   4.6059856e-03   9.9538621e-02   6.7680599e-01   5.4899001e-02   1.6214324e+00
   1.1400000e+02   5.6880640e-04   1.9381887e-03   7.7837968e-01   5.4923994e-01   2.1236074e-01   1.5981973e+00
   1.1500000e+02   3.1477049e-04   4.8113672e-03   4.2981492e-01   6.4366114e-01   2.5805290e-01   1.5817291e+00
   1.1600000e+02   3.5761467e-04   9.9692652e-03   2.9544332e-01   6.0572399e-01   2.2970201e-02   1.5762438e+00
   1.1700000e+02   2.0091864e-04   1.8084713e-02   1.4905708e-01  -3.9645679e-01   2.9431716e-02   1.5952047e+00
   1.1800000e+02   3.9618172e-04   2.9545362e-03   1.0129070e-01  -2.2436715e-01   2.9643354e-01   1.6258157e+00
   1.1900000e+02   3.4354528e-04   1.7039821e-03   8.5310975e-02   3.9770544e-01   1.6867687e-01   1.5997865e+00
   1.2000000e+02   1.2441964e-03   2.5794972e-03   5.6222370e-01   6.9433433e-01   1.1955191e+00   1.5588810e+00
   1.2100000e+02   7.5055177e-04   6.7917809e-03   2.9223717e-01   6.3897046e-01   1.0130602e+00   1.4407695e+00
   1.2200000e+02   7.4902200e-04   3.7923279e-03   2.9591532e-01   5.7116786e-01   2.6488690e-01   1.3884847e+00
   1.2300000e+02   4.8049894e-04   3.1644726e-03   2.3272982e-01   4.3030160e-01   4.6944921e-01   1.3714478e+00
   1.2400000e+02   1.5906813e-04   5.9933554e-03   7.2171668e-02  -3.1343278e-01   1.3327463e-01   1.4027794e+00
   1.2500000e+02   1.4552561e-04   1.8661421e-03   1.0458767e-01  -4.2141004e-01   2.1522050e-01   1.4190954e+00
   1.2600000e+02   2.7683370e-04   2.7012983e-03   6.4142252e-01  -5.5266593e-01   2.6694507e-01   1.4323164e+00
   1.2700000e+02   1.2468993e-04   5.5750180e-03   2.5886461e-01  -4.7431425e-01   4.1503422e-01   1.4503079e+00
   1.2800000e+02   1.9805113e-04   3.6740405e-03   1.7297864e-01  -3.2498816e-01   1.2846702e-01   1.4580431e+00
   1.2900000e+02   1.4015422e-04   4.6744126e-03   2.3340015e-01   2.8908895e-01   6.4762471e-02   1.4546748e+00
   1.3000000e+02   9.5670428e-05   8.1439377e-03   8.2074487e-02   6.1683342e-01   5.5318065e-02   1.4302072e+00
   1.3100000e+02   7.3058629e-05   1.7193615e-03   1.5705781e-01   4.1990623e-01   8.1343623e-02   1.4067725e+00
   1.3200000e+02   1.5943959e-04   8.6154536e-04   6.6258499e-01  -3.5084153e-01   6.5163112e-02   1.4149757e+00
   1.3300000e+02   2.3571196e-04   2.5551112e-03   8.8364169e-01   1.1130338e-02   4.9233609e-02   1.4149531e+00
   1.3400000e+02   1.3746735e-04   2.8646359e-02   2.3621659e-01   5.5978499e-01   1.4812406e-02   1.4033281e+00
   1.3500000e+02   1.3441860e-04   4.5595197e-03   3.2635029e-01   6.0414485e-01   9.1159017e-02   1.3985123e+00
   1.3600000e+02   6.2845545e-05   1.2870330e-02   1.2200927e-01   6.8777292e-01   1.4597673e-02   1.3845507e+00
   1.3700000e+02   1.9741430e-04   2.7102218e-03   1.0312064e-01   5.5067718e-01   1.1670792e-01   1.3627222e+00
   1.3800000e+02   1.6765266e-04   2.2684920e-03   8.3644535e-02   6.0612534e-01   2.4937938e-02   1.3524906e+00
   1.3900000e+02   3.2937652e-04   3.4705529e-03   8.2199059e-01   5.7921370e-01   2.8511571e-02   1.3497044e+00
   1.4000000e+02   2.2126834e-04   2.4088207e-02   2.4532639e-01   5.2776990e-01   1.1140071e-02   1.3418298e+00
   1.4100000e+02   3.2243715e-04   1.4081664e-02   1.7464823e-01   5.5292186e-01   4.3488202e-02   1.3104670e+00
   1.4200000e+02   1.7533342e-04   2.0294153e-03   3.0925555e-01   3.9763415e-01   1.6651806e-01   1.3051039e+00
   1.4300000e+02   1.6483702e-04   8.6024201e-03   1.1598397e-01   8.1495945e-01   4.2295789e-02   1.2827106e+00
   1.4400000e+02   2.6449893e-04   4.1488441e-03   7.3716493e-02   3.1834604e-01   7.9418277e-02   1.2674156e+00
   1.4500000e+02   3.9996761e-04   2.3783335e-03   6.7383734e-01   7.5573931e-01   5.7855496e-01   1.2587792e+00
   1.4600000e+02   1.7693771e-04   1.8591214e-02   1.7961835e-01   8.0391530e-01   1.3306324e-01   1.1924931e+00
   1.4700000e+02   3.3296575e-04   2.3395198e-03   1.0677454e-01   6.6806262e-01   8.4229533e-01   1.1125448e+00
   1.4800000e+02   1.4064251e-04   1.3134607e-03   2.7093744e-01   5.8883202e-01   1.3954304e+00   1.0984362e+00
   1.4900000e+02   3.0404018e-04   4.3812026e-03   1.3128464e-01   6.5174709e-01   2.6709281e-02   1.0795443e+00
   1.5000000e+02   2.1471080e-04   5.4051939e-03   9.8781524e-02   1.4042588e-01   1.3889277e-01   1.0749213e+00
   1.5100000e+02   2.3016458e-04   4.2030260e-03   7.1476969e-01   8.3759746e-01   1.0005696e-01   1.0692973e+00
   1.5200000e+02   2.1241295e-04   1.8614999e-02   2.0038636e-01   6.8966410e-01   7.8549781e-02   1.0407781e+00
   1.5300000e+02   1.3919691e-04   3.1205869e-03   9.6451515e-02   6.3802081e-01   6.8396577e-02   1.0295149e+00
   1.5400000e+02   1.2001729e-04   6.2555653e-03   3.2223825e-01   1.7957200e-01   2.8792558e-02   1.0288560e+00
   1.5500000e+02   9.2969037e-05   2.1511702e-02   1.7263773e-01   2.7661164e-02   3.3362006e-02   1.0284790e+00
   1.5600000e+02   1.8780485e-04   6.4790749e-04   1.7162384e-01   4.5087074e-02   1.3239995e-01   1.0281304e+00
   1.5700000e+02   6.6309297e-04   7.5787164e-03   7.1810353e-01   3.5464642e-03   6.8223202e-02   1.0286041e+00
   1.5800000e+02   2.1605658e-04   8.5461069e-03   2.6255844e-01  -9.1801094e-02   3.1345415e-01   1.0330837e+00
   1.5900000e+02   1.2730584e-04   4.7696364e-03   6.0366057e-02  -1.1026754e-01   9.8582775e-03   1.0336576e+00
   1.6000000e+02   1.9848852e-04   1.2529396e-02   3.2689190e-01   1.7042057e-01   1.6494297e-02   1.0322390e+00
   1.6100000e+02   2.8987337e-04   9.6719429e-03   1.8809624e-01   2.3294806e-01   3.7126745e-02   1.0279442e+00
   1.6200000e+02   6.9375208e-05   9.2579705e-03   1.7484487e-01  -1.1591885e-01   1.4808529e-02   1.0298198e+00
   1.6300000e+02   1.6868380e-04   6.1328649e-03   3.8505942e-01  -3.8251640e-02   8.4781547e-02   1.0302950e+00
   1.6400000e+02   5.4373156e-05   7.9545398e-03   2.6396506e-01  -9.7437197e-02   1.6862139e-01   1.0326371e+00
   1.6500000e+02   1.0421870e-04   3.1336352e-03   1.3986004e-01   2.1414758e-01   1.1286335e-02   1.0320171e+00
   1.6600000e+02   2.7752676e-04   1.5804359e-02   2.5280503e-01   3.9009281e-01   1.2732570e-02   1.0269625e+00
   1.6700000e+02   1.2040446e-04   9.0086758e-03   1.6095155e-01   1.8812889e-01   3.4659912e-02   1.0253256e+00
   1.6800000e+02   1.6285036e-04   1.4369463e-02   2.3281410e-01   2.1495116e-01   1.0880104e-02   1.0241412e+00
   1.6900000e+02   9.7316526e-05   1.4118392e-02   5.1476415e-01  -1.0986934e-01   9.1643102e-02   1.0254964e+00
   1.7000000e+02   6.9612951e-05   7.1982945e-03   2.5677905e-01  -1.4502229e-01   1.1040123e-01   1.0276442e+00
   1.7100000e+02   5.9844967e-05   3.9450694e-03   1.1043702e-01   1.0528366e-01   2.8269314e-02   1.0262166e+00
   1.7200000e+02   6.2626020e-05   2.2599312e-03   2.6047326e-01   8.0231883e-02   6.4596886e-02   1.0255850e+00
   1.7300000e+02   4.6875619e-05   3.8113457e-03   2.7810835e-01  -1.5581187e-01   2.2096849e-02   1.0258067e+00
   1.7400000e+02   2.0829908e-05   2.3397551e-02   2.1206185e-01   9.5424931e-02   1.2247231e-03   1.0256875e+00
   1.7500000e+02   1.3929376e-04   1.2384193e-02   6.2098530e-01  -2.9183279e-02   7.2892471e-03   1.0259329e+00
   1.7600000e+02   8.7569662e-05   7.7656194e-03   4.1628626e-01   6.6182822e-03   7.7161436e-02   1.0259121e+00
   1.7700000e+02   7.1236662e-05   8.0862779e-03   1.1477002e-01   4.6839320e-01   4.1298716e-03   1.0239344e+00
   1.7800000e+02   1.2829576e-04   4.3123504e-03   1.6504176e-01   5.3730847e-01   1.1351982e-02   1.0208235e+00
   1.7900000e+02   1.5045067e-04   8.2583925e-03   2.2235162e-01   1.4749359e-01   5.5251257e-02   1.0188392e+00
   1.8000000e+02   2.6043346e-04   4.9841573e-03   1.9511224e-01   6.2305348e-01   1.8912555e-02   1.0128645e+00
   1.8100000e+02   1.1071901e-04   7.3366361e-03   4.7380862e-01   3.5417251e-01   2.3674356e-01   1.0076540e+00
   1.8200000e+02   7.4995743e-05   8.5252047e-03   4.4702096e-01   3.8210518e-02   4.6686306e-02   1.0074465e+00
   1.8300000e+02   8.5830804e-05   1.0693380e-02   9.3184567e-02  -5.5330740e-01   1.1729156e-02   1.0140324e+00
   1.8400000e+02   9.4087335e-05   4.4827662e-03   1.0263971e-01   7.0372632e-02   2.9218529e-02   1.0123788e+00
   1.8500000e+02   1.6838752e-04   2.2581942e-03   2.5627325e-01   5.7915553e-01   5.8462573e-02   1.0038818e+00
   1.8600000e+02   1.8752174e-04   4.1734107e-03   2.8123498e-01   6.0471849e-01   1.9314079e-02   9.9227705e-01
   1.8700000e+02   2.5330380e-04   4.6500445e-03   5.8315195e-01   3.0873027e-01   2.7476975e-01   9.8714921e-01
   1.8800000e+02   1.6859105e-04   8.5981832e-03   5.0428475e-01   2.2121087e-02   9.1061305e-02   9.8696458e-01
   1.8900000e+02   1.1870659e-04   9.4862277e-03   2.8273802e-01  -4.1666010e-01   1.9101285e-02   9.8893761e-01
   1.9000000e+02   5.6395142e-05   2.0827336e-02   1.7488461e-01  -3.2164839e-01   2.9410814e-02   9.9371066e-01
   1.9100000e+02   8.1494429e-05   4.0754311e-03   1.0581623e-01   3.0882355e-01   2.6092340e-02   9.8978385e-01
   1.9200000e+02   1.3142867e-04   3.1368291e-03   1.2256338e-01   7.7248680e-01   2.4997965e-02   9.8025867e-01
   1.9300000e+02   2.7798376e-04   3.1446344e-03   5.8548126e-01   7.9121948e-01   2.9415529e-01   9.7314468e-01
   1.9400000e+02   1.9547427e-04   1.6186935e-02   3.4155452e-01   6.7078170e-01   5.4582081e-02   9.6428762e-01
   1.9500000e+02   2.0185434e-04   1.0270537e-02   2.4670077e-01   7.5168612e-01   3.5399715e-02   9.5788936e-01
   1.9600000e+02   1.1769626e-04   1.0671407e-02   1.1128554e-01   6.8691453e-01   7.5456601e-02   9.3343416e-01
   1.9700000e+02   1.6037472e-04   3.2474640e-03   6.2726261e-02   6.4286240e-01   4.0577651e-02   9.0954758e-01
   1.9800000e+02   1.9202520e-04   2.4429520e-03   6.9609212e-02   4.4245860e-01   5.9735305e-02   8.9785830e-01
   1.9900000e+02   1.6616539e-04   3.4709140e-03   6.0854318e-01  -7.3026399e-01   1.0171438e-01   9.0203495e-01
   2.0000000e+02   1.9939884e-04   1.3915094e-02   3.3281691e-01  -7.5327936e-01   7.5534890e-02   9.1493473e-01
   2.0100000e+02   1.5648833e-04   6.9101652e-03   2.8087406e-01  -6.4166880e-01   3.5623816e-02   9.2018451e-01
   2.0200000e+02   4.6633919e-05   1.2890428e-02   1.5287207e-01  -6.2344249e-02   1.6996142e-02   9.2043654e-01
   2.0300000e+02   5.7231709e-05   1.3990517e-02   1.1726576e-01   7.6392093e-01   1.8557431e-02   9.0745500e-01
   2.0400000e+02   6.3363697e-05   1.6161658e-03   7.6590826e-02   7.8561086e-01   9.9458687e-02   8.8983833e-01
   2.0500000e+02   7.2357202e-05   1.4606720e-03   6.3980079e-01   7.8212791e-01   2.6494826e-01   8.8696013e-01
   2.0600000e+02   9.7005449e-05   8.7430487e-03   3.0767886e-01   7.9709177e-01   2.5754488e-02   8.7788315e-01
   2.0700000e+02   9.7751988e-05   4.9682649e-03   2.3298908e-01   7.8296685e-01   3.3095060e-02   8.7220786e-01
   2.0800000e+02   1.0128594e-04   8.7420343e-03   2.8081726e-01   7.6049708e-01   1.2051889e-02   8.7021099e-01
   2.0900000e+02   3.7656536e-05   2.0010677e-02   1.5201980e-01  -7.2182635e-01   1.2485453e-02   8.7808582e-01
   2.1000000e+02   5.9483250e-05   3.6293404e-03   5.8170902e-02   8.3179233e-01   3.9512757e-02   8.4944464e-01
   2.1100000e+02   1.2670133e-04   7.6650306e-04   6.5275796e-01   8.1670220e-01   5.4480905e-01   8.4354937e-01
   2.1200000e+02   1.8057995e-04   8.0252556e-03   2.9409277e-01   8.2368544e-01   3.0143353e-01   8.1756783e-01
   2.1300000e+02   1.3813155e-04   3.3286444e-03   1.0915452e-01   8.3509415e-01   2.6809615e-01   7.9483054e-01
   2.1400000e+02   8.9797381e-05   2.4846483e-03   2.4692113e-01   8.2518238e-01   2.5359033e-01   7.8964091e-01
   2.1500000e+02   6.0857103e-05   9.0396851e-03   9.1824462e-02  -3.6050183e-01   3.3663513e-03   7.9060308e-01
   2.1600000e+02   7.7820073e-05   1.7027216e-02   1.5049664e-01  -5.8826544e-01   1.1886243e-02   7.9616746e-01
   2.1700000e+02   2.4079315e-04   3.1383547e-03   6.4264149e-01   8.5893678e-01   1.3112883e-01   7.9056993e-01
   2.1800000e+02   2.9549329e-04   1.1127988e-02   1.4814556e-01   8.7989614e-01   2.1486958e-01   7.1697297e-01
   2.1900000e+02   5.2163101e-04   2.0466307e-03   1.2079842e-01   8.5928533e-01   2.1614528e-01   5.8916590e-01
   2.2000000e+02   2.5949419e-04   1.2974879e-03   2.7415287e-01   6.6172060e-01   1.8981294e+00   5.7775179e-01
   2.2100000e+02   5.0633468e-05   8.2347658e-03   1.4638523e-01  -7.6206629e-01   1.2918439e-01   6.3646715e-01
   2.2200000e+02   8.6098745e-05   1.2134711e-03   1.8339220e-01   8.3689520e-01   1.5708654e-01   6.1570089e-01
   2.2300000e+02   9.1279816e-05   1.5099950e-03   7.5291154e-01   8.1773614e-01   2.0290777e+00   6.0774560e-01
   2.2400000e+02   1.0466370e-04   5.6275874e-03   1.6759318e-01   7.8841865e-01   2.3345796e-01   5.8019022e-01
   2.2500000e+02   8.3473214e-05   2.0235773e-03   1.2325779e-01  -4.4864577e-01   7.7673136e-02   5.8273925e-01
   2.2600000e+02   5.0079555e-05   6.1227211e-03   3.1391293e-01  -7.4276737e-01   7.7359893e-02   6.1696247e-01
   2.2700000e+02   7.8634190e-05   1.0183571e-03   3.4489162e-01   8.5421611e-01   1.1249643e-01   6.1511076e-01
   2.2800000e+02   6.4780293e-05   1.5327381e-02   1.3855278e-01   8.4273933e-01   1.5667226e-02   6.0701138e-01
   2.2900000e+02   1.2951994e-04   2.7572953e-03   7.8133510e-01  -6.5344820e-01   1.9784181e-01   6.0947032e-01
   2.3000000e+02   4.0955867e-05   1.8207487e-02   1.4371188e-01   8.2578338e-01   1.0649948e-02   6.0412139e-01
   2.3100000e+02   6.6822652e-05   7.5111878e-03   1.5273169e-01   8.4778161e-01   4.6794964e-02   5.9218552e-01
   2.3200000e+02   3.5905256e-04   2.1566169e-03   1.7599375e-01  -3.8875869e-02   1.8641119e-01   5.9389898e-01
   2.3300000e+02   1.7893531e-04   5.2861053e-03   3.8095190e-01   7.9952059e-01   4.7070780e-02   5.7179474e-01
   2.3400000e+02   1.4988437e-04   3.8769263e-03   3.3762232e-01  -5.8886753e-01   4.4141325e-02   5.7365827e-01
   2.3500000e+02   2.1268983e-04   2.2397045e-02   3.8818743e-01  -4.5262492e-01   4.5483058e-02   5.7967989e-01
   2.3600000e+02   1.1952587e-04   9.1808750e-03   3.8848040e-01   3.0528140e-01   4.4522192e-02   5.7774284e-01
   2.3700000e+02   7.5198235e-05   1.1956040e-02   1.6586193e-01   6.6410194e-01   4.8776953e-02   5.6848308e-01
   2.3800000e+02   2.0639783e-04   3.2176342e-03   3.7617340e-01   5.5825483e-01   2.4991244e-01   5.5876339e-01
   2.3900000e+02   7.7316093e-05   6.0374495e-03   1.3741231e-01   8.5793581e-01   5.8071369e-02   5.3118661e-01
   2.4000000e+02   1.1809143e-04   2.3383919e-03   3.0524081e-01   3.0234341e-01   6.9915432e-02   5.3048945e-01
   2.4100000e+02   2.9277493e-04   1.8966914e-02   2.7063229e-01   8.2119597e-01   6.0412829e-02   5.1741126e-01
   2.4200000e+02   2.1159423e-04   8.3497578e-03   4.3171339e-01   3.2405658e-01   1.0928443e-01   5.1516418e-01
   2.4300000e+02   1.3901513e-04   1.2337578e-02   1.1516696e-01   2.3416798e-01   3.6047248e-02   5.1113457e-01
   2.4400000e+02   2.3432078e-04   5.9882743e-03   2.8708438e-01   8.7723703e-01   5.9638426e-01   4.7805835e-01
   2.4500000e+02   1.4618698e-04   2.8027718e-03   8.8991355e-02   8.5907390e-01   7.8958814e-01   4.3819016e-01
   2.4600000e+02   2.0379027e-04   1.1777731e-03   2.7548817e-01   8.1459324e-01   1.5986628e-01   4.3108711e-01
   2.4700000e+02   1.8500203e-04   5.7347338e-03   3.1816235e-01   8.7438391e-01   7.1172555e-01   3.9798810e-01
   2.4800000e+02   1.0239127e-04   2.7934394e-03   4.8294803e-01   5.7271634e-01   7.7887166e-01   3.9252057e-01
   2.4900000e+02   4.0147881e-05   9.9896136e-03   8.5580123e-02  -7.8214926e-01   7.3197630e-02   4.1537892e-01
   2.5000000e+02   1.5966073e-04   1.4121453e-03   3.2846456e-01   4.5903490e-01   2.6076501e-01   4.0934058e-01
   2.5100000e+02   9.6816716e-05   4.2520011e-03   1.8511916e-01  -7.7547360e-01   5.1190150e-01   4.2997052e-01
   2.5200000e+02   3.9853222e-04   3.3512318e-03   1.7892149e-01   8.9552456e-01   3.1011902e-01   3.7145179e-01
   2.5300000e+02   7.2889543e-04   2.1650469e-03   3.6245528e-01   8.8124857e-01   4.4987791e+00   2.8373928e-01
   2.5400000e+02   1.4375540e-04   2.3467017e-03   3.1678938e-01   6.7391656e-01   7.5431538e+00   2.4372686e-01
   2.5500000e+02   1.7434842e-04   4.3617501e-03   1.3435468e-01   6.6939707e-01   5.6010030e-01   2.2233210e-01
   2.5600000e+02   2.1682196e-04   2.4151636e-03   1.9414147e-01   4.1759178e-01   9.0410846e-01   2.1306620e-01
   2.5700000e+02   1.1095921e-04   3.5639908e-03   2.7005416e-01  -5.5479250e-01   2.4945856e+00   2.3314015e-01
   2.5800000e+02   1.6799669e-04   3.5393039e-03   2.5461790e-01  -6.5551844e-01   6.8682815e-01   2.6113753e-01
   2.5900000e+02   1.6934432e-04   1.4545823e-03   5.3240398e-01  -7.3337271e-01   4.3748951e+00   2.8834337e-01
   2.6000000e+02   7.3845992e-05   2.7531944e-03   4.7901054e-01   2.5717419e-01   6.5824939e-01   2.8759496e-01
   2.6100000e+02   3.4260991e-05   1.6847718e-02   1.5263544e-01   7.9216026e-01   1.3073719e-01   2.5882949e-01
   2.6200000e+02   3.6437853e-05   8.4368122e-04   1.8547442e-01   7.3606629e-01   7.4066885e-01   2.5445215e-01
   2.6300000e+02   5.9250880e-05   3.8695734e-03   4.4157676e-01   6.3586732e-01   8.7025635e-02   2.5096838e-01
   2.6400000e+02   5.1413301e-05   5.6831141e-03   1.8346958e-01  -5.9859853e-01   7.8168310e-02   2.5696013e-01
   2.6500000e+02   4.1185811e-05   3.0690572e-03   2.1278986e-01  -6.2629746e-01   1.4054315e-01   2.5981122e-01
   2.6600000e+02   7.9632982e-05   5.2437533e-03   5.0048093e-01   1.5746007e-01   6.9452242e-02   2.5854415e-01
   2.6700000e+02   4.4235805e-05   4.2496792e-03   4.4145227e-01   7.8207324e-01   5.3498906e-01   2.5517789e-01
   2.6800000e+02   4.5802959e-05   5.9045446e-03   1.4129860e-01   7.9559116e-01   1.6800432e-01   2.4673640e-01
   2.6900000e+02   6.6582037e-05   2.6891301e-03   3.9397483e-01   7.0868777e-01   8.0205605e-01   2.4239296e-01
   2.7000000e+02   8.0900968e-05   4.2165023e-03   9.5330271e-02   8.4758693e-01   1.9770495e-01   2.2244751e-01
   2.7100000e+02   1.0900871e-04   2.1066627e-03   2.2133693e-01   7.7000354e-01   9.9198194e-01   2.1201070e-01
   2.7200000e+02   5.7538283e-05   2.9927271e-03   5.6393658e-02   7.7220709e-01   1.8890582e+00   1.4896098e-01
   2.7300000e+02   8.7798381e-05   5.2416091e-04   4.6242556e-01   3.7673785e-01   3.7110000e+00   1.4592645e-01
   2.7400000e+02   1.1695957e-04   4.6933444e-03   1.5920758e-01   4.0401603e-01   4.3561722e-01   1.3622406e-01
   2.7500000e+02   1.3064182e-04   1.9086843e-03   4.3221991e-01   1.2394580e-01   2.4580063e+00   1.3532603e-01
   2.7600000e+02   6.4501478e-05   7.5958705e-03   1.7573441e-01   4.9081559e-01   9.1047285e-02   1.3384110e-01
   2.7700000e+02   9.2277164e-05   1.4462995e-02   2.2691931e-01  -1.0187383e-01   2.4675417e-01   1.4108421e-01
   2.7800000e+02   3.8676518e-05   1.7186650e-03   1.3777797e-01  -2.2968003e-01   1.7311932e+00   1.4303032e-01
   2.7900000e+02   9.3249272e-05   2.9958314e-03   4.6575963e-01   3.6783615e-01   2.5846213e-01   1.4219666e-01
   2.8000000e+02   6.3381480e-05   1.1613200e-02   1.4956779e-01   5.0717481e-01   1.5221372e-01   1.3253851e-01
   2.8100000e+02   6.1873593e-05   1.3617324e-03   4.5678206e-01   5.4311210e-01   9.2858054e-01   1.3150401e-01
   2.8200000e+02   2.6801978e-05   2.3402069e-02   2.3315656e-01   1.9796404e-01   1.9433358e-02   1.3102205e-01
   2.8300000e+02   4.1357855e-05   8.6935920e-03   1.5261545e-01   3.6559972e-01   5.1724663e-02   1.3041216e-01
   2.8400000e+02   5.5982572e-05   1.2432157e-02   2.3233061e-01   7.1939955e-01   6.0530956e-02   1.2485370e-01
   2.8500000e+02   8.8261178e-05   1.5235343e-03   5.1130039e-01   5.7528794e-01   5.6341021e-01   1.2237730e-01
   2.8600000e+02   6.2111519e-05   7.7215905e-03   3.5477864e-01   6.2032203e-01   3.0090187e-01   1.0364063e-01
   2.8700000e+02   1.7734323e-04   1.3940059e-03   4.5908588e-01   2.4812671e-01   1.3029987e+01   1.0050557e-01
   2.8800000e+02   8.7466992e-05   4.1429192e-03   3.7132201e-01   1.4960486e-02   8.1848920e-01   1.0056014e-01
   2.8900000e+02   6.5286444e-05   9.6497740e-03   1.3311179e-01  -3.1391194e-01   2.3349460e-02   1.0132174e-01
   2.9000000e+02   4.0883380e-05   2.1173043e-02   1.8062526e-01  -1.0817237e-01   6.9139016e-02   1.0231680e-01
   2.9100000e+02   3.3895176e-05   3.9590114e-03   1.9478692e-01   2.0885123e-01   1.0633495e-01   1.0060873e-01
   2.9200000e+02   2.7338078e-05   1.8865402e-03   1.8937726e-01   6.3872241e-02   4.1684737e+00   1.0062525e-01
   2.9300000e+02   7.4746536e-05   1.6467867e-03   5.5157865e-01  -1.5895117e-01   4.8443732e-01   1.0115425e-01
   2.9400000e+02   3.9757967e-05   1.0965265e-02   2.4865785e-01  -2.2762860e-01   1.2511983e-01   1.0192107e-01
   2.9500000e+02   1.8130517e-05   8.3590721e-03   1.2361152e-01  -5.3704899e-02   1.6530582e-01   1.0223383e-01
   2.9600000e+02   4.7532725e-05   4.5378805e-03   8.6095717e-02   1.4152711e-01   1.2806399e-01   1.0121414e-01
   2.9700000e+02   7.5107921e-05   1.6058996e-03   2.3170857e-01   2.8318258e-01   1.3323318e+00   9.9157442e-02
   2.9800000e+02   9.2688676e-05   2.4883564e-03   1.8429412e-01   1.7838453e-01   4.8858283e-01   9.7726275e-02
   2.9900000e+02   1.0597031e-04   1.5203474e-03   5.7295743e-01   6.1896700e-01   4.0268122e+00   9.4044432e-02
   3.0000000e+02   7.7493713e-05   1.1612199e-02   2.5617811e-01   4.4205216e-01   3.0520254e-01   9.1100083e-02
   3.0100000e+02   2.9530418e-05   7.1050322e-03   1.4768349e-01  -4.9961297e-02   1.2447845e+00   9.6752344e-02
   3.0200000e+02   8.5032556e-05   1.3231612e-03   1.6927748e-01  -6.3189800e-02   4.0541735e-01   9.9927376e-02
   3.0300000e+02   1.2651927e-04   2.0586835e-03   2.7315240e-01   7.3219762e-01   5.5653377e-01   9.0245639e-02
   3.0400000e+02   5.5992268e-05   4.0785300e-03   2.1431346e-01   6.8791046e-01   2.5640226e+00   8.0980227e-02
   3.0500000e+02   6.3838153e-05   2.9525047e-03   6.1284215e-01   3.8298251e-01   2.2323976e+00   7.9941017e-02
   3.0600000e+02   7.8814676e-05   1.0493421e-02   2.2144413e-01  -3.2738467e-01   1.8031553e-01   8.2581855e-02
   3.0700000e+02   2.5753631e-05   4.8798136e-03   1.8349641e-01  -5.4848795e-01   1.1720898e+00   8.9789866e-02
   3.0800000e+02   1.9553605e-05   2.5382198e-03   1.4987082e-01   2.4776624e-01   3.2429319e-01   8.8268436e-02
   3.0900000e+02   1.0677690e-05   1.3017521e-03   1.5936284e-01   6.6160470e-01   1.5652319e-01   8.6022243e-02
   3.1000000e+02   2.2345748e-05   2.1369386e-03   2.7626935e-01   2.5654988e-01   1.2987212e-01   8.5674608e-02
   3.1100000e+02   1.6355203e-05   6.3790981e-03   7.3619869e-01  -6.9170453e-02   1.1023944e-01   8.5717461e-02
   3.1200000e+02   8.8011390e-06   1.6285518e-02   1.7691170e-01   6.4330639e-01   2.8592347e-02   8.4161725e-02
   3.1300000e+02   2.2947686e-05   2.6885733e-03   3.4058551e-01   5.0986184e-01   6.4140235e-02   8.3819696e-02
   3.1400000e+02   1.9144432e-05   1.6392333e-02   1.5164084e-01   4.1920216e-01   1.9207372e-02   8.3157646e-02
   3.1500000e+02   1.6682074e-05   8.7095831e-03   1.0179810e-01  -2.6818780e-01   8.4848362e-02   8.5321116e-02
   3.1600000e+02   1.7762192e-05   1.2962814e-03   1.2297769e-01  -6.0936294e-01   4.1305661e-01   8.6680927e-02
   3.1700000e+02   1.6355927e-05   2.6789794e-03   7.7322325e-01  -3.9705553e-01   1.9637470e-01   8.6786875e-02
   3.1800000e+02   7.0765518e-06   2.2157656e-02   1.9382586e-01  -1.9092997e-01   1.1841994e-02   8.6988949e-02
   3.1900000e+02   1.2879720e-05   6.4754550e-03   1.1679681e-01   5.1923031e-01   2.6308321e-02   8.5822962e-02
   3.2000000e+02   3.6614063e-05   2.3865792e-03   2.4535657e-01   3.3454059e-01   1.5350354e-01   8.5286173e-02
   3.2100000e+02   2.5527559e-05   1.0405247e-02   1.1846081e-01  -3.6189487e-01   8.3529876e-02   8.8114911e-02
   3.2200000e+02   3.6520769e-05   1.5955291e-03   2.0451135e-01  -4.1482481e-01   4.3068300e-01   9.0186063e-02
   3.2300000e+02   1.8160055e-05   3.0533985e-03   7.7258054e-01  -4.5796021e-01   6.9314436e-01   9.0637535e-02
   3.2400000e+02   5.8168363e-05   1.4384534e-02   1.8591568e-01  -1.7733679e-01   1.1834110e-01   9.3139806e-02
   3.2500000e+02   3.5153485e-05   2.5093100e-03   1.2556142e-01  -3.5223640e-01   4.9003543e-01   9.5299100e-02
   3.2600000e+02   3.7715483e-05   3.6493674e-03   2.4600923e-01  -3.6128077e-01   1.1864318e-01   9.6356369e-02
   3.2700000e+02   2.3775514e-05   9.0238837e-03   9.3793764e-02   3.1693875e-01   1.0148823e-01   9.4920043e-02
   3.2800000e+02   1.2719883e-05   3.6390632e-03   1.2624674e-01   5.3715508e-01   1.9825053e-01   9.0215723e-02
   3.2900000e+02   3.1439560e-05   1.2712069e-03   8.4372937e-01   5.1501662e-01   4.9733357e-02   8.9928165e-02
   3.3000000e+02   1.7260697e-05   2.3546705e-02   3.7002243e-01   6.8326219e-02   9.0897473e-02   8.9811680e-02
   3.3100000e+02   2.1182568e-05   8.8588622e-03   2.0038883e-01  -3.1694671e-01   1.1834686e-01   9.0688907e-02
   3.3200000e+02   2.8701644e-05   4.8194880e-03   2.7789137e-01  -3.5407450e-01   9.1848647e-02   9.1446976e-02
   3.3300000e+02   1.9598075e-05   7.0164481e-03   8.6702379e-02  -3.8290355e-01   6.7573090e-02   9.2673987e-02
   3.3400000e+02   2.2622791e-05   4.1618901e-03   4.8209900e-02  -2.1091697e-01   1.1192381e-01   9.3904790e-02
   3.3500000e+02   3.8361440e-05   2.0817118e-03   5.0228532e-01  -2.7804715e-01   3.1114420e-02   9.4006994e-02
   3.3600000e+02   1.0423753e-05   3.5859721e-02   3.8695203e-01  -4.2520007e-01   2.9281996e-02   9.5210052e-02
   3.3700000e+02   1.3746117e-05   5.8929942e-03   1.9264087e-01  -3.7258849e-01   3.0642820e-01   9.6628121e-02
   3.3800000e+02   3.6317038e-05   2.0908642e-03   3.5693474e-01  -3.9837527e-01   2.5148965e-01   9.9204971e-02
   3.3900000e+02   2.4443340e-05   2.3111935e-03   2.0660970e-01  -4.3008585e-01   1.3179408e+00   1.0298405e-01
   3.4000000e+02   4.1628327e-05   2.3132318e-03   1.1468940e-01   6.1641744e-01   9.7170777e-02   9.9977457e-02
   3.4100000e+02   2.4074657e-05   2.1719595e-03   3.5483199e-01   6.8356353e-01   7.7464966e-01   9.8338941e-02
   3.4200000e+02   3.3945507e-05   7.2797859e-03   4.4095958e-01   5.6626548e-01   3.1781667e-01   9.6180616e-02
   3.4300000e+02   8.6654552e-06   4.5035452e-03   1.0095346e-01   4.5178882e-01   1.8021062e-01   9.4302197e-02
   3.4400000e+02   1.8318580e-05   2.5542826e-03   2.1910394e-01  -2.5990489e-01   6.1923327e-02   9.4692119e-02
   3.4500000e+02   1.7427952e-05   5.1786499e-03   3.2504532e-01  -4.7131087e-01   1.0869072e-01   9.5305225e-02
   3.4600000e+02   1.7020627e-05   8.2945775e-03   9.6684712e-02  -4.2674505e-01   2.3835579e-02   9.6296560e-02
   3.4700000e+02   9.3101645e-06   4.9032100e-03   3.8476829e-01  -5.7220884e-01   3.2776963e-02   9.6522860e-02
   3.4800000e+02   1.5515587e-05   1.5325712e-02   3.5651312e-01   5.3499543e-01   2.2647929e-02   9.5942543e-02
   3.4900000e+02   6.1558937e-06   6.4754910e-03   2.1986129e-01   4.9971018e-01   1.0826333e-01   9.5300365e-02
   3.5000000e+02   8.5948247e-06   5.0213913e-03   8.8317447e-02   5.8520572e-01   2.3170910e-02   9.4025167e-02
   3.5100000e+02   2.1663176e-05   2.3354783e-03   3.4970403e-01  -2.5013124e-01   3.0245333e-02   9.4390872e-02
   3.5200000e+02   9.4523717e-06   7.4752901e-03   8.9393086e-02  -3.9958753e-01   1.9171559e-01   9.6287978e-02
   3.5300000e+02   1.5805234e-05   1.2511895e-03   4.6630731e-01   6.1594843e-01   3.0177950e-02   9.6176221e-02
   3.5400000e+02   4.0469586e-05   3.5746184e-02   3.6056037e-01   6.8638458e-01   4.3648877e-02   9.3344728e-02
   3.5500000e+02   2.5786069e-05   5.1188174e-03   2.1236296e-01   6.3054345e-01   2.4996319e-01   9.2432139e-02
   3.5600000e+02   1.9863841e-05   5.1666801e-03   8.8221517e-02   7.2525900e-01   7.4175355e-02   8.9976843e-02
   3.5700000e+02   2.3060333e-05   3.3510567e-03   3.3647323e-01   3.4426155e-02   1.4897906e-01   8.9951898e-02
   3.5800000e+02   7.9882349e-06   9.3244114e-03   9.3699872e-02  -4.3386391e-01   1.0281665e-01   9.2052540e-02
   3.5900000e+02   1.4218566e-05   1.7852432e-03   4.0602707e-01   7.4704425e-01   1.8154486e-01   9.1663061e-02
   3.6000000e+02   6.3977278e-06   1.0597965e-02   2.5569407e-01   8.1390636e-01   3.7488266e-02   9.0965226e-02
   3.6100000e+02   1.3914422e-05   7.7236124e-03   1.9671767e-01   2.1927801e-01   2.8486730e-02   9.0689929e-02
   3.6200000e+02   5.7581185e-06   4.3894692e-03   1.0320377e-01  -7.0660049e-01   6.9239121e-02   9.1805887e-02
   3.6300000e+02   2.7873180e-05   3.3790452e-03   3.3820570e-01   7.6268550e-01   4.0685589e-02   8.8989919e-02
   3.6400000e+02   3.8083243e-05   3.2353936e-03   3.6433820e-01   7.5568751e-01   4.4539871e-01   8.7132998e-02
   3.6500000e+02   1.8050406e-05   6.5684114e-03   3.4135588e-01   5.6618886e-01   3.6052334e-01   8.6036597e-02
   3.6600000e+02   2.6807873e-05   6.2960172e-03   3.2152870e-01   7.9796315e-01   1.0911500e-01   8.5103138e-02
   3.6700000e+02   8.3803475e-06   8.7584758e-03   1.3355322e-01   4.8866335e-01   3.8139558e-02   8.4709571e-02
   3.6800000e+02   9.6982053e-06   1.0610427e-02   8.6803468e-02  -7.5467487e-01   3.9136616e-02   8.7238625e-02
   3.6900000e+02   2.7407926e-05   7.9745355e-04   3.0160490e-01   1.5058029e-01   1.1029256e-01   8.7065638e-02
   3.7000000e+02   2.1203555e-05   1.1470160e-02   3.2988115e-01   6.3166431e-01   8.5600711e-02   8.5900853e-02
   3.7100000e+02   2.7715863e-05   7.4804587e-03   4.0685507e-01   6.6577783e-01   9.0673293e-02   8.4616907e-02
   3.7200000e+02   1.2339857e-05   3.6850393e-03   4.6427530e-01   7.2170370e-01   7.3599072e-01   8.3223256e-02
   3.7300000e+02   1.3214857e-05   7.1741052e-03   1.8084564e-01   6.3409710e-01   7.7566138e-03   8.2815432e-02
   3.7400000e+02   7.2821847e-06   1.4686018e-02   2.0086305e-01  -6.7600454e-01   2.2946526e-02   8.4111719e-02
   3.7500000e+02   1.6538264e-05   2.4473621e-03   3.0367621e-01   6.5147316e-01   9.6682707e-02   8.3781489e-02
   3.7600000e+02   1.3382391e-05   1.3221627e-02   3.0337406e-01   7.6268029e-01   4.7782413e-02   8.3020706e-02
   3.7700000e+02   1.2507307e-05   8.8020592e-03   2.0198722e-01   7.1013739e-01   3.9123317e-02   8.1875412e-02
   3.7800000e+02   1.0262663e-05   2.0929076e-03   5.7980822e-01   7.5666738e-01   5.8050167e-01   8.1314931e-02
   3.7900000e+02   7.4857191e-06   9.9045427e-03   1.2056441e-01   7.8568482e-01   2.9330789e-02   8.0381375e-02
   3.8000000e+02   8.8138922e-06   4.5271443e-03   6.2857267e-02   5.3940829e-01   1.5184569e-02   8.0053836e-02
   3.8100000e+02   1.0849975e-05   4.5674452e-03   3.1000362e-01   7.6844217e-01   2.5226048e-01   7.9088070e-02
   3.8200000e+02   6.6859211e-06   4.1689337e-03   2.5135102e-01   7.5056581e-01   4.2968349e-01   7.7506631e-02
   3.8300000e+02   6.9593248e-06   2.6039816e-03   8.6473368e-02   7.3992891e-01   7.0850286e-02   7.6496400e-02
   3.8400000e+02   5.6459990e-06   2.1251849e-03   5.8391601e-01   7.5850938e-01   4.3741228e-01   7.6100599e-02
   3.8500000e+02   7.8940586e-06   7.5272134e-03   1.4335237e-01  -3.5911591e-01   1.1774495e-02   7.6426959e-02
   3.8600000e+02   1.4996094e-05   4.0904251e-03   7.3067070e-02  -6.2746985e-01   3.2582675e-01   8.0479381e-02
   3.8700000e+02   1.3825976e-05   1.2097071e-03   3.3322940e-01   8.5104478e-01   9.9215704e-02   7.7110164e-02
   3.8800000e+02   2.1151114e-05   1.7931008e-03   4.6695128e-01   8.2907461e-01   8.9723685e-01   7.5327352e-02
   3.8900000e+02   1.4720229e-05   5.4068825e-03   2.3853653e-01   7.8843284e-01   5.9314509e-01   7.1007105e-02
   3.9000000e+02   6.0733083e-06   2.0832490e-03   5.8191016e-01   7.5930370e-01   4.7892794e-01   7.0604486e-02
   3.9100000e+02   1.5906801e-05   8.7452055e-03   1.2007379e-01  -7.5109596e-01   8.9035777e-02   7.5440362e-02
   3.9200000e+02   6.7042148e-06   1.1766908e-03   1.1612117e-01  -7.7861160e-01   4.0114148e-01   7.8421613e-02
   3.9300000e+02   1.1173111e-05   2.0841094e-03   8.6506889e-02   8.4946062e-01   1.3521216e-01   7.6182629e-02
   3.9400000e+02   2.5253707e-05   1.6673919e-03   4.3697614e-01   8.3620310e-01   6.4122219e-01   7.4910792e-02
   3.9500000e+02   1.0504315e-05   6.3120580e-03   1.6669718e-01   8.1865275e-01   5.2780411e-01   7.0921600e-02
   3.9600000e+02   1.6136775e-05   1.6135626e-03   5.7253692e-01   7.9223836e-01   7.3747226e-01   7.0275928e-02
   3.9700000e+02   7.1362941e-06   6.9110744e-03   8.0586912e-02   7.2159694e-01   1.0957242e-02   6.9722315e-02
   3.9800000e+02   7.8919060e-06   8.4395539e-03   1.8130673e-01   5.3214910e-01   1.0644364e-02   6.9623758e-02
   3.9900000e+02   3.9032984e-06   2.4496599e-02   2.1370020e-01  -6.8855161e-01   4.2440936e-03   6.9827547e-02
   4.0000000e+02   1.4706071e-05   6.8287263e-03   3.1496935e-01   8.3511720e-01   4.2145224e-02   6.7389329e-02
   4.0100000e+02   5.6791731e-06   2.1751693e-03   2.8858090e-01   8.0171253e-01   6.4812473e-01   6.6300093e-02
   4.0200000e+02   1.2750274e-05   3.4707889e-03   6.3686616e-01   8.3053334e-01   1.8817128e-01   6.5976652e-02
   4.0300000e+02   9.0878615e-06   1.4692492e-02   1.4351585e-01   7.5074987e-01   1.0314565e-02   6.5467295e-02
   4.0400000e+02   1.3504203e-05   1.0312940e-02   1.5437991e-01  -7.4222338e-01   1.8956364e-02   6.6393620e-02
   4.0500000e+02   6.8086954e-06   5.4017066e-03   1.6315962e-01  -7.9251077e-01   1.1940276e-01   6.7975040e-02
   4.0600000e+02   5.9683764e-06   2.4162003e-03   2.4005724e-01   4.0942465e-01   1.7280456e-02   6.7855337e-02
   4.0700000e+02   1.9317646e-05   1.0970535e-02   3.8214329e-01   8.8370214e-01   1.9807157e-02   6.6670591e-02
   4.0800000e+02   1.1370548e-05   6.3482176e-03   5.5367109e-01   9.0245323e-01   9.5673898e-02   6.5235103e-02
   4.0900000e+02   2.4002693e-05   4.5090045e-03   6.3114008e-01  -1.5352715e-01   1.1580773e-02   6.5294162e-02
   4.1000000e+02   1.2054829e-05   2.7973179e-02   2.3398563e-01   1.5796969e-02   2.0492376e-02   6.5286735e-02
   4.1100000e+02   2.9761878e-05   7.5782120e-03   1.4633479e-01   9.0203665e-01   1.0017705e-01   6.2352950e-02
   4.1200000e+02   1.4506304e-05   2.4058946e-03   1.5539860e-01   8.9137269e-01   2.0288028e-01   5.9551199e-02
   4.1300000e+02   2.1669038e-05   3.5722172e-03   4.0168328e-01   8.9430381e-01   4.8306497e-01   5.7948876e-02
   4.1400000e+02   1.2273106e-05   4.7259877e-03   1.6689682e-01   8.9747451e-01   3.0278789e-01   5.5988823e-02
   4.1500000e+02   1.2076665e-05   3.5462445e-03   5.6082343e-01   6.9302757e-01   1.9742797e-01   5.5749987e-02
   4.1600000e+02   6.3587843e-06   1.6426103e-02   1.5853302e-01  -7.7003905e-01   3.4430603e-02   5.6492352e-02
   4.1700000e+02   8.0045596e-06   6.0993331e-03   1.6483641e-01  -8.7301850e-01   1.6288807e-01   5.8511473e-02
   4.1800000e+02   4.1965496e-06   1.9489099e-03   1.4831459e-01  -4.0335936e-01   1.2548538e-01   5.8698075e-02
   4.1900000e+02   1.1520439e-05   7.2982296e-03   3.2183767e-01   9.0699741e-01   5.6926573e-02   5.7187047e-02
   4.2000000e+02   8.4216912e-06   2.8934336e-03   1.7220021e-01   9.0796960e-01   3.7963088e-01   5.4734862e-02
   4.2100000e+02   1.1394618e-05   1.9662904e-03   5.4765319e-01   8.8147451e-01   3.4460003e-01   5.3698619e-02
   4.2200000e+02   1.4971878e-05   5.4356066e-03   3.7728754e-01   5.8682214e-01   9.9009525e-02   5.3504299e-02
   4.2300000e+02   8.2583501e-06   2.7501302e-02   2.1341001e-01   9.2388884e-01   3.6385789e-02   5.1711042e-02
   4.2400000e+02   2.1247693e-05   2.6788730e-03   2.6034216e-01   9.1179869e-01   8.6514495e-01   4.9174971e-02
   4.2500000e+02   1.0833632e-05   3.5501725e-03   2.3710570e-01   9.0915669e-01   2.2294963e+00   4.3039940e-02
   4.2600000e+02   2.3075544e-05   1.5749374e-03   1.8713002e-01   8.8509443e-01   1.5623035e+00   3.5814839e-02
   4.2700000e+02   3.9562086e-05   1.5034332e-03   2.9809719e-01   8.2900799e-01   8.9290034e-01   3.2577764e-02
   4.2800000e+02   1.7246055e-05   3.3534513e-03   4.2678463e-01   7.4890565e-01   2.7895278e+00   3.0509051e-02
   4.2900000e+02   1.7422114e-05   7.2876778e-03   1.3943464e-01  -7.1295598e-01   1.7281567e-01   3.2441269e-02
   4.3000000e+02   1.2436456e-05   4.3740510e-03   2.8794262e-01  -8.0028795e-01   3.1828552e-01   3.6703772e-02
   4.3100000e+02   9.5666081e-06   1.5681423e-03   4.7664396e-01   7.0381507e-01   6.2937726e-01   3.6450635e-02
   4.3200000e+02   1.8891995e-05   9.8955317e-03   1.8283228e-01   8.5619573e-01   2.0912669e-01   3.3245699e-02
   4.3300000e+02   2.6874838e-05   2.3629752e-03   3.0040946e-01   8.3951599e-01   1.1421347e+00   2.9374457e-02
   4.3400000e+02   8.4744410e-06   1.7462731e-03   4.7017074e-01   7.2677579e-01   2.9342505e+00   2.8410736e-02
   4.3500000e+02   9.3591161e-06   7.1243197e-03   1.1261243e-01  -5.3595249e-01   7.7247301e-02   2.9013645e-02
   4.3600000e+02   9.4203368e-06   4.9212171e-03   6.2381913e-02  -7.3661998e-01   2.9106895e-01   3.2250692e-02
   4.3700000e+02   1.7373164e-05   1.5183939e-03   4.9639525e-01  -9.3911242e-02   1.5911680e-01   3.2282391e-02
   4.3800000e+02   8.8913659e-06   1.5981356e-02   2.2826469e-01   8.4061853e-01   9.4866336e-02   3.1641508e-02
   4.3900000e+02   6.6447229e-06   9.5131320e-03   1.6117461e-01   8.1521052e-01   1.9491184e-01   3.0397714e-02
   4.4000000e+02   3.9634027e-06   3.7602887e-03   4.6633326e-01   7.5588592e-01   3.7278851e-01   3.0130929e-02
   4.4100000e+02   4.0418548e-06   6.4829786e-03   1.1239143e-01   8.2485309e-01   3.2898813e-02   2.9723423e-02
   4.4200000e+02   5.4199438e-06   4.4533533e-03   7.8031841e-02   6.6481113e-01   7.1018784e-02   2.9032449e-02
   4.4300000e+02   1.2635337e-05   3.0632344e-03   4.0560786e-01   7.1269123e-01   6.3521448e-02   2.8705688e-02
   4.4400000e+02   1.1289486e-05   9.5642796e-03   2.8616129e-01   8.4703224e-01   2.4376207e-01   2.7239816e-02
   4.4500000e+02   1.2694031e-05   3.6873129e-03   1.1112092e-01   8.1663526e-01   1.0114222e+00   2.1977559e-02
   4.4600000e+02   5.2371091e-06   1.0620859e-03   4.8449640e-01   6.6643169e-01   2.3058964e+00   2.1457973e-02
   4.4700000e+02   6.5972962e-06   4.8172476e-03   1.0155844e-01  -5.9671513e-01   1.0318942e-01   2.2848433e-02
   4.4800000e+02   6.2758236e-06   1.5625428e-03   1.4936090e-01  -4.3551839e-01   5.4638650e-01   2.3198883e-02
   4.4900000e+02   1.1903310e-05   5.5158549e-03   3.5698926e-01   5.0943948e-01   2.0727162e-02   2.3077330e-02
   4.5000000e+02   4.9331811e-06   1.9288674e-02   3.9600631e-01   7.2967954e-01   1.4673448e-01   2.2467071e-02
   4.5100000e+02   6.3042757e-06   6.6347152e-03   1.6365596e-01   7.3524880e-01   1.1857012e-01   2.1982044e-02
   4.5200000e+02   3.9220234e-06   4.4718453e-03   4.0820463e-01   6.7719771e-01   4.0809259e-01   2.1606299e-02
   4.5300000e+02   4.1018469e-06   5.9134614e-03   6.6563370e-02   1.4345171e-01   3.2142996e-02   2.1517653e-02
   4.5400000e+02   5.6786057e-06   3.8716569e-03   1.2033726e-01  -5.6080738e-02   6.2486806e-02   2.1539119e-02
   4.5500000e+02   8.1501915e-06   7.7527045e-03   1.9508713e-01   8.5174698e-01   1.6345053e-01   2.0794572e-02
   4.5600000e+02   1.0712038e-05   4.6595629e-03   4.4377339e-01   7.8595559e-01   1.3330185e+00   1.9462425e-02
   4.5700000e+02   1.4494506e-05   4.1002924e-03   1.5056553e-01   7.5007817e-01   2.9598675e-01   1.8406855e-02
   4.5800000e+02   4.6899017e-06   2.7345514e-03   4.2281499e-01   7.0170991e-01   2.9271215e+00   1.7267090e-02
   4.5900000e+02   4.2724515e-06   3.1320666e-03   4.0469322e-02   7.4677096e-01   2.3585864e-01   1.5804575e-02
   4.6000000e+02   6.9112454e-06   1.2054805e-03   1.3327864e-01   7.2784102e-01   7.1495216e-01   1.5298227e-02
   4.6100000e+02   1.0857933e-05   4.1293928e-03   2.4415385e-01   6.6227372e-01   5.0383262e-01   1.4677910e-02
   4.6200000e+02   3.7467848e-06   3.1587023e-03   4.4061668e-01   5.9490106e-01   4.7543476e+00   1.3494909e-02
   4.6300000e+02   3.4815369e-06   2.1656635e-03   1.6334636e-01   7.2485896e-01   7.2167419e-02   1.2806560e-02
   4.6400000e+02   6.1118276e-06   1.9820561e-03   4.8901521e-01   4.5559340e-01   1.3219419e+00   1.1991332e-02
   4.6500000e+02   4.7635655e-06   1.4902604e-03   3.1883365e-01   3.8172943e-01   1.2689809e+00   1.1817986e-02
   4.6600000e+02   8.1747967e-06   6.4789714e-03   1.3138552e-01  -8.5974369e-02   1.0977520e-01   1.1999338e-02
   4.6700000e+02   6.5102333e-06   3.0013647e-03   2.5519815e-01  -2.0411263e-01   4.2248353e-01   1.2144537e-02
   4.6800000e+02   5.0434665e-06   4.8804537e-03   5.9675838e-01   4.5306637e-01   1.3870773e+00   1.1915279e-02
   4.6900000e+02   3.3620884e-06   6.3530210e-03   5.3240164e-02  -3.2124204e-01   2.1158637e-01   1.2947198e-02
   4.7000000e+02   8.0478940e-06   9.9415100e-04   3.5066587e-01   5.7560042e-01   4.1592915e+00   1.2057336e-02
   4.7100000e+02   3.9730070e-06   1.5518824e-03   2.9436164e-01   5.6953657e-01   2.0741267e+00   1.1629989e-02
   4.7200000e+02   4.4079557e-06   4.1302294e-03   9.1436807e-02   4.1167066e-01   1.9635151e-01   1.0890599e-02
   4.7300000e+02   3.9037711e-06   9.4403396e-04   1.8646150e-01   4.9005683e-01   4.6637553e-01   1.0813701e-02
   4.7400000e+02   6.4486512e-06   1.6467581e-02   5.8583205e-01  -1.3914211e-01   1.4119300e-01   1.0946061e-02
   4.7500000e+02   3.1464601e-06   4.5134065e-03   8.5262146e-02   3.5202928e-01   3.6061154e-01   1.0782261e-02
   4.7600000e+02   8.3461588e-06   4.1064160e-03   2.5353903e-01   4.3164199e-01   7.7409199e-01   1.0059254e-02
   4.7700000e+02   5.3796574e-06   1.3028077e-03   3.1089850e-01   4.3096079e-01   4.8403258e+00   9.7555713e-03
   4.7800000e+02   6.2904522e-06   3.4631149e-03   6.1157401e-02   7.1497130e-01   2.8510312e-01   8.8150664e-03
   4.7900000e+02   4.7583855e-06   2.1545288e-03   1.4414560e-01   4.8816787e-01   1.7761349e+00   8.3809977e-03
   4.8000000e+02   3.4091285e-06   3.0986027e-03   5.7371728e-01   2.0089647e-01   1.1095220e+00   8.3274859e-03
   4.8100000e+02   6.1314435e-06   6.4447489e-03   9.1229765e-02   4.1329217e-01   3.1109608e-01   7.8809068e-03
   4.8200000e+02   7.2901651e-06   2.3895101e-03   2.4104321e-01   7.6368025e-02   1.5845477e+00   8.2521038e-03
   4.8300000e+02   6.3334664e-06   1.3539175e-03   3.2888416e-01  -1.4936900e-01   8.2894332e+00   8.4778843e-03
   4.8400000e+02   8.0497767e-06   4.0945909e-03   5.9567625e-02   1.0547571e-01   4.3568407e-01   8.8832388e-03
   4.8500000e+02   7.0298488e-06   9.1341052e-04   1.5801415e-01   5.7588155e-01   3.7639022e+00   8.3254590e-03
   4.8600000e+02   1.1408358e-05   4.7233151e-03   5.8620841e-01   7.9172028e-01   7.5647782e-01   7.7171743e-03
   4.8700000e+02   8.4510061e-06   5.0680113e-03   1.1413471e-01  -6.0698692e-01   1.3682423e+00   9.5526588e-03
   4.8800000e+02   4.7791924e-06   2.8658462e-03   2.5870153e-01  -8.2591734e-01   3.6790866e-01   1.0290262e-02
   4.8900000e+02   8.3356845e-06   4.6638411e-03   3.4247966e-01   8.5478162e-01   1.7520022e+00   9.3454209e-03
   4.9000000e+02   3.2971743e-06   3.8587160e-03   6.1878260e-02   7.9326702e-01   1.6859119e+00   6.6671212e-03
   4.9100000e+02   4.1403756e-06   6.8103245e-04   1.6526212e-01   6.1575948e-01   2.1349273e+00   6.4028266e-03
   4.9200000e+02   8.3461185e-06   5.3551733e-03   5.7919982e-01   5.1083366e-01   3.0481726e-01   6.2817050e-03
   4.9300000e+02   5.6442515e-06   1.2845586e-02   1.0475500e-01  -3.5853463e-01   3.1705610e-01   7.2386280e-03
   4.9400000e+02   2.9538109e-06   2.6775393e-03   2.2779085e-01  -6.3115863e-01   4.9223377e-01   7.5276693e-03
   4.9500000e+02   4.8626878e-06   6.3676764e-03   2.8380971e-01   5.2563914e-01   1.1446612e+00   7.0215562e-03
   4.9600000e+02   2.4637624e-06   2.6675033e-03   8.9143742e-02   4.7778533e-01   3.0568510e+00   6.2047504e-03
   4.9700000e+02   5.4519941e-06   9.2345289e-04   1.4955543e-01   7.3572946e-01   6.3015700e-01   4.9469000e-03
   4.9800000e+02   3.6730258e-06   1.0358652e-03   6.0771957e-01   4.9099139e-01   5.3796383e-01   4.9066021e-03
   4.9900000e+02   1.6318376e-06   2.6465710e-02   5.3703452e-01  -4.9251508e-01   1.8597820e-01   5.4145905e-03
   5.0000000e+02   3.2171360e-06   9.2362893e-04   7.4585441e-01   6.1176809e-01   8.1040599e-01   5.3729197e-03
   5.0100000e+02   2.2447993e-06   2.1410010e-02   2.8380612e-01   1.3057389e-01   1.4375302e-01   5.3362476e-03
   5.0200000e+02   3.1071660e-06   4.0792288e-03   2.5891513e-01  -8.7480536e-04   5.1144562e-01   5.3474392e-03
   5.0300000e+02   3.2146876e-06   4.7468258e-03   4.0551081e-02   7.4460615e-02   4.0583403e-01   5.6193012e-03
   5.0400000e+02   3.5693735e-06   1.0784652e-03   2.3086748e-01   7.4817330e-01   1.6323785e+00   5.4081820e-03
   5.0500000e+02   1.3667327e-06   5.3635959e-03   4.2526938e-02   7.1788231e-01   3.7427361e-01   4.1986164e-03
   5.0600000e+02   2.5334981e-06   7.2417596e-04   6.9298243e-01   2.6664813e-02   2.1151624e+00   4.1973394e-03
   5.0700000e+02   2.1505072e-06   1.7227498e-02   2.2605396e-01  -2.3363261e-01   2.7231485e-01   4.3663638e-03
   5.0800000e+02   1.9666174e-06   2.6887640e-03   2.6411009e-01  -3.6425534e-01   1.0711066e+00   4.4811128e-03
   5.0900000e+02   2.1285118e-06   3.3642938e-03   8.3863171e-02  -1.2091847e-01   4.8584562e-01   4.5789139e-03
   5.1000000e+02   2.4804002e-06   2.5876743e-03   2.1583880e-01   6.3178829e-01   3.7256574e-01   4.4472621e-03
   5.1100000e+02   1.0973535e-06   3.7647328e-03   4.7798470e-02   5.9967079e-01   2.9560775e-01   4.0870766e-03
   5.1200000e+02   1.7844955e-06   1.8308602e-03   6.6061198e-01  -2.8583951e-01   8.6456588e-01   4.1031994e-03
   5.1300000e+02   1.0701374e-06   1.1101371e-02   2.2157069e-01  -3.7782961e-01   2.7922367e-01   4.2197618e-03
   5.1400000e+02   1.7223461e-06   2.6933397e-03   2.2369867e-01  -4.6630241e-01   3.7549786e-01   4.3156777e-03
   5.1500000e+02   8.6198450e-07   3.0721147e-03   1.2166444e-01   3.9601334e-01   1.4236684e-01   4.2858436e-03
   5.1600000e+02   1.8571379e-06   1.1939927e-02   1.9444954e-01   6.6883117e-01   1.1264914e-01   4.1282914e-03
   5.1700000e+02   2.1831226e-06   3.0359015e-03   5.9595001e-02   7.5553897e-01   3.6123851e-01   3.5982353e-03
   5.1800000e+02   6.8290584e-06   1.8781986e-03   6.4582082e-01  -1.1490847e-01   3.4458681e-01   3.6193209e-03
   5.1900000e+02   1.9721158e-06   1.4505223e-02   2.5895296e-01  -2.3135699e-01   6.2591522e-01   3.7906068e-03
   5.2000000e+02   2.3376610e-06   4.7071625e-03   1.6334334e-01  -4.5070541e-01   2.6695955e-01   3.9111536e-03
   5.2100000e+02   1.2346575e-06   5.1106413e-03   1.7094361e-01   7.6937857e-01   4.3411283e-01   3.7503157e-03
   5.2200000e+02   2.0728242e-06   5.1088613e-03   1.6080169e-01   6.3037911e-01   2.1603609e-01   3.3000697e-03
   5.2300000e+02   3.6201223e-06   8.7564178e-04   1.9533376e-01   6.1086744e-01   3.0875185e+00   3.1157802e-03
   5.2400000e+02   6.6529682e-06   6.7032973e-03   5.8666754e-01   8.8438901e-01   7.0101379e-01   2.9957274e-03
   5.2500000e+02   3.5152774e-06   1.5584292e-02   2.6465856e-01   8.6877377e-01   3.6939614e-01   2.7587828e-03
   5.2600000e+02   1.6912576e-06   8.9155678e-03   1.4726974e-01   8.0530761e-01   5.9684797e-01   2.4395208e-03
   5.2700000e+02   3.7576161e-06   4.0091015e-03   1.6428364e-01   5.2475064e-01   1.0037008e+00   2.1814516e-03
   5.2800000e+02   2.7321146e-06   2.8811135e-03   6.6909455e-02   3.1674294e-01   1.0438393e+00   2.0727070e-03
   5.2900000e+02   2.7803490e-06   2.5363180e-03   1.0966499e-01   4.5264442e-01   2.3796807e+00   1.8759947e-03
   5.3000000e+02   3.3477849e-06   2.6714315e-03   6.3010982e-01   3.0622311e-01   2.4053839e+00   1.8377221e-03
   5.3100000e+02   1.7741455e-06   1.0930552e-02   2.9040844e-01   8.0482177e-01   2.5264954e-01   1.7456624e-03
   5.3200000e+02   2.1818928e-06   1.0582467e-02   1.9320333e-01   7.7674672e-02   6.9395969e-01   1.8027647e-03
   5.3300000e+02   1.9632958e-06   2.3026631e-03   1.9993385e-01  -4.2508792e-01   1.8939642e+00   1.9033045e-03
   5.3400000e+02   2.8063518e-06   4.8047330e-03   1.0708933e-01   4.6068729e-01   3.6264131e-01   1.7710071e-03
   5.3500000e+02   5.4551035e-06   2.4369957e-03   1.1432550e-01   8.3318174e-01   1.7196823e+00   1.2121088e-03
   5.3600000e+02   4.7454580e-06   3.0301881e-03   5.6318470e-01   6.2256917e-01   7.5038805e+00   1.0587812e-03
   5.3700000e+02   3.0463989e-06   1.0909168e-02   3.3513220e-01   3.7239942e-01   4.5982021e-01   9.9413964e-04
   5.3800000e+02   8.5755553e-07   1.0483044e-02   1.3463437e-01  -2.6535121e-01   1.1270150e+00   1.1020667e-03
   5.3900000e+02   1.1638030e-06   4.3423311e-03   2.6452185e-01   2.9505942e-01   2.8996507e-01   1.0909484e-03
   5.4000000e+02   8.4215858e-07   1.3806467e-02   1.4829884e-01   3.8170608e-01   2.6736006e-01   1.0440196e-03
   5.4100000e+02   7.0453904e-07   4.1046443e-03   2.7809169e-01   3.0003751e-01   4.5038603e-01   1.0149630e-03
   5.4200000e+02   5.0951044e-07   3.6192110e-03   5.6695343e-01   8.8263001e-02   8.3237313e-01   1.0129742e-03
   5.4300000e+02   3.2339784e-07   1.4383717e-02   3.6532878e-01  -1.2063519e-01   9.8586880e-02   1.0298044e-03
   5.4400000e+02   1.6766789e-07   3.1232490e-03   2.8416415e-01  -1.8514684e-01   1.0226445e+00   1.0364024e-03
   5.4500000e+02   1.6969231e-07   4.8540930e-03   2.2375658e-01   7.8692253e-02   1.9853942e-02   1.0349864e-03
   5.4600000e+02   4.0311395e-07   4.2008524e-03   3.1644066e-01  -1.9196727e-02   1.2858179e-01   1.0354394e-03
   5.4700000e+02   2.3706854e-07   1.1852572e-02   1.3436077e-01   1.5128136e-01   4.5279420e-02   1.0321532e-03
   5.4800000e+02   4.4482466e-07   7.6511109e-03   5.3133404e-01   6.2234432e-01   2.9637344e-02   1.0274112e-03
   5.4900000e+02   2.6599459e-07   3.0723228e-02   2.8764222e-01  -1.2121099e-01   7.2069830e-02   1.0325529e-03
   5.5000000e+02   3.2224841e-07   5.3719516e-03   2.6205239e-01  -1.4234428e-01   1.5789859e-01   1.0356503e-03
   5.5100000e+02   3.8444848e-07   7.5189786e-03   7.2393167e-02   5.0430827e-01   9.7598678e-02   9.8853673e-04
   5.5200000e+02   6.4048986e-07   1.8176635e-03   2.3370628e-01   5.3249616e-01   5.1190244e-01   9.7206408e-04
   5.5300000e+02   4.3774690e-07   1.0476624e-02   1.4824643e-01   6.6569476e-01   5.9522562e-02   9.5305015e-04
   5.5400000e+02   5.9855891e-07   1.1773169e-02   4.6346997e-01   4.7777786e-01   4.9837472e-02   9.4743425e-04
   5.5500000e+02   3.1826343e-07   2.9569909e-02   3.0255854e-01  -3.8651452e-01   7.5151113e-02   9.6175494e-04
   5.5600000e+02   4.3380656e-07   7.0514848e-03   2.8391583e-01  -4.5715395e-01   5.0315711e-02   9.6453523e-04
   5.5700000e+02   1.6932703e-07   3.6375647e-02   2.9066487e-01   2.7198362e-01   2.7064414e-02   9.5776470e-04
   5.5800000e+02   3.2424900e-07   4.8315555e-03   2.3480579e-01   6.8397734e-01   3.4458775e-02   9.5214033e-04
   5.5900000e+02   7.3290356e-07   2.0042207e-02   2.5872977e-01   4.7790554e-01   8.7623591e-02   9.1520761e-04
   5.6000000e+02   4.0654411e-07   4.4259760e-03   2.7837559e-01   2.2416441e-01   2.8644671e-01   9.1167455e-04
   5.6100000e+02   6.2726125e-07   1.3059153e-02   2.6256050e-01  -3.8159587e-01   6.6588234e-02   9.1757316e-04
   5.6200000e+02   1.4499042e-07   1.1613265e-02   1.9368493e-01  -6.9362831e-02   1.2559535e-01   9.2002060e-04
   5.6300000e+02   3.3200219e-07   9.2786566e-03   2.1395186e-01   2.7790082e-02   6.4924791e-02   9.2029965e-04
   5.6400000e+02   6.3195386e-07   1.6501701e-03   2.9793181e-01   4.4283255e-02   1.1073626e+00   9.1968300e-04
   5.6500000e+02   1.2197232e-06   5.3162250e-03   3.4120079e-01   2.0222570e-01   2.8875491e-01   9.1354867e-04
   5.6600000e+02   7.0800177e-07   1.4840708e-02   2.8217675e-01  -8.1613860e-02   3.4267801e-02   9.1422068e-04
   5.6700000e+02   5.6292909e-07   3.5439063e-02   3.2628189e-01  -4.1672539e-01   2.9488660e-02   9.1991957e-04
   5.6800000e+02   2.2547834e-07   1.0624518e-02   3.2024704e-01   3.7988981e-01   8.3749719e-02   9.1630439e-04
   5.6900000e+02   1.3084674e-07   2.9566050e-02   2.6966398e-01   2.8185434e-01   1.2650550e-02   9.1310494e-04
   5.7000000e+02   4.7430064e-07   7.5971153e-03   2.4767074e-01   6.6280013e-01   1.9237439e-02   9.0155828e-04
   5.7100000e+02   3.1311200e-07   8.8741849e-03   2.2157964e-01   7.5956508e-01   1.2720865e-01   8.7997804e-04
   5.7200000e+02   7.5374290e-07   7.9278706e-03   4.8758355e-01   7.0587623e-01   1.8524634e-01   8.7281620e-04
   5.7300000e+02   5.4092644e-07   2.0928661e-02   4.6266869e-01   6.6306962e-01   4.0588180e-02   8.4974017e-04
   5.7400000e+02   5.1213065e-07   2.9358700e-03   2.7409739e-01   6.4804942e-01   3.5391023e-01   8.2587543e-04
   5.7500000e+02   4.3584374e-07   5.7488784e-03   2.5057760e-01   7.0136582e-01   2.1229184e-01   8.1065495e-04
   5.7600000e+02   5.7231460e-07   8.4329429e-03   1.1569895e-01   6.6965529e-01   3.8357305e-01   7.1591450e-04
   5.7700000e+02   4.8473675e-07   2.2698130e-03   2.1398157e-01   5.6814649e-01   5.8646394e-01   6.8745491e-04
   5.7800000e+02   7.5893719e-07   5.9523228e-03   6.2956051e-01   4.1396954e-01   1.7022235e-01   6.8152964e-04
   5.7900000e+02   5.6138281e-07   2.2313715e-02   2.2497574e-01  -4.9419223e-01   2.2119440e-01   7.2176026e-04
   5.8000000e+02   9.4774342e-08   6.4176528e-03   1.1827896e-01  -2.4234525e-01   3.9436944e-02   7.2918149e-04
   5.8100000e+02   2.8856661e-07   8.5056685e-03   2.5774313e-01   5.8986370e-01   2.1264267e-01   7.0700941e-04
   5.8200000e+02   2.7175572e-07   2.9768998e-03   2.0667693e-01   5.7240106e-01   7.2143863e-01   6.7254931e-04
   5.8300000e+02   1.8823579e-07   2.3661468e-03   2.9720691e-01   5.1044085e-01   1.2756883e+00   6.5926696e-04
   5.8400000e+02   3.7650308e-07   5.6502854e-03   5.4815255e-01   3.8685885e-01   9.2081245e-02   6.5780847e-04
   5.8500000e+02   1.0176067e-07   2.5990018e-02   2.1727234e-01  -1.5371341e-02   4.6524749e-02   6.5822154e-04
   5.8600000e+02   5.7859836e-08   1.1369426e-02   1.0861820e-01  -2.4973572e-02   4.4575218e-03   6.5830135e-04
   5.8700000e+02   1.1626821e-07   1.1592857e-02   2.1726717e-01   4.3370317e-03   1.0497482e-02   6.5830765e-04
   5.8800000e+02   1.5306736e-07   6.9584947e-03   2.3423430e-01   5.6690479e-01   1.6842416e-01   6.5055090e-04
   5.8900000e+02   1.9253039e-07   5.9033670e-03   3.2952642e-01   6.2444596e-01   1.0386572e-01   6.3000691e-04
   5.9000000e+02   4.5049509e-07   3.4562245e-03   6.7393638e-01   5.6842965e-01   2.0575362e-01   6.2543721e-04
   5.9100000e+02   4.3697031e-07   1.8307026e-02   3.7369445e-01   2.8422015e-02   8.8165224e-02   6.2526127e-04
   5.9200000e+02   1.7604635e-07   9.4830938e-03   1.8761238e-01   2.0382432e-01   8.9057321e-02   6.2257302e-04
   5.9300000e+02   1.8647192e-07   1.4280620e-02   1.2533663e-01   3.3649572e-01   5.3373067e-02   6.1219193e-04
   5.9400000e+02   2.5861056e-07   2.7864599e-03   2.3924257e-01  -4.8858174e-01   2.9181316e-01   6.2340686e-04
   5.9500000e+02   1.5820576e-07   6.1739213e-03   1.4815362e-01  -5.0361098e-01   5.2267919e-02   6.2754876e-04
   5.9600000e+02   1.0041865e-07   1.1643788e-02   5.4799672e-01   6.0452501e-01   2.7440644e-02   6.1729106e-04
   5.9700000e+02   2.7376049e-07   3.2491394e-03   7.3975109e-01  -3.0183162e-01   2.9339391e-01   6.1902285e-04
   5.9800000e+02   1.3983869e-07   2.4066760e-02   3.1171368e-01   6.0285177e-01   1.0106239e-02   6.1527166e-04
   5.9900000e+02   2.5180729e-07   1.3783258e-02   3.8488488e-01   6.5398916e-01   8.2877024e-02   6.0701124e-04
   6.0000000e+02   5.5723676e-07   1.1490366e-02   4.1186320e-01  -5.5038806e-02   6.0659106e-02   6.0830234e-04
   6.0100000e+02   5.3834087e-07   7.8580928e-03   4.5664074e-01   6.4474153e-01   1.0054077e-01   5.9855849e-04
   6.0200000e+02   4.3919766e-07   6.3418589e-03   3.0020661e-01   6.5044426e-01   8.8805712e-02   5.6542717e-04
   6.0300000e+02   2.6281172e-07   3.5156335e-03   1.1356155e-01   4.5688899e-01   5.3337459e-02   5.5869867e-04
   6.0400000e+02   4.2873647e-07   1.2458625e-02   3.7423529e-01   2.7166797e-01   3.1668930e-02   5.5751324e-04
   6.0500000e+02   2.9404290e-07   2.9007742e-02   4.5106744e-01   4.0192441e-01   3.3572383e-02   5.5381813e-04
   6.0600000e+02   2.7192542e-07   2.4513875e-02   2.5388732e-01  -5.4856630e-01   4.1919085e-02   5.6688581e-04
   6.0700000e+02   1.1995310e-07   7.2513531e-03   2.3081055e-01   6.2897433e-01   7.3994831e-02   5.4148532e-04
   6.0800000e+02   1.2503532e-07   2.4524720e-03   3.0559733e-01   5.8946444e-01   3.6894624e-01   5.3422038e-04
   6.0900000e+02   1.9805339e-07   5.4694010e-03   2.0501751e-01   1.7191790e-01   2.1007097e-01   5.3198823e-04
   6.1000000e+02   1.5343532e-07   7.9009368e-03   2.7375521e-01   5.9436038e-01   3.3410687e-02   5.2161990e-04
   6.1100000e+02   9.4337875e-08   7.2372522e-03   4.4325261e-01   5.5881817e-01   1.8527489e-01   5.0851331e-04
   6.1200000e+02   1.5393125e-07   2.4256521e-03   4.4503281e-01   5.5894330e-01   1.2905857e-01   5.0736984e-04
   6.1300000e+02   6.1954610e-08   3.7862703e-02   3.0049393e-01  -2.8503090e-01   1.4363841e-02   5.0949497e-04
   6.1400000e+02   1.6494009e-07   6.8272435e-03   3.7023601e-01   6.3518654e-01   1.1726405e-02   5.0760274e-04
   6.1500000e+02   1.6152294e-07   2.7194631e-02   3.4555593e-01   4.0762006e-02   1.1135503e-02   5.0740376e-04
   6.1600000e+02   1.9096814e-07   1.1146638e-02   3.5827571e-01   6.7198715e-01   3.2089201e-02   5.0467741e-04
   6.1700000e+02   2.9087559e-07   1.5996253e-02   2.0285434e-01   5.7945817e-01   6.8004995e-02   4.8559634e-04
   6.1800000e+02   1.7410152e-07   3.4233605e-03   2.5707864e-01   4.3218361e-01   3.6491016e-01   4.8091365e-04
   6.1900000e+02   8.9611059e-08   1.4577605e-02   1.7274097e-01  -4.5299061e-01   2.0783566e-02   4.8552311e-04
   6.2000000e+02   6.3219011e-08   4.3660958e-03   4.8674282e-01   3.1937916e-01   1.1565077e-01   4.8496554e-04
   6.2100000e+02   6.5660769e-08   2.3133566e-02   2.7329665e-01  -8.0800117e-02   5.5342452e-03   4.8507582e-04
   6.2200000e+02   2.8350068e-08   3.3777618e-02   3.7948458e-01   2.8263238e-01   1.1941766e-03   4.8491242e-04
   6.2300000e+02   8.0443808e-08   3.1046356e-02   4.0278099e-01  -1.3031346e-01   3.8584627e-03   4.8515978e-04
   6.2400000e+02   9.2286893e-08   1.8679329e-02   3.9581925e-01   1.1001456e-01   3.0395124e-02   4.8476805e-04
   6.2500000e+02   9.8689601e-08   1.0963299e-02   2.4860547e-01  -1.6923730e-01   1.3406282e-02   4.8532855e-04
   6.2600000e+02   1.3826149e-07   1.2321172e-02   4.6528632e-01  -1.2579272e-01   1.6340013e-02   4.8638975e-04
   6.2700000e+02   1.4528716e-07   8.8595057e-03   3.4258082e-01   5.2241211e-02   1.3573885e-01   4.8602849e-04
   6.2800000e+02   3.4099855e-08   1.1052600e-02   1.2069966e-01   3.8327832e-01   4.2095279e-03   4.8524800e-04
   6.2900000e+02   9.0460655e-08   2.2622061e-02   2.4007424e-01   4.3175300e-01   7.9263685e-03   4.8359982e-04
   6.3000000e+02   3.0790368e-07   9.9927192e-03   2.4771776e-01   2.9563077e-01   2.3964316e-02   4.8030132e-04
   6.3100000e+02   1.5570824e-07   1.1494194e-02   3.9643515e-01  -1.6815435e-01   9.6169786e-03   4.8109958e-04
   6.3200000e+02   5.5307142e-08   2.5893747e-02   3.7682583e-01  -7.9805350e-03   1.9734995e-02   4.8112438e-04
   6.3300000e+02   9.7555031e-08   2.9228654e-02   3.1282134e-01   3.3015576e-01   2.4866375e-02   4.7918269e-04
   6.3400000e+02   6.1846382e-08   9.4951249e-03   1.4999280e-01   3.2437901e-01   2.3519259e-02   4.7564641e-04
   6.3500000e+02   1.0716465e-07   3.2804654e-03   3.7759599e-01   6.5268139e-01   4.2110315e-02   4.7239341e-04
   6.3600000e+02   1.0195922e-07   1.2319963e-02   2.1849485e-01   1.2043960e-01   5.6736313e-03   4.7207810e-04
   6.3700000e+02   9.3368144e-08   9.7206488e-03   6.2992944e-01   1.9119158e-01   7.0392265e-02   4.7168542e-04
   6.3800000e+02   6.1189839e-08   3.5776146e-02   4.1156112e-01   7.2476703e-01   9.4900245e-03   4.6845129e-04
   6.3900000e+02   1.6595771e-07   7.0250205e-03   3.2019200e-01   7.2812779e-01   1.5520718e-01   4.6187581e-04
   6.4000000e+02   2.8609652e-07   8.1126341e-03   2.2607721e-01   7.1417724e-01   4.2681470e-02   4.5488865e-04
   6.4100000e+02   3.0103166e-07   1.0947370e-02   2.3217738e-01   7.4078871e-01   6.4907999e-02   4.3347018e-04
   6.4200000e+02   3.7605486e-07   4.6618388e-03   2.0356126e-01   7.1085055e-01   1.0843680e-01   4.0142096e-04
   6.4300000e+02   2.0750024e-07   1.7427497e-03   6.0048695e-01   6.4553798e-01   4.7820594e+00   3.8274478e-04
   6.4400000e+02   2.6661853e-07   6.4640910e-03   1.4114643e-01   2.3153912e-01   5.2573002e-02   3.8054115e-04
   6.4500000e+02   2.0170245e-07   5.4884183e-03   2.0912465e-01   6.0620666e-01   3.5310297e-01   3.6116662e-04
   6.4600000e+02   1.0558092e-07   2.8642246e-03   4.2660762e-01   5.4322800e-01   9.6158105e-01   3.5538788e-04
   6.4700000e+02   1.1944110e-07   6.8014120e-03   2.5736126e-01  -4.9385075e-01   6.9540977e-02   3.6822055e-04
   6.4800000e+02   1.7242323e-07   1.3230376e-03   3.3165247e-01   2.6835375e-01   1.9653582e-01   3.6762012e-04
   6.4900000e+02   2.1612174e-07   4.8359892e-02   5.8720813e-01   5.8342937e-01   3.8544939e-02   3.5953722e-04
   6.5000000e+02   1.7898151e-07   7.9556949e-03   3.6344674e-01   5.5648016e-01   8.0284600e-02   3.5557203e-04
   6.5100000e+02   2.5589335e-08   1.7495890e-02   1.4339473e-01   5.1983344e-01   9.3083133e-03   3.5386279e-04
   6.5200000e+02   4.7083275e-08   1.9849766e-02   3.9095606e-01   5.8021339e-01   1.7878055e-02   3.5023005e-04
   6.5300000e+02   1.0102906e-07   3.4368189e-03   2.6663213e-01   6.0478973e-01   2.8865909e-01   3.4644519e-04
   6.5400000e+02   5.3108736e-08   7.5348457e-03   2.0514743e-01   6.3640964e-01   1.1761121e-02   3.4386645e-04
   6.5500000e+02   7.5908931e-08   6.8924900e-03   5.2331095e-01   6.6877078e-01   2.3754520e-02   3.3845816e-04
   6.5600000e+02   7.2279223e-08   4.2178236e-03   5.3884783e-01   6.7304198e-01   4.3447888e-02   3.3599484e-04
   6.5700000e+02   8.3720539e-08   1.2127118e-02   3.1372910e-01   3.6225782e-01   5.2883785e-02   3.3519663e-04
   6.5800000e+02   5.5375759e-08   1.7742471e-02   4.1162914e-01  -3.2685336e-01   2.1984694e-02   3.3767710e-04
   6.5900000e+02   5.5925021e-08   2.7182961e-03   3.6145487e-01   4.8272183e-01   9.7575588e-02   3.3718127e-04
   6.6000000e+02   3.3454270e-08   1.9457695e-02   2.6772303e-01   6.5898598e-01   1.8197029e-02   3.3516755e-04
   6.6100000e+02   4.3141938e-08   9.5378902e-03   1.0931933e-01   7.0004566e-01   4.0088369e-02   3.2590278e-04
   6.6200000e+02   7.7397273e-08   1.4780846e-03   2.6641433e-01   4.9351466e-01   2.3381761e-01   3.2357887e-04
   6.6300000e+02   6.3604218e-08   7.1146129e-03   3.4916014e-01   2.0484392e-01   6.0093775e-02   3.2308973e-04
   6.6400000e+02   3.6864908e-08   1.6975580e-02   1.3048407e-01   5.9915251e-01   1.6311395e-02   3.1995999e-04
   6.6500000e+02   9.7754743e-08   4.0476503e-03   3.1811182e-01  -2.4659786e-01   4.2833550e-02   3.2038675e-04
   6.6600000e+02   5.2893175e-08   2.5874263e-02   3.8205569e-01   6.9057310e-01   4.4228738e-02   3.1077016e-04
   6.6700000e+02   1.4927767e-07   1.8049560e-03   3.9129271e-01  -3.7794320e-01   1.9060309e-01   3.1364346e-04
   6.6800000e+02   1.3245007e-07   7.9168931e-03   3.4546235e-01   2.5407669e-01   1.0780377e-01   3.1160302e-04
   6.6900000e+02   1.8906110e-07   1.1548739e-02   4.0526888e-01   6.7878402e-01   1.2529934e-01   2.9869613e-04
   6.7000000e+02   1.5320417e-07   5.3300058e-03   1.5375369e-01   6.2670506e-01   1.4045797e+00   2.6895283e-04
   6.7100000e+02   1.0546865e-07   8.3829432e-04   2.7303877e-01   5.4406589e-01   3.6193023e+00   2.6098994e-04
   6.7200000e+02   9.8804771e-08   4.1562169e-03   1.3349955e-01  -3.7837653e-01   1.6832972e-01   2.6311691e-04
   6.7300000e+02   1.4595719e-07   5.1053692e-03   2.7501081e-01   2.9274773e-01   1.3174931e-01   2.6188116e-04
   6.7400000e+02   4.4920644e-08   9.6385101e-03   2.8416694e-01   5.6217496e-01   3.0326435e-01   2.5643169e-04
   6.7500000e+02   3.4666744e-08   4.6123595e-03   4.3366971e-01  -4.5656633e-01   3.7632730e-01   2.5924096e-04
   6.7600000e+02   3.0750101e-08   4.2658798e-03   5.3664177e-02  -3.7677942e-01   2.4563755e-01   2.6564885e-04
   6.7700000e+02   1.2506353e-07   1.1442706e-03   2.5405905e-01   4.5383427e-01   5.1882690e-02   2.6259315e-04
   6.7800000e+02   1.4871761e-07   7.1838855e-03   2.0089670e-01   5.5283003e-01   3.3811626e-01   2.5100455e-04
   6.7900000e+02   6.4236015e-08   4.1919856e-03   2.1066738e-01   3.1482267e-01   8.5354532e-01   2.4711604e-04
   6.8000000e+02   8.6908710e-08   3.7406015e-03   3.3999282e-01   5.2850247e-01   3.7761561e-01   2.4408394e-04
   6.8100000e+02   4.4794929e-08   6.4514652e-03   4.4831203e-01   4.6723267e-01   1.5671445e-01   2.4188684e-04
   6.8200000e+02   4.6539871e-08   9.1078845e-03   1.0195648e-01  -3.1888250e-01   7.2040378e-02   2.4480452e-04
   6.8300000e+02   4.6276702e-08   3.7135488e-03   1.3532630e-01  -5.2053829e-01   1.1800149e-01   2.5262420e-04
   6.8400000e+02   2.6464277e-08   1.1804094e-03   3.2152957e-01  -5.3384946e-01   7.7017274e-01   2.5426013e-04
   6.8500000e+02   1.9601023e-08   6.2665018e-03   2.3405959e-01  -2.1138117e-01   7.2500242e-02   2.5475716e-04
   6.8600000e+02   3.2747453e-08   6.0643916e-03   3.1533615e-01   5.7453171e-01   1.6946699e-02   2.5413859e-04
   6.8700000e+02   5.7530357e-08   1.5175936e-02   4.1936467e-01   4.2779666e-01   7.5870626e-02   2.5211409e-04
   6.8800000e+02   2.7650733e-08   6.1158056e-03   1.2250741e-01   5.4505884e-01   1.5607086e-01   2.4689017e-04
   6.8900000e+02   2.9156565e-08   2.5442896e-03   5.0989114e-02   5.5486677e-01   5.1063146e-02   2.4344906e-04
   6.9000000e+02   1.2213652e-07   2.7976203e-03   3.0486737e-01  -5.8729359e-02   2.1513267e-02   2.4381272e-04
   6.9100000e+02   1.3070715e-07   1.0181674e-02   3.0141241e-01  -3.5659727e-01   1.5330626e-01   2.4729909e-04
   6.9200000e+02   6.0907393e-08   7.9921854e-03   3.7533687e-01  -3.3602692e-01   1.7040817e-01   2.4911859e-04
   6.9300000e+02   1.0427773e-07   8.6502921e-03   3.4548325e-01   6.5997840e-01   6.9574754e-02   2.3803604e-04
   6.9400000e+02   1.0677644e-07   2.7118685e-03   3.8122416e-01   5.4969074e-01   8.6055363e-01   2.3457824e-04
   6.9500000e+02   3.7203910e-08   1.2366191e-02   1.1563859e-01   6.6274552e-01   4.5569876e-02   2.2763448e-04
   6.9600000e+02   1.5364937e-07   4.5236907e-03   2.5626699e-01   3.0055934e-01   1.3053166e-01   2.2551314e-04
   6.9700000e+02   8.0220372e-08   6.4838558e-03   2.1245928e-01   5.7162112e-01   5.1805520e-01   2.1749577e-04
   6.9800000e+02   1.3298865e-07   5.0499276e-03   4.9291557e-01   1.8715836e-01   1.5237101e-01   2.1711765e-04
   6.9900000e+02   8.7389309e-08   1.7405863e-02   1.9935601e-01  -4.1991421e-01   4.5790363e-02   2.2147627e-04
   7.0000000e+02   9.5354980e-08   7.7005476e-03   1.2973558e-01   6.1833153e-01   2.0208411e-01   2.0838252e-04
   7.0100000e+02   4.8206174e-08   1.0437568e-03   4.0943979e-01   4.5923396e-01   1.2079763e+00   2.0660583e-04
   7.0200000e+02   6.5499411e-08   8.5272251e-03   2.3683661e-01  -2.8447154e-01   8.7072996e-02   2.0934230e-04
   7.0300000e+02   6.7079743e-08   3.0728362e-03   2.9895166e-01  -5.0019988e-01   3.9237856e-01   2.1195687e-04
   7.0400000e+02   1.9700828e-08   9.2226416e-03   4.6976963e-01   5.4073962e-01   3.5161141e-02   2.0802141e-04
   7.0500000e+02   8.8974175e-08   3.0015601e-03   6.0494702e-01   5.2344208e-01   2.3570180e-01   2.0643387e-04
   7.0600000e+02   9.7306713e-08   1.1890366e-02   1.7397724e-01   5.6601136e-01   8.6329383e-02   1.9689571e-04
   7.0700000e+02   1.0555706e-07   2.7727422e-03   3.6584080e-01   4.8812509e-01   1.4562137e-01   1.9030965e-04
   7.0800000e+02   9.7935376e-08   1.7575409e-03   4.1214977e-01   4.4011761e-01   1.3653723e+00   1.8687815e-04
   7.0900000e+02   8.3374920e-08   6.2319271e-03   1.8338387e-01   4.0714089e-01   5.6679239e-02   1.8478523e-04
   7.1000000e+02   2.6577505e-08   8.5347061e-03   2.2121489e-01   2.9896774e-01   4.9836580e-02   1.8224402e-04
   7.1100000e+02   2.0450408e-08   4.3527311e-03   6.4563647e-01  -3.4588787e-01   1.2079901e-01   1.8272450e-04
   7.1200000e+02   1.8361772e-08   9.2256461e-03   1.4382032e-01  -3.3323773e-01   5.1521878e-02   1.8434653e-04
   7.1300000e+02   3.1790804e-08   2.2483984e-03   1.9684201e-01   3.9731848e-01   6.7695558e-02   1.8373232e-04
   7.1400000e+02   2.2702482e-08   6.2055673e-03   3.0124832e-01   3.1459468e-01   1.5945390e-01   1.8316452e-04
   7.1500000e+02   2.6138455e-08   6.1655285e-03   1.8572997e-01   3.4800415e-01   5.2757342e-02   1.8233788e-04
   7.1600000e+02   2.9119346e-08   6.8748693e-03   1.4724393e-01   3.2123548e-01   4.5836753e-02   1.8103873e-04
   7.1700000e+02   2.7036912e-08   3.8195615e-03   5.7203179e-01  -2.8053498e-01   9.8631600e-02   1.8135497e-04
   7.1800000e+02   1.4525369e-08   1.4720063e-02   1.3716348e-01  -3.0111923e-01   3.8193813e-02   1.8242774e-04
   7.1900000e+02   1.1355486e-08   2.9798323e-03   1.4691536e-01  -2.3493252e-01   6.2585656e-02   1.8385265e-04
   7.2000000e+02   3.4502330e-08   1.4271409e-03   3.4742459e-01   3.3473503e-01   3.8310355e-02   1.8355981e-04
   7.2100000e+02   3.6731216e-08   1.3295872e-02   3.0944665e-01   3.9194249e-01   2.8584893e-02   1.8254750e-04
   7.2200000e+02   4.9185237e-08   9.2688657e-03   3.8210979e-01  -1.6902488e-01   8.5150547e-02   1.8288594e-04
   7.2300000e+02   2.0848629e-08   1.0416485e-02   5.1066257e-01  -2.2445484e-01   1.5452594e-01   1.8329048e-04
   7.2400000e+02   1.8927264e-08   1.0774537e-02   1.4336946e-01  -8.6599984e-02   6.9385275e-03   1.8334664e-04
   7.2500000e+02   6.3534537e-09   1.8252136e-02   1.4380406e-01   2.9990533e-01   5.0215098e-03   1.8307263e-04
   7.2600000e+02   8.4440387e-09   7.9248575e-03   1.1956546e-01   5.5716739e-01   3.4279363e-03   1.8272372e-04
   7.2700000e+02   2.5070643e-08   3.8767598e-03   3.3475922e-01   5.0986930e-01   5.4094768e-02   1.8240951e-04
   7.2800000e+02   1.8930868e-08   1.8090770e-02   3.6610844e-01   4.2221613e-01   1.3964084e-02   1.8134874e-04
   7.2900000e+02   3.6505415e-08   4.4081472e-03   7.5213974e-01   3.5925997e-01   9.5788688e-02   1.8115443e-04
   7.3000000e+02   1.3663593e-08   2.9226135e-02   2.3707052e-01   5.2817069e-01   9.4432143e-03   1.8025675e-04
   7.3100000e+02   2.4724079e-08   9.4314151e-03   1.2088703e-01   4.4788451e-01   8.4847046e-03   1.7957695e-04
   7.3200000e+02   5.4024340e-08   6.0882804e-03   1.4275743e-01   4.9836291e-01   2.6656707e-02   1.7723992e-04
   7.3300000e+02   4.9668979e-08   2.9402041e-03   3.1238342e-01   3.8031010e-01   1.6028530e-01   1.7466242e-04
   7.3400000e+02   3.7823067e-08   2.7686471e-03   3.0592000e-01   4.9395883e-02   3.4704912e-02   1.7459413e-04
   7.3500000e+02   2.8019653e-08   9.2045564e-03   6.2354562e-01   4.8276699e-01   1.6643713e-01   1.7372461e-04
   7.3600000e+02   5.2820178e-08   1.1220532e-02   3.1522819e-01   4.9414543e-01   9.6548004e-02   1.7169127e-04
   7.3700000e+02   2.4726567e-08   6.7678657e-03   2.2905362e-01  -2.0039531e-01   1.8257966e-02   1.7185004e-04
   7.3800000e+02   1.3068434e-08   2.6097064e-02   2.6213037e-01  -4.1060041e-01   9.1031359e-03   1.7249827e-04
   7.3900000e+02   7.4050770e-09   8.0425004e-03   2.5774188e-01  -4.0122005e-01   3.4910564e-02   1.7280166e-04
   7.4000000e+02   1.0184430e-08   8.1560763e-03   1.4272512e-01   1.3988090e-01   3.2041514e-03   1.7276315e-04
   7.4100000e+02   7.1575054e-09   2.0107412e-02   5.5001903e-01   6.1230584e-01   4.6873611e-03   1.7226850e-04
   7.4200000e+02   8.3839877e-08   2.2912979e-03   8.2968107e-01   4.7233402e-01   2.0616569e-02   1.7143687e-04
   7.4300000e+02   2.8230804e-08   1.8760107e-02   2.7237294e-01   6.7756745e-01   8.6262475e-02   1.6895369e-04
   7.4400000e+02   3.0741321e-08   7.9286703e-03   1.3144380e-01   6.3167971e-01   4.6640330e-02   1.6408977e-04
   7.4500000e+02   5.3646287e-08   1.9300072e-03   3.2206382e-01   6.2828352e-01   2.9623554e-01   1.6313967e-04
   7.4600000e+02   2.5950164e-08   1.4910892e-02   1.4877446e-01   6.5972684e-01   2.3433806e-02   1.6188498e-04
   7.4700000e+02   1.8939984e-08   8.9363184e-03   1.0776020e-01   1.8811829e-01   3.1200348e-02   1.6101125e-04
   7.4800000e+02   5.1019617e-08   3.0800862e-03   5.8881762e-01   6.5429828e-01   2.1684633e-01   1.5959200e-04
   7.4900000e+02   1.8654073e-08   7.6078328e-03   3.1268485e-01   6.4781885e-01   1.6892689e-01   1.5742983e-04
   7.5000000e+02   5.2614910e-09   5.7175771e-03   9.4955430e-02  -3.9067490e-01   1.1503745e-02   1.5814614e-04
   7.5100000e+02   1.1854810e-08   4.1471590e-03   2.4426116e-01   5.7122378e-01   3.6228708e-02   1.5773814e-04
   7.5200000e+02   1.4896350e-08   6.4985269e-03   1.8189768e-01   7.1218590e-01   9.0963330e-03   1.5671950e-04
   7.5300000e+02   1.0699313e-08   6.1896791e-03   9.7923451e-02   6.2642400e-01   1.5843658e-02   1.5633140e-04
   7.5400000e+02   2.3709097e-08   7.1506495e-03   5.8040815e-01   6.9048206e-01   4.0338147e-02   1.5578816e-04
   7.5500000e+02   1.0270706e-08   9.1914809e-03   2.7970727e-01   7.0175001e-01   9.3534065e-02   1.5451541e-04
   7.5600000e+02   7.2049164e-09   4.2974804e-03   6.2067599e-02   2.2336960e-01   7.9195404e-03   1.5424669e-04
   7.5700000e+02   1.9817062e-08   4.3444410e-03   1.5918825e-01   6.9951269e-01   2.5422426e-02   1.5288160e-04
   7.5800000e+02   1.2286846e-08   3.4122927e-03   1.6663448e-01   5.7803119e-01   3.5849174e-01   1.5092749e-04
   7.5900000e+02   8.6806867e-09   3.0845690e-03   1.0628605e-01   7.3105321e-01   3.4712113e-02   1.4997265e-04
   7.6000000e+02   1.9062974e-08   4.5515627e-03   5.8806637e-01   7.0185945e-01   1.0584117e-01   1.4927802e-04
   7.6100000e+02   1.2524438e-08   7.5280534e-03   3.4887166e-01   7.1249657e-01   1.2195833e-01   1.4766522e-04
   7.6200000e+02   9.0309766e-09   4.8267864e-03   9.4494155e-02   7.8476271e-02   2.6219785e-02   1.4752592e-04
   7.6300000e+02   1.2755360e-08   2.4054296e-03   2.0938309e-01   7.6971583e-01   1.3039318e-01   1.4660252e-04
   7.6400000e+02   1.1597963e-08   5.5366539e-03   1.3833496e-01   7.4747171e-01   8.8500582e-02   1.4419412e-04
   7.6500000e+02   1.5404682e-08   2.5020080e-03   1.2226832e-01   7.9620594e-01   2.8001623e-02   1.4339172e-04
   7.6600000e+02   5.2755190e-08   8.2289500e-03   5.1072249e-01   4.8805635e-01   5.0509655e-03   1.4303963e-04
   7.6700000e+02   1.5587286e-08   2.7034743e-02   5.3975426e-01   4.4841119e-01   3.0175605e-02   1.4255903e-04
   7.6800000e+02   5.3445045e-09   2.2923930e-02   2.0917155e-01   1.3698964e-01   3.3920759e-03   1.4249359e-04
   7.6900000e+02   9.8921615e-09   1.0427736e-02   2.2513392e-01   8.4650495e-01   1.0002925e-02   1.4128906e-04
   7.7000000e+02   4.7727841e-08   2.7130402e-03   3.5477165e-01   8.6151200e-01   5.3159520e-01   1.3726557e-04
   7.7100000e+02   8.7066805e-08   4.2565940e-03   2.7898014e-01   8.6115134e-01   1.2986143e-01   1.2225141e-04
   7.7200000e+02   1.1378060e-07   1.7442137e-03   5.4611103e-01   8.2365699e-01   8.7226433e-01   1.1152897e-04
   7.7300000e+02   4.7317141e-08   1.7435095e-03   6.2680384e-01   7.7962470e-01   1.0616116e+01   1.0447813e-04
   7.7400000e+02   3.6043996e-08   3.6080774e-03   4.8697365e-02   7.2457279e-01   7.5030097e-02   1.0167406e-04
   7.7500000e+02   3.6688902e-08   3.4894678e-03   1.6576262e-01  -6.7984781e-01   1.5182886e-01   1.0433616e-04
   7.7600000e+02   4.2856596e-08   4.7227211e-03   3.3025170e-01   7.5235996e-01   4.0013763e-01   1.0046873e-04
   7.7700000e+02   2.2909848e-08   4.1597292e-03   1.3551897e-01  -7.0840347e-01   4.1110102e-01   1.1601752e-04
   7.7800000e+02   3.8099068e-08   6.7529624e-04   3.1060729e-01   8.3390977e-01   1.4415652e+00   1.0745569e-04
   7.7900000e+02   2.6188537e-08   1.8925184e-03   6.1183899e-01   7.8007435e-01   1.4335626e+00   1.0558884e-04
   7.8000000e+02   2.9409894e-08   3.2087839e-03   1.1064757e-01   7.8821257e-01   2.9844442e-01   9.9497407e-05
   7.8100000e+02   2.1915177e-08   1.0683843e-03   1.6274709e-01   8.3576391e-01   4.9270268e-01   9.6951296e-05
   7.8200000e+02   3.3192731e-08   5.2849614e-03   3.2231735e-01   7.6149708e-01   3.0131983e-01   9.1512344e-05
   7.8300000e+02   1.5007227e-08   2.3255675e-03   1.0177144e-01  -6.1483856e-01   5.0105682e-01   9.3301730e-05
   7.8400000e+02   2.8006902e-08   3.8405641e-03   2.2056826e-01   7.6247327e-01   3.9963164e-01   8.6405027e-05
   7.8500000e+02   2.4965065e-08   1.3990017e-03   5.8312580e-01   7.0197041e-01   3.2532850e+00   8.3380539e-05
   7.8600000e+02   7.1694223e-08   3.1275949e-03   1.0680357e-01   8.2007382e-01   3.3513193e-01   7.2365731e-05
   7.8700000e+02   6.5638303e-08   2.4074348e-03   1.4838511e-01  -1.7154085e-01   8.5967312e-01   7.6582106e-05
   7.8800000e+02   7.3224959e-08   2.4821158e-03   2.7787389e-01   7.8470097e-01   1.1601736e+00   7.2306615e-05
   7.8900000e+02   2.5045185e-08   6.8101071e-03   1.3222141e-01  -6.8171754e-01   9.3360772e-01   8.4716228e-05
   7.9000000e+02   5.1090454e-08   1.6544218e-03   2.6712500e-01  -8.1951284e-01   2.2773507e+00   9.4849979e-05
   7.9100000e+02   3.4930965e-08   1.9758970e-03   5.7453115e-01  -8.5255727e-01   3.7629139e+00   9.9647116e-05
   7.9200000e+02   5.5466656e-08   3.6711150e-03   9.7091715e-02   5.5537447e-01   3.5292582e-01   9.5045893e-05
   7.9300000e+02   3.7081202e-08   2.6861514e-03   1.1383650e-01   7.6426005e-01   1.7284761e+00   8.0448947e-05
   7.9400000e+02   2.5783029e-08   1.3492477e-03   2.6988398e-01   1.7187768e-01   4.0946782e-01   8.0362080e-05
   7.9500000e+02   2.2199315e-08   2.4080918e-02   2.1446207e-01   1.4450341e-01   5.8665096e-02   7.9817266e-05
   7.9600000e+02   1.2419661e-08   3.5795974e-03   2.7211793e-01  -5.6655207e-01   5.5505255e-01   8.1417982e-05
   7.9700000e+02   1.7044673e-08   3.1019142e-03   7.1085599e-01   2.7569399e-01   8.8563914e-02   8.1356147e-05
   7.9800000e+02   7.7237433e-09   4.1359614e-02   3.2752738e-01  -7.8984108e-01   1.5598310e-02   8.2362148e-05
   7.9900000e+02   1.2880174e-08   4.2446035e-03   1.0769712e-01  -7.1896325e-01   4.5163906e-02   8.3033262e-05
   8.0000000e+02   3.8473704e-08   5.9947810e-03   2.5020011e-01   6.1895352e-01   6.1057802e-02   8.1488595e-05
   8.0100000e+02   4.4811333e-08   6.8287565e-03   9.7224389e-02   8.4609669e-01   2.2824006e-01   6.6495253e-05
   8.0200000e+02   3.8765028e-08   1.6298050e-03   2.1859417e-01   4.6724155e-01   2.1254535e-01   6.6087140e-05
   8.0300000e+02   7.3845548e-08   1.0162361e-02   6.1074409e-01   7.1487218e-01   4.7904454e-01   6.3318646e-05
   8.0400000e+02   1.7888357e-08   7.8215888e-03   1.5496053e-01   7.1901875e-01   8.8311234e-01   5.4145988e-05
   8.0500000e+02   2.9059880e-08   2.3148456e-03   8.3668502e-02  -4.6866986e-01   1.1953361e-01   5.5736026e-05
   8.0600000e+02   3.0327722e-08   3.4059495e-03   2.3958886e-01  -1.2255656e-01   2.1540959e-01   5.5939786e-05
   8.0700000e+02   2.2897337e-08   9.2228823e-03   1.5476752e-01  -3.5673790e-01   5.0703173e-02   5.6461244e-05
   8.0800000e+02   1.5532629e-08   1.3719178e-02   1.9871827e-01  -6.5855243e-01   2.3287832e-02   5.7335687e-05
   8.0900000e+02   2.4307052e-08   8.5708672e-03   6.5692762e-01   6.0836733e-01   6.5406671e-02   5.7051718e-05
   8.1000000e+02   6.4394409e-09   2.5007213e-02   3.7746017e-01   2.8931133e-01   4.5053758e-02   5.6869134e-05
   8.1100000e+02   4.9748746e-09   1.5346476e-02   1.3750412e-01   1.9083363e-01   6.5861157e-03   5.6798847e-05
   8.1200000e+02   6.8582431e-09   6.9683390e-03   2.3034670e-01  -2.5721659e-02   3.0022838e-02   5.6868266e-05
   8.1300000e+02   2.4215652e-08   1.5402628e-03   2.8516957e-01  -3.1537098e-01   5.2877901e-01   5.7171578e-05
   8.1400000e+02   2.7586720e-08   1.0105968e-02   1.7342692e-01  -8.1686818e-02   8.7933803e-02   5.7799827e-05
   8.1500000e+02   3.2926704e-08   3.0981366e-03   6.3344432e-01  -1.0806380e-02   7.4495254e-01   5.7830022e-05
   8.1600000e+02   1.3045750e-08   9.7636644e-03   3.7125569e-01   5.7047973e-03   3.6674872e-01   5.7837652e-05
   8.1700000e+02   8.3076817e-09   7.8957325e-03   1.1214688e-01  -3.9313338e-01   3.7618404e-02   5.8053647e-05
   8.1800000e+02   2.7656996e-09   9.1265156e-03   7.8485522e-02   2.5619796e-01   6.5593361e-03   5.7957258e-05
   8.1900000e+02   7.8183316e-09   7.3695053e-03   1.9573237e-01  -2.6485458e-01   1.2960602e-02   5.8160717e-05
   8.2000000e+02   8.5365445e-09   4.3363314e-03   1.8167212e-01  -1.8454079e-01   3.1867827e-01   5.8385592e-05
   8.2100000e+02   1.3767520e-08   4.3667253e-03   5.1883682e-01  -1.1967087e-01   1.2573721e-01   5.8442276e-05
   8.2200000e+02   5.8677401e-09   1.2548922e-02   4.2235189e-01  -1.5117742e-01   8.9378285e-02   5.8544542e-05
   8.2300000e+02   9.5142928e-09   8.9332033e-03   1.2959239e-01  -2.9061137e-01   4.4077571e-02   5.9345853e-05
   8.2400000e+02   1.1334773e-08   1.1706870e-03   2.1228006e-01  -2.5893905e-01   1.4920600e-01   5.9491557e-05
   8.2500000e+02   8.4188892e-09   5.8148727e-03   1.8834033e-01  -2.5997982e-01   7.1360951e-02   5.9631723e-05
   8.2600000e+02   7.7169021e-09   1.1298784e-02   1.5890777e-01  -6.6805193e-03   4.7437892e-03   5.9634283e-05
   8.2700000e+02   1.1672637e-08   2.0667621e-02   4.4940646e-01  -2.6510682e-01   1.9243968e-02   5.9948733e-05
   8.2800000e+02   8.2126338e-09   3.0838494e-03   8.0381692e-01  -3.0019986e-01   1.4062484e-01   6.0028346e-05
   8.2900000e+02   9.8073706e-09   1.6163648e-02   1.7061318e-01  -2.9416881e-01   4.6694811e-02   6.0911846e-05
   8.3000000e+02   2.9534919e-08   1.2388136e-03   1.4218515e-01  -2.0073597e-01   2.1291864e-01   6.1644582e-05
   8.3100000e+02   2.3241560e-08   3.3503763e-03   1.3403440e-01   5.5929239e-03   1.5195007e-01   6.1649153e-05
   8.3200000e+02   2.6783890e-08   6.2581312e-03   3.0637466e-01   2.3066087e-01   5.6004215e-02   6.1455796e-05
   8.3300000e+02   2.0895446e-08   1.3379768e-02   1.1918380e-01   3.7348014e-01   5.2213996e-02   6.0330831e-05
   8.3400000e+02   1.7858759e-08   5.5074912e-03   6.8854747e-01   3.0817987e-01   1.9030357e-02   6.0156396e-05
   8.3500000e+02   1.4741434e-08   2.3920090e-02   2.8889343e-01  -2.6270027e-01   6.6625452e-02   6.0427353e-05
   8.3600000e+02   2.9000882e-09   1.2793866e-02   1.1352132e-01  -2.0029698e-01   1.1633395e-02   6.0572073e-05
   8.3700000e+02   3.8810045e-09   8.8903210e-03   1.3784222e-01  -1.0179841e-01   8.7682381e-03   6.0599682e-05
   8.3800000e+02   7.4103802e-09   8.5881497e-03   3.3357121e-01   3.5756659e-01   4.1959223e-03   6.0554338e-05
   8.3900000e+02   4.0681024e-09   2.4709545e-02   2.1003781e-01   4.0350642e-01   5.1881543e-03   6.0428254e-05
   8.4000000e+02   7.9501870e-09   1.3639852e-02   5.5042632e-01  -2.6248953e-01   9.1766766e-03   6.0464792e-05
   8.4100000e+02   6.6704879e-09   2.3329698e-02   2.1436720e-01  -2.4704852e-01   2.5006181e-02   6.0855967e-05
   8.4200000e+02   3.8341392e-09   3.7155484e-03   1.9284243e-01   1.0041090e-01   8.6302628e-03   6.0849410e-05
   8.4300000e+02   1.8502948e-09   2.6133272e-02   2.3407415e-01   3.3981902e-01   1.1786885e-02   6.0609437e-05
   8.4400000e+02   4.4674132e-09   2.1805095e-03   2.8090393e-01   4.3358532e-01   1.5882822e-02   6.0583374e-05
   8.4500000e+02   6.5237298e-09   2.7325170e-02   2.7948690e-01  -4.1187666e-02   9.7685518e-03   6.0610634e-05
   8.4600000e+02   1.1499186e-08   6.1939417e-03   6.9597026e-01  -9.2462064e-02   4.4130125e-02   6.0642462e-05
   8.4700000e+02   3.4725137e-09   1.1651644e-02   1.5661472e-01   8.2310974e-05   9.7715160e-02   6.0660432e-05
   8.4800000e+02   2.8150668e-09   2.8181863e-03   1.8141085e-01   5.2719799e-01   9.7381664e-03   6.0351093e-05
   8.4900000e+02   9.8653112e-09   3.1931903e-03   2.1519698e-01   3.4030437e-01   5.1747348e-02   6.0219365e-05
   8.5000000e+02   1.6043340e-08   1.0017813e-02   1.9231377e-01   6.8967182e-01   4.5867643e-02   5.9275323e-05
   8.5100000e+02   1.6397290e-08   4.2963892e-03   2.9755974e-01   1.6561713e-01   1.4801053e-01   5.8951765e-05
   8.5200000e+02   9.0941173e-09   1.6244079e-03   7.0946153e-01   1.6881657e-01   1.2066643e+00   5.8860495e-05
   8.5300000e+02   6.9167432e-09   9.0612321e-03   2.3173223e-01   2.9069929e-03   5.3437995e-02   5.8863462e-05
   8.5400000e+02   1.0244893e-08   5.7309109e-03   1.3399510e-01  -4.5430636e-02   4.1827447e-02   5.9026583e-05
   8.5500000e+02   5.8310466e-09   2.4462986e-03   1.9800242e-01  -2.6398002e-01   7.3746894e-02   5.9172549e-05
   8.5600000e+02   7.7836031e-09   4.9379658e-03   2.0015722e-01   4.3196043e-01   1.5234650e-02   5.9075549e-05
   8.5700000e+02   3.4985999e-09   1.5986723e-02   1.3156167e-01   6.1607455e-01   2.4920511e-02   5.8180126e-05
   8.5800000e+02   7.5305524e-09   1.7641778e-03   6.6288442e-01   1.6540433e-01   2.2171377e-01   5.7935253e-05
   8.5900000e+02   6.9888512e-09   1.6879343e-03   6.9714459e-01   4.3806538e-01   1.3706222e-01   5.7881008e-05
   8.6000000e+02   1.2495470e-08   3.7467858e-02   3.7353998e-01   7.3582942e-01   8.2251130e-03   5.7531600e-05
   8.6100000e+02   4.9717999e-09   1.4856277e-02   1.5005876e-01   2.3802852e-01   1.0407229e-02   5.7461076e-05
   8.6200000e+02   5.9242201e-09   1.5607161e-02   2.1298319e-01   3.7094283e-01   9.2678704e-03   5.7265669e-05
   8.6300000e+02   6.9147285e-09   5.8749389e-03   2.1476459e-01   2.4719768e-01   2.5369766e-02   5.7176969e-05
   8.6400000e+02   2.4008276e-09   1.1362065e-02   1.8088673e-01   2.1047789e-01   1.1714828e-02   5.7039746e-05
   8.6500000e+02   5.5852751e-09   3.7140376e-03   5.9682726e-01   7.5440495e-01   4.6733004e-02   5.6976929e-05
   8.6600000e+02   7.4071426e-09   2.8516284e-02   2.7602258e-01   8.0572234e-01   1.3573846e-02   5.6355648e-05
   8.6700000e+02   9.3514301e-09   5.8124219e-03   2.1659705e-01   7.0858047e-01   2.0077458e-01   5.5362465e-05
   8.6800000e+02   1.6406963e-08   2.6961222e-03   2.0155334e-01   6.8561583e-01   4.6865378e-02   5.4481207e-05
   8.6900000e+02   7.7056866e-09   3.0313261e-03   1.0044280e-01   4.8195876e-01   5.0482498e-01   5.2910083e-05
   8.7000000e+02   5.8942152e-09   1.6543553e-03   5.9862311e-02   7.9541480e-01   1.0765994e-01   5.1784546e-05
   8.7100000e+02   7.3464746e-09   1.3579486e-03   5.4695729e-01   7.3543985e-01   3.5963935e-01   5.1570913e-05
   8.7200000e+02   6.7188530e-09   1.0091029e-02   4.8195075e-01  -7.0930255e-02   4.3791875e-03   5.1574949e-05
   8.7300000e+02   3.1299347e-09   6.8190341e-02   5.3675639e-01  -6.3890766e-01   3.7828693e-02   5.2842785e-05
   8.7400000e+02   1.2488553e-08   1.4953533e-03   2.7942395e-01  -1.9326594e-01   3.9253139e-02   5.3282546e-05
   8.7500000e+02   7.3036669e-09   2.7952354e-03   1.9636928e-01   8.8014797e-01   3.7096174e-01   5.2198539e-05
   8.7600000e+02   1.2352523e-08   3.3968025e-03   6.2448583e-02   8.6857243e-01   1.3257839e-01   4.6314819e-05
   8.7700000e+02   9.8183851e-09   8.5389393e-04   5.2257868e-01   5.6854665e-01   5.0124991e-01   4.6211943e-05
   8.7800000e+02   1.9343505e-08   2.4990305e-02   4.7972422e-01  -7.7729900e-01   4.6830371e-02   4.7057952e-05
   8.7900000e+02   5.1976075e-09   8.7535957e-03   1.6450566e-01  -8.3417755e-01   2.1640981e-01   4.9201765e-05
   8.8000000e+02   1.2376665e-08   3.4057310e-03   1.7253013e-01   2.1852430e-01   1.0567129e-02   4.9145612e-05
   8.8100000e+02   4.5701082e-09   2.2587492e-02   2.4142418e-01   8.8399607e-01   3.0204086e-02   4.8490752e-05
   8.8200000e+02   4.7362406e-09   7.7593050e-03   6.2216458e-02   8.3901492e-01   5.0776780e-02   4.6444253e-05
   8.8300000e+02   8.2317013e-09   1.0232926e-03   5.1786955e-01   1.7677884e-01   4.2978751e-02   4.6433266e-05
   8.8400000e+02   4.8430118e-09   4.3436672e-02   4.5156320e-01  -7.7716237e-01   1.6390492e-02   4.7027175e-05
   8.8500000e+02   5.6973948e-09   5.0401757e-03   4.2157410e-01  -7.0531389e-01   4.9517308e-02   4.7129940e-05
   8.8600000e+02   2.9608408e-09   2.2707056e-02   1.8038138e-01   8.7009475e-01   1.9961445e-02   4.6313692e-05
   8.8700000e+02   1.6176704e-08   1.3865836e-03   3.2288296e-01   8.6672516e-01   3.5220631e-01   4.4558051e-05
   8.8800000e+02   1.4676733e-08   3.3004524e-03   1.1593033e-01   8.6826032e-01   6.0253999e-01   3.8873168e-05
   8.8900000e+02   3.1032181e-08   1.2043266e-03   4.5937691e-01   8.5975933e-01   3.3766997e-01   3.8170126e-05
   8.9000000e+02   1.4144646e-08   1.0941607e-02   1.4042168e-01   8.2088076e-01   4.3550965e-01   3.4839594e-05
   8.9100000e+02   9.5746110e-09   2.0294610e-03   3.4535734e-01   7.9566113e-01   6.3116671e-01   3.3756345e-05
   8.9200000e+02   1.1059123e-08   4.0637300e-03   1.6596097e-01   7.6999478e-01   1.3249570e-01   3.3327772e-05
   8.9300000e+02   1.3879713e-08   9.3802217e-03   2.4819312e-01  -7.1949362e-01   1.5361721e-01   3.7181778e-05
   8.9400000e+02   6.2763375e-09   1.3846780e-03   2.8476620e-01  -7.4572172e-01   6.8390105e-01   3.7479005e-05
   8.9500000e+02   7.6046296e-09   1.2452537e-02   4.4371354e-01   8.3308901e-01   9.1310017e-02   3.4679702e-05
   8.9600000e+02   1.2463376e-08   1.3439959e-03   3.5463042e-01   7.8698252e-01   6.0799215e+00   3.2151282e-05
   8.9700000e+02   4.7170777e-09   2.3153712e-03   2.7292737e-01   5.5876428e-01   2.5206371e-02   3.1705575e-05
   8.9800000e+02   2.4847489e-08   7.2217221e-03   3.3429372e-01   7.2562710e-01   6.9603055e-02   3.0142529e-05
   8.9900000e+02   3.2031246e-08   4.3942937e-03   3.7076393e-01  -6.3961332e-01   5.4660461e-02   3.0407635e-05
   9.0000000e+02   4.3313238e-09   1.2322160e-02   3.3572878e-01   8.2244103e-01   1.2369753e-01   2.8880713e-05
   9.0100000e+02   4.9803706e-09   6.7754565e-03   3.1836934e-01  -7.0256794e-01   1.2845625e-01   3.0212794e-05
   9.0200000e+02   4.3578963e-09   1.1447914e-03   2.8198686e-01  -7.5711352e-01   1.1267097e+00   3.1025982e-05
   9.0300000e+02   8.9259166e-09   2.8310148e-03   2.7312763e-01   7.8405663e-01   2.3475218e-01   3.0317423e-05
   9.0400000e+02   4.8714392e-09   3.4201781e-03   4.7461958e-02   8.4811669e-01   3.1218955e-01   2.6423028e-05
   9.0500000e+02   1.2644168e-08   8.2444172e-04   4.0085898e-01   8.2651303e-01   8.4720735e-01   2.5847836e-05
   9.0600000e+02   5.6817273e-09   7.9257642e-03   2.9348296e-01   8.0708574e-01   3.2443098e-01   2.5009484e-05
   9.0700000e+02   1.0209171e-08   5.2101357e-03   1.1370277e-01  -6.4583993e-01   2.3824023e-01   2.7029394e-05
   9.0800000e+02   8.3473159e-09   1.3661900e-03   2.8579568e-01  -5.9581824e-01   1.0710117e+00   2.7577973e-05
   9.0900000e+02   1.3380344e-08   6.7869034e-03   2.6369148e-01  -7.8438066e-01   8.6121270e-02   2.9477752e-05
   9.1000000e+02   5.2486427e-09   2.7240522e-03   2.6012140e-01  -6.7272763e-01   5.5643741e-01   2.9824990e-05
   9.1100000e+02   1.1214571e-08   6.9010289e-03   3.5797861e-01   8.2875282e-01   1.3087788e-01   2.9421884e-05
   9.1200000e+02   5.3071128e-09   6.7240475e-03   3.7122876e-01   8.7695878e-01   3.6070302e-01   2.8265727e-05
   9.1300000e+02   4.4143181e-09   3.2843806e-03   1.3021921e-01   8.4188593e-01   7.7956535e-01   2.3814275e-05
   9.1400000e+02   7.0659551e-09   6.2513732e-04   3.2453472e-01   7.9352653e-01   2.2781074e-01   2.3679968e-05
   9.1500000e+02   2.7086323e-09   1.6465012e-02   1.2469671e-01  -7.4100632e-01   9.9374072e-02   2.5472744e-05
   9.1600000e+02   1.0800341e-08   9.0190558e-04   3.1360898e-01   8.4583600e-01   8.5075265e-01   2.3226474e-05
   9.1700000e+02   7.5400464e-09   1.6019608e-03   3.4341657e-01   6.6020502e-01   2.2498510e+00   2.2182292e-05
   9.1800000e+02   1.3945481e-08   2.7979572e-03   4.6094148e-01   5.3266167e-01   8.4573891e-01   2.1580560e-05
   9.1900000e+02   9.0494136e-09   5.5518234e-03   1.8898198e-01   7.8760616e-01   8.7808257e-01   1.8086488e-05
   9.2000000e+02   4.1927074e-09   1.3982183e-03   3.0152056e-01   7.3631863e-01   5.1125882e-01   1.7253143e-05
   9.2100000e+02   8.2077176e-09   3.1239258e-03   3.0966968e-01  -5.5369147e-01   2.5162713e-01   1.7559430e-05
   9.2200000e+02   1.5874900e-08   5.3765540e-03   2.1657183e-01  -5.0792035e-01   2.5910511e-01   2.0253149e-05
   9.2300000e+02   1.2100932e-08   1.9844067e-03   4.0282291e-01  -7.5739822e-01   1.9844615e+00   2.1220284e-05
   9.2400000e+02   1.3641539e-08   4.0918450e-03   3.8218210e-01   2.0347896e-01   3.2450932e-01   2.1136910e-05
   9.2500000e+02   1.0521653e-08   1.3232533e-02   1.7812473e-01   8.5506368e-01   4.0144474e-01   1.7646835e-05
   9.2600000e+02   5.9306433e-09   1.8627035e-03   5.7201543e-02   7.6782031e-01   2.1306348e+00   1.4357467e-05
   9.2700000e+02   2.0598223e-08   1.0677915e-03   2.8577846e-01  -4.6860204e-01   4.8753303e-01   1.5256016e-05
   9.2800000e+02   1.1101377e-08   3.9233278e-03   1.1451415e-01  -6.2104754e-02   6.9786858e-01   1.5648459e-05
   9.2900000e+02   7.4073966e-09   3.7328183e-03   3.8606330e-01  -5.8513314e-01   1.7650980e+00   1.6168680e-05
   9.3000000e+02   8.1670477e-09   5.7392233e-03   4.1478111e-01   3.3095097e-01   3.0012779e-01   1.6070854e-05
   9.3100000e+02   8.0094256e-09   1.4881324e-02   2.0003525e-01   7.4148537e-01   1.6876299e-01   1.4177102e-05
   9.3200000e+02   4.3326968e-09   1.8690059e-03   1.3553719e-01   1.0306842e-01   3.8819480e-01   1.4145787e-05
   9.3300000e+02   8.9811450e-09   1.2581483e-02   2.5321719e-01  -1.0390400e-01   7.0986969e-02   1.4285080e-05
   9.3400000e+02   3.0486339e-09   4.1862229e-03   1.8993754e-01   6.3488078e-02   4.8522882e-01   1.4264129e-05
   9.3500000e+02   4.4411113e-09   5.9909324e-03   3.7006610e-01  -5.5543650e-01   1.0122868e-01   1.4365166e-05
   9.3600000e+02   2.9915324e-09   6.9826987e-03   4.5367006e-01   6.4127135e-01   1.6451558e-01   1.4270896e-05
   9.3700000e+02   1.9038314e-09   1.4089736e-02   1.6673808e-01   6.2556219e-01   5.6410300e-02   1.3781621e-05
   9.3800000e+02   1.5391378e-09   1.7495914e-03   2.3474356e-01  -6.0278272e-01   2.5347651e-01   1.3847698e-05
   9.3900000e+02   3.4662097e-09   9.0345146e-03   1.2813678e-01   8.1983503e-01   2.0622694e-02   1.3614555e-05
   9.4000000e+02   2.5136548e-09   5.6158403e-03   1.6966209e-01   1.9221754e-01   8.2009322e-02   1.3588418e-05
   9.4100000e+02   6.1991386e-09   7.4580582e-03   3.0923239e-01  -3.7964067e-02   6.1869303e-02   1.3598019e-05
   9.4200000e+02   1.9318708e-09   8.1785291e-03   4.0934184e-01   8.0303894e-01   4.8294301e-01   1.3270673e-05
   9.4300000e+02   4.4220297e-09   5.7001184e-03   9.7773340e-02   7.8030193e-01   1.3604091e-01   1.1915565e-05
   9.4400000e+02   4.0804231e-09   9.3087717e-04   2.6066146e-01   7.6064633e-02   1.1028960e+00   1.1881349e-05
   9.4500000e+02   1.8344232e-09   2.8945053e-03   3.1980445e-01   7.5886683e-01   5.8004488e-01   1.1718754e-05
   9.4600000e+02   2.0495962e-09   7.6661575e-03   1.8326614e-01  -2.6747228e-01   5.2223380e-02   1.1760601e-05
   9.4700000e+02   2.6974004e-09   7.0593816e-03   2.9165640e-01   1.7300216e-01   1.2756482e-01   1.1729612e-05
   9.4800000e+02   2.4924775e-09   6.9644808e-03   4.7461633e-01   7.2813177e-01   1.2856159e-01   1.1593081e-05
   9.4900000e+02   2.3890140e-09   8.9999749e-03   8.4438668e-02  -5.3459427e-01   3.2482695e-02   1.1798688e-05
   9.5000000e+02   1.1493456e-09   3.9311345e-03   1.1342011e-01  -5.1096703e-01   6.4729118e-02   1.1998297e-05
   9.5100000e+02   1.1277050e-09   2.6129231e-03   3.3732453e-01  -4.1645852e-01   1.1437697e-01   1.2070744e-05
   9.5200000e+02   4.4935140e-09   4.2083896e-03   3.1125371e-01   5.5486839e-01   9.3489136e-02   1.1916516e-05
   9.5300000e+02   4.0129970e-09   7.0483343e-03   2.5996762e-01   7.7386111e-01   1.7690410e-01   1.1120890e-05
   9.5400000e+02   3.4176713e-09   2.1392740e-03   6.9629097e-01   6.8734836e-01   1.0144846e+00   1.1000469e-05
   9.5500000e+02   2.5192172e-09   9.1645920e-03   8.0558315e-02   6.7265711e-01   1.3353845e-01   1.0071176e-05
   9.5600000e+02   2.1597082e-09   1.1594640e-03   6.8310552e-02   2.3921226e-01   6.8464499e-01   9.9768669e-06
   9.5700000e+02   7.4352439e-09   2.4132729e-03   2.2438854e-01   7.2289682e-01   3.0211213e-01   8.9482098e-06
   9.5800000e+02   8.4864825e-09   1.7062497e-03   3.2950953e-01   5.8439238e-01   1.1042962e+01   7.5703650e-06
   9.5900000e+02   4.2816335e-09   1.6006512e-03   1.6839809e-01   2.8816290e-01   9.0990313e+00   7.2492983e-06
   9.6000000e+02   3.6748060e-09   1.0997957e-03   7.1621175e-01  -3.3848288e-02   1.4916053e+00   7.2569820e-06
   9.6100000e+02   1.2559085e-09   8.9872072e-03   8.3413372e-02   7.7771666e-02   3.0481979e-01   7.4202504e-06
   9.6200000e+02   1.2376285e-09   8.0784956e-04   1.0381633e-01  -1.9729011e-01   6.6037441e-01   7.4866950e-06
   9.6300000e+02   2.7442320e-09   1.7010066e-03   2.4297215e-01   2.2569931e-01   8.3971915e-02   7.4693510e-06
   9.6400000e+02   1.7867281e-09   1.3785421e-02   2.0541426e-01   5.1995287e-01   6.0135406e-02   7.3550790e-06
   9.6500000e+02   2.0350887e-09   7.3209596e-03   1.7408695e-01   2.7729452e-01   3.8536202e-01   7.1908908e-06
   9.6600000e+02   1.0067528e-09   1.1804486e-03   7.2219309e-01   2.4296421e-01   1.2583742e+00   7.1740424e-06
   9.6700000e+02   7.9534270e-10   1.0599525e-02   8.9840187e-02   1.8623079e-01   2.3362407e-02   7.1447275e-06
   9.6800000e+02   1.0038047e-09   2.7385629e-03   7.9889973e-02   5.0836969e-03   3.8168414e-01   7.1737298e-06
   9.6900000e+02   3.7309480e-09   8.0971473e-04   2.7060602e-01   7.3274535e-01   5.7904868e-01   7.0791629e-06
   9.7000000e+02   3.2493591e-09   1.0982521e-02   2.3618161e-01   5.2100042e-01   3.8910246e-01   6.7460421e-06
   9.7100000e+02   2.5730604e-09   2.8846902e-03   1.1795024e-01   3.1463507e-01   2.6797409e+00   6.4048978e-06
   9.7200000e+02   7.7230192e-10   7.8211137e-04   6.9381273e-01   4.1332544e-02   4.1384134e+00   6.4014542e-06
   9.7300000e+02   6.0085791e-10   9.0437881e-03   7.4437379e-02   1.0446094e-01   1.4844801e-01   6.3726558e-06
   9.7400000e+02   1.9871232e-09   1.7347325e-04   1.0605442e-01  -1.3164866e-01   7.2472134e-01   6.4170388e-06
   9.7500000e+02   4.6750852e-09   2.8772372e-03   2.7724022e-01   6.8332776e-01   3.4258965e-02   6.3424348e-06
   9.7600000e+02   4.1357638e-09   1.4481184e-02   4.0325935e-01   8.0539941e-01   3.9281505e-02   6.2923788e-06
   9.7700000e+02   4.0633838e-09   3.2411902e-02   2.7433810e-01   1.7024042e-01   1.0096145e-01   6.2158313e-06
   9.7800000e+02   3.1264517e-09   4.8225630e-03   6.9186772e-01   6.8834526e-02   1.0636983e-01   6.2054755e-06
   9.7900000e+02   2.8638213e-09   3.4304530e-03   6.5605242e-01   1.8385180e-01   2.0803286e-01   6.1981854e-06
   9.8000000e+02   1.0723652e-09   5.4113159e-02   4.7304564e-01   1.7495772e-01   6.6285227e-02   6.1396445e-06
   9.8100000e+02   2.5898322e-09   2.4402310e-03   8.8920889e-02   6.9750838e-01   1.4011471e-01   5.5738023e-06
   9.8200000e+02   4.1314260e-09   1.2889455e-03   4.3730744e-01   4.3940710e-01   1.4590861e+00   5.5191462e-06
   9.8300000e+02   6.5455874e-09   9.4123295e-03   1.6956752e-01   5.1205006e-01   5.4258508e-01   4.9234030e-06
   9.8400000e+02   6.7123184e-09   2.4847062e-03   4.6630325e-01   1.2681931e-01   1.5231052e+00   5.0411680e-06
   9.8500000e+02   3.1518673e-09   2.0563477e-03   5.0516334e-01   5.4320383e-02   1.7528066e+00   5.0355558e-06
   9.8600000e+02   5.5454636e-10   1.3969519e-02   1.1224432e-01   1.9224242e-01   2.7447357e-01   4.9589483e-06
   9.8700000e+02   9.9508269e-10   9.4919904e-04   8.4246883e-02   3.0438910e-01   6.3413619e-01   4.8537623e-06
   9.8800000e+02   2.6560892e-09   1.2828065e-03   4.2176682e-01   4.2908041e-01   3.9471999e-01   4.7559262e-06
   9.8900000e+02   2.2069151e-09   4.3316934e-03   2.0181930e-01   7.3903248e-01   5.6635594e-01   4.2823668e-06
   9.9000000e+02   2.8731671e-09   2.4321442e-03   3.3419420e-01   3.8999653e-01   6.0181441e-01   4.2221543e-06
   9.9100000e+02   5.5719275e-09   7.8610746e-03   4.8725106e-01   4.4709136e-01   1.6516349e-01   4.1471430e-06
   9.9200000e+02   1.7907705e-09   1.5436265e-02   1.3221314e-01  -1.7883958e-02   1.7202890e-01   4.1688071e-06
   9.9300000e+02   1.0289028e-09   5.8146010e-03   5.3362175e-02   8.9677958e-02   3.1607210e-01   4.2579262e-06
   9.9400000e+02   2.3011247e-09   7.6157656e-04   3.9790260e-01   7.4459563e-01   1.2230788e+00   4.1381745e-06
   9.9500000e+02   1.7761324e-09   3.6073741e-03   1.5358709e-01   5.7093472e-01   1.6954759e+00   3.7080323e-06
   9.9600000e+02   2.6856622e-09   1.7045870e-03   4.2885484e-01   5.8992575e-01   3.8844924e-01   3.6556477e-06
   9.9700000e+02   8.8040149e-10   6.2472295e-03   4.5895441e-01   3.7942623e-01   4.4738361e-01   3.6181000e-06
   9.9800000e+02   1.2156329e-09   1.1444974e-02   1.3782420e-01   6.5700249e-02   1.5152557e-01   3.6104663e-06
   9.9900000e+02   4.7744311e-10   2.6064898e-03   8.6922927e-02  -2.0009960e-02   7.9187869e-01   3.6945405e-06
   1.0000000e+03   1.7849717e-09   5.9807602e-04   3.4875812e-01   6.6372361e-01   3.1682453e-01   3.6463947e-06
   1.0010000e+03   1.1303121e-09   9.9812377e-03   1.1830519e-01   7.5139411e-01   1.6947730e-01   3.4203034e-06
   1.0020000e+03   2.0383822e-09   3.3026354e-03   3.2938761e-01   6.7104630e-01   2.0761023e-01   3.3906816e-06
   1.0030000e+03   7.2814345e-10   1.0392375e-02   4.5333476e-01   7.1140748e-01   5.3655386e-01   3.3107554e-06
   1.0040000e+03   1.1411331e-09   7.8659026e-03   1.1204917e-01   3.7227755e-01   1.5396349e-01   3.2245620e-06
   1.0050000e+03   8.5703527e-10   2.6072191e-03   6.0684373e-02   4.6977399e-02   2.2078475e-01   3.2274862e-06
   1.0060000e+03   2.5799838e-09   1.7328865e-03   3.1205208e-01   8.1004606e-01   1.0433349e-01   3.0926770e-06
   1.0070000e+03   1.3829143e-09   6.5635535e-03   3.4168648e-01   6.6105015e-01   3.6245735e-01   3.0468172e-06
   1.0080000e+03   9.3179385e-10   9.4829504e-03   3.1216804e-01   1.4106526e-01   9.6636371e-02   3.0193859e-06
   1.0090000e+03   1.0402770e-09   2.1906167e-03   6.7987410e-01   2.1986680e-01   9.5318720e-01   3.0098184e-06
   1.0100000e+03   1.6915845e-09   1.4480173e-02   1.7436024e-01   7.9706069e-01   7.1054749e-02   2.9253007e-06
   1.0110000e+03   2.0107696e-09   8.4227807e-03   1.2156804e-01   8.1234182e-01   2.1759126e-01   2.6732160e-06
   1.0120000e+03   2.3553887e-09   1.9894740e-03   6.9963856e-02   5.7520014e-01   2.8157506e+00   2.2666870e-06
   1.0130000e+03   3.0590953e-09   9.2250907e-04   3.8399275e-01   4.6600222e-01   7.1077978e-01   2.2436673e-06
   1.0140000e+03   9.3927460e-10   9.9389946e-03   8.8098476e-02   6.0709053e-01   5.1418329e-01   1.9481704e-06
   1.0150000e+03   1.8450529e-09   2.2236872e-03   5.8959438e-01   2.3359943e-01   3.1254132e+00   1.9281665e-06
   1.0160000e+03   9.5153096e-10   7.6240460e-03   2.4077160e-01  -4.1471890e-01   9.2055330e-02   2.0082836e-06
   1.0170000e+03   6.6368504e-10   5.5192714e-03   1.6210236e-01  -5.0485981e-01   4.9458404e-01   2.0737373e-06
   1.0180000e+03   7.5287709e-10   4.8485556e-03   7.6209413e-02   5.4923814e-01   1.5095271e-01   1.9197127e-06
   1.0190000e+03   1.8862384e-09   1.2641691e-03   4.5170627e-01   5.2783373e-01   7.8484900e-01   1.8717174e-06
   1.0200000e+03   1.2674089e-09   8.0154214e-03   1.2566763e-01   8.4706180e-02   6.4987742e-01   1.8706614e-06
   1.0210000e+03   1.1188206e-09   1.3330935e-03   5.4823273e-01   3.6497389e-01   3.9114772e-01   1.8624377e-06
   1.0220000e+03   1.4358135e-09   1.1870318e-02   1.8814336e-01  -3.6778632e-01   1.1523154e-01   1.9045191e-06
   1.0230000e+03   9.7612140e-10   3.6208742e-03   2.2606040e-01   4.8392937e-01   7.7431982e-01   1.8224659e-06
   1.0240000e+03   1.1089415e-09   4.7301790e-03   9.2016852e-02   5.9874380e-01   2.5401808e-01   1.6940499e-06
   1.0250000e+03   1.4327846e-09   1.7101811e-03   3.7556109e-01   4.0827342e-01   3.4410900e+00   1.6281900e-06
   1.0260000e+03   9.8368275e-10   4.1254058e-03   5.5937173e-02  -5.7183219e-03   9.9576797e-01   1.6801305e-06
   1.0270000e+03   1.0744901e-09   1.0605120e-03   5.4432359e-01   5.3210405e-01   1.4853070e+00   1.6597109e-06
   1.0280000e+03   1.1454263e-09   1.0307731e-02   1.5394596e-01   2.7234487e-01   2.9443402e-01   1.6306813e-06
   1.0290000e+03   2.9802488e-10   4.2377386e-03   2.3130596e-01   2.8750105e-01   1.5564126e+00   1.5923407e-06
   1.0300000e+03   4.0398034e-10   3.0721825e-03   9.2201485e-02  -9.3608299e-02   3.0809718e-01   1.6084635e-06
   1.0310000e+03   1.3540118e-09   1.4575824e-03   4.0251115e-01   2.4640977e-01   1.0308090e+00   1.5702939e-06
   1.0320000e+03   5.4328713e-10   2.6740630e-03   1.9999081e-01   5.0685366e-01   2.1772466e+00   1.4735467e-06
   1.0330000e+03   9.6078371e-10   2.1594390e-03   5.0393875e-01   4.8357775e-01   5.0033096e-01   1.4312562e-06
   1.0340000e+03   5.9843656e-10   4.1347533e-03   3.0558600e-01   4.8251447e-01   1.3125408e+00   1.3784451e-06
   1.0350000e+03   6.8015732e-10   4.9978664e-03   2.2593098e-01   1.9219226e-01   1.8796844e-01   1.3595040e-06
   1.0360000e+03   2.9785116e-10   2.9670956e-03   9.2414219e-02  -2.0260562e-01   1.2150630e+00   1.4158521e-06
   1.0370000e+03   1.0234463e-09   1.2075488e-03   3.5123242e-01   3.1825094e-01   5.1817486e-01   1.3893889e-06
   1.0380000e+03   5.6001480e-10   3.4174866e-03   1.6008902e-01   3.4606688e-01   1.9100135e+00   1.3410493e-06
   1.0390000e+03   1.1173832e-09   1.8129467e-03   3.9110926e-01   2.3687438e-01   9.8038344e-01   1.3319154e-06
   1.0400000e+03   4.1968113e-10   6.5695298e-03   2.3265282e-01   4.7414076e-01   6.8415344e-01   1.2818378e-06
   1.0410000e+03   4.1613996e-10   4.8513732e-03   2.2298679e-01   2.1466705e-01   1.5016095e-01   1.2723762e-06
   1.0420000e+03   4.0181445e-10   5.1665756e-03   7.0587879e-02  -1.4451581e-01   2.6927171e-01   1.3081617e-06
   1.0430000e+03   1.5041742e-09   1.2811087e-03   3.3498154e-01   1.0253280e-01   1.4867849e+00   1.3058236e-06
   1.0440000e+03   7.5212434e-10   2.2928227e-03   2.4446987e-01  -8.1758939e-02   2.1833593e+00   1.3161070e-06
   1.0450000e+03   1.4414564e-09   3.8310322e-03   4.0128308e-01   5.8986772e-02   6.3462119e-01   1.3140615e-06
   1.0460000e+03   8.4621782e-10   7.2460962e-03   1.7666277e-01   1.9176724e-01   7.6778964e-01   1.2896731e-06
   1.0470000e+03   1.1659313e-09   3.3757439e-03   2.3293631e-01   3.1330269e-01   4.6285466e-01   1.2292858e-06
   1.0480000e+03   7.1919373e-10   2.0358773e-03   1.4222557e-01   8.8190864e-02   1.9315249e+00   1.2251487e-06
   1.0490000e+03   1.0347583e-09   4.2242191e-03   2.1489137e-01   9.9720105e-04   1.4048854e+00   1.2436852e-06
   1.0500000e+03   5.2611973e-10   2.5954229e-03   2.5654355e-01  -1.3008077e-01   8.0994831e-01   1.2534301e-06
   1.0510000e+03   1.6162798e-09   6.4504941e-03   4.4617210e-01   1.0857703e-01   7.8108143e-02   1.2510092e-06
   1.0520000e+03   5.6795305e-10   2.4146182e-02   2.6635287e-01   1.2941634e-01   2.1099990e-01   1.2408494e-06
   1.0530000e+03   3.7300380e-10   6.0402478e-03   1.1711896e-01   1.7789944e-01   1.8715848e-01   1.2211103e-06
   1.0540000e+03   6.6167532e-10   1.2656503e-03   2.4950355e-01   7.9361291e-02   1.2301767e+00   1.2182839e-06
   1.0550000e+03   6.7052307e-10   7.6802672e-03   2.3977365e-01   2.1968403e-02   2.7421141e-01   1.2193114e-06
   1.0560000e+03   3.4579784e-10   4.6187440e-03   2.3914309e-01   4.8535879e-02   2.1085556e-01   1.2186371e-06
   1.0570000e+03   8.3497993e-10   1.1809193e-02   3.4573832e-01   9.5218493e-02   2.3063928e-01   1.2139633e-06
   1.0580000e+03   2.7829436e-10   5.9136603e-03   3.0108939e-01   3.0367270e-02   5.9290124e-01   1.2145650e-06
   1.0590000e+03   1.8512210e-10   3.9902099e-03   5.3816364e-02   6.0876159e-02   2.5067115e-02   1.2130923e-06
   1.0600000e+03   2.7223146e-10   5.2653450e-03   2.1242507e-01   8.9374997e-02   1.8363671e-01   1.2109212e-06
   1.0610000e+03   2.1912636e-10   4.8135587e-03   2.1484524e-01   1.0943595e-01   2.4012548e-01   1.2074841e-06
   1.0620000e+03   1.9038530e-10   4.1181896e-03   2.4363812e-01   1.0252107e-01   1.0252383e-01   1.2059959e-06
   1.0630000e+03   4.1398170e-10   7.2147267e-03   4.1781965e-01   5.6617581e-02   1.7348420e-01   1.2047982e-06
   1.0640000e+03   1.6285261e-10   6.8729438e-03   1.9999938e-01   4.1017510e-02   4.5957182e-01   1.2039470e-06
   1.0650000e+03   1.8903065e-10   2.6205864e-03   3.5312689e-02   2.5468837e-01   6.7083850e-02   1.1859515e-06
   1.0660000e+03   3.4464806e-10   1.2600021e-03   2.4355975e-01   9.6062341e-02   5.3564994e-01   1.1842094e-06
   1.0670000e+03   4.3605840e-10   4.3905281e-03   2.0633153e-01   1.1692293e-01   6.7862051e-01   1.1767009e-06
   1.0680000e+03   2.0792595e-10   2.7511767e-03   2.4412114e-01   7.4810921e-02   2.6842350e-01   1.1753889e-06
   1.0690000e+03   4.7820646e-10   6.2511696e-03   4.7777068e-01   6.6298761e-02   2.2773608e-01   1.1736455e-06
   1.0700000e+03   1.4517550e-10   5.7024438e-03   2.5315629e-01   3.7075351e-02   3.6623868e-01   1.1728831e-06
   1.0710000e+03   1.8476853e-10   3.0836416e-03   5.1162719e-02   6.0369239e-02   6.6622291e-02   1.1711739e-06
   1.0720000e+03   5.9184452e-10   2.9808487e-03   2.4964541e-01   7.7754773e-02   1.1877972e-01   1.1678263e-06
   1.0730000e+03   2.9541643e-10   3.2339680e-03   2.0759457e-01   1.0493099e-01   6.0357711e-01   1.1640284e-06
   1.0740000e+03   4.9977463e-10   4.0932867e-03   2.6478795e-01   2.0494121e-01   6.1640074e-02   1.1604850e-06
   1.0750000e+03   4.3973305e-10   8.8369594e-03   4.2818755e-01   2.3976391e-01   2.4046738e-01   1.1526191e-06
   1.0760000e+03   2.8955584e-10   7.5528485e-03   2.4517086e-01   1.6773111e-01   3.9397176e-01   1.1444671e-06
   1.0770000e+03   4.6618767e-10   3.2757509e-03   1.0297632e-01   1.5523455e-01   2.6296144e-01   1.1352234e-06
   1.0780000e+03   2.4208368e-10   3.5778230e-03   1.5850327e-01   2.0605094e-01   5.2502137e-01   1.1222427e-06
   1.0790000e+03   6.5899096e-10   2.5016601e-03   2.0295772e-01   1.9624589e-01   6.5099040e-01   1.1079458e-06
   1.0800000e+03   3.4139871e-10   2.7857478e-03   2.3332560e-01   4.4162839e-01   4.1626564e-01   1.0955211e-06
   1.0810000e+03   8.5274959e-10   6.7562943e-03   4.6514473e-01   3.9502032e-01   2.5257136e-01   1.0700845e-06
   1.0820000e+03   3.0876128e-10   4.7342188e-03   3.8419657e-01   2.6167529e-01   8.0194000e-01   1.0573178e-06
   1.0830000e+03   5.0553050e-10   5.7861217e-03   1.1546399e-01  -3.8923012e-01   3.8619225e-02   1.0738700e-06
   1.0840000e+03   2.2743064e-10   6.9231902e-03   1.7904605e-01  -1.5007445e-01   2.0911874e-01   1.0784399e-06
   1.0850000e+03   2.7322582e-10   6.6315211e-03   1.4370168e-01   5.7269458e-01   4.6225953e-02   1.0506850e-06
   1.0860000e+03   4.6621323e-10   2.0500689e-03   3.1268275e-01   5.5711621e-01   8.7212910e-01   1.0350050e-06
   1.0870000e+03   1.1137420e-09   1.0004764e-02   3.1381159e-01   4.2421544e-01   2.7073573e-01   9.8378528e-07
   1.0880000e+03   6.2094641e-10   2.5758870e-03   4.7173738e-01   3.2561589e-01   4.6644440e+00   9.4684979e-07
   1.0890000e+03   9.7909088e-10   3.8939520e-03   1.2392528e-01   3.8157172e-01   5.7708780e-01   9.0359151e-07
   1.0900000e+03   4.1677557e-10   2.8947621e-03   2.3698177e-01   1.9787506e-01   1.0076335e+00   8.9407306e-07
   1.0910000e+03   2.0661805e-10   6.3869051e-03   5.8171542e-02   9.7180016e-02   2.1290039e-01   8.9583588e-07
   1.0920000e+03   3.0908388e-10   1.1676873e-03   3.2246755e-01  -1.2604468e-01   1.5293219e-01   8.9815512e-07
   1.0930000e+03   1.2275821e-10   7.1193146e-03   3.6058373e-01  -3.5641983e-01   8.5571835e-02   9.0162396e-07
   1.0940000e+03   1.8159475e-10   1.1306036e-02   6.5607807e-01   2.1340336e-01   5.0822161e-02   8.9296814e-07
   1.0950000e+03   1.1448140e-10   2.0578356e-03   6.3891180e-01   2.8208340e-02   4.7411581e-01   8.9280602e-07
   1.0960000e+03   1.7435013e-10   1.5988072e-02   2.8322900e-01   3.7182437e-01   4.4731785e-03   8.9132879e-07
   1.0970000e+03   3.5209297e-10   2.3621956e-02   2.9809125e-01   1.3876984e-01   2.4020987e-02   8.8861065e-07
   1.0980000e+03   3.3638406e-10   5.7451596e-03   2.8443189e-01   5.4123860e-01   2.9498429e-02   8.7470112e-07
   1.0990000e+03   4.2587525e-10   1.2503606e-03   4.2974165e-01   4.3735964e-01   5.3879236e-01   8.5058754e-07
   1.1000000e+03   2.8190208e-10   3.8339998e-03   3.0463113e-01   3.2035258e-01   4.7522593e-01   8.3577261e-07
   1.1010000e+03   3.3195040e-10   3.5653371e-03   2.5575093e-01   7.2128978e-02   5.2254337e-01   8.3424814e-07
   1.1020000e+03   3.5754513e-10   4.9610209e-03   4.3024098e-01   3.9122376e-01   1.8849834e-01   8.1966662e-07
   1.1030000e+03   1.3707370e-10   4.7646639e-03   2.8674783e-01   1.3818813e-01   8.7429946e-01   8.1468582e-07
   1.1040000e+03   1.7511043e-10   3.1693509e-03   2.0474628e-01   4.5916970e-01   5.6087493e-02   8.0950414e-07
   1.1050000e+03   9.0618159e-11   8.6724401e-03   2.7829155e-01   7.3741454e-02   7.9413266e-02   8.0847790e-07
   1.1060000e+03   4.5725698e-10   5.2631411e-03   4.1593124e-01   1.5106630e-01   2.2541612e-02   8.0592619e-07
   1.1070000e+03   3.5485715e-10   1.0522123e-02   2.6416645e-01  -1.3880078e-01   1.9085141e-01   8.1215677e-07
   1.1080000e+03   3.8170586e-10   4.9293153e-03   3.1789020e-01  -4.1439979e-02   4.8282957e-01   8.1565963e-07
   1.1090000e+03   2.3466526e-10   3.8877560e-03   2.5661923e-01   1.2110061e-01   4.6208114e-01   8.1130325e-07
   1.1100000e+03   1.6518507e-10   4.0667203e-03   1.3148565e-01   2.7529924e-01   1.1263330e-01   8.0531358e-07
   1.1110000e+03   1.7215653e-10   4.6866850e-03   1.8768546e-01   1.1554885e-01   7.3936787e-02   8.0448754e-07
   1.1120000e+03   3.1090258e-10   1.3327783e-02   3.4632673e-01   1.3572609e-01   7.1053986e-02   7.9873942e-07
   1.1130000e+03   1.4146098e-10   2.2242226e-03   4.8141669e-01   3.7485533e-01   4.7784619e-01   7.9434537e-07
   1.1140000e+03   2.5955549e-10   1.3036155e-02   3.8788427e-01  -1.0280026e-01   2.5956132e-02   7.9547124e-07
   1.1150000e+03   1.8317584e-10   1.2526216e-02   2.7519219e-01  -2.8494956e-01   8.6018119e-02   8.0051360e-07
   1.1160000e+03   1.2221952e-10   8.6539439e-03   1.0897519e-01   1.8230712e-01   4.6599942e-02   7.9732416e-07
   1.1170000e+03   1.7857127e-10   5.3588305e-03   1.7642213e-01   6.5174226e-01   3.2534889e-02   7.8066538e-07
   1.1180000e+03   1.7188841e-10   4.1372044e-03   2.4223052e-01   5.1885632e-01   1.1722572e-01   7.6904345e-07
   1.1190000e+03   4.7980629e-10   3.8547581e-03   4.9385703e-01   6.3653390e-01   1.0717980e-01   7.5609377e-07
   1.1200000e+03   3.9703221e-10   1.1054577e-02   4.0698687e-01   6.7126027e-01   1.4280490e-01   7.4710093e-07
   1.1210000e+03   5.6392233e-10   1.8188107e-02   2.5625663e-01   5.9646632e-01   1.1108165e-01   7.2311818e-07
   1.1220000e+03   3.5104165e-10   7.9416813e-03   1.4021177e-01   7.0030455e-01   2.0936940e-01   6.9713564e-07
   1.1230000e+03   1.6537319e-10   4.8137574e-03   1.1345392e-01   6.6767176e-01   2.7009834e-01   6.6662757e-07
   1.1240000e+03   2.4465819e-10   2.9539662e-03   1.1423633e-01   5.6515917e-01   3.0870360e-01   6.5243476e-07
   1.1250000e+03   3.1557880e-10   3.8155782e-03   3.3680306e-01   6.4794632e-01   6.7022998e-01   6.3506761e-07
   1.1260000e+03   1.5744523e-10   6.2722764e-03   4.6691019e-01   6.4880531e-01   2.4699690e-01   6.2875115e-07
   1.1270000e+03   1.1960582e-10   1.1899493e-02   1.8132607e-01  -5.0568401e-01   2.6637920e-02   6.3738447e-07
   1.1280000e+03   1.1788322e-10   5.4239499e-03   2.2750470e-01  -6.2830366e-01   3.0344826e-01   6.5284574e-07
   1.1290000e+03   9.4685883e-11   2.8511982e-03   1.3837759e-01  -6.1321987e-01   2.1030740e-01   6.6350851e-07
   1.1300000e+03   1.6359987e-10   2.9276039e-03   1.6333746e-01  -1.6719563e-01   8.5660372e-02   6.6603155e-07
   1.1310000e+03   2.5074305e-10   5.5917004e-03   3.2901375e-01  -4.9456407e-01   1.0917579e-01   6.7057334e-07
   1.1320000e+03   1.2040740e-10   1.1426879e-02   4.7292866e-01   7.5875925e-01   1.1594971e-01   6.6322910e-07
   1.1330000e+03   7.8574740e-11   1.4063624e-02   1.7449056e-01   4.2150360e-01   1.3623697e-02   6.5947145e-07
   1.1340000e+03   1.0009124e-10   6.8634046e-03   1.7352984e-01   1.7863984e-01   2.3310144e-02   6.5879577e-07
   1.1350000e+03   1.4912934e-10   1.5370182e-02   1.8221247e-01   7.0981394e-01   3.5795698e-02   6.4227174e-07
   1.1360000e+03   2.3405154e-10   3.6368230e-03   2.5660906e-01   7.6909972e-01   1.8170504e-01   6.3112098e-07
   1.1370000e+03   3.8950352e-10   5.7026207e-03   4.5360910e-01   8.1384505e-01   3.2510999e-02   6.2695338e-07
   1.1380000e+03   1.2568902e-10   1.7337734e-02   4.9871508e-01   7.6257032e-01   2.3490490e-01   6.1303067e-07
   1.1390000e+03   1.2951653e-10   8.9549053e-03   1.1389733e-01   6.0532675e-01   9.4610153e-03   6.0953733e-07
   1.1400000e+03   1.7474232e-10   8.8903712e-03   1.6225960e-01   7.5863423e-01   2.2015619e-01   5.8449522e-07
   1.1410000e+03   3.2565931e-10   3.1896327e-03   2.1790598e-01   7.3255018e-01   6.0758298e-01   5.5280297e-07
   1.1420000e+03   6.6032057e-10   3.4785656e-03   2.7498377e-01   7.6193104e-01   1.2074358e-01   5.2781727e-07
   1.1430000e+03   4.9328581e-10   6.8752714e-03   2.6705112e-01  -3.3861055e-01   3.2468620e-01   5.6263871e-07
   1.1440000e+03   5.5949963e-10   1.0227883e-03   6.4538308e-01   7.7828638e-01   6.5312957e+00   5.4059548e-07
   1.1450000e+03   4.7773309e-10   9.7094017e-03   1.1112786e-01   7.2779279e-01   2.1781958e-01   4.9938086e-07
   1.1460000e+03   6.4707998e-10   2.4291621e-03   3.0591400e-01   6.9473353e-01   1.1516108e+00   4.5240332e-07
   1.1470000e+03   2.2073795e-10   2.2845228e-03   3.2342376e-01   6.0703798e-01   7.0358947e+00   3.9991087e-07
   1.1480000e+03   2.1600394e-10   2.3424628e-03   3.2016784e-01   4.1110071e-01   1.4111318e+00   3.8674996e-07
   1.1490000e+03   4.6576332e-11   3.9468367e-03   6.3451853e-02  -3.4392245e-01   1.5169862e-01   4.1063989e-07
   1.1500000e+03   2.4091992e-10   1.6213958e-03   5.8715805e-01   4.5911933e-01   7.9908101e-01   4.0163752e-07
   1.1510000e+03   1.4725360e-10   4.6336135e-03   9.2918534e-02   1.6314064e-01   1.9238090e-01   3.9716802e-07
   1.1520000e+03   1.0642232e-10   3.0381848e-03   1.5683811e-01   4.6404894e-01   5.3074393e-01   3.7562521e-07
   1.1530000e+03   9.5857643e-11   1.3647248e-03   3.1448145e-01  -1.8985392e-01   6.6025311e-01   3.8272309e-07
   1.1540000e+03   1.6227801e-10   2.1362095e-03   4.7506135e-01   3.9888841e-01   6.0283404e-01   3.6358316e-07
   1.1550000e+03   1.1334940e-10   1.0242073e-03   4.6855989e-01  -1.9605877e-01   2.5170993e+00   3.6665495e-07
   1.1560000e+03   2.7327681e-10   5.1130468e-03   6.4833789e-01  -2.6636945e-01   1.3495695e-01   3.7014222e-07
   1.1570000e+03   1.6560892e-10   8.7084246e-03   3.1980410e-01   2.3833914e-01   6.5451742e-01   3.6411430e-07
   1.1580000e+03   1.0305810e-10   5.0426251e-03   1.2087381e-01  -2.3315448e-01   4.8554672e-01   3.6989166e-07
   1.1590000e+03   1.0095163e-10   1.8607719e-03   1.0039953e-01   3.7952296e-01   1.1568901e-01   3.6231248e-07
   1.1600000e+03   4.9069998e-11   2.5761177e-03   7.9009580e-02   5.9032201e-03   3.6028483e-01   3.6358729e-07
   1.1610000e+03   1.0851796e-10   9.8814439e-04   4.3820266e-01   3.3876980e-01   2.2580323e+00   3.5944424e-07
   1.1620000e+03   3.6140790e-10   3.0582274e-03   4.3522778e-01   5.0225024e-01   1.4948328e-01   3.5288887e-07
   1.1630000e+03   1.3298445e-10   8.0869361e-03   3.2256236e-01   3.8889380e-01   1.7198393e+00   3.3085240e-07
   1.1640000e+03   1.4418652e-10   2.4784674e-03   1.4836081e-01   1.2837339e-01   1.2863880e-01   3.2965542e-07
   1.1650000e+03   9.5073962e-11   4.8325582e-03   1.3754790e-01  -4.8172099e-02   2.7323698e-01   3.3486030e-07
   1.1660000e+03   1.2770951e-10   1.8896156e-03   1.2824505e-01  -2.3496987e-01   1.4863666e-01   3.4156544e-07
   1.1670000e+03   1.7141968e-10   2.1382301e-03   4.5775561e-01   1.4065707e-01   3.8693535e-01   3.4100903e-07
   1.1680000e+03   5.5351109e-11   1.1911768e-02   4.0976048e-01   2.0568159e-01   4.4831534e-02   3.3819566e-07
   1.1690000e+03   2.4446289e-11   5.4824390e-03   5.2302997e-01   3.2262691e-01   1.6085866e-01   3.3765102e-07
   1.1700000e+03   2.3560080e-11   1.3060662e-02   1.1994982e-01   2.4234184e-03   1.3312762e-02   3.3767004e-07
   1.1710000e+03   9.1181378e-11   1.1773514e-03   1.0757487e-01   7.9829795e-02   1.0096368e+00   3.3663976e-07
   1.1720000e+03   1.1476946e-10   1.8499916e-03   8.1249103e-02   4.3288494e-01   2.3071971e-01   3.2870066e-07
   1.1730000e+03   2.5988924e-10   2.7424514e-03   4.3425714e-01   5.3004094e-01   1.6826211e-01   3.2158562e-07
   1.1740000e+03   3.0651617e-10   8.8048513e-03   3.1572440e-01   4.7440209e-01   4.1052759e-01   3.0730459e-07
   1.1750000e+03   1.2489588e-10   5.1682524e-03   5.9735440e-01   3.5239113e-01   5.8689729e-01   3.0536402e-07
   1.1760000e+03   3.2930035e-11   1.7286286e-02   1.3031842e-01  -5.8017161e-02   8.6755911e-02   3.0803848e-07
   1.1770000e+03   6.9107274e-11   1.7006084e-03   9.0401785e-02   4.7202585e-01   1.9516543e-01   3.0123565e-07
   1.1780000e+03   6.2273441e-11   2.1304472e-03   5.8365929e-02   2.8892798e-01   3.2376590e-01   2.9511548e-07
   1.1790000e+03   7.5744039e-11   1.4752145e-03   4.5722847e-01   2.7563111e-01   3.9157751e-01   2.9414059e-07
   1.1800000e+03   5.7662312e-11   8.8435929e-03   2.5017195e-01   2.6432191e-01   1.7383840e-01   2.9251611e-07
   1.1810000e+03   5.8274270e-11   6.5257865e-03   6.2302770e-01   4.2684379e-01   4.4743503e-02   2.9216788e-07
   1.1820000e+03   2.7116828e-11   4.6805356e-02   3.7228259e-01  -2.6549765e-01   3.8435482e-02   2.9534782e-07
   1.1830000e+03   8.5089936e-11   1.4718308e-03   1.3618130e-01   3.9823774e-01   1.0562964e-01   2.9232937e-07
   1.1840000e+03   7.3534126e-11   4.5547931e-03   6.7558510e-02   4.0456469e-01   1.4625576e-01   2.8435366e-07
   1.1850000e+03   9.9877488e-11   2.4488126e-03   3.8187745e-01   7.8605313e-03   6.7222844e-02   2.8435625e-07
   1.1860000e+03   9.9566794e-11   9.0049392e-03   2.5374392e-01  -1.4464489e-01   1.6224147e-01   2.8524747e-07
   1.1870000e+03   7.8172722e-11   7.6403512e-03   5.9469559e-01  -2.0964617e-01   2.6712046e-01   2.8628372e-07
   1.1880000e+03   1.4731907e-11   1.3053528e-02   1.0211613e-01  -3.0087294e-01   3.1554780e-02   2.8913007e-07
   1.1890000e+03   2.4343804e-11   3.6775096e-03   1.4386791e-01   2.8309070e-01   9.8607500e-02   2.8542219e-07
   1.1900000e+03   3.9514831e-11   7.2105852e-04   3.2538332e-01   2.5342586e-01   3.2979814e-01   2.8398826e-07
   1.1910000e+03   5.1034668e-11   3.3718075e-03   3.1532121e-01   1.7815335e-01   1.8161729e-01   2.8291082e-07
   1.1920000e+03   4.1930038e-11   4.6628454e-03   3.7301008e-01   4.8870898e-02   1.0961984e-01   2.8282272e-07
   1.1930000e+03   3.9797016e-11   1.1980504e-02   5.3212581e-01  -1.7252754e-01   7.5889744e-02   2.8329792e-07
   1.1940000e+03   3.8662393e-11   1.1361223e-02   1.2089622e-01  -1.9901703e-01   3.1612639e-02   2.8521535e-07
   1.1950000e+03   4.6060681e-11   3.2457104e-03   4.9182816e-02   7.1693899e-02   5.1690624e-02   2.8478179e-07
   1.1960000e+03   2.2714421e-11   2.1656102e-03   1.6561708e-01   3.4307608e-01   3.5856025e-02   2.8144207e-07
   1.1970000e+03   3.5401902e-11   2.5169115e-03   2.5307741e-01   1.7041218e-01   1.4770633e-01   2.8060327e-07
   1.1980000e+03   5.9344400e-11   3.0063244e-03   4.7898870e-01   2.2991244e-01   5.0159694e-02   2.8040233e-07
   1.1990000e+03   4.1581380e-11   2.6965648e-02   4.7765396e-01   5.9923992e-01   1.4588532e-02   2.7797033e-07
   1.2000000e+03   1.1352085e-10   3.7128003e-03   6.0445234e-01   3.0349150e-01   1.9873581e-01   2.7745128e-07
   1.2010000e+03   7.8505063e-11   1.9860486e-02   2.0498429e-01   5.8485436e-01   5.5234969e-02   2.6877599e-07
   1.2020000e+03   5.3841196e-11   2.3008128e-03   1.1235261e-01   9.0847385e-02   4.0820720e-01   2.6787846e-07
   1.2030000e+03   1.5948208e-10   2.2066609e-03   1.5567785e-01   5.2966523e-01   3.9267805e-01   2.5492732e-07
   1.2040000e+03   7.0803895e-11   2.3900408e-03   4.5596812e-01   5.0350594e-01   1.6286833e+00   2.5172327e-07
   1.2050000e+03   1.9069757e-11   8.0482359e-03   7.1691204e-02  -1.6431356e-02   1.0965436e-02   2.5178375e-07
   1.2060000e+03   3.6414901e-11   1.0036087e-02   5.7210716e-01   4.0132427e-01   6.2077462e-03   2.5116056e-07
   1.2070000e+03   5.6575464e-11   1.0997959e-02   6.2806449e-01   2.5536640e-01   1.2234462e-02   2.5096549e-07
   1.2080000e+03   3.7982538e-11   3.2756428e-02   2.6954106e-01  -1.0030447e-01   1.9415445e-02   2.5150096e-07
   1.2090000e+03   4.8956754e-11   5.0545104e-03   7.8780313e-02   5.2368914e-01   2.2547920e-01   2.3788178e-07
   1.2100000e+03   2.4733139e-11   1.1220219e-03   4.6334069e-01   4.3886052e-01   7.4178594e-01   2.3668475e-07
   1.2110000e+03   5.4266035e-11   6.4654591e-03   8.7965772e-02  -1.4233720e-01   3.6729522e-02   2.3807768e-07
   1.2120000e+03   4.6462435e-11   2.5976662e-03   1.3502772e-01  -2.7041750e-01   1.6198375e-01   2.4086374e-07
   1.2130000e+03   6.2198547e-11   3.3054079e-03   5.9192055e-01   4.7026165e-01   1.4857308e-02   2.4065370e-07
   1.2140000e+03   9.6857133e-11   4.9968671e-02   4.6849314e-01   4.6544075e-01   2.9476376e-02   2.3743508e-07
   1.2150000e+03   3.5948017e-11   8.0912276e-03   1.3402459e-01   4.6164964e-01   2.6099230e-01   2.3069281e-07
   1.2160000e+03   5.2205826e-11   2.1128348e-03   4.8135249e-01   4.5090471e-01   1.4498497e-01   2.2975779e-07
   1.2170000e+03   5.9753449e-11   1.1306943e-02   1.0922282e-01   7.1192060e-02   8.5581268e-02   2.2919866e-07
   1.2180000e+03   5.0042556e-11   2.0114856e-03   8.6719629e-02  -2.9169584e-01   7.7932639e-02   2.3196116e-07
   1.2190000e+03   3.6067489e-11   1.3830652e-03   4.3173709e-01   4.6775453e-01   6.0257318e-02   2.3114907e-07
   1.2200000e+03   2.8582011e-11   1.1960951e-02   1.9583977e-01   4.6387176e-01   7.4539215e-02   2.2728106e-07
   1.2210000e+03   4.8968298e-11   2.0745498e-03   3.2520958e-01   4.3287971e-01   5.0544513e-01   2.2426645e-07
   1.2220000e+03   3.7360438e-11   3.5537649e-03   4.9031970e-01   4.4640466e-01   1.8099613e-01   2.2314549e-07
   1.2230000e+03   1.7987544e-11   8.7258697e-03   1.1429172e-01   3.2449246e-01   3.1786895e-02   2.2257640e-07
   1.2240000e+03   1.0289367e-11   6.9473267e-03   8.1433842e-02  -3.6956842e-01   2.9619012e-02   2.2509614e-07
   1.2250000e+03   2.7553930e-11   1.5093563e-03   4.7879015e-01  -1.3651852e-01   3.7865738e-02   2.2539693e-07
   1.2260000e+03   6.4483355e-11   6.3819147e-03   1.4527697e-01   4.8192728e-01   8.8679975e-02   2.2075426e-07
   1.2270000e+03   9.3377525e-11   3.5054401e-03   2.3711512e-01   6.6399041e-01   3.3728832e-01   2.1468717e-07
   1.2280000e+03   5.8653367e-11   4.5407830e-03   2.8443035e-01   6.1697508e-01   1.0357543e+00   2.0640263e-07
   1.2290000e+03   4.7466896e-11   3.7283772e-03   1.3269650e-01   4.5292935e-01   1.5528104e-01   2.0289928e-07
   1.2300000e+03   1.3622863e-11   2.1891136e-03   1.7413422e-01   2.8401900e-01   1.1881442e-01   2.0127051e-07
   1.2310000e+03   5.0236772e-11   3.4055286e-03   2.7815177e-01  -3.3984037e-01   5.6753044e-02   2.0543349e-07
   1.2320000e+03   1.8714337e-11   1.9242550e-03   3.5528213e-01  -4.1766819e-01   1.7700838e+00   2.0787071e-07
   1.2330000e+03   3.5802549e-11   3.4810393e-03   4.0259332e-01  -5.3260673e-01   1.1569685e-01   2.0948731e-07
   1.2340000e+03   9.2394790e-12   5.5297909e-03   3.1973129e-01  -5.4923104e-01   8.4928153e-02   2.1010009e-07
   1.2350000e+03   1.0513365e-11   1.0881781e-02   1.0523487e-01   5.1429324e-01   1.6870230e-02   2.0829939e-07
   1.2360000e+03   1.7217736e-11   1.3887183e-03   1.6980033e-01   4.7378122e-01   2.0426569e-01   2.0705272e-07
   1.2370000e+03   3.0443320e-11   3.3401029e-03   1.7737220e-01   1.9151135e-01   4.1299244e-02   2.0665396e-07
   1.2380000e+03   4.3664915e-11   5.7953332e-03   3.3564601e-01  -1.4845721e-01   1.0948088e-01   2.0709270e-07
   1.2390000e+03   4.5946356e-11   6.2340573e-03   3.2062059e-01   4.3596958e-01   1.8301293e-01   2.0507159e-07
   1.2400000e+03   4.1097827e-11   6.6001653e-03   2.3313636e-01   3.5772237e-01   2.0796915e-01   2.0322553e-07
   1.2410000e+03   1.2097081e-11   6.2406110e-03   6.2725879e-02  -4.5965439e-01   2.6087326e-02   2.0571632e-07
   1.2420000e+03   1.3417879e-11   3.6875076e-03   1.7774022e-01   5.1248644e-01   5.4291735e-02   2.0429944e-07
   1.2430000e+03   2.1883274e-11   1.8920643e-03   2.7188299e-01  -3.7906850e-01   8.3376172e-02   2.0470537e-07
   1.2440000e+03   1.5970213e-11   7.3075069e-03   3.4831267e-01  -3.1479829e-01   3.3628334e-02   2.0497788e-07
   1.2450000e+03   3.4231177e-11   1.0851776e-02   4.2406597e-01   5.4449073e-01   2.7464766e-02   2.0421497e-07
   1.2460000e+03   3.3181700e-11   7.1676194e-03   1.0953045e-01   4.4509012e-01   6.2974615e-02   2.0143527e-07
   1.2470000e+03   2.1435170e-11   4.0155502e-03   1.8151840e-01  -2.2979351e-01   1.0428467e-01   2.0205483e-07
   1.2480000e+03   1.7281495e-11   4.9229201e-03   6.6385520e-02   7.0187816e-01   1.3928746e-02   2.0008953e-07
   1.2490000e+03   2.8741143e-11   3.2261809e-03   2.4296350e-01   7.1936399e-01   2.4464241e-02   1.9659762e-07
   1.2500000e+03   7.1879638e-11   2.7712256e-03   5.3407156e-01  -9.7720573e-02   6.4175788e-02   1.9693087e-07
   1.2510000e+03   6.0022729e-11   8.2688443e-03   5.9964991e-01   5.6689214e-01   9.8349371e-02   1.9624718e-07
   1.2520000e+03   7.2367649e-11   1.8097644e-02   2.4951132e-01   4.1155080e-01   8.6586314e-02   1.9290605e-07
   1.2530000e+03   4.3668661e-11   5.5630423e-03   2.1675132e-01   4.9838262e-01   7.6114123e-02   1.9110313e-07
   1.2540000e+03   1.9059925e-11   9.5709968e-03   1.0988270e-01   4.1862645e-01   7.7759579e-02   1.8537418e-07
   1.2550000e+03   2.2455021e-11   1.1669504e-03   1.1353817e-01  -5.2471992e-01   4.3266814e-02   1.8643413e-07
   1.2560000e+03   3.4465973e-11   3.6422139e-03   2.6598493e-01   4.7180247e-01   1.6809601e-01   1.8551806e-07
   1.2570000e+03   4.3280805e-11   5.1181604e-03   6.0358371e-01   4.1448425e-01   5.5706613e-02   1.8498636e-07
   1.2580000e+03   4.5207756e-11   1.0253589e-02   2.7782912e-01   6.1489752e-01   1.1934262e-01   1.8164478e-07
   1.2590000e+03   2.3873244e-11   5.8495134e-03   2.0394680e-01   6.5431008e-01   1.1123108e-01   1.8000240e-07
   1.2600000e+03   1.8588809e-11   5.9188182e-03   7.7736865e-02  -3.1718175e-01   1.7169867e-02   1.8049850e-07
   1.2610000e+03   2.3613301e-11   5.7354871e-03   6.0888517e-02   2.5041078e-02   2.2869765e-02   1.8044232e-07
   1.2620000e+03   3.4960231e-11   3.4758603e-03   2.6426872e-01   6.1451359e-01   1.8266198e-01   1.7918380e-07
   1.2630000e+03   4.4653436e-11   4.3190938e-03   5.3703685e-01   6.5448995e-01   2.4110344e-01   1.7830312e-07
   1.2640000e+03   5.2788109e-11   9.2960603e-03   1.9854488e-01   8.2584597e-01   2.4952347e-01   1.6923375e-07
   1.2650000e+03   1.9849115e-11   3.1236313e-03   1.7097466e-01   7.9592763e-01   7.7494907e-01   1.6278540e-07
   1.2660000e+03   1.6262726e-11   2.9131104e-03   7.1213677e-02   5.4323551e-01   6.6261674e-02   1.6133639e-07
   1.2670000e+03   9.9569137e-12   4.1672218e-03   9.5410971e-02  -4.2782394e-01   1.1152054e-02   1.6211430e-07
   1.2680000e+03   2.1127664e-11   4.9219005e-03   2.7766124e-01   1.2036931e-01   1.3917109e-02   1.6185823e-07
   1.2690000e+03   1.3500557e-11   4.0803403e-03   6.7700089e-01   6.7292907e-01   6.2185268e-02   1.6164673e-07
   1.2700000e+03   1.4162274e-11   4.0945612e-02   4.0329580e-01   7.5154189e-01   9.7441623e-03   1.6046634e-07
   1.2710000e+03   6.6612248e-12   5.1208432e-03   3.1198295e-01   7.9903828e-01   7.3643676e-02   1.5987680e-07
   1.2720000e+03   2.2494875e-11   8.9321140e-03   1.8728208e-01   7.6689684e-01   1.3013167e-02   1.5828690e-07
   1.2730000e+03   3.3126034e-11   4.5871492e-03   1.1370493e-01   8.7953175e-01   2.8125331e-02   1.5438587e-07
   1.2740000e+03   2.7427295e-11   3.9391185e-03   9.6204154e-02   9.0626655e-01   9.0041719e-02   1.5124346e-07
   1.2750000e+03   4.3046570e-11   3.1876348e-03   5.6901955e-01   8.1079928e-01   6.2373442e-01   1.4886323e-07
   1.2760000e+03   3.6823862e-11   7.1815560e-03   2.8307945e-01   8.0798667e-01   1.9127617e-01   1.4600247e-07
   1.2770000e+03   2.5761169e-11   4.0635772e-03   2.5749022e-01   8.5201420e-01   3.0094585e-01   1.4366988e-07
   1.2780000e+03   4.2954626e-11   5.3594248e-03   1.6119300e-01   8.9011908e-01   9.0908431e-02   1.3788917e-07
   1.2790000e+03   6.6945273e-11   3.7693085e-03   7.9361674e-02   8.8475522e-01   2.2585981e-01   1.2432393e-07
   1.2800000e+03   8.1137868e-11   1.1633835e-03   9.6184072e-02   6.9438820e-01   1.9290239e-01   1.2328783e-07
   1.2810000e+03   3.5074807e-11   7.9885003e-03   4.8934955e-01   8.8018291e-01   1.6498285e+00   1.1226057e-07
   1.2820000e+03   3.0783560e-11   3.5019952e-03   2.9910936e-01   8.0582203e-01   9.9238977e-01   1.0672939e-07
   1.2830000e+03   1.9784317e-11   2.8514863e-03   2.6341053e-01   8.0925168e-01   4.3348683e-01   1.0440317e-07
   1.2840000e+03   5.4570661e-11   4.4205515e-03   2.2410478e-01  -7.8751556e-01   1.2309117e-01   1.0953500e-07
   1.2850000e+03   2.3191958e-11   3.2066531e-03   1.2141122e-01   8.4715719e-01   7.1122961e-01   1.0141741e-07
   1.2860000e+03   5.8113012e-11   2.8488679e-03   9.2661829e-02   8.5992970e-01   3.0724331e-01   8.8378272e-08
   1.2870000e+03   4.6507890e-11   1.1782092e-03   5.5414247e-01   7.8180216e-01   1.7774209e+01   7.9154509e-08
   1.2880000e+03   3.0528224e-11   2.3869994e-03   2.6477198e-01   7.0166868e-01   7.0475340e+00   6.8065469e-08
   1.2890000e+03   3.0750363e-11   1.4418341e-03   2.7484160e-01   5.9024911e-01   5.9733507e-01   6.6597174e-08
   1.2900000e+03   1.2148127e-11   4.0759138e-03   1.3942755e-01  -2.7180009e-01   2.3715622e-01   6.7776972e-08
   1.2910000e+03   2.2785013e-11   2.9206648e-03   2.5557095e-01  -6.0184635e-01   3.6594314e-01   7.5889635e-08
   1.2920000e+03   1.2191858e-11   9.7874203e-04   2.2075028e-01   5.3783615e-01   3.3643182e-01   7.5463512e-08
   1.2930000e+03   3.1111133e-11   1.3573603e-02   5.3129998e-01   6.7847190e-01   1.7168908e-01   7.1227445e-08
   1.2940000e+03   1.6566748e-11   2.0967983e-03   3.9438349e-01   6.2640193e-01   2.8798033e+00   6.7397660e-08
   1.2950000e+03   9.0911639e-12   2.5293474e-03   2.6100181e-01   6.6875443e-01   7.6042224e-02   6.7183868e-08
   1.2960000e+03   5.1798335e-12   2.3205820e-02   1.7863224e-01  -5.5262228e-01   9.5577764e-02   7.0934582e-08
   1.2970000e+03   9.5804709e-12   4.7169608e-04   1.8652752e-01   6.7286233e-01   3.6910489e-01   6.9844006e-08
   1.2980000e+03   1.1731633e-11   2.6422756e-03   2.7371415e-01  -4.0331619e-01   6.5859052e-02   7.0802891e-08
   1.2990000e+03   1.9275384e-11   2.5413265e-03   7.3407481e-01  -5.0131132e-01   4.7880264e-01   7.1339866e-08
   1.3000000e+03   3.2106032e-11   8.9573247e-03   3.3337373e-01  -8.4807769e-02   6.6177386e-02   7.1449641e-08
   1.3010000e+03   2.3715103e-11   1.5474637e-02   2.3104835e-01   7.4265713e-01   5.2369739e-02   7.0071406e-08
   1.3020000e+03   1.6819119e-11   7.6404218e-03   1.1003838e-01   2.3986264e-01   2.5684531e-02   6.9861022e-08
   1.3030000e+03   9.9946702e-12   1.1605958e-02   9.5098042e-02  -6.5088172e-02   3.3093316e-02   7.0049502e-08
   1.3040000e+03   1.1833538e-11   2.0609400e-03   1.4536509e-01  -4.4652461e-01   4.3024013e-01   7.1810836e-08
   1.3050000e+03   1.5077730e-11   1.1735028e-03   7.4668694e-01  -4.0113655e-01   8.8758836e-01   7.2012030e-08
   1.3060000e+03   2.3950821e-11   1.1202303e-02   2.3814414e-01   3.2145485e-01   1.0771929e-01   7.1412256e-08
   1.3070000e+03   1.4311290e-11   7.4964672e-03   2.6940604e-01   3.5968347e-01   7.0455926e-02   7.1188460e-08
   1.3080000e+03   1.1789394e-11   1.1125958e-02   1.2367268e-01  -5.4748687e-01   1.0027467e-02   7.1581771e-08
   1.3090000e+03   1.1026332e-11   1.2992897e-02   1.3285574e-01  -3.8452234e-04   1.4442231e-02   7.1589633e-08
   1.3100000e+03   3.4132034e-11   3.7554300e-03   1.0419382e-01   8.2245426e-01   5.2085388e-02   6.8555706e-08
   1.3110000e+03   6.0938970e-11   3.0359413e-03   6.8407265e-01   9.0411530e-01   2.4257795e-01   6.4821171e-08
   1.3120000e+03   2.6756333e-11   4.3819936e-03   5.1910440e-01   8.6504250e-01   2.1267182e+00   6.1132776e-08
   1.3130000e+03   2.5909426e-11   7.4696837e-03   3.1357718e-01   7.1784246e-01   9.3805107e-02   6.0111934e-08
   1.3140000e+03   2.2574243e-11   8.7528331e-03   1.8106713e-01   8.3193255e-01   1.2915499e-01   5.8507117e-08
   1.3150000e+03   6.6270939e-12   6.5327272e-03   1.2900881e-01   2.1545187e-01   9.4595840e-02   5.8224690e-08
   1.3160000e+03   1.0876055e-11   7.0635130e-03   8.0093338e-02   8.3246952e-01   6.1139582e-02   5.5296426e-08
   1.3170000e+03   1.0710952e-11   1.2386474e-03   4.2703495e-01  -2.9027196e-02   7.9544276e-02   5.5315116e-08
   1.3180000e+03   1.1505766e-11   7.4113616e-03   6.7963312e-01   1.0272256e-01   1.0020109e-01   5.5280605e-08
   1.3190000e+03   1.0282315e-11   2.3433786e-02   3.4649229e-01  -6.8250851e-01   2.0968931e-02   5.5677790e-08
   1.3200000e+03   5.9111390e-12   1.0710818e-02   1.7002235e-01  -5.9837835e-01   4.2498388e-02   5.6033768e-08
   1.3210000e+03   1.4164255e-11   7.8280750e-03   1.9083523e-01  -6.2148262e-01   2.0165365e-02   5.6386625e-08
   1.3220000e+03   5.5463229e-12   1.0904532e-02   9.3285617e-02  -5.2557743e-01   1.9957188e-02   5.6986109e-08
   1.3230000e+03   1.7275557e-11   4.8823413e-03   1.2527773e-01   1.3788163e-02   5.2086121e-02   5.7022472e-08
   1.3240000e+03   2.8256194e-11   2.6495028e-03   6.0405344e-01  -5.3793323e-01   1.7469069e-01   5.7190528e-08
   1.3250000e+03   1.7509167e-11   1.9623273e-02   3.7931920e-01  -6.5621263e-01   5.0241011e-02   5.7664451e-08
   1.3260000e+03   1.3726898e-11   1.3067634e-02   1.7179850e-01  -6.8071114e-01   3.9581555e-02   5.8447274e-08
   1.3270000e+03   1.5628457e-11   8.0882951e-03   1.1214619e-01  -1.6813495e-01   6.7108636e-02   5.8808798e-08
   1.3280000e+03   1.0689840e-11   4.6087499e-03   1.1378396e-01   1.9869183e-01   2.6153334e-02   5.8660841e-08
   1.3290000e+03   6.0817248e-12   1.1031800e-02   1.0136881e-01   5.0455038e-01   2.3363332e-02   5.7981424e-08
   1.3300000e+03   9.2564883e-12   2.4117387e-03   5.6240774e-01   7.1485526e-01   8.2720529e-02   5.7767515e-08
   1.3310000e+03   8.3489020e-12   1.5430162e-02   4.4522940e-01   5.6936909e-01   2.4187946e-02   5.7569340e-08
   1.3320000e+03   8.3944658e-12   1.4807901e-02   2.0327578e-01  -4.8736019e-02   1.0559774e-02   5.7602168e-08
   1.3330000e+03   7.8804805e-12   8.2508675e-03   1.7181220e-01  -5.5626754e-01   3.2191535e-02   5.7861322e-08
   1.3340000e+03   1.7316508e-11   7.0178141e-03   1.9835946e-01   5.1950138e-01   3.5014376e-02   5.7599823e-08
   1.3350000e+03   9.0698128e-12   1.2531850e-02   1.7720510e-01   4.4739227e-01   1.6909478e-02   5.7170707e-08
   1.3360000e+03   2.3010391e-11   3.5271758e-03   3.1685126e-01   9.7759673e-02   1.1010084e-01   5.7099158e-08
   1.3370000e+03   2.1029766e-11   7.9286798e-03   4.8168567e-01  -1.1550644e-01   1.3722753e-01   5.7220561e-08
   1.3380000e+03   2.4900813e-11   1.6713284e-02   2.3637776e-01   4.9068007e-01   4.8004413e-02   5.5923982e-08
   1.3390000e+03   7.7103219e-12   4.9689144e-03   1.4007266e-01   4.9444358e-01   1.6702799e-01   5.4806949e-08
   1.3400000e+03   1.7603170e-11   3.8126191e-03   2.0552846e-01  -3.9412357e-01   3.1485717e-02   5.4978407e-08
   1.3410000e+03   2.8885814e-11   1.5870006e-02   1.7366107e-01  -4.3175953e-01   5.9605329e-02   5.5705455e-08
   1.3420000e+03   1.7989049e-11   9.2387378e-03   2.0604239e-01   2.4630206e-01   1.3723838e-02   5.5522103e-08
   1.3430000e+03   1.0538457e-11   2.2837456e-02   3.2769068e-01   1.4340068e-01   1.8353529e-02   5.5451331e-08
   1.3440000e+03   8.5340669e-12   2.0891394e-02   1.9152269e-01   2.0723955e-01   2.7019891e-02   5.5160305e-08
   1.3450000e+03   9.9613255e-12   2.0068779e-03   2.6251221e-01   5.1301053e-03   8.0959770e-02   5.5160265e-08
   1.3460000e+03   2.6675178e-11   8.5505255e-03   2.1097939e-01   2.9050298e-01   5.2724505e-02   5.4386641e-08
   1.3470000e+03   3.6609313e-11   4.4965914e-03   3.5792977e-01   2.5963426e-01   1.3267388e-01   5.4159465e-08
   1.3480000e+03   1.1697138e-11   1.2827491e-02   2.7675766e-01  -3.4316956e-01   2.3832952e-02   5.4384322e-08
   1.3490000e+03   8.6740520e-12   2.4840383e-02   2.0303341e-01  -1.9763563e-01   3.6071303e-02   5.4805774e-08
   1.3500000e+03   7.8933744e-12   3.0636076e-03   1.5748055e-01   5.5409570e-01   1.5282460e-01   5.4232662e-08
   1.3510000e+03   4.3219824e-12   5.2418970e-03   1.6810402e-01   1.8708638e-01   5.6369094e-02   5.3744697e-08
   1.3520000e+03   8.2412029e-12   9.9907831e-04   3.0985466e-01   4.3958003e-01   1.0302068e-01   5.3593481e-08
   1.3530000e+03   7.0655816e-12   1.0431578e-02   3.8395291e-01   2.4582967e-01   3.4866565e-02   5.3536540e-08
   1.3540000e+03   8.5582909e-12   1.3405920e-02   6.2063517e-01  -2.3944136e-01   2.7281543e-02   5.3580548e-08
   1.3550000e+03   2.9575710e-12   2.8933517e-02   2.3373347e-01  -1.3068344e-01   7.4896753e-03   5.3634467e-08
   1.3560000e+03   2.5672668e-12   1.1008409e-02   1.1085822e-01   3.4098043e-01   1.4459716e-02   5.3503487e-08
   1.3570000e+03   5.2282117e-12   1.4564869e-03   3.1868954e-01   5.3842827e-01   1.9351059e-02   5.3364567e-08
   1.3580000e+03   8.1847417e-12   7.2012529e-03   2.3566207e-01   4.1542577e-01   1.6616224e-02   5.3002339e-08
   1.3590000e+03   9.2175610e-12   3.6945399e-03   3.5174633e-01   3.6916493e-01   1.4469634e-01   5.2655975e-08
   1.3600000e+03   1.9419054e-11   5.5676511e-03   5.5956062e-01   5.9232363e-01   6.3687362e-02   5.2532099e-08
   1.3610000e+03   5.6147108e-12   2.8700080e-02   2.8649557e-01   5.8619948e-01   4.7060868e-02   5.1817174e-08
   1.3620000e+03   4.3424917e-12   7.2385991e-03   6.6031059e-02  -2.6344373e-01   1.1366556e-02   5.1975443e-08
   1.3630000e+03   1.2255426e-11   3.3895798e-03   1.4668598e-01   6.2473782e-01   3.1933654e-02   5.0955009e-08
   1.3640000e+03   2.5875808e-11   2.8068185e-03   2.0194370e-01   5.0956931e-01   1.8824616e-01   4.8686296e-08
   1.3650000e+03   2.3500748e-11   2.3026177e-03   3.2429083e-01  -6.4498361e-02   1.5284701e-01   4.8718505e-08
   1.3660000e+03   4.6529193e-12   1.0837948e-02   5.4949711e-01  -1.9623939e-01   1.5292676e-02   4.8870171e-08
   1.3670000e+03   5.7612105e-12   1.2274782e-02   6.5930184e-01   4.1922032e-01   1.2094157e-01   4.8716465e-08
   1.3680000e+03   3.3199636e-12   7.9573877e-03   7.5303465e-02   3.9823550e-01   6.0168537e-02   4.8151582e-08
   1.3690000e+03   7.6176188e-12   1.8407615e-03   1.3934131e-01   7.1959486e-01   4.9710618e-02   4.6458869e-08
   1.3700000e+03   9.2385755e-12   1.4760421e-03   1.7962741e-01   5.6702905e-01   5.4038924e-01   4.5587460e-08
   1.3710000e+03   7.4713997e-12   2.4629430e-03   2.7726754e-01  -6.4186251e-02   1.7469127e-01   4.5622112e-08
   1.3720000e+03   3.5965103e-12   5.4530329e-03   2.1434856e-01  -7.7035140e-02   1.0859400e-01   4.5673992e-08
   1.3730000e+03   1.0796587e-11   4.8930646e-03   6.3871273e-01  -4.0667633e-01   2.2177706e-01   4.6203400e-08
   1.3740000e+03   2.6832600e-12   3.1394610e-03   2.0990140e-01  -4.3029123e-01   4.3632434e-01   4.6759393e-08
   1.3750000e+03   2.9681257e-12   2.9003728e-03   7.2107779e-02   1.7423642e-01   5.1674543e-02   4.6657934e-08
   1.3760000e+03   2.6051298e-12   2.2239196e-03   1.4007546e-01  -4.3533153e-01   2.7373137e-02   4.6727655e-08
   1.3770000e+03   4.3526258e-12   8.9582384e-03   2.7872352e-01   4.9343432e-01   4.9838795e-02   4.6443132e-08
   1.3780000e+03   4.5850723e-12   3.9730687e-03   2.4799473e-01   7.0180223e-01   5.7328113e-02   4.5978440e-08
   1.3790000e+03   2.5615947e-12   3.2312612e-03   6.1150219e-01   5.7564150e-01   1.3991424e-01   4.5863012e-08
   1.3800000e+03   5.0030865e-12   1.0741821e-02   2.9538989e-01  -3.0366181e-01   1.0879101e-02   4.5901044e-08
   1.3810000e+03   1.6316954e-12   2.1295429e-02   1.6247374e-01  -4.3707439e-01   8.7103271e-03   4.6077195e-08
   1.3820000e+03   4.4842403e-12   3.8047334e-03   1.3234316e-01   1.6242222e-01   1.0195127e-02   4.6003231e-08
   1.3830000e+03   5.1754965e-12   4.1252862e-03   2.8210126e-01   8.0881358e-01   9.4118480e-02   4.5784635e-08
   1.3840000e+03   3.8642344e-12   1.0536796e-02   1.6657502e-01   7.1481120e-01   2.8405389e-02   4.5322099e-08
   1.3850000e+03   6.7995583e-12   4.5169673e-03   5.1952999e-01   7.1917333e-01   5.8800141e-02   4.5202462e-08
   1.3860000e+03   4.6784749e-12   1.3912106e-02   1.3665085e-01  -3.0077086e-01   5.0742432e-02   4.5560529e-08
   1.3870000e+03   4.7401571e-12   3.5010456e-03   2.2151308e-01   7.3862796e-01   1.4804049e-02   4.5312004e-08
   1.3880000e+03   4.4489634e-12   8.4250954e-03   1.4398879e-01   5.2196850e-01   9.4781307e-02   4.4760946e-08
   1.3890000e+03   1.0981952e-11   2.1789812e-03   2.2783501e-01  -1.2818503e-01   5.5751872e-02   4.4845186e-08
   1.3900000e+03   1.1027094e-11   8.5955016e-03   2.6282673e-01   7.3171566e-01   2.1730766e-02   4.4667227e-08
   1.3910000e+03   7.2716556e-12   2.4438847e-02   5.7149264e-01  -3.3055169e-02   6.4427529e-03   4.4677665e-08
   1.3920000e+03   1.0919387e-11   7.8627576e-03   6.9900897e-01  -1.4019337e-01   1.4488048e-01   4.4736175e-08
   1.3930000e+03   2.3882303e-12   1.7329801e-02   2.0951950e-01   9.3395711e-01   6.3729046e-03   4.4470021e-08
   1.3940000e+03   4.4154059e-12   1.2977403e-02   3.0145832e-01   9.3775239e-01   1.3517169e-02   4.4188298e-08
   1.3950000e+03   1.1695851e-11   6.4124818e-03   1.9412138e-01   3.9110392e-01   1.0824736e-01   4.3734460e-08
   1.3960000e+03   1.2461580e-11   4.4587328e-03   6.0157284e-01   5.3812169e-01   1.0858852e-01   4.3575455e-08
   1.3970000e+03   7.6373054e-12   9.4291713e-03   5.6805846e-01   3.1237964e-01   1.0386085e-02   4.3436206e-08
   1.3980000e+03   5.4313456e-12   4.2889985e-03   2.6716934e-01   9.4637631e-01   1.2884303e-01   4.2774759e-08
   1.3990000e+03   8.9526112e-12   6.1271097e-03   1.5903986e-01   7.9784438e-01   8.3895429e-02   3.9970202e-08
   1.4000000e+03   1.6800120e-11   8.6292902e-04   2.5454740e-01   3.9834531e-01   6.9176297e-01   3.9800078e-08
   1.4010000e+03   2.5723796e-11   7.7790264e-03   2.3249501e-01   9.0092436e-01   2.8768688e-01   3.4731283e-08
   1.4020000e+03   1.6354328e-11   1.7175214e-03   1.8552878e-01   9.0061707e-01   5.8905082e+00   2.3871356e-08
   1.4030000e+03   2.2728449e-11   1.2012884e-03   3.0529236e-01   8.7358880e-01   3.4051255e+00   2.1687565e-08
   1.4040000e+03   1.1646228e-11   2.4118689e-03   3.6283885e-01   7.7077539e-01   2.8110440e+00   2.0255525e-08
   1.4050000e+03   1.0773945e-11   3.2011286e-03   8.2560726e-02  -4.7550046e-01   3.8142071e-01   2.4875675e-08
   1.4060000e+03   1.2640766e-11   8.8070843e-04   4.1264660e-01   9.0943393e-01   1.6847943e+00   2.4281659e-08
   1.4070000e+03   6.0311557e-12   9.3600920e-03   2.0859149e-01   6.2645069e-02   1.3511463e-01   2.4234260e-08
   1.4080000e+03   9.6707949e-12   3.0485272e-03   3.0046993e-01   8.1424072e-01   5.1951846e-01   1.9454871e-08
   1.4090000e+03   4.8041932e-12   8.6217445e-04   3.6764672e-01   7.2173230e-01   4.0415604e+00   1.8587640e-08
   1.4100000e+03   1.5081083e-11   2.6697664e-03   5.6439353e-01   4.3734510e-01   5.1802199e-02   1.8382183e-08
   1.4110000e+03   4.9089487e-12   1.5050791e-02   1.6993554e-01   3.1855443e-01   4.7667907e-01   1.7805850e-08
   1.4120000e+03   8.2181918e-12   3.3919862e-03   3.7720987e-01  -7.4062655e-01   1.2706714e-01   1.9540771e-08
   1.4130000e+03   4.4033617e-12   2.0091258e-03   3.5638090e-01  -8.2193136e-01   9.4118249e-01   2.0015839e-08
   1.4140000e+03   1.0224622e-11   6.1332603e-03   1.0517413e-01   8.3401448e-01   4.0178960e-01   1.4028778e-08
   1.4150000e+03   3.2373641e-12   6.9951127e-04   2.8713787e-01   6.6673775e-01   7.3936081e+00   1.3004429e-08
   1.4160000e+03   1.3446075e-11   2.2237405e-03   4.5246947e-01   6.1567158e-01   6.5237164e-01   1.2684863e-08
   1.4170000e+03   4.7188390e-12   8.5920532e-03   1.7925304e-01   4.5922853e-01   6.0940755e-01   1.1921628e-08
   1.4180000e+03   6.9267197e-12   2.8423931e-03   1.1808606e-01  -3.8997777e-01   6.3211125e-01   1.2774666e-08
   1.4190000e+03   6.5681483e-12   2.0567616e-03   3.6473624e-01  -5.2918155e-01   3.2185568e-01   1.2912493e-08
   1.4200000e+03   3.4389138e-12   1.5424078e-02   1.2594687e-01   5.1968502e-01   1.2377857e-01   1.2158807e-08
   1.4210000e+03   3.5923508e-12   2.0408882e-03   2.8809975e-01   5.8178133e-01   8.4063220e-01   1.1798601e-08
   1.4220000e+03   7.2705775e-12   2.6959392e-03   4.5098631e-01   7.0307266e-01   9.7723112e-01   1.1303573e-08
   1.4230000e+03   4.9821329e-12   5.0189222e-03   3.9232759e-01   6.3009691e-01   6.1666529e-01   1.1034253e-08
   1.4240000e+03   9.2565960e-12   6.8883243e-03   1.0359515e-01   7.5959751e-01   9.3484318e-02   1.0272637e-08
   1.4250000e+03   8.1259341e-12   3.8587027e-03   3.3771374e-01   7.1220708e-01   1.3082757e+00   9.6923596e-09
   1.4260000e+03   4.5372505e-12   6.9206757e-03   9.1290949e-02   5.9418862e-01   2.5080484e-01   9.0232712e-09
   1.4270000e+03   6.1690984e-12   2.9030346e-03   2.1981282e-01   4.5537355e-01   9.5650917e-01   8.7907584e-09
   1.4280000e+03   6.1135886e-12   3.8928973e-03   3.1173843e-01   4.7617207e-01   1.4480677e+00   8.4409586e-09
   1.4290000e+03   1.9603514e-12   3.7401598e-03   3.7953038e-01   3.7893246e-01   1.3215515e+00   8.3151236e-09
   1.4300000e+03   2.1454384e-12   6.1755628e-03   1.0269869e-01  -2.7011112e-01   1.0871874e-01   8.6034491e-09
   1.4310000e+03   2.5506882e-12   9.5210776e-04   4.2034240e-01  -3.5506300e-01   1.0158576e+00   8.6528785e-09
   1.4320000e+03   2.4089872e-12   1.1274499e-02   1.3060485e-01  -2.1758885e-01   1.0422137e-01   8.8927723e-09
   1.4330000e+03   5.3046737e-12   9.2349185e-04   2.9614063e-01   7.0982027e-01   2.5090756e+00   8.6487911e-09
   1.4340000e+03   5.4493298e-12   8.1549706e-03   3.1812292e-01   7.0990406e-01   1.2599337e-01   8.2709098e-09
   1.4350000e+03   1.4672555e-11   5.8494740e-03   4.8660176e-01   7.0368634e-01   6.1995590e-01   7.8331314e-09
   1.4360000e+03   6.1608983e-12   1.0432281e-02   9.7455123e-02   6.6174560e-01   5.1662680e-01   6.6689824e-09
   1.4370000e+03   1.1214949e-11   2.8737879e-03   3.6425418e-01   3.8166539e-01   1.7721903e-01   6.4665519e-09
   1.4380000e+03   3.8522216e-12   8.1764632e-03   1.2738586e-01   2.0688845e-01   7.1249475e-01   6.3293788e-09
   1.4390000e+03   2.5523568e-12   4.0676707e-03   1.9404728e-01  -2.6644409e-01   1.2093174e-01   6.3830295e-09
   1.4400000e+03   2.1961363e-12   6.9209798e-03   3.0609293e-01  -6.8564139e-02   2.4276297e-01   6.3992285e-09
   1.4410000e+03   5.3033023e-12   7.6411494e-03   3.6754531e-01   4.2067229e-01   1.9115928e-01   6.1669442e-09
   1.4420000e+03   1.6178784e-12   3.3302054e-03   2.7670916e-01   4.0534612e-01   1.4255130e+00   6.0607927e-09
   1.4430000e+03   3.6543353e-12   6.3246315e-03   2.9428270e-01   4.0538973e-01   8.0528033e-02   6.0123634e-09
   1.4440000e+03   2.6862834e-12   1.3504024e-02   1.1105583e-01   3.6842085e-01   9.3532889e-02   5.8286738e-09
   1.4450000e+03   5.5185444e-12   3.0180865e-03   2.1814406e-01  -1.3468390e-02   4.2812328e-01   5.8703127e-09
   1.4460000e+03   6.1210362e-12   3.8011043e-03   3.0696858e-01   1.0100194e-01   8.2575389e-01   5.8403077e-09
   1.4470000e+03   3.4460595e-12   5.8202995e-03   2.1036279e-01   1.5212687e-01   2.1064383e-01   5.7788011e-09
   1.4480000e+03   6.7672188e-12   2.7421055e-03   4.7551265e-01   4.4334732e-01   5.6074852e-01   5.6919064e-09
   1.4490000e+03   3.3784677e-12   8.5859367e-03   3.5582590e-01   5.1359308e-01   5.9441986e-01   5.4867095e-09
   1.4500000e+03   2.1414571e-12   7.8128676e-03   9.9570033e-02   4.0327767e-01   1.4735445e-01   5.3365227e-09
   1.4510000e+03   4.2950987e-12   3.5632259e-03   2.2662103e-01   7.3956141e-02   5.3036752e-01   5.3220656e-09
   1.4520000e+03   3.2361752e-12   6.3935723e-03   3.0481204e-01  -5.4213462e-02   2.6995524e-01   5.3535650e-09
   1.4530000e+03   2.7309716e-12   6.0106314e-03   7.2187816e-02  -3.7187332e-01   2.5852370e-01   5.6475587e-09
   1.4540000e+03   4.6042963e-12   2.2608377e-03   4.7302450e-01   4.6547007e-01   4.7850013e-01   5.5709479e-09
   1.4550000e+03   2.5179513e-12   6.9206924e-03   3.3186712e-01   5.2773846e-01   6.1677775e-01   5.4606624e-09
   1.4560000e+03   2.5478551e-12   7.4895460e-03   1.1469518e-01   3.8512907e-01   1.4895620e-01   5.3172935e-09
   1.4570000e+03   2.7935493e-12   2.9533440e-03   2.1793613e-01   3.0871885e-02   3.6086697e-01   5.3152981e-09
   1.4580000e+03   2.2115035e-12   7.5390518e-03   3.5654229e-01   3.8168819e-02   8.6482627e-02   5.3121531e-09
   1.4590000e+03   1.2414073e-12   1.0769495e-02   1.0176372e-01   1.2858477e-01   1.4221966e-01   5.2768943e-09
   1.4600000e+03   4.8726354e-12   3.5023857e-03   3.7103033e-01   5.5022233e-01   5.1556247e-02   5.1322328e-09
   1.4610000e+03   2.3803171e-12   8.0611222e-03   3.4622192e-01   4.0302125e-01   4.0208029e-01   5.0816250e-09
   1.4620000e+03   2.4583128e-12   8.8213322e-03   1.3765835e-01   4.8953903e-01   4.6454933e-02   5.0248973e-09
   1.4630000e+03   2.9259888e-12   1.0916888e-02   1.8938901e-01   2.1086388e-01   7.8000684e-02   4.9872543e-09
   1.4640000e+03   1.6538801e-12   8.4615924e-03   3.1309711e-01   7.6454795e-02   9.4248319e-02   4.9831065e-09
   1.4650000e+03   2.3329905e-12   1.4416911e-02   1.6420551e-01   3.4425575e-01   1.1150488e-01   4.8944207e-09
   1.4660000e+03   3.0165215e-12   4.6031104e-03   2.8002349e-01   5.0624385e-01   8.1998801e-01   4.6605770e-09
   1.4670000e+03   1.1204590e-12   4.0482802e-03   3.6308986e-01   4.6286485e-01   7.7445847e-02   4.6195028e-09
   1.4680000e+03   2.1216666e-12   1.4133730e-02   1.8262148e-01  -1.7254563e-01   9.0820848e-02   4.7100580e-09
   1.4690000e+03   2.5939539e-12   2.1144921e-03   2.3254580e-01   4.7076230e-01   2.9732790e-01   4.6694922e-09
   1.4700000e+03   1.6432372e-12   5.0164250e-03   3.3593978e-01   4.7405160e-01   1.9817646e-01   4.6157810e-09
   1.4710000e+03   2.3075083e-12   6.2015738e-03   2.0070791e-01   4.5112056e-01   3.1197160e-01   4.4649528e-09
   1.4720000e+03   1.8490168e-12   1.7365646e-03   3.0674489e-01   4.1797372e-01   1.7930424e+00   4.3663024e-09
   1.4730000e+03   1.4362481e-12   5.3648017e-03   4.3642109e-01   3.6667004e-01   2.4995406e-01   4.3181462e-09
   1.4740000e+03   1.1107840e-12   6.3756016e-03   1.8525768e-01  -2.2015058e-01   1.7212457e-01   4.3395462e-09
   1.4750000e+03   1.0598662e-12   1.0007887e-02   1.9475647e-01  -7.9288296e-02   3.0374333e-02   4.3519813e-09
   1.4760000e+03   1.5615984e-12   4.7297982e-03   3.8114140e-01  -8.0305873e-02   2.3469258e-01   4.3575723e-09
   1.4770000e+03   4.3675347e-12   1.2953561e-02   1.5895928e-01  -7.1392840e-03   5.7351726e-02   4.3665137e-09
   1.4780000e+03   3.1863832e-12   7.9775007e-03   1.8489163e-01   6.2888589e-01   3.5522393e-01   4.2472574e-09
   1.4790000e+03   4.9747827e-12   5.2377178e-03   3.2186442e-01   4.8033312e-01   2.7722864e-01   4.1785553e-09
   1.4800000e+03   2.6087234e-12   7.1947031e-03   1.2609681e-01   7.9029549e-02   4.9693787e-01   4.1697666e-09
   1.4810000e+03   2.0543928e-12   4.2416978e-03   1.8888956e-01   2.6715699e-01   2.7793101e-01   4.1334234e-09
   1.4820000e+03   2.4115330e-12   5.7080710e-03   3.1796837e-01  -1.4411615e-01   6.7915508e-02   4.1441196e-09
   1.4830000e+03   1.6709588e-12   1.3142063e-02   3.9988552e-01  -3.6384799e-01   4.8986013e-02   4.1628537e-09
   1.4840000e+03   9.6590351e-13   2.9047072e-02   2.5691154e-01   2.2943220e-01   7.7390137e-02   4.1288740e-09
   1.4850000e+03   1.8967421e-12   4.3172467e-03   3.8269817e-01   2.6052065e-01   1.9321302e-01   4.1040245e-09
   1.4860000e+03   8.1760675e-13   8.1846502e-03   7.8909129e-02  -2.2960413e-01   6.8436970e-02   4.1385263e-09
   1.4870000e+03   1.0240408e-12   5.1876509e-03   1.6935754e-01   2.0060069e-01   5.4941880e-02   4.1274989e-09
   1.4880000e+03   8.3920296e-13   8.9686536e-03   2.6800461e-01   4.7787837e-02   3.5912931e-02   4.1258941e-09
   1.4890000e+03   4.0128734e-13   1.3844238e-02   3.6537786e-01  -1.5989250e-01   5.0009985e-02   4.1638703e-09
   1.4900000e+03   8.1210773e-13   1.6574541e-03   4.6757657e-01   4.2972887e-01   6.9525742e-02   4.1561272e-09
   1.4910000e+03   1.4990002e-12   1.8462041e-02   3.6435086e-01   2.5031617e-01   3.9919438e-02   4.1459392e-09
   1.4920000e+03   5.4671102e-13   2.0626940e-02   1.7930499e-01  -2.1214136e-01   3.3091678e-02   4.1771964e-09
   1.4930000e+03   9.3991376e-13   2.9378807e-03   1.7602117e-01  -8.2266231e-02   2.0250598e-01   4.1872213e-09
   1.4940000e+03   7.6902663e-13   4.8188311e-03   3.0669858e-01  -6.9937013e-02   1.3573139e-01   4.1927886e-09
   1.4950000e+03   4.2716930e-13   8.4368057e-03   1.3193039e-01  -7.8166446e-02   3.1554347e-02   4.2051990e-09
   1.4960000e+03   1.2087643e-12   2.5531780e-03   3.6767031e-01   4.2161930e-01   1.2433399e-01   4.1780638e-09
   1.4970000e+03   3.8012164e-13   5.0593994e-03   5.1618394e-01   1.6238818e-01   2.1327689e-01   4.1736323e-09
   1.4980000e+03   3.2752517e-13   1.6882701e-02   1.8365207e-01   7.5396249e-01   4.5748256e-03   4.1592552e-09
   1.4990000e+03   1.3073968e-12   6.7988061e-03   1.9446311e-01   4.8749347e-01   1.7990555e-01   3.9902601e-09
   1.5000000e+03   8.6603724e-13   1.5251741e-03   3.9032876e-01   6.3400405e-01   2.1432991e-01   3.9565872e-09
   1.5010000e+03   9.9168030e-13   1.2426756e-02   3.1547330e-01   5.5619878e-01   1.8982483e-02   3.9153110e-09
   1.5020000e+03   1.2246603e-12   6.2758814e-03   3.8216262e-01   5.3420226e-01   1.0550943e-01   3.8879710e-09
   1.5030000e+03   5.5246994e-13   1.5476162e-02   6.9730469e-01   4.8528027e-01   2.0066324e-02   3.8507149e-09
   1.5040000e+03   7.5719119e-13   5.4025149e-03   7.4961003e-01   1.1310685e-01   1.0440297e-01   3.8493142e-09
   1.5050000e+03   6.9370553e-13   3.5769435e-02   3.4999925e-01   5.9607315e-01   2.7373176e-02   3.7874522e-09
   1.5060000e+03   7.7469422e-13   3.9605746e-03   1.9552275e-01   3.8482333e-01   1.9023980e-01   3.7537135e-09
   1.5070000e+03   2.2307543e-12   2.4175193e-03   1.5438744e-01   7.7692065e-01   5.2508171e-02   3.6776712e-09
   1.5080000e+03   9.3314120e-13   7.2825599e-03   1.1398645e-01   7.0837293e-01   1.2928044e-01   3.5132822e-09
   1.5090000e+03   2.2858845e-12   3.5678785e-03   1.4188923e-01   5.5707670e-01   6.0588133e-02   3.3993007e-09
   1.5100000e+03   2.8790772e-12   4.1634802e-03   6.8849313e-01   4.3568509e-02   4.5803218e-02   3.3988905e-09
   1.5110000e+03   2.4189626e-12   7.2898669e-02   6.0991241e-01  -6.5449074e-02   4.4103721e-02   3.4119820e-09
   1.5120000e+03   6.7432211e-13   1.3507035e-02   1.2145691e-01   3.7931062e-01   1.4427460e-02   3.3936156e-09
   1.5130000e+03   6.0920230e-13   2.1133988e-02   1.7378095e-01   4.4764008e-01   4.2852377e-02   3.3310570e-09
   1.5140000e+03   6.7959178e-13   2.5341748e-03   2.2282362e-01   8.3763332e-01   1.0145939e-01   3.2957512e-09
   1.5150000e+03   9.4800585e-13   1.0678538e-02   1.3543218e-01   2.8912641e-01   5.0513267e-02   3.2726547e-09
   1.5160000e+03   3.1704669e-12   5.1498382e-03   6.6579595e-01   2.2003323e-01   8.9699141e-02   3.2435205e-09
   1.5170000e+03   1.9188726e-12   9.6759135e-03   3.4242190e-01   3.0862614e-01   2.8702617e-01   3.1313201e-09
   1.5180000e+03   2.1863809e-12   4.1407510e-03   3.9590609e-01   5.9485863e-01   1.0416611e-01   3.0371361e-09
   1.5190000e+03   1.2162106e-12   7.3862009e-03   1.1119519e-01   4.0517823e-01   4.9804841e-01   2.9045632e-09
   1.5200000e+03   1.3799797e-12   3.4202992e-03   1.6323395e-01   3.2466046e-01   7.6050433e-02   2.8871069e-09
   1.5210000e+03   7.2111851e-13   1.1148985e-02   1.3220671e-01   4.8765115e-01   7.0666374e-02   2.8387587e-09
   1.5220000e+03   3.1955592e-12   5.1118375e-03   5.6867792e-01   3.3469758e-01   2.2802269e-01   2.7887684e-09
   1.5230000e+03   1.0290735e-12   6.7058806e-03   2.5669881e-01   5.5583469e-01   1.0131720e+00   2.6090270e-09
   1.5240000e+03   2.8454928e-12   4.2162263e-03   3.8098760e-01   5.1075736e-01   1.4379363e-01   2.4388323e-09
   1.5250000e+03   1.4791686e-12   2.6562889e-03   3.5464861e-01   8.1930301e-01   1.2519256e+00   2.3612934e-09
   1.5260000e+03   1.6528168e-12   1.0225272e-02   1.3005775e-01   7.0346234e-01   2.0067952e-01   2.2010721e-09
   1.5270000e+03   1.0376463e-12   4.0389447e-03   1.1532954e-01   5.5084011e-01   1.1791361e-01   2.1660085e-09
   1.5280000e+03   2.6759303e-12   1.1509614e-02   4.4813557e-01   5.0673694e-01   2.8856518e-01   2.0911699e-09
   1.5290000e+03   5.3152669e-13   5.2311192e-03   3.5538306e-01   6.0156806e-01   1.8384317e+00   1.9560653e-09
   1.5300000e+03   4.9389116e-13   4.9045150e-03   9.1784159e-02   8.0631657e-02   1.4677750e-01   1.9539847e-09
   1.5310000e+03   1.4602561e-12   1.0734095e-03   4.2043435e-01  -5.1919145e-02   1.3389247e-01   1.9549019e-09
   1.5320000e+03   4.3054558e-13   3.7783022e-02   2.8860993e-01   3.1550062e-01   4.9756526e-02   1.9264259e-09
   1.5330000e+03   1.4042726e-12   4.6897199e-03   1.5451589e-01   2.9320766e-01   2.6297475e-02   1.9121855e-09
   1.5340000e+03   2.8652993e-12   1.1003229e-02   3.6018824e-01   7.1962104e-01   1.8439576e-01   1.7895088e-09
   1.5350000e+03   1.2824255e-12   6.7114831e-03   5.1946933e-01   7.3968119e-01   6.6701449e-01   1.7350539e-09
   1.5360000e+03   4.8439058e-13   1.6322013e-02   1.5687988e-01  -4.9944444e-01   7.3473700e-02   1.8021110e-09
   1.5370000e+03   9.2917486e-13   4.3191925e-03   3.4596113e-01  -6.3130459e-01   7.2051393e-02   1.8437843e-09
   1.5380000e+03   3.9030991e-13   7.5402233e-03   2.9547480e-01  -6.2729110e-01   1.2517977e-01   1.8620176e-09
   1.5390000e+03   3.2259921e-13   1.0033535e-02   1.2021080e-01   7.9042017e-01   4.8476494e-02   1.7915246e-09
   1.5400000e+03   1.4250779e-12   2.6319535e-03   4.3953544e-01   6.7329572e-01   6.8406259e-02   1.7710412e-09
   1.5410000e+03   8.5559948e-13   1.6905150e-02   2.4516542e-01   3.0577294e-01   1.3236201e-01   1.7387865e-09
   1.5420000e+03   4.7622329e-13   6.2227673e-03   1.1116287e-01   6.3397856e-01   1.8995660e-01   1.6876453e-09
   1.5430000e+03   5.1874420e-13   3.9235226e-03   1.2076082e-01   8.3286471e-01   5.2550255e-02   1.6145281e-09
   1.5440000e+03   3.7405031e-13   2.9582835e-03   3.9928843e-01   9.3021299e-02   8.0404571e-02   1.6130995e-09
   1.5450000e+03   2.5726436e-13   1.2636774e-02   3.9465486e-01   6.4592715e-01   2.3263593e-02   1.6100736e-09
   1.5460000e+03   8.8508664e-13   4.2739205e-02   5.1614987e-01   4.2790784e-01   8.4603233e-02   1.5821273e-09
   1.5470000e+03   2.8979801e-13   5.9729688e-03   3.5865878e-01   4.0042099e-01   6.2644307e-01   1.5583576e-09
   1.5480000e+03   3.7603359e-13   5.0280995e-03   8.8274968e-02   1.7625301e-01   4.2686046e-02   1.5528405e-09
   1.5490000e+03   3.5925934e-13   6.7123483e-03   6.7814022e-02  -1.7170059e-01   5.9959671e-02   1.5715064e-09
   1.5500000e+03   4.1126341e-13   1.6852516e-03   1.0266145e-01   3.3222066e-01   4.6332281e-02   1.5655531e-09
   1.5510000e+03   1.1464636e-12   1.1916663e-02   4.1120079e-01   7.3233355e-01   3.0922692e-02   1.5304551e-09
   1.5520000e+03   5.5057658e-13   9.0160053e-03   5.4485257e-01   5.5872022e-01   5.1575491e-01   1.5034480e-09
   1.5530000e+03   4.3343290e-13   9.5686959e-03   5.4083823e-01   5.0645494e-01   2.3085181e-01   1.4925792e-09
   1.5540000e+03   5.8391919e-13   1.1564005e-02   1.0583829e-01   5.8621920e-01   2.9018981e-02   1.4676078e-09
   1.5550000e+03   2.6895652e-13   7.2114327e-03   6.0416392e-02   4.2343015e-01   2.4758248e-02   1.4525952e-09
   1.5560000e+03   7.0422674e-13   4.7735714e-03   8.8423663e-02   8.4834684e-01   1.0824851e-01   1.3865226e-09
   1.5570000e+03   1.0188849e-12   4.2358151e-03   2.0655768e-01   7.6151185e-01   5.5891862e-01   1.3142561e-09
   1.5580000e+03   8.0638692e-13   4.6056689e-03   4.6098639e-01   6.4328057e-01   6.4342073e-01   1.2808972e-09
   1.5590000e+03   7.0930854e-13   9.1608940e-03   5.8834139e-01   7.2658268e-01   6.1826087e-02   1.2737228e-09
   1.5600000e+03   2.3037267e-13   3.3991818e-02   2.6909317e-01  -4.3220939e-01   4.8112659e-02   1.3013834e-09


==> data/quadratic_n16__l5_6_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.2418964e-01   1.1646379e-01   1.0807008e+00   8.2585419e-02   5.8215696e-01   1.9963078e+00
   3.0000000e+00   4.1866280e-02   7.7515584e-02   7.2979326e-01   3.1699036e-01   1.3281251e-01   1.9287253e+00
   4.0000000e+00   2.8012667e-03   2.3638707e-01   2.1565222e+00   3.9140807e-01   4.3010817e-02   1.8977916e+00
   5.0000000e+00   2.7503996e-03   1.9869567e-01   1.8048723e+00   5.5391847e-01   3.0578067e-03   1.8945833e+00
   6.0000000e+00   8.1132614e-03   2.3816607e-02   3.0376937e-01   6.0305083e-01   2.2279690e-01   1.6742401e+00
   7.0000000e+00   7.6670129e-03   7.1936548e-03   3.6988668e-01   4.7012975e-01   1.8625571e-01   1.6390341e+00
   8.0000000e+00   4.2999992e-03   3.8524591e-02   4.4373409e-01   3.5264264e-01   3.3855942e-02   1.6202978e+00
   9.0000000e+00   1.9771288e-03   5.6418368e-02   4.8889940e-01   4.7783834e-01   1.3272738e-02   1.6101324e+00
   1.0000000e+01   5.4732938e-03   6.4958402e-02   6.5785212e-01   5.5582751e-01   4.8897067e-02   1.5677384e+00
   1.1000000e+01   8.1859756e-03   3.1092078e-02   4.8037736e-01   5.5615506e-01   7.9184460e-02   1.5022440e+00
   1.2000000e+01   1.9696405e-03   4.0761223e-02   3.9171362e-01  -2.3924846e-01   2.0532463e-02   1.5099206e+00
   1.3000000e+01   1.7305369e-03   8.3175519e-02   7.8810022e-01   6.1592593e-01   2.2998627e-02   1.4887833e+00
   1.4000000e+01   3.7611056e-03   3.2128739e-02   6.0707942e-01   6.5018994e-01   5.5532432e-02   1.4364024e+00
   1.5000000e+01   5.3582517e-03   1.1841393e-02   4.1120501e-01   6.4124476e-01   1.7662576e-01   1.3965789e+00
   1.6000000e+01   3.8626791e-03   2.4860760e-02   4.7255480e-01   5.1379420e-01   5.7904938e-02   1.3568039e+00
   1.7000000e+01   6.6838641e-03   1.4949866e-02   3.4345283e-01   5.6616629e-01   1.0103995e-01   1.3192062e+00
   1.8000000e+01   1.9489014e-03   2.1542482e-02   4.6207680e-01   5.8909219e-01   8.6459156e-02   1.2864367e+00
   1.9000000e+01   1.1794964e-03   5.1589143e-02   4.1849531e-01  -4.1453171e-01   3.2824299e-02   1.3045069e+00
   2.0000000e+01   1.0895568e-03   1.4140479e-02   1.2915203e-01   2.6333359e-01   3.4355764e-02   1.2934278e+00
   2.1000000e+01   1.9235800e-03   9.7238343e-03   2.0081724e-01   7.5543051e-01   2.0937392e-01   1.1032132e+00
   2.2000000e+01   2.1618891e-03   2.8069044e-03   3.1514401e-01   7.0465075e-01   3.7621438e-01   1.0672906e+00
   2.3000000e+01   1.7409268e-03   1.9544435e-02   2.1931907e-01   7.2233001e-01   1.1636981e-01   1.0233353e+00
   2.4000000e+01   4.8502395e-03   1.7277252e-02   8.5384055e-01   2.2512552e-01   2.9733634e-02   1.0200180e+00
   2.5000000e+01   1.0945742e-03   1.3543559e-01   1.0712348e+00   1.3728529e-01   1.6100492e-02   1.0178934e+00
   2.6000000e+01   8.8314391e-04   9.5977217e-02   7.9299127e-01   7.6483292e-01   3.7878402e-02   9.8871639e-01
   2.7000000e+01   2.6359953e-03   1.0303374e-02   4.2203923e-01   8.4036831e-01   1.3479885e-01   8.7968502e-01
   2.8000000e+01   2.9704275e-03   7.8588759e-03   5.3358880e-01   8.4099092e-01   4.3539559e-01   7.2606187e-01
   2.9000000e+01   1.9448908e-03   6.5678667e-03   4.9097219e-01   7.8414534e-01   3.7746079e-01   6.9952215e-01
   3.0000000e+01   1.5824277e-03   3.0692501e-02   3.8687303e-01  -2.6358074e-01   6.7108802e-02   7.1333452e-01
   3.1000000e+01   2.5836100e-03   1.0754826e-02   5.9065740e-01   5.8648277e-01   2.7664547e-01   6.8556584e-01
   3.2000000e+01   8.6552395e-04   3.1071566e-02   2.4710804e-01   7.6581365e-01   5.2156554e-02   6.5858435e-01
   3.3000000e+01   1.0898251e-03   3.3816602e-02   3.0129616e-01   7.6263870e-01   9.6631764e-02   6.1143712e-01
   3.4000000e+01   3.7249221e-03   3.9708627e-03   3.1196362e-01   8.1894385e-01   1.3990699e+00   4.5323019e-01
   3.5000000e+01   3.4521399e-03   5.2246226e-03   3.1848410e-01   7.0851049e-01   7.5602543e-01   4.2396235e-01
   3.6000000e+01   8.8666320e-04   1.7943094e-02   2.4390876e-01   7.4614423e-01   7.7127018e-02   4.0015686e-01
   3.7000000e+01   1.5256292e-03   3.7117204e-02   3.7044051e-01   7.8102727e-01   1.1702469e-01   3.6475693e-01
   3.8000000e+01   1.3199046e-03   1.5770211e-02   2.2924292e-01  -1.2437679e-01   1.0926197e+00   3.8989119e-01
   3.9000000e+01   1.2420218e-03   6.9967567e-03   1.6207374e-01   8.1519375e-01   1.2637907e-01   3.5088578e-01
   4.0000000e+01   8.5806270e-04   1.4705349e-02   2.1459618e-01   7.5297623e-01   9.4561565e-01   2.5095599e-01
   4.1000000e+01   5.4666384e-04   3.9696808e-03   3.2441708e-01   6.0198692e-01   6.1099307e-01   2.3990665e-01
   4.2000000e+01   9.2043783e-04   2.2100156e-02   3.4828841e-01  -1.1958229e-01   3.3780711e-01   2.6224607e-01
   4.3000000e+01   7.7856355e-04   4.6573833e-03   5.7310456e-01  -5.3762557e-01   1.9780569e+00   2.8100933e-01
   4.4000000e+01   5.9700956e-04   1.7527615e-02   1.4718564e-01   8.7605586e-01   1.1891639e-01   2.5224972e-01
   4.5000000e+01   6.0736095e-04   1.3068012e-02   2.5627600e-01   7.9988168e-01   1.8714140e-01   2.3379950e-01
   4.6000000e+01   6.0335444e-04   1.2570055e-02   1.4819256e-01   8.8290373e-01   2.3798355e-01   1.8651325e-01
   4.7000000e+01   1.0254112e-03   4.2050250e-03   3.8615448e-01   8.5963954e-01   3.2359298e-01   1.6131022e-01
   4.8000000e+01   3.9261820e-04   1.5870709e-02   1.7154577e-01   7.8692756e-01   6.6145952e-01   1.2378512e-01
   4.9000000e+01   1.1419363e-03   7.6052922e-03   6.0458765e-01   1.5598959e-01   3.0867553e-01   1.2265850e-01
   5.0000000e+01   3.5908025e-04   4.0895824e-02   3.7028827e-01  -2.5944347e-01   2.7742894e-01   1.2813081e-01
   5.1000000e+01   1.8059705e-04   2.8716103e-02   2.3144112e-01   7.4644346e-01   9.0480107e-02   1.1972589e-01
   5.2000000e+01   3.9520586e-04   7.8087185e-03   1.3912570e-01   8.6798053e-01   1.4630860e-01   1.0488290e-01
   5.3000000e+01   7.6839291e-04   9.3245694e-03   2.6090559e-01   7.0259710e-01   4.8591647e-01   7.8016790e-02
   5.4000000e+01   3.7755365e-04   6.7498146e-03   3.0385930e-01   4.8091529e-01   1.3645029e+00   7.2561449e-02
   5.5000000e+01   2.2007027e-04   2.1076330e-02   5.4584649e-01   1.0213258e-01   2.4089342e-01   7.2880869e-02
   5.6000000e+01   2.3430409e-04   8.1484071e-03   7.4844138e-01   2.2910420e-01   4.6242543e-01   7.2427318e-02
   5.7000000e+01   1.5740599e-04   6.2502892e-02   5.0239528e-01   5.5744964e-01   1.3303920e-01   6.7531400e-02
   5.8000000e+01   1.8699316e-04   8.4424240e-03   1.1275495e-01   5.8480188e-01   2.0302032e-01   6.0543846e-02
   5.9000000e+01   3.2148216e-04   4.7355662e-03   1.7433311e-01   4.3107346e-01   4.5010286e-01   5.6035636e-02
   6.0000000e+01   3.2499976e-04   1.2865973e-02   3.6549860e-01   6.2175112e-01   1.7320753e-01   5.3154408e-02
   6.1000000e+01   2.3897468e-04   3.9023760e-02   3.2322506e-01   3.5685604e-01   1.2099109e-01   5.1212997e-02
   6.2000000e+01   1.9378348e-04   3.2330964e-02   7.0061943e-01  -2.5877982e-01   4.9389345e-02   5.1925061e-02
   6.3000000e+01   9.4321289e-05   4.5690335e-02   6.8910662e-01   1.8611420e-01   9.5770423e-02   5.1708109e-02
   6.4000000e+01   5.5063547e-05   8.2023849e-02   6.7965706e-01   6.8908070e-01   1.1375443e-02   5.1304561e-02
   6.5000000e+01   1.2478094e-04   4.1782391e-02   5.3594628e-01   6.7308159e-01   6.2305024e-02   4.9209852e-02
   6.6000000e+01   1.7849421e-04   1.6393374e-02   7.0789149e-01   6.9050646e-01   1.0114567e-01   4.5914321e-02
   6.7000000e+01   1.7072367e-04   5.2331221e-03   5.0531263e-01   5.7360923e-01   3.1981864e-01   4.4886631e-02
   6.8000000e+01   1.0185053e-04   3.6694594e-02   7.1441724e-01   6.1590161e-01   7.1488278e-02   4.2984688e-02
   6.9000000e+01   4.8147834e-05   1.6273607e-02   3.7002246e-01   6.3389675e-01   7.5566446e-02   4.2474576e-02
   7.0000000e+01   3.2735061e-05   5.8829043e-02   4.8168356e-01   6.6184764e-01   1.8212475e-02   4.1966599e-02
   7.1000000e+01   1.6740286e-04   2.0569303e-02   4.4190875e-01   7.8587099e-01   8.6423735e-02   3.9180562e-02
   7.2000000e+01   1.3052627e-04   1.7075075e-02   4.3193171e-01   4.4416062e-01   1.5220474e-01   3.7950339e-02
   7.3000000e+01   4.2545951e-05   2.2915725e-02   2.9167537e-01   5.8750956e-01   6.4324874e-02   3.6569532e-02
   7.4000000e+01   8.5632661e-05   1.5852716e-02   2.2543818e-01   4.8238176e-01   4.5158750e-02   3.5802148e-02
   7.5000000e+01   1.0312225e-04   2.2711215e-02   3.7757447e-01  -8.3087663e-02   8.5143739e-02   3.5960878e-02
   7.6000000e+01   5.2720836e-05   3.0712941e-02   3.3154634e-01   7.3342730e-01   1.5377159e-01   3.3985049e-02
   7.7000000e+01   1.6883203e-04   1.5465919e-02   4.6484425e-01   8.0988264e-01   1.4130655e-01   3.0227291e-02
   7.8000000e+01   7.2444236e-05   1.4850423e-02   1.5701198e-01   8.5077926e-01   2.8609661e-01   2.6645623e-02
   7.9000000e+01   7.4427283e-05   1.5126953e-02   1.9923334e-01   9.0933471e-01   1.0268262e-01   2.4184452e-02
   8.0000000e+01   6.8348160e-05   1.4596711e-02   1.4310465e-01   6.8334927e-01   4.2578835e-01   2.1005164e-02
   8.1000000e+01   1.1338402e-04   7.1465581e-03   3.1728536e-01   8.9437965e-01   3.6758539e-01   1.4516335e-02
   8.2000000e+01   8.2265183e-05   8.6483995e-03   2.6158204e-01   7.4931334e-01   3.6859428e+00   1.0486005e-02
   8.3000000e+01   7.4363988e-05   6.1844883e-03   5.0194306e-01   5.0364267e-01   9.5408916e-01   9.9151992e-03
   8.4000000e+01   4.6831406e-05   3.5692087e-02   3.0441771e-01  -2.3133547e-01   2.2648516e-01   1.0660954e-02
   8.5000000e+01   2.7142211e-05   1.9775417e-02   1.9610218e-01  -4.1767496e-01   2.6283103e-01   1.1317937e-02
   8.6000000e+01   3.1451820e-05   1.0262259e-02   1.2672184e-01   2.3878318e-01   8.3478683e-02   1.1130212e-02
   8.7000000e+01   3.6929836e-05   2.1227574e-02   2.9174664e-01   7.1342577e-01   1.6467985e-01   9.9061746e-03
   8.8000000e+01   1.1582161e-05   6.4834926e-03   4.1559364e-01   5.7978610e-01   2.0270073e+00   9.2353285e-03
   8.9000000e+01   4.8753048e-05   1.2588142e-02   4.6720284e-01   1.4452789e-01   2.6330109e-01   9.1672244e-03
   9.0000000e+01   2.1456788e-05   3.5659177e-02   3.1762909e-01   3.5821852e-02   2.0645823e-01   9.1821573e-03
   9.1000000e+01   1.7318621e-05   1.8908138e-02   1.6349314e-01   6.1855216e-01   9.3401253e-02   8.6778756e-03
   9.2000000e+01   2.4300049e-05   1.3402227e-02   1.2697240e-01   6.8083199e-01   1.2010922e-01   8.0047362e-03
   9.3000000e+01   1.2721762e-05   1.0832781e-02   1.5540471e-01  -2.2946369e-01   1.1041807e-01   8.2525143e-03
   9.4000000e+01   2.0127546e-05   8.5144638e-03   4.1544683e-01  -1.5053006e-01   1.9707185e-01   8.4134153e-03
   9.5000000e+01   1.2309410e-05   1.3112390e-02   4.2548483e-01   3.6279339e-01   3.4335543e-01   8.1791413e-03
   9.6000000e+01   3.5895838e-05   1.5466682e-02   6.3376716e-01   8.8417950e-01   2.5467637e-01   7.7225299e-03
   9.7000000e+01   1.1301229e-05   3.0897277e-02   2.4584507e-01   7.4385337e-01   2.0961785e-01   6.6075699e-03
   9.8000000e+01   1.4847350e-05   8.4930929e-03   1.3044953e-01   9.1428230e-01   2.3988383e-01   5.1981932e-03
   9.9000000e+01   3.0794081e-05   4.3297199e-03   1.9363818e-01   8.5930405e-01   7.5008830e-01   3.6613300e-03
   1.0000000e+02   1.8021668e-05   6.5982313e-03   2.9985837e-01  -2.8012853e-01   1.4390745e-01   3.8423639e-03
   1.0100000e+02   1.5103708e-05   2.4476848e-02   4.9393732e-01  -6.1908650e-01   2.1969080e-01   3.9764667e-03
   1.0200000e+02   9.1724303e-06   4.5687677e-02   4.0646594e-01  -4.8196429e-01   2.3971820e-01   4.2268584e-03
   1.0300000e+02   1.0207462e-05   1.4209873e-02   2.7187552e-01   8.0913496e-01   2.4644153e-01   4.0190592e-03
   1.0400000e+02   6.9986182e-06   2.4251019e-02   1.9662526e-01   8.7162984e-01   1.3739129e-01   3.5480979e-03
   1.0500000e+02   3.9923255e-06   2.4053026e-03   7.3703030e-02   9.3608951e-01   4.4542804e-01   2.1420790e-03
   1.0600000e+02   5.8269932e-06   1.9183935e-03   2.1296878e-01   8.8489930e-01   2.0840484e+00   1.2661248e-03
   1.0700000e+02   1.0708411e-05   2.7101835e-03   5.7204031e-01   5.7865182e-01   7.8859041e-01   1.1400099e-03
   1.0800000e+02   5.3800198e-06   1.8539008e-02   4.4722288e-01   2.0150408e-01   7.0301234e-01   1.1170114e-03
   1.0900000e+02   7.0024251e-06   2.9556987e-02   3.9336297e-01  -7.0438996e-02   3.9486219e-01   1.2294960e-03
   1.1000000e+02   4.6456656e-06   8.9554583e-03   3.5058600e-01   6.0783532e-01   5.9197156e-01   1.1764165e-03
   1.1100000e+02   2.1584279e-06   3.2283202e-02   2.6570180e-01   8.7543152e-01   1.4681625e-01   1.0286078e-03
   1.1200000e+02   1.4798884e-06   1.0046992e-02   8.7431215e-02   7.7360909e-01   2.5404843e-01   8.4287628e-04
   1.1300000e+02   4.7571422e-06   2.8994831e-03   5.1651727e-01   9.1929092e-01   4.9163350e-01   4.8988087e-04
   1.1400000e+02   6.7995422e-06   4.9715361e-03   6.9891765e-01   5.0197904e-01   2.0979351e+00   4.6099658e-04
   1.1500000e+02   5.3058612e-06   4.2228752e-02   3.4800506e-01   7.6775639e-01   5.4763953e-01   3.1232359e-04
   1.1600000e+02   3.4609676e-06   1.7838431e-02   2.9844345e-01   1.3020912e-01   2.8565507e-01   3.0968971e-04
   1.1700000e+02   2.6382034e-06   5.3073907e-02   4.2978466e-01   2.5298546e-02   2.9070497e-01   3.2031567e-04
   1.1800000e+02   1.6584412e-06   2.2414030e-02   2.1077171e-01   8.5000421e-01   1.9641655e-01   2.6888773e-04
   1.1900000e+02   1.5962696e-06   1.2326268e-02   1.2715844e-01   7.7554001e-01   4.2605751e-01   1.9402364e-04
   1.2000000e+02   1.9670354e-06   8.0690480e-03   7.0799344e-01   8.6323141e-02   6.0976873e-01   1.9352559e-04
   1.2100000e+02   9.8119311e-07   8.6794363e-02   7.4235959e-01   3.8113390e-02   1.0365898e-01   1.9380055e-04
   1.2200000e+02   6.2532593e-07   2.1601493e-02   3.7985749e-01   7.7001816e-01   1.9287077e-01   1.6673282e-04
   1.2300000e+02   1.5335375e-06   6.1368224e-03   3.8786895e-01   7.1377294e-01   9.2026124e-01   1.4191904e-04
   1.2400000e+02   1.6422038e-06   1.8209083e-02   1.6987139e-01   5.3025730e-01   1.6443425e+00   1.9868732e-04
   1.2500000e+02   1.3398096e-06   5.1087737e-03   1.2402544e-01   8.4217919e-01   6.0336569e-01   1.1716928e-04
   1.2600000e+02   1.9179311e-06   7.0184072e-03   6.9974251e-01   4.8842274e-01   9.7607531e-01   1.0617738e-04
   1.2700000e+02   5.7207752e-07   2.9504771e-02   4.1541044e-01   2.9921355e-01   8.2280619e-01   1.0179835e-04
   1.2800000e+02   1.9161250e-07   3.9661484e-02   3.2203699e-01   1.4850179e-02   4.1702645e-01   1.0971224e-04
   1.2900000e+02   3.6482291e-07   5.1288491e-03   3.4810503e-01   1.2890483e-01   1.7444861e-01   1.0891159e-04
   1.3000000e+02   1.2145838e-06   8.5613789e-03   3.5077932e-01   7.7350766e-01   3.5359757e-01   8.2802205e-05
   1.3100000e+02   5.8754074e-07   1.2713057e-02   2.5778348e-01   2.0341402e-01   1.2122582e+00   8.1489864e-05
   1.3200000e+02   5.4275454e-07   2.1214678e-02   4.0308398e-01  -8.3169275e-02   1.5709423e-01   8.3534441e-05
   1.3300000e+02   2.7735504e-07   1.0026865e-02   7.2687035e-01  -4.8956844e-01   1.3003525e+00   8.7059624e-05
   1.3400000e+02   6.8371714e-08   4.5555892e-02   3.5401829e-01   6.3256255e-01   5.0156991e-02   8.4365262e-05
   1.3500000e+02   7.2892749e-08   2.3269777e-02   2.1614452e-01   7.8307241e-01   2.7360560e-02   8.2570191e-05
   1.3600000e+02   4.8799785e-07   1.0154784e-02   2.7902190e-01   7.6485215e-01   1.9568985e-01   7.0979005e-05
   1.3700000e+02   6.7146325e-07   1.1132641e-02   4.5264240e-01   5.9730269e-01   1.5065953e-01   6.7920835e-05
   1.3800000e+02   1.3903273e-07   4.6320636e-02   5.0726020e-01  -2.6804526e-01   7.0703718e-02   6.9362524e-05
   1.3900000e+02   7.6628342e-08   6.1292520e-02   5.1305918e-01  -3.4490459e-01   2.7871076e-02   7.0052802e-05
   1.4000000e+02   8.2363073e-08   3.4556950e-02   3.1956335e-01   6.3757229e-01   1.3564215e-01   6.7123527e-05
   1.4100000e+02   1.2143490e-07   1.0295012e-02   2.5670495e-01   8.0344812e-01   4.4434605e-02   6.4751511e-05
   1.4200000e+02   8.7271337e-08   2.2509017e-02   3.2784639e-01   2.6036095e-01   8.4635332e-02   6.3545342e-05
   1.4300000e+02   2.1621903e-07   7.8832680e-03   3.4810204e-01   9.0300670e-01   2.1577653e-01   5.7430093e-05
   1.4400000e+02   3.7867859e-07   1.5477365e-02   2.9302541e-01   8.8402912e-01   6.1513877e-01   4.2622197e-05
   1.4500000e+02   1.9600786e-07   1.0439141e-02   3.1117497e-01  -2.1347299e-01   7.2476694e-02   4.3386727e-05
   1.4600000e+02   5.6107508e-08   6.1071359e-02   5.4732460e-01  -3.0212949e-01   1.0339941e-01   4.4946042e-05
   1.4700000e+02   7.7792536e-08   1.9226917e-02   1.6358977e-01   8.3264960e-01   4.5160345e-01   3.6925819e-05
   1.4800000e+02   1.3624809e-07   3.1000513e-03   2.5199367e-01   9.4207359e-01   1.5053768e-01   3.1743889e-05
   1.4900000e+02   2.5128352e-07   1.2959426e-02   3.6702190e-01   3.1358901e-01   1.7341991e-01   3.0991142e-05
   1.5000000e+02   6.0223132e-08   2.8043962e-02   2.6654844e-01   3.2372730e-01   3.0966280e-01   2.9785800e-05
   1.5100000e+02   7.4181780e-08   2.0134246e-02   3.8811616e-01   9.6792369e-01   2.8875585e-01   2.1569376e-05
   1.5200000e+02   1.2278018e-07   2.4661031e-03   4.5094823e-01   9.5618704e-01   7.2176108e+00   1.6977392e-05
   1.5300000e+02   2.2948090e-08   1.4976023e-02   1.1446794e-01   9.4625448e-01   6.8773254e-01   7.0294614e-06
   1.5400000e+02   1.2340888e-07   3.8812067e-03   2.3726731e-01   9.0796430e-01   4.3785857e-01   4.4268880e-06
   1.5500000e+02   3.6006949e-08   1.6754563e-02   3.3537392e-01   8.3091894e-01   1.4635595e+00   3.7296572e-06
   1.5600000e+02   4.9788868e-08   7.4977816e-03   5.7504039e-01   8.4487246e-01   1.2496600e+00   3.2524021e-06
   1.5700000e+02   1.5068609e-08   3.5212430e-02   3.0932194e-01   8.7704402e-01   1.7233080e+00   3.1649677e-06
   1.5800000e+02   2.9826038e-08   3.6422568e-03   3.4403058e-01   9.1403885e-01   4.2647304e+00   1.7611958e-06
   1.5900000e+02   2.0832530e-08   7.1558710e-03   1.9115041e-01   7.2086072e-01   2.2632569e+00   1.4189271e-06
   1.6000000e+02   9.2733061e-09   8.0464769e-03   1.2748128e-01   3.1290245e-01   1.8891437e+00   1.3665197e-06
   1.6100000e+02   1.9375010e-08   1.0598381e-02   1.4874151e-01   4.2070567e-01   3.8563729e-01   1.2406287e-06
   1.6200000e+02   1.5408297e-08   1.4787106e-02   4.9747636e-01   5.9255758e-01   7.7646683e-01   1.1149316e-06
   1.6300000e+02   7.8787155e-09   3.7576648e-02   3.1926668e-01   4.9432478e-01   6.2161311e-01   9.7952013e-07
   1.6400000e+02   1.0093195e-08   8.6509967e-03   2.1659021e-01   5.8365883e-01   3.7736013e-01   8.2063769e-07
   1.6500000e+02   1.0817223e-08   5.9399702e-03   4.8423131e-01  -2.3073673e-01   4.2898697e+00   8.9731974e-07
   1.6600000e+02   2.2477078e-09   3.6469735e-02   2.9344461e-01   6.4323115e-01   2.4849789e-01   7.7298147e-07
   1.6700000e+02   2.2703316e-09   2.0978984e-02   2.0086143e-01  -4.0528968e-01   1.6025976e-01   8.3094122e-07
   1.6800000e+02   3.9308204e-09   1.0722590e-02   6.0688156e-01  -3.0753371e-01   1.0288514e-01   8.3776098e-07
   1.6900000e+02   1.7369494e-09   8.0857428e-02   7.0930645e-01   7.6391590e-01   5.6402324e-02   8.0224437e-07
   1.7000000e+02   1.2451791e-09   2.2018873e-02   2.1755249e-01   8.9874837e-01   1.1036202e-01   7.2371354e-07
   1.7100000e+02   3.9127161e-09   4.1941812e-03   3.2289189e-01   6.5328773e-01   4.1340867e-01   6.3614868e-07
   1.7200000e+02   3.1263027e-09   1.2428722e-02   3.9046310e-01   8.4584737e-01   6.5490487e-01   5.5085902e-07
   1.7300000e+02   1.6520795e-09   2.2699835e-02   2.6428668e-01   3.2959561e-01   2.0124024e-01   5.2486252e-07
   1.7400000e+02   1.4378899e-09   1.0494847e-02   4.8997786e-01   5.5304159e-01   2.8860218e-01   5.1463277e-07
   1.7500000e+02   6.2735009e-10   5.1978313e-02   4.1128480e-01   8.9675745e-01   3.8542497e-02   4.9692290e-07
   1.7600000e+02   8.3074947e-10   2.0640281e-02   2.7822112e-01   9.1748282e-01   2.2043299e-01   3.9881081e-07
   1.7700000e+02   1.7332350e-09   3.8409831e-03   2.9316717e-01   8.7080374e-01   4.1812548e-01   3.6308745e-07
   1.7800000e+02   1.3698275e-09   1.0626775e-02   3.3983985e-01   8.8229346e-01   6.0788245e-01   3.1547467e-07
   1.7900000e+02   1.1721017e-09   1.1563079e-02   1.9747420e-01   8.4553801e-01   7.6096219e-01   2.2337376e-07
   1.8000000e+02   1.8413136e-09   7.0072180e-03   4.7760473e-01   3.4566713e-01   1.9564528e-01   2.1983635e-07
   1.8100000e+02   4.0782956e-10   7.0796590e-02   5.5903832e-01  -5.3877578e-01   2.9843766e-01   2.6110109e-07
   1.8200000e+02   3.8490004e-10   1.0003654e-02   9.5728144e-02   9.6266347e-01   1.5916749e-01   2.2137998e-07
   1.8300000e+02   8.3916755e-10   3.6156888e-03   2.3013619e-01  -2.6717949e-02   1.0967144e+00   2.2425245e-07
   1.8400000e+02   7.7252503e-10   1.1606191e-02   3.9862928e-01   8.8990931e-01   5.2723624e-01   1.9840670e-07
   1.8500000e+02   8.7026273e-10   1.9972650e-02   2.2460179e-01   9.4592041e-01   1.4298760e+00   7.9011584e-08
   1.8600000e+02   8.6851120e-10   4.0513469e-03   3.7916024e-01   5.5794983e-01   2.9287267e+00   6.7299220e-08
   1.8700000e+02   2.9735102e-10   1.1697400e-02   3.6585599e-01   2.5892320e-01   3.1489325e+00   6.5633168e-08
   1.8800000e+02   3.0040440e-10   1.3727253e-02   1.1603686e-01   3.2693282e-01   7.1848005e-01   6.7139368e-08
   1.8900000e+02   4.1796556e-10   3.3585968e-03   1.5105193e-01   1.8921864e-01   8.6227846e-01   6.5950229e-08
   1.9000000e+02   6.8779054e-10   1.4808695e-02   3.8154548e-01   7.8793161e-01   6.7807755e-01   5.0255137e-08
   1.9100000e+02   4.9795607e-10   1.4332505e-02   1.5260153e-01   5.5968511e-01   3.2798272e+00   6.8421704e-08
   1.9200000e+02   6.0103738e-10   4.9588550e-03   3.3868003e-01  -3.7436307e-01   2.4455618e-01   7.0095169e-08
   1.9300000e+02   7.3977502e-10   5.1607365e-02   4.9010062e-01   8.4413441e-01   5.7458749e-01   4.2062512e-08
   1.9400000e+02   4.0245471e-10   1.2313713e-02   1.2387522e-01   4.9592198e-01   2.6139826e+00   3.7122183e-08
   1.9500000e+02   3.0426119e-10   5.2161700e-03   1.2207874e-01   3.6101717e-01   1.6143750e+00   5.7993504e-08
   1.9600000e+02   3.1076182e-10   2.6915097e-03   5.3709300e-01  -5.4957492e-01   1.2542586e+00   6.0611087e-08
   1.9700000e+02   8.0782674e-11   4.7181622e-02   4.1884406e-01   8.6005601e-01   6.4523805e-01   3.3553063e-08
   1.9800000e+02   2.6010052e-10   2.6658136e-03   3.2473018e-01   8.7411057e-01   4.2313499e-01   2.2239118e-08
   1.9900000e+02   1.8580078e-10   8.1800128e-03   4.2328844e-01   5.7056047e-01   2.0305287e+00   2.0769744e-08
   2.0000000e+02   2.8567289e-10   7.1750573e-03   4.4221468e-01  -1.4642056e-01   3.0777670e-01   2.2608095e-08
   2.0100000e+02   2.4513203e-10   2.4935446e-02   3.3620425e-01   6.7313184e-01   1.3073215e+00   1.6724989e-08
   2.0200000e+02   2.2586874e-10   1.2086314e-02   5.4052196e-01   2.5017323e-01   6.0818496e-01   1.6218244e-08
   2.0300000e+02   6.8695257e-11   2.9396536e-02   3.5497343e-01   2.9441213e-01   7.4122330e-01   1.5600110e-08
   2.0400000e+02   4.8534685e-11   2.9250432e-02   2.3010423e-01   4.2145766e-01   6.4415908e-01   1.4567274e-08
   2.0500000e+02   9.1584586e-11   2.5262358e-03   2.4117287e-01   1.1324313e-01   6.3533103e-01   1.4481953e-08
   2.0600000e+02   4.7434302e-11   4.1874751e-02   3.4840487e-01   6.6295489e-01   2.0456336e-01   1.2712925e-08
   2.0700000e+02   1.0628019e-10   1.4152104e-02   2.7149091e-01   8.2362833e-01   1.3352538e+00   9.5266807e-09
   2.0800000e+02   1.1044520e-10   1.3035648e-02   3.6883950e-01   8.4710347e-01   1.5138745e+00   6.7500707e-09
   2.0900000e+02   1.2974939e-10   2.1725712e-02   3.1562852e-01   6.9449639e-01   4.5781187e-01   5.1126799e-09
   2.1000000e+02   4.8380647e-11   2.5764011e-02   2.5684701e-01   7.1856031e-01   7.0229288e-01   4.0213885e-09
   2.1100000e+02   1.3936330e-11   2.3397003e-02   1.8808703e-01   5.9341085e-01   3.4417107e-01   3.3884440e-09
   2.1200000e+02   5.1159269e-11   1.4981615e-02   3.7947419e-01   5.3811764e-01   2.7086796e-01   2.9961429e-09
   2.1300000e+02   1.3413661e-11   2.2141989e-02   3.0452012e-01   6.4255656e-01   3.1370883e-01   2.4982549e-09
   2.1400000e+02   1.5949659e-11   2.4894329e-02   3.8974480e-01   4.6059935e-01   2.2063644e-01   2.3838970e-09
   2.1500000e+02   1.2134378e-11   2.9996171e-02   2.5744707e-01   5.4837310e-01   2.0796492e-01   2.1523365e-09
   2.1600000e+02   1.2642219e-11   1.5957415e-02   1.8739505e-01   5.6300839e-01   3.4925908e-01   1.9654259e-09
   2.1700000e+02   1.0635607e-11   1.7291020e-02   1.5717817e-01   3.1499827e-01   5.4173815e-01   1.9178640e-09
   2.1800000e+02   2.4957584e-11   5.6313408e-03   2.4102500e-01   8.2556832e-01   7.8600227e-01   1.3636422e-09
   2.1900000e+02   2.0288325e-11   1.4704331e-02   4.4053217e-01   6.7529132e-01   6.8439942e-01   1.2182987e-09
   2.2000000e+02   1.7809957e-11   4.8322791e-02   4.3585759e-01   3.2493069e-01   4.1519482e-01   1.1574270e-09
   2.2100000e+02   1.1557897e-11   1.4979635e-02   4.8188945e-01   4.8977601e-01   1.5356371e+00   1.0663521e-09
   2.2200000e+02   4.7839555e-12   4.7462592e-02   3.7365564e-01   3.7944272e-01   1.6961510e-01   1.0116591e-09
   2.2300000e+02   8.1400386e-12   2.3119534e-02   3.4247993e-01   4.8194377e-01   3.0314392e-01   9.0468541e-10
   2.2400000e+02   4.8101478e-12   1.1032145e-02   2.8558012e-01   5.2476312e-01   3.0737028e-01   7.9482857e-10
   2.2500000e+02   1.1686723e-11   9.5391309e-03   4.8941021e-01   6.3502305e-01   7.4905049e-01   7.0968675e-10
   2.2600000e+02   7.1499482e-12   2.8262325e-02   4.0677048e-01   6.3288359e-01   2.7201583e-01   6.0622536e-10
   2.2700000e+02   4.5530803e-12   3.5884738e-02   3.1988297e-01   7.7106454e-01   4.2244276e-01   4.4008639e-10
   2.2800000e+02   6.8857335e-12   1.2591011e-02   2.6460582e-01   6.7292903e-01   5.7079811e-01   3.6750404e-10
   2.2900000e+02   2.3458934e-12   1.8087397e-02   2.6435197e-01   3.4165716e-01   1.3644010e+00   3.4538941e-10
   2.3000000e+02   1.5689028e-12   2.3399179e-02   2.0718602e-01   3.4415696e-01   2.3221447e-01   3.2658699e-10
   2.3100000e+02   2.6698025e-12   1.5337205e-02   1.8105886e-01   5.0312781e-01   1.6458423e-01   3.0312374e-10
   2.3200000e+02   3.8467574e-12   2.6117977e-02   5.3148385e-01   3.6302005e-01   2.5860130e-01   2.9119471e-10
   2.3300000e+02   1.0612296e-12   5.7958675e-02   4.5839010e-01   3.0239160e-01   2.3227488e-01   2.7831196e-10
   2.3400000e+02   2.1669352e-12   1.8298843e-02   2.6064566e-01   4.1373753e-01   1.7366780e-01   2.6203546e-10
   2.3500000e+02   1.9631268e-12   2.3851378e-02   3.7053117e-01   1.2514077e-01   3.7205572e-01   2.6046477e-10
   2.3600000e+02   1.8897518e-12   1.9332511e-02   3.4760689e-01   5.9553454e-01   1.1001112e-01   2.4448630e-10
   2.3700000e+02   2.0403870e-12   2.2887541e-02   2.7563698e-01   9.4752134e-03   1.1864628e-01   2.4592803e-10
   2.3800000e+02   1.2896618e-12   4.6199663e-02   3.8732758e-01   4.6883104e-01   1.7350743e-01   2.2904510e-10
   2.3900000e+02   6.4046709e-13   2.6399564e-02   2.7515077e-01   3.2731102e-01   2.3477357e-01   2.2170519e-10
   2.4000000e+02   1.1928166e-12   2.4539873e-02   2.9180465e-01  -5.2776465e-02   4.9698801e-01   2.3125228e-10
   2.4100000e+02   4.3824837e-13   1.0421681e-02   2.0345673e-01  -1.9921289e-01   4.6613297e-01   2.3808992e-10
   2.4200000e+02   2.7968651e-13   1.9799502e-02   1.9244120e-01   5.4317035e-01   1.0033371e-01   2.2600619e-10
   2.4300000e+02   4.4230869e-13   5.7059263e-03   3.8694037e-01   5.1273427e-01   9.1039771e-02   2.2341243e-10
   2.4400000e+02   6.6933631e-13   3.6698357e-02   5.4431541e-01   6.2231045e-01   6.8599232e-02   2.1872595e-10
   2.4500000e+02   3.7858794e-13   4.9940899e-02   4.2653428e-01   1.9727094e-01   6.1675792e-02   2.1646915e-10
   2.4600000e+02   3.3739492e-13   2.4153077e-02   2.9061115e-01   2.4578404e-02   1.6548457e-01   2.1643428e-10
   2.4700000e+02   4.4941224e-13   2.3542495e-02   2.3781350e-01   4.3785870e-01   6.1880874e-02   2.1091403e-10
   2.4800000e+02   1.9987627e-13   1.8032932e-02   2.1503306e-01   7.3438915e-01   6.3974262e-02   2.0121341e-10


==> data/quadratic_n16__l5_6_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   8.8261146e-02   1.1370353e-01   3.6486094e-01   8.5370431e-01   1.0576491e+00   1.3750333e+00
   3.0000000e+00   4.4109876e-02   9.5015941e-02   3.1577471e-01   7.5228683e-01   1.7401542e-01   1.2053815e+00
   4.0000000e+00   2.6662636e-02   6.5736422e-02   2.1132255e-01   8.3849750e-01   3.4420790e-01   8.8679069e-01
   5.0000000e+00   1.5131873e-02   1.6017727e-02   1.1835014e-01   9.6250371e-01   4.4244837e-01   5.2014954e-01
   6.0000000e+00   7.2220294e-03   5.5508439e-03   1.2041676e-01   9.9219017e-01   8.2696541e-01   1.0768213e-01
   7.0000000e+00   4.5010263e-03   7.3939084e-03   1.4009457e-01   9.9117123e-01   9.6485736e-01   1.4555822e-02
   8.0000000e+00   6.6647320e-04   3.2765263e-02   1.5691303e-01   9.7041974e-01   7.0279139e-01   5.2463686e-03
   9.0000000e+00   1.9299224e-04   1.2387158e-01   3.5611686e-01   9.2757489e-01   9.1640207e-01   1.9611152e-03
   1.0000000e+01   1.0339361e-04   3.8957645e-02   1.3327551e-01   9.8611313e-01   1.1185019e+00   4.1651281e-04
   1.1000000e+01   4.9460416e-05   2.2682540e-02   1.1769748e-01   9.6667191e-01   1.1167326e+00   1.2360232e-04
   1.2000000e+01   6.3471446e-06   1.1205984e-01   3.7228465e-01   9.4636368e-01   8.9649246e-01   4.0409251e-05
   1.3000000e+01   2.5614103e-06   1.3845794e-01   4.4698944e-01   9.2642961e-01   4.5015273e-01   2.4532371e-05
   1.4000000e+01   9.5611896e-07   7.0046856e-02   2.5512052e-01   9.5543529e-01   7.7091390e-01   8.5403502e-06
   1.5000000e+01   1.9960866e-07   1.8626946e-02   1.1889450e-01   9.6986824e-01   7.3367463e-01   2.8979739e-06
   1.6000000e+01   4.2132647e-08   2.4724752e-02   1.4788189e-01   8.9928097e-01   5.4299491e-01   1.6348105e-06
   1.7000000e+01   2.8928758e-08   2.1814960e-02   1.5998897e-01   9.8364878e-01   2.8808402e-01   1.1746149e-06
   1.8000000e+01   1.4788766e-08   1.0882929e-02   2.4500042e-01   9.9575645e-01   8.1733090e-01   2.3581623e-07
   1.9000000e+01   1.2980196e-08   7.6899837e-03   2.9617513e-01   9.6788310e-01   1.0205343e+00   6.0570563e-08
   2.0000000e+01   1.7921099e-08   2.3138530e-02   2.7482916e-01   8.3150983e-01   1.1969290e+00   4.0274758e-08
   2.1000000e+01   2.2338140e-09   1.3872335e-01   3.9081328e-01   8.7725234e-01   1.0223926e+00   2.0197460e-08
   2.2000000e+01   8.5964873e-10   1.6247543e-01   4.6821185e-01   4.7728317e-01   2.9241884e-01   1.8137000e-08
   2.3000000e+01   6.7513706e-10   7.1679818e-02   2.1421077e-01   9.5910046e-01   4.0257796e-01   1.1324281e-08
   2.4000000e+01   1.9847680e-10   1.3290528e-02   6.3371887e-02   9.8674117e-01   8.5364503e-01   2.3769246e-09
   2.5000000e+01   4.2654991e-11   8.4097924e-03   7.1505796e-02   9.6549460e-01   7.8535328e-01   7.5266762e-10
   2.6000000e+01   1.0843207e-11   2.4102433e-02   8.2795341e-02   9.4238422e-01   3.5951206e-01   5.0583068e-10
   2.7000000e+01   1.6613883e-11   2.6098875e-02   2.5282736e-01   9.7474270e-01   5.0648151e-01   2.6242091e-10
   2.8000000e+01   2.5033129e-11   2.6918724e-02   2.0397849e-01   9.7436581e-01   1.0148710e+00   5.9985953e-11
   2.9000000e+01   4.2459377e-12   5.3631918e-02   1.5728374e-01   7.3720676e-01   9.9275051e-01   4.3332478e-11
   3.0000000e+01   1.2745669e-12   1.3813562e-01   4.0936802e-01   9.8387754e-01   5.5882891e-01   1.9982385e-11
   3.1000000e+01   3.3841689e-13   4.4184453e-02   1.5897841e-01   9.9748059e-01   8.9525206e-01   2.4863936e-12
   3.2000000e+01   2.0490917e-13   5.6591285e-03   1.6424344e-01   9.8198742e-01   1.1287256e+00   5.9482885e-13
   3.3000000e+01   1.6933360e-14   5.0434249e-02   1.7908332e-01   9.4013546e-01   1.0962984e+00   2.2297472e-13


==> data/quadratic_n16__l5_7_1.dat <==
   1.0000000e+00   1.3711505e-01   1.0000000e-06   9.9992189e-01   6.9704696e-01   1.8998115e+04   2.9062083e+00
   2.0000000e+00   2.1798863e-02   1.4921882e-01   1.3656576e+00  -1.0398046e-01   9.5801008e-02   2.9481914e+00
   3.0000000e+00   1.4040273e-02   1.4922340e-01   1.3563558e+00   2.7945930e-01   2.5301255e-02   2.9282217e+00
   4.0000000e+00   1.6511871e-02   6.0178362e-02   5.4697883e-01   2.8596362e-01   9.7330673e-02   2.8597907e+00
   5.0000000e+00   2.1702245e-02   2.4093577e-02   2.8136891e-01   2.3749108e-01   9.3076477e-02   2.8085031e+00
   6.0000000e+00   5.0187195e-03   2.9413548e-02   2.5545734e-01   1.1704701e-01   2.9521159e-02   2.8000097e+00
   7.0000000e+00   5.8318887e-03   5.2221225e-02   4.9000875e-01   2.6066112e-01   3.4639625e-02   2.7763074e+00
   8.0000000e+00   1.4486117e-02   1.5931830e-02   4.2762647e-01   2.6124883e-01   6.0929321e-02   2.7369899e+00
   9.0000000e+00   1.0967825e-02   2.1205713e-02   3.0083591e-01   2.3030701e-01   1.7548908e-01   2.6918441e+00
   1.0000000e+01   7.0068413e-03   1.4143140e-02   2.5307483e-01   1.0403328e-01   1.0442070e-01   2.6854432e+00
   1.1000000e+01   2.6183221e-03   5.7818193e-02   5.4946710e-01  -8.3384432e-02   4.5285905e-02   2.6983067e+00
   1.2000000e+01   7.2200300e-03   1.2895213e-02   4.0758843e-01   2.0393214e-01   3.6880163e-02   2.6797841e+00
   1.3000000e+01   2.8758804e-03   1.4121526e-02   3.5148346e-01   2.4341977e-01   2.6130312e-01   2.6598329e+00
   1.4000000e+01   4.0595317e-03   2.2629107e-02   3.2839820e-01   2.2338705e-01   9.5354774e-02   2.6344058e+00
   1.5000000e+01   2.8947607e-03   1.1538372e-02   4.1231357e-01   1.8765948e-01   1.8969798e-01   2.6234008e+00
   1.6000000e+01   2.2148581e-03   2.8957066e-02   2.5716092e-01   7.4351883e-02   1.4178005e-02   2.6208978e+00
   1.7000000e+01   1.2986517e-03   4.0987809e-02   3.3129094e-01   7.2064433e-02   6.6351779e-03   2.6197020e+00
   1.8000000e+01   1.3472283e-03   3.0739717e-02   2.5132165e-01   3.0799158e-01   1.8114187e-02   2.6054778e+00
   1.9000000e+01   8.2443851e-03   9.9702738e-03   4.9989614e-01   2.8478023e-01   6.3115726e-02   2.5634981e+00
   2.0000000e+01   7.8461901e-03   1.8444352e-02   3.8404059e-01   2.6673461e-01   2.6819123e-01   2.4939105e+00
   2.1000000e+01   5.3185223e-03   1.3837277e-02   4.7144158e-01   1.0207403e-01   5.7528374e-02   2.4905049e+00
   2.2000000e+01   8.7097577e-04   1.2295700e-01   1.0029404e+00  -1.2175733e-01   7.5656841e-02   2.5203953e+00
   2.3000000e+01   8.7173825e-04   1.0847766e-02   2.0044955e-01   2.7470937e-01   1.9989937e-02   2.5070228e+00
   2.4000000e+01   1.3211701e-03   1.1609563e-02   1.7722075e-01   2.5113661e-01   3.5260761e-02   2.4962893e+00
   2.5000000e+01   2.3330869e-03   1.5942852e-02   3.3688738e-01   1.8437002e-01   3.2932482e-02   2.4890388e+00
   2.6000000e+01   2.7939456e-03   3.0935321e-02   3.5170640e-01   3.2493575e-01   1.9665710e-02   2.4735668e+00
   2.7000000e+01   1.1115657e-03   4.3853534e-02   3.8433913e-01   2.3563423e-01   3.7804356e-02   2.4629687e+00
   2.8000000e+01   7.3716921e-04   2.6133453e-02   2.0483324e-01   2.2488393e-01   2.5949962e-02   2.4493873e+00
   2.9000000e+01   2.6696046e-03   6.9390157e-03   2.2825464e-01   3.1516621e-01   6.8157409e-02   2.4243744e+00
   3.0000000e+01   2.6912793e-03   1.8330774e-02   2.3113024e-01   2.7126085e-01   6.3952309e-02   2.3869864e+00
   3.1000000e+01   2.8487276e-03   1.3479815e-02   3.5791658e-01   2.4917479e-01   9.4865544e-02   2.3735137e+00
   3.2000000e+01   1.6383873e-03   3.9057570e-02   3.7336861e-01   1.5384200e-01   1.0440289e-01   2.3576333e+00
   3.3000000e+01   1.6700587e-03   2.0652302e-02   3.7554678e-01  -1.6019857e-01   3.2379553e-02   2.3640483e+00
   3.4000000e+01   6.0056370e-04   4.6383342e-02   3.7782605e-01  -1.0362952e-01   3.1144778e-02   2.3728086e+00
   3.5000000e+01   5.5592383e-04   1.0023285e-02   1.6691704e-01   2.1779621e-01   7.7703795e-03   2.3688613e+00
   3.6000000e+01   1.4217479e-03   2.5923886e-02   2.7284903e-01   2.7831680e-01   2.7777640e-02   2.3513972e+00
   3.7000000e+01   1.6935031e-03   1.5357324e-02   4.5407549e-01   2.9720149e-01   3.5017859e-02   2.3453616e+00
   3.8000000e+01   5.4528492e-04   6.1754210e-02   4.9189459e-01   2.0591414e-01   1.7586731e-02   2.3372168e+00
   3.9000000e+01   1.0409659e-03   2.7633547e-02   3.4853943e-01   2.4039424e-01   1.2209935e-02   2.3305212e+00
   4.0000000e+01   3.3874420e-04   2.5353752e-02   2.5335773e-01   2.6644971e-01   3.5874877e-02   2.3197326e+00
   4.1000000e+01   2.6655921e-04   2.3091085e-02   2.0537388e-01  -3.6340289e-02   6.3422727e-03   2.3203138e+00
   4.2000000e+01   5.3007672e-04   7.8167592e-03   1.5533242e-01   2.2489672e-01   1.5465579e-02   2.3125078e+00
   4.3000000e+01   1.3566202e-03   9.5416911e-03   5.5878896e-01   3.6180665e-01   6.2267423e-02   2.2997282e+00
   4.4000000e+01   4.9047918e-04   4.0281082e-02   3.7182308e-01   3.4377030e-01   2.8555173e-02   2.2886483e+00
   4.5000000e+01   1.0258760e-03   3.5177170e-02   4.1249345e-01   3.3507076e-01   1.3710636e-02   2.2783260e+00
   4.6000000e+01   9.1877099e-04   2.9516852e-02   3.8985352e-01   3.4245993e-01   3.3654747e-02   2.2654831e+00
   4.7000000e+01   2.9613731e-04   4.7232427e-02   3.8403433e-01  -1.5611216e-01   6.4375086e-03   2.2678056e+00
   4.8000000e+01   2.8523300e-04   4.3692403e-02   4.2507707e-01   3.1799755e-01   3.7772448e-03   2.2650962e+00
   4.9000000e+01   5.5535300e-04   4.1355354e-02   4.8908656e-01   1.5695061e-01   1.0243236e-02   2.2615707e+00
   5.0000000e+01   1.5597998e-03   1.3192222e-02   5.1013682e-01   4.1085965e-01   6.2429491e-02   2.2543770e+00
   5.1000000e+01   1.1429506e-03   8.1602611e-02   9.7189368e-01   3.4431780e-01   1.1335152e-02   2.2457066e+00
   5.2000000e+01   1.4039440e-03   2.4784547e-02   4.2757611e-01   3.9849204e-01   4.2588928e-02   2.2093361e+00
   5.3000000e+01   2.1842843e-03   1.7832645e-02   4.4782282e-01   3.6606322e-01   2.4162000e-01   2.1640496e+00
   5.4000000e+01   7.0961972e-04   5.0115907e-02   4.2533772e-01   1.2316483e-01   8.1654796e-03   2.1619444e+00
   5.5000000e+01   4.5687937e-04   8.9307451e-02   7.5328103e-01   3.0411695e-01   1.7145804e-02   2.1509612e+00
   5.6000000e+01   4.6984104e-04   2.8941369e-02   5.5692631e-01   3.1400562e-01   1.9827086e-02   2.1379531e+00
   5.7000000e+01   2.8120140e-04   1.7381089e-02   4.6362660e-01  -1.1896205e-01   1.9380765e-02   2.1385755e+00
   5.8000000e+01   1.1426432e-04   8.5413857e-02   8.2270692e-01   3.5163126e-01   1.9573262e-03   2.1371072e+00
   5.9000000e+01   1.2543739e-04   6.6394750e-02   5.7044048e-01   4.2376464e-01   1.1354068e-03   2.1360800e+00
   6.0000000e+01   2.5679275e-04   4.8414436e-02   5.0451768e-01   4.4718128e-01   3.7271822e-03   2.1325317e+00
   6.1000000e+01   8.8108941e-04   2.2244507e-02   5.9095359e-01   4.5604046e-01   9.2247265e-03   2.1236326e+00
   6.2000000e+01   3.6190757e-04   8.3890524e-02   7.8511470e-01   3.5871423e-01   3.9524789e-03   2.1206362e+00
   6.3000000e+01   2.0253379e-04   1.1083741e-01   1.0359863e+00   4.5908274e-01   3.7940797e-03   2.1169545e+00
   6.4000000e+01   2.8351008e-04   8.8635539e-02   9.5862096e-01   4.6758432e-01   4.3428152e-03   2.1126714e+00
   6.5000000e+01   4.1921222e-04   3.8577604e-02   7.2056497e-01   4.7821411e-01   6.9338896e-03   2.1057053e+00
   6.6000000e+01   5.3902724e-04   2.2827883e-02   6.2371331e-01   4.4847065e-01   1.8905320e-02   2.0968542e+00
   6.7000000e+01   3.6215786e-04   5.2943621e-02   5.4032632e-01   4.7614653e-01   7.8703788e-03   2.0890468e+00
   6.8000000e+01   2.9316042e-04   5.6254521e-02   5.9111782e-01   4.9903209e-01   3.3934792e-03   2.0855181e+00
   6.9000000e+01   2.4632490e-04   1.4784745e-01   1.2695883e+00   4.4906137e-01   2.0945379e-03   2.0835602e+00
   7.0000000e+01   2.7299358e-04   5.1110309e-02   4.4214924e-01   5.0479400e-01   4.1025091e-03   2.0792584e+00
   7.1000000e+01   6.4359982e-04   2.4905787e-02   2.7641976e-01   5.1490030e-01   2.8404729e-02   2.0494734e+00
   7.2000000e+01   3.6223197e-04   2.8807444e-02   3.2072015e-01   4.9825462e-01   2.9306846e-02   2.0202178e+00
   7.3000000e+01   6.9377758e-04   4.1346897e-02   3.6709118e-01   4.7982030e-01   3.5351063e-02   1.9869388e+00
   7.4000000e+01   2.1195114e-04   4.1839275e-02   6.4378033e-01  -4.1490105e-01   7.6000610e-03   1.9932515e+00
   7.5000000e+01   2.4033066e-04   1.4049157e-01   1.1907035e+00  -3.7647689e-01   5.1035142e-03   1.9971035e+00
   7.6000000e+01   3.6977192e-04   5.8600895e-02   5.6476856e-01   4.7832705e-01   3.7217576e-03   1.9935589e+00
   7.7000000e+01   3.5578539e-04   1.3406987e-01   1.2049293e+00   4.9352476e-01   6.0671111e-03   1.9876175e+00
   7.8000000e+01   3.0648071e-04   2.4558387e-02   2.5804699e-01   4.9524269e-01   2.3290487e-02   1.9651030e+00
   7.9000000e+01   3.2953874e-04   2.3967059e-02   3.1031903e-01   4.7851788e-01   3.7325479e-02   1.9310788e+00
   8.0000000e+01   8.4772899e-04   1.4260982e-02   7.1781082e-01   4.5766901e-01   8.8730680e-02   1.9118533e+00
   8.1000000e+01   5.0220880e-04   1.7615896e-01   1.4919421e+00   4.3467299e-01   2.4097272e-02   1.8922826e+00
   8.2000000e+01   2.9672503e-04   7.9907600e-02   6.8157689e-01   4.2076895e-01   4.0612662e-02   1.8612524e+00
   8.3000000e+01   2.5071135e-04   8.2408505e-02   7.1633339e-01  -3.0017906e-01   5.2121980e-03   1.8641874e+00
   8.4000000e+01   1.2138596e-04   8.1484248e-02   6.9801352e-01  -3.3263971e-01   3.1952259e-03   1.8661773e+00
   8.5000000e+01   1.7278768e-04   9.2603496e-02   8.1604237e-01  -2.8375427e-01   3.3797697e-03   1.8679768e+00
   8.6000000e+01   2.9852933e-04   7.9080079e-02   8.4156871e-01  -3.1383918e-01   1.0420623e-02   1.8741769e+00
   8.7000000e+01   5.9073195e-04   5.9239305e-02   8.2651161e-01   3.9613457e-01   8.2473524e-03   1.8681078e+00
   8.8000000e+01   3.8184938e-04   1.0507960e-01   1.0425413e+00   3.9707637e-01   3.7568763e-03   1.8653321e+00
   8.9000000e+01   2.2747451e-04   2.2212108e-01   1.9008187e+00   4.2728976e-01   3.8393984e-03   1.8622832e+00
   9.0000000e+01   1.2129087e-04   9.8447381e-02   8.1681847e-01   4.0642865e-01   1.4353264e-03   1.8611985e+00
   9.1000000e+01   1.6260437e-04   1.3041035e-01   1.1466344e+00   7.1212119e-02   1.2098336e-03   1.8610395e+00
   9.2000000e+01   2.6874017e-04   9.5635627e-02   9.1716335e-01  -4.9398409e-03   3.8979203e-03   1.8610894e+00
   9.3000000e+01   3.3622622e-04   4.6815260e-02   6.0543079e-01   1.7354179e-02   6.1863044e-03   1.8609252e+00
   9.4000000e+01   1.0829211e-03   1.3568682e-02   8.8595720e-01   7.5751161e-02   1.3265648e-02   1.8600309e+00
   9.5000000e+01   4.5192110e-04   2.3462571e-01   2.1405852e+00   4.4404173e-02   6.9509318e-03   1.8595017e+00
   9.6000000e+01   1.7389720e-04   1.9789304e-01   1.6656003e+00   1.1979858e-01   4.3943402e-03   1.8585405e+00
   9.7000000e+01   1.6906239e-04   1.4719414e-01   1.2641378e+00   1.8538855e-01   3.6858212e-03   1.8572827e+00
   9.8000000e+01   1.3796208e-04   4.8728343e-02   4.8999966e-01   1.9647111e-01   2.7948482e-03   1.8562699e+00
   9.9000000e+01   1.5457469e-04   4.4170337e-02   4.1981463e-01   2.7364956e-01   1.1219557e-03   1.8557010e+00
   1.0000000e+02   9.9759828e-05   1.0391692e-01   9.3232825e-01  -6.1512469e-02   5.3144511e-04   1.8557620e+00
   1.0100000e+02   1.0350375e-04   9.1099271e-02   8.1207311e-01   1.1857858e-01   9.4292481e-04   1.8555553e+00
   1.0200000e+02   1.3359019e-04   1.1272518e-01   1.0910580e+00   2.0810371e-01   1.1852638e-03   1.8550988e+00
   1.0300000e+02   2.3683294e-04   5.1381381e-02   7.3403605e-01   2.9155167e-01   3.6954108e-03   1.8541024e+00
   1.0400000e+02   1.1711703e-04   1.6503148e-01   1.4680379e+00   3.0578318e-01   1.2577405e-03   1.8533906e+00
   1.0500000e+02   8.0347460e-05   1.5696247e-01   1.3367488e+00   3.0576373e-01   1.5318351e-03   1.8525245e+00
   1.0600000e+02   1.2740083e-04   1.3821111e-01   1.2795369e+00   3.2229218e-01   1.5279362e-03   1.8516142e+00
   1.0700000e+02   2.2363453e-04   1.0344927e-01   1.1297259e+00   3.3170032e-01   4.5800151e-03   1.8488186e+00
   1.0800000e+02   2.7270270e-04   6.2566002e-02   1.0079268e+00   3.3990034e-01   7.5072631e-03   1.8441471e+00
   1.0900000e+02   3.3319890e-04   1.2054176e-02   6.8455644e-01   3.5284404e-01   1.4432522e-02   1.8349249e+00
   1.1000000e+02   2.7908937e-04   1.0166887e-01   1.0027151e+00   3.7242133e-01   4.7639859e-03   1.8316873e+00
   1.1100000e+02   1.3120016e-04   1.8140457e-01   1.5893655e+00  -3.0893768e-01   4.9934976e-03   1.8345337e+00
   1.1200000e+02   6.7641912e-05   1.0497154e-01   8.5973466e-01  -8.4943655e-02   1.6267354e-03   1.8347896e+00
   1.1300000e+02   1.2004377e-04   9.5438489e-02   8.0082835e-01   4.6762584e-01   2.5074512e-03   1.8326427e+00
   1.1400000e+02   1.5900396e-04   3.1902548e-02   5.4306321e-01   4.6555068e-01   4.5564413e-03   1.8287701e+00
   1.1500000e+02   1.8978200e-04   1.4595861e-02   5.0149922e-01  -1.4904281e-02   1.1276247e-02   1.8288542e+00
   1.1600000e+02   1.0023875e-04   1.0725565e-01   8.8731026e-01   4.4720112e-01   7.6141544e-03   1.8226694e+00
   1.1700000e+02   1.0092507e-04   3.7860193e-02   5.5703132e-01   5.2566257e-01   2.8489079e-03   1.8199452e+00
   1.1800000e+02   2.5602401e-04   3.6915981e-02   6.9712548e-01   5.1565805e-01   9.0138202e-03   1.8157292e+00
   1.1900000e+02   1.4985344e-04   1.8319404e-01   1.5397891e+00   5.3368570e-01   3.5113663e-03   1.8123346e+00
   1.2000000e+02   1.2643114e-04   8.7411675e-02   7.4177376e-01   5.3794829e-01   2.4228393e-03   1.8099763e+00
   1.2100000e+02   1.1416025e-04   3.3711154e-02   3.5836608e-01   5.5953364e-01   8.3594578e-03   1.8015540e+00
   1.2200000e+02   3.0833250e-04   2.3328062e-02   4.0920949e-01   5.7047023e-01   9.5357550e-03   1.7918093e+00
   1.2300000e+02   2.6819968e-04   6.9231300e-02   6.0310771e-01   5.8155767e-01   1.4869224e-02   1.7764472e+00
   1.2400000e+02   2.3149406e-04   7.2609785e-02   6.2230098e-01   5.8780703e-01   9.8230185e-03   1.7662463e+00
   1.2500000e+02   4.9985863e-04   9.1570722e-02   7.2207228e-01   5.7875248e-01   4.4871157e-02   1.7215918e+00
   1.2600000e+02   3.3926681e-04   3.9621895e-02   4.2178968e-01  -5.1751028e-01   8.0488007e-03   1.7288035e+00
   1.2700000e+02   1.1502408e-04   2.1266417e-01   1.8064207e+00  -5.4864901e-01   4.4962213e-03   1.7330803e+00
   1.2800000e+02   6.5574764e-05   1.8703413e-01   1.5665273e+00  -4.5133804e-01   8.0956886e-04   1.7337140e+00
   1.2900000e+02   1.4690835e-04   1.6654358e-01   1.5196344e+00   5.0774364e-01   2.0752741e-03   1.7318900e+00
   1.3000000e+02   2.1444538e-04   1.2558006e-01   1.5490045e+00   5.9433116e-01   5.8210335e-03   1.7259173e+00
   1.3100000e+02   2.7581154e-04   2.8033586e-02   8.1236420e-01   6.0042925e-01   1.1744218e-02   1.7138236e+00
   1.3200000e+02   2.0598954e-04   1.4328150e-02   5.2961067e-01   5.6731290e-01   6.7440397e-03   1.7105517e+00
   1.3300000e+02   1.1304204e-04   1.2762913e-01   1.1301074e+00   5.9348943e-01   1.0358364e-02   1.7000957e+00
   1.3400000e+02   5.5117682e-05   5.5986641e-02   5.3080795e-01   6.0388754e-01   1.3773896e-03   1.6986826e+00
   1.3500000e+02   6.1430158e-05   1.7072429e-01   1.4381109e+00   6.8172952e-01   5.0831239e-04   1.6980941e+00
   1.3600000e+02   7.2922841e-05   2.0367568e-02   4.1166113e-01   7.5606755e-01   2.1996110e-03   1.6952718e+00
   1.3700000e+02   1.2376135e-04   9.9386431e-03   3.8534593e-01   7.7344119e-01   8.7819564e-03   1.6837834e+00
   1.3800000e+02   4.9955896e-04   9.8138032e-03   6.6105290e-01   7.6921529e-01   1.2111864e-02   1.6681471e+00
   1.3900000e+02   1.3011410e-04   1.3251986e-01   1.0483990e+00   7.7554782e-01   4.8307534e-03   1.6619053e+00
   1.4000000e+02   1.2069702e-04   1.9944394e-01   1.5855954e+00   6.8495634e-01   1.8612811e-03   1.6597880e+00
   1.4100000e+02   1.0887817e-04   7.5309927e-02   7.2673797e-01   7.5892570e-01   4.8277330e-03   1.6537150e+00
   1.4200000e+02   3.6755433e-04   1.3140201e-02   4.1942308e-01   7.6701993e-01   2.4197269e-02   1.6384190e+00
   1.4300000e+02   1.3057124e-04   9.1847025e-02   8.0802439e-01   7.6433235e-01   6.5801802e-03   1.6301935e+00
   1.4400000e+02   9.7893073e-05   9.4166386e-02   8.0975107e-01   7.5635196e-01   3.3465899e-03   1.6260710e+00
   1.4500000e+02   1.4295681e-04   1.0095826e-01   9.8544775e-01   7.5566800e-01   3.7436203e-03   1.6214759e+00
   1.4600000e+02   5.6753023e-04   2.7628790e-02   6.6526417e-01   7.5164507e-01   6.3311722e-03   1.6137738e+00
   1.4700000e+02   2.8411186e-04   1.8661042e-01   1.6825658e+00   2.8926919e-01   1.3494372e-03   1.6131452e+00
   1.4800000e+02   1.3381932e-04   2.2888562e-01   2.0889742e+00   4.8040539e-01   3.3692821e-03   1.6105412e+00
   1.4900000e+02   2.0724318e-04   1.6296843e-01   1.6080742e+00   4.7913809e-01   3.9974729e-03   1.6074664e+00
   1.5000000e+02   1.5797474e-04   4.1019840e-02   7.4959231e-01   4.4469637e-01   4.2646214e-03   1.6044297e+00
   1.5100000e+02   3.4006137e-04   5.0571314e-02   8.4037991e-01   7.1853341e-01   1.1136805e-02   1.5916393e+00
   1.5200000e+02   1.8279857e-04   8.1357878e-02   7.7098048e-01  -5.3781279e-01   2.5028715e-03   1.5937853e+00
   1.5300000e+02   8.5051926e-05   8.1078874e-02   7.0365271e-01   7.0593981e-01   4.0189624e-03   1.5892699e+00
   1.5400000e+02   2.0100988e-04   7.1427080e-02   7.5136125e-01   7.4814725e-01   6.5138340e-03   1.5815399e+00
   1.5500000e+02   2.4091811e-04   7.4718080e-02   7.3690108e-01   7.6479962e-01   1.1387082e-02   1.5678094e+00
   1.5600000e+02   1.2774544e-04   1.4441120e-01   1.2720888e+00   6.6736484e-01   1.3664833e-03   1.5663805e+00
   1.5700000e+02   2.1543377e-04   2.0772127e-01   1.7946325e+00   7.5347654e-01   6.7804316e-03   1.5583936e+00
   1.5800000e+02   3.2601851e-04   1.3744562e-01   1.3720842e+00   7.6410112e-01   1.1517708e-02   1.5447221e+00
   1.5900000e+02   4.4334837e-04   6.4785728e-02   1.0285547e+00   7.6997301e-01   2.3778017e-02   1.5166218e+00
   1.6000000e+02   4.0316704e-04   3.5513405e-02   7.9073327e-01   7.6333116e-01   4.6813726e-02   1.4631453e+00
   1.6100000e+02   7.3536857e-04   1.7581325e-02   4.0507074e-01   7.4807297e-01   1.3480366e-01   1.4266336e+00
   1.6200000e+02   2.0425638e-04   9.5447227e-02   8.0085528e-01   7.3385303e-01   1.9179605e-02   1.4066766e+00
   1.6300000e+02   7.4446574e-05   1.9524576e-01   1.6130078e+00   6.8029500e-01   6.8974962e-03   1.4000940e+00
   1.6400000e+02   4.3421854e-05   5.7988292e-02   5.6543357e-01  -1.7110213e-01   1.8577774e-03   1.4005414e+00
   1.6500000e+02   7.0460237e-05   2.1639915e-02   4.3530859e-01  -4.6026996e-02   1.4250638e-03   1.4006347e+00
   1.6600000e+02   1.9563968e-04   3.3993372e-02   3.9319539e-01   7.9049123e-01   6.5704563e-03   1.3933714e+00
   1.6700000e+02   6.9047101e-05   1.1642238e-01   9.8517244e-01   6.1094445e-01   1.2160660e-03   1.3923368e+00
   1.6800000e+02   5.8339985e-05   1.8553710e-01   1.4924218e+00   7.5176139e-01   3.5279724e-03   1.3886478e+00
   1.6900000e+02   9.9653149e-05   1.4885777e-01   1.2737709e+00   7.6027133e-01   7.6485141e-03   1.3805902e+00
   1.7000000e+02   1.9395492e-04   5.4919506e-02   7.3982525e-01   7.7290955e-01   1.8515569e-02   1.3609294e+00
   1.7100000e+02   1.6757535e-04   6.9167291e-02   1.0943261e+00   7.6159981e-01   4.2394440e-02   1.3175189e+00
   1.7200000e+02   1.7792891e-04   4.9031979e-02   6.5514182e-01   7.6986002e-01   1.4373737e-02   1.3029956e+00
   1.7300000e+02   1.0635701e-04   9.3269507e-02   8.2604248e-01  -4.0039949e-02   1.5010800e-03   1.3030754e+00
   1.7400000e+02   8.6392870e-05   7.9259512e-02   7.0579289e-01   7.9855427e-01   5.9584631e-03   1.2968836e+00
   1.7500000e+02   2.8610893e-04   2.8684854e-02   6.3962008e-01   7.8361685e-01   2.1847272e-02   1.2858124e+00
   1.7600000e+02   1.7501662e-04   2.1109211e-01   1.8402124e+00   7.9747333e-01   3.9416723e-03   1.2817743e+00
   1.7700000e+02   1.1132559e-04   1.6984891e-01   1.3970076e+00   7.9202744e-01   1.6518469e-02   1.2650708e+00
   1.7800000e+02   1.7192379e-04   1.1652375e-01   1.0969276e+00   7.8361852e-01   2.2018224e-02   1.2433638e+00
   1.7900000e+02   2.1092291e-04   4.5169921e-02   6.0297576e-01   7.8194254e-01   1.9417483e-02   1.2245778e+00
   1.8000000e+02   4.2778205e-04   3.5488134e-02   7.2888552e-01   7.7830083e-01   3.8743807e-02   1.1880251e+00
   1.8100000e+02   1.1415979e-04   7.9587174e-02   7.0298328e-01   7.7176901e-01   1.9485640e-02   1.1702516e+00
   1.8200000e+02   2.3434349e-04   1.9371328e-01   1.6910491e+00   7.7245247e-01   9.3446411e-03   1.1618252e+00
   1.8300000e+02   2.0259543e-04   1.0142358e-01   1.0048197e+00   7.6299802e-01   1.3620205e-02   1.1497968e+00
   1.8400000e+02   3.3939741e-04   3.7847153e-02   5.1196202e-01   7.6799891e-01   1.5315548e-02   1.1363285e+00
   1.8500000e+02   1.2749700e-04   8.1867316e-02   7.6329275e-01   7.1302214e-01   3.4017472e-03   1.1335755e+00
   1.8600000e+02   2.1989007e-04   1.9401469e-01   1.7449067e+00   7.5474319e-01   1.6903790e-02   1.1191839e+00
   1.8700000e+02   3.4444648e-04   1.5936110e-01   1.6205078e+00   7.5335983e-01   2.9172643e-02   1.0947976e+00
   1.8800000e+02   3.8935403e-04   5.6010262e-02   9.6182757e-01   7.4413528e-01   6.8784544e-02   1.0399778e+00
   1.8900000e+02   1.4806401e-04   5.7324121e-03   5.9913254e-01   7.3076064e-01   4.3257071e-02   1.0075716e+00
   1.9000000e+02   2.0949665e-04   7.2704220e-02   9.3047765e-01   7.0582241e-01   2.5180980e-02   9.8982694e-01
   1.9100000e+02   1.0377152e-04   8.2611865e-02   7.1996749e-01   5.9807674e-02   1.4777323e-03   9.8974054e-01
   1.9200000e+02   1.5039514e-04   2.0034308e-01   1.6594503e+00  -2.3914992e-02   3.4623494e-03   9.8982842e-01
   1.9300000e+02   1.5458677e-04   8.0528719e-02   7.4917872e-01   1.1590550e-01   5.6855730e-03   9.8919193e-01
   1.9400000e+02   2.1817875e-04   5.6292789e-02   5.9847420e-01  -3.7284293e-01   1.6950325e-02   9.9556501e-01
   1.9500000e+02   2.4001538e-04   2.5080724e-02   5.6918075e-01  -6.0592860e-01   4.1401707e-02   1.0081859e+00
   1.9600000e+02   9.8204066e-05   1.4396400e-01   1.2888421e+00  -4.2457699e-01   5.7348974e-03   1.0106543e+00
   1.9700000e+02   7.1951769e-05   1.2137439e-01   1.0063770e+00  -5.6478290e-01   9.9491119e-03   1.0163672e+00
   1.9800000e+02   7.6537582e-05   4.4458903e-02   5.3257547e-01  -5.6365349e-01   4.9406719e-03   1.0192060e+00
   1.9900000e+02   1.4241886e-04   1.9983630e-02   5.3191667e-01  -2.8092529e-01   1.2393204e-02   1.0228263e+00
   2.0000000e+02   1.5322066e-04   2.9689337e-02   4.9154862e-01  -5.0743820e-01   2.2033548e-02   1.0344444e+00
   2.0100000e+02   2.4635431e-04   4.4200511e-02   7.2734987e-01   6.5108000e-01   1.0803485e-02   1.0272033e+00
   2.0200000e+02   6.2840845e-05   1.9212108e-01   1.5572453e+00   6.8348882e-01   7.5662871e-03   1.0219068e+00
   2.0300000e+02   6.7862102e-05   1.6563190e-01   1.3626200e+00   4.7542552e-01   2.1288939e-03   1.0208743e+00
   2.0400000e+02   1.2901395e-04   4.4823491e-02   4.4052998e-01   7.7574441e-01   1.1348423e-02   1.0119135e+00
   2.0500000e+02   1.5526616e-04   4.0697926e-02   4.3560295e-01   6.5452394e-01   1.8769101e-02   9.9958547e-01
   2.0600000e+02   1.5252740e-04   2.8414141e-02   3.1861056e-01   7.9682706e-01   3.1026434e-02   9.7505309e-01
   2.0700000e+02   2.9279787e-04   3.7362370e-02   4.3131715e-01   7.6022050e-01   4.4939751e-02   9.4217143e-01
   2.0800000e+02   3.5123212e-04   8.9934825e-02   8.2749059e-01   7.3578118e-01   6.7194972e-03   9.3752306e-01
   2.0900000e+02   8.7356682e-05   2.2896050e-01   1.8850869e+00  -7.6135008e-01   1.5131101e-02   9.4836799e-01
   2.1000000e+02   6.6637998e-05   1.7779982e-01   1.4685011e+00  -4.8447439e-01   6.8315541e-04   9.4868204e-01
   2.1100000e+02   1.1401092e-04   1.4370537e-01   1.2324289e+00   7.8805590e-01   4.8089581e-03   9.4509096e-01
   2.1200000e+02   1.6258441e-04   7.4167315e-02   8.4306120e-01   7.8590326e-01   1.0084597e-02   9.3761915e-01
   2.1300000e+02   1.8031605e-04   4.2481123e-02   9.0106272e-01   7.8665955e-01   2.4636274e-02   9.1955835e-01
   2.1400000e+02   2.6436166e-04   1.9538850e-02   4.8176229e-01   7.7029510e-01   7.2180059e-02   9.0683824e-01
   2.1500000e+02   4.5695187e-05   1.0707588e-01   8.7539301e-01   1.2825313e-01   7.8400254e-04   9.0674733e-01
   2.1600000e+02   3.6255358e-05   3.2641107e-01   2.7145833e+00  -7.2323403e-01   9.0640116e-04   9.0734191e-01
   2.1700000e+02   3.4235510e-05   2.1930282e-02   2.6444318e-01   8.0512161e-01   4.9350293e-03   9.0374068e-01
   2.1800000e+02   6.4100037e-05   3.8288918e-02   4.0254973e-01   8.7992526e-01   3.5729584e-03   9.0090068e-01
   2.1900000e+02   7.9071913e-05   5.1920418e-02   5.3234051e-01   8.5616934e-01   1.5693499e-02   8.8882593e-01
   2.2000000e+02   2.6929244e-04   9.8914100e-03   2.4708730e-01   8.8524532e-01   2.8239824e-02   8.6668466e-01
   2.2100000e+02   1.3555092e-04   6.5114198e-02   9.2535361e-01   8.9651567e-01   2.9105940e-03   8.6442386e-01
   2.2200000e+02   2.2398541e-04   1.2570943e-01   1.1386004e+00   8.6409120e-01   8.6814310e-03   8.5794766e-01
   2.2300000e+02   1.1810616e-04   1.5823214e-01   1.3105033e+00   8.8745466e-01   8.6170865e-03   8.5139352e-01
   2.2400000e+02   9.7774908e-05   2.0957844e-01   1.8205766e+00   8.8930926e-01   5.2273208e-03   8.4743808e-01
   2.2500000e+02   8.3600084e-05   4.5472816e-02   3.8909179e-01   7.7322621e-01   9.0256201e-03   8.4153792e-01
   2.2600000e+02   9.6079899e-05   2.5127916e-02   2.5038778e-01   7.6106461e-01   2.0480921e-02   8.2849605e-01
   2.2700000e+02   1.5673162e-04   2.2207327e-02   2.3052862e-01   6.9630130e-01   4.7521504e-02   8.0157998e-01
   2.2800000e+02   4.0159293e-04   1.2368334e-02   4.5178376e-01   5.4462685e-01   6.0904147e-02   7.7607236e-01
   2.2900000e+02   5.6133144e-04   4.2891700e-02   8.6796596e-01   6.6033731e-01   5.4800009e-02   7.4867055e-01
   2.3000000e+02   2.0104917e-04   1.4338599e-01   1.1899329e+00   2.9930327e-01   4.9904198e-03   7.4756080e-01
   2.3100000e+02   6.3892943e-05   2.8979561e-01   2.4104162e+00  -6.7845932e-01   1.8550723e-02   7.5703809e-01
   2.3200000e+02   4.7950430e-05   1.0380005e-01   8.6478165e-01  -7.0084755e-01   5.9095679e-03   7.6018022e-01
   2.3300000e+02   3.4400955e-05   3.5220650e-02   3.4994506e-01   6.0037704e-01   1.6255915e-03   7.5943895e-01
   2.3400000e+02   4.1433783e-05   2.3247744e-02   3.5601404e-01   7.1126714e-01   1.9378213e-02   7.4904297e-01
   2.3500000e+02   2.1827210e-04   1.0132784e-02   4.2035603e-01   7.7392860e-01   2.2545361e-02   7.3605099e-01
   2.3600000e+02   1.4334757e-04   1.0299661e-01   8.2159755e-01   8.0206039e-01   1.2675501e-02   7.2858922e-01
   2.3700000e+02   2.0049752e-04   2.2269862e-01   1.7949794e+00   7.9005662e-01   2.8901588e-02   7.1206972e-01
   2.3800000e+02   1.7995339e-04   7.9048246e-02   8.0111047e-01   7.8948267e-01   5.0072498e-02   6.8427066e-01
   2.3900000e+02   2.5157055e-04   2.2288189e-02   4.7345046e-01   7.7610414e-01   3.7342550e-02   6.6463469e-01
   2.4000000e+02   1.0452915e-04   5.3442534e-02   5.1919405e-01   6.7766102e-01   1.8401097e-03   6.6380652e-01
   2.4100000e+02   8.5759371e-05   2.4495892e-01   2.1525575e+00  -6.7056794e-01   2.9728985e-03   6.6513144e-01
   2.4200000e+02   7.8400809e-05   3.2397043e-02   4.4600848e-01   8.2188222e-01   1.2115512e-02   6.5852438e-01
   2.4300000e+02   2.9970938e-04   5.6665596e-02   5.5752743e-01   8.1736045e-01   2.9904734e-02   6.4252828e-01
   2.4400000e+02   9.3145681e-05   9.2391169e-02   7.7042770e-01   7.7634177e-01   1.7321859e-02   6.3392659e-01
   2.4500000e+02   7.3006015e-05   1.4522221e-01   1.2164037e+00   7.7731848e-01   2.1535439e-02   6.2337389e-01
   2.4600000e+02   5.7342331e-05   4.9015604e-02   6.8418129e-01   7.8260744e-01   2.5462696e-02   6.1103163e-01
   2.4700000e+02   7.8866004e-05   1.4582290e-02   7.4382567e-01   7.8860159e-01   2.1957904e-02   6.0050766e-01
   2.4800000e+02   1.1969923e-04   6.4173209e-02   8.0656732e-01   7.8935136e-01   4.3341891e-02   5.9028945e-01
   2.4900000e+02   5.8939447e-05   1.1781983e-01   1.0308867e+00  -7.0741485e-01   9.4974059e-03   5.9426859e-01
   2.5000000e+02   6.8758959e-05   1.8522067e-01   1.5803343e+00  -7.1008057e-01   1.0448971e-02   5.9869379e-01
   2.5100000e+02   7.9446338e-05   4.8165784e-02   5.4379093e-01  -6.7739554e-01   1.7616111e-02   6.0588773e-01
   2.5200000e+02   1.1727051e-04   1.1906383e-02   5.5239060e-01   6.0614955e-01   7.9298343e-03   6.0443460e-01
   2.5300000e+02   6.0193335e-05   1.3683060e-01   1.2727597e+00  -5.5509643e-01   7.5585693e-03   6.0698254e-01
   2.5400000e+02   4.4556300e-05   7.8597786e-02   6.8319673e-01   6.4822809e-01   3.4227604e-03   6.0563787e-01
   2.5500000e+02   7.3385023e-05   5.3304879e-02   6.8889740e-01   8.3553677e-01   1.1258589e-02   5.9995236e-01
   2.5600000e+02   2.0817735e-04   3.3597129e-02   7.3321656e-01   7.7379936e-01   1.2574307e-02   5.9703837e-01
   2.5700000e+02   8.2528200e-05   2.0857314e-01   1.7674922e+00   8.4228839e-01   9.2758507e-03   5.9238127e-01
   2.5800000e+02   5.9920961e-05   1.8174875e-01   1.5563453e+00   8.4570276e-01   7.9176865e-03   5.8842000e-01
   2.5900000e+02   7.6809551e-05   9.1093500e-02   8.9785450e-01   8.5236088e-01   1.1811481e-02   5.8250734e-01
   2.6000000e+02   7.6257165e-05   2.6136160e-02   8.9490207e-01   8.5591717e-01   1.4864085e-02   5.7511386e-01
   2.6100000e+02   1.2693847e-04   5.6050480e-02   1.0441223e+00   8.2673431e-01   1.5063581e-02   5.6797255e-01
   2.6200000e+02   5.2975891e-05   8.4103377e-02   7.8820017e-01  -8.3570993e-01   9.0939604e-03   5.7229612e-01
   2.6300000e+02   5.9148613e-05   1.2406419e-01   1.0393605e+00  -7.7147399e-01   7.8430756e-03   5.7576601e-01
   2.6400000e+02   1.6292369e-04   4.8605203e-02   7.1725533e-01  -3.8760965e-01   1.0186736e-02   5.7806469e-01
   2.6500000e+02   1.4258854e-04   1.0548847e-01   1.0181348e+00  -1.2892505e-01   1.4316986e-02   5.7918985e-01
   2.6600000e+02   9.4937768e-05   1.0722440e-01   1.0845472e+00   7.7710315e-01   9.5201228e-03   5.7491541e-01
   2.6700000e+02   6.1180988e-05   9.6586299e-02   8.4206524e-01   7.7082000e-01   1.2437720e-02   5.6942177e-01
   2.6800000e+02   5.8234934e-05   5.4151004e-02   5.0204429e-01   7.2242344e-01   1.1567973e-02   5.6468150e-01
   2.6900000e+02   2.1006126e-04   1.2988071e-02   5.3940284e-01  -3.3923195e-01   1.9854529e-02   5.6660768e-01
   2.7000000e+02   6.5305322e-05   1.6666079e-01   1.4257185e+00   8.5322679e-01   2.5430455e-03   5.6537876e-01
   2.7100000e+02   4.2871708e-05   2.1403225e-01   1.8275780e+00  -7.7239198e-01   3.8278812e-03   5.6705204e-01
   2.7200000e+02   6.2334168e-05   1.2445366e-01   1.1841308e+00  -7.5184282e-01   6.2306019e-03   5.6971312e-01
   2.7300000e+02   9.2121368e-05   4.6843902e-02   6.9390176e-01  -6.3009086e-01   8.2256648e-03   5.7267746e-01
   2.7400000e+02   2.3555570e-04   5.4986134e-02   7.3697207e-01  -5.1025332e-01   3.3007111e-02   5.8254936e-01
   2.7500000e+02   9.3237671e-05   7.3111544e-02   7.7667889e-01   4.4410655e-01   8.4901783e-03   5.8036975e-01
   2.7600000e+02   1.5643390e-04   1.9315240e-01   1.6945569e+00   4.7686137e-01   2.4855708e-02   5.7363094e-01
   2.7700000e+02   1.1181110e-04   8.6965455e-02   8.3605619e-01   5.0256975e-01   2.6802453e-02   5.6606015e-01
   2.7800000e+02   1.5788458e-04   3.8553095e-02   4.8047833e-01  -1.1941132e-01   4.1044232e-02   5.6756452e-01
   2.7900000e+02   4.9037836e-05   9.7124647e-02   8.5733660e-01   3.2761803e-01   6.2368997e-03   5.6641468e-01
   2.8000000e+02   3.9175381e-05   1.9185577e-01   1.7282011e+00   4.9877285e-01   6.6654500e-04   5.6622647e-01
   2.8100000e+02   6.0685099e-05   2.1136331e-01   2.0564933e+00   4.1851725e-01   1.7298771e-03   5.6581723e-01
   2.8200000e+02   7.4249696e-05   9.7652889e-02   1.1604694e+00   6.7535374e-01   5.0553301e-03   5.6388940e-01
   2.8300000e+02   1.2302685e-04   3.3967865e-02   5.5707106e-01   4.4378363e-01   1.8539398e-02   5.6158924e-01
   2.8400000e+02   6.2003876e-05   9.2636032e-02   9.4623728e-01   8.5459290e-01   8.3873109e-03   5.5756928e-01
   2.8500000e+02   5.1837396e-05   1.1834644e-01   1.1353869e+00   8.6169922e-01   9.5896621e-03   5.5296852e-01
   2.8600000e+02   8.2493117e-05   1.3241634e-01   1.2275411e+00   8.6725740e-01   1.4580716e-02   5.4599085e-01
   2.8700000e+02   1.2354110e-04   4.3176806e-02   6.2426297e-01   8.6376274e-01   2.7625469e-02   5.3301669e-01
   2.8800000e+02   7.1783760e-05   4.2746349e-02   4.9771041e-01   8.5979638e-01   4.9856171e-02   5.2163663e-01
   2.8900000e+02   5.7060262e-05   9.6682315e-02   8.2104790e-01   8.5689383e-01   1.0083781e-02   5.1713642e-01
   2.9000000e+02   3.8550936e-05   3.6915272e-02   4.7733529e-01  -2.9803475e-01   1.0350107e-03   5.1721624e-01
   2.9100000e+02   3.2491369e-05   2.3496666e-01   1.9489701e+00  -8.2238264e-01   3.0770038e-03   5.1852584e-01
   2.9200000e+02   2.2519005e-05   3.9918833e-02   3.1463223e-01   8.6303894e-02   2.1385519e-03   5.1843131e-01
   2.9300000e+02   3.8930814e-05   2.9468846e-02   2.9914536e-01   8.8728349e-01   1.1694993e-02   5.1305929e-01
   2.9400000e+02   1.3820352e-04   1.6429288e-02   5.1724460e-01   8.9086927e-01   2.6966899e-02   5.0077300e-01
   2.9500000e+02   5.2064581e-05   1.1542556e-01   9.3588232e-01   8.8518943e-01   1.1495535e-02   4.9568451e-01
   2.9600000e+02   6.7817965e-05   1.5391894e-01   1.2533656e+00   8.8237055e-01   2.3921100e-02   4.8525404e-01
   2.9700000e+02   1.3977526e-04   1.1175487e-01   1.1272010e+00   8.7491385e-01   5.8326379e-02   4.6069520e-01
   2.9800000e+02   1.3555474e-04   5.6444382e-02   8.9401491e-01   8.6096400e-01   5.6419194e-02   4.3851633e-01
   2.9900000e+02   1.8033323e-04   7.2096427e-02   7.4764681e-01   8.4696104e-01   9.5088281e-02   4.0380894e-01
   3.0000000e+02   3.2768595e-05   9.6349952e-02   8.1087360e-01  -8.1330249e-01   4.5345850e-02   4.1883690e-01
   3.0100000e+02   3.3673862e-05   1.7765683e-01   1.4901276e+00  -8.1468158e-01   6.6719885e-03   4.2111662e-01
   3.0200000e+02   6.6257476e-05   1.8197187e-01   1.6849891e+00  -8.0831348e-01   1.3630833e-02   4.2576989e-01
   3.0300000e+02   9.0684343e-05   1.0535444e-01   1.2697992e+00  -7.9154556e-01   1.7265338e-02   4.3161197e-01
   3.0400000e+02   1.8736707e-04   2.8043618e-02   5.6433277e-01   8.6571631e-01   2.6484409e-02   4.2175479e-01
   3.0500000e+02   1.2051057e-04   7.4513728e-02   9.6189037e-01  -7.5074804e-01   2.8716603e-02   4.3092165e-01
   3.0600000e+02   8.6246613e-05   5.7085459e-02   6.0801013e-01   2.8928078e-01   6.6224196e-03   4.3010479e-01
   3.0700000e+02   7.8995433e-05   1.8900562e-01   1.6622121e+00   8.7183751e-01   2.1017259e-02   4.2224692e-01
   3.0800000e+02   4.1560134e-05   2.9717112e-02   2.7993121e-01   8.2642856e-01   1.8471228e-02   4.1582445e-01
   3.0900000e+02   5.5917649e-05   4.2184555e-02   3.3820208e-01   8.5698790e-01   5.5545245e-02   3.9620937e-01
   3.1000000e+02   1.1489424e-04   1.3726794e-02   4.1048417e-01   8.3790993e-01   1.3215735e-01   3.8530696e-01
   3.1100000e+02   7.1463192e-05   1.0261087e-01   8.2010907e-01   8.3770004e-01   5.5488068e-02   3.6758248e-01
   3.1200000e+02   1.5768852e-04   4.8529110e-02   6.3551334e-01   8.3119537e-01   4.9568382e-02   3.5258327e-01
   3.1300000e+02   3.0368023e-05   1.3917755e-01   1.1289143e+00   5.8634489e-01   1.4112905e-02   3.4968887e-01
   3.1400000e+02   2.3732628e-05   1.5412122e-01   1.2968338e+00  -7.7677378e-01   1.2585884e-02   3.5311844e-01
   3.1500000e+02   2.9363360e-05   4.3183928e-02   3.5842711e-01  -7.2879605e-01   1.6511443e-02   3.5738998e-01
   3.1600000e+02   4.9386669e-05   2.6907338e-02   3.3324683e-01  -7.8172721e-01   5.8834271e-02   3.7405709e-01
   3.1700000e+02   7.7180025e-05   1.2805643e-02   3.3950630e-01   8.2146741e-01   8.5069835e-02   3.6755011e-01
   3.1800000e+02   2.4630891e-05   7.1429155e-02   5.6955181e-01  -7.0680262e-01   6.4754414e-03   3.6923618e-01
   3.1900000e+02   3.2618779e-05   9.4343561e-02   8.6504674e-01   8.3889448e-01   1.7113166e-02   3.6395162e-01
   3.2000000e+02   6.3784203e-05   5.3447593e-02   7.0622770e-01   7.4561319e-01   1.4286498e-02   3.6009141e-01
   3.2100000e+02   3.8205876e-05   1.1534909e-01   9.3228455e-01   8.3048031e-01   3.8376702e-02   3.4869988e-01
   3.2200000e+02   3.0439126e-05   1.2400703e-01   1.0326618e+00   8.2352623e-01   2.1151230e-02   3.4265156e-01
   3.2300000e+02   4.0331433e-05   6.3935906e-02   5.5500282e-01   8.1574946e-01   4.2153750e-02   3.3097430e-01
   3.2400000e+02   4.1090998e-05   3.3319976e-02   3.6936321e-01   8.0147789e-01   3.7050886e-02   3.2122958e-01
   3.2500000e+02   2.8660977e-05   4.7063320e-02   4.2431197e-01   7.8836871e-01   5.4463026e-03   3.1985213e-01
   3.2600000e+02   2.7975422e-05   1.4325088e-01   1.1539296e+00   5.7572500e-01   1.4703000e-03   3.1958161e-01
   3.2700000e+02   3.5026227e-05   3.4723121e-02   4.7921400e-01   7.4310231e-01   7.9873023e-03   3.1768937e-01
   3.2800000e+02   5.1497952e-05   5.7568658e-02   4.9207127e-01   8.2206498e-01   4.1100718e-03   3.1661685e-01
   3.2900000e+02   1.8224746e-05   1.2352362e-01   1.0016038e+00  -4.8135454e-01   1.1248401e-03   3.1678843e-01
   3.3000000e+02   1.6783261e-05   1.5550811e-01   1.2686807e+00   7.9572521e-01   1.3695781e-03   3.1644330e-01
   3.3100000e+02   3.7902893e-05   1.2525303e-01   1.2350785e+00   8.5061335e-01   5.5088301e-03   3.1496182e-01
   3.3200000e+02   6.0596801e-05   9.1214252e-02   1.2443192e+00   8.6650716e-01   1.1323202e-02   3.1187661e-01
   3.3300000e+02   8.6272834e-05   5.1504670e-02   1.2297386e+00   8.6895294e-01   2.4522819e-02   3.0525424e-01
   3.3400000e+02   1.1084864e-04   3.3132348e-02   9.0295973e-01   8.6461669e-01   4.4922690e-02   2.9934589e-01
   3.3500000e+02   5.1252955e-05   1.7929788e-01   1.6488649e+00   8.6778015e-01   1.1314912e-02   2.9641143e-01
   3.3600000e+02   3.8738280e-05   1.6735009e-01   1.4676922e+00   8.7592273e-01   7.2096864e-03   2.9454136e-01
   3.3700000e+02   5.0388366e-05   9.4562766e-02   9.7118959e-01   8.7571507e-01   1.5565908e-02   2.9053481e-01
   3.3800000e+02   8.4660074e-05   6.6195095e-02   8.9126101e-01   8.7377027e-01   4.1093333e-02   2.8016301e-01
   3.3900000e+02   1.1209984e-04   3.8163691e-02   8.0092228e-01   8.6837489e-01   5.8613626e-02   2.6602777e-01
   3.4000000e+02   1.6915082e-04   5.8486168e-02   7.9119961e-01   8.5474897e-01   7.9829092e-02   2.4812064e-01
   3.4100000e+02   4.7713998e-05   1.1650986e-01   9.9529876e-01   8.2818480e-01   5.2316986e-03   2.4704665e-01
   3.4200000e+02   3.4766752e-05   2.5143332e-01   2.1292035e+00  -8.1628880e-01   1.1303066e-02   2.4933126e-01
   3.4300000e+02   3.4640753e-05   7.2421613e-02   6.0705694e-01   7.3555320e-01   1.7685690e-03   2.4900709e-01
   3.4400000e+02   5.7356972e-05   5.1949914e-02   5.0583388e-01   8.5389716e-01   3.2141597e-02   2.4220876e-01
   3.4500000e+02   8.4762948e-05   2.9426266e-02   3.6412481e-01   8.4125780e-01   7.8226634e-02   2.2650105e-01
   3.4600000e+02   1.4160517e-04   1.9824130e-02   3.6136185e-01   8.1887774e-01   1.5791497e-01   1.9827719e-01
   3.4700000e+02   1.9039362e-04   5.8073508e-02   7.9606506e-01   7.5025637e-01   2.2280382e-01   1.8229109e-01
   3.4800000e+02   6.2710799e-05   2.1227598e-01   1.7825142e+00  -7.0535581e-01   2.8525493e-02   1.8599543e-01
   3.4900000e+02   3.0782522e-05   1.6870528e-01   1.3946085e+00   6.9782839e-01   3.9617760e-02   1.8093033e-01
   3.5000000e+02   3.1561142e-05   7.9243540e-02   6.6619147e-01   6.8599552e-01   4.6517996e-02   1.7526365e-01
   3.5100000e+02   5.4468465e-05   2.2306855e-02   3.8132777e-01   6.6539063e-01   1.1440261e-01   1.6261248e-01
   3.5200000e+02   9.6666171e-05   3.0490610e-02   4.9764866e-01   6.0302719e-01   1.0110607e-01   1.5326026e-01
   3.5300000e+02   4.5541517e-05   7.7842797e-02   7.0656605e-01  -5.1705173e-01   3.8099250e-02   1.5635927e-01
   3.5400000e+02   2.8829785e-05   1.3805159e-01   1.1613165e+00  -5.2604791e-01   3.0744292e-02   1.5894066e-01
   3.5500000e+02   2.8726568e-05   1.2229707e-01   1.0111260e+00   6.3889344e-01   9.9968932e-03   1.5793024e-01
   3.5600000e+02   2.7442178e-05   5.1612665e-02   4.5168271e-01   6.1091675e-01   4.9015392e-02   1.5332366e-01
   3.5700000e+02   3.3112667e-05   2.1745694e-02   3.0621265e-01   6.3087226e-01   2.1793572e-02   1.5123784e-01
   3.5800000e+02   4.5368445e-05   7.3164871e-02   6.1379665e-01   6.2513818e-01   5.0814658e-02   1.4655639e-01
   3.5900000e+02   1.1057649e-04   8.4491422e-03   5.6370078e-01   6.2455190e-01   3.9380718e-02   1.4477164e-01
   3.6000000e+02   2.6692102e-05   9.8981874e-02   8.1811621e-01   4.9590402e-01   9.8417182e-03   1.4407038e-01
   3.6100000e+02   1.0315278e-05   1.9319122e-01   1.5660547e+00  -5.4059335e-01   1.4741493e-02   1.4522949e-01
   3.6200000e+02   8.1840793e-06   1.0046655e-01   8.1553231e-01  -4.6785662e-01   4.4141546e-03   1.4553052e-01
   3.6300000e+02   1.5323292e-05   3.1381097e-02   3.0070532e-01  -1.1433806e-01   4.4047991e-03   1.4560521e-01
   3.6400000e+02   2.0030903e-05   7.3262010e-02   6.6069527e-01  -6.0932031e-02   9.8283631e-03   1.4569941e-01
   3.6500000e+02   6.4939169e-05   1.0560745e-02   2.6016652e-01   8.4613131e-01   4.2085990e-02   1.4311454e-01
   3.6600000e+02   6.6553151e-05   8.1258710e-02   8.0513931e-01   8.4487301e-01   1.4999527e-02   1.4130556e-01
   3.6700000e+02   2.7123813e-05   1.3843263e-01   1.1184062e+00   8.8593059e-01   2.5428863e-02   1.3813226e-01
   3.6800000e+02   2.5281727e-05   1.0454855e-01   8.3999941e-01   7.4411759e-01   3.3480828e-02   1.3472630e-01
   3.6900000e+02   1.8627885e-05   3.1253221e-02   3.2553265e-01   7.5394056e-01   3.2638822e-02   1.3144274e-01
   3.7000000e+02   2.0347367e-05   2.9086389e-02   3.0542343e-01   8.0789052e-01   4.5464934e-02   1.2666373e-01
   3.7100000e+02   4.6968114e-05   1.0818257e-02   3.9991534e-01   8.5122993e-01   9.4369426e-02   1.1665760e-01
   3.7200000e+02   2.2176252e-04   4.2511257e-02   5.9247891e-01   8.6003534e-01   3.2823363e-01   8.5975329e-02
   3.7300000e+02   3.8999643e-05   1.2886409e-01   1.0336732e+00   8.0717084e-01   7.1120467e-02   8.1120144e-02
   3.7400000e+02   6.6849731e-05   2.3407604e-01   1.9693365e+00   5.2350973e-01   6.8306974e-02   7.8361686e-02
   3.7500000e+02   5.6901193e-05   3.3154385e-02   4.7963831e-01   7.5261193e-01   1.3507094e-01   7.0739909e-02
   3.7600000e+02   5.5436970e-05   8.9782175e-03   4.1882836e-01  -5.6243475e-01   3.2069384e-01   7.4078313e-02
   3.7700000e+02   2.5259645e-05   1.0452593e-01   9.1972773e-01   7.3561874e-01   4.9865209e-02   7.1404846e-02
   3.7800000e+02   2.4280856e-05   8.4397367e-02   7.1624587e-01   7.3421374e-01   2.3482915e-02   7.0182954e-02
   3.7900000e+02   7.0129915e-05   7.5833996e-02   8.6751134e-01   5.1591715e-01   4.8888669e-02   6.8475876e-02
   3.8000000e+02   4.3214221e-05   1.1553329e-01   1.1129618e+00  -5.5855024e-01   5.5410255e-02   7.0665283e-02
   3.8100000e+02   1.9163855e-05   1.6186313e-01   1.5065153e+00  -6.9938759e-01   2.1272696e-02   7.1724679e-02
   3.8200000e+02   1.0186797e-05   1.2685830e-01   1.1074850e+00  -5.9637611e-01   1.3379517e-02   7.2301090e-02
   3.8300000e+02   1.2696825e-05   1.0488866e-01   9.6355381e-01   2.6215450e-01   3.9212448e-03   7.2227285e-02
   3.8400000e+02   2.2444205e-05   7.6464726e-02   8.3178215e-01   7.2261576e-01   1.9342227e-02   7.1224311e-02
   3.8500000e+02   2.8477523e-05   4.3979195e-02   7.5826693e-01   7.7389335e-01   3.3097606e-02   6.9416027e-02
   3.8600000e+02   7.2461212e-05   2.5322688e-02   1.0046703e+00   7.6073610e-01   8.4677524e-02   6.7207310e-02
   3.8700000e+02   3.8792397e-05   2.0203029e-01   1.8331137e+00   7.4970619e-01   5.5325089e-02   6.4466691e-02
   3.8800000e+02   2.3668802e-05   1.3649060e-01   1.1534083e+00   7.2409425e-01   5.5795442e-02   6.1911886e-02
   3.8900000e+02   3.4463058e-05   1.1525770e-01   9.9954442e-01   6.9364017e-01   7.3944131e-02   5.8828884e-02
   3.9000000e+02   3.0171740e-05   5.1394951e-02   6.1929585e-01   6.5294160e-01   8.7019171e-02   5.5621628e-02
   3.9100000e+02   5.5101267e-05   1.5686277e-02   3.3275362e-01   5.5758314e-01   7.7747087e-02   5.4445610e-02
   3.9200000e+02   2.2174397e-05   8.7167033e-02   7.2598769e-01  -5.3808254e-01   1.3111980e-02   5.4833043e-02
   3.9300000e+02   1.5058179e-05   1.1443651e-01   9.7493570e-01  -4.2047259e-01   4.7835840e-03   5.4943848e-02
   3.9400000e+02   2.1300740e-05   1.9317038e-01   1.6052456e+00  -2.0620672e-01   8.5919496e-03   5.5043131e-02
   3.9500000e+02   3.1876971e-05   5.0094552e-02   6.8848626e-01   4.4705353e-01   2.2651519e-02   5.4497153e-02
   3.9600000e+02   5.8928164e-05   2.6938314e-02   7.9938106e-01   5.0313260e-01   5.6874373e-02   5.3005423e-02
   3.9700000e+02   1.6796315e-05   1.1876757e-01   1.0739876e+00   5.3497101e-01   3.8132524e-02   5.1952196e-02
   3.9800000e+02   1.6661958e-05   1.6028621e-01   1.3664066e+00   5.5601064e-01   2.1715080e-02   5.1333500e-02
   3.9900000e+02   2.4572405e-05   5.7572392e-02   5.2459411e-01   5.3792843e-01   5.5570814e-02   4.9857010e-02
   4.0000000e+02   3.5912116e-05   3.1415318e-02   4.4938617e-01   5.0532919e-01   8.2619065e-02   4.7907534e-02
   4.0100000e+02   1.9413029e-05   7.1775681e-02   6.7526161e-01   4.2072467e-01   6.3974216e-02   4.6700918e-02
   4.0200000e+02   1.1332545e-05   5.1732498e-02   5.0350863e-01   3.6196494e-01   7.0148116e-02   4.5617462e-02
   4.0300000e+02   1.7978061e-05   2.8655154e-02   7.2510032e-01   3.3730838e-01   2.3943690e-02   4.5526081e-02
   4.0400000e+02   9.3859698e-06   2.2513066e-01   1.8907055e+00  -5.2108032e-03   3.3962220e-03   4.5527149e-02
   4.0500000e+02   7.6124419e-06   1.2291488e-01   1.0231080e+00  -2.2845236e-01   5.4653107e-03   4.5584636e-02
   4.0600000e+02   1.2311320e-05   9.1176243e-02   8.7790397e-01  -1.4187346e-01   9.2427517e-03   4.5646317e-02
   4.0700000e+02   2.1779207e-05   7.9880906e-02   9.2645765e-01  -8.1459740e-02   1.9679079e-02   4.5728256e-02
   4.0800000e+02   4.3344310e-05   4.3795453e-02   8.1748809e-01   5.1260581e-02   3.5230303e-02   4.5674020e-02
   4.0900000e+02   3.1285621e-05   6.9750972e-02   7.8339368e-01   5.3519549e-02   6.2725402e-02   4.5610498e-02
   4.1000000e+02   9.5709854e-05   3.9069215e-02   6.7088883e-01   2.3390419e-01   1.0059545e-01   4.5129051e-02
   4.1100000e+02   3.8869067e-05   1.8619226e-01   1.6346940e+00   3.2592083e-01   2.0793299e-02   4.4831991e-02
   4.1200000e+02   1.3786421e-05   2.2988804e-01   1.9213444e+00   3.8490066e-01   3.5131121e-02   4.4249657e-02
   4.1300000e+02   1.4114648e-05   1.1306240e-01   9.7800716e-01   3.5760402e-01   1.1227465e-02   4.4074437e-02
   4.1400000e+02   5.3063580e-05   1.5232924e-02   3.7922620e-01   2.8653727e-01   7.9194823e-02   4.3203904e-02
   4.1500000e+02   3.4928021e-05   8.7281489e-02   8.9559962e-01   1.9761228e-01   5.5919233e-02   4.2792073e-02
   4.1600000e+02   1.8877204e-05   6.9239387e-02   6.1688525e-01   9.3034038e-02   8.4995050e-02   4.2607869e-02
   4.1700000e+02   2.5807372e-05   9.6976262e-02   8.5893170e-01  -2.4927717e-02   1.0937735e-01   4.2977307e-02
   4.1800000e+02   4.9098972e-05   1.9437506e-02   7.3494666e-01  -9.9728376e-02   1.3096197e-01   4.3140359e-02
   4.1900000e+02   1.5303098e-05   2.1563604e-01   1.8127176e+00  -7.4010881e-02   7.9764915e-03   4.3167191e-02
   4.2000000e+02   7.4585986e-06   2.6828250e-01   2.2755682e+00  -6.5758337e-02   3.7228931e-03   4.3178057e-02
   4.2100000e+02   7.9791029e-06   1.7236585e-01   1.5596185e+00  -7.7965455e-02   1.5199122e-03   4.3183223e-02
   4.2200000e+02   9.4338490e-06   6.2388777e-02   1.1744993e+00  -2.6266340e-02   3.1072468e-03   4.3186956e-02
   4.2300000e+02   1.3256073e-05   5.0411302e-02   1.0658738e+00  -6.1684617e-02   9.9314941e-03   4.3215533e-02
   4.2400000e+02   1.2823702e-05   3.2780302e-02   3.9441986e-01  -1.2536011e-01   8.9904790e-03   4.3265956e-02
   4.2500000e+02   9.1709547e-06   6.0519845e-02   6.7591455e-01  -1.3807411e-01   2.7680644e-03   4.3282655e-02
   4.2600000e+02   2.4929445e-06   2.0124492e-01   1.6139038e+00  -9.0747515e-02   1.2292679e-03   4.3287516e-02
   4.2700000e+02   2.1216368e-06   1.6828011e-01   1.3838143e+00   1.0984214e-01   6.1100191e-04   4.3284619e-02
   4.2800000e+02   4.6545327e-06   1.2419128e-01   1.1417857e+00   1.2297479e-01   4.2464007e-03   4.3262400e-02
   4.2900000e+02   7.1389170e-06   9.8938041e-02   1.1230232e+00   1.1710739e-01   6.2680414e-03   4.3231483e-02
   4.3000000e+02   7.5719682e-06   3.5490229e-02   7.1163656e-01   1.1708994e-01   1.0929600e-02   4.3178707e-02
   4.3100000e+02   7.4995969e-06   2.2698316e-02   6.5146507e-01   1.2121826e-01   1.4322778e-02   4.3142316e-02
   4.3200000e+02   3.9089462e-06   1.6623123e-01   1.4198272e+00   1.2246713e-01   3.8289153e-03   4.3122398e-02
   4.3300000e+02   3.0346374e-06   8.2482577e-02   6.8994255e-01   1.2482282e-01   5.4757974e-03   4.3093560e-02
   4.3400000e+02   7.1263034e-06   3.7150982e-02   5.2864493e-01   1.4382403e-01   6.7669626e-03   4.3052586e-02
   4.3500000e+02   2.6187485e-06   9.2193337e-02   7.5887136e-01   6.5041521e-02   3.4192413e-03   4.3043263e-02
   4.3600000e+02   2.4905430e-06   1.2301886e-01   1.0643662e+00   2.3406560e-03   9.8224944e-04   4.3043184e-02
   4.3700000e+02   3.2484028e-06   5.9757394e-02   5.8668386e-01   7.4950531e-02   2.4958850e-03   4.3035266e-02
   4.3800000e+02   7.1112929e-06   4.6116865e-02   5.1819920e-01   2.0579250e-01   5.9170960e-03   4.2983584e-02
   4.3900000e+02   4.9531164e-06   8.8396508e-02   7.4085522e-01   2.4131029e-01   5.7590342e-03   4.2924522e-02
   4.4000000e+02   2.1000630e-06   5.2196867e-02   4.4671924e-01   2.1789162e-01   1.0176046e-02   4.2831468e-02
   4.4100000e+02   6.0632129e-06   3.5852002e-02   6.2851173e-01   1.8021121e-01   1.0169701e-02   4.2792755e-02
   4.4200000e+02   2.1965753e-06   1.4708771e-01   1.2183804e+00   2.5873381e-01   1.7558308e-03   4.2773377e-02
   4.4300000e+02   2.0586288e-06   1.8192564e-01   1.5423549e+00   1.3424631e-01   4.9733316e-04   4.2770526e-02
   4.4400000e+02   3.6267697e-06   1.5700629e-01   1.5553788e+00   2.7551105e-01   8.8190641e-04   4.2760149e-02
   4.4500000e+02   5.8748471e-06   1.4111344e-01   1.5906805e+00   2.0397100e-01   2.0640613e-03   4.2742234e-02
   4.4600000e+02   8.0146801e-06   7.9970226e-02   1.2899597e+00   2.2615782e-01   4.9181042e-03   4.2695184e-02
   4.4700000e+02   6.3733695e-06   3.0150653e-02   6.7665779e-01   3.6077446e-01   9.4723637e-03   4.2550950e-02
   4.4800000e+02   2.1552581e-05   3.5769011e-02   4.9436748e-01   3.6708893e-01   3.7004517e-02   4.2268290e-02
   4.4900000e+02   8.1874956e-06   1.2966279e-01   1.2015173e+00   4.0932242e-01   7.8797368e-03   4.2133055e-02
   4.5000000e+02   5.8763649e-06   2.4134436e-01   2.0805422e+00   4.0580966e-01   1.2576919e-02   4.1920813e-02
   4.5100000e+02   5.2336389e-06   1.1876934e-01   1.1165172e+00   3.8250183e-01   9.0946479e-03   4.1776467e-02
   4.5200000e+02   4.4650194e-06   3.9243646e-02   7.0562514e-01   3.9083410e-01   7.2478929e-03   4.1659059e-02
   4.5300000e+02   1.6610144e-06   4.4797184e-02   5.7508194e-01  -1.8800885e-01   1.7538611e-03   4.1672857e-02
   4.5400000e+02   2.7082758e-06   1.6437656e-01   1.6389950e+00  -2.0306016e-01   1.2456241e-03   4.1683429e-02
   4.5500000e+02   3.6369624e-06   1.2577204e-01   1.1631506e+00   3.4430926e-02   2.8364301e-03   4.1679525e-02
   4.5600000e+02   3.2488135e-06   1.4842997e-02   5.6955690e-01   3.9444718e-01   5.2506357e-03   4.1593689e-02
   4.5700000e+02   4.0066814e-06   2.6086350e-02   5.5145464e-01   4.1511275e-01   4.2780973e-03   4.1520139e-02
   4.5800000e+02   2.0770706e-06   1.5217325e-01   1.3694785e+00   4.7614090e-01   2.6205803e-03   4.1468442e-02
   4.5900000e+02   2.2596051e-06   1.1688412e-01   9.6136142e-01   4.7251529e-01   6.0572141e-03   4.1350346e-02
   4.6000000e+02   2.5181487e-06   7.2655191e-02   7.2482538e-01   4.7599910e-01   8.5416104e-03   4.1183396e-02
   4.6100000e+02   3.4502595e-06   1.9649026e-02   5.1278417e-01   3.9632506e-01   4.7270669e-03   4.1106629e-02
   4.6200000e+02   1.2326476e-06   9.4263418e-02   8.6679381e-01   4.5697342e-01   3.1931063e-03   4.1046814e-02
   4.6300000e+02   1.3723141e-06   9.5407835e-02   8.4367335e-01  -2.1359104e-01   1.0238170e-03   4.1055810e-02
   4.6400000e+02   8.8185968e-06   1.8672508e-02   5.5505955e-01  -4.2351225e-02   7.7288397e-03   4.1062835e-02
   4.6500000e+02   4.0416078e-06   2.0530516e-01   1.7542941e+00   1.1284030e-01   1.8456648e-03   4.1054353e-02
   4.6600000e+02   2.1306368e-06   1.7749929e-01   1.4754349e+00   4.1640431e-01   2.0883557e-03   4.1018726e-02
   4.6700000e+02   3.7430495e-06   1.6354752e-01   1.4364239e+00   5.2111858e-01   3.8273568e-03   4.0937133e-02
   4.6800000e+02   5.1851877e-06   8.4719794e-02   1.2657651e+00   5.6408151e-01   5.5366738e-03   4.0809710e-02
   4.6900000e+02   6.6567662e-06   3.9505777e-02   1.0331478e+00   5.7593382e-01   1.1088572e-02   4.0550775e-02
   4.7000000e+02   6.2229738e-06   2.3312370e-02   5.3496314e-01   6.1915260e-01   1.6937621e-02   4.0339049e-02
   4.7100000e+02   2.9757606e-06   1.1896882e-01   1.0196465e+00   3.2163197e-01   1.4404032e-03   4.0320398e-02
   4.7200000e+02   2.5570219e-06   1.1334524e-01   9.5466219e-01   5.4297201e-01   1.3963129e-03   4.0289857e-02
   4.7300000e+02   5.4373356e-06   7.2862230e-02   8.8465960e-01   6.6945604e-01   4.3108613e-03   4.0173790e-02
   4.7400000e+02   8.8434298e-06   7.6876580e-02   9.1472094e-01   6.7470017e-01   8.6669979e-03   3.9939696e-02
   4.7500000e+02   5.2292617e-06   1.5268272e-01   1.4240461e+00   6.6813014e-01   4.1491899e-03   3.9829166e-02
   4.7600000e+02   4.2296579e-06   1.4138746e-01   1.1782862e+00   6.6312933e-01   1.3886076e-02   3.9464580e-02
   4.7700000e+02   5.2270722e-06   6.1779976e-02   5.8637627e-01   6.5686310e-01   1.0224617e-02   3.9200709e-02
   4.7800000e+02   3.7312881e-06   4.1669214e-02   4.6989152e-01   6.6011857e-01   9.1772579e-03   3.8964165e-02
   4.7900000e+02   4.0689507e-06   1.0438356e-01   9.6566826e-01   6.6421808e-01   7.3313146e-03   3.8775014e-02
   4.8000000e+02   3.8033079e-06   4.6443192e-02   4.7959631e-01   6.5677480e-01   1.2902367e-02   3.8448287e-02
   4.8100000e+02   1.0090717e-05   4.0799147e-02   4.9812553e-01   5.6640978e-01   3.2011494e-03   3.8378708e-02
   4.8200000e+02   2.3856291e-06   1.7426049e-01   1.4548448e+00  -6.5084574e-01   2.4770112e-03   3.8440648e-02
   4.8300000e+02   1.3938730e-06   2.2909199e-01   1.8928007e+00  -5.6839659e-01   6.4834543e-04   3.8454820e-02
   4.8400000e+02   1.7508095e-06   1.4879751e-01   1.2646621e+00  -1.9230404e-01   6.3682751e-04   3.8459537e-02
   4.8500000e+02   2.3991488e-06   8.6184228e-02   8.7342358e-01   6.8113289e-01   8.2469197e-04   3.8437940e-02
   4.8600000e+02   5.5585090e-06   5.1321263e-02   9.6170938e-01   7.2039011e-01   4.7872833e-03   3.8305591e-02
   4.8700000e+02   4.5994152e-06   7.7613498e-02   9.3057817e-01   7.2076516e-01   7.3107524e-03   3.8104241e-02
   4.8800000e+02   1.0042824e-05   6.1995322e-02   5.4214184e-01   7.2094344e-01   2.4251636e-02   3.7443501e-02
   4.8900000e+02   7.1986569e-06   6.9937323e-02   6.1462576e-01   7.1004340e-01   4.9095709e-02   3.6161393e-02
   4.9000000e+02   2.8673246e-06   9.3317873e-02   7.6028502e-01   6.6192151e-01   8.8706506e-03   3.5949870e-02
   4.9100000e+02   2.0583611e-06   9.1473958e-02   7.3872858e-01   5.6539228e-01   2.9132506e-03   3.5890759e-02
   4.9200000e+02   4.4046662e-06   2.2548809e-02   4.9800931e-01   6.8581117e-01   9.1069054e-03   3.5667393e-02
   4.9300000e+02   3.3644586e-06   1.2055699e-01   1.0124113e+00   6.8651908e-01   1.1437317e-02   3.5388578e-02
   4.9400000e+02   3.1062613e-06   3.8266659e-02   3.7440485e-01   6.9011504e-01   1.9116927e-02   3.4925132e-02
   4.9500000e+02   6.3929339e-06   1.7142136e-02   6.0284364e-01   6.8029192e-01   1.0575405e-02   3.4799764e-02
   4.9600000e+02   1.7526537e-06   2.0994854e-01   1.7203786e+00   6.5236851e-01   1.3217599e-03   3.4769774e-02
   4.9700000e+02   1.3461114e-06   1.8553885e-01   1.6315027e+00  -1.5969886e-01   3.3220214e-04   3.4771621e-02
   4.9800000e+02   2.0650797e-06   9.1576222e-02   9.2074929e-01   7.2143615e-01   2.5318816e-03   3.4708161e-02
   4.9900000e+02   2.2909402e-06   5.8750600e-02   7.1785766e-01   6.2684143e-01   2.5610888e-03   3.4652509e-02
   5.0000000e+02   5.8625078e-06   3.8611906e-02   5.1953166e-01   7.1265142e-01   1.0877032e-02   3.4384916e-02
   5.0100000e+02   1.9803085e-06   6.6025906e-02   5.4119243e-01  -6.9282823e-01   2.9207539e-03   3.4454573e-02
   5.0200000e+02   1.0802533e-06   1.0940528e-01   9.5357691e-01   6.3198932e-01   7.1359415e-04   3.4439040e-02
   5.0300000e+02   1.2967492e-06   1.0820871e-01   1.0082970e+00   7.3322071e-01   1.4334811e-03   3.4402859e-02
   5.0400000e+02   5.2565153e-06   2.6621147e-02   7.2101655e-01   7.6049336e-01   5.4583674e-03   3.4331509e-02
   5.0500000e+02   2.2556119e-06   2.1780798e-01   1.9461262e+00   6.6793844e-01   4.3146836e-04   3.4321616e-02
   5.0600000e+02   1.6824360e-06   2.7633835e-01   2.3830805e+00   7.8009995e-01   1.2805430e-03   3.4287342e-02
   5.0700000e+02   4.6914781e-06   2.3902556e-01   2.3878591e+00   7.9147864e-01   3.4729572e-03   3.4193171e-02
   5.0800000e+02   7.4001397e-06   1.6605997e-01   2.2932995e+00   7.9152348e-01   6.3372658e-03   3.4021913e-02
   5.0900000e+02   7.6639134e-06   7.3862097e-02   1.6688357e+00   7.9297235e-01   1.1409305e-02   3.3714937e-02
   5.1000000e+02   8.0981195e-06   5.8261725e-03   6.4427121e-01   8.0970053e-01   1.6984268e-02   3.3599129e-02
   5.1100000e+02   2.7028070e-06   8.5726516e-02   8.3349773e-01   7.9489582e-01   6.1464511e-03   3.3435205e-02
   5.1200000e+02   1.2074804e-06   1.3526040e-01   1.1287541e+00   8.2666202e-01   8.8495289e-04   3.3410750e-02
   5.1300000e+02   2.4040044e-06   2.1258654e-01   1.8755440e+00   5.7767884e-01   6.1628307e-04   3.3398859e-02
   5.1400000e+02   3.4963408e-06   1.4968200e-01   1.4900782e+00   7.6289823e-01   1.5894546e-03   3.3358378e-02
   5.1500000e+02   7.5616793e-06   5.4776455e-02   8.3212717e-01   3.7666428e-01   3.2489629e-03   3.3317706e-02
   5.1600000e+02   6.3206477e-06   1.1983221e-01   1.4201777e+00   8.1607462e-01   6.9410488e-03   3.3129250e-02
   5.1700000e+02   4.0526004e-06   6.8825115e-02   7.3910415e-01   8.2945009e-01   8.1792430e-03   3.2904840e-02
   5.1800000e+02   3.3694864e-06   5.3723599e-02   4.9321015e-01   8.4821898e-01   1.6272835e-02   3.2451897e-02
   5.1900000e+02   7.3838012e-06   4.2629009e-02   5.4056807e-01   8.4369814e-01   1.7534337e-02   3.1973273e-02
   5.2000000e+02   6.0305900e-06   1.0407665e-01   8.9666380e-01   8.4481757e-01   3.0204572e-02   3.1161684e-02
   5.2100000e+02   1.4111666e-05   1.2934791e-02   5.3443611e-01   8.2624272e-01   4.1462637e-02   3.0895334e-02
   5.2200000e+02   5.2665453e-06   1.4862967e-01   1.2235272e+00   8.3836091e-01   1.9896921e-02   3.0381823e-02
   5.2300000e+02   3.2393408e-06   1.6778850e-01   1.3788283e+00   8.0218447e-01   4.0455020e-03   3.0283315e-02
   5.2400000e+02   4.0763823e-06   1.5485420e-01   1.3628112e+00   7.5321353e-01   2.1974869e-03   3.0233223e-02
   5.2500000e+02   5.2375558e-06   7.1721465e-02   7.4514840e-01   8.3776120e-01   1.3905509e-02   2.9881903e-02
   5.2600000e+02   4.1991899e-06   2.5415492e-02   3.9397142e-01   8.3592997e-01   1.5654934e-02   2.9491973e-02
   5.2700000e+02   2.5794696e-06   5.4742633e-02   4.9552037e-01   8.3378485e-01   2.0605725e-02   2.8987221e-02
   5.2800000e+02   2.0075873e-06   7.8704741e-02   7.0157024e-01  -3.9818216e-01   1.2535876e-03   2.9001709e-02
   5.2900000e+02   1.3348000e-05   3.5700809e-02   6.4917338e-01  -6.5430224e-01   9.1122827e-03   2.9175307e-02
   5.3000000e+02   2.6252434e-06   1.6075656e-01   1.3302052e+00   8.3367687e-01   1.8883689e-02   2.8717615e-02
   5.3100000e+02   1.3516404e-06   1.9610692e-01   1.6205362e+00   8.4164331e-01   9.8271370e-03   2.8480501e-02
   5.3200000e+02   2.4333238e-06   7.0966982e-02   5.9322933e-01   8.4914720e-01   1.5313829e-02   2.8111093e-02
   5.3300000e+02   2.3155443e-06   2.2048084e-02   6.4872647e-01   8.3904938e-01   3.3407433e-02   2.7327902e-02
   5.3400000e+02   7.7730835e-06   9.8954126e-03   6.3946464e-01  -5.9765378e-01   2.4571271e-02   2.7734441e-02
   5.3500000e+02   7.3062548e-06   3.3001843e-02   3.6865269e-01  -6.8758559e-01   5.8256535e-03   2.7845783e-02
   5.3600000e+02   3.3804224e-06   1.7806450e-01   1.4283946e+00  -3.1766117e-01   2.6965347e-03   2.7869726e-02
   5.3700000e+02   2.5740378e-06   1.3457173e-01   1.0938313e+00   4.3262462e-01   1.7275570e-03   2.7848930e-02
   5.3800000e+02   7.9980421e-06   7.9313473e-02   7.5052353e-01   3.3751710e-01   8.5499460e-03   2.7769470e-02
   5.3900000e+02   2.9032132e-06   9.6207324e-02   8.8924549e-01   1.4006624e-01   3.9633754e-03   2.7754268e-02
   5.4000000e+02   2.7713564e-06   2.0633548e-01   1.9434679e+00  -1.8238585e-03   2.7149397e-03   2.7754507e-02
   5.4100000e+02   3.2594700e-06   1.1705098e-01   1.2068633e+00  -9.0565915e-03   4.0787291e-03   2.7755764e-02
   5.4200000e+02   1.4824559e-06   3.6839085e-02   4.5619708e-01   4.5789363e-02   6.9010848e-03   2.7747653e-02
   5.4300000e+02   4.3643582e-06   2.5201045e-02   4.1889366e-01   2.3548578e-01   1.1801557e-02   2.7709553e-02
   5.4400000e+02   1.4299659e-06   5.0451893e-02   4.5120041e-01   2.1908929e-01   1.2697332e-03   2.7701866e-02
   5.4500000e+02   1.8237758e-06   9.7482862e-02   9.4770156e-01   2.3767378e-01   2.6099943e-03   2.7684770e-02
   5.4600000e+02   3.2785738e-06   5.9960142e-02   8.7672545e-01   2.7044817e-01   1.9605614e-03   2.7670141e-02
   5.4700000e+02   1.1720652e-06   1.7030782e-01   1.4363370e+00   1.6546490e-01   2.0474037e-03   2.7660823e-02
   5.4800000e+02   6.1342827e-07   1.6287861e-01   1.3647621e+00   7.9197989e-03   6.1060345e-04   2.7660694e-02
   5.4900000e+02   7.0151067e-07   8.9329187e-02   8.6191254e-01   1.3526881e-01   5.0801776e-04   2.7658797e-02
   5.5000000e+02   1.0256432e-06   7.9104064e-02   7.9765145e-01   2.1449225e-01   7.8221685e-04   2.7654165e-02
   5.5100000e+02   1.2745518e-06   3.2812744e-02   4.5613447e-01   2.9730654e-01   1.7791784e-03   2.7639577e-02
   5.5200000e+02   4.5072127e-06   7.4925762e-03   6.1008287e-01   4.2035480e-01   3.8518531e-03   2.7594993e-02
   5.5300000e+02   5.3136897e-06   8.2065038e-02   9.4472761e-01   4.4445438e-01   2.1484315e-03   2.7568694e-02
   5.5400000e+02   1.7751869e-06   2.6865192e-01   2.2549392e+00  -3.4166382e-01   7.0299658e-04   2.7575322e-02
   5.5500000e+02   7.8108888e-07   2.4141746e-01   2.0035960e+00   3.9385951e-01   1.0121162e-03   2.7564342e-02
   5.5600000e+02   8.7498863e-07   1.2739998e-01   1.0813680e+00   4.0844585e-01   1.1532777e-03   2.7551373e-02
   5.5700000e+02   1.2468614e-06   3.7944027e-02   4.9214346e-01   4.4095512e-01   1.9000882e-03   2.7528329e-02
   5.5800000e+02   1.5759387e-06   4.2359913e-02   6.1938888e-01   4.7053538e-01   3.9133146e-03   2.7477804e-02
   5.5900000e+02   3.2804219e-06   2.8244260e-02   6.2061081e-01   4.9057657e-01   8.4360464e-03   2.7421131e-02
   5.6000000e+02   8.1927934e-07   1.3014744e-01   1.0937759e+00   5.1637019e-01   2.6083101e-03   2.7384267e-02
   5.6100000e+02   8.8212235e-07   1.8256407e-01   1.5259866e+00   4.2431823e-01   5.4397914e-04   2.7377950e-02
   5.6200000e+02   9.8653743e-07   4.9673465e-02   5.3505927e-01   6.0066022e-01   7.4459526e-04   2.7365710e-02
   5.6300000e+02   2.0399356e-06   2.3233788e-02   3.9828947e-01   6.4492278e-01   2.7577030e-03   2.7317101e-02
   5.6400000e+02   2.8686796e-06   3.6910235e-02   4.0791239e-01   6.6972120e-01   6.0185275e-03   2.7207267e-02
   5.6500000e+02   7.7900185e-07   7.0662825e-02   5.9191473e-01  -4.8286544e-01   1.3410287e-03   2.7224903e-02
   5.6600000e+02   1.2278950e-06   9.5852183e-02   1.0093893e+00   4.5822253e-01   4.7977916e-04   2.7218920e-02
   5.6700000e+02   2.6351939e-06   8.3298541e-02   9.0583322e-01   6.9770349e-01   1.0127217e-03   2.7199695e-02
   5.6800000e+02   9.2398209e-07   2.1148229e-01   1.8567167e+00   5.5142921e-01   3.4769937e-04   2.7194481e-02
   5.6900000e+02   8.4595877e-07   2.6286843e-01   2.2326317e+00   7.1133888e-01   5.1593802e-04   2.7184502e-02
   5.7000000e+02   1.8349702e-06   1.6601272e-01   1.4657603e+00   7.3449995e-01   2.3634469e-03   2.7137346e-02
   5.7100000e+02   3.2406059e-06   1.1966578e-01   1.5763738e+00   7.4259750e-01   5.2883882e-03   2.7030945e-02
   5.7200000e+02   3.7902642e-06   7.2852882e-02   1.4602512e+00   7.4848995e-01   9.4886569e-03   2.6839506e-02
   5.7300000e+02   8.4224049e-06   9.5690790e-03   8.1638459e-01   7.6063242e-01   1.7503157e-02   2.6483935e-02
   5.7400000e+02   2.7524283e-06   1.1951497e-01   1.1658328e+00   7.5071145e-01   2.1578607e-02   2.6057649e-02
   5.7500000e+02   2.3356080e-06   1.4509744e-01   1.2650466e+00   4.6817841e-01   1.2294006e-03   2.6042666e-02
   5.7600000e+02   3.0600007e-06   8.4144205e-02   7.1132566e-01   7.5580330e-01   1.0403501e-02   2.5838501e-02
   5.7700000e+02   1.9301266e-06   1.7274541e-02   3.1402973e-01   7.5697649e-01   3.2300829e-02   2.5212624e-02
   5.7800000e+02   3.1982964e-06   2.0179953e-02   3.1190639e-01   7.5889353e-01   1.3499935e-02   2.4955305e-02
   5.7900000e+02   1.2877141e-06   6.1302959e-02   5.3332039e-01  -7.1260630e-01   4.6605931e-03   2.5038318e-02
   5.8000000e+02   1.8509143e-06   9.4757213e-02   9.4682215e-01  -6.3333311e-01   1.8176968e-03   2.5067167e-02
   5.8100000e+02   1.9125924e-06   1.4030282e-01   1.1309721e+00   7.2230538e-01   1.7046308e-03   2.5036321e-02
   5.8200000e+02   2.1598627e-06   1.0056802e-01   8.3520818e-01   7.8758521e-01   5.6769404e-03   2.4924535e-02
   5.8300000e+02   7.8505725e-06   1.0799221e-02   4.0870268e-01   7.8906657e-01   4.3425654e-02   2.4079659e-02
   5.8400000e+02   4.6977972e-06   6.2324066e-02   5.3844615e-01   7.7417458e-01   3.2530898e-02   2.3478459e-02
   5.8500000e+02   2.9813167e-06   5.4828140e-02   4.8701493e-01   7.6049676e-01   6.8320833e-02   2.2282928e-02
   5.8600000e+02   1.0515691e-05   2.5650403e-02   7.4339319e-01   7.3279558e-01   7.1485614e-02   2.1706056e-02
   5.8700000e+02   4.0958611e-06   2.2265639e-01   1.8709960e+00   7.1027803e-01   2.7420679e-02   2.1287426e-02
   5.8800000e+02   2.3071636e-06   1.2766283e-01   1.0536483e+00   7.0213348e-01   1.7119739e-02   2.1033144e-02
   5.8900000e+02   1.5728431e-06   6.1204733e-02   5.3139691e-01   6.9774890e-01   4.2022710e-02   2.0426241e-02
   5.9000000e+02   4.2241579e-06   2.1859260e-02   3.8707774e-01  -3.6288907e-01   4.5521094e-03   2.0460166e-02
   5.9100000e+02   1.0827082e-06   6.6827831e-02   6.5186204e-01   6.7894137e-01   8.2361260e-03   2.0346132e-02
   5.9200000e+02   7.9036233e-07   9.6656500e-02   8.1666766e-01  -6.6562958e-01   6.2264778e-03   2.0430676e-02
   5.9300000e+02   2.7647643e-06   2.6419405e-02   7.5740357e-01  -6.0022576e-01   4.9696621e-03   2.0491780e-02
   5.9400000e+02   1.4137899e-06   1.8171003e-01   1.4571237e+00  -6.0159768e-01   8.6397348e-03   2.0598775e-02
   5.9500000e+02   1.2303369e-06   9.4476880e-02   8.1681331e-01  -5.2449665e-01   1.6711802e-02   2.0781396e-02
   5.9600000e+02   1.5196875e-06   5.1627092e-02   4.4980802e-01  -3.5254626e-01   1.2668122e-02   2.0875661e-02
   5.9700000e+02   2.4298417e-06   6.1297762e-03   3.1377391e-01   7.6599433e-01   4.0125718e-02   2.0795566e-02
   5.9800000e+02   8.3507677e-07   8.4674642e-02   7.0677799e-01   4.5768484e-01   4.1810289e-03   2.0755915e-02
   5.9900000e+02   8.4972531e-07   5.5851997e-02   6.7511323e-01   7.3453915e-01   6.4994301e-03   2.0657028e-02
   6.0000000e+02   2.2186029e-06   2.5438549e-02   8.2446928e-01   7.6325506e-01   1.5363571e-02   2.0596534e-02
   6.0100000e+02   1.4887806e-06   2.5081093e-01   2.1096454e+00   7.1145114e-01   8.8125978e-03   2.0467797e-02
   6.0200000e+02   1.0444125e-06   7.3923788e-02   5.9655545e-01   7.3542424e-01   1.3105822e-02   2.0271336e-02
   6.0300000e+02   9.2365469e-07   5.0325453e-02   4.3484338e-01   7.7419493e-01   1.9512460e-02   1.9966678e-02
   6.0400000e+02   1.7420233e-06   2.1302862e-02   3.5452009e-01   8.4041119e-01   5.2474666e-03   1.9878705e-02
   6.0500000e+02   2.3649836e-06   3.3191304e-02   3.4188859e-01   8.3586854e-01   5.0910040e-03   1.9794191e-02
   6.0600000e+02   9.5053208e-07   8.6904535e-02   8.1557396e-01  -8.0931208e-01   5.2435745e-03   1.9878285e-02
   6.0700000e+02   1.9119938e-06   9.3639419e-02   8.6960489e-01  -7.0100944e-01   9.5648891e-03   2.0012030e-02
   6.0800000e+02   7.3775196e-07   1.8449486e-01   1.4892776e+00  -5.6957789e-01   1.9034245e-03   2.0033750e-02
   6.0900000e+02   1.0543726e-06   2.5515613e-01   2.2135934e+00  -5.9028933e-01   6.1741087e-03   2.0107011e-02
   6.1000000e+02   1.3873063e-06   1.4820316e-01   1.5091342e+00  -5.5688326e-01   5.6125536e-03   2.0170074e-02
   6.1100000e+02   2.1662908e-06   4.5942797e-02   7.2433755e-01  -1.0631698e-01   5.3999910e-03   2.0181945e-02
   6.1200000e+02   2.9715021e-06   5.0544330e-02   1.0160864e+00  -3.0920675e-01   1.7801664e-02   2.0295910e-02
   6.1300000e+02   3.0704796e-06   3.6370531e-02   4.9874455e-01   3.9835630e-01   1.1263376e-02   2.0205934e-02
   6.1400000e+02   2.4393394e-06   9.3750468e-02   7.9030466e-01   9.2098157e-01   6.7346860e-03   2.0080676e-02
   6.1500000e+02   7.0492875e-06   5.8945363e-02   7.0464400e-01   8.8775745e-01   1.7105068e-02   1.9776380e-02
   6.1600000e+02   2.6722834e-06   1.2843448e-01   1.0332314e+00   9.1814719e-01   1.6189730e-02   1.9482826e-02
   6.1700000e+02   1.9129531e-06   1.7203827e-01   1.4152910e+00  -4.1321215e-01   5.4071005e-03   1.9526592e-02
   6.1800000e+02   1.3894134e-06   6.6868401e-02   5.6395300e-01  -1.3751638e-01   3.3319802e-02   1.9626646e-02
   6.1900000e+02   2.6421668e-06   2.7679125e-02   3.9998293e-01  -5.1106746e-01   1.2839244e-02   1.9756618e-02
   6.2000000e+02   1.2059319e-06   1.1023352e-01   9.5495924e-01   9.1352519e-01   5.0509613e-03   1.9665499e-02
   6.2100000e+02   9.0408530e-07   1.1241189e-01   9.2056450e-01   8.4436217e-01   6.3141047e-03   1.9560768e-02
   6.2200000e+02   1.7740968e-06   8.6142146e-02   9.8826085e-01   7.7259219e-01   1.2919240e-02   1.9366190e-02
   6.2300000e+02   2.9962173e-06   4.2334551e-02   7.2499148e-01   6.1752272e-01   1.7156717e-02   1.9162794e-02
   6.2400000e+02   3.3985905e-06   3.0654735e-02   7.5668752e-01   9.1762235e-01   2.2450999e-02   1.8768790e-02
   6.2500000e+02   3.4233530e-06   1.0211090e-01   9.2442633e-01   5.4178100e-01   7.6950218e-03   1.8690937e-02
   6.2600000e+02   1.7074765e-06   1.1004648e-01   9.1691883e-01  -5.3467318e-01   6.9006529e-03   1.8760215e-02
   6.2700000e+02   2.5104045e-06   1.4208888e-01   1.1717641e+00   1.6789605e-01   1.0625919e-02   1.8727777e-02
   6.2800000e+02   4.0851875e-06   1.2398976e-01   1.1888596e+00   6.8662962e-01   1.7604850e-02   1.8502948e-02
   6.2900000e+02   6.2818141e-06   6.7678881e-02   9.8976038e-01   8.4427961e-01   5.0952098e-02   1.7714198e-02
   6.3000000e+02   4.2988698e-06   5.4071839e-02   7.9101111e-01   7.7262592e-01   1.1378053e-01   1.6207537e-02
   6.3100000e+02   8.6997793e-06   6.4332163e-02   7.0275472e-01   9.2720383e-01   1.2079909e-01   1.4410877e-02
   6.3200000e+02   3.1774990e-06   1.0652633e-01   9.2881261e-01   7.2144216e-01   1.8535302e-02   1.4219375e-02
   6.3300000e+02   1.5599969e-06   1.6320522e-01   1.3496843e+00   9.4487646e-01   2.9421410e-02   1.3824761e-02
   6.3400000e+02   1.9801628e-06   1.5084695e-01   1.2988745e+00   9.5024380e-01   1.1857151e-02   1.3669090e-02
   6.3500000e+02   2.4362931e-06   6.3963103e-02   8.1773534e-01   9.3738354e-01   2.8336464e-02   1.3306694e-02
   6.3600000e+02   6.7181745e-06   7.9692955e-03   4.2207379e-01   9.3328649e-01   1.4563586e-01   1.1519093e-02
   6.3700000e+02   4.3728278e-06   6.9093313e-02   7.1021926e-01   9.4235378e-01   9.7863454e-02   1.0463580e-02
   6.3800000e+02   1.2852230e-06   1.2175692e-01   1.0594476e+00  -8.3865107e-01   3.4277068e-02   1.0766144e-02
   6.3900000e+02   1.9244331e-06   1.0611267e-01   8.9944714e-01   7.4561956e-01   1.1919329e-02   1.0670805e-02
   6.4000000e+02   9.8404278e-06   1.6830021e-02   4.5326610e-01   9.4362419e-01   1.1910850e-01   9.4808137e-03
   6.4100000e+02   4.5400225e-06   1.3522731e-01   1.2112828e+00  -8.4208361e-01   1.8987951e-02   9.6328960e-03
   6.4200000e+02   2.7091501e-06   1.8905791e-01   1.5330445e+00   9.2401483e-01   3.2577709e-02   9.3436943e-03
   6.4300000e+02   4.4229283e-06   1.5622812e-01   1.7846915e+00   9.3193974e-01   5.3237000e-02   8.8819510e-03
   6.4400000e+02   6.0217020e-06   6.7015571e-02   1.1711980e+00   9.1236480e-01   5.5542015e-02   8.4342801e-03
   6.4500000e+02   9.2515680e-06   3.5256419e-02   9.6849534e-01   9.1728669e-01   3.2299629e-01   7.2052720e-03
   6.4600000e+02   3.9020021e-06   8.2704977e-02   8.1675757e-01   8.7776348e-01   7.4140965e-02   6.7412258e-03
   6.4700000e+02   4.1117785e-06   1.4499981e-01   1.2525043e+00   8.6560904e-01   8.0293188e-02   6.2785461e-03
   6.4800000e+02   2.5322780e-06   9.6159691e-02   8.5030325e-01   8.3936645e-01   7.9891910e-02   5.8638580e-03
   6.4900000e+02   4.3687489e-06   2.5986112e-02   4.0750199e-01   8.3072190e-01   1.9534879e-01   5.3974887e-03
   6.5000000e+02   9.7803947e-07   8.5870886e-02   7.4566968e-01   7.9773580e-01   3.3471820e-02   5.2544962e-03
   6.5100000e+02   9.0192533e-07   1.7648735e-01   1.4933656e+00   3.5374151e-01   5.2336831e-03   5.2448312e-03
   6.5200000e+02   1.2113242e-06   1.0574993e-01   9.2176397e-01   5.8476813e-01   1.0090804e-02   5.2140594e-03
   6.5300000e+02   1.9674145e-06   3.8557549e-02   5.6587624e-01   7.2921847e-01   2.8745462e-02   5.1057939e-03
   6.5400000e+02   1.8688758e-06   4.2006014e-02   6.0642725e-01   7.6868643e-01   6.9895869e-02   4.9699425e-03
   6.5500000e+02   9.5047636e-07   1.1547703e-01   1.1096842e+00   7.8784761e-01   2.1846975e-02   4.8848572e-03
   6.5600000e+02   1.2975562e-06   7.7712856e-02   6.9927899e-01   7.8784643e-01   5.3760526e-02   4.6807539e-03
   6.5700000e+02   2.0905276e-06   5.0525336e-02   7.1279463e-01   7.6843727e-01   1.1396559e-01   4.2844558e-03
   6.5800000e+02   8.8072779e-06   4.2596616e-02   7.6458915e-01   7.1572805e-01   3.3916327e-01   3.3994245e-03
   6.5900000e+02   2.0973386e-06   1.4482043e-01   1.2727296e+00   4.7745863e-01   2.1335327e-02   3.3653989e-03
   6.6000000e+02   1.0141504e-06   2.7108343e-01   2.3276979e+00  -3.9463441e-01   1.1589584e-02   3.3809810e-03
   6.6100000e+02   7.7190630e-07   1.1021480e-01   1.0668053e+00   4.8199121e-01   3.9716380e-02   3.3183454e-03
   6.6200000e+02   9.2697524e-07   7.0967105e-02   7.7481554e-01  -3.7405696e-01   1.9860230e-02   3.3435556e-03
   6.6300000e+02   2.0404000e-06   2.3649426e-02   4.8349042e-01   4.8332010e-01   1.8059678e-01   3.0971561e-03
   6.6400000e+02   1.0336963e-06   2.5327155e-02   3.1559633e-01   4.2515260e-01   2.8333524e-02   3.0608782e-03
   6.6500000e+02   1.3402743e-06   8.2560672e-02   9.3525633e-01   5.0275963e-01   1.1688673e-02   3.0430479e-03
   6.6600000e+02   2.7381007e-06   1.2356005e-01   1.1257426e+00   4.5088540e-01   3.6639618e-02   2.9944301e-03
   6.6700000e+02   1.4781499e-06   1.0581610e-01   9.0679717e-01   3.3020203e-01   7.4861841e-03   2.9871030e-03
   6.6800000e+02   9.8445764e-07   2.0026070e-01   1.6946268e+00   5.5700197e-01   9.8210650e-03   2.9708624e-03
   6.6900000e+02   7.6239270e-07   8.1710020e-02   7.6707930e-01   5.6829716e-01   7.1283850e-03   2.9588786e-03
   6.7000000e+02   9.2672906e-07   7.5048577e-02   6.7167983e-01   5.9881303e-01   1.4618197e-02   2.9331824e-03
   6.7100000e+02   8.2410791e-07   5.3916851e-02   5.0754508e-01   5.6620312e-01   2.4550010e-02   2.8930193e-03
   6.7200000e+02   3.6513399e-06   9.2313632e-03   6.7550110e-01   4.6246404e-01   5.7875474e-02   2.8552680e-03
   6.7300000e+02   1.4521235e-06   1.1571489e-01   1.0209553e+00   5.1860466e-01   1.1545307e-02   2.8383121e-03
   6.7400000e+02   1.0184838e-06   2.3520907e-01   1.9189509e+00   4.1621044e-01   1.0198185e-02   2.8263872e-03
   6.7500000e+02   1.5753356e-06   1.1887530e-01   1.0539668e+00   4.0705765e-01   1.7710956e-02   2.8063832e-03
   6.7600000e+02   2.4668159e-06   6.2158957e-02   7.7943286e-01   4.6837317e-01   4.5549461e-02   2.7488326e-03
   6.7700000e+02   3.0443744e-06   8.5089428e-02   8.4999020e-01   4.2837614e-01   9.6271703e-02   2.6462954e-03
   6.7800000e+02   1.6851265e-06   4.4882215e-02   4.7682800e-01   3.8173575e-01   1.0121511e-01   2.5560661e-03
   6.7900000e+02   2.2131056e-06   6.1375968e-02   6.0946654e-01   3.2771114e-01   1.1317897e-01   2.4763907e-03
   6.8000000e+02   3.6192880e-06   4.6805162e-02   5.4678035e-01   2.2259666e-01   4.4165186e-02   2.4543624e-03
   6.8100000e+02   2.1113335e-06   2.0967317e-01   1.7953103e+00  -3.4872648e-02   1.1113596e-02   2.4554650e-03
   6.8200000e+02   9.8183178e-07   1.8346998e-01   1.4981215e+00   2.9667952e-01   2.6969465e-02   2.4366389e-03
   6.8300000e+02   1.2789173e-06   1.0887960e-01   9.3188927e-01   1.8778152e-01   7.4680273e-02   2.4091077e-03
   6.8400000e+02   8.2311645e-07   1.4730925e-02   5.1288151e-01   1.0727157e-01   9.5788867e-02   2.3953664e-03
   6.8500000e+02   1.8761826e-06   3.0644595e-02   7.1052766e-01   3.5104956e-02   3.2142240e-02   2.3939004e-03
   6.8600000e+02   7.4905732e-07   1.4901306e-01   1.3198247e+00  -2.6530133e-02   6.7866331e-03   2.3943865e-03
   6.8700000e+02   5.6978187e-07   1.9464754e-01   1.5747237e+00   7.3140029e-03   2.0297437e-02   2.3945243e-03
   6.8800000e+02   1.0091124e-06   9.5876671e-02   8.6041440e-01  -7.2472277e-03   3.9801049e-02   2.3971102e-03
   6.8900000e+02   1.8469315e-06   4.6003113e-02   7.0768126e-01  -5.6294445e-03   4.3442782e-02   2.3999568e-03
   6.9000000e+02   7.4457637e-07   8.8606772e-02   9.1686878e-01  -6.2337010e-02   3.1528092e-02   2.4058591e-03
   6.9100000e+02   7.0482268e-07   1.2568508e-01   1.1502232e+00   3.4795959e-01   4.2977887e-03   2.4022808e-03
   6.9200000e+02   1.1074801e-06   6.1045178e-02   6.5970710e-01   2.6747215e-01   1.0525564e-02   2.3956416e-03
   6.9300000e+02   2.1998368e-06   3.6844245e-02   7.1317805e-01  -1.2689754e-02   5.9936053e-02   2.3976275e-03
   6.9400000e+02   1.2977868e-06   1.8220624e-01   1.5508977e+00  -3.9089165e-02   2.6917821e-02   2.4010165e-03
   6.9500000e+02   6.5200854e-07   1.1809285e-01   1.0085323e+00  -9.6110090e-02   7.0812247e-02   2.4232739e-03
   6.9600000e+02   7.2077079e-07   6.0479137e-02   6.4694147e-01  -1.7761545e-01   4.0707302e-02   2.4427245e-03
   6.9700000e+02   5.8746018e-07   2.1532269e-02   5.2895533e-01  -1.6243338e-01   3.1134588e-02   2.4458849e-03
   6.9800000e+02   3.1697606e-07   1.5742115e-01   1.4301476e+00  -2.0215586e-01   3.2361285e-03   2.4474972e-03
   6.9900000e+02   2.0551307e-07   7.2146686e-02   6.0646376e-01   4.8335766e-01   1.9344751e-03   2.4452122e-03
   7.0000000e+02   3.4072111e-07   4.7380265e-02   6.2295413e-01   5.5647958e-01   5.5730391e-03   2.4376552e-03
   7.0100000e+02   1.2436810e-06   3.0869600e-02   7.2627859e-01   6.0458898e-01   1.1343043e-02   2.4210383e-03
   7.0200000e+02   5.8352684e-07   1.3606676e-01   1.1664526e+00   4.9813524e-01   1.7227111e-02   2.4005347e-03
   7.0300000e+02   5.2954792e-07   1.4256859e-01   1.1681193e+00   4.7827572e-01   1.3399329e-02   2.3853180e-03
   7.0400000e+02   1.0294450e-06   2.1487612e-02   4.1180160e-01   5.8356485e-01   2.8472796e-02   2.3463325e-03
   7.0500000e+02   6.5057429e-07   7.0191249e-02   6.0825105e-01   5.6596478e-01   5.2494298e-02   2.2788866e-03
   7.0600000e+02   1.2145942e-06   2.6769151e-02   2.5765409e-01   6.0609792e-01   4.7344361e-02   2.2151562e-03
   7.0700000e+02   7.7396322e-07   4.0744450e-02   4.9047276e-01   5.7937905e-01   4.4650849e-02   2.1593560e-03
   7.0800000e+02   7.9579955e-07   2.2188838e-02   8.1230250e-01   3.3256044e-01   3.6696083e-02   2.1560822e-03
   7.0900000e+02   2.7420370e-07   2.6391506e-01   2.1917453e+00   7.7305276e-02   1.0869470e-02   2.1543972e-03
   7.1000000e+02   2.5248672e-07   6.4755082e-02   5.3200752e-01  -5.1411298e-02   3.0429063e-03   2.1547442e-03
   7.1100000e+02   6.9485277e-07   6.2010425e-02   5.2916123e-01   1.0739362e-01   3.4076350e-02   2.1480995e-03
   7.1200000e+02   1.2016297e-06   4.3960690e-02   5.0005023e-01   1.9291922e-01   5.2306508e-02   2.1292793e-03
   7.1300000e+02   1.5077021e-06   3.3684783e-02   5.0500510e-01   1.8137792e-01   1.3029438e-01   2.0967851e-03
   7.1400000e+02   2.5607115e-06   1.3195507e-02   8.2852583e-01   1.1710626e-01   2.5196702e-01   2.0854470e-03
   7.1500000e+02   1.4800820e-06   1.6094425e-01   1.3630736e+00   8.7147103e-02   9.4599725e-02   2.0775710e-03
   7.1600000e+02   5.3570122e-07   1.3060556e-01   1.0904211e+00   9.2124790e-02   4.5000552e-02   2.0710514e-03
   7.1700000e+02   6.4230894e-07   8.3316615e-02   7.1785548e-01   3.6772201e-01   1.3722267e-02   2.0607704e-03
   7.1800000e+02   5.5413502e-07   3.5921362e-02   4.2060304e-01   3.9253107e-01   8.5752765e-03   2.0538981e-03
   7.1900000e+02   6.8763843e-07   1.4917645e-01   1.3393195e+00   4.3789085e-01   4.6780751e-03   2.0497089e-03
   7.2000000e+02   1.2372199e-06   3.4253105e-02   4.0069259e-01   6.8121201e-02   3.9736915e-02   2.0457750e-03
   7.2100000e+02   7.2719340e-07   4.7250223e-02   5.1365439e-01   4.5160722e-02   7.0750007e-02   2.0437858e-03
   7.2200000e+02   3.2469319e-07   1.3094644e-01   1.0757570e+00  -1.1949675e-01   4.0573704e-02   2.0553445e-03
   7.2300000e+02   2.6441328e-07   6.6112398e-02   5.6532249e-01  -1.8971300e-01   1.9182341e-02   2.0631874e-03
   7.2400000e+02   6.0006882e-07   2.2343604e-02   5.3550402e-01  -1.8196729e-01   2.0837945e-02   2.0714420e-03
   7.2500000e+02   2.4201119e-07   1.0332619e-01   8.6102521e-01  -1.6178029e-01   3.0118430e-02   2.0824456e-03
   7.2600000e+02   2.3355415e-07   6.7554559e-02   5.6084833e-01   1.5491100e-01   3.9398367e-03   2.0811904e-03
   7.2700000e+02   1.0144333e-06   2.3191173e-02   5.6519346e-01   3.0475280e-01   6.2606586e-03   2.0772566e-03
   7.2800000e+02   2.0350551e-07   1.3459695e-01   1.1132996e+00   3.0102716e-01   4.9570732e-03   2.0741802e-03
   7.2900000e+02   1.8156579e-07   2.3526259e-01   1.9429891e+00  -3.2339563e-01   1.0474296e-03   2.0748838e-03
   7.3000000e+02   6.8355422e-07   1.6156629e-02   3.6702373e-01  -1.8524834e-01   5.2190385e-02   2.0855928e-03
   7.3100000e+02   3.5475507e-07   1.1361092e-01   9.4613966e-01  -2.2033224e-01   1.0737075e-02   2.0906408e-03
   7.3200000e+02   2.8177623e-07   9.1381303e-02   7.6038135e-01  -1.8351492e-01   1.7579720e-02   2.0976967e-03
   7.3300000e+02   3.8565566e-07   8.2630141e-02   7.0979863e-01  -1.8446754e-01   3.8984771e-02   2.1143104e-03
   7.3400000e+02   6.4850540e-07   2.6898054e-02   7.1603650e-01  -1.9101009e-01   2.1399384e-02   2.1187479e-03
   7.3500000e+02   2.6132091e-07   1.6298524e-01   1.4113492e+00  -1.7884366e-01   1.5042622e-02   2.1246793e-03
   7.3600000e+02   1.1718485e-07   1.0496966e-01   9.2727078e-01   5.5795368e-01   8.1008479e-04   2.1237194e-03
   7.3700000e+02   1.9424954e-07   1.9072737e-01   1.6987098e+00   4.7776606e-01   2.0292326e-03   2.1216639e-03
   7.3800000e+02   2.6639565e-07   1.3445078e-01   1.3242463e+00   5.5176392e-01   2.2782472e-03   2.1190007e-03
   7.3900000e+02   3.6990168e-07   5.8624876e-02   8.0780603e-01   5.4619026e-01   7.9210315e-03   2.1098799e-03
   7.4000000e+02   5.5399022e-07   3.0073847e-02   5.7352189e-01   5.3125517e-01   2.0641161e-02   2.0870697e-03
   7.4100000e+02   9.9538733e-07   2.8509431e-02   6.9357956e-01   5.1970013e-01   4.0841672e-02   2.0440684e-03
   7.4200000e+02   4.5599230e-07   7.1587833e-02   7.2676703e-01   4.7851769e-01   6.2750440e-02   2.0141670e-03
   7.4300000e+02   2.6410002e-07   1.8102446e-01   1.5641292e+00   3.8581871e-01   3.6904891e-03   2.0113108e-03
   7.4400000e+02   1.6961308e-07   6.0553441e-02   5.4860776e-01   3.7310490e-01   3.7671508e-03   2.0084961e-03
   7.4500000e+02   2.4347373e-07   4.7944338e-02   4.4675617e-01   4.5791206e-01   9.6884714e-03   1.9996603e-03
   7.4600000e+02   1.9570742e-07   1.0412491e-01   8.7649770e-01   5.0989307e-01   1.4427758e-03   1.9981908e-03
   7.4700000e+02   3.6756563e-07   1.0151452e-01   8.7028706e-01   5.0285646e-01   2.9420772e-02   1.9692844e-03
   7.4800000e+02   3.8696313e-07   3.5416783e-02   7.4136531e-01   4.7125196e-01   2.6961341e-02   1.9448274e-03
   7.4900000e+02   8.2043716e-07   2.0521027e-02   7.1896075e-01   4.5089210e-01   5.7601362e-02   1.9323613e-03
   7.5000000e+02   2.5251052e-07   1.8551005e-01   1.6173307e+00   4.3899204e-01   1.8932809e-02   1.9165827e-03
   7.5100000e+02   7.9692372e-08   1.5359087e-01   1.2701625e+00   4.5943163e-01   1.7476086e-03   1.9150462e-03
   7.5200000e+02   9.4158670e-08   1.7511799e-01   1.5770791e+00  -6.8455975e-02   3.9672612e-04   1.9150983e-03
   7.5300000e+02   1.4948190e-07   1.6312640e-01   1.6359653e+00   8.3362422e-03   5.9327754e-04   1.9150892e-03
   7.5400000e+02   2.4702680e-07   1.2229774e-01   1.4630276e+00   2.5832376e-02   1.9859024e-03   1.9149947e-03
   7.5500000e+02   2.6664462e-07   6.2771464e-02   9.9560279e-01   3.5484528e-01   2.5248146e-03   1.9132844e-03
   7.5600000e+02   6.1549004e-07   1.2635498e-02   7.9008417e-01   2.9301781e-01   7.0080712e-03   1.9113307e-03
   7.5700000e+02   2.7430607e-07   1.9638576e-01   1.8467766e+00   4.5648625e-01   3.2754061e-03   1.9084810e-03
   7.5800000e+02   1.2276210e-07   1.8499546e-01   1.5783427e+00   4.9179717e-01   2.8409511e-03   1.9058204e-03
   7.5900000e+02   1.8618348e-07   1.6188523e-01   1.3985291e+00   5.0373497e-01   2.4308874e-03   1.9034909e-03
   7.6000000e+02   1.8812644e-07   5.7032400e-02   8.8216521e-01   5.1528104e-01   3.7212453e-03   1.8998507e-03
   7.6100000e+02   1.7832611e-07   4.3086794e-02   6.8636023e-01   4.6434625e-01   3.7321431e-03   1.8965686e-03
   7.6200000e+02   1.5197738e-07   5.8644947e-02   5.0595916e-01   4.6068684e-01   3.0067537e-03   1.8939483e-03
   7.6300000e+02   1.7454679e-07   4.9048471e-02   5.7082173e-01   4.5597368e-01   1.0588606e-02   1.8848886e-03
   7.6400000e+02   2.9193197e-07   1.3678327e-02   8.1614718e-01   5.2445026e-01   1.2040159e-02   1.8730862e-03
   7.6500000e+02   7.4516520e-07   5.0171936e-02   7.0530720e-01   5.1681846e-01   4.6681407e-02   1.8508698e-03
   7.6600000e+02   2.0976611e-07   1.7479685e-01   1.4441168e+00   5.3948308e-01   5.0639665e-03   1.8458302e-03
   7.6700000e+02   1.8596666e-07   1.8646020e-01   1.5585317e+00   5.5214183e-01   1.8658019e-03   1.8439309e-03
   7.6800000e+02   2.6089689e-07   3.7745850e-02   4.1738396e-01   5.3114347e-01   1.7669615e-02   1.8268340e-03
   7.6900000e+02   3.1037367e-07   3.3963656e-02   5.1977825e-01   5.3477638e-01   1.2935681e-02   1.8143064e-03
   7.7000000e+02   2.2750531e-07   6.9030214e-02   6.7510477e-01   5.2069143e-01   1.9021136e-02   1.7965789e-03
   7.7100000e+02   3.7168754e-07   2.5529994e-02   4.0459152e-01   5.0051051e-01   3.2600237e-02   1.7679918e-03
   7.7200000e+02   1.0152096e-06   2.8252107e-02   7.6754163e-01   4.7494204e-01   6.5887713e-02   1.7410837e-03
   7.7300000e+02   3.2208880e-07   1.7147875e-01   1.3894880e+00   4.1757542e-01   2.1792119e-02   1.7255845e-03
   7.7400000e+02   2.6898038e-07   1.2704802e-01   1.0540243e+00  -2.0772206e-01   2.9586178e-03   1.7266522e-03
   7.7500000e+02   1.7170202e-07   2.4056667e-02   3.5937968e-01   4.3756356e-01   1.7989786e-02   1.7132882e-03
   7.7600000e+02   4.9759144e-07   1.3063044e-02   3.6929220e-01   4.4051988e-01   3.6672396e-02   1.6865537e-03
   7.7700000e+02   4.7903410e-07   4.9085839e-02   4.3912198e-01   4.1898376e-01   3.2318881e-02   1.6644519e-03
   7.7800000e+02   2.8078598e-07   6.4643762e-02   5.9445700e-01   3.7438653e-01   8.6003429e-03   1.6591457e-03
   7.7900000e+02   1.1218873e-06   6.5504144e-02   8.6385654e-01   3.8379631e-01   2.6490943e-02   1.6427784e-03
   7.8000000e+02   2.6612833e-07   1.6567635e-01   1.3844954e+00   3.6508327e-01   1.6733880e-02   1.6329428e-03
   7.8100000e+02   2.1078773e-07   2.4925310e-01   2.1509944e+00   3.6091721e-01   3.6289812e-03   1.6308134e-03
   7.8200000e+02   2.2685938e-07   7.4818005e-02   6.2709413e-01   3.5843638e-01   1.4759741e-02   1.6223413e-03
   7.8300000e+02   2.0867358e-07   4.3429680e-02   4.2879203e-01   3.5147595e-01   2.1767334e-02   1.6102687e-03
   7.8400000e+02   4.2435904e-07   1.3680070e-02   2.0833476e-01   3.2993595e-01   6.0171374e-02   1.5949405e-03
   7.8500000e+02   2.0236992e-07   2.9930493e-02   2.4447135e-01  -2.3592346e-01   9.8091023e-03   1.5987038e-03
   7.8600000e+02   4.1049570e-07   4.3519721e-02   8.4620252e-01  -2.5530383e-01   7.9704464e-03   1.6020043e-03
   7.8700000e+02   1.2784572e-07   1.5003512e-01   1.2261742e+00   2.3351904e-01   1.1472710e-03   1.6015761e-03
   7.8800000e+02   9.5932417e-08   2.8384501e-01   2.3281787e+00   2.9043751e-01   1.8830664e-03   1.6007028e-03
   7.8900000e+02   1.0940153e-07   6.5439548e-02   5.7646827e-01   3.5982679e-01   1.3643237e-03   1.5999183e-03
   7.9000000e+02   2.8838362e-07   1.0151443e-01   1.0270540e+00   1.4942549e-01   4.5399443e-03   1.5988490e-03
   7.9100000e+02   3.5035439e-07   5.8493564e-02   8.3982843e-01   8.6208373e-03   8.9299882e-03   1.5987897e-03
   7.9200000e+02   8.6931024e-07   7.7887102e-03   4.2936474e-01   2.3166203e-01   1.6857885e-02   1.5927617e-03
   7.9300000e+02   3.5986905e-07   6.4456076e-02   6.4559043e-01   3.9436802e-01   1.5785480e-02   1.5878460e-03
   7.9400000e+02   2.4183717e-07   2.3811383e-01   2.0113026e+00  -2.5706535e-01   3.6743913e-03   1.5893559e-03
   7.9500000e+02   1.8248200e-07   3.8639495e-02   3.8569866e-01   3.2748501e-01   5.3017036e-03   1.5866163e-03
   7.9600000e+02   3.4571692e-07   3.8107958e-02   3.7776690e-01   3.7314153e-01   9.5822043e-03   1.5810063e-03
   7.9700000e+02   1.4132989e-07   8.3234120e-02   6.9580488e-01   3.9289282e-01   4.1274500e-03   1.5784539e-03
   7.9800000e+02   5.5343067e-08   1.0030261e-01   8.2150291e-01   3.9916046e-01   5.1116744e-03   1.5752506e-03
   7.9900000e+02   5.8132133e-08   5.9382018e-02   8.6794227e-01   4.1015642e-01   2.8526440e-03   1.5734128e-03
   8.0000000e+02   1.6198178e-07   3.3540944e-02   7.8428305e-01   4.2915954e-01   7.5918957e-03   1.5721336e-03
   8.0100000e+02   9.4211880e-08   2.1933004e-01   1.9249149e+00   3.9482983e-01   2.1139526e-03   1.5708243e-03
   8.0200000e+02   9.7276812e-08   1.2529701e-01   1.1807929e+00   3.8742073e-01   2.5586536e-03   1.5692716e-03
   8.0300000e+02   1.1919528e-07   7.8161401e-02   8.1783087e-01   4.0902428e-01   4.5446856e-03   1.5663680e-03
   8.0400000e+02   2.8457844e-07   2.0264976e-02   5.8047403e-01   4.5421774e-01   8.0551943e-03   1.5606775e-03
   8.0500000e+02   6.3147196e-08   7.2368980e-02   8.0699216e-01   4.2903338e-01   1.9098789e-03   1.5594010e-03
   8.0600000e+02   4.1466880e-08   1.3064920e-01   1.0915504e+00   1.5597993e-01   6.1290430e-04   1.5592522e-03
   8.0700000e+02   4.5065522e-08   1.2237385e-01   1.0539999e+00   3.9151515e-01   1.3377830e-03   1.5584367e-03
   8.0800000e+02   1.6663897e-07   2.3398636e-02   6.4154674e-01   5.0768488e-01   5.5002164e-03   1.5562652e-03
   8.0900000e+02   8.8472633e-08   2.0800395e-01   1.8223050e+00   5.7517970e-01   1.4962862e-04   1.5561312e-03
   8.1000000e+02   7.3663398e-08   3.1606328e-01   2.7447950e+00   5.3187142e-01   2.8256664e-03   1.5537970e-03
   8.1100000e+02   1.5383554e-07   2.2688140e-01   2.2462303e+00   5.2347036e-01   5.5687111e-03   1.5492852e-03
   8.1200000e+02   1.9725205e-07   1.1542488e-01   1.5273297e+00   5.2231282e-01   1.0077558e-02   1.5411878e-03
   8.1300000e+02   2.6578525e-07   2.9197479e-02   8.3233252e-01   5.2279419e-01   1.7279364e-02   1.5274341e-03
   8.1400000e+02   1.5786158e-07   4.6652945e-02   8.8765227e-01   5.3347152e-01   1.3453672e-02   1.5165711e-03
   8.1500000e+02   7.3944871e-08   9.1234929e-02   9.1273916e-01  -4.5094772e-01   3.4993437e-03   1.5189716e-03
   8.1600000e+02   8.7951293e-08   1.5144868e-01   1.2884194e+00  -3.7772926e-01   3.6680289e-03   1.5210850e-03
   8.1700000e+02   7.8119266e-08   4.4676147e-02   6.1132673e-01   6.2518374e-01   2.6191272e-03   1.5185975e-03
   8.1800000e+02   2.4760280e-07   3.0123442e-02   5.9646008e-01   5.8920487e-01   1.7554365e-02   1.5030448e-03
   8.1900000e+02   8.8397585e-08   6.7360761e-02   6.3812081e-01   5.5446171e-01   7.4588563e-03   1.4968578e-03
   8.2000000e+02   6.4920447e-08   2.1360556e-01   1.7819290e+00   4.7156741e-01   3.0022042e-03   1.4947439e-03
   8.2100000e+02   5.2920396e-08   4.7473904e-02   3.9495224e-01   5.2529334e-01   5.0301519e-03   1.4908080e-03
   8.2200000e+02   9.1230458e-08   3.6846122e-02   3.2694589e-01   5.6295940e-01   1.2086036e-02   1.4807395e-03
   8.2300000e+02   1.0991738e-07   4.2337923e-02   3.6817997e-01   5.7658033e-01   2.1120125e-02   1.4629311e-03
   8.2400000e+02   3.4433709e-07   1.1827951e-02   2.6046668e-01   6.3500287e-01   3.3862225e-02   1.4473291e-03
   8.2500000e+02   1.8934708e-07   7.3325847e-02   9.3513387e-01   5.9731064e-01   1.5547153e-02   1.4340021e-03
   8.2600000e+02   2.5429906e-07   7.3295285e-02   9.0583371e-01   6.5908260e-01   1.6603841e-02   1.4184224e-03
   8.2700000e+02   2.9053748e-07   7.6256043e-02   8.8013368e-01   6.5039972e-01   2.1614850e-02   1.4085003e-03
   8.2800000e+02   1.6015091e-07   2.2365088e-01   1.9195419e+00  -3.8020022e-01   5.4869454e-03   1.4114567e-03
   8.2900000e+02   1.1598358e-07   1.6813230e-01   1.4186563e+00  -2.9246418e-01   6.8718635e-03   1.4143238e-03
   8.3000000e+02   1.0325685e-07   5.8923255e-02   5.7548012e-01   6.7738787e-01   8.8025048e-03   1.4059204e-03
   8.3100000e+02   1.0032810e-07   2.5668466e-02   6.3758859e-01   6.7690590e-01   8.6286215e-03   1.3977373e-03
   8.3200000e+02   2.1625376e-07   1.5173072e-02   5.6950681e-01   5.7228185e-01   3.2079433e-02   1.3850292e-03
   8.3300000e+02   1.0797152e-07   1.1578691e-01   9.5043779e-01   4.0231753e-01   3.9064898e-03   1.3828613e-03
   8.3400000e+02   6.6342335e-08   1.2332124e-01   9.8624368e-01   5.0194227e-01   9.0574184e-03   1.3766170e-03
   8.3500000e+02   3.3623728e-07   6.6897930e-02   7.4060910e-01   5.3882276e-01   2.8277338e-02   1.3560388e-03
   8.3600000e+02   7.4161595e-08   1.5330902e-01   1.3832561e+00   6.5283468e-01   7.9799440e-04   1.3553326e-03
   8.3700000e+02   5.3820472e-08   3.0445497e-01   2.7202045e+00   6.9112776e-01   1.3212032e-03   1.3540956e-03
   8.3800000e+02   7.9018588e-08   1.4705736e-01   1.3838989e+00   6.7227368e-01   3.7083585e-03   1.3507249e-03
   8.3900000e+02   7.3007265e-08   4.3958258e-02   6.5351209e-01  -3.5501572e-01   6.0139418e-03   1.3536301e-03
   8.4000000e+02   1.0255559e-07   1.3448527e-02   3.9471118e-01   6.1614958e-01   3.0455605e-02   1.3286258e-03
   8.4100000e+02   6.0302048e-08   2.3500064e-02   3.5691572e-01  -4.2736019e-01   7.1036912e-03   1.3326866e-03
   8.4200000e+02   2.7959115e-07   3.7370948e-02   7.3445046e-01   2.2015995e-01   7.1406108e-03   1.3306239e-03
   8.4300000e+02   1.6613229e-07   1.2289261e-01   1.0149474e+00   7.9310631e-01   7.9960147e-03   1.3222013e-03
   8.4400000e+02   9.4381049e-08   1.8625086e-01   1.5027939e+00   6.1776699e-01   1.2324408e-02   1.3121972e-03
   8.4500000e+02   7.6229619e-08   8.6084669e-02   7.1669268e-01   6.7145621e-01   1.5788117e-02   1.2983773e-03
   8.4600000e+02   7.2471073e-08   5.3881425e-02   4.8383935e-01   7.0335871e-01   1.6401736e-02   1.2834881e-03
   8.4700000e+02   1.5262756e-07   1.0425226e-02   2.7005550e-01   5.1783850e-01   1.9693305e-02   1.2802273e-03
   8.4800000e+02   6.5690569e-08   6.8910261e-02   6.0449285e-01   8.0463680e-01   6.8745518e-03   1.2731564e-03
   8.4900000e+02   1.2224375e-07   3.9789024e-02   7.5683631e-01  -4.0405296e-01   1.0249696e-02   1.2784848e-03
   8.5000000e+02   8.4114040e-08   8.5830836e-02   8.5247574e-01  -3.7060274e-01   1.0039879e-02   1.2808772e-03
   8.5100000e+02   6.2790887e-08   2.0779277e-01   1.7287960e+00  -5.9965765e-01   4.6486775e-03   1.2844566e-03
   8.5200000e+02   4.6776566e-08   8.5052319e-02   6.8630659e-01  -5.9223732e-01   1.4196204e-02   1.2953390e-03
   8.5300000e+02   7.0879305e-08   3.7836420e-02   3.5538281e-01  -4.8336331e-01   1.1732945e-02   1.3027532e-03
   8.5400000e+02   1.1949014e-07   4.4991291e-02   4.8738450e-01  -4.5854482e-01   2.5491040e-02   1.3183112e-03
   8.5500000e+02   2.9349224e-07   1.5932197e-02   4.3730358e-01   8.2255056e-01   1.2413146e-02   1.3115891e-03
   8.5600000e+02   1.6007996e-07   1.2614949e-01   1.0353200e+00   7.7114804e-01   7.8314876e-03   1.3036846e-03
   8.5700000e+02   5.3643100e-08   1.6102606e-01   1.3074474e+00   7.3652444e-01   9.2435166e-03   1.2948346e-03
   8.5800000e+02   7.5804925e-08   9.9434136e-02   8.0201840e-01   7.3547234e-01   1.2630317e-02   1.2828544e-03
   8.5900000e+02   2.6562396e-07   1.7192244e-02   5.6714621e-01   8.1055588e-01   1.9567874e-02   1.2625929e-03
   8.6000000e+02   1.2148284e-07   1.4413610e-01   1.2853779e+00   7.3264221e-01   3.5832446e-03   1.2592820e-03
   8.6100000e+02   8.9480361e-08   2.2736176e-01   1.9464111e+00   8.7525623e-01   3.4359790e-03   1.2554967e-03
   8.6200000e+02   1.2796224e-07   1.5238346e-01   1.6416527e+00   9.0357257e-01   3.0208085e-03   1.2520708e-03
   8.6300000e+02   2.2037565e-07   6.5447044e-02   9.7373497e-01   8.9152088e-01   9.1273961e-03   1.2418932e-03
   8.6400000e+02   3.5297982e-07   5.5847097e-02   1.0086228e+00   8.6497857e-01   3.9576105e-02   1.1996336e-03
   8.6500000e+02   3.0230990e-07   4.8182008e-02   7.2054450e-01   8.4127360e-01   8.4931108e-02   1.1152804e-03
   8.6600000e+02   8.9585982e-07   4.9274155e-02   5.2398514e-01   8.0593307e-01   1.2843333e-01   1.0034288e-03
   8.6700000e+02   2.1487381e-07   1.3072832e-01   1.0398796e+00   7.4263688e-01   3.1048441e-02   9.8051400e-04
   8.6800000e+02   9.6871392e-08   2.2445879e-01   1.8314841e+00   1.0687445e-01   2.8178447e-03   9.8022256e-04
   8.6900000e+02   6.8126973e-08   8.4593917e-02   7.1723415e-01   6.9083500e-01   3.0840889e-03   9.7813654e-04
   8.7000000e+02   7.3647344e-08   4.8336467e-02   4.7008065e-01   7.5721294e-01   9.4839749e-03   9.7113107e-04
   8.7100000e+02   1.3100915e-07   4.6507652e-02   5.1840502e-01   7.6585113e-01   2.8882767e-02   9.4982100e-04
   8.7200000e+02   2.3989424e-07   2.7202899e-02   3.7633191e-01   7.7433220e-01   4.5094478e-02   9.1705564e-04
   8.7300000e+02   1.6829327e-07   3.1881652e-02   8.7262131e-01   7.5008828e-01   7.9907885e-02   8.6345030e-04
   8.7400000e+02   5.1050040e-07   4.3390672e-02   8.8961527e-01  -4.5834371e-01   8.1060602e-03   8.6668066e-04
   8.7500000e+02   1.0744472e-07   1.8771123e-01   1.5678595e+00  -6.7537351e-01   1.5688982e-02   8.7592134e-04
   8.7600000e+02   7.5495816e-08   2.3600353e-01   1.9781157e+00   7.7345165e-01   5.3459747e-03   8.7230458e-04
   8.7700000e+02   1.0753687e-07   9.1046712e-02   7.7888638e-01   7.9636209e-01   1.1008346e-02   8.6467692e-04
   8.7800000e+02   1.3844786e-07   5.2921513e-02   5.0689921e-01   7.8811674e-01   2.7242080e-02   8.4623658e-04
   8.7900000e+02   8.7273390e-08   1.2103707e-02   1.7325641e-01   8.0736959e-01   2.4625168e-02   8.2950316e-04
   8.8000000e+02   1.1279496e-07   1.8779982e-02   2.0664842e-01   7.5726217e-01   6.8806627e-03   8.2518949e-04
   8.8100000e+02   1.4808330e-07   3.9433392e-02   8.7117602e-01  -6.4242595e-01   4.3313163e-03   8.2633869e-04
   8.8200000e+02   7.0438428e-08   2.8066031e-01   2.3042345e+00  -7.4997780e-01   6.2640918e-03   8.3022783e-04
   8.8300000e+02   4.6530176e-08   9.0113364e-02   7.3213032e-01  -5.8790062e-01   5.0817512e-03   8.3271518e-04
   8.8400000e+02   5.4135072e-08   5.1396668e-02   4.4703545e-01  -4.8201935e-01   9.1232399e-03   8.3640360e-04
   8.8500000e+02   1.1907024e-07   1.5196540e-02   3.7966566e-01  -2.3113251e-01   1.1195876e-02   8.3749818e-04
   8.8600000e+02   5.0279567e-08   7.8675234e-02   7.1095932e-01   2.1684502e-01   2.8356957e-03   8.3698641e-04
   8.8700000e+02   7.2361776e-08   7.4843090e-02   8.1334528e-01   9.0918404e-01   5.7348203e-03   8.3262475e-04
   8.8800000e+02   2.6165990e-07   6.6304150e-02   8.7468389e-01   9.1609729e-01   9.8871489e-03   8.2508978e-04
   8.8900000e+02   1.2559214e-07   1.9898875e-01   1.6844146e+00   8.3297975e-01   5.6748394e-03   8.2119365e-04
   8.9000000e+02   1.1078624e-07   2.3727950e-01   2.0107625e+00   8.5976503e-01   1.3960348e-02   8.1135830e-04
   8.9100000e+02   1.3712144e-07   1.2869864e-01   1.2319118e+00   8.8036557e-01   2.1638244e-02   7.9594583e-04
   8.9200000e+02   1.0001023e-07   2.3572565e-02   1.0079313e+00   9.0437807e-01   2.6984335e-02   7.7657562e-04
   8.9300000e+02   1.6061558e-07   1.8687092e-02   9.3038135e-01   9.1260674e-01   5.0028799e-02   7.4129000e-04
   8.9400000e+02   3.4950979e-07   4.1231279e-02   4.3623557e-01   9.1986879e-01   3.7830626e-02   7.1557824e-04
   8.9500000e+02   1.2530351e-07   1.1261357e-01   9.0998513e-01  -5.8834003e-01   4.7032431e-03   7.1756348e-04
   8.9600000e+02   1.1584182e-07   2.2466319e-01   1.8261199e+00  -6.2777653e-01   8.9472115e-03   7.2161123e-04
   8.9700000e+02   2.3705852e-07   5.9746517e-02   6.4239514e-01   9.2899264e-01   2.9391620e-02   7.0195181e-04
   8.9800000e+02   1.9847016e-07   8.1456599e-02   8.4070210e-01   9.2529742e-01   4.4438693e-02   6.7319220e-04
   8.9900000e+02   1.6756160e-07   5.8780740e-02   6.8365334e-01   9.1945824e-01   4.9561519e-02   6.4264891e-04
   9.0000000e+02   1.0066320e-07   4.8094999e-02   4.0820883e-01   9.0813929e-01   7.4394886e-02   5.9956518e-04
   9.0100000e+02   1.2498864e-07   3.2472453e-02   5.6955289e-01   9.0105142e-01   5.4501021e-02   5.7029772e-04
   9.0200000e+02   6.4178425e-07   2.2005257e-02   5.5508507e-01   8.9243901e-01   2.6786885e-01   5.0331216e-04
   9.0300000e+02   1.2563661e-07   1.4472831e-01   1.1631719e+00   8.7023071e-01   3.4526469e-02   4.8826470e-04
   9.0400000e+02   1.0582065e-07   1.8934771e-01   1.5246324e+00   3.4675414e-01   5.6100633e-03   4.8732165e-04
   9.0500000e+02   1.2928215e-07   9.2456063e-02   8.9907810e-01   2.6413329e-01   6.5968657e-03   4.8648239e-04
   9.0600000e+02   2.0851756e-07   2.1116030e-02   6.5785045e-01  -7.6685843e-01   3.9684452e-02   5.0144031e-04
   9.0700000e+02   5.7537579e-07   4.6205508e-02   7.5895364e-01   4.3648344e-01   2.4407575e-02   4.9622041e-04
   9.0800000e+02   1.8160896e-07   1.2049780e-01   1.0799618e+00  -6.2273997e-01   1.0008339e-02   4.9932827e-04
   9.0900000e+02   1.3442197e-07   2.2441099e-01   1.8553479e+00   8.6621085e-01   1.1492455e-02   4.9436583e-04
   9.1000000e+02   1.6389681e-07   1.5551323e-01   1.3395702e+00   8.7100610e-01   1.9474642e-02   4.8600315e-04
   9.1100000e+02   2.1338783e-07   3.4733813e-02   4.8202333e-01   8.4221065e-01   4.6401578e-02   4.6716844e-04
   9.1200000e+02   1.7586020e-07   1.9102290e-02   3.6316547e-01   8.5968856e-01   8.3437812e-02   4.5881788e-04
   9.1300000e+02   1.0533802e-07   9.0614177e-02   8.2671595e-01   8.6178912e-01   3.5806375e-02   4.4473797e-04
   9.1400000e+02   8.6648159e-08   4.1304754e-02   6.2794961e-01   8.6573673e-01   3.9157244e-02   4.2974981e-04
   9.1500000e+02   1.9490119e-07   2.0712096e-02   7.9325201e-01   8.6121842e-01   2.8101362e-02   4.2715243e-04
   9.1600000e+02   7.7004193e-08   2.4839295e-01   2.0594149e+00   8.5499543e-01   1.2982161e-02   4.2242096e-04
   9.1700000e+02   6.3478223e-08   1.2336164e-01   1.0478606e+00   8.3829785e-01   7.2491133e-03   4.1985727e-04
   9.1800000e+02   8.0717084e-08   5.7176356e-02   5.4817878e-01   8.4787841e-01   1.9514671e-02   4.1293313e-04
   9.1900000e+02   2.3127873e-07   2.2548620e-02   4.1911870e-01   8.6155210e-01   4.1685645e-02   3.9819880e-04
   9.2000000e+02   1.1381515e-07   8.7380351e-02   7.7993122e-01   8.5171611e-01   4.1598207e-02   3.8418874e-04
   9.2100000e+02   2.3422495e-07   5.7645407e-02   5.2553035e-01   8.3700564e-01   5.4437012e-02   3.6686207e-04
   9.2200000e+02   3.2586797e-07   7.1976513e-02   7.0200196e-01   8.2063361e-01   5.4346395e-02   3.5068571e-04
   9.2300000e+02   7.4784291e-08   1.4763372e-01   1.1935088e+00  -7.5486287e-01   1.0773061e-02   3.5354623e-04
   9.2400000e+02   5.7253955e-08   1.8205044e-01   1.5254509e+00   4.3824511e-01   1.8676731e-03   3.5325735e-04
   9.2500000e+02   5.7822324e-08   8.7063796e-02   7.7084742e-01   8.1238960e-01   6.0305540e-03   3.5152888e-04
   9.2600000e+02   8.7733204e-08   2.7585267e-02   4.8122631e-01   8.2639643e-01   9.3095455e-03   3.4882931e-04
   9.2700000e+02   1.0930801e-07   6.1322761e-02   6.7571537e-01   8.3206422e-01   1.6277419e-02   3.4411923e-04
   9.2800000e+02   4.1902814e-08   1.3740647e-01   1.1585026e+00  -7.7585961e-01   2.9537060e-03   3.4490843e-04
   9.2900000e+02   5.1904460e-08   2.1582872e-01   1.8174870e+00   8.1167959e-01   1.6315760e-03   3.4445181e-04
   9.3000000e+02   1.0288360e-07   1.9446169e-01   1.8428639e+00   8.5435215e-01   8.8302400e-03   3.4185688e-04
   9.3100000e+02   1.4521235e-07   1.1279425e-01   1.4690918e+00   8.5393160e-01   2.4030660e-02   3.3486908e-04
   9.3200000e+02   1.2147417e-07   3.2161475e-02   7.4489681e-01   8.5114574e-01   3.9062688e-02   3.2380815e-04
   9.3300000e+02   1.2851583e-07   1.3190537e-02   4.4504167e-01   8.4252950e-01   7.4328122e-02   3.1373610e-04
   9.3400000e+02   8.7650146e-08   3.6406716e-02   5.0146397e-01   8.4410437e-01   3.3292461e-02   3.0497082e-04
   9.3500000e+02   4.4425276e-08   1.3809163e-01   1.1907692e+00  -7.7639257e-01   5.4256286e-03   3.0625726e-04
   9.3600000e+02   3.8259790e-08   8.4701888e-02   7.9366688e-01   7.7681042e-01   5.2937117e-03   3.0499957e-04
   9.3700000e+02   6.1891058e-08   3.6143077e-02   6.3693601e-01   8.5899175e-01   1.7918042e-02   3.0031822e-04
   9.3800000e+02   1.2548472e-07   3.8611780e-02   6.5503336e-01   8.4464991e-01   3.5926274e-02   2.9126230e-04
   9.3900000e+02   2.0064500e-07   5.5984228e-02   6.4010072e-01   8.5455199e-01   1.2819327e-01   2.7547941e-04
   9.4000000e+02   8.5618318e-08   1.3644772e-01   1.1475385e+00   3.3770206e-01   2.0353427e-03   2.7529057e-04
   9.4100000e+02   8.2676937e-08   2.3728621e-01   1.9691323e+00   8.4718130e-01   1.6778764e-02   2.7138851e-04
   9.4200000e+02   8.4488378e-08   1.0354230e-01   9.5413922e-01   8.4430870e-01   1.2774845e-02   2.6846776e-04
   9.4300000e+02   2.3194877e-07   3.5331725e-02   4.8061489e-01   8.4317806e-01   9.8716311e-02   2.4653382e-04
   9.4400000e+02   4.6349046e-08   5.4063752e-02   5.4534186e-01  -7.8308639e-01   4.1819783e-02   2.5468816e-04
   9.4500000e+02   2.7498784e-08   1.1350215e-01   1.0542854e+00  -5.7890159e-01   1.9152885e-03   2.5497086e-04
   9.4600000e+02   2.5626817e-08   4.8881599e-02   7.2477697e-01   8.4227714e-01   1.2914144e-02   2.5220371e-04
   9.4700000e+02   1.1200996e-07   4.5754858e-02   7.4445253e-01   8.6529587e-01   1.5133050e-02   2.4890857e-04
   9.4800000e+02   4.5205426e-08   1.3784230e-01   1.1831060e+00   8.4061234e-01   2.5675876e-02   2.4356086e-04
   9.4900000e+02   5.0171520e-08   1.8513430e-01   1.5528174e+00   8.5128584e-01   2.2225794e-02   2.3896945e-04
   9.5000000e+02   5.6721948e-08   9.3409287e-02   9.1367171e-01   8.5709848e-01   5.5006446e-02   2.2780368e-04
   9.5100000e+02   2.7005638e-07   1.6626038e-02   4.3860725e-01   8.8125216e-01   6.8771305e-02   2.1412573e-04
   9.5200000e+02   1.1793145e-07   9.5779333e-02   1.0502577e+00   8.6115756e-01   1.2065091e-02   2.1190505e-04
   9.5300000e+02   5.7049644e-08   1.3952566e-01   1.1998013e+00  -4.2894992e-01   1.9064899e-02   2.1366915e-04
   9.5400000e+02   1.0022700e-07   1.3955791e-01   1.3714445e+00  -4.3802768e-02   1.9818150e-02   2.1389647e-04
   9.5500000e+02   1.0973967e-07   6.6104846e-02   8.5225173e-01  -3.5416824e-01   2.7620765e-02   2.1605955e-04
   9.5600000e+02   1.5486622e-07   4.8969913e-02   6.3649062e-01   4.5332392e-01   6.3474409e-02   2.1303875e-04
   9.5700000e+02   5.2064120e-08   9.1736313e-02   8.3985023e-01   8.4517499e-01   1.8499701e-02   2.0971836e-04
   9.5800000e+02   1.2806447e-07   1.7196666e-01   1.5606857e+00   8.7357599e-01   5.5761831e-02   1.9958369e-04
   9.5900000e+02   5.2781719e-08   9.1107907e-02   7.6969534e-01   8.5588378e-01   4.5358867e-02   1.9189259e-04
   9.6000000e+02   6.2268535e-08   4.9372506e-02   4.0884246e-01   8.2046250e-01   4.3256441e-02   1.8514309e-04
   9.6100000e+02   7.4417566e-08   3.7914200e-02   3.2810405e-01   8.3643630e-01   1.3719532e-01   1.6448713e-04
   9.6200000e+02   4.9862546e-08   3.2060783e-02   3.9272580e-01   7.8775649e-01   3.5333633e-01   1.2398453e-04
   9.6300000e+02   1.6854486e-07   3.3376236e-03   7.5699688e-01   6.3267769e-01   1.0985971e-01   1.1979186e-04
   9.6400000e+02   5.9453572e-08   1.0954091e-01   8.8270307e-01   5.7183590e-01   6.9094220e-02   1.1525901e-04
   9.6500000e+02   3.0893019e-08   2.1633719e-01   1.7866432e+00  -4.7304246e-01   3.0118720e-02   1.1694115e-04
   9.6600000e+02   4.2502218e-08   5.0076349e-02   4.8402202e-01  -3.0414140e-01   3.0079681e-02   1.1805855e-04
   9.6700000e+02   2.1566431e-08   5.6535792e-02   5.0405481e-01   3.9541788e-02   3.7804915e-03   1.1804175e-04
   9.6800000e+02   1.9270640e-08   8.5109730e-02   7.6003570e-01   6.2284993e-01   1.8671005e-02   1.1668175e-04
   9.6900000e+02   2.0929032e-08   3.6551976e-02   3.1243509e-01   6.3110951e-01   2.9423129e-02   1.1454602e-04
   9.7000000e+02   5.5999847e-08   1.3252236e-02   7.7435049e-01   6.6360014e-01   2.8693617e-02   1.1346214e-04
   9.7100000e+02   2.6472624e-08   2.0483863e-01   1.6940908e+00   6.3869805e-01   2.0443462e-02   1.1199487e-04
   9.7200000e+02   1.4520597e-08   8.7001494e-02   7.2959940e-01   6.9003942e-01   1.5210546e-02   1.1082624e-04
   9.7300000e+02   2.0388257e-08   4.2149465e-02   4.5917505e-01   7.3760788e-01   1.3660208e-02   1.0971433e-04
   9.7400000e+02   5.6155648e-08   3.2820519e-02   4.5386022e-01   2.7590071e-01   1.3823881e-02   1.0930560e-04
   9.7500000e+02   3.4633657e-08   8.3388529e-02   7.4235545e-01   3.6308655e-01   8.7168693e-03   1.0896327e-04
   9.7600000e+02   5.1591915e-08   1.0048560e-01   8.7167565e-01   7.0162159e-02   3.6041112e-02   1.0875831e-04
   9.7700000e+02   1.0763232e-07   6.7777884e-02   8.7853525e-01  -9.5737784e-02   6.9526215e-02   1.0974066e-04
   9.7800000e+02   1.1709216e-07   5.9901210e-02   8.2191813e-01  -7.5926505e-02   1.0469566e-01   1.1032564e-04
   9.7900000e+02   4.7026389e-08   1.8657479e-01   1.6121851e+00  -3.7507146e-01   1.9070917e-02   1.1113191e-04
   9.8000000e+02   1.9666234e-08   1.6930164e-01   1.4687370e+00  -4.1451083e-01   8.1721095e-03   1.1151142e-04
   9.8100000e+02   1.4026548e-08   8.8704763e-02   7.8082778e-01   1.9365039e-02   2.5180129e-03   1.1150634e-04
   9.8200000e+02   1.7629048e-08   8.4349099e-02   8.3055934e-01   6.5271392e-01   3.7982767e-03   1.1123036e-04
   9.8300000e+02   2.7559171e-08   3.0171552e-02   4.5062141e-01   3.7377861e-01   1.0292334e-02   1.1080753e-04
   9.8400000e+02   4.8359922e-08   3.6262765e-02   6.6967078e-01   7.5594756e-01   1.7129420e-02   1.0937975e-04
   9.8500000e+02   3.3199741e-08   1.6418136e-01   1.3783367e+00   7.8723740e-01   1.6910524e-02   1.0792965e-04
   9.8600000e+02   3.8015271e-08   1.1548619e-01   9.5878472e-01   7.9302854e-01   3.8759978e-02   1.0464317e-04
   9.8700000e+02   4.0929245e-08   3.7285691e-02   4.2729640e-01   7.8334249e-01   5.2205329e-02   1.0042125e-04
   9.8800000e+02   3.3011874e-08   4.1885780e-02   3.9012102e-01   7.5208861e-01   3.6911818e-02   9.7664021e-05
   9.8900000e+02   1.7920178e-08   6.1900122e-02   5.1840558e-01  -6.1668764e-01   7.3812994e-03   9.8110225e-05
   9.9000000e+02   3.2315143e-08   7.0402062e-02   6.5245946e-01  -4.1665118e-01   6.7210788e-03   9.8386793e-05
   9.9100000e+02   5.4037684e-08   8.7289326e-02   9.3260157e-01   6.1867900e-01   1.0027353e-02   9.7779502e-05
   9.9200000e+02   9.2795606e-08   9.9375578e-02   9.5994021e-01   7.6488615e-01   4.7470527e-02   9.4276598e-05
   9.9300000e+02   6.2635893e-08   1.0139801e-01   9.0960441e-01   7.5981206e-01   7.1522278e-02   8.9260994e-05
   9.9400000e+02   2.1434599e-08   4.7427341e-02   4.2131023e-01   7.3068402e-01   1.3322176e-01   8.0980042e-05
   9.9500000e+02   1.9874857e-08   4.0386681e-02   3.8371107e-01   6.5810597e-01   6.7624733e-02   7.7485868e-05
   9.9600000e+02   1.2981317e-08   6.4044331e-02   5.1789014e-01   6.1588416e-01   9.2919688e-02   7.3271422e-05
   9.9700000e+02   3.0147528e-08   5.3879282e-03   8.4404253e-01   5.7480016e-01   1.3137911e-02   7.2722367e-05
   9.9800000e+02   4.4585247e-08   5.0069245e-02   6.4028690e-01   6.1331472e-01   1.1425459e-01   7.0251068e-05
   9.9900000e+02   2.1323270e-08   1.3264131e-01   1.0758214e+00  -2.4560103e-01   1.4825848e-02   7.0514097e-05
   1.0000000e+03   2.4452577e-08   1.7928315e-01   1.5157108e+00   1.1371964e-01   5.5326166e-03   7.0470798e-05
   1.0010000e+03   3.5682459e-08   1.1125329e-01   1.0261772e+00   5.5910993e-01   2.1263409e-02   6.9644082e-05
   1.0020000e+03   2.5379510e-08   3.8959444e-02   6.9449143e-01  -4.0473191e-02   1.4732052e-02   6.9693148e-05
   1.0030000e+03   3.1845228e-08   1.8511391e-02   3.6310584e-01   5.9149435e-01   5.7658608e-02   6.7394212e-05
   1.0040000e+03   1.1746271e-08   9.1621898e-02   7.9140488e-01  -5.0805542e-01   8.3323141e-03   6.7681239e-05
   1.0050000e+03   9.5270657e-09   1.0250698e-01   8.7205688e-01   5.0058438e-01   1.6882812e-02   6.7116536e-05
   1.0060000e+03   1.4188484e-08   9.1892577e-02   8.2542829e-01   4.8512887e-01   3.1481974e-02   6.6117299e-05
   1.0070000e+03   1.0435186e-08   7.5386812e-02   7.1335500e-01   5.2833629e-01   2.1114424e-02   6.5390470e-05
   1.0080000e+03   1.0089969e-08   1.6046783e-01   1.4104693e+00   5.9331743e-01   3.9741133e-03   6.5236620e-05
   1.0090000e+03   1.4096704e-08   5.6377968e-02   5.7712448e-01   6.2308832e-01   1.2578211e-02   6.4728521e-05
   1.0100000e+03   1.7248168e-08   5.9039591e-02   5.4020820e-01   6.1682151e-01   2.0388380e-02   6.3922936e-05
   1.0110000e+03   4.3126029e-08   1.1343973e-02   5.6642369e-01   6.1268385e-01   5.5417267e-02   6.1815976e-05
   1.0120000e+03   2.3744247e-08   4.9748782e-02   6.0236355e-01   6.0843948e-01   2.4152326e-02   6.0919099e-05
   1.0130000e+03   6.4108866e-08   8.9425991e-02   1.0075082e+00   5.8346995e-01   3.7546531e-02   5.9613477e-05
   1.0140000e+03   3.0687547e-08   1.8214786e-01   1.5578812e+00   5.1465372e-01   2.6658724e-02   5.8811366e-05
   1.0150000e+03   2.8551256e-08   2.2929033e-01   1.9512855e+00   4.8234103e-01   2.2190368e-02   5.8193119e-05
   1.0160000e+03   2.1041583e-08   8.7104186e-02   8.7422969e-01   4.9330210e-01   5.1465989e-02   5.6775498e-05
   1.0170000e+03   9.2716330e-09   1.8861134e-02   5.4558791e-01   5.1911942e-01   4.8522227e-02   5.5395454e-05
   1.0180000e+03   1.7509653e-08   6.6948899e-02   9.6243088e-01   4.9696297e-01   4.4406180e-02   5.4215015e-05
   1.0190000e+03   9.3699601e-09   4.0536589e-02   4.6600088e-01   4.7384533e-01   2.4321493e-02   5.3602785e-05
   1.0200000e+03   2.4420454e-08   2.8187810e-02   5.8608783e-01   3.0759340e-01   1.1787785e-02   5.3506452e-05
   1.0210000e+03   8.0199137e-09   1.2313752e-01   9.6321622e-01   4.8572721e-01   5.7138544e-03   5.3358621e-05
   1.0220000e+03   9.5972335e-09   2.3034794e-01   1.9197113e+00  -3.7828313e-01   5.0902798e-03   5.3461958e-05
   1.0230000e+03   1.4194141e-08   9.2474699e-02   9.0987777e-01  -3.3318902e-01   1.6982645e-02   5.3771283e-05
   1.0240000e+03   1.3888554e-08   3.1325353e-02   5.6321529e-01   3.7668679e-01   5.9835602e-03   5.3650914e-05
   1.0250000e+03   7.6245428e-09   2.6271567e-02   4.9614807e-01   1.5801148e-02   5.2054012e-03   5.3647228e-05
   1.0260000e+03   1.3243165e-08   7.4533653e-02   8.1643917e-01   6.4216329e-01   1.0439212e-02   5.3289324e-05
   1.0270000e+03   1.2446250e-08   1.3113465e-01   1.1152039e+00   6.3467446e-01   2.1557788e-02   5.2567707e-05
   1.0280000e+03   2.9156395e-08   3.8152289e-02   4.8138793e-01   5.7791809e-01   5.1867215e-02   5.1040515e-05
   1.0290000e+03   8.8657599e-09   7.6396719e-02   6.3771526e-01  -4.9699452e-01   4.6270109e-03   5.1158298e-05
   1.0300000e+03   7.1017097e-09   1.8912057e-01   1.6247821e+00   3.2746925e-01   7.6681851e-03   5.1031181e-05
   1.0310000e+03   7.8785536e-09   1.1380303e-01   1.0469818e+00   4.4994284e-01   1.1311711e-02   5.0774068e-05
   1.0320000e+03   2.6927806e-08   1.0678486e-02   5.4411463e-01   5.5759090e-01   5.0274295e-02   5.0073616e-05
   1.0330000e+03   1.1182937e-08   1.3626859e-01   1.2836348e+00   4.7369360e-01   1.3045537e-02   4.9767507e-05
   1.0340000e+03   6.7749184e-09   1.0461125e-01   1.0016538e+00   6.3413444e-01   1.0114662e-02   4.9449828e-05
   1.0350000e+03   8.6248729e-09   9.9905863e-02   9.7062965e-01   6.5005562e-01   1.3969549e-02   4.9003586e-05
   1.0360000e+03   2.4416819e-08   1.9767979e-02   5.3450509e-01   6.0169029e-01   4.7080975e-02   4.8318281e-05
   1.0370000e+03   1.1268331e-08   1.2560006e-01   1.1707344e+00   6.4850991e-01   9.0349823e-03   4.8036320e-05
   1.0380000e+03   7.1873553e-09   1.3740995e-01   1.1884896e+00   6.1460024e-01   9.6733583e-03   4.7752139e-05
   1.0390000e+03   1.0192449e-08   1.3751727e-01   1.2747038e+00   6.0388137e-01   1.0194133e-02   4.7459761e-05
   1.0400000e+03   1.2440279e-08   6.1999632e-02   7.8889814e-01   6.3881832e-01   1.4070935e-02   4.7035962e-05
   1.0410000e+03   2.9673187e-08   2.9919489e-02   5.7098978e-01   6.3077166e-01   4.2806262e-02   4.6407529e-05
   1.0420000e+03   1.2659421e-08   1.3358840e-01   1.2402416e+00   6.4250408e-01   2.4077503e-02   4.5697632e-05
   1.0430000e+03   1.2365599e-08   1.5804523e-01   1.4260464e+00   6.5151848e-01   2.3000491e-02   4.5019903e-05
   1.0440000e+03   1.8145115e-08   1.3631571e-01   1.2958524e+00   6.4785924e-01   3.5188804e-02   4.4010115e-05
   1.0450000e+03   2.9185139e-08   2.6903805e-02   6.8728582e-01   6.2768844e-01   5.0374495e-02   4.2653468e-05
   1.0460000e+03   1.7622922e-08   6.1797337e-02   7.8198559e-01   6.0346913e-01   3.0019713e-02   4.1893203e-05
   1.0470000e+03   6.5776654e-09   1.5551486e-01   1.3712717e+00  -5.6054985e-01   3.0001372e-02   4.2610446e-05
   1.0480000e+03   4.9916750e-09   8.6130781e-02   7.3754201e-01  -3.3630248e-01   2.2060721e-03   4.2642151e-05
   1.0490000e+03   1.0364434e-08   1.2177077e-01   1.0452790e+00  -3.2211595e-01   9.6684074e-03   4.2776734e-05
   1.0500000e+03   1.7089374e-08   6.3441128e-02   7.8956981e-01   6.4700884e-01   1.3379220e-02   4.2408683e-05
   1.0510000e+03   2.6793767e-08   5.2313376e-02   7.3253628e-01   6.6190984e-01   2.8318563e-02   4.1623497e-05
   1.0520000e+03   1.2600493e-08   9.5704848e-02   8.3266336e-01   5.6348532e-01   1.7145405e-02   4.1225580e-05
   1.0530000e+03   6.3761106e-09   1.3919441e-01   1.1538596e+00   5.4946091e-01   4.1762738e-03   4.1131231e-05
   1.0540000e+03   5.9937796e-09   8.4573502e-02   6.9628616e-01   5.7273899e-01   3.7093571e-03   4.1044039e-05
   1.0550000e+03   6.6954950e-09   4.7044595e-02   4.1761530e-01   5.9658431e-01   5.3269270e-03   4.0913979e-05
   1.0560000e+03   9.3420996e-09   1.9197768e-02   4.1847344e-01   5.4660167e-01   1.4419346e-02   4.0594516e-05
   1.0570000e+03   1.6464939e-08   1.5682617e-02   7.2234309e-01   5.1734757e-01   2.1418373e-02   4.0371321e-05
   1.0580000e+03   1.4897508e-08   1.3541675e-01   1.1531958e+00   4.5373605e-01   1.1887800e-02   4.0155839e-05
   1.0590000e+03   6.3388373e-09   1.6674284e-01   1.3912460e+00   4.0407810e-02   2.6537277e-03   4.0151674e-05
   1.0600000e+03   5.3147147e-09   1.2141651e-01   1.0000727e+00  -8.2949382e-02   3.6573721e-03   4.0164122e-05
   1.0610000e+03   5.5288881e-09   6.3273828e-02   5.4382078e-01   2.1329929e-01   3.9633364e-03   4.0130470e-05
   1.0620000e+03   7.0935182e-09   2.2235166e-02   2.8550768e-01   1.9666509e-01   8.1174097e-03   4.0067678e-05
   1.0630000e+03   1.6619403e-08   1.8089911e-02   4.3360194e-01   2.4458347e-01   1.1275343e-02   4.0013029e-05
   1.0640000e+03   6.9775461e-09   1.3939392e-01   1.1556344e+00   4.2369274e-01   2.2270242e-03   3.9975355e-05
   1.0650000e+03   3.5098615e-09   2.0081882e-01   1.6336452e+00   2.2405671e-02   1.4559412e-03   3.9974093e-05
   1.0660000e+03   3.4356204e-09   1.3085103e-01   1.0804382e+00   2.8101447e-01   1.1620556e-03   3.9961065e-05
   1.0670000e+03   8.9727317e-09   2.2608795e-02   3.9157774e-01   4.9389800e-01   4.6929614e-03   3.9868774e-05
   1.0680000e+03   1.6001085e-08   1.2767113e-01   1.1773967e+00   4.8691803e-01   1.5300707e-02   3.9575331e-05
   1.0690000e+03   1.6014588e-08   3.6997342e-02   4.6316012e-01   4.6949165e-01   2.7849410e-02   3.9070002e-05
   1.0700000e+03   2.6573237e-08   3.2345091e-03   6.4149336e-01   4.1529835e-01   8.6396584e-02   3.8982859e-05
   1.0710000e+03   1.2259358e-08   1.9567245e-01   1.6495642e+00   4.3089004e-01   2.7031067e-02   3.8540542e-05
   1.0720000e+03   3.7226479e-09   6.9277397e-02   5.6603860e-01   3.8209848e-01   1.2482333e-02   3.8359300e-05
   1.0730000e+03   4.5629136e-09   9.4889926e-02   7.8338176e-01   2.9332667e-01   5.3889441e-03   3.8299175e-05
   1.0740000e+03   6.7385569e-09   3.2593990e-02   3.8245664e-01   2.5081177e-01   5.8457499e-03   3.8243635e-05
   1.0750000e+03   6.3105023e-09   3.0985827e-02   3.2447216e-01   3.8883233e-01   2.3428365e-02   3.8071679e-05
   1.0760000e+03   6.5205969e-09   8.8027880e-02   7.5378334e-01  -3.1040116e-01   7.2717159e-03   3.8158520e-05
   1.0770000e+03   9.3482526e-09   7.8521009e-02   7.2319246e-01   1.5549162e-01   2.5469021e-03   3.8143529e-05
   1.0780000e+03   5.3742866e-09   1.8950952e-01   1.5617063e+00   5.0548867e-01   2.3530727e-03   3.8098238e-05
   1.0790000e+03   6.0446077e-09   1.3895953e-01   1.1544254e+00   4.8826888e-01   1.4015388e-02   3.7840390e-05
   1.0800000e+03   9.1009184e-09   7.7218110e-02   7.6121615e-01   4.6398537e-01   2.2687144e-02   3.7449785e-05
   1.0810000e+03   1.0445709e-08   2.9730851e-02   5.8654908e-01   4.6489465e-01   3.0036934e-02   3.6940264e-05
   1.0820000e+03   1.9757627e-08   6.0517343e-02   7.9070648e-01   4.4167160e-01   3.1428364e-02   3.6442384e-05
   1.0830000e+03   5.4318607e-09   1.1107740e-01   9.1456755e-01  -4.0005834e-01   1.4033139e-02   3.6649971e-05
   1.0840000e+03   5.5874207e-09   1.8867549e-01   1.5452842e+00  -3.4937381e-01   6.3102294e-03   3.6731410e-05
   1.0850000e+03   5.1927064e-09   9.2956830e-02   8.4357282e-01  -2.2075687e-02   4.3685201e-03   3.6735303e-05
   1.0860000e+03   1.0629180e-08   2.8665376e-02   4.7026308e-01   4.1672921e-01   1.1098416e-02   3.6650820e-05
   1.0870000e+03   4.1117311e-09   1.1069847e-01   1.1148088e+00  -1.5689503e-01   2.6407103e-03   3.6666130e-05
   1.0880000e+03   7.1435628e-09   2.0559150e-01   1.8751507e+00   5.2149582e-01   2.6671702e-03   3.6615225e-05
   1.0890000e+03   1.3494380e-08   2.0661500e-01   2.0168693e+00   5.0688377e-01   1.2292916e-02   3.6389142e-05
   1.0900000e+03   1.2288090e-08   8.5184090e-02   1.1200412e+00   5.0225837e-01   1.9994846e-02   3.6029195e-05
   1.0910000e+03   1.5979060e-08   2.0373231e-02   5.6489834e-01   4.6660482e-01   5.9332882e-02   3.5782950e-05
   1.0920000e+03   5.7603796e-09   8.0121506e-02   8.3942716e-01   4.9283563e-01   1.0369700e-02   3.5601543e-05
   1.0930000e+03   3.7556715e-09   1.7860693e-01   1.7011737e+00   4.9203454e-01   3.8215572e-03   3.5534797e-05
   1.0940000e+03   5.9950079e-09   2.2153852e-01   2.1120917e+00   4.9833157e-01   2.7108466e-03   3.5486892e-05
   1.0950000e+03   8.5752482e-09   1.2670037e-01   1.4376732e+00   5.1270421e-01   8.6199557e-03   3.5331034e-05
   1.0960000e+03   1.4261796e-08   4.3657052e-02   9.2630631e-01   5.2734327e-01   9.6727336e-03   3.5152015e-05
   1.0970000e+03   5.6324114e-09   6.2582989e-02   9.9987684e-01   5.1607898e-01   2.3952280e-02   3.4724981e-05
   1.0980000e+03   3.0442490e-09   9.4258926e-02   9.6592802e-01   3.7080482e-01   1.3198981e-03   3.4708012e-05
   1.0990000e+03   5.9188196e-09   1.2811892e-01   1.1110087e+00   4.6746033e-01   3.4525567e-03   3.4652157e-05
   1.1000000e+03   8.2928828e-09   6.7839107e-02   6.5642218e-01   5.8585503e-01   6.1740695e-03   3.4527252e-05
   1.1010000e+03   1.4477960e-08   4.5593999e-02   5.1353615e-01   5.5815894e-01   3.1938728e-02   3.3924080e-05
   1.1020000e+03   3.0907955e-08   1.8926701e-02   5.6575849e-01   4.7879135e-01   4.0377719e-02   3.3289971e-05
   1.1030000e+03   2.9190296e-08   7.8036073e-02   8.2872129e-01   4.3696881e-01   4.1814351e-02   3.2705686e-05
   1.1040000e+03   7.6061613e-09   2.0396660e-01   1.6662822e+00  -4.5372386e-01   1.6150688e-02   3.2948715e-05
   1.1050000e+03   3.4278522e-09   1.8010472e-01   1.5319252e+00  -3.2398516e-01   3.3610040e-03   3.2984759e-05
   1.1060000e+03   3.5181147e-09   9.9245967e-02   8.5440518e-01  -7.0007404e-02   2.5230582e-03   3.2990690e-05
   1.1070000e+03   3.9548367e-09   5.2633401e-02   6.1297102e-01  -9.0239935e-02   5.2145247e-03   3.3006659e-05
   1.1080000e+03   1.0199913e-08   9.0713651e-03   6.9486103e-01   4.5414420e-01   1.0197623e-02   3.2855167e-05
   1.1090000e+03   3.9502718e-09   1.2209737e-01   1.0890355e+00   4.0551462e-01   4.9589896e-03   3.2789435e-05
   1.1100000e+03   3.9374645e-09   1.4174218e-01   1.1981339e+00   6.1318411e-01   5.5022098e-03   3.2679119e-05
   1.1110000e+03   6.6336130e-09   8.8204536e-02   8.2415051e-01   6.2117978e-01   9.5616993e-03   3.2485943e-05
   1.1120000e+03   8.9219604e-09   7.7750561e-02   7.9782963e-01   6.2727272e-01   2.0048147e-02   3.2081421e-05
   1.1130000e+03   1.6216664e-08   3.4362464e-02   5.6283442e-01   6.1554157e-01   4.0786683e-02   3.1292984e-05
   1.1140000e+03   8.3937019e-09   9.6200495e-02   8.2351391e-01   5.9278739e-01   4.1583937e-02   3.0539586e-05
   1.1150000e+03   7.3484337e-09   1.0394580e-01   8.4726820e-01   5.7117275e-01   5.4419874e-02   2.9621749e-05
   1.1160000e+03   7.1176475e-09   2.0053684e-02   5.3052309e-01   5.3624974e-01   6.8463137e-02   2.8585533e-05
   1.1170000e+03   1.4650230e-08   3.7158808e-02   5.1902085e-01   2.0339456e-01   5.4328949e-03   2.8554350e-05
   1.1180000e+03   8.6183215e-09   1.0775462e-01   8.7698399e-01   4.8512233e-01   1.0588937e-02   2.8408899e-05
   1.1190000e+03   6.0482607e-09   9.5321861e-02   7.8343196e-01   4.8244940e-01   2.4534912e-02   2.8079265e-05
   1.1200000e+03   1.1314387e-08   3.1845775e-02   6.7836379e-01   4.7714935e-01   5.7886564e-02   2.7341041e-05
   1.1210000e+03   1.0526780e-08   6.9637658e-02   6.1689591e-01   4.3241023e-01   7.5490147e-02   2.6513950e-05
   1.1220000e+03   3.5225620e-09   1.1128950e-01   9.0644548e-01  -1.5515500e-01   4.1112822e-03   2.6531082e-05
   1.1230000e+03   3.2568844e-09   1.5721337e-01   1.2786274e+00   4.2501690e-02   1.4812483e-03   2.6529440e-05
   1.1240000e+03   4.0624215e-09   2.8466140e-02   3.4128490e-01   3.8590096e-01   2.0086415e-02   2.6328391e-05
   1.1250000e+03   1.0683631e-08   2.4404776e-02   3.9991442e-01   3.8520660e-01   3.3827853e-02   2.5998308e-05
   1.1260000e+03   5.5079784e-09   6.7937590e-02   5.6893561e-01   3.4200707e-01   6.3786157e-02   2.5478847e-05
   1.1270000e+03   2.4287432e-09   9.3535418e-02   7.8347964e-01  -2.6279437e-01   1.3531466e-02   2.5571613e-05
   1.1280000e+03   3.5492623e-09   6.7715167e-02   8.0591926e-01  -1.0072002e-01   5.5943368e-03   2.5586417e-05
   1.1290000e+03   5.7543487e-09   7.2943297e-02   8.6825645e-01   5.2426143e-02   7.3815014e-03   2.5577211e-05
   1.1300000e+03   1.3850497e-08   4.9791819e-02   7.2449760e-01   2.3559167e-01   2.3769169e-02   2.5507308e-05
   1.1310000e+03   8.3264543e-09   1.6940549e-01   1.4878162e+00  -1.2668224e-01   1.2727204e-02   2.5550463e-05
   1.1320000e+03   8.2102834e-09   1.6537876e-01   1.5128373e+00  -8.2021959e-02   3.6667223e-02   2.5644311e-05
   1.1330000e+03   7.3149362e-09   9.9021985e-02   1.0960344e+00  -7.4723248e-02   2.0935090e-02   2.5690006e-05
   1.1340000e+03   9.7793697e-09   5.2668658e-03   4.1759082e-01   3.7361919e-01   5.1349935e-02   2.5568618e-05
   1.1350000e+03   2.6921204e-09   7.6764525e-02   7.3087598e-01  -1.4639037e-01   7.6899082e-03   2.5598140e-05
   1.1360000e+03   1.9532710e-09   1.0841587e-01   9.1944973e-01   3.6556250e-01   2.1223466e-03   2.5578330e-05
   1.1370000e+03   3.1063944e-09   1.8697582e-01   1.6609413e+00   3.5898911e-01   4.2829420e-03   2.5539207e-05
   1.1380000e+03   3.3060751e-09   5.5060874e-02   7.5303658e-01   4.0011925e-01   4.3336476e-03   2.5495125e-05
   1.1390000e+03   1.0485645e-08   2.0177605e-02   5.7291220e-01   3.6144226e-01   2.3566532e-02   2.5388087e-05
   1.1400000e+03   3.2825160e-09   1.4698689e-01   1.3659381e+00   1.6069488e-01   3.4595490e-03   2.5374121e-05
   1.1410000e+03   1.4962153e-09   2.0773942e-01   1.9502712e+00   3.8042179e-02   1.7275841e-03   2.5372491e-05
   1.1420000e+03   1.6965685e-09   1.6157025e-01   1.5088912e+00   1.0574282e-01   1.2644162e-03   2.5369119e-05
   1.1430000e+03   1.4752725e-09   4.5997952e-02   7.9819576e-01   6.0313401e-02   1.7987026e-03   2.5366408e-05
   1.1440000e+03   2.2175783e-09   5.2811356e-02   7.6760223e-01   4.6385010e-01   4.4246548e-03   2.5314542e-05
   1.1450000e+03   2.7813052e-09   8.6219362e-02   8.2925087e-01   4.6017740e-01   3.7033813e-03   2.5271537e-05
   1.1460000e+03   3.1720591e-09   7.9961879e-02   6.8159336e-01   4.4604986e-01   3.9384872e-02   2.4843553e-05
   1.1470000e+03   7.6030636e-09   1.0667199e-02   6.4522265e-01   3.9767179e-01   5.9780469e-02   2.4770313e-05
   1.1480000e+03   3.1344972e-09   1.9535416e-01   1.6630285e+00   3.8439595e-01   9.5503231e-03   2.4680344e-05
   1.1490000e+03   9.6208906e-10   1.8675514e-01   1.6078756e+00   3.6139680e-01   5.1862062e-03   2.4634376e-05
   1.1500000e+03   9.5911517e-10   1.3140531e-01   1.1490715e+00   3.3670543e-01   6.4485760e-04   2.4629031e-05
   1.1510000e+03   1.4693388e-09   5.5096975e-02   6.3426113e-01   4.0676061e-01   3.5671095e-03   2.4593427e-05
   1.1520000e+03   2.3629707e-09   4.2500105e-02   6.3699521e-01   4.3910177e-01   7.0086468e-03   2.4518229e-05
   1.1530000e+03   2.0109413e-09   4.1790786e-02   4.8106319e-01   4.9930302e-01   4.5347466e-03   2.4462904e-05
   1.1540000e+03   3.5370345e-09   6.1582746e-02   6.8643427e-01  -7.1500963e-02   4.1562719e-03   2.4470384e-05
   1.1550000e+03   3.9731795e-09   1.0457830e-01   9.1781557e-01  -1.8103873e-01   9.1723273e-03   2.4512013e-05
   1.1560000e+03   2.1180120e-09   1.5680966e-01   1.3374241e+00  -3.7294453e-01   1.4864660e-03   2.4525625e-05
   1.1570000e+03   2.0903277e-09   2.0209154e-01   1.7132333e+00  -2.0207963e-01   4.1153756e-03   2.4546220e-05
   1.1580000e+03   2.0285088e-09   1.0878701e-01   1.0105170e+00  -1.0395469e-01   4.5738698e-03   2.4558145e-05
   1.1590000e+03   2.1214004e-09   1.6896068e-02   3.4468599e-01   4.4641768e-01   1.9777820e-03   2.4536501e-05
   1.1600000e+03   2.6924878e-09   5.8298560e-02   5.4611635e-01   5.3563885e-01   3.0896564e-03   2.4495978e-05
   1.1610000e+03   1.7121655e-09   1.2197383e-01   1.0718058e+00   5.8836352e-01   4.3550323e-03   2.4433363e-05
   1.1620000e+03   2.6687342e-09   6.0033604e-02   5.3071398e-01   5.4754339e-01   2.0282701e-02   2.4165573e-05
   1.1630000e+03   4.2663185e-09   2.0129519e-02   6.3470355e-01   5.6457754e-01   2.5915584e-02   2.4077526e-05
   1.1640000e+03   2.6685806e-09   1.9002120e-01   1.6081368e+00   4.6343216e-01   4.9288830e-03   2.4022758e-05
   1.1650000e+03   1.9125731e-09   1.1417053e-01   9.2756469e-01   4.7948403e-01   1.1280080e-02   2.3894011e-05
   1.1660000e+03   3.0412104e-09   8.2007026e-02   7.3430798e-01   4.9497699e-01   1.4339852e-02   2.3726282e-05
   1.1670000e+03   3.8221535e-09   5.8085010e-02   7.4385001e-01   4.8189548e-01   2.9203722e-02   2.3400256e-05
   1.1680000e+03   9.0432111e-09   1.4111531e-02   5.1504390e-01   5.0352143e-01   1.0696785e-01   2.3091499e-05
   1.1690000e+03   4.0922780e-09   9.4384878e-02   8.3233119e-01   4.4578849e-01   2.4712790e-02   2.2842819e-05
   1.1700000e+03   2.0458566e-09   9.4238723e-02   8.7062640e-01   4.6820922e-01   1.4387763e-02   2.2690797e-05
   1.1710000e+03   3.3044618e-09   5.1277618e-02   7.7381315e-01   5.0625926e-01   8.7432233e-03   2.2640740e-05
   1.1720000e+03   1.9112413e-09   2.2251193e-01   1.9525495e+00   4.5098550e-01   1.0904488e-03   2.2629617e-05
   1.1730000e+03   1.4878884e-09   1.1077475e-01   9.6448199e-01   3.2395620e-01   1.2136322e-03   2.2620735e-05
   1.1740000e+03   2.5826538e-09   1.0134169e-01   9.4208302e-01   4.7536577e-01   3.8156432e-03   2.2579832e-05
   1.1750000e+03   3.9418826e-09   8.2076851e-02   9.2357165e-01   4.2380059e-01   6.7700576e-03   2.2515473e-05
   1.1760000e+03   6.5290047e-09   2.9382795e-02   7.2597566e-01   5.8359779e-01   1.4082786e-02   2.2331910e-05
   1.1770000e+03   5.4701770e-09   5.2835382e-02   6.0337196e-01   5.6113250e-01   1.5551230e-02   2.2138901e-05
   1.1780000e+03   1.9846005e-09   1.4762060e-01   1.2450409e+00  -4.4184282e-01   6.6445112e-03   2.2204290e-05
   1.1790000e+03   1.2687442e-09   1.4882209e-01   1.2738615e+00  -1.3560335e-01   2.0095721e-03   2.2210384e-05
   1.1800000e+03   1.4122263e-09   8.9756416e-02   7.4627498e-01   4.9516983e-01   4.0699673e-03   2.2165762e-05
   1.1810000e+03   2.1913896e-09   3.4461839e-02   3.6222707e-01   5.1898679e-01   2.3236944e-02   2.1902876e-05
   1.1820000e+03   3.0639348e-09   1.3741804e-02   4.9194671e-01   5.5959322e-01   4.7193022e-02   2.1341646e-05
   1.1830000e+03   6.0072813e-09   1.3575276e-02   5.6435670e-01   5.2092106e-01   3.7731784e-02   2.0933458e-05
   1.1840000e+03   5.9868560e-09   6.6632527e-02   7.7113345e-01   5.4420354e-01   1.0087588e-02   2.0819293e-05
   1.1850000e+03   9.7175153e-10   2.0617279e-01   1.6744894e+00  -3.6033195e-01   8.2304999e-03   2.0881649e-05
   1.1860000e+03   8.0224226e-10   1.9929196e-01   1.6409971e+00   1.6838807e-01   1.5035740e-03   2.0876385e-05
   1.1870000e+03   1.0272542e-09   5.6870144e-02   4.7071443e-01   5.9279817e-01   4.2380969e-03   2.0824059e-05
   1.1880000e+03   3.7199477e-09   1.3385649e-02   2.4447832e-01   4.5946419e-01   1.1280670e-02   2.0717177e-05
   1.1890000e+03   1.3574488e-09   5.3010338e-02   6.3129051e-01   5.6009816e-01   1.0149553e-02   2.0600141e-05
   1.1900000e+03   7.2149951e-10   6.9099931e-02   5.7695295e-01   6.0851665e-01   5.4697301e-03   2.0531770e-05
   1.1910000e+03   2.1987420e-09   4.3023107e-02   8.8816773e-01   6.1410883e-01   5.0367531e-03   2.0468426e-05
   1.1920000e+03   3.9055087e-09   1.0073541e-01   9.7803073e-01   5.6700956e-01   9.1665174e-03   2.0362628e-05
   1.1930000e+03   1.3551571e-09   1.5963001e-01   1.3707194e+00  -5.8081486e-01   4.3728537e-03   2.0414474e-05
   1.1940000e+03   1.6569758e-09   2.1253476e-01   1.8434109e+00  -3.4702269e-01   5.1299175e-03   2.0451051e-05
   1.1950000e+03   2.5739719e-09   1.3202629e-01   1.3726476e+00  -2.0301356e-01   1.0322837e-02   2.0494953e-05
   1.1960000e+03   2.3028668e-09   3.5854853e-02   9.1766062e-01  -4.5409388e-02   1.1372308e-02   2.0506858e-05
   1.1970000e+03   2.0847738e-09   2.5932706e-02   7.2224870e-01   2.3353477e-01   2.1179228e-02   2.0457234e-05
   1.1980000e+03   1.4070906e-09   1.1424709e-01   1.1399655e+00   5.2266872e-01   4.9142601e-03   2.0404869e-05
   1.1990000e+03   1.1754214e-09   8.0245098e-02   6.9450522e-01   6.1858550e-01   1.1956140e-02   2.0254863e-05
   1.2000000e+03   2.1581360e-09   4.0575579e-02   6.2046221e-01   6.1570622e-01   9.0802795e-03   2.0142144e-05
   1.2010000e+03   2.6061776e-09   6.5734173e-02   5.9480805e-01   6.6095888e-01   1.2281290e-02   1.9979504e-05
   1.2020000e+03   1.0818339e-09   1.3484663e-01   1.1231205e+00  -4.6776844e-01   5.2648454e-03   2.0028924e-05
   1.2030000e+03   1.3771901e-09   1.5161744e-01   1.2538257e+00  -4.2946110e-01   5.7054747e-03   2.0078266e-05
   1.2040000e+03   2.0022095e-09   9.4598210e-02   8.0255481e-01  -3.6980826e-01   5.6206339e-03   2.0120273e-05
   1.2050000e+03   5.2369826e-09   2.9000735e-02   5.2412520e-01   2.1194315e-01   1.2015863e-02   2.0070424e-05
   1.2060000e+03   2.4159535e-09   6.3817768e-02   7.3880229e-01  -4.1099078e-01   2.6493553e-02   2.0294753e-05
   1.2070000e+03   4.2596666e-09   4.2600435e-02   5.6110485e-01   3.4421775e-01   1.8987723e-02   2.0165354e-05
   1.2080000e+03   3.4763212e-09   6.5847486e-02   6.3703123e-01   3.0060099e-01   5.1099401e-02   2.0016511e-05
   1.2090000e+03   1.5819661e-09   1.1933545e-01   9.2900401e-01   2.2546174e-02   1.9370619e-02   2.0011524e-05
   1.2100000e+03   1.4670838e-09   6.6495848e-02   5.1358864e-01  -2.1637982e-01   1.0380910e-02   2.0057500e-05
   1.2110000e+03   1.7820335e-09   2.7031710e-02   4.6356081e-01  -2.2226171e-01   2.5025862e-02   2.0175002e-05
   1.2120000e+03   2.6729861e-09   1.0665679e-02   6.1567699e-01  -6.7943022e-02   1.3770838e-02   2.0177391e-05
   1.2130000e+03   1.3013932e-09   1.9158209e-01   1.5813199e+00  -2.2010837e-01   1.0725553e-02   2.0226128e-05
   1.2140000e+03   2.2428757e-09   2.4657602e-02   4.4192964e-01   7.8998241e-02   1.0682049e-02   2.0217880e-05
   1.2150000e+03   5.8527188e-10   1.1558216e-01   9.4390264e-01   7.7076900e-02   2.9043759e-03   2.0213439e-05
   1.2160000e+03   5.2387012e-10   1.1514964e-01   9.3937201e-01   2.7602048e-01   1.4475245e-03   2.0205383e-05
   1.2170000e+03   5.8338735e-10   2.4475578e-02   2.1583251e-01   3.7164698e-01   5.1858609e-03   2.0166675e-05
   1.2180000e+03   9.6228612e-10   2.1948594e-02   5.1533464e-01   4.2306755e-01   1.2774815e-02   2.0059040e-05
   1.2190000e+03   4.2636488e-09   1.9125765e-02   5.3360928e-01   3.3040666e-01   4.3889085e-02   1.9987400e-05
   1.2200000e+03   1.0307864e-09   1.5575262e-01   1.2541680e+00   5.6186525e-01   3.6592651e-03   1.9946397e-05
   1.2210000e+03   8.8141060e-10   1.8794962e-01   1.5292795e+00   3.8132405e-01   2.9148878e-03   1.9924299e-05
   1.2220000e+03   1.0648653e-09   6.6617498e-02   7.4657396e-01   2.5523982e-01   2.6402461e-03   1.9910937e-05
   1.2230000e+03   1.9172502e-09   1.0284595e-02   6.8956551e-01   1.8683285e-01   1.0064114e-02   1.9901638e-05
   1.2240000e+03   1.3716526e-09   1.4831704e-01   1.3763096e+00   3.7758499e-01   2.5148508e-03   1.9882794e-05
   1.2250000e+03   1.5972883e-09   3.9953234e-02   3.2934578e-01   2.7137561e-01   9.5828035e-03   1.9831936e-05
   1.2260000e+03   2.4908215e-09   6.2330079e-02   6.2406436e-01   2.6720558e-01   1.2324811e-02   1.9768028e-05
   1.2270000e+03   1.3047556e-09   1.1031695e-01   9.0945509e-01   1.1972438e-01   6.4678851e-03   1.9753128e-05
   1.2280000e+03   8.3108172e-10   1.4793402e-01   1.2292073e+00  -2.0843953e-01   1.7627877e-03   1.9760415e-05
   1.2290000e+03   7.1992182e-10   6.1116709e-02   5.0731823e-01   6.6778908e-02   3.1579486e-03   1.9756346e-05
   1.2300000e+03   1.2084318e-09   5.9881288e-02   5.4799011e-01   1.3814281e-01   5.8483088e-03   1.9740717e-05
   1.2310000e+03   2.2280324e-09   3.0043766e-02   4.0239131e-01   2.6433268e-01   8.4462928e-03   1.9697299e-05
   1.2320000e+03   1.5306262e-09   4.0465513e-02   3.3221576e-01   1.4679803e-01   5.8136112e-03   1.9680815e-05
   1.2330000e+03   1.1044582e-09   1.1192495e-01   9.6884173e-01   1.8774298e-01   3.9266295e-03   1.9666453e-05
   1.2340000e+03   4.8154264e-10   1.3384428e-01   1.1541526e+00   4.8752207e-02   1.1483730e-03   1.9665365e-05
   1.2350000e+03   3.8631821e-10   1.2540669e-01   1.0269716e+00   5.2179408e-01   4.1443536e-04   1.9661113e-05
   1.2360000e+03   8.2949086e-10   9.9707345e-02   9.1037502e-01   5.3127674e-01   2.2562075e-03   1.9637582e-05
   1.2370000e+03   1.1163714e-09   7.9454097e-02   9.0465458e-01   5.0445108e-01   2.1019304e-03   1.9616792e-05
   1.2380000e+03   1.5118776e-09   3.7458422e-02   3.8147277e-01   4.6189117e-01   8.6867956e-03   1.9538667e-05
   1.2390000e+03   2.5691772e-09   1.3953845e-02   4.8127554e-01   5.1073244e-01   2.1762641e-02   1.9324955e-05
   1.2400000e+03   5.4161564e-09   7.0078546e-02   6.2693025e-01   4.1888335e-01   1.4845927e-02   1.9206546e-05
   1.2410000e+03   1.6822736e-09   1.9939646e-01   1.6824602e+00  -4.7477173e-01   1.0821288e-02   1.9306089e-05
   1.2420000e+03   8.1064578e-10   1.7527565e-01   1.4159191e+00   5.4613016e-02   1.9525931e-03   1.9304067e-05
   1.2430000e+03   1.0131486e-09   1.3538534e-01   1.1197610e+00   3.4705603e-01   7.3470160e-03   1.9255304e-05
   1.2440000e+03   9.2254606e-10   4.4660813e-02   4.5541432e-01   4.1468196e-01   6.7077774e-03   1.9202103e-05
   1.2450000e+03   1.6439257e-09   1.1669372e-02   8.5488796e-01   4.4201017e-01   9.4894756e-03   1.9162007e-05
   1.2460000e+03   5.9842038e-10   7.2691796e-02   7.2480454e-01   4.5412633e-01   4.3842805e-03   1.9124001e-05
   1.2470000e+03   7.0244494e-10   8.3935941e-02   6.7615694e-01   6.2573804e-01   7.1001947e-04   1.9115508e-05
   1.2480000e+03   1.0936566e-09   1.0009347e-01   7.8514613e-01   6.0955140e-01   7.5716528e-03   1.9027630e-05
   1.2490000e+03   3.4408861e-09   3.7451431e-02   4.4533131e-01   4.9375352e-01   1.8740022e-02   1.8854118e-05
   1.2500000e+03   1.0768903e-09   1.6103781e-01   1.3493748e+00  -5.9891466e-01   1.7977382e-03   1.8874437e-05
   1.2510000e+03   4.8444557e-10   2.3297374e-01   1.9256852e+00   3.8574963e-01   4.9906294e-03   1.8838302e-05
   1.2520000e+03   5.3068512e-10   1.1432531e-01   9.7766336e-01   4.3140087e-01   5.8025674e-03   1.8791404e-05
   1.2530000e+03   6.0644572e-10   9.5780105e-03   4.2632898e-01   5.7442085e-01   5.8632639e-03   1.8728332e-05
   1.2540000e+03   2.6686275e-09   3.2162615e-02   7.0216185e-01   5.8296611e-01   3.5464148e-02   1.8349073e-05
   1.2550000e+03   3.4223457e-09   5.0482188e-02   5.1915813e-01   6.8634305e-01   1.5398628e-02   1.8156309e-05
   1.2560000e+03   1.4113411e-09   1.2059646e-01   1.0131726e+00  -9.4008956e-02   8.5038073e-03   1.8171474e-05
   1.2570000e+03   7.4494394e-10   1.4758866e-01   1.2099847e+00   2.6495423e-01   6.1893212e-03   1.8141999e-05
   1.2580000e+03   2.7561167e-09   2.4400818e-02   3.8538268e-01   6.7413118e-01   1.5131928e-02   1.7958079e-05
   1.2590000e+03   8.8389190e-10   1.0149132e-01   8.6171763e-01  -6.1904685e-01   7.0259410e-03   1.8036458e-05
   1.2600000e+03   5.9963984e-10   1.7180963e-01   1.4229780e+00  -5.0890585e-01   1.7873576e-03   1.8052885e-05
   1.2610000e+03   1.2453139e-09   1.6370002e-01   1.7375529e+00   3.1059979e-02   1.7518604e-03   1.8051930e-05
   1.2620000e+03   1.6433274e-09   1.2122832e-01   1.5344294e+00  -1.7725017e-01   4.5739813e-03   1.8066748e-05
   1.2630000e+03   2.9294757e-09   3.2215420e-02   9.4925600e-01   8.3645175e-01   1.0649458e-02   1.7986358e-05
   1.2640000e+03   1.7667840e-09   1.0251742e-01   1.1565681e+00   7.2186341e-02   5.8674748e-03   1.7979048e-05
   1.2650000e+03   1.1312656e-09   9.9178516e-02   8.5167515e-01   3.5004640e-01   7.4492367e-03   1.7932606e-05
   1.2660000e+03   1.2864735e-09   1.0896622e-01   9.2811771e-01   4.8024268e-01   7.6826846e-03   1.7866851e-05
   1.2670000e+03   1.4681985e-09   1.3323637e-02   4.5552942e-01   8.5771540e-01   1.2895431e-02   1.7669630e-05
   1.2680000e+03   3.5513205e-09   8.4800713e-03   5.0897995e-01   6.0669208e-01   4.2168085e-02   1.7557243e-05
   1.2690000e+03   1.5042189e-09   1.3474136e-01   1.1179552e+00   7.5188261e-01   3.5672920e-02   1.7091315e-05
   1.2700000e+03   2.1267119e-09   4.4368089e-02   5.4246161e-01   8.2116039e-01   1.7406852e-02   1.6847870e-05
   1.2710000e+03   5.7207470e-09   7.4652062e-02   6.5204071e-01   8.5958049e-01   5.2157722e-02   1.6098780e-05
   1.2720000e+03   1.3961037e-09   9.3870753e-02   7.7942170e-01  -7.9590609e-01   2.4896721e-02   1.6419578e-05
   1.2730000e+03   1.4942323e-09   1.6341919e-01   1.3816710e+00  -6.7361210e-01   9.0716895e-03   1.6520282e-05
   1.2740000e+03   2.0910018e-09   8.0575947e-02   8.2321114e-01  -4.7691731e-01   1.1734442e-02   1.6613609e-05
   1.2750000e+03   2.2192635e-09   3.4206375e-02   4.9562714e-01  -4.4342794e-02   1.6024827e-02   1.6627542e-05
   1.2760000e+03   4.2712156e-09   3.4882322e-03   4.1108906e-01   8.7958429e-01   5.2543234e-01   1.6387912e-05
   1.2770000e+03   1.9443517e-09   1.0090601e-01   9.1003284e-01   6.8739308e-01   1.7668184e-02   1.6190247e-05
   1.2780000e+03   1.7790975e-09   4.2765219e-02   5.8801145e-01   8.8213102e-01   1.9240280e-02   1.5916135e-05
   1.2790000e+03   2.5596852e-09   2.8895390e-02   6.4929413e-01   8.5392621e-01   5.9765985e-02   1.5713549e-05
   1.2800000e+03   1.2832477e-09   1.9086417e-01   1.5957129e+00   6.6109588e-01   5.4845876e-03   1.5656708e-05
   1.2810000e+03   1.0991305e-09   1.4252281e-01   1.1567097e+00   6.1165148e-01   7.1206690e-03   1.5588767e-05
   1.2820000e+03   2.0552406e-09   8.2737890e-02   8.3963568e-01   7.6533486e-01   1.9125983e-02   1.5361781e-05
   1.2830000e+03   2.7362186e-09   9.4565395e-02   1.1606201e+00   7.1895517e-01   3.1224429e-02   1.5020625e-05
   1.2840000e+03   5.8937248e-09   1.6229235e-02   7.9600774e-01   8.0702217e-01   8.8283276e-02   1.4490832e-05
   1.2850000e+03   1.7233293e-09   8.9140752e-02   7.5165740e-01   7.0557702e-01   1.1955712e-02   1.4369116e-05
   1.2860000e+03   9.4025613e-10   1.6652075e-01   1.3295977e+00   8.7529375e-01   7.6468057e-03   1.4273040e-05
   1.2870000e+03   3.6966100e-09   6.6332109e-02   7.0262663e-01   8.7111156e-01   2.3698653e-02   1.3979371e-05
   1.2880000e+03   2.2515244e-09   1.5662255e-01   1.4206107e+00   8.1055938e-01   7.0133890e-03   1.3900021e-05
   1.2890000e+03   1.5407902e-09   1.3631444e-01   1.1694073e+00   8.5330214e-01   1.3395628e-02   1.3741479e-05
   1.2900000e+03   2.4679940e-09   1.2918251e-01   1.3340011e+00   8.7344971e-01   3.1135360e-02   1.3369400e-05
   1.2910000e+03   2.4779504e-09   6.8311227e-02   8.9928136e-01   8.6615492e-01   2.7080359e-02   1.3057064e-05
   1.2920000e+03   3.1539457e-09   9.8251226e-03   4.7370016e-01   8.4291682e-01   4.7517261e-02   1.2926590e-05
   1.2930000e+03   1.1825287e-09   9.2840239e-02   7.9236557e-01   8.4427445e-01   1.4668904e-02   1.2766904e-05
   1.2940000e+03   9.0919191e-10   1.7607514e-01   1.4932728e+00  -7.2287623e-01   3.4054004e-03   1.2798367e-05
   1.2950000e+03   1.2801305e-09   4.4047288e-02   4.3464905e-01   1.3461056e-02   7.2245111e-03   1.2797457e-05
   1.2960000e+03   4.3710514e-09   2.3052655e-02   4.8547777e-01   8.8147153e-01   6.6083644e-02   1.2426330e-05
   1.2970000e+03   2.5779545e-09   1.3289153e-01   1.1962252e+00   6.1953321e-01   1.6292214e-02   1.2301930e-05
   1.2980000e+03   1.6763318e-09   8.1159749e-02   6.7069422e-01   8.1075102e-01   4.4313435e-02   1.1864249e-05
   1.2990000e+03   3.4987980e-09   5.1980938e-02   6.4934593e-01   8.3551082e-01   7.8210622e-02   1.1100686e-05
   1.3000000e+03   2.4911799e-09   5.7307222e-02   6.9518603e-01   7.7134666e-01   7.7942842e-02   1.0770513e-05
   1.3010000e+03   1.1338731e-09   1.3754483e-01   1.2359149e+00   8.1990899e-01   1.4196390e-02   1.0645507e-05
   1.3020000e+03   7.6366853e-10   7.8476164e-02   6.7048200e-01   6.8064201e-01   4.5103477e-03   1.0612884e-05
   1.3030000e+03   9.4750598e-10   3.4121484e-02   4.8867595e-01   3.5154263e-01   2.5178941e-03   1.0603520e-05
   1.3040000e+03   3.7445316e-09   2.0878593e-02   6.2181081e-01   7.3159422e-01   3.9270462e-02   1.0452164e-05
   1.3050000e+03   1.5351823e-09   1.5424420e-01   1.3576113e+00   3.1591043e-01   9.1923267e-03   1.0422210e-05
   1.3060000e+03   1.0827413e-09   1.2792383e-01   1.0477255e+00   4.9207462e-01   1.3824526e-02   1.0352071e-05
   1.3070000e+03   9.1893093e-10   5.3509506e-02   5.5206088e-01   6.5628376e-01   1.7290570e-02   1.0235491e-05
   1.3080000e+03   2.6308250e-09   1.3618112e-02   5.6927378e-01   7.2943784e-01   3.5950175e-02   9.9702597e-06
   1.3090000e+03   2.9616565e-09   6.0695320e-02   6.4667738e-01   7.4038855e-01   4.8737576e-02   9.6160343e-06
   1.3100000e+03   1.5482425e-09   9.2036905e-02   7.2585930e-01  -1.2489628e-01   7.6354820e-03   9.6254803e-06
   1.3110000e+03   1.9046351e-09   8.3286025e-02   7.6420661e-01   7.4073959e-01   1.8498226e-02   9.4943419e-06
   1.3120000e+03   3.9567038e-09   4.8819030e-02   6.5596901e-01   8.5883142e-01   1.3968164e-02   9.3806910e-06
   1.3130000e+03   1.4994936e-09   1.6781221e-01   1.4492934e+00   7.4511954e-01   1.1892773e-02   9.2978613e-06
   1.3140000e+03   1.1125873e-09   1.5321019e-01   1.3476782e+00   7.5245907e-01   1.6619005e-02   9.1821545e-06
   1.3150000e+03   2.4054855e-09   8.5588801e-02   8.3127170e-01   7.5063652e-01   6.2554243e-02   8.7592269e-06
   1.3160000e+03   2.1342761e-09   4.9697311e-02   9.0465632e-01   7.2941852e-01   7.7600090e-02   8.2765002e-06
   1.3170000e+03   3.9408969e-09   1.6207573e-02   7.6073735e-01   7.3334694e-01   1.3038908e-01   8.0807315e-06
   1.3180000e+03   1.0586622e-09   1.4724561e-01   1.3583659e+00   6.9557058e-01   2.7600096e-02   7.9272188e-06
   1.3190000e+03   1.3659961e-09   1.7851931e-01   1.5683559e+00   3.1371230e-01   2.0262744e-03   7.9221944e-06
   1.3200000e+03   2.3469115e-09   1.8185262e-01   1.6911668e+00  -3.3141305e-01   8.9159492e-03   7.9458829e-06
   1.3210000e+03   2.2888755e-09   6.5021645e-02   9.3737070e-01   2.7557894e-01   8.4674305e-03   7.9276054e-06
   1.3220000e+03   4.1198044e-09   1.4813973e-02   4.4149464e-01  -3.2778811e-01   5.2181196e-02   7.9977913e-06
   1.3230000e+03   1.9986248e-09   6.0416543e-02   6.4542468e-01   7.7786302e-01   4.0088289e-03   7.9728771e-06
   1.3240000e+03   1.1326147e-09   1.1538480e-01   9.6949557e-01   7.4117101e-01   2.3330978e-03   7.9591000e-06
   1.3250000e+03   1.2233254e-09   2.3917003e-01   2.0218330e+00   1.8041768e-01   2.1977640e-03   7.9559627e-06
   1.3260000e+03   1.4750218e-09   2.6291843e-02   5.4725414e-01   6.5852460e-01   6.6038322e-03   7.9214626e-06
   1.3270000e+03   1.2758805e-09   1.9854430e-02   5.0359088e-01   7.6758328e-01   1.2390480e-02   7.8463759e-06
   1.3280000e+03   5.7373997e-09   1.1926032e-02   4.1886636e-01   8.7356843e-01   2.9510951e-02   7.6449284e-06
   1.3290000e+03   3.0392518e-09   1.7020381e-01   1.4519150e+00   8.3611697e-01   8.6035372e-03   7.5900199e-06
   1.3300000e+03   1.6675297e-09   1.5753776e-01   1.2623484e+00   8.5310590e-01   4.1417669e-02   7.3236735e-06
   1.3310000e+03   2.6953279e-09   1.0850978e-01   9.3536345e-01   8.3728755e-01   6.0605519e-02   6.9562737e-06
   1.3320000e+03   7.1358123e-09   2.0062679e-02   5.4088133e-01   8.3507578e-01   1.1857555e-01   6.2838721e-06
   1.3330000e+03   1.9989732e-09   7.8977227e-02   8.7268271e-01   7.7797889e-01   5.4287554e-02   6.0222907e-06
   1.3340000e+03   1.2843783e-09   1.2198844e-01   1.0794847e+00  -7.4028144e-01   2.2722605e-02   6.1242834e-06
   1.3350000e+03   1.2943349e-09   3.6375635e-02   5.2034869e-01   7.4770608e-01   6.4100606e-03   6.0949864e-06
   1.3360000e+03   2.5766005e-09   5.8358492e-02   5.9935336e-01  -5.0258945e-01   1.2353931e-02   6.1331754e-06
   1.3370000e+03   3.0963163e-09   7.4382194e-02   6.3659484e-01   7.9193227e-01   5.7086111e-02   5.8598059e-06
   1.3380000e+03   1.8857365e-09   1.2351205e-01   1.0390658e+00   7.5438817e-01   2.4746953e-02   5.7511981e-06
   1.3390000e+03   2.5012131e-09   6.3240391e-02   6.2184549e-01   7.4682705e-01   4.9683466e-02   5.5410594e-06
   1.3400000e+03   1.0221635e-09   4.3520692e-02   5.1521588e-01   7.4026507e-01   3.4744878e-02   5.4701830e-06
   1.3410000e+03   5.2077896e-10   1.8404452e-01   1.5670111e+00  -7.1462849e-01   1.5926033e-02   5.5327759e-06
   1.3420000e+03   4.1583281e-10   5.7274593e-02   4.7343095e-01  -6.8353347e-01   6.3908800e-03   5.5570051e-06
   1.3430000e+03   9.8357356e-10   6.4366019e-02   5.8499414e-01  -6.8211001e-01   3.5999204e-02   5.6953387e-06
   1.3440000e+03   1.0684423e-09   3.0308342e-02   3.3922902e-01   8.0928343e-01   2.2991793e-02   5.6424835e-06
   1.3450000e+03   4.7893399e-10   1.1435651e-01   9.6538597e-01   6.9825683e-01   9.1885698e-03   5.6064043e-06
   1.3460000e+03   3.3966500e-10   7.9966778e-02   7.4156301e-01   7.7245715e-01   7.1984082e-03   5.5752890e-06
   1.3470000e+03   1.5223392e-09   6.0027936e-02   7.3592681e-01   8.0527111e-01   1.9821506e-02   5.4866892e-06
   1.3480000e+03   1.1698710e-09   1.5048328e-01   1.3345798e+00   8.5531972e-01   1.0113995e-02   5.4393015e-06
   1.3490000e+03   1.0016149e-09   9.6197702e-02   8.8840152e-01   7.8417212e-01   8.3632714e-03   5.4037030e-06
   1.3500000e+03   1.0815991e-09   3.5775276e-02   3.5162201e-01   8.6991751e-01   2.0167873e-02   5.3091704e-06
   1.3510000e+03   8.7472791e-10   7.6091705e-02   6.3817292e-01  -1.8746237e-01   1.9143957e-02   5.3291591e-06
   1.3520000e+03   1.8489703e-09   1.5032180e-02   2.7819883e-01   7.8590447e-01   2.5865797e-02   5.2215234e-06
   1.3530000e+03   1.9742574e-09   4.8786876e-02   5.7001557e-01   8.7423974e-01   4.1345132e-02   5.0338798e-06
   1.3540000e+03   1.7739771e-09   1.1020484e-01   8.7990366e-01   4.3534993e-01   2.3783373e-02   4.9829243e-06
   1.3550000e+03   9.7805881e-10   1.1453248e-01   9.0288305e-01  -2.8360086e-01   8.6550775e-03   4.9953266e-06
   1.3560000e+03   1.1002708e-09   9.8562489e-02   7.9631285e-01  -4.4802685e-01   5.7276499e-03   5.0082106e-06
   1.3570000e+03   1.4416052e-09   6.3578528e-02   5.7455921e-01   8.5736108e-01   1.7651119e-02   4.9326293e-06
   1.3580000e+03   1.7162173e-09   2.4303506e-02   3.8719784e-01   8.6774845e-01   6.7572243e-02   4.6463551e-06
   1.3590000e+03   3.6027772e-09   1.2887161e-02   4.8778891e-01   8.6642987e-01   2.3231649e-01   4.1874121e-06
   1.3600000e+03   2.2922795e-09   8.1803682e-02   6.8988110e-01   8.2784618e-01   1.3356874e-01   3.7375834e-06
   1.3610000e+03   3.5722336e-09   7.6671779e-02   7.8793892e-01   7.8277119e-01   1.4751480e-01   3.3237603e-06
   1.3620000e+03   1.7774031e-09   1.5483217e-01   1.2279090e+00   7.1557879e-01   1.7030131e-01   2.9453740e-06
   1.3630000e+03   9.1579521e-10   1.3552461e-01   1.1087614e+00   6.1209257e-01   2.3585748e-02   2.9033724e-06
   1.3640000e+03   6.3875340e-10   4.6758435e-02   3.8763200e-01   5.0646286e-01   7.3820549e-03   2.8925765e-06
   1.3650000e+03   1.0352753e-09   4.7329871e-02   4.0890001e-01   5.7768562e-01   1.2371330e-02   2.8720526e-06
   1.3660000e+03   1.2376036e-09   3.8885159e-02   3.7727420e-01   4.6091060e-01   2.2922207e-02   2.8423096e-06
   1.3670000e+03   1.5741815e-09   5.2668316e-03   5.3484222e-01  -5.4354314e-01   1.9001664e-01   2.8795623e-06
   1.3680000e+03   1.8964686e-09   9.1705187e-02   9.0483974e-01  -1.4929613e-01   2.3780587e-02   2.8905789e-06
   1.3690000e+03   9.0179602e-10   4.3631497e-02   6.8705469e-01  -1.4232254e-01   2.7771596e-02   2.8935033e-06
   1.3700000e+03   4.7033143e-10   2.4680681e-01   2.0807155e+00  -5.7425375e-01   1.4249472e-02   2.9173756e-06
   1.3710000e+03   4.0623077e-10   6.5016480e-02   5.4581717e-01  -5.8355912e-01   1.0125417e-02   2.9347118e-06
   1.3720000e+03   4.8763577e-10   1.6759152e-02   1.7929632e-01  -2.0163677e-01   8.8455380e-03   2.9400560e-06
   1.3730000e+03   1.7933156e-09   1.6831020e-02   3.0064870e-01   3.4670158e-01   1.6441132e-02   2.9236488e-06
   1.3740000e+03   4.4960188e-10   8.5320382e-02   7.0677302e-01   6.4706458e-01   1.4401450e-02   2.8965822e-06
   1.3750000e+03   5.8916614e-10   9.4417219e-02   8.9590122e-01   6.5416230e-01   1.7522249e-02   2.8636377e-06
   1.3760000e+03   1.1822126e-09   9.8828244e-02   8.9450365e-01   6.4838028e-01   5.9770480e-02   2.7557429e-06
   1.3770000e+03   1.4319913e-09   6.8491747e-02   6.3028591e-01   6.2309218e-01   4.9174670e-02   2.6734079e-06
   1.3780000e+03   6.2451140e-10   1.4666461e-01   1.2709316e+00  -4.4107979e-01   4.3878181e-03   2.6786026e-06
   1.3790000e+03   3.6041776e-10   1.6289723e-01   1.3972952e+00   5.9811402e-01   8.9527701e-03   2.6643286e-06
   1.3800000e+03   3.6026397e-10   1.0725356e-01   9.6266750e-01   6.1410270e-01   4.4215273e-03   2.6571105e-06
   1.3810000e+03   6.2118824e-10   4.8095102e-02   4.5871936e-01   6.0831064e-01   3.3019764e-02   2.6046701e-06
   1.3820000e+03   8.3219798e-10   3.1602892e-02   3.6776055e-01   6.1049590e-01   2.8070845e-02   2.5606884e-06
   1.3830000e+03   2.8124109e-09   3.2279474e-02   4.3888563e-01   5.7166011e-01   6.1982813e-02   2.4733860e-06
   1.3840000e+03   1.4221232e-09   1.7629733e-01   1.5148321e+00   5.3346549e-01   3.7009307e-02   2.4257894e-06
   1.3850000e+03   5.7227787e-10   1.7439754e-01   1.4414496e+00   5.0074951e-01   8.1701238e-02   2.3328621e-06
   1.3860000e+03   5.4657592e-10   1.0369616e-01   8.6441755e-01   4.3323784e-01   3.2293273e-02   2.3012257e-06
   1.3870000e+03   6.1590858e-10   3.0075455e-02   3.6050930e-01   4.1562299e-01   7.1438490e-02   2.2378997e-06
   1.3880000e+03   6.7277252e-10   3.3090904e-02   3.9336873e-01   3.5457095e-01   1.0872944e-01   2.1977077e-06
   1.3890000e+03   2.3101021e-10   8.5223458e-02   6.8626749e-01  -2.7653353e-01   9.8652774e-03   2.2038018e-06
   1.3900000e+03   1.8707821e-10   1.5734347e-01   1.2788205e+00  -2.6358658e-01   9.7334345e-03   2.2095527e-06
   1.3910000e+03   3.7265765e-10   3.6006051e-02   7.1943092e-01   3.6626894e-01   1.1603529e-02   2.2002914e-06
   1.3920000e+03   4.9706061e-10   6.9776183e-02   7.4722282e-01   4.1355490e-01   7.7527636e-03   2.1932919e-06
   1.3930000e+03   1.8479925e-10   1.7078089e-01   1.4826836e+00  -4.0490626e-01   8.4323574e-04   2.1940414e-06
   1.3940000e+03   1.3056808e-10   2.1119868e-01   1.7768736e+00   1.2818809e-01   4.3181873e-04   2.1939201e-06
   1.3950000e+03   1.7113842e-10   1.2728625e-01   1.0764698e+00  -5.1222559e-02   3.2982862e-03   2.1943027e-06
   1.3960000e+03   2.0440450e-10   5.3517475e-02   6.2972476e-01  -5.4160279e-02   5.1973640e-03   2.1949499e-06
   1.3970000e+03   7.6409044e-10   1.8143618e-02   7.1231468e-01  -1.1775505e-01   2.0480915e-02   2.2006964e-06
   1.3980000e+03   3.4491507e-10   1.3477238e-01   1.1179338e+00  -6.9584845e-02   8.7467694e-03   2.2021195e-06
   1.3990000e+03   2.2037887e-10   1.5264526e-01   1.2892186e+00  -1.1954960e-01   1.4425536e-02   2.2061427e-06
   1.4000000e+03   4.3648882e-10   7.5443433e-02   7.8523994e-01  -1.5055605e-01   3.6419951e-02   2.2196612e-06
   1.4010000e+03   6.3271293e-10   3.7620782e-02   6.4390402e-01  -1.7911631e-01   3.3307046e-02   2.2265793e-06
   1.4020000e+03   1.8309742e-10   1.7861044e-01   1.5824675e+00  -2.3529755e-01   5.7427093e-03   2.2296226e-06
   1.4030000e+03   1.2171732e-10   1.6365887e-01   1.4328919e+00  -2.4546393e-01   2.6484390e-03   2.2310794e-06
   1.4040000e+03   1.7532185e-10   5.9196507e-02   5.8394597e-01  -1.8127463e-01   3.5307283e-03   2.2325208e-06
   1.4050000e+03   3.8004329e-10   4.5815589e-02   5.9729400e-01  -1.2652709e-01   4.4788792e-03   2.2338080e-06
   1.4060000e+03   1.8168052e-10   1.9430648e-01   1.7065300e+00   3.1042222e-01   1.0634194e-03   2.2330717e-06
   1.4070000e+03   1.3407308e-10   1.9752832e-01   1.7102625e+00   5.8560411e-01   8.4348711e-04   2.2319692e-06
   1.4080000e+03   4.0425093e-10   1.6876809e-01   1.4861809e+00   3.0412382e-01   5.0118937e-03   2.2285927e-06
   1.4090000e+03   6.3229327e-10   1.2765603e-01   1.6101055e+00   2.1907010e-01   1.0921553e-02   2.2233874e-06
   1.4100000e+03   5.4309590e-10   4.1436335e-02   1.0270166e+00   1.7724762e-01   1.5129539e-02   2.2176721e-06
   1.4110000e+03   8.3713076e-10   1.9464004e-02   5.8563264e-01   1.1611938e-01   3.4293373e-02   2.2155448e-06
   1.4120000e+03   2.1620932e-10   1.3851499e-01   1.2177830e+00   1.7577250e-01   6.8403614e-03   2.2129313e-06
   1.4130000e+03   1.8377872e-10   2.3282761e-01   1.9949625e+00   1.3754986e-01   1.1987678e-03   2.2125679e-06
   1.4140000e+03   2.8760148e-10   2.2712768e-01   2.1383723e+00   1.3544864e-01   1.7896140e-03   2.2120351e-06
   1.4150000e+03   3.6592651e-10   1.0618274e-01   1.2494545e+00   1.5780218e-01   5.8826511e-03   2.2100190e-06
   1.4160000e+03   4.9809195e-10   3.1835416e-02   5.8129637e-01   1.6800932e-01   9.5525395e-03   2.2065703e-06
   1.4170000e+03   4.9129972e-10   3.7965477e-02   5.2451542e-01   1.7450756e-01   2.5867716e-02   2.1973285e-06
   1.4180000e+03   6.0402476e-10   4.8242827e-02   5.7023412e-01   1.6143644e-01   2.9353280e-02   2.1878422e-06
   1.4190000e+03   3.3989299e-10   1.5859612e-01   1.3204992e+00   1.4557278e-01   3.0156107e-02   2.1792155e-06
   1.4200000e+03   3.2792921e-10   4.0933333e-02   4.3538228e-01   1.5329763e-01   1.9976101e-02   2.1729680e-06
   1.4210000e+03   5.5030433e-10   1.6158710e-02   4.4163183e-01   1.0076933e-01   5.1748806e-02   2.1680241e-06
   1.4220000e+03   2.0954279e-10   1.2616035e-01   1.0567387e+00  -4.9898452e-02   1.3919268e-02   2.1697392e-06
   1.4230000e+03   1.7105146e-10   1.2584142e-01   1.0211887e+00  -2.6939360e-03   3.9767847e-03   2.1697796e-06
   1.4240000e+03   3.9132668e-10   1.0660036e-01   8.8977253e-01   3.9511498e-01   3.2052508e-03   2.1670411e-06
   1.4250000e+03   2.9305259e-10   8.0456644e-02   9.3318388e-01   3.0233631e-01   7.3629201e-03   2.1622706e-06
   1.4260000e+03   7.3983324e-10   2.1960486e-02   4.6131620e-01   1.2674697e-01   1.0614998e-01   2.1557493e-06
   1.4270000e+03   2.5873058e-10   1.0272402e-01   9.3795030e-01   1.6982422e-01   5.6732598e-03   2.1537060e-06
   1.4280000e+03   2.5462553e-10   2.2795042e-01   1.9863218e+00   8.9480636e-02   1.1141984e-02   2.1516915e-06
   1.4290000e+03   3.6527084e-10   2.0014138e-01   1.8973553e+00   7.7447774e-02   1.0846860e-02   2.1500099e-06
   1.4300000e+03   4.2551854e-10   8.4977193e-02   1.0252065e+00   9.2492245e-02   1.9189172e-02   2.1465871e-06
   1.4310000e+03   7.2929112e-10   2.6289816e-02   5.3605974e-01   6.9513660e-02   5.4848688e-02   2.1416258e-06
   1.4320000e+03   3.0307644e-10   4.3512188e-02   7.6643456e-01   8.8733608e-02   2.7389963e-02   2.1372196e-06
   1.4330000e+03   4.4678735e-10   1.3821185e-01   1.2639226e+00   3.0737488e-01   7.3004176e-03   2.1324755e-06
   1.4340000e+03   5.5529711e-10   1.0628832e-01   9.5817715e-01   2.8342402e-01   3.6044051e-02   2.1119773e-06
   1.4350000e+03   7.0948506e-10   1.5630601e-02   5.5647883e-01   2.5205699e-01   4.3024317e-02   2.1091430e-06
   1.4360000e+03   3.4547320e-10   1.8833561e-01   1.6370033e+00   3.6630033e-02   5.9580040e-03   2.1087201e-06
   1.4370000e+03   2.2735642e-10   2.2232708e-01   1.9361334e+00   2.4758021e-02   1.1208002e-02   2.1082674e-06
   1.4380000e+03   2.3635805e-10   1.4633542e-01   1.7469726e+00   4.5276843e-02   7.7160362e-03   2.1075935e-06
   1.4390000e+03   1.6112876e-10   3.0951046e-02   7.6007667e-01   1.3158150e-01   1.1991940e-02   2.1044170e-06
   1.4400000e+03   2.6191204e-10   2.0380810e-02   6.7131079e-01   2.9512177e-01   5.5480526e-03   2.1010010e-06
   1.4410000e+03   2.6293200e-10   8.2747018e-02   8.6903422e-01   4.7497413e-01   2.7505942e-03   2.0982623e-06
   1.4420000e+03   3.0013619e-10   1.4236419e-02   7.0683011e-01   5.9744127e-01   9.3263381e-03   2.0866299e-06
   1.4430000e+03   5.2426991e-10   6.3958477e-02   6.9287385e-01   4.6950532e-01   1.7809444e-02   2.0779708e-06
   1.4440000e+03   1.6063878e-10   1.5431365e-01   1.2369785e+00   5.6893674e-01   2.8579209e-03   2.0745979e-06
   1.4450000e+03   2.4907265e-10   2.1842887e-01   1.8754412e+00   4.3217189e-01   3.3254662e-03   2.0716256e-06
   1.4460000e+03   2.7111545e-10   7.5494939e-02   8.3916094e-01   4.2792747e-01   3.2746634e-03   2.0687317e-06
   1.4470000e+03   5.7877904e-10   2.7447092e-02   5.3807815e-01   4.1639883e-01   1.3551838e-02   2.0572158e-06
   1.4480000e+03   2.6509922e-10   4.8750982e-02   5.7128589e-01   4.8755209e-01   9.1315024e-03   2.0481226e-06
   1.4490000e+03   2.4953768e-10   9.9382600e-02   8.3206141e-01   5.2962730e-01   4.3225262e-03   2.0434476e-06
   1.4500000e+03   5.4960912e-10   4.4535796e-02   7.3028365e-01   5.1722260e-01   9.5636975e-03   2.0334083e-06
   1.4510000e+03   5.0514167e-10   9.7216973e-02   8.6839680e-01   4.9258735e-01   5.7646472e-03   2.0276600e-06
   1.4520000e+03   2.1462376e-10   2.1596576e-01   1.8204252e+00  -4.8658631e-01   2.6269022e-03   2.0302571e-06
   1.4530000e+03   1.8108025e-10   1.6584127e-01   1.4031704e+00   4.0011644e-01   1.2993132e-03   2.0292030e-06
   1.4540000e+03   4.4782416e-10   1.5121088e-01   1.3521387e+00   4.7377022e-01   9.0435682e-03   2.0205734e-06
   1.4550000e+03   5.3100784e-10   7.9352355e-02   9.1686353e-01   4.8226817e-01   1.5620975e-02   2.0055420e-06
   1.4560000e+03   8.4592823e-10   9.4942044e-03   4.8112324e-01   4.9950995e-01   2.5621332e-02   1.9928327e-06
   1.4570000e+03   2.0600291e-10   8.2134642e-02   7.3819523e-01   4.7772358e-01   1.2496460e-02   1.9810566e-06
   1.4580000e+03   1.3047543e-10   1.7367173e-01   1.4888189e+00  -4.3788693e-01   3.6261912e-03   1.9842128e-06
   1.4590000e+03   1.0923550e-10   7.1225758e-02   6.8176338e-01   5.6700723e-01   1.1412640e-03   1.9829297e-06
   1.4600000e+03   4.4723710e-10   3.4745067e-02   5.7264269e-01   5.8413698e-01   6.4054546e-03   1.9755371e-06
   1.4610000e+03   1.6099622e-10   1.1681620e-01   1.0388042e+00   5.3823496e-01   5.9732903e-03   1.9692108e-06
   1.4620000e+03   1.7172187e-10   1.7706266e-01   1.5447330e+00   5.3838766e-01   6.2700671e-03   1.9625909e-06
   1.4630000e+03   3.2170929e-10   1.2550988e-01   1.1150590e+00   5.4801556e-01   1.8603331e-02   1.9428225e-06
   1.4640000e+03   2.7288169e-10   4.8412774e-02   7.5026574e-01   5.4562452e-01   2.7721112e-02   1.9139689e-06
   1.4650000e+03   7.8169752e-10   1.9055750e-02   5.4734999e-01   5.4442078e-01   1.3086705e-01   1.8806115e-06
   1.4660000e+03   3.1361418e-10   1.0573846e-01   9.6650668e-01   5.2523543e-01   2.2746594e-02   1.8584998e-06
   1.4670000e+03   3.2140043e-10   1.4227533e-01   1.2038626e+00   5.3173771e-01   4.3965057e-02   1.8163707e-06
   1.4680000e+03   7.4738388e-10   6.9986999e-02   7.7046216e-01   5.1702745e-01   5.9964930e-02   1.7625243e-06
   1.4690000e+03   6.8195866e-10   4.6915057e-02   6.6958762e-01   4.6957512e-01   1.0107418e-01   1.7224941e-06
   1.4700000e+03   3.4547650e-10   1.3773412e-01   1.2141648e+00   4.4056424e-01   4.8314699e-02   1.6874842e-06
   1.4710000e+03   2.9407339e-10   6.6761122e-02   5.5396755e-01   4.8633689e-01   7.8907214e-03   1.6810486e-06
   1.4720000e+03   3.6604095e-10   2.0978924e-02   4.9118259e-01   4.9578024e-01   1.1311985e-02   1.6717025e-06
   1.4730000e+03   4.4875831e-10   6.6698468e-02   5.8865958e-01   4.4620668e-01   3.8452060e-02   1.6440269e-06
   1.4740000e+03   3.9948150e-10   5.7979650e-02   4.9452772e-01   1.6534873e-01   4.3256062e-03   1.6428660e-06
   1.4750000e+03   2.6622589e-10   1.4097719e-01   1.1452407e+00   3.3622968e-01   1.0939852e-02   1.6369105e-06
   1.4760000e+03   5.9864074e-10   2.4821894e-02   4.7800450e-01   3.5964413e-01   5.0627276e-02   1.6224690e-06
   1.4770000e+03   1.9627675e-10   9.9986015e-02   8.2023482e-01   3.5520352e-01   2.1650292e-02   1.6103266e-06
   1.4780000e+03   2.5518758e-10   1.4558160e-01   1.1812656e+00   3.4833523e-01   2.1590266e-02   1.5985482e-06
   1.4790000e+03   3.5618853e-10   9.7567904e-02   8.7195034e-01   3.3961292e-01   4.2021611e-02   1.5770013e-06
   1.4800000e+03   3.2386605e-10   1.8967535e-02   5.6222695e-01   3.1609799e-01   3.7247680e-02   1.5594299e-06
   1.4810000e+03   1.1666222e-09   1.7568876e-02   5.3235549e-01   2.9315190e-01   1.3455987e-01   1.5319604e-06
   1.4820000e+03   2.2058812e-10   9.9975386e-02   8.5913416e-01   2.2481179e-01   6.3293175e-02   1.5131147e-06
   1.4830000e+03   2.9481645e-10   1.6742999e-01   1.4269186e+00  -4.3880982e-02   1.0004772e-02   1.5138545e-06
   1.4840000e+03   3.4639716e-10   2.0119481e-02   5.4967247e-01   7.3413752e-02   1.5983123e-02   1.5122707e-06
   1.4850000e+03   3.1512974e-10   6.0482175e-03   5.3592519e-01   2.0635096e-01   1.4686871e-01   1.5094673e-06
   1.4860000e+03   1.4282486e-10   1.5858494e-01   1.3465107e+00   1.1506805e-01   7.7741489e-03   1.5081621e-06
   1.4870000e+03   1.2781797e-10   5.0097824e-02   4.0150419e-01  -1.1373994e-01   2.0075662e-02   1.5119051e-06
   1.4880000e+03   6.6055738e-10   2.3261486e-02   6.2607041e-01  -1.4893885e-01   4.1249962e-02   1.5224434e-06
   1.4890000e+03   1.5735575e-10   1.2946661e-01   1.0348683e+00  -1.1188444e-01   7.0040045e-03   1.5236733e-06
   1.4900000e+03   1.5100062e-10   2.0678435e-01   1.7238368e+00   3.1501654e-01   3.0085158e-03   1.5222355e-06
   1.4910000e+03   4.1391579e-10   1.1988745e-01   1.1697663e+00   2.2395515e-01   6.5372077e-03   1.5200378e-06
   1.4920000e+03   4.0943171e-10   7.4171289e-02   1.0566527e+00   3.4112242e-01   8.8456872e-03   1.5155039e-06
   1.4930000e+03   7.5763678e-10   4.2966817e-02   6.6922489e-01   3.3295658e-01   1.2273324e-02   1.5094127e-06
   1.4940000e+03   2.0689651e-10   9.3144102e-02   8.2117817e-01  -3.9277248e-03   2.6616399e-03   1.5094338e-06
   1.4950000e+03   1.7952809e-10   2.4614490e-01   2.1069443e+00   3.1203842e-01   1.5737373e-03   1.5086943e-06
   1.4960000e+03   2.3853831e-10   1.7558588e-01   1.6271716e+00   3.4971582e-01   3.8888186e-03   1.5066525e-06
   1.4970000e+03   2.0343620e-10   3.9841136e-02   6.1139671e-01   3.5022448e-01   9.6597081e-03   1.5016173e-06
   1.4980000e+03   3.1689928e-10   2.0859947e-02   3.4641927e-01   3.3423029e-01   3.2575673e-02   1.4975743e-06
   1.4990000e+03   1.3712066e-10   8.9559704e-02   7.9201315e-01   3.3963667e-01   6.9977154e-03   1.4940476e-06
   1.5000000e+03   1.0725835e-10   1.3998973e-01   1.1462337e+00   3.3051111e-01   8.2535207e-03   1.4900174e-06
   1.5010000e+03   1.4086376e-10   8.3938222e-02   8.1865510e-01   3.3091670e-01   6.4686314e-03   1.4868557e-06
   1.5020000e+03   1.8176999e-10   3.6687702e-02   6.0192173e-01   3.4393608e-01   1.2080538e-02   1.4807740e-06
   1.5030000e+03   6.8371238e-10   5.6390120e-02   5.5763290e-01   3.4562469e-01   3.0399095e-02   1.4658247e-06
   1.5040000e+03   2.1445351e-10   1.0216492e-01   9.2614932e-01   3.4603323e-01   2.1123430e-03   1.4647562e-06
   1.5050000e+03   2.5965305e-10   2.4970428e-01   2.1478618e+00   3.1255740e-01   4.3696628e-03   1.4627683e-06
   1.5060000e+03   2.5131959e-10   1.2312902e-01   1.1511159e+00   3.4155262e-01   6.9639224e-03   1.4593204e-06
   1.5070000e+03   5.3743232e-10   7.0369947e-03   3.9660197e-01   3.3372575e-01   7.1290887e-02   1.4508477e-06
   1.5080000e+03   2.0743059e-10   8.5852327e-02   8.3522782e-01  -9.4274553e-02   3.1053154e-03   1.4512794e-06
   1.5090000e+03   1.7103229e-10   1.5035854e-01   1.4013800e+00   3.5017910e-01   6.5594543e-03   1.4479733e-06
   1.5100000e+03   2.6384750e-10   1.4597119e-01   1.4063089e+00   3.2857602e-01   1.4468168e-02   1.4412256e-06
   1.5110000e+03   2.7350069e-10   4.0453060e-02   6.4028784e-01   3.0808083e-01   1.9721603e-02   1.4327241e-06
   1.5120000e+03   1.5782630e-10   1.1605438e-02   6.1396480e-01   3.5115300e-01   1.5164276e-02   1.4317728e-06
   1.5130000e+03   8.6970500e-11   2.2442013e-01   2.0387196e+00   2.6765323e-01   7.3656768e-03   1.4289862e-06
   1.5140000e+03   7.2511148e-11   4.8463050e-02   4.4211672e-01   2.9067407e-01   5.2248497e-03   1.4268339e-06
   1.5150000e+03   1.2021789e-10   4.1547921e-02   4.2422400e-01   3.0351169e-01   2.1624322e-02   1.4177741e-06
   1.5160000e+03   2.6362014e-10   1.9509591e-02   4.1431097e-01   2.9848397e-01   1.0988787e-02   1.4166164e-06
   1.5170000e+03   1.4533563e-10   1.4831535e-01   1.2663782e+00   3.7138747e-01   4.1050546e-03   1.4144669e-06
   1.5180000e+03   1.0394190e-10   6.9906880e-02   7.2019454e-01   5.5055961e-02   5.2218041e-03   1.4140795e-06
   1.5190000e+03   1.8089131e-10   6.5432853e-02   7.1090704e-01   3.9816022e-01   2.0250904e-03   1.4129418e-06
   1.5200000e+03   1.3609280e-10   1.5423890e-01   1.3048056e+00  -1.2374080e-01   3.6315048e-03   1.4135859e-06
   1.5210000e+03   1.4483881e-10   9.8993770e-02   8.5827442e-01  -1.0770838e-01   1.3393344e-02   1.4157502e-06
   1.5220000e+03   1.0162342e-10   4.2252798e-02   4.9255653e-01   7.4464349e-02   8.7698469e-03   1.4148798e-06
   1.5230000e+03   3.4024145e-10   2.3804161e-02   4.8386432e-01   3.8172999e-01   2.0369506e-02   1.4121451e-06
   1.5240000e+03   1.2204042e-10   1.2506465e-01   1.1219767e+00   4.3287962e-01   7.0297898e-03   1.4078764e-06
   1.5250000e+03   1.2973457e-10   1.1540373e-01   9.4134669e-01   3.7602282e-01   7.6280583e-03   1.4038734e-06
   1.5260000e+03   1.5321558e-10   4.7225809e-02   5.5557123e-01   4.0724905e-01   1.1229823e-02   1.3975272e-06
   1.5270000e+03   1.9458224e-10   1.6975178e-02   5.3749185e-01   4.5518368e-01   1.3493986e-02   1.3890447e-06
   1.5280000e+03   1.6829171e-10   4.9848584e-02   5.2835456e-01   4.4701306e-01   1.1184551e-02   1.3855898e-06
   1.5290000e+03   7.1300077e-11   1.2798227e-01   1.0379705e+00  -4.1530233e-01   3.5283059e-03   1.3876272e-06
   1.5300000e+03   7.1065241e-11   1.2121766e-01   1.0102330e+00  -2.9910252e-01   1.1332514e-03   1.3880984e-06
   1.5310000e+03   1.2672336e-10   1.7813596e-01   1.5367809e+00   8.8486895e-02   1.5669042e-03   1.3879076e-06
   1.5320000e+03   2.2276549e-10   7.1557696e-02   8.5416107e-01   4.1181183e-01   4.9855783e-03   1.3850724e-06
   1.5330000e+03   1.4254295e-10   7.2023414e-02   9.1367428e-01   3.5955521e-01   9.0314870e-03   1.3806240e-06
   1.5340000e+03   2.9683117e-10   5.6540677e-02   5.4351785e-01   4.3792245e-01   2.1077143e-02   1.3681308e-06
   1.5350000e+03   1.1255972e-10   9.1253090e-02   8.3041794e-01   4.2165433e-01   6.0186257e-03   1.3646792e-06
   1.5360000e+03   5.3564661e-11   1.5614959e-01   1.3104117e+00   4.2353278e-01   4.0581021e-03   1.3623429e-06
   1.5370000e+03   6.5054084e-11   1.3674653e-01   1.1982741e+00   4.3653243e-01   1.9776050e-03   1.3611690e-06
   1.5380000e+03   1.1697555e-10   9.8603199e-02   9.5775910e-01   4.4485859e-01   4.8194636e-03   1.3582633e-06
   1.5390000e+03   1.9583738e-10   8.8454448e-02   9.5666417e-01   4.5169697e-01   1.0497250e-02   1.3518829e-06
   1.5400000e+03   3.4669868e-10   4.6104170e-02   7.1150314e-01   4.4739999e-01   1.3469573e-02   1.3438347e-06
   1.5410000e+03   2.1675283e-10   6.7925586e-02   8.5910866e-01   4.4149684e-01   2.7782926e-02   1.3277738e-06
   1.5420000e+03   3.3202753e-10   8.1977153e-02   7.9522202e-01   3.6260048e-01   8.0284977e-03   1.3239458e-06
   1.5430000e+03   1.2655866e-10   1.4161026e-01   1.1837817e+00  -3.8920099e-01   7.3783634e-03   1.3277782e-06
   1.5440000e+03   6.8483289e-11   1.4163202e-01   1.1755093e+00  -1.9792312e-01   2.3648169e-03   1.3284032e-06
   1.5450000e+03   8.6749889e-11   1.4270908e-01   1.2650701e+00   2.9445356e-01   1.1080538e-03   1.3279705e-06
   1.5460000e+03   1.0889601e-10   6.8982879e-02   6.9243127e-01   4.4061909e-01   4.8389117e-03   1.3251517e-06
   1.5470000e+03   1.2253102e-10   2.1590699e-02   4.0385480e-01   4.9072526e-01   5.8122897e-03   1.3213891e-06
   1.5480000e+03   3.2097977e-10   2.0272539e-02   4.1727152e-01   4.5495870e-01   3.5107373e-02   1.3109990e-06
   1.5490000e+03   9.5392579e-11   9.2031286e-02   7.9868874e-01   4.7200797e-01   4.9611303e-03   1.3079416e-06
   1.5500000e+03   6.1843124e-11   1.8826227e-01   1.5345672e+00   3.5785309e-01   3.5079499e-03   1.3063067e-06
   1.5510000e+03   2.2209713e-10   3.5550825e-02   4.8347051e-01   4.1757492e-01   2.1975845e-02   1.2945821e-06
   1.5520000e+03   8.0509691e-11   8.5636265e-02   7.2889835e-01   4.1898139e-01   1.0468535e-02   1.2889627e-06
   1.5530000e+03   9.8846587e-11   1.5737297e-01   1.3052305e+00   4.1598433e-01   1.4011942e-02   1.2815549e-06
   1.5540000e+03   9.9371832e-11   8.7702825e-02   8.5043088e-01   4.0749080e-01   2.2395898e-02   1.2701297e-06
   1.5550000e+03   1.0397630e-10   2.1566278e-02   4.9522933e-01   3.6293964e-01   3.5371206e-03   1.2693162e-06
   1.5560000e+03   6.2269100e-11   1.5839172e-01   1.3434102e+00   3.9124746e-01   6.7535824e-03   1.2659868e-06
   1.5570000e+03   6.6370142e-11   8.1151052e-02   7.0421638e-01   4.4943215e-01   3.0510161e-03   1.2642556e-06
   1.5580000e+03   1.0933711e-10   7.1731918e-02   7.1018538e-01   4.2291982e-01   5.4137322e-03   1.2613762e-06
   1.5590000e+03   1.5270242e-10   5.5763342e-02   7.1239867e-01  -9.9072981e-02   6.7583737e-03   1.2622493e-06
   1.5600000e+03   8.9632098e-11   7.5733583e-02   6.7160102e-01   4.1733386e-01   3.6886326e-03   1.2603133e-06
   1.5610000e+03   4.3650329e-11   1.5132731e-01   1.2488269e+00   3.7715420e-01   1.1092959e-03   1.2597867e-06
   1.5620000e+03   6.8726441e-11   1.5571142e-01   1.3469805e+00   4.8418670e-02   4.9600580e-04   1.2597566e-06
   1.5630000e+03   1.2238515e-10   1.5250477e-01   1.4695107e+00  -4.3414284e-02   1.5438417e-03   1.2598425e-06
   1.5640000e+03   1.7648972e-10   9.2678744e-02   1.0892736e+00   5.0668238e-02   3.7832814e-03   1.2596100e-06
   1.5650000e+03   2.1038178e-10   3.2340323e-02   6.4601753e-01   3.5308986e-01   7.3043217e-03   1.2563908e-06
   1.5660000e+03   2.7666076e-10   8.9358020e-03   8.3474671e-01   5.8825945e-01   2.0817590e-02   1.2525555e-06
   1.5670000e+03   1.2687158e-10   2.0851876e-01   1.9235133e+00   4.7347593e-01   8.9562477e-03   1.2472831e-06
   1.5680000e+03   4.6033178e-11   7.5671108e-02   6.3314983e-01   5.6466630e-01   5.2856889e-03   1.2435723e-06
   1.5690000e+03   4.9788432e-11   6.5579051e-02   5.6309513e-01   5.0400177e-01   6.9211269e-03   1.2392567e-06
   1.5700000e+03   2.1227564e-10   2.5403574e-02   4.8908697e-01   3.6389838e-01   8.5573224e-03   1.2354372e-06
   1.5710000e+03   1.0943455e-10   1.3500903e-01   1.2398755e+00   5.3131210e-01   3.4377737e-03   1.2331858e-06
   1.5720000e+03   8.8104515e-11   1.5713870e-01   1.3379854e+00   4.6744698e-01   1.0377888e-02   1.2272557e-06
   1.5730000e+03   1.4220161e-10   1.4505268e-01   1.4882185e+00   4.3546989e-01   1.3334795e-02   1.2202181e-06
   1.5740000e+03   2.1647649e-10   4.4096701e-02   8.9397593e-01   4.1295091e-01   1.4686222e-02   1.2129276e-06
   1.5750000e+03   2.3892531e-10   6.4083736e-02   8.9845293e-01   4.4953632e-01   2.3091306e-02   1.2005977e-06
   1.5760000e+03   9.2604532e-11   1.2355064e-01   1.1954551e+00  -3.9994892e-01   7.0799098e-03   1.2040225e-06
   1.5770000e+03   5.1984420e-11   1.1749785e-01   9.7260977e-01   5.9531000e-01   1.1811529e-03   1.2031764e-06
   1.5780000e+03   1.2642455e-10   9.4658818e-02   8.3649479e-01   5.8404880e-01   6.7291186e-03   1.1984658e-06
   1.5790000e+03   1.6572708e-10   6.0754434e-02   7.3040658e-01   5.0798235e-01   1.7165688e-02   1.1881475e-06
   1.5800000e+03   1.0172019e-10   1.1393361e-01   1.0421902e+00   4.8314729e-01   1.4374467e-02   1.1799906e-06
   1.5810000e+03   5.7860491e-11   9.5240587e-02   8.0670836e-01   4.5882543e-01   1.1144474e-02   1.1740150e-06
   1.5820000e+03   6.0877483e-11   6.9435239e-02   5.9151326e-01   4.4422749e-01   1.0052620e-02   1.1688201e-06
   1.5830000e+03   3.8563024e-11   2.6876702e-02   3.6661349e-01   4.6309682e-01   8.7453515e-03   1.1641217e-06
   1.5840000e+03   3.8270639e-11   1.8626887e-02   5.5372921e-01   5.1165582e-01   5.7777818e-03   1.1606946e-06
   1.5850000e+03   3.5421344e-11   3.1061257e-02   7.7746893e-01   5.9598181e-01   1.4360302e-03   1.1597020e-06
   1.5860000e+03   7.8112721e-11   1.8962311e-02   8.7602763e-01   7.3548853e-01   2.9746712e-03   1.1590679e-06
   1.5870000e+03   5.2136299e-11   2.6160184e-01   2.1302305e+00  -2.6940843e-01   3.8340934e-03   1.1602730e-06
   1.5880000e+03   4.9073744e-11   3.5966845e-02   3.6544820e-01   7.9355087e-01   2.3293414e-03   1.1581295e-06
   1.5890000e+03   7.8922928e-11   5.1688227e-02   4.3149996e-01   7.7221331e-01   1.1237631e-02   1.1481092e-06
   1.5900000e+03   1.0626772e-10   3.2204699e-02   3.2246650e-01   6.7820862e-01   1.5890731e-02   1.1358149e-06
   1.5910000e+03   7.3491320e-11   3.6276627e-02   3.0449228e-01   6.9540871e-01   1.8520120e-02   1.1212886e-06
   1.5920000e+03   1.9628540e-10   2.0302173e-02   7.7525522e-01   8.3170069e-01   1.2869221e-02   1.1152950e-06
   1.5930000e+03   9.2475867e-11   2.0192784e-01   1.6387348e+00   7.8622930e-01   5.5693045e-03   1.1104180e-06
   1.5940000e+03   5.8127809e-11   7.8997450e-02   6.3330029e-01   2.1452008e-01   5.0293006e-03   1.1092334e-06
   1.5950000e+03   7.4641305e-11   4.4282078e-02   3.8086347e-01   1.8367347e-01   1.4534563e-02   1.1063857e-06
   1.5960000e+03   1.1831676e-10   2.7355117e-02   3.5016317e-01  -8.2757754e-02   2.4175180e-02   1.1089196e-06
   1.5970000e+03   1.3440940e-10   2.6526797e-02   3.5028257e-01   5.1802949e-02   3.5982969e-02   1.1080653e-06
   1.5980000e+03   8.5388273e-11   6.8584253e-02   6.9045971e-01  -2.8286021e-02   9.7579594e-03   1.1084238e-06
   1.5990000e+03   1.2926447e-10   1.3135328e-01   1.0562135e+00  -7.4744248e-02   1.2401663e-02   1.1095359e-06
   1.6000000e+03   9.2392159e-11   6.6577553e-02   5.9803944e-01   3.5026281e-01   4.3043235e-03   1.1078722e-06
   1.6010000e+03   8.6722836e-11   2.2029026e-01   1.8915275e+00   3.1337964e-01   2.2321109e-03   1.1070997e-06
   1.6020000e+03   8.9749996e-11   5.2550303e-02   5.9125687e-01   7.4672000e-01   4.1441822e-03   1.1036780e-06
   1.6030000e+03   1.1357711e-10   3.9815672e-02   4.7508629e-01   6.2592349e-01   8.1449163e-03   1.0980737e-06
   1.6040000e+03   1.6992593e-10   1.6233306e-02   5.4739866e-01   4.8516862e-01   1.4457904e-02   1.0904596e-06
   1.6050000e+03   1.2949724e-10   4.8099056e-02   4.1896811e-01   2.0563825e-01   3.1539438e-02   1.0839099e-06
   1.6060000e+03   6.7872697e-11   6.7694586e-02   7.5017394e-01   7.2595223e-02   7.5807132e-03   1.0833444e-06
   1.6070000e+03   9.5298428e-11   9.6216555e-02   8.9194895e-01  -1.1542698e-01   6.0455707e-03   1.0841199e-06
   1.6080000e+03   1.4941421e-10   4.5232085e-02   5.7109742e-01   3.6379387e-02   1.5634916e-02   1.0838446e-06
   1.6090000e+03   5.2396541e-11   1.3615576e-01   1.1297704e+00   1.1296333e-01   2.5027666e-03   1.0835416e-06
   1.6100000e+03   4.4317503e-11   2.1025847e-01   1.8935850e+00   1.9478186e-01   2.2241544e-03   1.0830747e-06
   1.6110000e+03   5.9115175e-11   1.6748354e-01   1.7820039e+00   2.6156946e-01   1.3593978e-03   1.0826905e-06
   1.6120000e+03   7.7936419e-11   8.1448856e-02   1.0954255e+00   2.1435836e-01   7.1624318e-03   1.0810548e-06
   1.6130000e+03   1.2258824e-10   1.5734927e-02   6.5402803e-01   7.6073976e-01   5.8310506e-03   1.0798564e-06
   1.6140000e+03   7.7413714e-11   8.3105228e-02   8.7635755e-01   3.1835322e-01   4.6635953e-03   1.0782638e-06
   1.6150000e+03   5.7933143e-11   7.9033590e-02   7.5916593e-01   4.6839956e-01   5.3217431e-03   1.0755879e-06
   1.6160000e+03   1.8371938e-10   6.3714681e-02   8.1791551e-01   6.2070011e-01   4.8365886e-03   1.0723667e-06
   1.6170000e+03   1.3208711e-10   2.1789972e-01   1.9113239e+00   5.8305527e-01   3.5709502e-03   1.0701385e-06
   1.6180000e+03   8.7200422e-11   1.1954982e-01   1.0049915e+00   7.1113416e-01   7.5826739e-03   1.0643832e-06
   1.6190000e+03   9.6106301e-11   8.3838721e-02   7.5931560e-01   7.7699681e-01   5.2874660e-03   1.0600163e-06
   1.6200000e+03   1.1602628e-10   3.9615188e-02   4.2270894e-01   7.9601953e-01   9.0647211e-03   1.0523836e-06
   1.6210000e+03   2.6551769e-10   1.4505489e-02   3.5019587e-01   7.4005838e-01   2.5707834e-02   1.0325221e-06
   1.6220000e+03   1.0911353e-10   5.1569104e-02   4.8804086e-01   7.1468869e-01   2.2653188e-02   1.0241965e-06
   1.6230000e+03   6.5020285e-11   1.4806016e-01   1.2116774e+00  -6.5250806e-01   5.4552045e-03   1.0278509e-06
   1.6240000e+03   4.0714937e-11   9.9636155e-02   8.0992695e-01  -6.5246657e-01   5.9892010e-03   1.0318780e-06
   1.6250000e+03   3.6463939e-11   5.5556380e-02   4.5129383e-01   7.8115227e-01   4.6132886e-03   1.0281637e-06
   1.6260000e+03   4.6831161e-11   7.8658736e-02   6.5867879e-01   8.1769247e-01   4.1872831e-03   1.0246464e-06
   1.6270000e+03   8.5430141e-11   2.1301291e-02   2.2293161e-01   8.6956433e-01   1.2558989e-02   1.0134763e-06
   1.6280000e+03   3.4737248e-10   2.0077033e-02   5.3212353e-01   8.9548722e-01   2.0616903e-02   9.9480882e-07
   1.6290000e+03   8.5578052e-11   1.1471454e-01   9.2965479e-01   8.8658314e-01   2.3683458e-02   9.7398144e-07
   1.6300000e+03   7.0027593e-11   1.2619777e-01   1.0388646e+00  -3.2856279e-01   6.6377931e-03   9.7612473e-07
   1.6310000e+03   1.5619220e-10   1.4146196e-02   4.6598710e-01  -1.3586580e-01   2.0372777e-02   9.7681261e-07
   1.6320000e+03   6.7339230e-11   1.2274289e-01   1.0243936e+00  -5.9604206e-02   7.0019916e-03   9.7724413e-07
   1.6330000e+03   4.9963839e-11   5.2319975e-02   4.1731775e-01   8.3538378e-01   3.9674116e-03   9.7400757e-07
   1.6340000e+03   1.0195585e-10   3.4811542e-02   3.6284251e-01   9.0678191e-01   2.2314661e-02   9.5434298e-07
   1.6350000e+03   2.2180558e-10   3.8184771e-02   6.6865516e-01   9.0926466e-01   3.4803617e-02   9.3926799e-07
   1.6360000e+03   1.0200555e-10   1.5826611e-01   1.2994445e+00   9.0060402e-01   1.3663474e-02   9.2772671e-07
   1.6370000e+03   8.3687453e-11   1.3321336e-01   1.0773072e+00   8.9562987e-01   1.7141458e-02   9.1351126e-07
   1.6380000e+03   9.5210637e-11   6.0399770e-02   6.0369043e-01   8.9381646e-01   2.0493733e-02   8.9681719e-07
   1.6390000e+03   1.6365394e-10   1.2541542e-02   5.3373507e-01   9.1092630e-01   3.2395830e-02   8.9020592e-07
   1.6400000e+03   7.6591472e-11   1.8093904e-01   1.7088463e+00   8.9002803e-01   5.3052620e-03   8.8600513e-07
   1.6410000e+03   5.3972231e-11   9.0878569e-02   7.6280598e-01  -2.8899097e-01   2.0953030e-03   8.8654341e-07
   1.6420000e+03   1.1291309e-10   5.4445423e-02   5.9243973e-01  -3.4074184e-01   8.1607571e-03   8.8903465e-07
   1.6430000e+03   3.2535207e-10   3.6043087e-02   6.5221269e-01  -2.3830022e-01   1.4634349e-02   8.9222452e-07
   1.6440000e+03   1.0531779e-10   1.1911034e-01   1.0955880e+00   5.3034196e-01   8.7762516e-03   8.8809655e-07
   1.6450000e+03   1.0490374e-10   1.4688955e-01   1.2340484e+00   6.0298864e-01   6.8745845e-03   8.8442854e-07
   1.6460000e+03   1.6533219e-10   4.2776034e-02   6.2190907e-01   4.2155864e-01   8.4429300e-03   8.8130670e-07
   1.6470000e+03   9.4289185e-11   4.6269511e-02   6.1785473e-01   7.3268457e-01   6.5387190e-03   8.7919780e-07
   1.6480000e+03   5.9394602e-11   1.7724113e-01   1.6072871e+00  -8.2713405e-01   1.0367611e-03   8.7995189e-07
   1.6490000e+03   4.6570998e-11   9.0310496e-02   7.9868976e-01  -2.8701733e-01   1.4456587e-03   8.8031786e-07
   1.6500000e+03   1.1241255e-10   5.9806538e-02   7.7246417e-01   3.0855553e-01   3.8205806e-03   8.7928590e-07
   1.6510000e+03   1.7086371e-10   6.2308189e-02   8.3212039e-01   5.2665356e-01   6.5309512e-03   8.7627515e-07
   1.6520000e+03   3.8217834e-11   1.5651164e-01   1.4889237e+00   3.3187185e-01   8.2726665e-04   8.7603484e-07
   1.6530000e+03   3.4123514e-11   2.1877286e-01   1.8889975e+00   8.1435822e-01   1.1935125e-03   8.7518359e-07
   1.6540000e+03   4.8975631e-11   8.0065569e-02   7.0299566e-01   7.8604983e-01   3.0490544e-03   8.7308759e-07
   1.6550000e+03   9.0776011e-11   3.8259763e-02   6.4760596e-01   7.9992426e-01   8.8322017e-03   8.6693150e-07
   1.6560000e+03   2.5741172e-10   4.6519364e-02   7.5613757e-01   7.6755022e-01   2.6221654e-02   8.4960822e-07
   1.6570000e+03   9.8836466e-11   1.0049320e-01   1.0121798e+00   7.8061652e-01   4.3442913e-03   8.4673015e-07
   1.6580000e+03   7.5672333e-11   2.2422453e-01   1.9350075e+00   6.9155173e-01   2.6240331e-03   8.4519515e-07
   1.6590000e+03   4.7875101e-11   7.9470957e-02   7.1099294e-01   7.6219940e-01   2.5552347e-03   8.4355021e-07
   1.6600000e+03   3.8987436e-11   4.3248013e-02   4.2898141e-01   8.3865136e-01   3.3097953e-03   8.4121008e-07
   1.6610000e+03   7.1805185e-11   6.2832939e-02   6.2678511e-01   8.5851936e-01   7.5682299e-03   8.3575072e-07
   1.6620000e+03   1.6420551e-10   4.0630074e-02   4.6161502e-01   8.5462300e-01   6.7939625e-03   8.3090335e-07
   1.6630000e+03   1.2715230e-10   7.2078114e-02   8.1188784e-01   8.4575370e-01   3.8196329e-03   8.2822088e-07
   1.6640000e+03   1.1285719e-10   1.1610381e-01   9.6990969e-01   8.2177900e-01   9.2541810e-03   8.2193395e-07
   1.6650000e+03   1.7299733e-10   9.7580021e-02   8.6949127e-01   1.0742328e-01   5.3289653e-03   8.2147497e-07
   1.6660000e+03   8.9515368e-11   1.2124777e-01   1.0507034e+00  -4.3533432e-01   7.2141609e-04   8.2173313e-07
   1.6670000e+03   1.0785892e-10   2.5824273e-01   2.2742495e+00  -3.4023414e-01   2.2214517e-03   8.2235600e-07
   1.6680000e+03   1.3403371e-10   1.6046219e-01   1.6597221e+00   7.2907411e-01   2.1254184e-03   8.2108256e-07
   1.6690000e+03   1.4850792e-10   5.9213801e-02   7.9704155e-01   8.4214391e-01   1.0223198e-02   8.1402612e-07
   1.6700000e+03   1.5667565e-10   1.4841658e-02   4.5792441e-01   8.3889917e-01   1.8400296e-02   8.0150228e-07
   1.6710000e+03   4.3277445e-10   3.2854804e-02   4.5199435e-01   8.4542919e-01   5.7636523e-02   7.6284609e-07
   1.6720000e+03   1.0448946e-10   7.0434192e-02   5.7577060e-01   8.4440320e-01   1.5334274e-02   7.5299460e-07
   1.6730000e+03   1.5255970e-10   1.6644549e-01   1.3505871e+00   8.4089573e-01   3.0167213e-02   7.3399598e-07
   1.6740000e+03   2.1295347e-10   6.8360565e-02   7.8220525e-01   8.3484545e-01   5.1211330e-02   7.0291968e-07
   1.6750000e+03   1.7314315e-10   2.1145546e-02   5.9346915e-01   8.1084930e-01   4.5254206e-02   6.9648694e-07
   1.6760000e+03   8.0202726e-11   1.7195783e-01   1.5198743e+00   8.1340565e-01   3.0889801e-02   6.7910237e-07
   1.6770000e+03   5.6205976e-11   6.4847622e-02   6.0568007e-01   8.1021119e-01   1.1932400e-02   6.7255374e-07
   1.6780000e+03   7.3526451e-11   7.1154831e-02   6.4793264e-01   8.0868010e-01   3.9698089e-02   6.5115215e-07
   1.6790000e+03   3.3445859e-10   1.5910163e-02   5.6264672e-01  -1.7186209e-01   9.3778722e-03   6.5222936e-07
   1.6800000e+03   1.4156664e-10   1.4900349e-01   1.3448148e+00   7.9462522e-01   2.0447951e-02   6.4168272e-07
   1.6810000e+03   4.3264637e-11   1.6535340e-01   1.4022189e+00  -4.5230157e-01   6.9248798e-03   6.4370475e-07
   1.6820000e+03   4.3993872e-11   1.1744376e-01   1.0661278e+00  -7.3708793e-01   8.9271241e-03   6.4795202e-07
   1.6830000e+03   6.0937294e-11   2.2953160e-02   4.6924626e-01   1.6816436e-01   2.3588968e-03   6.4769674e-07
   1.6840000e+03   1.7906915e-10   4.6062681e-02   6.0196419e-01   4.8160103e-01   1.7402623e-02   6.4234428e-07
   1.6850000e+03   1.8467492e-10   4.0888263e-02   5.2852609e-01   8.0134910e-01   1.1627062e-01   6.1282686e-07
   1.6860000e+03   1.0424368e-10   1.2859115e-01   1.0361611e+00   7.7808112e-01   3.9115878e-02   5.9436604e-07
   1.6870000e+03   7.6816525e-11   8.4254379e-02   7.1126724e-01   7.6790969e-01   7.0568770e-02   5.6279876e-07
   1.6880000e+03   9.4269364e-11   4.1398769e-02   4.6199998e-01   7.3841815e-01   7.4269254e-02   5.4754773e-07
   1.6890000e+03   4.1045285e-11   1.0491958e-01   8.9247233e-01  -5.0945077e-01   3.4681921e-03   5.4851761e-07
   1.6900000e+03   4.3348272e-11   1.7027221e-01   1.5825201e+00  -5.8217041e-01   7.2992869e-03   5.5085811e-07
   1.6910000e+03   3.6586146e-11   7.3044894e-02   7.1901841e-01  -6.1049035e-01   4.1536931e-03   5.5225795e-07
   1.6920000e+03   1.0859468e-10   3.4167014e-02   4.1820212e-01   7.5719851e-01   1.8664516e-02   5.4449465e-07
   1.6930000e+03   4.4887688e-11   6.4026451e-02   5.7742201e-01  -6.8008969e-01   1.5026842e-02   5.5009188e-07
   1.6940000e+03   6.7493991e-11   1.3803787e-01   1.2218998e+00  -5.0468731e-01   5.1735684e-03   5.5153366e-07
   1.6950000e+03   7.4361659e-11   8.5720748e-02   9.0504820e-01   5.6225782e-01   6.1483432e-03   5.4963419e-07
   1.6960000e+03   1.6410091e-10   8.2174093e-03   5.9661383e-01   7.7106950e-01   1.0407380e-01   5.4413984e-07
   1.6970000e+03   6.9459166e-11   1.6717942e-01   1.4985059e+00   7.7778952e-01   6.6099312e-03   5.4134707e-07
   1.6980000e+03   4.2863726e-11   1.5645295e-01   1.3234963e+00   7.7646247e-01   1.1460395e-02   5.3654410e-07
   1.6990000e+03   8.6934280e-11   1.6228551e-01   1.5059532e+00   7.6123079e-01   2.1088945e-02   5.2798165e-07
   1.7000000e+03   1.2575662e-10   1.0429733e-01   1.2398214e+00   7.5138295e-01   4.2887425e-02   5.1118592e-07
   1.7010000e+03   1.8333851e-10   3.7535634e-02   8.7080719e-01   7.2434294e-01   7.6515006e-02   4.8360683e-07
   1.7020000e+03   7.9096857e-11   3.5793920e-02   5.1641961e-01   7.0655099e-01   8.6308697e-02   4.5507537e-07
   1.7030000e+03   4.9158442e-11   9.5115119e-02   9.3600603e-01  -6.5880307e-01   4.9274632e-02   4.7015090e-07
   1.7040000e+03   5.5184906e-11   5.5841017e-02   5.9740836e-01  -6.8071729e-01   1.3222229e-02   4.7440440e-07
   1.7050000e+03   4.3813738e-11   1.2429753e-01   1.0389859e+00  -6.2648968e-01   5.4218141e-03   4.7602003e-07
   1.7060000e+03   3.9687506e-11   5.4176980e-02   4.4477392e-01   7.1192838e-01   1.8032344e-02   4.6994767e-07
   1.7070000e+03   1.0661051e-10   1.1257068e-02   3.4672534e-01   7.0624039e-01   4.9870816e-02   4.5369926e-07
   1.7080000e+03   1.0213581e-10   4.5148262e-02   4.1251899e-01   6.8638014e-01   4.2366681e-02   4.4072759e-07
   1.7090000e+03   2.9673606e-11   1.2661308e-01   1.0186411e+00  -6.6474400e-01   7.7648465e-03   4.4300984e-07
   1.7100000e+03   2.0887603e-11   1.2577749e-01   9.9951358e-01   6.5706310e-01   5.1408473e-03   4.4151675e-07
   1.7110000e+03   5.0821313e-11   8.1562134e-02   7.3554584e-01   6.6207156e-01   1.9323461e-02   4.3591510e-07
   1.7120000e+03   4.1675224e-11   7.4853535e-02   8.3513535e-01   6.5798664e-01   2.7526029e-02   4.2811527e-07
   1.7130000e+03   3.4261782e-11   9.7997536e-02   9.7154005e-01   6.4592694e-01   3.8011851e-02   4.1778855e-07
   1.7140000e+03   2.5403760e-11   2.8050711e-02   3.6349364e-01   6.3058243e-01   5.5171283e-02   4.0365029e-07
   1.7150000e+03   8.1576713e-11   1.0177373e-02   5.6179983e-01   6.2380550e-01   2.6225687e-02   3.9713288e-07
   1.7160000e+03   5.2576049e-11   7.8941497e-02   6.3769297e-01   6.4061242e-01   1.5696411e-02   3.9316872e-07
   1.7170000e+03   6.0341776e-11   8.6997333e-02   6.8580229e-01   6.3767707e-01   6.1598713e-02   3.7818544e-07
   1.7180000e+03   7.7203272e-11   1.2426443e-02   6.7537088e-01   5.9035232e-01   1.1435126e-01   3.5437835e-07
   1.7190000e+03   1.2225487e-10   2.1673891e-02   5.8121043e-01   4.8815915e-01   2.2300017e-01   3.4516493e-07
   1.7200000e+03   2.5175492e-11   1.5333619e-01   1.2288730e+00   5.0976635e-01   3.0864940e-03   3.4462307e-07
   1.7210000e+03   2.4527712e-11   1.8042988e-01   1.5127658e+00  -3.0070020e-01   9.8469320e-04   3.4472527e-07
   1.7220000e+03   2.9368398e-11   7.2677772e-02   7.7836484e-01   4.3716449e-01   3.1120357e-03   3.4425763e-07
   1.7230000e+03   7.1558531e-11   3.3667317e-02   5.9809456e-01   4.9309891e-01   4.6354527e-03   3.4347355e-07
   1.7240000e+03   2.9265715e-11   9.0927865e-02   9.4325591e-01  -3.7278428e-01   1.4776086e-02   3.4539761e-07
   1.7250000e+03   1.3909959e-11   8.7956456e-02   7.6806815e-01  -1.6266498e-01   1.8368599e-03   3.4550138e-07
   1.7260000e+03   2.9429825e-11   8.0461338e-02   7.2425796e-01  -1.6714569e-01   5.9822993e-03   3.4585286e-07
   1.7270000e+03   6.6026144e-11   2.5942987e-02   5.2274453e-01   6.1570151e-01   1.0887871e-02   3.4469681e-07
   1.7280000e+03   3.8277548e-11   1.9936423e-01   1.7401252e+00  -4.6340582e-01   9.9717030e-04   3.4485622e-07
   1.7290000e+03   2.5595138e-11   1.9525255e-01   1.6981933e+00   5.4584783e-01   1.9716153e-03   3.4448556e-07
   1.7300000e+03   7.9665944e-11   1.9509215e-01   2.0922087e+00   7.2189037e-01   7.0982357e-03   3.4272454e-07
   1.7310000e+03   1.2890684e-10   1.4205262e-01   1.9360733e+00   7.2671714e-01   1.6781239e-02   3.3856799e-07
   1.7320000e+03   1.5543171e-10   5.7542358e-02   1.3389756e+00   7.2272995e-01   3.0398848e-02   3.3120599e-07
   1.7330000e+03   1.3676491e-10   1.2851667e-02   7.9013783e-01   6.5058270e-01   3.6847977e-02   3.2922918e-07
   1.7340000e+03   8.1480960e-11   1.7006974e-01   1.6161161e+00   7.0566702e-01   2.3556283e-02   3.2380306e-07
   1.7350000e+03   2.9575119e-11   7.0825046e-02   6.4458412e-01   7.0794451e-01   6.8293259e-03   3.2224133e-07
   1.7360000e+03   3.9069165e-11   1.4575684e-01   1.2598119e+00   6.7890509e-01   4.5285878e-03   3.2125239e-07
   1.7370000e+03   5.4965436e-11   6.9791395e-02   6.7413892e-01   6.1453922e-01   8.9340863e-03   3.1949663e-07
   1.7380000e+03   6.3291303e-11   2.1406877e-02   3.6738622e-01   5.5615994e-01   1.1206360e-02   3.1751930e-07
   1.7390000e+03   7.6374426e-11   1.5178367e-02   7.8458380e-01   6.6245744e-01   1.3652670e-02   3.1608760e-07
   1.7400000e+03   3.6749782e-11   2.1270166e-01   1.8922921e+00   3.5906970e-01   3.8611531e-03   3.1565142e-07
   1.7410000e+03   3.4293807e-11   1.0011712e-01   8.2544797e-01   4.4578855e-01   2.7823951e-03   3.1526088e-07
   1.7420000e+03   5.3632003e-11   6.8558189e-02   6.5583625e-01   5.9169010e-01   1.1679634e-02   3.1309627e-07
   1.7430000e+03   6.8333984e-11   3.4591999e-02   4.9871994e-01   6.2524824e-01   1.2375706e-02   3.1068829e-07
   1.7440000e+03   6.9263271e-11   2.2210426e-02   3.6729931e-01   6.6980012e-01   5.0377173e-02   3.0550184e-07
   1.7450000e+03   3.7451932e-11   5.7972898e-02   7.1970010e-01   7.2641531e-01   6.8604605e-03   3.0398277e-07
   1.7460000e+03   2.3476725e-11   1.5628163e-01   1.2785104e+00   5.8110430e-01   2.9358493e-03   3.0346503e-07
   1.7470000e+03   3.2589084e-11   4.9035596e-02   4.8909983e-01   7.1427944e-01   2.7987114e-03   3.0285897e-07
   1.7480000e+03   4.7292118e-11   1.5879978e-01   1.3351738e+00   7.3347099e-01   5.5998466e-03   3.0161723e-07
   1.7490000e+03   5.5563630e-11   5.5043225e-02   5.8117637e-01   7.3545909e-01   2.5118025e-02   2.9608987e-07
   1.7500000e+03   1.1154412e-10   5.8217979e-03   3.9568253e-01   7.4233818e-01   5.2863443e-02   2.9032757e-07
   1.7510000e+03   9.4126997e-11   1.0043279e-01   8.5035440e-01   7.3535415e-01   2.9942832e-02   2.8399608e-07
   1.7520000e+03   4.2621005e-11   1.0982357e-01   8.9105710e-01   7.2897773e-01   2.9043668e-02   2.7804060e-07
   1.7530000e+03   3.1947713e-11   6.0526977e-02   6.0621536e-01   7.2075176e-01   1.7416554e-02   2.7457087e-07
   1.7540000e+03   1.2921531e-10   1.5442318e-02   7.8058627e-01   6.6046040e-01   4.9597089e-03   2.7412164e-07
   1.7550000e+03   5.4830302e-11   2.8095265e-01   2.4358707e+00   7.0528173e-01   7.4375237e-03   2.7268755e-07
   1.7560000e+03   2.8771016e-11   1.9485245e-01   1.6092795e+00   7.2357441e-01   3.6196185e-03   2.7197422e-07
   1.7570000e+03   4.7902102e-11   1.4733768e-01   1.2317811e+00   7.1995402e-01   8.0379215e-03   2.7040458e-07
   1.7580000e+03   5.8382768e-11   7.4792629e-02   9.0327193e-01   7.1729541e-01   8.5838840e-03   2.6874452e-07
   1.7590000e+03   1.5717394e-10   3.0850059e-02   6.7906617e-01   7.1587847e-01   3.2431023e-02   2.6257569e-07
   1.7600000e+03   7.3533414e-11   6.2417490e-02   6.1070987e-01   7.2267656e-01   2.6074937e-02   2.5767124e-07
   1.7610000e+03   7.2873482e-11   1.1206511e-01   9.5768685e-01   7.1116378e-01   4.2890316e-02   2.4993254e-07
   1.7620000e+03   1.3495430e-10   3.5388929e-02   7.8043782e-01   6.9252375e-01   4.0997257e-02   2.4641227e-07
   1.7630000e+03   4.4544412e-11   1.7819687e-01   1.5160781e+00   6.8119220e-01   2.3928665e-02   2.4243418e-07
   1.7640000e+03   2.2608617e-11   1.0953946e-01   9.1294748e-01   6.9166370e-01   1.9217915e-03   2.4211216e-07
   1.7650000e+03   3.1574299e-11   1.5138830e-01   1.3369085e+00   6.9208830e-01   5.3508853e-03   2.4121736e-07
   1.7660000e+03   5.1045501e-11   1.1892862e-01   1.1757354e+00   6.9386283e-01   7.9740030e-03   2.3988674e-07
   1.7670000e+03   8.9755228e-11   9.4039258e-02   1.0897709e+00   6.9231527e-01   2.9736046e-02   2.3500464e-07
   1.7680000e+03   8.7958375e-11   5.2704505e-02   9.3707267e-01   6.7829168e-01   4.7867107e-02   2.2752473e-07
   1.7690000e+03   1.1607370e-10   1.0142523e-02   7.7537480e-01   6.5614104e-01   1.3266363e-01   2.2629139e-07
   1.7700000e+03   5.3089521e-11   2.1108313e-01   1.9265782e+00   6.4919752e-01   3.9624450e-02   2.2057571e-07
   1.7710000e+03   2.2919913e-11   8.5935387e-02   7.1834464e-01   6.4066306e-01   9.6171505e-03   2.1922272e-07
   1.7720000e+03   3.9909626e-11   1.3857747e-01   1.2302426e+00   6.5246916e-01   4.8550157e-03   2.1852976e-07
   1.7730000e+03   6.9354511e-11   1.1740426e-01   1.1975472e+00   6.5186638e-01   1.2775999e-02   2.1672014e-07
   1.7740000e+03   9.5620283e-11   6.5216963e-02   8.7967256e-01   6.4692055e-01   2.1373373e-02   2.1375276e-07
   1.7750000e+03   1.6819467e-10   2.4187800e-02   7.5064592e-01   6.2509369e-01   3.1680749e-02   2.0958639e-07
   1.7760000e+03   1.6312037e-10   8.4615293e-02   8.3683116e-01   6.1605690e-01   8.3519904e-02   1.9928013e-07
   1.7770000e+03   5.3262533e-11   1.2088145e-01   1.0329586e+00  -5.5583147e-01   2.7604861e-02   2.0238948e-07
   1.7780000e+03   4.6881137e-11   1.3770439e-01   1.1527285e+00  -4.9092189e-01   7.4954884e-03   2.0313851e-07
   1.7790000e+03   8.3382871e-11   4.6774657e-02   5.3039773e-01   4.4189743e-01   1.1347708e-02   2.0213045e-07
   1.7800000e+03   9.2269166e-11   4.6441464e-02   5.0752972e-01   5.5929172e-01   2.6106870e-02   1.9922710e-07
   1.7810000e+03   4.3546801e-11   1.4109457e-01   1.2879997e+00   5.6839600e-01   5.5868048e-03   1.9859656e-07
   1.7820000e+03   3.4801884e-11   1.4113790e-01   1.1896553e+00   5.6924976e-01   1.6385402e-02   1.9676237e-07
   1.7830000e+03   4.3426327e-11   6.9694461e-02   7.0274662e-01   5.5715997e-01   1.8898800e-02   1.9471501e-07
   1.7840000e+03   4.4809229e-11   4.3041874e-02   5.6798791e-01   5.5076432e-01   1.9977472e-02   1.9365060e-07
   1.7850000e+03   1.9246136e-11   1.3120673e-01   1.2922263e+00   5.2832583e-01   5.1988135e-03   1.9312060e-07
   1.7860000e+03   1.8544753e-11   1.0622864e-01   9.2101580e-01   3.0509752e-01   1.0780310e-03   1.9305719e-07
   1.7870000e+03   3.1391305e-11   7.8878149e-02   7.6034359e-01   1.7290249e-01   3.5736842e-03   1.9293909e-07
   1.7880000e+03   6.6370215e-11   3.6745951e-02   7.1004800e-01   2.3524664e-01   6.0569242e-03   1.9266753e-07
   1.7890000e+03   3.6292220e-11   1.0261751e-01   9.6034096e-01   5.0198372e-01   9.4649720e-03   1.9175860e-07
   1.7900000e+03   1.9674181e-11   1.1380983e-01   9.9210663e-01  -3.2572894e-02   1.8159014e-03   1.9177026e-07
   1.7910000e+03   3.1523712e-11   1.1221965e-01   9.6723369e-01  -2.1966004e-01   5.4460809e-03   1.9200237e-07
   1.7920000e+03   4.8838845e-11   3.8606790e-02   4.5689198e-01   2.4935920e-01   6.0525183e-03   1.9171590e-07
   1.7930000e+03   1.6497401e-11   6.4594126e-02   5.2740414e-01   3.9871521e-02   7.7753143e-03   1.9166225e-07
   1.7940000e+03   1.3156780e-11   6.4401421e-02   5.5440761e-01   5.1458508e-01   1.5245982e-03   1.9151205e-07
   1.7950000e+03   3.6187685e-11   6.5619777e-02   7.2550237e-01   5.5500373e-01   3.7316666e-03   1.9111633e-07
   1.7960000e+03   2.2970835e-11   1.0339268e-01   8.8523990e-01   4.1545590e-01   1.8631894e-03   1.9096867e-07
   1.7970000e+03   1.9370861e-11   1.8739869e-01   1.5584650e+00   4.3467326e-01   8.3564684e-04   1.9089936e-07
   1.7980000e+03   1.5694303e-11   4.9381781e-02   4.5781757e-01   5.4946709e-01   4.0783416e-03   1.9047268e-07
   1.7990000e+03   4.0666101e-11   4.1194607e-02   4.9055779e-01   5.8044052e-01   8.3084176e-03   1.8955850e-07
   1.8000000e+03   3.3290966e-11   7.4685947e-02   6.6803025e-01   5.7043094e-01   1.2234568e-02   1.8824521e-07
   1.8010000e+03   2.3636336e-11   5.6415607e-02   5.0282130e-01   5.7199854e-01   6.7441393e-03   1.8752192e-07
   1.8020000e+03   4.9950966e-11   4.1354642e-02   6.9266234e-01   5.6750284e-01   5.5299446e-03   1.8722816e-07
   1.8030000e+03   1.3908745e-11   1.8613953e-01   1.5744339e+00   2.3361310e-01   3.5526098e-04   1.8721263e-07
   1.8040000e+03   9.7732799e-12   3.0359028e-01   2.5382014e+00   5.9115279e-01   7.0891015e-04   1.8713421e-07
   1.8050000e+03   1.1333532e-11   1.6163940e-01   1.3788053e+00   6.0272627e-01   2.2192211e-03   1.8688420e-07
   1.8060000e+03   1.5663180e-11   5.8845304e-02   6.8979969e-01   6.3339125e-01   2.4284768e-03   1.8659707e-07
   1.8070000e+03   3.0580103e-11   5.0452932e-02   6.6679106e-01   6.4275894e-01   1.2298566e-02   1.8513036e-07
   1.8080000e+03   2.7319540e-11   5.3795168e-02   6.8556525e-01   6.4828258e-01   8.1283011e-03   1.8415839e-07
   1.8090000e+03   2.2109228e-11   1.1193824e-01   9.8981013e-01   6.5421002e-01   8.5580879e-03   1.8313121e-07
   1.8100000e+03   5.0144901e-11   8.0237227e-02   7.8617979e-01   6.5305658e-01   1.8822488e-02   1.8089897e-07
   1.8110000e+03   3.1388727e-11   6.9701826e-02   6.5104989e-01   6.4711519e-01   8.4904577e-03   1.7990886e-07
   1.8120000e+03   2.2010085e-11   2.0479465e-01   1.7724987e+00   4.8571632e-01   7.9462558e-04   1.7983947e-07
   1.8130000e+03   8.3385489e-12   7.0011323e-02   5.7838495e-01   6.5931977e-01   4.9918886e-03   1.7924884e-07
   1.8140000e+03   8.8476031e-12   6.7350605e-02   5.8504952e-01   6.7723519e-01   2.7217400e-03   1.7891880e-07
   1.8150000e+03   1.6437327e-11   6.0249060e-02   5.6404345e-01   6.8990024e-01   1.0306415e-02   1.7765163e-07
   1.8160000e+03   1.6932812e-11   2.9105194e-02   4.3210425e-01   7.1253181e-01   8.6230135e-03   1.7656338e-07
   1.8170000e+03   4.4113458e-11   1.5104855e-02   7.5939887e-01   7.1976908e-01   2.0400086e-02   1.7398881e-07
   1.8180000e+03   3.8288790e-11   7.7751852e-02   7.9209431e-01  -2.5626786e-01   2.6221090e-03   1.7410628e-07
   1.8190000e+03   1.5294126e-11   1.9192529e-01   1.5562556e+00  -6.6314253e-01   4.4761227e-03   1.7462406e-07
   1.8200000e+03   1.9899517e-11   2.0696502e-01   1.7196692e+00   1.4318058e-01   1.2280681e-03   1.7459348e-07
   1.8210000e+03   5.1741781e-11   1.5698655e-01   1.5051746e+00   5.4928541e-01   1.0013278e-02   1.7363934e-07
   1.8220000e+03   5.6312344e-11   7.7599688e-02   1.0365573e+00   6.4964523e-01   1.2577411e-02   1.7222856e-07
   1.8230000e+03   5.3989446e-11   1.4836784e-02   4.2266279e-01   7.2579101e-01   3.2640368e-02   1.6819291e-07
   1.8240000e+03   9.8627399e-11   1.7789507e-02   3.6694223e-01   7.3181194e-01   1.1582763e-01   1.6120130e-07
   1.8250000e+03   7.5810622e-11   6.4539329e-02   6.7969978e-01   7.0549726e-01   2.5129865e-02   1.5836938e-07
   1.8260000e+03   2.4386156e-11   2.2991612e-01   1.9440249e+00   2.0561440e-02   5.3382289e-03   1.5835425e-07
   1.8270000e+03   1.8056812e-11   1.7910777e-01   1.4860377e+00   6.4331290e-01   1.4941230e-02   1.5684263e-07
   1.8280000e+03   2.2008838e-11   5.7929822e-02   5.6030047e-01   6.7919030e-01   2.0981039e-02   1.5462647e-07
   1.8290000e+03   1.4535733e-11   3.5319742e-02   6.1989180e-01   6.5280594e-01   3.6693319e-02   1.5098379e-07
   1.8300000e+03   2.8068506e-11   9.9617200e-03   5.0757882e-01   6.6504683e-01   1.0845598e-01   1.4829276e-07
   1.8310000e+03   1.3013658e-11   2.6251133e-02   5.8913083e-01   5.2433779e-01   3.6901726e-03   1.4800656e-07
   1.8320000e+03   3.2183476e-11   1.0392827e-01   9.7555167e-01   2.4298201e-01   6.4084103e-03   1.4777896e-07
   1.8330000e+03   2.5390589e-11   1.0665532e-01   9.2397506e-01   6.3500299e-01   3.2586169e-03   1.4747364e-07
   1.8340000e+03   2.4379910e-11   2.7893178e-01   2.3840228e+00   1.8362165e-01   4.9259344e-04   1.4746032e-07
   1.8350000e+03   3.8255827e-11   9.5182870e-02   8.8249322e-01   9.9050936e-02   1.0116119e-02   1.4732004e-07
   1.8360000e+03   4.0303588e-11   5.6670972e-02   7.3146994e-01   6.9448784e-02   1.4574228e-02   1.4718651e-07
   1.8370000e+03   4.5562531e-11   8.1564623e-03   4.0983237e-01  -8.3024151e-02   2.0798567e-02   1.4747223e-07
   1.8380000e+03   2.9079150e-11   2.7246923e-02   2.9401247e-01   6.2353955e-01   4.6727935e-03   1.4704353e-07
   1.8390000e+03   2.4293749e-11   9.2446106e-02   1.0223895e+00   3.4407611e-02   5.7443917e-03   1.4702961e-07
   1.8400000e+03   7.4147978e-12   2.7569104e-01   2.2904914e+00  -3.0246843e-01   1.0397369e-03   1.4707592e-07
   1.8410000e+03   6.6139496e-12   2.2979310e-01   1.9398478e+00   1.8122288e-01   3.1180363e-04   1.4706761e-07
   1.8420000e+03   2.4483342e-11   2.0474911e-01   1.9071369e+00   4.0080577e-01   2.9365138e-03   1.4689505e-07
   1.8430000e+03   4.5003957e-11   1.8445860e-01   2.0751431e+00   4.9846056e-01   5.4648510e-03   1.4649656e-07
   1.8440000e+03   6.4096071e-11   1.1602372e-01   2.0135766e+00   5.3904446e-01   1.2328974e-02   1.4553092e-07
   1.8450000e+03   5.3759097e-11   4.3423878e-02   1.2589265e+00   5.4441220e-01   2.0813970e-02   1.4390428e-07
   1.8460000e+03   1.0152274e-10   1.5210984e-02   4.8501294e-01   5.2552873e-01   6.9550233e-02   1.4260522e-07
   1.8470000e+03   3.3817587e-11   1.3552928e-01   1.2301055e+00   5.2557393e-01   1.1784815e-02   1.4172917e-07
   1.8480000e+03   1.5630988e-11   2.2272384e-01   1.9076516e+00   4.3712195e-01   8.6953287e-03   1.4119482e-07
   1.8490000e+03   2.7667654e-11   1.9773251e-01   1.7669728e+00   3.8085654e-01   8.8828400e-03   1.4072192e-07
   1.8500000e+03   2.1016090e-11   5.9398726e-02   7.0832912e-01   4.1359697e-01   1.3796361e-02   1.3993011e-07
   1.8510000e+03   1.6839533e-11   4.4330203e-02   4.8870267e-01   2.7364744e-01   9.2314743e-03   1.3958215e-07
   1.8520000e+03   6.3641378e-12   7.4466525e-02   6.7955544e-01  -3.9835838e-01   4.0323209e-03   1.3980732e-07
   1.8530000e+03   4.5289323e-12   7.8172186e-02   6.4497557e-01  -4.1617492e-01   2.2724627e-03   1.3993984e-07
   1.8540000e+03   5.8395150e-12   3.9194280e-02   7.5113250e-01  -1.5103206e-02   1.9123963e-03   1.3994413e-07
   1.8550000e+03   9.3235290e-12   3.2727295e-02   7.8322282e-01  -4.9130255e-02   2.8390214e-03   1.3994905e-07
   1.8560000e+03   3.9829270e-12   2.5141781e-01   2.1793153e+00   3.2964521e-01   1.0038595e-03   1.3990280e-07
   1.8570000e+03   5.1011612e-12   1.7428117e-01   1.5065244e+00   5.0401793e-01   1.2157163e-03   1.3981715e-07
   1.8580000e+03   9.3055526e-12   1.3021334e-01   1.1902063e+00   5.5337594e-01   2.6708803e-03   1.3961085e-07
   1.8590000e+03   1.0832902e-11   6.1118811e-02   1.0884490e+00   5.8561641e-01   4.2728587e-03   1.3926235e-07
   1.8600000e+03   1.6081776e-11   1.9027064e-02   7.5355088e-01   6.5399961e-01   6.5318705e-03   1.3866915e-07
   1.8610000e+03   1.3821571e-11   6.9600854e-02   6.5463185e-01   6.8501341e-01   3.0617794e-03   1.3837865e-07
   1.8620000e+03   7.3342060e-12   1.1153799e-01   9.1926568e-01   5.1860231e-01   1.5154571e-03   1.3827002e-07
   1.8630000e+03   8.5282575e-12   1.5695516e-01   1.2934501e+00   6.2041051e-01   2.8349532e-03   1.3802716e-07
   1.8640000e+03   1.5841147e-11   1.1160168e-02   7.6220795e-01   7.2363108e-01   1.0608239e-02   1.3697133e-07
   1.8650000e+03   8.1671569e-12   5.3376525e-02   5.3820680e-01   7.0788067e-01   4.1049527e-03   1.3657390e-07
   1.8660000e+03   7.5524982e-12   1.8769137e-01   1.5949620e+00   4.8435950e-01   1.1662460e-03   1.3649682e-07
   1.8670000e+03   6.9554519e-12   4.0399206e-02   3.4171515e-01   6.4465302e-01   6.8112211e-03   1.3589934e-07
   1.8680000e+03   1.1122364e-11   3.3737484e-02   4.1126393e-01   6.5458124e-01   1.2509384e-02   1.3479267e-07
   1.8690000e+03   1.1848906e-11   3.2809632e-02   3.5231554e-01   6.7531562e-01   2.0655905e-02   1.3292827e-07
   1.8700000e+03   1.3827530e-11   5.5997754e-02   4.6806115e-01   7.4550800e-01   9.6450040e-03   1.3197523e-07
   1.8710000e+03   9.5487231e-12   1.1142219e-01   9.5480593e-01  -1.5778223e-01   1.8038944e-03   1.3201300e-07
   1.8720000e+03   4.0075889e-12   2.1985214e-01   1.8270020e+00  -6.7272548e-01   9.7314544e-04   1.3209946e-07
   1.8730000e+03   3.8385626e-12   1.5461282e-01   1.2850064e+00  -3.9634399e-01   4.3486020e-04   1.3212224e-07
   1.8740000e+03   8.6906306e-12   1.2340693e-01   1.0848810e+00  -2.4615325e-02   1.3412015e-03   1.3212672e-07
   1.8750000e+03   1.6368619e-11   1.0765512e-01   1.1320366e+00  -1.1004950e-01   3.0737773e-03   1.3217203e-07
   1.8760000e+03   2.5385765e-11   8.9565188e-02   1.2254262e+00  -1.9556543e-02   6.5423080e-03   1.3219176e-07
   1.8770000e+03   2.8562765e-11   4.6456799e-02   1.1910267e+00   4.4973183e-02   1.1232426e-02   1.3213331e-07
   1.8780000e+03   7.2956633e-11   4.4358672e-03   8.2618514e-01   3.4602545e-01   1.8295902e-02   1.3171994e-07
   1.8790000e+03   2.9670882e-11   2.1515409e-01   1.8762157e+00   1.2593035e-01   1.1650172e-02   1.3153550e-07
   1.8800000e+03   5.7392510e-12   1.8669479e-01   1.5744884e+00   4.7615739e-01   5.9850517e-03   1.3116247e-07
   1.8810000e+03   8.8212739e-12   1.5153840e-01   1.2994817e+00   7.2709995e-01   4.2470461e-03   1.3075800e-07
   1.8820000e+03   1.1166173e-11   4.6611984e-02   4.8436193e-01   6.9831650e-01   3.8177323e-03   1.3040989e-07
   1.8830000e+03   4.0325704e-12   5.5574392e-02   4.8322091e-01   2.3293181e-01   1.9501043e-03   1.3035089e-07
   1.8840000e+03   4.6400986e-12   1.5521209e-01   1.4130880e+00   7.6620454e-02   4.7954372e-04   1.3034611e-07
   1.8850000e+03   1.3494741e-11   2.1151299e-01   1.9861864e+00   4.0167520e-01   2.3262969e-03   1.3022461e-07
   1.8860000e+03   1.9847840e-11   1.7141658e-01   1.7998514e+00   5.2406472e-01   4.7376501e-03   1.2990235e-07
   1.8870000e+03   2.8045063e-11   5.4222607e-02   9.4711725e-01   7.3803890e-01   1.0845604e-02   1.2886605e-07
   1.8880000e+03   2.0099312e-11   4.2380020e-02   7.5132100e-01   7.4337654e-01   2.4217136e-02   1.2656336e-07
   1.8890000e+03   2.0030605e-11   4.3640439e-02   4.3877203e-01   8.2686574e-01   2.3442947e-02   1.2412125e-07
   1.8900000e+03   2.0289114e-11   6.4091298e-02   6.0983351e-01   8.3989533e-01   1.8958484e-02   1.2215153e-07
   1.8910000e+03   3.5870856e-11   1.0587791e-02   8.3422864e-01   7.6746613e-01   5.2076330e-02   1.2154235e-07
   1.8920000e+03   9.7597959e-12   2.4786669e-01   2.0797774e+00   8.2597722e-01   2.0967862e-02   1.1944600e-07
   1.8930000e+03   8.2240543e-12   9.8886479e-02   8.1714093e-01   8.3570862e-01   4.6432639e-03   1.1898289e-07
   1.8940000e+03   1.2401644e-11   5.3033996e-02   4.4034386e-01   8.3889470e-01   2.7790255e-02   1.1622296e-07
   1.8950000e+03   2.6088759e-11   2.9379308e-02   4.0310889e-01   8.3115979e-01   3.4081170e-02   1.1295220e-07
   1.8960000e+03   6.4139162e-12   6.3188507e-02   6.6149886e-01   8.2725148e-01   7.2759947e-03   1.1227329e-07
   1.8970000e+03   6.0921477e-12   1.1604635e-01   9.7330235e-01  -7.9625796e-01   1.0560896e-02   1.1321969e-07
   1.8980000e+03   1.4360744e-11   1.7139986e-02   7.1152056e-01  -6.1558501e-01   5.3129057e-03   1.1331232e-07
   1.8990000e+03   1.1396315e-11   2.4448923e-01   2.0604382e+00  -5.4253005e-01   1.1823066e-03   1.1338506e-07
   1.9000000e+03   1.1830246e-11   1.1131882e-01   9.2285518e-01   3.8368070e-01   5.2372450e-03   1.1315855e-07
   1.9010000e+03   2.0100468e-11   8.1248031e-02   7.2219501e-01   8.2689102e-01   1.3004531e-02   1.1194478e-07
   1.9020000e+03   1.8206142e-11   3.0124982e-02   4.6995214e-01   8.5169365e-01   2.7351841e-02   1.0934875e-07
   1.9030000e+03   3.4336158e-11   3.3341249e-02   4.2769877e-01   8.5358813e-01   9.0509094e-02   1.0515635e-07
   1.9040000e+03   2.5409484e-11   5.4351240e-02   5.5051402e-01   8.4322919e-01   3.4334782e-02   1.0213030e-07
   1.9050000e+03   7.7406241e-11   5.9519513e-02   7.5568715e-01   8.3417829e-01   5.7807935e-02   9.7259874e-08
   1.9060000e+03   2.0413188e-11   1.9372410e-01   1.6311456e+00   7.6336955e-01   1.3312107e-02   9.6275147e-08
   1.9070000e+03   1.1865194e-11   2.2958295e-01   1.9006926e+00   3.7547361e-01   1.3825055e-03   9.6225250e-08
   1.9080000e+03   1.0263371e-11   1.2842285e-01   1.2013949e+00   8.0640355e-01   9.6013526e-03   9.5481783e-08
   1.9090000e+03   1.0891328e-11   4.3197879e-02   8.0937837e-01   7.3530911e-01   3.6482023e-03   9.5225940e-08
   1.9100000e+03   4.3773578e-11   1.4892444e-02   5.7055308e-01   8.1378576e-01   9.0430031e-02   8.8360039e-08
   1.9110000e+03   1.5531299e-11   6.2039617e-02   5.1993951e-01   7.7995411e-01   3.0751920e-02   8.6257480e-08
   1.9120000e+03   8.7719744e-12   8.7441007e-02   7.7632777e-01   7.6849553e-01   2.6609975e-02   8.4506308e-08
   1.9130000e+03   1.8948654e-11   3.6238283e-02   7.3279449e-01   7.5823664e-01   1.7316580e-02   8.3952877e-08
   1.9140000e+03   4.5656413e-12   1.6755079e-01   1.3722360e+00   7.4391473e-01   4.5378075e-03   8.3669861e-08
   1.9150000e+03   3.3490217e-12   1.5075059e-01   1.2515362e+00  -7.3244424e-01   2.4970428e-03   8.3823009e-08
   1.9160000e+03   5.3883184e-12   8.4505271e-02   8.1477483e-01  -7.0328218e-01   7.7800034e-03   8.4282925e-08
   1.9170000e+03   5.4845746e-12   6.3858999e-02   6.1485794e-01  -7.1254798e-01   1.1042227e-02   8.4948583e-08
   1.9180000e+03   1.1282991e-11   1.0023011e-02   2.5794430e-01  -5.5627986e-01   1.6325289e-02   8.5141934e-08
   1.9190000e+03   5.7091543e-12   7.7169620e-02   6.9080761e-01  -6.5390571e-01   6.3821336e-03   8.5498246e-08
   1.9200000e+03   9.7363674e-12   8.2101221e-02   8.8141974e-01   3.3647417e-01   2.3048172e-03   8.5432143e-08
   1.9210000e+03   1.3440696e-11   1.0262147e-01   9.3364598e-01   8.3933348e-01   6.8645715e-03   8.4940510e-08
   1.9220000e+03   8.5116616e-12   2.1381462e-01   1.8358250e+00   7.6215180e-01   4.4885529e-03   8.4650292e-08
   1.9230000e+03   6.4816732e-12   1.7688823e-01   1.4805621e+00   7.9326679e-01   2.0941272e-02   8.3251077e-08
   1.9240000e+03   7.4963305e-12   8.8497719e-02   8.0971396e-01   8.3114758e-01   1.1572995e-02   8.2452036e-08
   1.9250000e+03   1.0018849e-11   2.0449469e-02   3.2620151e-01   8.2852005e-01   1.8250041e-02   8.1209690e-08
   1.9260000e+03   9.3111338e-12   3.9334974e-02   6.7476966e-01   8.4876611e-01   2.3613748e-02   7.9588500e-08
   1.9270000e+03   8.8651600e-12   5.2736969e-02   4.8870432e-01   8.5520823e-01   1.7824419e-02   7.8378734e-08
   1.9280000e+03   1.8756779e-11   4.4218728e-02   6.0397521e-01   8.2439259e-01   4.3946114e-02   7.6965122e-08
   1.9290000e+03   8.2717734e-12   1.7169819e-01   1.3744970e+00   8.1414293e-01   8.7769629e-03   7.6416159e-08
   1.9300000e+03   5.3804188e-12   1.0855500e-01   9.1448714e-01   7.4267469e-01   9.6593247e-03   7.5869580e-08
   1.9310000e+03   4.9662906e-12   4.2177639e-02   3.6340716e-01   7.8417729e-01   1.0999115e-02   7.5216968e-08
   1.9320000e+03   1.0828031e-11   1.8042616e-02   3.1234575e-01   7.7689510e-01   3.4658899e-02   7.3210054e-08
   1.9330000e+03   6.6698032e-12   2.8996344e-02   3.3338081e-01   7.9082823e-01   3.7508483e-02   7.2129143e-08
   1.9340000e+03   4.8587895e-12   8.2945720e-02   7.0513488e-01  -4.9992401e-01   2.6783182e-03   7.2225914e-08
   1.9350000e+03   1.8760717e-11   2.3140099e-02   7.9393547e-01   8.1988456e-01   7.3946584e-03   7.2007132e-08
   1.9360000e+03   7.0922769e-12   2.0339074e-01   1.6311343e+00   8.3255274e-01   9.3815697e-03   7.1445690e-08
   1.9370000e+03   5.4582873e-12   1.0619493e-01   8.6103348e-01   8.1889563e-01   1.1519026e-02   7.0773327e-08
   1.9380000e+03   1.1521822e-11   6.8448131e-02   5.9506211e-01   8.1044132e-01   5.8849604e-02   6.7442004e-08
   1.9390000e+03   1.4014914e-11   3.4714476e-02   5.3952600e-01   7.9225961e-01   5.7079526e-02   6.4434984e-08
   1.9400000e+03   2.4222519e-11   1.0274892e-02   4.8831017e-01   7.7781690e-01   1.6314967e-01   5.6644789e-08
   1.9410000e+03   1.7066148e-11   2.7912580e-02   4.3999966e-01   7.0824945e-01   1.9580992e-01   5.2862158e-08
   1.9420000e+03   1.4700814e-11   9.4872070e-02   8.3386863e-01  -6.2496865e-01   3.7806126e-02   5.4133653e-08
   1.9430000e+03   1.6835905e-11   1.1037192e-01   9.6843462e-01  -6.4700361e-01   3.6501664e-02   5.5432590e-08
   1.9440000e+03   4.5044185e-12   1.5599983e-01   1.3118502e+00   6.9998715e-01   1.8032382e-02   5.4737551e-08
   1.9450000e+03   4.2795780e-12   1.5817011e-01   1.3490587e+00   7.1264509e-01   6.4193916e-03   5.4487698e-08
   1.9460000e+03   8.5084145e-12   8.8904203e-02   8.4439052e-01   7.3041017e-01   2.2719233e-02   5.3590180e-08
   1.9470000e+03   1.2783040e-11   5.2044314e-02   9.9729252e-01   7.2570574e-01   2.8502137e-02   5.2492232e-08
   1.9480000e+03   2.3166897e-11   3.8529914e-02   9.4727221e-01   7.2226360e-01   3.7724320e-02   5.1080345e-08
   1.9490000e+03   7.7797701e-12   1.4335511e-01   1.3876120e+00  -6.4102258e-01   8.5545597e-03   5.1361548e-08
   1.9500000e+03   6.5485643e-12   1.8545248e-01   1.5567362e+00  -5.9524089e-01   5.0026358e-03   5.1514904e-08
   1.9510000e+03   1.1857078e-11   8.9353933e-02   8.6354663e-01   3.1780589e-01   5.5226412e-03   5.1425197e-08
   1.9520000e+03   1.5127089e-11   6.7768106e-02   8.9752463e-01   7.2456957e-01   1.6320830e-02   5.0820356e-08
   1.9530000e+03   4.6641790e-11   1.5788600e-02   8.2426728e-01   7.5307610e-01   6.1381416e-02   4.8514623e-08
   1.9540000e+03   5.8216661e-12   1.3093852e-01   1.3038607e+00   7.0849229e-01   9.5942711e-03   4.8185966e-08
   1.9550000e+03   4.2218589e-12   2.8150169e-01   2.4373821e+00   5.1282710e-01   5.5193612e-03   4.8050119e-08
   1.9560000e+03   5.2132102e-12   1.0265131e-01   8.8867570e-01   6.4283819e-01   1.3602535e-02   4.7632589e-08
   1.9570000e+03   4.6704504e-12   2.9441594e-02   3.6434596e-01   6.4958664e-01   2.4242786e-02   4.6890701e-08
   1.9580000e+03   6.2684325e-12   2.0211912e-02   3.5992494e-01   6.9695717e-01   6.5379331e-02   4.5835559e-08
   1.9590000e+03   2.7708918e-12   4.1213415e-02   4.1588362e-01   6.6715976e-01   4.8572535e-03   4.5687327e-08
   1.9600000e+03   4.6136416e-12   9.8830179e-02   9.9867484e-01   6.9976390e-01   8.9123385e-03   4.5403328e-08
   1.9610000e+03   9.9879823e-12   7.5940457e-02   9.8702561e-01   6.9786303e-01   1.7310102e-02   4.4858384e-08
   1.9620000e+03   8.1059350e-12   1.2061921e-01   1.0877703e+00   6.9354043e-01   1.6053165e-02   4.4361986e-08
   1.9630000e+03   4.5757436e-12   1.5377497e-01   1.2933164e+00   5.9205970e-01   6.3947838e-04   4.4345196e-08
   1.9640000e+03   3.5437857e-12   1.4996735e-01   1.3355437e+00   7.0633985e-01   4.8862850e-03   4.4192410e-08
   1.9650000e+03   4.7886447e-12   1.1230721e-01   1.1026217e+00   7.1860322e-01   4.0661526e-03   4.4063460e-08
   1.9660000e+03   8.8791378e-12   7.5006461e-02   8.2279789e-01   7.2360185e-01   2.2229363e-02   4.3359961e-08
   1.9670000e+03   1.0799844e-11   3.6912875e-02   6.7975468e-01   7.1811226e-01   3.2571294e-02   4.2357182e-08
   1.9680000e+03   1.1208518e-11   1.6388684e-02   8.2878858e-01   7.0992055e-01   9.4434099e-02   4.2003701e-08
   1.9690000e+03   5.6534639e-12   2.1859870e-01   1.9400137e+00   7.0292470e-01   3.8022805e-02   4.0896841e-08
   1.9700000e+03   4.3226156e-12   4.6819010e-02   3.9926722e-01   7.0138453e-01   2.7475995e-02   4.0116704e-08
   1.9710000e+03   5.7901905e-12   3.1148652e-02   3.7798812e-01   7.0475259e-01   5.2222256e-02   3.8668833e-08
   1.9720000e+03   8.6218433e-12   1.5906271e-02   3.9981351e-01   6.9682563e-01   4.2698845e-02   3.7536979e-08
   1.9730000e+03   1.8971230e-11   3.7727897e-02   3.7001907e-01   7.0709912e-01   2.2563888e-02   3.6942935e-08
   1.9740000e+03   1.0107977e-11   6.7389480e-02   7.6985941e-01  -6.6098109e-01   8.1505444e-03   3.7142648e-08
   1.9750000e+03   6.8509066e-12   1.7285544e-01   1.4324738e+00  -5.8942945e-01   4.8358795e-03   3.7248802e-08
   1.9760000e+03   7.2095348e-12   1.3676723e-01   1.1511049e+00  -3.8519201e-01   8.2954867e-03   3.7368913e-08
   1.9770000e+03   4.9763736e-12   3.7216640e-02   3.1892184e-01   7.3578684e-01   2.3688405e-02   3.6722481e-08
   1.9780000e+03   5.0816330e-12   1.7768475e-02   3.0219585e-01   7.1692057e-01   7.3979323e-02   3.4826357e-08
   1.9790000e+03   1.3191179e-11   3.6890713e-03   5.6970193e-01   6.3060056e-01   2.3408621e-01   3.3578412e-08
   1.9800000e+03   9.0399714e-12   3.7975877e-02   6.5039354e-01   6.3614492e-01   6.4593057e-02   3.2242116e-08
   1.9810000e+03   2.8189800e-11   5.8525713e-02   7.3051274e-01   5.7651668e-01   1.6550782e-01   2.9489761e-08
   1.9820000e+03   1.3305765e-11   1.1440823e-01   9.2482996e-01   4.0208450e-01   4.2699294e-02   2.9006381e-08
   1.9830000e+03   6.7736609e-12   2.2695573e-01   1.8551087e+00  -4.3186430e-01   3.2182330e-02   2.9421573e-08
   1.9840000e+03   5.0603665e-12   1.2738057e-01   1.0343882e+00   8.9972256e-02   2.8922362e-03   2.9414039e-08
   1.9850000e+03   8.3047731e-12   1.1834331e-01   1.1485173e+00   4.2583141e-01   4.1053830e-02   2.8920469e-08
   1.9860000e+03   8.0571718e-12   4.6392609e-02   6.3434616e-01   4.1113329e-01   5.8755319e-02   2.8264335e-08
   1.9870000e+03   1.4991050e-11   1.8672188e-02   3.8401538e-01   3.8801476e-01   1.7921538e-01   2.7381290e-08
   1.9880000e+03   9.6251002e-12   8.4281413e-02   7.2810027e-01   3.0050149e-01   8.1472372e-02   2.6795535e-08
   1.9890000e+03   4.5874841e-12   1.1473426e-01   9.7651918e-01  -1.5814412e-01   1.0773153e-02   2.6842700e-08
   1.9900000e+03   4.4571317e-12   2.0498887e-01   1.7309710e+00   3.4615567e-01   7.2241789e-03   2.6776193e-08
   1.9910000e+03   4.4635832e-12   1.3509506e-02   1.8422042e-01   5.0500536e-01   9.8133498e-03   2.6644461e-08
   1.9920000e+03   5.3417728e-12   3.6246764e-02   3.1706000e-01   3.4310628e-01   6.5743699e-02   2.6095364e-08
   1.9930000e+03   1.2152439e-11   9.4444194e-03   1.5373613e-01   2.7201751e-01   4.2188863e-02   2.5817636e-08
   1.9940000e+03   1.3900163e-11   2.4532566e-02   4.2809238e-01   3.1994086e-01   1.9121264e-02   2.5739726e-08
   1.9950000e+03   7.5999851e-12   1.4080324e-01   1.1467873e+00   2.2625684e-01   2.3075872e-02   2.5611873e-08
   1.9960000e+03   1.1528405e-11   9.4473119e-02   8.4422313e-01   3.2435287e-01   7.3276068e-03   2.5551617e-08
   1.9970000e+03   2.3066531e-12   1.6674753e-01   1.3615215e+00  -2.7665371e-01   2.2086622e-03   2.5567287e-08
   1.9980000e+03   2.1403720e-12   2.1453117e-01   1.7825555e+00  -1.8196551e-01   9.7092651e-04   2.5571816e-08
   1.9990000e+03   2.8237397e-12   6.5609043e-02   6.9526887e-01  -2.0420741e-02   5.5058582e-03   2.5575079e-08
   2.0000000e+03   5.4899116e-12   3.0836087e-02   5.9942228e-01   2.9465216e-01   3.9277544e-03   2.5545660e-08
   2.0010000e+03   3.2339438e-12   1.2594575e-01   1.1882905e+00   3.8465716e-01   6.0602732e-03   2.5486511e-08
   2.0020000e+03   3.7540507e-12   5.2544735e-02   4.5938723e-01   4.3556991e-01   1.1024137e-02   2.5365391e-08
   2.0030000e+03   2.2265153e-11   4.2677793e-02   5.7492433e-01   4.1083382e-01   6.1065162e-02   2.4769323e-08
   2.0040000e+03   6.2731399e-12   1.0399105e-01   8.5673384e-01   2.3828116e-01   7.5424285e-03   2.4725473e-08
   2.0050000e+03   4.9934421e-12   2.2046590e-01   1.8417713e+00   8.2622614e-02   4.0595260e-03   2.4717382e-08
   2.0060000e+03   6.2109347e-12   5.2080688e-02   5.0813778e-01   3.3372548e-01   2.1628111e-02   2.4544150e-08
   2.0070000e+03   6.8074564e-12   6.9290819e-02   6.1696304e-01   2.7579521e-01   2.5875856e-02   2.4376637e-08
   2.0080000e+03   1.1237262e-11   4.6083761e-02   4.2686205e-01   3.1098457e-01   7.0711793e-02   2.3896809e-08
   2.0090000e+03   5.7046328e-12   5.9573404e-02   5.1293304e-01   2.5587874e-01   2.4683722e-02   2.3752722e-08
   2.0100000e+03   3.4696763e-12   6.5629956e-02   7.5815978e-01   2.3804025e-01   2.4320056e-02   2.3621878e-08
   2.0110000e+03   6.1932250e-12   4.9474912e-02   7.4908570e-01   2.7118509e-01   8.5578885e-03   2.3594668e-08
   2.0120000e+03   3.5067282e-12   2.2546747e-01   1.9319795e+00  -7.9801002e-03   1.2820748e-03   2.3594929e-08
   2.0130000e+03   2.5147348e-12   2.0633210e-01   1.8001588e+00  -7.4470192e-02   4.2313640e-03   2.3602574e-08
   2.0140000e+03   3.1689739e-12   1.2984755e-01   1.2893377e+00  -6.7616399e-02   4.9722628e-03   2.3610799e-08
   2.0150000e+03   2.6289210e-12   3.5640861e-02   8.4387582e-01  -3.9985836e-02   9.7327219e-03   2.3621104e-08
   2.0160000e+03   4.2393337e-12   1.9553857e-02   6.8605158e-01   5.3021861e-01   1.1769892e-02   2.3584325e-08
   2.0170000e+03   2.6675568e-12   8.4163260e-02   7.2063635e-01   5.2183298e-01   2.3311922e-03   2.3555682e-08
   2.0180000e+03   2.3918899e-12   8.5784313e-02   7.3691741e-01   4.9391133e-01   6.8762550e-03   2.3476103e-08
   2.0190000e+03   8.1583453e-12   3.6881760e-02   7.4440648e-01   3.8263948e-01   1.3601411e-02   2.3415478e-08
   2.0200000e+03   4.1675954e-12   2.3336292e-01   1.9792983e+00   3.4599676e-01   2.8089813e-03   2.3392802e-08
   2.0210000e+03   2.2758189e-12   2.5045971e-01   2.0689648e+00   3.2638932e-01   8.2606100e-03   2.3330446e-08
   2.0220000e+03   2.4933087e-12   1.3209718e-01   1.1271841e+00   3.5518437e-01   7.1170302e-03   2.3271987e-08
   2.0230000e+03   2.0070005e-12   1.4832412e-02   3.9600292e-01   4.6218327e-01   1.0248572e-02   2.3162720e-08
   2.0240000e+03   6.1616097e-12   4.0152269e-02   6.2174540e-01   5.2811668e-01   1.4119591e-02   2.2991678e-08
   2.0250000e+03   5.4328470e-12   8.4551366e-02   8.9690103e-01   6.9881792e-01   4.8428328e-03   2.2914006e-08
   2.0260000e+03   5.3623403e-12   7.7751018e-02   7.3074316e-01   7.1672299e-01   1.6084388e-02   2.2651311e-08
   2.0270000e+03   1.3069750e-11   5.6471549e-02   7.6323154e-01   7.0027808e-01   1.7480127e-02   2.2375822e-08
   2.0280000e+03   7.9371838e-12   9.9826723e-02   8.6645501e-01   6.6486706e-01   3.0728634e-02   2.1924690e-08
   2.0290000e+03   5.7393813e-12   1.6440511e-01   1.4336018e+00   5.6023277e-01   5.2728873e-03   2.1860134e-08
   2.0300000e+03   5.9420308e-12   7.9587514e-02   7.2950540e-01   6.0231215e-01   2.0220863e-02   2.1596776e-08
   2.0310000e+03   5.5828135e-12   4.0790621e-02   4.1279066e-01   5.1871271e-01   3.6208662e-02   2.1201691e-08
   2.0320000e+03   6.8608148e-12   1.5403460e-02   3.4611388e-01   4.9825587e-01   8.5488042e-02   2.0359347e-08
   2.0330000e+03   7.9583731e-12   3.2417889e-02   3.6782829e-01   3.4541252e-01   5.0023421e-02   2.0030379e-08
   2.0340000e+03   1.2180808e-11   9.0819438e-02   9.1803430e-01   1.6589202e-01   1.3252150e-02   1.9988058e-08
   2.0350000e+03   6.0094354e-12   2.2409334e-01   1.8397801e+00   4.8109505e-01   1.9482339e-03   1.9969352e-08
   2.0360000e+03   4.6115876e-12   1.9656262e-01   1.6240519e+00   3.3663672e-01   1.3315555e-02   1.9881416e-08
   2.0370000e+03   5.5122550e-12   9.2179224e-02   8.3018020e-01   3.7551438e-01   2.3044374e-02   1.9713946e-08
   2.0380000e+03   9.1650799e-12   3.0070236e-02   4.2213669e-01   4.4924819e-01   3.3780715e-02   1.9423883e-08
   2.0390000e+03   9.9597494e-12   5.2147605e-02   6.2434252e-01   4.6591176e-01   3.8577219e-02   1.9086286e-08
   2.0400000e+03   6.1267325e-12   9.7210156e-02   8.9490856e-01   5.4675370e-01   4.3868035e-03   1.9040636e-08
   2.0410000e+03   4.0770523e-12   1.3014626e-01   1.0380397e+00   5.3342800e-01   8.8510335e-03   1.8951274e-08
   2.0420000e+03   7.2119136e-12   7.6821168e-02   7.2525301e-01   4.6465454e-01   2.7499010e-02   1.8714814e-08
   2.0430000e+03   1.0589149e-11   5.5003072e-02   5.8946108e-01   3.9303156e-01   4.1587860e-02   1.8422820e-08
   2.0440000e+03   5.4988540e-12   1.8428377e-01   1.7137694e+00   2.6131299e-01   6.0001717e-03   1.8394244e-08
   2.0450000e+03   5.6830880e-12   1.8217128e-01   1.5771631e+00   2.8242831e-01   2.9146825e-02   1.8250073e-08
   2.0460000e+03   1.0542462e-11   1.1555603e-01   1.0467687e+00   2.6375781e-01   7.5567888e-02   1.7935720e-08
   2.0470000e+03   1.4344794e-11   1.1275899e-01   1.1552481e+00   1.8904942e-01   1.8209774e-01   1.7612737e-08
   2.0480000e+03   7.7979711e-12   2.2572511e-02   7.4825620e-01   1.4086095e-02   1.1441124e-01   1.7699414e-08
   2.0490000e+03   5.7393814e-12   5.5821545e-02   7.3381888e-01  -8.6487242e-02   2.7453883e-02   1.7748043e-08
   2.0500000e+03   2.6421470e-12   8.9969140e-02   9.1516396e-01  -1.0191973e-01   1.3879637e-02   1.7761019e-08
   2.0510000e+03   1.7918225e-12   2.5842913e-01   2.2372501e+00   1.4651038e-01   9.4316278e-03   1.7737250e-08
   2.0520000e+03   1.8668395e-12   1.5084230e-01   1.2676029e+00   1.7585783e-01   9.6132673e-03   1.7708059e-08
   2.0530000e+03   5.4751647e-12   1.6859811e-01   1.7555816e+00   2.2989286e-01   1.8861348e-02   1.7634272e-08
   2.0540000e+03   8.4358644e-12   1.4226512e-01   1.8647267e+00   3.2958576e-01   1.5413675e-02   1.7546564e-08
   2.0550000e+03   9.2404385e-12   6.2504256e-02   1.4305837e+00   4.0515214e-01   1.8967134e-02   1.7414385e-08
   2.0560000e+03   5.5930542e-12   6.3603407e-03   4.9125835e-01   1.4406181e-01   1.7605262e-01   1.7320581e-08
   2.0570000e+03   3.6537982e-12   1.1654917e-01   1.1138397e+00   3.0153235e-01   1.6357994e-02   1.7237265e-08
   2.0580000e+03   2.9486448e-12   4.6341053e-02   4.3251710e-01   9.7154517e-02   2.7935418e-02   1.7197161e-08
   2.0590000e+03   1.0142776e-11   2.6721101e-02   5.8206615e-01  -2.8741471e-02   5.1195136e-02   1.7244936e-08
   2.0600000e+03   3.7417779e-12   1.5347801e-01   1.2731782e+00   2.9666928e-01   1.2914888e-02   1.7180179e-08
   2.0610000e+03   2.1399078e-12   1.7200201e-01   1.4114868e+00   2.4783127e-01   5.0220734e-03   1.7159000e-08
   2.0620000e+03   3.7621681e-12   1.0588484e-01   1.1872687e+00  -1.1340910e-02   2.5963722e-02   1.7169832e-08
   2.0630000e+03   4.0012358e-12   4.6448735e-02   9.2549041e-01   7.8959695e-02   1.2689513e-02   1.7161574e-08
   2.0640000e+03   2.8024551e-12   1.3214432e-01   1.4195288e+00  -7.7699446e-02   2.5536138e-02   1.7201175e-08
   2.0650000e+03   1.5721148e-12   3.7071489e-02   3.0428685e-01   3.3289174e-02   2.2018815e-02   1.7192735e-08
   2.0660000e+03   4.3387157e-12   2.1876904e-02   5.0645682e-01   5.2239393e-01   8.9936611e-03   1.7112467e-08
   2.0670000e+03   3.5805320e-12   5.1264198e-02   5.8161651e-01   5.4582582e-01   1.1382989e-02   1.7059501e-08
   2.0680000e+03   2.5534265e-12   2.0022424e-01   1.6588082e+00   1.9484354e-01   1.1735341e-02   1.7021627e-08
   2.0690000e+03   2.3226771e-12   5.6197831e-02   5.2953674e-01   3.3593420e-01   2.5339560e-02   1.6881620e-08
   2.0700000e+03   3.7115335e-12   5.4177957e-02   5.1682300e-01   5.3274014e-01   1.2752012e-02   1.6767924e-08
   2.0710000e+03   1.4663927e-12   1.0293059e-01   8.5911772e-01   7.4549781e-02   6.2977719e-03   1.6760383e-08
   2.0720000e+03   9.7960535e-13   1.1805945e-01   9.9305642e-01   1.1019299e-01   1.1602852e-02   1.6740070e-08
   2.0730000e+03   9.5228010e-13   5.0996404e-02   6.4874613e-01   2.1241001e-01   5.3333773e-03   1.6721333e-08
   2.0740000e+03   2.4321312e-12   2.4315874e-02   6.6752992e-01   1.3060679e-01   2.1939216e-02   1.6677386e-08
   2.0750000e+03   4.2153269e-12   5.7771988e-02   7.8843036e-01   4.0626555e-02   5.5184728e-02   1.6665035e-08
   2.0760000e+03   1.7770648e-12   1.6311831e-01   1.3997874e+00   1.9566458e-02   5.6595757e-03   1.6663456e-08
   2.0770000e+03   2.1284069e-12   1.7209591e-01   1.4342835e+00  -1.6658665e-02   1.1232263e-02   1.6667625e-08
   2.0780000e+03   2.9650758e-12   7.0948044e-02   8.9230182e-01  -8.2522820e-03   1.1525768e-02   1.6670317e-08
   2.0790000e+03   3.9037696e-12   5.4493191e-02   7.3051578e-01   2.2871041e-02   2.6340027e-02   1.6666057e-08
   2.0800000e+03   4.5815990e-12   4.6643885e-02   6.7455421e-01   6.3217501e-04   5.6248002e-02   1.6691809e-08
   2.0810000e+03   2.6488240e-12   6.8814782e-02   6.3443600e-01  -2.5074909e-02   4.3998535e-02   1.6726345e-08
   2.0820000e+03   1.0472194e-11   6.0619566e-02   6.6947140e-01  -3.6607769e-02   9.0754903e-02   1.6850339e-08
   2.0830000e+03   7.0097107e-12   6.7899216e-02   6.3086493e-01   2.3479060e-01   1.3145340e-02   1.6799712e-08
   2.0840000e+03   1.2990858e-12   2.6156006e-01   2.2133156e+00   1.1191825e-01   1.8958773e-02   1.6767053e-08
   2.0850000e+03   1.1192465e-12   1.8350012e-01   1.5717144e+00   2.2040365e-01   1.8252423e-03   1.6760334e-08
   2.0860000e+03   1.4717243e-12   9.3447976e-02   9.4769278e-01   3.6030469e-01   7.1046887e-03   1.6717799e-08
   2.0870000e+03   2.0721760e-12   3.1769686e-02   5.1538122e-01   6.0507751e-02   6.6418424e-03   1.6711448e-08
   2.0880000e+03   1.5782573e-12   7.3408686e-02   9.8170214e-01   2.1682637e-02   1.1948873e-02   1.6708311e-08
   2.0890000e+03   4.2069653e-12   3.3859909e-02   3.2894941e-01   3.6655848e-01   8.6848303e-03   1.6655668e-08
   2.0900000e+03   4.1399492e-12   8.4362295e-02   7.1717466e-01  -7.5258061e-02   3.9911915e-02   1.6718842e-08
   2.0910000e+03   1.6773069e-12   1.7843538e-01   1.4735223e+00  -4.2572770e-01   4.4215141e-03   1.6750447e-08
   2.0920000e+03   1.1138975e-12   1.2615998e-01   1.0306200e+00  -1.3957480e-01   9.5560659e-03   1.6773537e-08
   2.0930000e+03   1.1771857e-12   9.3490989e-02   7.7845836e-01  -9.0973113e-02   1.1916230e-02   1.6792900e-08
   2.0940000e+03   1.0072831e-12   3.4733455e-02   4.3219829e-01   1.1295227e-01   6.1764205e-03   1.6781501e-08
   2.0950000e+03   2.2704600e-12   2.2999248e-02   3.3715208e-01   6.7637691e-01   5.4720746e-03   1.6719527e-08
   2.0960000e+03   1.8625826e-12   5.5819876e-02   5.1227639e-01   4.9317055e-01   9.8163135e-03   1.6639198e-08
   2.0970000e+03   2.9790758e-12   7.6637786e-02   7.7802164e-01   2.5352259e-01   5.5845018e-03   1.6615883e-08
   2.0980000e+03   1.5171323e-12   2.3067503e-01   1.9212029e+00   2.0351540e-01   7.0071262e-03   1.6592580e-08
   2.0990000e+03   1.2154372e-12   1.7030123e-01   1.4120976e+00   2.6866959e-01   1.2877966e-02   1.6536452e-08
   2.1000000e+03   1.6838041e-12   9.9354383e-02   9.5790392e-01   2.8193884e-01   2.0324243e-02   1.6444857e-08
   2.1010000e+03   1.8612641e-12   4.4587089e-02   5.8090831e-01   2.7752352e-01   4.1997007e-02   1.6266727e-08
   2.1020000e+03   4.5858981e-12   8.4174413e-03   5.2633210e-01   3.4288203e-01   2.8460879e-02   1.6113854e-08
   2.1030000e+03   1.8686278e-12   1.1270162e-01   1.0314459e+00   4.3186914e-01   1.9446825e-02   1.5981022e-08
   2.1040000e+03   1.5415890e-12   1.3163478e-01   1.1180951e+00  -3.0417372e-02   1.7321826e-02   1.5991836e-08
   2.1050000e+03   2.0362145e-12   4.8005453e-02   5.0335451e-01   1.2465921e-02   2.4226344e-02   1.5991699e-08
   2.1060000e+03   5.4271243e-12   1.8720104e-02   5.2778293e-01   3.8534638e-01   3.0253559e-02   1.5900050e-08
   2.1070000e+03   3.7004515e-12   1.5267890e-01   1.2979335e+00   5.0059997e-01   9.4893697e-03   1.5825057e-08
   2.1080000e+03   2.9637023e-12   9.4815685e-02   7.8215677e-01   7.2199539e-01   4.2621049e-02   1.5345183e-08
   2.1090000e+03   3.2639522e-12   5.8587240e-02   7.3302065e-01   7.0877588e-01   4.1555545e-02   1.4900005e-08
   2.1100000e+03   9.3314896e-12   6.6718800e-03   6.8638333e-01   6.2849087e-01   7.7107995e-02   1.4545830e-08
   2.1110000e+03   1.8768448e-12   1.1342835e-01   9.5774144e-01   6.8518769e-01   4.1233006e-02   1.4141625e-08
   2.1120000e+03   1.3920012e-12   1.4952665e-01   1.2488191e+00  -6.5495782e-01   1.3927354e-02   1.4271398e-08
   2.1130000e+03   1.3917667e-12   3.4038952e-02   4.0270324e-01  -5.0838042e-01   4.7993334e-03   1.4306341e-08
   2.1140000e+03   3.0106291e-12   3.3724556e-02   5.0729953e-01   4.2328900e-01   1.4722960e-02   1.4218463e-08
   2.1150000e+03   5.9442613e-12   2.5553930e-02   5.4995527e-01   5.3495117e-01   5.2314534e-02   1.4023027e-08
   2.1160000e+03   1.9763289e-12   1.2715402e-01   1.0420509e+00   6.7374269e-01   2.0712403e-02   1.3829004e-08
   2.1170000e+03   1.0745414e-12   1.2650840e-01   1.0729556e+00   6.3932124e-01   1.9137500e-02   1.3661322e-08
   2.1180000e+03   2.4398180e-12   6.0641100e-02   7.9817664e-01   6.0608858e-01   2.6169708e-02   1.3447644e-08
   2.1190000e+03   2.4717784e-12   6.8184517e-02   8.1163621e-01   5.8178403e-01   1.5716629e-02   1.3325792e-08
   2.1200000e+03   2.0201404e-12   2.0989726e-01   1.9594293e+00  -5.8687562e-01   3.3818115e-03   1.3352290e-08
   2.1210000e+03   1.4778038e-12   6.6911160e-02   5.8664183e-01  -1.6146531e-01   7.8966921e-03   1.3369719e-08
   2.1220000e+03   2.5733985e-12   3.1372745e-02   3.7820999e-01   2.9812250e-03   6.3424965e-03   1.3369735e-08
   2.1230000e+03   1.4777797e-12   8.9508506e-02   7.5425571e-01   5.6652349e-01   1.5296913e-02   1.3254944e-08
   2.1240000e+03   2.0798655e-12   8.7690917e-02   7.6796402e-01   5.6975358e-01   2.9405989e-02   1.3036804e-08
   2.1250000e+03   3.0179975e-12   7.3467639e-02   7.2206063e-01   5.6174348e-01   7.4297279e-02   1.2518374e-08
   2.1260000e+03   1.0647067e-11   6.2133340e-02   6.6274306e-01   5.0334682e-01   1.0030577e-01   1.1935756e-08
   2.1270000e+03   3.5604900e-12   1.6828856e-01   1.4240628e+00  -3.9660233e-01   2.3087045e-02   1.2047701e-08
   2.1280000e+03   2.0864918e-12   2.2640876e-01   1.8742295e+00  -1.4447424e-02   4.2640488e-03   1.2048552e-08
   2.1290000e+03   3.4472751e-12   1.5458582e-01   1.3985303e+00   4.6746199e-01   1.6196100e-02   1.1958576e-08
   2.1300000e+03   2.9942689e-12   3.6577051e-02   8.1557353e-01   4.1882783e-01   2.4331508e-02   1.1839658e-08
   2.1310000e+03   5.9367116e-12   2.7877628e-02   6.3104725e-01   4.1517362e-01   3.1384704e-01   1.1196611e-08
   2.1320000e+03   1.4446612e-12   4.2952491e-02   3.9338098e-01  -2.7542315e-01   3.6352936e-02   1.1315484e-08
   2.1330000e+03   1.7421063e-12   1.0139927e-01   8.9935427e-01  -3.2406850e-01   4.1464411e-03   1.1330776e-08
   2.1340000e+03   6.8172215e-12   3.3122548e-02   8.3921770e-01  -2.9308237e-01   1.9436569e-02   1.1397267e-08
   2.1350000e+03   1.8199394e-12   1.6973441e-01   1.3921428e+00  -2.3533165e-01   6.9847675e-03   1.1416264e-08
   2.1360000e+03   1.4526734e-12   2.3290732e-01   1.9218607e+00   3.3372938e-01   9.6019354e-03   1.1380150e-08
   2.1370000e+03   1.9743464e-12   1.0485609e-01   1.0979589e+00   3.0548361e-01   1.6387198e-02   1.1324573e-08
   2.1380000e+03   1.8703216e-12   3.9900255e-02   5.9406545e-01   2.9320690e-01   2.2744831e-02   1.1251745e-08
   2.1390000e+03   1.8585411e-12   2.9588206e-02   4.5378152e-01  -2.6125146e-01   2.0780262e-02   1.1315081e-08
   2.1400000e+03   4.5770341e-13   7.8431275e-02   7.1374224e-01   4.5742875e-03   4.1623435e-03   1.1314963e-08
   2.1410000e+03   7.1807582e-13   8.3633704e-02   8.2528027e-01  -2.9804939e-01   6.7961476e-03   1.1338120e-08
   2.1420000e+03   5.4761178e-13   1.5455383e-01   1.3217763e+00  -2.9103837e-01   4.1117099e-03   1.1351776e-08
   2.1430000e+03   5.7668614e-13   1.2560583e-01   1.0685726e+00  -2.8401856e-01   6.4060855e-03   1.1372643e-08
   2.1440000e+03   6.3728680e-13   5.4463888e-02   5.6166600e-01  -2.7633201e-01   1.3782008e-02   1.1416949e-08
   2.1450000e+03   1.0022714e-12   3.2302794e-02   3.3014355e-01  -2.6519687e-01   1.5866357e-02   1.1466318e-08
   2.1460000e+03   9.2042082e-13   4.2009726e-02   3.7086445e-01  -2.1210298e-01   2.1749401e-02   1.1521792e-08
   2.1470000e+03   1.7914665e-12   1.3543849e-02   6.1758587e-01   3.6448653e-01   1.9554177e-02   1.1511557e-08
   2.1480000e+03   7.9631933e-13   1.6972840e-01   1.3906042e+00   1.9910477e-01   3.8703663e-03   1.1502769e-08
   2.1490000e+03   3.7049790e-13   1.2833978e-01   1.0247557e+00   3.8062366e-01   4.6627236e-03   1.1482461e-08
   2.1500000e+03   4.5705376e-13   5.3613077e-02   5.0306187e-01   4.0006894e-01   6.7174908e-04   1.1479378e-08
   2.1510000e+03   3.6256244e-13   7.4009053e-02   6.2209814e-01  -2.3061633e-01   5.3332368e-03   1.1493651e-08
   2.1520000e+03   4.3279995e-13   3.0598488e-02   3.0084514e-01  -1.8414516e-01   6.4895945e-03   1.1507620e-08
   2.1530000e+03   5.0332144e-13   2.6937624e-02   5.0681745e-01  -2.2507068e-01   7.9845254e-03   1.1528647e-08
   2.1540000e+03   1.3311627e-12   2.8341928e-02   7.1009448e-01   3.4421798e-02   1.7305295e-02   1.1527038e-08
   2.1550000e+03   8.8415013e-13   2.2433131e-01   1.8349547e+00   2.0077294e-02   3.1324557e-03   1.1526370e-08
   2.1560000e+03   6.0713114e-13   6.4526636e-02   5.2798083e-01   4.1511537e-01   8.5969796e-03   1.1485589e-08
   2.1570000e+03   1.2135914e-12   5.5624332e-02   5.1214702e-01   6.0915112e-01   1.4425177e-02   1.1385422e-08
   2.1580000e+03   2.1959058e-12   2.7110046e-02   4.5850209e-01   5.8206095e-01   2.1529097e-02   1.1244515e-08
   2.1590000e+03   2.1865595e-12   4.7784539e-02   5.1767865e-01   6.1669714e-01   3.0856560e-02   1.1033923e-08
   2.1600000e+03   3.1442544e-12   4.8310082e-02   5.6859926e-01   6.4985445e-01   1.9554526e-02   1.0894942e-08
   2.1610000e+03   1.9162004e-12   2.0441748e-01   1.6713411e+00   5.2431079e-01   1.6251745e-02   1.0803159e-08
   2.1620000e+03   1.0471827e-12   4.1891740e-02   3.4219133e-01   5.8341907e-01   3.1198066e-02   1.0610057e-08
   2.1630000e+03   8.3533229e-13   2.3491822e-02   2.0526046e-01   6.4000453e-01   2.1102880e-02   1.0468172e-08
   2.1640000e+03   2.8233543e-12   1.8301866e-02   2.8949970e-01  -6.6600812e-02   2.0295633e-02   1.0484465e-08
   2.1650000e+03   2.0865453e-12   4.7710616e-02   4.2163647e-01   5.3048532e-01   2.2089984e-02   1.0363463e-08
   2.1660000e+03   6.4785932e-13   9.2552348e-02   8.4857751e-01  -5.2190051e-01   1.0564356e-02   1.0421021e-08
   2.1670000e+03   7.8874571e-13   5.8563268e-02   7.6261187e-01   5.9506522e-01   1.7589527e-03   1.0410124e-08
   2.1680000e+03   1.8886242e-12   2.5186254e-01   2.1436386e+00   6.4000380e-01   4.7941587e-03   1.0378254e-08
   2.1690000e+03   3.2145886e-12   1.6061633e-01   1.7206058e+00   6.4675674e-01   1.5967884e-02   1.0271852e-08
   2.1700000e+03   3.3315193e-12   6.3195446e-02   1.0811501e+00   6.5204605e-01   2.1110528e-02   1.0131793e-08
   2.1710000e+03   4.0618201e-12   1.3265937e-02   6.3373192e-01   5.0765271e-01   2.8864760e-02   9.9865084e-09
   2.1720000e+03   1.5724823e-12   3.5313329e-02   7.0989347e-01   9.7106141e-02   3.7576099e-03   9.9829343e-09
   2.1730000e+03   1.1928288e-12   1.8426704e-01   1.5511996e+00  -4.0342563e-01   2.5671167e-03   9.9933006e-09
   2.1740000e+03   1.6062672e-12   5.9731750e-02   5.7665639e-01   5.7504987e-01   6.7949085e-03   9.9544076e-09
   2.1750000e+03   8.1274231e-13   1.2986953e-01   1.0711625e+00   5.6820982e-01   8.6096951e-03   9.9059606e-09
   2.1760000e+03   6.1631585e-13   1.0926775e-01   9.4176873e-01   6.2366176e-01   7.7839781e-03   9.8580557e-09
   2.1770000e+03   5.5403071e-13   1.9998649e-02   2.3693151e-01   6.3031176e-01   2.0552298e-02   9.7316222e-09
   2.1780000e+03   2.5521069e-12   2.2556128e-02   4.8538786e-01   6.3365892e-01   1.9536367e-02   9.6122759e-09
   2.1790000e+03   1.0699789e-12   1.2588612e-01   1.0318972e+00   5.6508008e-01   7.8021210e-03   9.5700971e-09
   2.1800000e+03   5.1011969e-13   1.3083421e-01   1.0353707e+00   5.4652321e-01   7.5370129e-03   9.5308678e-09
   2.1810000e+03   5.2170053e-13   8.2295992e-02   8.8862782e-01   4.6322099e-01   4.8879640e-03   9.5093776e-09
   2.1820000e+03   9.9119115e-13   4.9952056e-03   5.9335721e-01   6.3229725e-01   6.2103547e-02   9.4860824e-09
   2.1830000e+03   4.2744163e-13   1.3345856e-01   1.2148479e+00   4.5805152e-01   1.4732173e-03   9.4796892e-09
   2.1840000e+03   3.8103994e-13   1.1164703e-01   9.4327263e-01   6.3243097e-01   1.4864646e-03   9.4707837e-09
   2.1850000e+03   6.8699787e-13   1.4991867e-01   1.3161271e+00   5.7326609e-01   2.3751574e-03   9.4579062e-09
   2.1860000e+03   7.0602444e-13   7.1626422e-02   8.3990203e-01   5.1697298e-01   3.6177860e-03   9.4402626e-09
   2.1870000e+03   1.2761153e-12   8.5638002e-03   4.5226448e-01   5.9253240e-01   2.5133154e-02   9.4227196e-09
   2.1880000e+03   6.0110137e-13   1.0798664e-01   9.9243563e-01   5.8848637e-01   3.7509310e-03   9.4019636e-09
   2.1890000e+03   3.8108555e-13   1.0584176e-01   9.0704866e-01   5.9013731e-01   3.3999892e-03   9.3831345e-09
   2.1900000e+03   6.3642812e-13   7.7160052e-02   7.1876042e-01   5.7191309e-01   1.8638039e-03   9.3731437e-09
   2.1910000e+03   9.1292248e-13   7.4868217e-02   7.5640044e-01   5.8123020e-01   3.8990540e-03   9.3519491e-09
   2.1920000e+03   1.5118195e-12   5.5250498e-02   5.8342989e-01   2.4405670e-01   2.8944576e-03   9.3453796e-09
   2.1930000e+03   4.9364503e-13   1.1249869e-01   9.5509037e-01   3.5332173e-01   1.3290020e-03   9.3409985e-09
   2.1940000e+03   6.2787792e-13   2.3902982e-01   2.0749894e+00  -5.0496668e-02   2.1143022e-03   9.3420166e-09
   2.1950000e+03   7.0150018e-13   1.3355843e-01   1.2480926e+00  -9.8642001e-02   2.5089519e-03   9.3443578e-09
   2.1960000e+03   2.1501744e-12   9.5466542e-03   3.7825012e-01  -9.7309544e-02   1.2334134e-02   9.3562763e-09
   2.1970000e+03   9.6410261e-13   5.0371183e-02   6.1556088e-01   1.0290127e-01   2.0317110e-03   9.3543394e-09
   2.1980000e+03   6.3658729e-13   1.0745700e-01   1.0417779e+00   3.3978367e-02   1.9878761e-03   9.3537260e-09
   2.1990000e+03   9.8090166e-13   1.4307112e-01   1.2936474e+00  -7.9689738e-03   4.1055784e-03   9.3541108e-09
   2.2000000e+03   1.2660495e-12   3.6835590e-02   5.8293981e-01  -2.9691837e-02   7.2335495e-03   9.3563643e-09
   2.2010000e+03   1.5762230e-12   2.9867077e-02   5.1589376e-01   2.2936116e-04   1.4858271e-02   9.3566066e-09
   2.2020000e+03   6.7523942e-13   1.3254005e-01   1.1228643e+00  -6.6076769e-02   5.9735770e-03   9.3604659e-09
   2.2030000e+03   3.9470783e-13   9.7794174e-02   8.8179609e-01   9.2768713e-02   3.6383529e-04   9.3601506e-09
   2.2040000e+03   4.4145005e-13   7.2340374e-02   6.5436921e-01   1.2005145e-01   1.0774947e-03   9.3589453e-09
   2.2050000e+03   8.5976918e-13   4.3344542e-02   5.4272512e-01   2.2746338e-01   5.8147991e-04   9.3577089e-09
   2.2060000e+03   5.4562498e-13   2.4865116e-01   2.1729049e+00   5.1592364e-02   4.0687086e-04   9.3575133e-09
   2.2070000e+03   3.9207673e-13   2.0196172e-01   1.6502538e+00   9.8086471e-02   2.7948232e-03   9.3549842e-09
   2.2080000e+03   8.0767451e-13   1.4507581e-01   1.5494895e+00   1.2094019e-01   4.2487102e-03   9.3502605e-09
   2.2090000e+03   6.6048691e-13   5.0119825e-02   1.0797620e+00   1.3793967e-01   5.5769588e-03   9.3432103e-09
   2.2100000e+03   7.6403685e-13   4.0937619e-02   8.1133918e-01   1.7350621e-01   7.2822287e-03   9.3373678e-09
   2.2110000e+03   2.3812489e-13   8.1187174e-02   7.4576958e-01   3.4053930e-01   2.2432261e-04   9.3366547e-09


==> data/quadratic_n16__l5_7_2.dat <==
   1.0000000e+00   1.2554564e-01   1.0000000e-06   9.9234811e-01   8.9433144e-01   4.6604517e+02   1.7907518e+00
   2.0000000e+00   1.3522524e-01   6.8840803e-02   7.3683160e-01   9.1768744e-02   8.0477164e-01   1.8679365e+00
   3.0000000e+00   3.1450357e-02   6.7748249e-02   6.0514504e-01  -1.6729843e-01   1.4447279e-01   1.9314974e+00
   4.0000000e+00   2.8031055e-03   1.9011655e-01   1.7300859e+00   4.0921921e-01   4.5318167e-02   1.8973593e+00
   5.0000000e+00   2.6831139e-03   8.9995568e-02   7.9399366e-01   5.9377995e-01   7.2922751e-03   1.8891766e+00
   6.0000000e+00   1.9426680e-02   5.9763574e-03   2.3648405e-01   5.9573965e-01   4.7320000e-01   1.6621271e+00
   7.0000000e+00   1.4829273e-02   5.2879846e-03   3.2212188e-01   5.4166965e-01   2.1238544e-01   1.5735298e+00
   8.0000000e+00   7.2738881e-03   1.6717611e-02   2.8671047e-01   3.9910448e-01   1.2046249e-01   1.5381611e+00
   9.0000000e+00   1.8180909e-03   6.2097300e-02   5.6628625e-01  -3.7158435e-01   6.8827457e-02   1.5805589e+00
   1.0000000e+01   2.9383200e-03   1.3291768e-02   5.8391643e-01  -6.1483347e-02   7.0263323e-02   1.5825086e+00
   1.1000000e+01   1.6675334e-03   3.1677174e-02   2.5710551e-01   5.9802913e-01   4.7570467e-02   1.5386719e+00
   1.2000000e+01   3.9317896e-03   6.0898347e-03   2.5529629e-01   6.4250027e-01   2.2394065e-01   1.4340682e+00
   1.3000000e+01   4.8739677e-03   4.5455986e-03   2.9726692e-01   6.5310705e-01   2.5571966e-01   1.3759441e+00
   1.4000000e+01   5.2331478e-03   1.7743573e-02   2.6751135e-01   4.1809285e-01   7.7188835e-02   1.3350302e+00
   1.5000000e+01   1.8755160e-03   2.0872365e-02   2.3763597e-01   4.8327639e-01   9.1280574e-02   1.3066729e+00
   1.6000000e+01   5.4456231e-03   3.2174964e-02   4.4144857e-01   3.9772871e-01   5.9219035e-02   1.2778704e+00
   1.7000000e+01   3.5771314e-03   2.5999229e-02   2.8340314e-01   6.1902208e-01   1.5507083e-01   1.2190237e+00
   1.8000000e+01   8.4820103e-04   3.0661818e-02   2.5120934e-01  -1.0475535e-01   3.4986968e-02   1.2242265e+00
   1.9000000e+01   8.3828602e-04   2.7091228e-02   3.0481932e-01   7.8093689e-01   2.5125653e-02   1.2003591e+00
   2.0000000e+01   3.2365866e-03   9.3877381e-03   3.0684062e-01   8.1192100e-01   3.0826160e-01   1.1265464e+00
   2.1000000e+01   2.2015526e-03   1.4891494e-02   3.6012607e-01   8.1917840e-01   1.4876535e-01   9.9391817e-01
   2.2000000e+01   3.8825999e-03   1.0555924e-02   6.4828232e-01   7.4728281e-01   2.5793728e-01   9.7020442e-01
   2.3000000e+01   2.3339998e-03   4.6230151e-02   3.9587210e-01   7.1663008e-01   6.6797129e-02   9.2486702e-01
   2.4000000e+01   7.7829369e-04   3.8748423e-02   3.3600858e-01  -2.7394339e-01   3.6679209e-02   9.3472966e-01
   2.5000000e+01   8.7457458e-04   2.4904253e-02   2.5915472e-01   8.7610656e-01   4.4028483e-02   8.9889274e-01
   2.6000000e+01   3.4763397e-03   1.0329258e-02   2.3110423e-01   7.6373842e-01   1.1746819e-01   8.2108272e-01
   2.7000000e+01   2.7991359e-03   1.3379550e-02   4.1560071e-01   8.9016118e-01   1.7865626e-01   7.5653166e-01
   2.8000000e+01   3.5610788e-03   2.0239858e-02   6.0534467e-01   8.7359066e-01   2.2139595e-01   6.1563147e-01
   2.9000000e+01   2.9334673e-03   1.8133158e-02   5.0107389e-01   7.3022700e-01   5.1306852e-01   5.6057098e-01
   3.0000000e+01   9.8722637e-04   3.5594880e-02   2.7886614e-01  -3.8306059e-01   8.4221727e-02   5.8029721e-01
   3.1000000e+01   5.6390875e-04   2.5151896e-02   2.1005667e-01   8.4178612e-01   8.3271249e-02   5.4025045e-01
   3.2000000e+01   2.8381071e-03   9.0685038e-03   2.4056438e-01   8.4704537e-01   3.3873923e-01   3.9732814e-01
   3.3000000e+01   3.1716387e-03   1.1537540e-02   3.6650106e-01   7.8779743e-01   9.1146813e-01   3.3073773e-01
   3.4000000e+01   1.3531258e-03   2.2321670e-02   2.4832834e-01   6.7572192e-01   3.4352344e-01   2.9533523e-01
   3.5000000e+01   1.1851201e-03   3.1690857e-02   5.0268015e-01  -3.8443748e-01   2.9402867e-01   3.3835213e-01
   3.6000000e+01   3.6271128e-04   1.4088033e-02   4.4227780e-01   4.3633968e-01   2.1302068e-01   3.3451916e-01
   3.7000000e+01   3.5526184e-04   7.9194342e-02   6.4627154e-01   7.1834304e-01   4.3710443e-02   3.2417521e-01
   3.8000000e+01   3.1649112e-03   9.5803584e-03   3.2589055e-01   8.5100847e-01   3.6628497e-01   2.3167563e-01
   3.9000000e+01   1.1862625e-03   2.5621534e-02   2.6086374e-01   7.8853440e-03   3.4283928e-01   2.4431971e-01
   4.0000000e+01   8.6094902e-04   3.3345971e-02   3.7632678e-01   7.5495956e-01   1.6530000e-01   2.2945722e-01
   4.1000000e+01   3.2274112e-04   5.4717458e-02   4.9559918e-01  -1.7372496e-01   1.0643949e-01   2.3493458e-01
   4.2000000e+01   5.1291473e-04   1.9977693e-02   4.0593875e-01   8.8823121e-01   7.7613125e-02   2.1889890e-01
   4.3000000e+01   9.8427179e-04   3.2350532e-02   3.5073430e-01   8.1556740e-01   8.6496422e-01   1.5191081e-01
   4.4000000e+01   4.3728760e-04   1.7640548e-02   3.6116512e-01  -1.2286733e-01   1.5934385e-01   1.5673683e-01
   4.5000000e+01   5.3738512e-04   3.6152872e-02   4.4234710e-01   8.6819179e-02   1.0985636e-01   1.5618675e-01
   4.6000000e+01   6.4515569e-04   3.5309005e-02   3.7497675e-01   8.7432377e-01   3.2945401e-01   1.3427388e-01
   4.7000000e+01   4.2679264e-04   4.3693944e-02   4.6492425e-01   8.7735543e-01   5.4140516e-02   1.2794337e-01
   4.8000000e+01   6.5443741e-04   3.8283965e-02   4.8575708e-01   8.7613166e-01   4.8880587e-01   7.9119767e-02
   4.9000000e+01   8.8105998e-04   2.4249671e-02   4.2213881e-01   8.0479680e-01   6.6231731e-01   6.0080782e-02
   5.0000000e+01   3.2074709e-04   4.9330135e-02   4.2658772e-01   5.2174211e-01   2.4981208e-01   5.3795995e-02
   5.1000000e+01   1.6678188e-04   5.2650756e-02   4.5741228e-01   7.4852738e-01   7.3738297e-02   5.0894738e-02
   5.2000000e+01   3.1666730e-04   5.8686902e-02   5.9810966e-01   7.1521434e-01   1.6849315e-01   4.5160943e-02
   5.3000000e+01   7.2607897e-04   2.6822616e-02   6.9730258e-01   7.5684568e-01   2.6503743e-01   3.6939884e-02
   5.4000000e+01   2.4981884e-04   6.8800643e-02   6.3027932e-01   5.5882647e-01   9.7297286e-02   3.5058308e-02
   5.5000000e+01   1.0649755e-04   1.6653004e-01   1.3885305e+00  -2.5463561e-01   7.4412279e-02   3.5811563e-02
   5.6000000e+01   1.4341215e-04   7.3188203e-02   6.7338984e-01   1.7126868e-01   1.1671659e-01   3.5336469e-02
   5.7000000e+01   1.8245213e-04   3.9367807e-02   4.8414792e-01   6.8292658e-02   4.3860176e-01   3.7604129e-02
   5.8000000e+01   3.1869048e-04   8.2867196e-03   2.3886403e-01   2.5972948e-01   5.2211853e-01   3.6313643e-02
   5.9000000e+01   8.6904996e-05   3.0404154e-02   2.8164291e-01   4.2354337e-01   1.4342190e-01   3.4432516e-02
   6.0000000e+01   1.8935317e-04   4.9485072e-02   7.5999758e-01   8.0848228e-01   1.1847442e-01   3.1226842e-02
   6.1000000e+01   1.4642987e-04   6.4910376e-02   7.5881562e-01   8.7525054e-01   1.3947816e-01   2.9339694e-02
   6.2000000e+01   1.1212753e-04   1.4508606e-01   1.2172326e+00   9.6499839e-01   3.1661479e-02   2.8444314e-02
   6.3000000e+01   9.6092500e-05   5.4531661e-02   4.6978297e-01   9.8643287e-01   3.2103603e-01   1.9494280e-02
   6.4000000e+01   1.0413393e-04   3.8719129e-02   4.0230020e-01   9.7887973e-01   4.5290725e-01   1.1000744e-02
   6.5000000e+01   5.0069776e-05   6.1319930e-03   2.2386879e-01   9.1291862e-01   5.6956965e-01   5.8673073e-03
   6.6000000e+01   8.5449762e-05   1.9565682e-02   3.6511957e-01   7.7400726e-01   7.4288996e-01   3.7195260e-03
   6.7000000e+01   6.7832778e-05   3.0836657e-02   8.2721387e-01   1.6544598e-01   4.2676521e-01   3.6747707e-03
   6.8000000e+01   2.4695953e-05   2.2377872e-01   1.7950017e+00  -7.5137989e-02   4.9572550e-01   4.2223729e-03
   6.9000000e+01   2.1481832e-05   5.0381057e-02   4.1176849e-01   5.4637539e-01   1.8009354e-01   3.8598039e-03
   7.0000000e+01   2.2490757e-05   7.2275735e-02   6.2507230e-01   6.0031386e-01   7.8677327e-02   3.6855124e-03
   7.1000000e+01   1.6640217e-05   3.5266710e-02   3.3963804e-01   5.8576345e-01   3.2094247e-01   3.1424507e-03
   7.2000000e+01   3.2403472e-05   1.4561692e-02   2.2511893e-01   2.8355547e-01   1.7010682e-01   3.0344863e-03
   7.3000000e+01   3.2227900e-05   6.5524502e-02   7.5920331e-01  -1.5787059e-01   6.6472035e-02   3.0727923e-03
   7.4000000e+01   6.9517155e-06   1.8372654e-01   1.4498236e+00  -1.5193116e-02   4.3961591e-02   3.0778099e-03
   7.5000000e+01   6.6093330e-06   1.8828851e-01   1.5051719e+00   3.9937307e-02   5.3020709e-02   3.0756180e-03
   7.6000000e+01   1.7332870e-05   3.9133251e-02   4.2501200e-01   3.7749435e-02   1.9086453e-01   3.1092949e-03
   7.7000000e+01   9.2800935e-06   5.4597647e-02   4.9818498e-01   1.7763746e-01   2.9754058e-02   3.0942007e-03
   7.8000000e+01   3.3240510e-06   1.5469360e-01   1.3166239e+00   1.4719728e-01   2.9549341e-02   3.0820693e-03
   7.9000000e+01   2.9727815e-06   9.3825857e-02   8.1343985e-01   5.3123378e-01   5.9881639e-03   3.0723046e-03
   8.0000000e+01   5.3128363e-06   7.4272530e-02   8.1769698e-01   5.2006253e-01   7.0446336e-02   2.9655136e-03
   8.1000000e+01   1.5137282e-05   3.8453616e-02   7.9008049e-01   4.9479921e-01   8.1931164e-02   2.9073208e-03
   8.2000000e+01   5.4182480e-06   2.2540040e-01   2.0017173e+00   3.2496022e-01   4.2109762e-02   2.8698735e-03
   8.3000000e+01   2.7216449e-06   2.2927323e-01   1.9572606e+00   2.1860537e-01   3.1363128e-02   2.8515502e-03
   8.4000000e+01   2.5813191e-06   1.6038659e-01   1.4360310e+00   1.9579799e-01   1.5853864e-02   2.8430442e-03
   8.5000000e+01   2.0017107e-06   3.2772019e-02   6.1826181e-01   4.0788817e-01   2.1205609e-02   2.8189908e-03
   8.6000000e+01   5.4959821e-06   3.9323973e-02   6.5191456e-01   5.8500725e-01   5.0485527e-02   2.7381674e-03
   8.7000000e+01   3.9901770e-06   6.6512462e-02   5.6651860e-01   6.2167144e-01   3.8709031e-02   2.6735647e-03
   8.8000000e+01   3.4901022e-06   8.8620670e-02   8.1744913e-01   6.8022581e-01   3.7694130e-02   2.6060602e-03
   8.9000000e+01   4.8896325e-06   5.1135811e-02   8.2506926e-01   6.8807536e-01   6.1437596e-02   2.4985951e-03
   9.0000000e+01   3.9252304e-06   5.0962833e-02   7.7206667e-01   6.1868120e-01   1.1192322e-01   2.4559557e-03
   9.1000000e+01   2.2707215e-06   2.7271533e-01   2.2422959e+00   6.5976903e-01   1.1192098e-02   2.4379079e-03
   9.2000000e+01   2.1402392e-06   1.1576929e-01   9.5644757e-01   6.0063737e-01   1.7969074e-02   2.4118502e-03
   9.3000000e+01   2.3660053e-06   7.3880807e-02   6.3381242e-01   6.1269683e-01   2.8558838e-02   2.3702730e-03
   9.4000000e+01   4.6728253e-06   2.8681337e-02   3.2394452e-01   5.9681151e-01   6.9374731e-02   2.2759627e-03
   9.5000000e+01   1.9595411e-06   5.8764980e-02   5.0706504e-01   6.2763721e-01   4.1385347e-02   2.2180571e-03
   9.6000000e+01   2.0266518e-06   1.0056054e-01   9.4708768e-01   6.6715782e-01   2.2866333e-02   2.1845464e-03
   9.7000000e+01   3.0069386e-06   1.2285539e-01   1.1403548e+00   6.7826997e-01   2.5983918e-02   2.1464510e-03
   9.8000000e+01   2.7047787e-06   1.0217358e-01   9.1162109e-01   7.5582730e-01   1.3959936e-02   2.1238937e-03
   9.9000000e+01   3.0376537e-06   2.3296144e-01   1.9959247e+00   7.7956375e-01   1.3301976e-02   2.1019440e-03
   1.0000000e+02   2.9895703e-06   8.2518829e-02   8.0157899e-01   7.9177064e-01   4.4728633e-02   2.0283172e-03
   1.0100000e+02   2.7916606e-06   4.4517973e-02   4.9892279e-01   8.0654759e-01   5.5743994e-02   1.9382765e-03
   1.0200000e+02   5.4584075e-06   1.2391899e-02   5.6997904e-01   8.3170430e-01   1.2161884e-01   1.8414105e-03
   1.0300000e+02   2.4454830e-06   1.3523647e-01   1.1118696e+00   7.9788824e-01   3.8409172e-02   1.7854873e-03
   1.0400000e+02   1.8207723e-06   1.1234886e-01   9.8793270e-01   8.4904342e-01   3.4287345e-02   1.7338109e-03
   1.0500000e+02   2.9445771e-06   9.4754109e-02   9.7451668e-01   8.5768273e-01   7.0209685e-02   1.6306066e-03
   1.0600000e+02   4.0419181e-06   6.5340505e-02   8.7515723e-01   8.4617936e-01   1.3046545e-01   1.4550155e-03
   1.0700000e+02   8.6482763e-06   3.6437909e-02   7.8598397e-01   8.2386101e-01   1.6054716e-01   1.2694861e-03
   1.0800000e+02   3.1998502e-06   1.7815186e-01   1.5657315e+00   7.4746277e-01   4.7192539e-02   1.2253519e-03
   1.0900000e+02   1.8893601e-06   2.5453647e-01   2.1711296e+00  -6.7930496e-01   3.7401382e-02   1.2569344e-03
   1.1000000e+02   1.4033184e-06   1.0939623e-01   9.2534930e-01   6.5758752e-01   1.0933224e-02   1.2479405e-03
   1.1100000e+02   2.2660503e-06   1.4614623e-01   1.2930129e+00   8.6438150e-01   2.3995103e-02   1.2221498e-03
   1.1200000e+02   3.1994926e-06   9.9483319e-02   9.9680444e-01   8.7711707e-01   6.2952395e-02   1.1552579e-03
   1.1300000e+02   3.0802270e-06   3.8757116e-02   4.9864511e-01   8.7932825e-01   1.0353813e-01   1.0516224e-03
   1.1400000e+02   6.3992717e-06   1.1902992e-02   7.6719773e-01   8.2726895e-01   4.7268628e-01   9.5138138e-04
   1.1500000e+02   2.8028788e-06   2.3355988e-01   2.0382827e+00   8.2195669e-01   1.6735832e-01   8.2550426e-04
   1.1600000e+02   1.1481253e-06   1.5331999e-01   1.2678663e+00   7.3041992e-01   9.7558658e-02   7.6865047e-04
   1.1700000e+02   1.1030405e-06   1.2532591e-01   1.0373016e+00   6.5424973e-01   5.3496090e-02   7.4239947e-04
   1.1800000e+02   1.3092240e-06   5.7714725e-02   5.5010116e-01   7.4405129e-01   6.1882449e-02   7.0888149e-04
   1.1900000e+02   2.4002658e-06   3.9146939e-02   4.2269166e-01   8.1650629e-01   1.5675294e-01   6.2147198e-04
   1.2000000e+02   2.1661280e-06   4.0416620e-02   5.1332637e-01   7.3077395e-01   4.9397195e-01   4.4903001e-04
   1.2100000e+02   4.8061710e-06   7.5003892e-02   7.5277797e-01   3.4796557e-01   1.5559099e-01   4.2974024e-04
   1.2200000e+02   1.1054510e-06   1.9250308e-01   1.5949508e+00  -8.9987258e-02   1.2345043e-01   4.3771484e-04
   1.2300000e+02   8.0724512e-07   2.0237744e-01   1.6743357e+00   6.9745534e-01   7.4753330e-02   4.1555575e-04
   1.2400000e+02   9.6376945e-07   1.2526594e-01   1.0643113e+00   6.7414989e-01   5.9715434e-02   3.9924758e-04
   1.2500000e+02   1.1037683e-06   3.0389780e-02   4.2857332e-01   6.9344438e-01   9.6924551e-02   3.7345568e-04
   1.2600000e+02   1.0390613e-06   9.9874844e-03   3.8661685e-01   5.5589449e-01   2.7131536e-01   3.2812425e-04
   1.2700000e+02   2.9478533e-06   2.5808470e-02   4.3123669e-01   6.7268701e-01   2.8706291e-01   2.9848447e-04
   1.2800000e+02   7.2122610e-07   1.2997192e-01   1.0135484e+00  -1.5709465e-01   1.3049511e-01   3.0702275e-04
   1.2900000e+02   6.7599875e-07   2.3880193e-01   1.9132210e+00  -4.7104444e-01   6.5347306e-02   3.1696783e-04
   1.3000000e+02   6.4307292e-07   6.7776850e-02   7.5335701e-01  -2.7696598e-01   5.6781914e-02   3.2241682e-04
   1.3100000e+02   1.3424507e-06   2.7247856e-02   6.0606691e-01  -2.1698444e-01   1.5260001e-01   3.3653744e-04
   1.3200000e+02   5.3125368e-07   1.2626686e-01   1.1685358e+00   2.5982233e-01   6.9417347e-02   3.3123669e-04
   1.3300000e+02   5.6554055e-07   1.2679133e-01   1.0688865e+00   9.2731297e-01   3.8993266e-02   3.1929612e-04
   1.3400000e+02   1.3893186e-06   4.2621435e-02   6.4922430e-01   9.1470308e-01   1.4621204e-01   2.7723597e-04
   1.3500000e+02   1.0876002e-06   1.0894513e-01   9.3783872e-01   9.3297765e-01   1.8272219e-01   2.3069564e-04
   1.3600000e+02   5.9891064e-07   1.6133630e-01   1.3414952e+00  -1.4178671e-01   3.8690646e-02   2.3212941e-04
   1.3700000e+02   5.5720891e-07   1.3312745e-01   1.1074476e+00   5.0108442e-01   1.0739874e-01   2.2069426e-04
   1.3800000e+02   7.4782605e-07   7.0169587e-02   7.2282957e-01   7.6999193e-01   9.1159191e-02   2.0560443e-04
   1.3900000e+02   4.4211204e-07   7.2709745e-02   6.9720165e-01   7.8736049e-01   1.1827022e-01   1.8705995e-04
   1.4000000e+02   5.7709447e-07   1.8033777e-01   1.5810578e+00   8.5085298e-01   1.0620446e-01   1.7047624e-04
   1.4100000e+02   6.1013129e-07   1.1511170e-01   9.9666074e-01   8.6140194e-01   1.8926329e-01   1.4362126e-04
   1.4200000e+02   2.6746742e-07   3.7384531e-02   5.3584641e-01   8.6456197e-01   2.2635355e-01   1.1666455e-04
   1.4300000e+02   3.4629211e-07   9.5529109e-02   7.8326111e-01   8.2959957e-01   1.5030297e-01   1.0258579e-04
   1.4400000e+02   6.6867049e-07   4.4172044e-02   5.8659741e-01   8.2698156e-01   9.8240369e-02   9.4421577e-05
   1.4500000e+02   4.8257850e-07   2.3848881e-01   1.9874977e+00  -7.8508418e-02   6.7745282e-02   9.5137719e-05
   1.4600000e+02   1.9124181e-07   1.1542570e-01   9.2566052e-01   3.5779059e-01   1.1288010e-01   9.1844470e-05
   1.4700000e+02   1.5162896e-07   9.8314880e-02   7.9063552e-01   8.3578017e-01   4.8124581e-02   8.8183742e-05
   1.4800000e+02   1.4249502e-07   5.2186743e-02   4.6319557e-01   9.0263304e-01   7.8141615e-02   8.2017503e-05
   1.4900000e+02   1.9608493e-07   3.9041626e-02   4.2983265e-01   9.1600987e-01   1.3367595e-01   7.2108839e-05
   1.5000000e+02   1.8942637e-07   5.4056793e-02   7.0071531e-01   9.0135057e-01   2.7034446e-01   5.5187334e-05
   1.5100000e+02   3.9188407e-07   5.6307597e-02   7.8280096e-01   8.0314025e-01   2.1829044e-01   4.6074485e-05
   1.5200000e+02   3.0136480e-07   1.2115822e-01   1.0614515e+00   5.2505167e-01   4.3538118e-02   4.5053592e-05
   1.5300000e+02   1.2088672e-07   2.9693117e-01   2.4781245e+00  -7.1132214e-01   7.3184820e-02   4.7455613e-05
   1.5400000e+02   9.7190083e-08   2.0229944e-01   1.6865539e+00  -4.8658959e-01   1.9672650e-02   4.7916824e-05
   1.5500000e+02   1.4155887e-07   1.4880235e-01   1.2724347e+00   5.0886811e-01   2.8705203e-02   4.7231739e-05
   1.5600000e+02   1.9650928e-07   1.0494059e-01   1.0621685e+00   7.1472846e-01   6.4551666e-02   4.5103049e-05
   1.5700000e+02   1.8331670e-07   5.4769084e-02   8.2233590e-01   7.7885400e-01   1.1849808e-01   4.1077375e-05
   1.5800000e+02   2.9576269e-07   2.4256210e-02   6.0405957e-01   8.2193869e-01   4.0340841e-01   3.7746121e-05
   1.5900000e+02   1.0613449e-07   1.8814041e-01   1.5660482e+00   7.7661621e-01   1.2047767e-01   3.4334139e-05
   1.6000000e+02   7.8399214e-08   1.9980367e-01   1.6850002e+00   7.8455328e-01   6.0344503e-02   3.2733861e-05
   1.6100000e+02   8.4131441e-08   1.3797820e-01   1.1863683e+00   7.8105065e-01   7.3429987e-02   3.0892978e-05
   1.6200000e+02   1.1143877e-07   4.4281121e-02   4.4865746e-01   7.8405410e-01   1.2390986e-01   2.7992679e-05
   1.6300000e+02   1.1633627e-07   4.1056191e-02   4.0006611e-01   7.5092863e-01   2.1991705e-01   2.3720876e-05
   1.6400000e+02   6.6891986e-08   1.0999596e-01   9.9406247e-01   5.5217094e-01   2.7069067e-02   2.3372458e-05
   1.6500000e+02   7.2711069e-08   9.2739366e-02   8.7771372e-01   6.2163922e-01   5.8621839e-02   2.2546285e-05
   1.6600000e+02   1.5040793e-07   7.8831791e-02   9.0338122e-01   7.2658833e-01   1.2197260e-01   2.0634835e-05
   1.6700000e+02   9.5684117e-08   1.7708522e-01   1.5175834e+00   6.7347093e-01   1.4989568e-01   1.8692108e-05
   1.6800000e+02   5.4694165e-08   1.8977513e-01   1.5970888e+00   5.8603163e-01   8.6709438e-02   1.7790818e-05
   1.6900000e+02   2.8260935e-08   5.3895849e-02   4.9742005e-01   6.5128850e-01   4.5340728e-02   1.7276304e-05
   1.7000000e+02   3.0765872e-08   9.6316332e-02   7.8107397e-01   6.7216869e-01   4.9827106e-02   1.6709842e-05
   1.7100000e+02   3.8140572e-08   3.6748317e-02   5.1376566e-01   6.9576928e-01   4.5449695e-02   1.6190626e-05
   1.7200000e+02   9.0701485e-08   3.5206965e-02   6.7131908e-01   6.8369064e-01   9.0378013e-02   1.5227686e-05
   1.7300000e+02   3.6033806e-08   1.6134827e-01   1.3641924e+00   5.5452173e-01   3.4468342e-02   1.4943018e-05
   1.7400000e+02   3.2702016e-08   2.6844258e-01   2.2231750e+00   8.3484032e-03   1.7636573e-02   1.4943142e-05
   1.7500000e+02   3.5119865e-08   3.2001925e-02   3.2555324e-01   5.2368825e-01   1.1370312e-01   1.4127699e-05
   1.7600000e+02   2.7422017e-08   5.3297029e-02   4.4232176e-01   4.0291879e-01   5.6288279e-02   1.3826457e-05
   1.7700000e+02   2.8160436e-08   8.9187165e-02   7.2755511e-01   4.9853733e-01   6.6589484e-02   1.3391261e-05
   1.7800000e+02   4.2410413e-08   3.1052445e-02   3.1897549e-01   5.7721542e-01   1.4606181e-01   1.2365840e-05
   1.7900000e+02   3.0359945e-08   4.6421288e-02   7.9642750e-01   4.7387094e-01   1.3873267e-01   1.2168466e-05
   1.8000000e+02   2.0010082e-08   2.8765064e-01   2.3627211e+00   6.2083634e-01   2.4827223e-02   1.1983246e-05
   1.8100000e+02   1.9366991e-08   7.2639426e-02   5.8382322e-01   6.8998844e-01   2.3187905e-02   1.1793236e-05
   1.8200000e+02   2.7706780e-08   8.5940586e-02   6.9641109e-01   6.9623064e-01   9.4888020e-02   1.1043381e-05
   1.8300000e+02   3.0807623e-08   5.2587147e-02   5.0196644e-01   6.4144538e-01   1.0781896e-01   1.0320127e-05
   1.8400000e+02   2.9036524e-08   2.8744138e-02   3.3746370e-01   5.9864755e-01   1.3149448e-01   9.5696743e-06
   1.8500000e+02   1.7374376e-08   9.7415416e-02   9.7050764e-01   1.9353254e-01   2.3128454e-02   9.5293139e-06
   1.8600000e+02   1.7578118e-08   1.4169511e-01   1.2114426e+00  -9.5684851e-02   2.5675464e-02   9.5558291e-06
   1.8700000e+02   1.4561717e-08   1.1611523e-01   9.5531526e-01   4.1868341e-01   1.7125402e-02   9.4884766e-06
   1.8800000e+02   2.1659999e-08   1.8845279e-01   1.5725062e+00   5.5714151e-01   4.5584650e-02   9.2544696e-06
   1.8900000e+02   1.3804072e-08   5.1078154e-02   4.6119510e-01   5.6879097e-01   9.5833467e-02   8.7803685e-06
   1.9000000e+02   8.9604465e-09   2.7415001e-02   3.2035539e-01   5.9924372e-01   4.3087629e-02   8.5590200e-06
   1.9100000e+02   1.7283122e-08   6.9519891e-02   6.5434545e-01   6.2179526e-01   6.8911979e-02   8.2052865e-06
   1.9200000e+02   1.5779845e-08   1.4095529e-01   1.1906686e+00   6.2178648e-01   5.2952395e-02   7.9424197e-06
   1.9300000e+02   2.8711387e-08   5.8248685e-02   6.0910687e-01   5.8254244e-01   6.5601090e-02   7.6506269e-06
   1.9400000e+02   1.0033215e-08   1.3578594e-01   1.1059980e+00   5.7803014e-01   4.9968194e-02   7.4361991e-06
   1.9500000e+02   9.7131133e-09   2.5120395e-01   2.0960143e+00  -3.8211682e-02   1.0211353e-02   7.4394877e-06
   1.9600000e+02   9.1547073e-09   4.7809944e-02   4.4238074e-01   5.5556964e-01   2.3625787e-02   7.3432930e-06
   1.9700000e+02   6.8536306e-09   4.8084499e-02   3.9483885e-01   6.1354716e-01   3.6669488e-02   7.1812290e-06
   1.9800000e+02   5.2062354e-09   6.4480422e-02   5.0797630e-01   5.6013658e-01   4.5013974e-02   7.0052817e-06
   1.9900000e+02   5.7200602e-09   8.7287004e-02   7.2087608e-01   5.3199610e-01   8.4006694e-02   6.7107332e-06
   2.0000000e+02   4.4039671e-09   3.1003587e-02   8.1857572e-01   5.7544173e-01   4.8353582e-02   6.5294046e-06
   2.0100000e+02   1.2903949e-08   3.7216294e-02   8.2649673e-01   6.4943774e-01   8.8280509e-02   6.1706433e-06
   2.0200000e+02   1.9840861e-08   1.1192692e-01   9.6083766e-01   6.5100581e-01   1.1205542e-01   5.7445308e-06
   2.0300000e+02   7.0000031e-09   2.3159290e-01   1.8683804e+00  -2.4595986e-01   5.2472742e-02   5.8260015e-06
   2.0400000e+02   5.2677197e-09   2.4394796e-01   2.0106475e+00  -3.1865557e-02   4.4741836e-02   5.8401220e-06
   2.0500000e+02   4.6071901e-09   9.4131392e-02   8.4961700e-01   5.7362517e-01   2.4343364e-02   5.7597481e-06
   2.0600000e+02   5.7777459e-09   3.0664850e-02   5.8082942e-01   7.9753795e-01   4.2706526e-02   5.5655492e-06
   2.0700000e+02   1.0089869e-08   5.0006582e-02   6.4439313e-01   7.5111435e-01   9.1008315e-02   5.1958723e-06
   2.0800000e+02   6.6723569e-09   7.1060616e-02   6.0203322e-01   8.3000911e-01   4.8262317e-02   4.9896958e-06
   2.0900000e+02   6.4493263e-09   6.6680507e-02   7.9662561e-01   7.8654159e-01   5.8735290e-02   4.7626231e-06
   2.1000000e+02   1.0946360e-08   3.0646195e-02   8.4180083e-01   7.7911301e-01   9.0864533e-02   4.6788237e-06
   2.1100000e+02   5.9814468e-09   2.8565516e-01   2.3710572e+00   5.5199211e-01   1.2936998e-02   4.6456858e-06
   2.1200000e+02   4.5450669e-09   1.5629225e-01   1.2760623e+00   5.8923139e-01   1.5137792e-02   4.6045985e-06
   2.1300000e+02   5.7773696e-09   1.0461822e-01   9.2746043e-01   6.9514344e-01   3.5950393e-02   4.4911033e-06
   2.1400000e+02   6.0056332e-09   4.7235137e-02   6.7115743e-01   7.5761264e-01   6.2519866e-02   4.2823018e-06
   2.1500000e+02   1.5085942e-08   1.7987431e-02   4.3983538e-01   7.8004615e-01   1.4364158e-01   3.8219125e-06
   2.1600000e+02   7.0834285e-09   7.4985965e-02   7.1116312e-01   7.3837789e-01   7.1161395e-02   3.6257361e-06
   2.1700000e+02   7.8997044e-09   1.0919307e-01   9.9961609e-01   7.7147328e-01   2.8321280e-02   3.5471187e-06
   2.1800000e+02   3.9713528e-09   2.0831137e-01   1.7308948e+00   7.6677336e-01   2.5310260e-02   3.4787563e-06
   2.1900000e+02   3.3246184e-09   1.1539246e-01   9.5888265e-01   8.2175511e-01   1.5706564e-02   3.4339974e-06
   2.2000000e+02   4.5334293e-09   6.3791832e-02   5.3198096e-01   8.4977862e-01   5.0260695e-02   3.2885885e-06
   2.2100000e+02   7.1339692e-09   5.4790116e-02   5.0307200e-01   8.3998964e-01   1.1619687e-01   2.9748430e-06
   2.2200000e+02   7.8041312e-09   2.7603699e-02   5.0120592e-01   8.1303038e-01   1.6305554e-01   2.5958790e-06
   2.2300000e+02   9.1961614e-09   2.0579748e-02   7.3600242e-01   7.7462625e-01   2.0013346e-01   2.4002894e-06
   2.2400000e+02   3.2875744e-09   2.0766236e-01   1.7040373e+00   7.1272004e-01   6.6729256e-02   2.2888924e-06
   2.2500000e+02   2.4799120e-09   1.0321452e-01   8.5938147e-01  -1.0778958e-01   1.7582596e-02   2.2935794e-06
   2.2600000e+02   3.6305671e-09   5.4974686e-02   5.0038750e-01   7.0366425e-01   3.8340486e-02   2.2325758e-06
   2.2700000e+02   4.6137655e-09   5.1548033e-02   4.5899375e-01   5.7566053e-01   4.5180725e-02   2.1760730e-06
   2.2800000e+02   3.7008446e-09   1.1176995e-01   9.4308289e-01   8.3286426e-01   6.3001588e-02   2.0632863e-06
   2.2900000e+02   3.6412991e-09   2.1838209e-02   5.6551709e-01   8.5137749e-01   1.2720253e-01   1.8449815e-06
   2.3000000e+02   3.5316103e-09   7.7291444e-02   7.5185131e-01   8.1059547e-01   1.4192802e-01   1.7405420e-06
   2.3100000e+02   2.6642642e-09   1.7122949e-01   1.3691532e+00   8.3190939e-01   4.4433860e-02   1.6767522e-06
   2.3200000e+02   3.4998559e-09   1.2618305e-01   1.0132415e+00   8.3867044e-01   1.4370759e-01   1.4804927e-06
   2.3300000e+02   3.1670353e-09   5.4138274e-02   5.4891435e-01   8.1759582e-01   9.6939735e-02   1.3656550e-06
   2.3400000e+02   2.2093367e-09   1.3980980e-02   4.3974186e-01   8.6545121e-01   1.3872730e-01   1.2054347e-06
   2.3500000e+02   4.1819532e-09   4.7885485e-02   5.1062236e-01   8.5487865e-01   2.3496995e-01   9.7444266e-07
   2.3600000e+02   7.1926819e-09   6.1958274e-02   6.7794988e-01   8.1087169e-01   1.5989271e-01   8.5299125e-07
   2.3700000e+02   2.9611554e-09   2.2958999e-01   1.8462923e+00  -4.6599762e-01   5.3259707e-02   8.7508521e-07
   2.3800000e+02   1.8199900e-09   2.5021684e-01   2.0565907e+00   4.4228230e-01   3.8351461e-02   8.6076830e-07
   2.3900000e+02   1.8431210e-09   1.3786925e-01   1.2129863e+00   7.9878356e-01   4.1765629e-02   8.3233267e-07
   2.4000000e+02   2.0594938e-09   2.1846612e-02   4.0304029e-01   8.4498505e-01   1.9709075e-01   6.9924231e-07
   2.4100000e+02   3.9214169e-09   2.6246092e-02   6.5328967e-01   7.6384598e-01   1.9970634e-01   6.4747942e-07
   2.4200000e+02   1.6054888e-09   8.7251927e-02   7.1461793e-01   7.9572079e-01   1.5162507e-01   5.7245666e-07
   2.4300000e+02   1.4594723e-09   9.4282837e-02   8.6063418e-01   7.8059540e-01   5.5551730e-02   5.4799358e-07
   2.4400000e+02   1.6142274e-09   4.8746875e-02   8.7457388e-01   7.8601516e-01   1.0091264e-01   5.0568426e-07
   2.4500000e+02   3.8715615e-09   2.5065834e-02   8.7059643e-01   8.0695804e-01   1.9122258e-01   4.6754138e-07
   2.4600000e+02   1.1667386e-09   2.4277874e-01   2.0147731e+00   5.4272322e-01   1.1446416e-01   4.4079442e-07
   2.4700000e+02   1.0468650e-09   1.5565064e-01   1.2932832e+00   2.4824200e-01   5.1113676e-02   4.3574830e-07
   2.4800000e+02   1.0582089e-09   6.9031014e-02   6.1509378e-01   3.1238957e-01   9.9436033e-02   4.2421433e-07
   2.4900000e+02   2.0057868e-09   2.0969707e-02   3.5913245e-01   6.2931694e-01   1.2791667e-01   3.9233804e-07
   2.5000000e+02   1.0563540e-09   7.6581446e-02   6.8159110e-01   7.0655633e-01   1.4755102e-01   3.5381520e-07
   2.5100000e+02   8.1792434e-10   5.8588338e-02   6.2173037e-01   7.9616988e-01   1.7886660e-01   3.0583571e-07
   2.5200000e+02   1.9974623e-09   3.8539366e-02   8.2006980e-01   7.5950330e-01   1.3380852e-01   2.7604086e-07
   2.5300000e+02   1.2139363e-09   2.1121779e-01   1.6837343e+00   7.2520826e-01   2.2337898e-01   2.3518707e-07
   2.5400000e+02   7.0167187e-10   9.8205376e-02   7.9113160e-01   6.2811418e-01   1.7215576e-01   2.1210832e-07
   2.5500000e+02   7.3926757e-10   3.4139864e-02   4.6237659e-01   4.0751325e-01   7.7950709e-02   2.0592478e-07
   2.5600000e+02   4.4150441e-10   6.9608703e-02   5.8320502e-01   3.2811183e-01   3.1157893e-02   2.0390965e-07
   2.5700000e+02   4.3445062e-10   1.2853781e-01   1.0506614e+00   2.5408414e-02   2.4423976e-02   2.0384392e-07
   2.5800000e+02   1.9829627e-09   2.2467123e-02   6.7335627e-01   6.5187341e-01   1.5219245e-01   1.8512150e-07
   2.5900000e+02   2.8496479e-10   1.7901791e-01   1.4434877e+00  -3.1176795e-01   7.7375380e-02   1.9007509e-07
   2.6000000e+02   1.4472761e-10   2.5392526e-01   2.0817714e+00   1.1653898e-01   2.8918804e-02   1.8951316e-07
   2.6100000e+02   1.5289768e-10   9.5374422e-02   8.0761867e-01   6.3460142e-01   1.8038007e-02   1.8736244e-07
   2.6200000e+02   2.6355368e-10   5.1110283e-02   5.3316618e-01   6.4778743e-01   7.4439405e-02   1.7864391e-07
   2.6300000e+02   4.0435384e-10   4.5162079e-02   5.9806455e-01   7.3135225e-01   5.8448438e-02   1.7115573e-07
   2.6400000e+02   2.6251665e-10   1.7621347e-01   1.5377826e+00  -8.8988631e-02   1.6237693e-02   1.7142540e-07
   2.6500000e+02   1.7750916e-10   1.1567401e-01   9.2600209e-01   5.3376279e-01   4.3087422e-02   1.6759930e-07
   2.6600000e+02   1.8521017e-10   1.0828061e-01   9.2857097e-01   6.9410793e-01   3.3053293e-02   1.6380270e-07
   2.6700000e+02   4.3267915e-10   3.5345750e-02   6.1295326e-01   7.8078742e-01   9.6419722e-02   1.5771409e-07
   2.6800000e+02   1.8435952e-10   1.8783640e-01   1.6486229e+00   7.0573655e-01   2.9542896e-02   1.5446111e-07
   2.6900000e+02   1.3743050e-10   1.7525175e-01   1.5003627e+00   7.1215130e-01   2.3834139e-02   1.5186136e-07
   2.7000000e+02   1.3617139e-10   1.0271459e-01   9.4435535e-01   5.9115003e-01   1.4287309e-02   1.5058891e-07
   2.7100000e+02   4.2447682e-10   1.8081952e-02   4.5400880e-01   8.5660835e-01   3.7217136e-02   1.4581674e-07
   2.7200000e+02   2.0929001e-10   1.2837917e-01   1.1105206e+00   6.4153067e-01   1.9076105e-02   1.4404805e-07
   2.7300000e+02   1.9545735e-10   1.7548201e-01   1.5279827e+00   7.5658986e-01   4.4554511e-02   1.3925551e-07
   2.7400000e+02   2.1958271e-10   1.4573629e-01   1.3184079e+00   7.8471806e-01   4.7530109e-02   1.3412436e-07
   2.7500000e+02   6.1667187e-10   2.0016548e-02   6.4880542e-01   8.5756524e-01   1.0053505e-01   1.2275688e-07
   2.7600000e+02   1.5948287e-10   1.2560361e-01   1.1445469e+00   5.9120199e-01   1.8059529e-02   1.2145939e-07
   2.7700000e+02   1.2694937e-10   2.6950806e-01   2.3452596e+00  -6.4916535e-01   1.8994673e-02   1.2296959e-07
   2.7800000e+02   1.1995939e-10   8.7765781e-02   7.3825881e-01   1.9068148e-01   1.5714828e-02   1.2261578e-07
   2.7900000e+02   2.0473954e-10   7.3723890e-02   7.1644803e-01   8.5286471e-01   6.2875011e-02   1.1611045e-07
   2.8000000e+02   3.7921456e-10   4.2068920e-02   6.1409937e-01   9.4641567e-01   1.5362477e-01   9.9395886e-08
   2.8100000e+02   3.1655965e-10   8.2708599e-02   7.5945436e-01   9.2775188e-01   1.4727652e-01   8.5988543e-08
   2.8200000e+02   2.1195340e-10   1.3036522e-01   1.0999315e+00   9.1898733e-01   5.5788440e-02   8.1601932e-08
   2.8300000e+02   1.8597254e-10   2.3116566e-01   1.9465624e+00   8.2769816e-01   4.6844383e-02   7.8467307e-08
   2.8400000e+02   1.1568937e-10   3.2837850e-02   2.5834409e-01   8.9596110e-01   1.7415526e-01   6.6501095e-08
   2.8500000e+02   9.2524649e-11   2.0156720e-02   1.6240370e-01   9.1378000e-01   2.2641379e-01   5.3095967e-08
   2.8600000e+02   1.6195873e-10   2.1941479e-02   2.2632520e-01   8.4547233e-01   2.0547279e-01   4.4257199e-08
   2.8700000e+02   2.1505953e-10   3.1894481e-02   4.8847205e-01   4.3212415e-01   8.9912608e-02   4.3434504e-08
   2.8800000e+02   8.7600090e-11   1.9037308e-01   1.5187339e+00  -7.1652757e-01   6.8310912e-02   4.5607464e-08
   2.8900000e+02   6.0077647e-11   1.8844810e-01   1.5126249e+00  -5.6027861e-01   2.4636932e-02   4.6246375e-08
   2.9000000e+02   7.1130301e-11   9.4368018e-02   8.4762997e-01  -3.9991620e-02   2.9659165e-02   4.6321508e-08
   2.9100000e+02   1.3332745e-10   5.1970345e-02   5.7456471e-01   7.7894523e-01   5.6989122e-02   4.4296175e-08
   2.9200000e+02   1.2788745e-10   2.0316143e-01   1.8656010e+00   9.0005789e-01   6.5952361e-02   4.1686156e-08
   2.9300000e+02   6.9140555e-11   5.9256859e-02   4.8804069e-01   9.0429628e-01   2.9827012e-01   3.0901674e-08
   2.9400000e+02   5.8694431e-11   5.4882345e-02   5.6079146e-01   8.1358740e-01   2.7756974e-01   2.4437548e-08
   2.9500000e+02   1.3801990e-10   1.1728633e-02   7.1865488e-01   7.7237317e-01   2.0788264e-01   2.2533498e-08
   2.9600000e+02   5.0403984e-11   1.6290790e-01   1.3531911e+00   4.5788594e-01   6.9654166e-02   2.1859402e-08
   2.9700000e+02   3.7223699e-11   1.4471209e-01   1.2117242e+00   5.9390467e-01   3.1329242e-02   2.1459747e-08
   2.9800000e+02   4.9591240e-11   2.1330739e-01   1.7511190e+00   5.7645265e-01   5.6975911e-02   2.0778958e-08
   2.9900000e+02   4.6000996e-11   7.1166323e-02   8.5641198e-01   7.7421218e-01   7.8164092e-02   1.9548555e-08
   3.0000000e+02   1.3634183e-10   2.1192186e-02   6.2461237e-01   7.9964983e-01   1.5427584e-01   1.7232334e-08
   3.0100000e+02   5.7174831e-11   2.2115618e-01   1.9265276e+00   5.0736265e-01   6.2847092e-02   1.6708942e-08
   3.0200000e+02   3.6855865e-11   1.5044895e-01   1.2527675e+00   5.9594338e-01   5.8654804e-02   1.6144077e-08
   3.0300000e+02   3.7083229e-11   1.2007940e-01   1.0831872e+00   7.4295425e-01   1.1248313e-01   1.4844765e-08
   3.0400000e+02   3.2259544e-11   4.7421384e-02   6.3511469e-01   7.8316717e-01   1.1085244e-01   1.3594565e-08
   3.0500000e+02   7.3389934e-11   6.1363381e-02   6.8962528e-01   7.5944281e-01   1.8501112e-01   1.1798472e-08
   3.0600000e+02   2.3796686e-11   1.0782895e-01   8.8256645e-01  -5.8423452e-01   6.3014457e-02   1.2247708e-08
   3.0700000e+02   2.5343370e-11   1.8566354e-01   1.5348810e+00  -1.5636364e-01   1.4533787e-02   1.2276800e-08
   3.0800000e+02   4.8391156e-11   9.8985914e-02   9.6969046e-01   7.6835332e-01   5.0044099e-02   1.1811286e-08
   3.0900000e+02   5.7841323e-11   9.5431327e-02   9.9853096e-01   8.7746810e-01   1.0385798e-01   1.0751011e-08
   3.1000000e+02   5.2745235e-11   1.1803032e-01   1.1076598e+00   8.4264751e-01   1.8194231e-01   9.1634727e-09
   3.1100000e+02   2.6108340e-11   1.0455999e-01   9.3460047e-01   8.0352033e-01   1.4694625e-01   8.1211563e-09
   3.1200000e+02   2.6339437e-11   1.2880926e-01   1.0420223e+00   7.4926965e-01   1.9368410e-01   7.0203171e-09
   3.1300000e+02   2.3907239e-11   1.1387743e-01   9.2525251e-01   6.6340840e-01   1.6618516e-01   6.3070438e-09
   3.1400000e+02   1.7958382e-11   1.0708264e-02   6.1390742e-01   7.9944952e-01   1.4616631e-01   5.5975126e-09
   3.1500000e+02   6.0455320e-11   3.7840104e-02   7.1792729e-01   8.5443901e-01   2.8547802e-01   4.3128121e-09
   3.1600000e+02   4.0022265e-11   1.5188508e-01   1.2525280e+00   7.1299309e-01   1.9031367e-01   3.7717622e-09
   3.1700000e+02   2.7268010e-11   2.8341299e-01   2.3293608e+00   1.2671436e-01   1.0011890e-01   3.7427035e-09
   3.1800000e+02   1.0633627e-11   9.0489318e-02   7.1835135e-01   5.7173954e-01   1.6551595e-01   3.4264271e-09
   3.1900000e+02   1.0444429e-11   1.2092690e-01   9.7682280e-01   6.4181870e-01   4.2799441e-02   3.3342020e-09
   3.2000000e+02   1.6783684e-11   3.7174601e-02   3.7022832e-01   8.0344576e-01   1.7871591e-01   2.8774034e-09
   3.2100000e+02   1.1865887e-11   4.0553322e-02   3.8600383e-01   7.7716043e-01   1.3631494e-01   2.5843898e-09
   3.2200000e+02   1.0531557e-11   7.3416178e-02   8.1891938e-01   7.0276216e-01   1.1997560e-01   2.3767473e-09
   3.2300000e+02   3.6403138e-11   1.5619195e-02   8.1970010e-01   8.1329145e-01   3.6721018e-01   2.0377222e-09
   3.2400000e+02   1.3882147e-11   2.5949648e-01   2.0811141e+00   4.0846753e-01   1.2671443e-01   1.9465731e-09
   3.2500000e+02   5.9421566e-12   2.1350384e-01   1.6996988e+00   7.2548548e-01   7.2184565e-02   1.8471665e-09
   3.2600000e+02   5.0044793e-12   1.1522013e-01   1.0862865e+00   7.1316476e-01   1.3595263e-01   1.6773349e-09
   3.2700000e+02   4.9981227e-12   4.3823300e-02   5.9782109e-01   7.5659208e-01   9.2324145e-02   1.5634527e-09
   3.2800000e+02   1.6116968e-11   2.3654038e-02   4.5767421e-01   8.2370972e-01   3.1948899e-01   1.1863103e-09
   3.2900000e+02   8.3732910e-12   8.3598167e-02   6.5317610e-01   8.0894894e-01   2.8195449e-01   9.3660293e-10
   3.3000000e+02   5.2815251e-12   1.7725745e-01   1.4034143e+00   5.3655203e-01   1.4786950e-01   8.7017723e-10
   3.3100000e+02   8.6551844e-12   8.9972189e-02   7.7910107e-01   6.1672515e-01   2.5194945e-01   7.5495670e-10
   3.3200000e+02   8.5814142e-12   6.7637549e-02   6.1785983e-01   6.9361512e-01   2.7467154e-01   6.2911568e-10
   3.3300000e+02   6.3240971e-12   2.5020182e-01   2.0895345e+00   6.2156815e-01   9.6103751e-02   5.9342847e-10
   3.3400000e+02   3.7114934e-12   8.2496900e-02   6.5432647e-01   6.4575582e-01   2.4121931e-01   5.1277474e-10
   3.3500000e+02   4.3493065e-12   6.5068432e-02   6.2717326e-01   4.7729725e-01   1.9913085e-01   4.7263362e-10
   3.3600000e+02   3.4105096e-12   1.1413874e-01   9.6252898e-01   4.8367152e-01   9.6331548e-02   4.5237098e-10
   3.3700000e+02   2.6070555e-12   7.6072127e-02   6.2496737e-01   3.7354816e-01   1.0404952e-01   4.3697518e-10
   3.3800000e+02   3.5077128e-12   5.6597750e-02   6.7769522e-01   4.5343884e-01   1.5701344e-01   4.1044547e-10
   3.3900000e+02   1.4093930e-12   1.8536244e-01   1.5068685e+00   1.6935630e-01   1.3473631e-01   4.0476606e-10
   3.4000000e+02   1.4908523e-12   1.1865868e-01   9.6590154e-01   4.7842070e-01   3.5743839e-02   3.9804720e-10
   3.4100000e+02   2.9460271e-12   4.4726039e-02   5.1794540e-01   6.0957713e-01   1.3638226e-01   3.6748394e-10
   3.4200000e+02   2.1690874e-12   1.5660590e-01   1.3011918e+00   5.0623590e-01   1.2964319e-01   3.4581529e-10
   3.4300000e+02   1.5450588e-12   1.0028265e-01   8.0523904e-01   4.1905574e-01   1.9632293e-01   3.2329605e-10
   3.4400000e+02   1.0261390e-12   5.1153270e-02   4.7466634e-01   3.2512462e-01   1.3896269e-01   3.1159933e-10
   3.4500000e+02   7.9250946e-13   4.9772796e-02   5.6452784e-01   3.0444190e-01   7.0343263e-02   3.0564030e-10
   3.4600000e+02   9.5558913e-13   8.4879565e-02   7.5784814e-01   3.6449531e-01   6.0245121e-02   2.9942010e-10
   3.4700000e+02   1.4817267e-12   4.6381030e-02   7.5523697e-01   3.3345273e-01   1.1867358e-01   2.8951605e-10
   3.4800000e+02   2.7704087e-12   9.9275446e-02   9.2840367e-01   1.6773893e-01   1.6974414e-01   2.8541452e-10
   3.4900000e+02   5.3704664e-13   2.3411084e-01   1.9415823e+00   4.6531346e-02   4.6688603e-02   2.8510535e-10
   3.5000000e+02   2.2770454e-13   2.8697850e-01   2.3833755e+00   7.4180680e-03   1.1128513e-02   2.8509944e-10


==> data/quadratic_n16__l5_7_3.dat <==
   1.0000000e+00   5.9570818e-01   1.0000000e-06   3.4313670e-01   9.2846913e-01   5.6728837e+00   2.4586236e+00
   2.0000000e+00   9.4252321e-02   6.5143355e-02   2.4001294e-01   8.7519347e-01   1.0747868e+00   1.2866706e+00
   3.0000000e+00   4.9177763e-02   5.6076977e-02   2.3158590e-01   8.3180640e-01   2.4098054e-01   1.0430553e+00
   4.0000000e+00   2.1319571e-02   4.2602846e-02   1.3632521e-01   8.9491415e-01   3.3874535e-01   7.4375942e-01
   5.0000000e+00   5.6077505e-03   4.6857577e-03   6.4628025e-02   9.9228198e-01   7.2234610e-01   2.2093768e-01
   6.0000000e+00   4.4037059e-04   4.9617349e-04   7.1541950e-02   9.9986480e-01   1.0104647e+00   4.3223630e-03
   7.0000000e+00   1.2925514e-04   6.8554105e-04   8.8512608e-02   9.9716813e-01   1.2664438e+00   1.2084475e-03
   8.0000000e+00   6.4340389e-05   6.8252505e-03   1.7877809e-01   9.9432942e-01   9.3875045e-01   1.4500378e-04
   9.0000000e+00   2.4889102e-05   2.3768056e-02   2.3321204e-01   8.8454140e-01   3.3510768e+00   1.3315602e-04
   1.0000000e+01   8.3877435e-06   7.5711278e-02   2.5358866e-01   9.8509765e-01   1.0750875e+00   2.5847635e-05
   1.1000000e+01   2.5662556e-06   3.1243317e-02   1.2141617e-01   7.9427768e-01   7.7743262e-01   1.5709892e-05
   1.2000000e+01   6.0987370e-07   9.5854493e-02   2.9474842e-01   9.2341302e-01   6.4346727e-01   7.4630755e-06
   1.3000000e+01   2.0286371e-07   4.0127851e-02   1.1972828e-01   9.7344289e-01   5.2200444e-01   3.7775669e-06
   1.4000000e+01   6.9111128e-08   1.1387003e-02   6.8053324e-02   9.8338620e-01   9.1228952e-01   7.3644459e-07
   1.5000000e+01   1.9542965e-08   2.4196478e-03   2.6974925e-01   9.8761342e-01   7.5190603e-01   2.0852921e-07
   1.6000000e+01   1.9972781e-08   1.1218387e-02   2.4880914e-01   8.2786072e-01   9.9466809e-01   1.3576749e-07
   1.7000000e+01   4.0474506e-09   1.0921200e-01   3.4934604e-01   6.6332096e-01   2.7645565e-01   1.1437314e-07
   1.8000000e+01   2.4545474e-09   1.5593066e-01   4.6482225e-01   9.7490213e-01   1.9333651e-01   9.2946081e-08
   1.9000000e+01   2.3920555e-09   3.0248174e-02   1.6528980e-01   9.9639453e-01   6.1052110e-01   3.6722082e-08
   2.0000000e+01   3.7734069e-10   4.6300363e-03   1.2728013e-01   9.9789154e-01   1.0110492e+00   2.4318771e-09
   2.1000000e+01   2.3545001e-10   1.1826833e-02   1.6050076e-01   9.7967532e-01   1.2632793e+00   8.4476663e-10
   2.2000000e+01   6.3505672e-11   4.4729481e-02   2.0571669e-01   9.5400589e-01   1.0222959e+00   2.5973833e-10
   2.3000000e+01   1.9853064e-11   6.9661969e-02   2.5877256e-01   8.6074320e-01   4.2878993e-01   1.7340422e-10
   2.4000000e+01   9.1993215e-12   1.2136582e-01   3.5777058e-01   3.2553468e-01   3.7097722e-01   1.6414823e-10
   2.5000000e+01   6.0711293e-12   1.0402785e-01   3.0687500e-01   9.7384271e-01   3.7168810e-01   1.0564568e-10
   2.6000000e+01   1.1851788e-12   9.7817708e-03   8.7047476e-02   9.9833048e-01   9.1693091e-01   1.0544506e-11
   2.7000000e+01   1.3813473e-13   1.1418466e-02   7.9939297e-02   9.9186486e-01   7.1725679e-01   3.1915726e-12


==> data/quadratic_n16__l5_conv_1_3.dat <==
   1.0000000e+00   3.8322500e+00   2.0036358e-01   2.7633026e-01
   2.0000000e+00   3.5726597e+00   7.7102047e-02   9.6510375e-02
   3.0000000e+00   3.4069739e+00   5.0901734e-02   6.1469163e-02
   4.0000000e+00   3.0678357e+00   3.0296313e-02   4.8141277e-02
   5.0000000e+00   2.8464575e+00   2.4625516e-02   4.3267028e-02
   6.0000000e+00   2.5757073e+00   1.9831077e-02   4.3707350e-02
   7.0000000e+00   2.3100015e+00   1.6562489e-02   3.4669639e-02
   8.0000000e+00   1.8999625e+00   1.6145429e-02   5.9058593e-02
   9.0000000e+00   1.5050341e+00   7.5130228e-03   2.8922731e-02
   1.0000000e+01   1.2341324e+00   4.5965034e-03   2.1071038e-02
   1.1000000e+01   3.9166659e-01   2.3510547e-03   3.4908551e-02
   1.2000000e+01   1.4919357e-01   1.0134382e-03   2.1789483e-02
   1.3000000e+01   2.5046884e-01   9.8580266e-04   2.8628901e-02
   1.4000000e+01   2.1395032e-01   5.3070661e-04   1.3765737e-02
   1.5000000e+01   8.2773019e-02   7.1155815e-05   2.1808101e-03
   1.6000000e+01   6.4352581e-02   5.8840865e-05   3.8110946e-03
   1.7000000e+01   3.1288825e-02   2.0437498e-05   2.6584162e-03
   1.8000000e+01   2.4472054e-02   8.3036306e-06   1.6607457e-03
   1.9000000e+01   9.3764596e-03   3.9628127e-06   1.5736879e-03
   2.0000000e+01   6.1274594e-03   1.9880886e-06   9.0177632e-04
   2.1000000e+01   3.2040237e-03   5.7867861e-07   5.0908927e-04
   2.2000000e+01   2.3783378e-03   1.6700961e-07   2.3693631e-04
   2.3000000e+01   1.5309101e-03   5.8145845e-08   1.1465632e-04
   2.4000000e+01   9.5816268e-04   2.4686366e-08   7.2033914e-05
   2.5000000e+01   4.8614761e-04   1.2040191e-08   8.3919736e-05
   2.6000000e+01   3.8160319e-04   3.5029320e-09   4.1411222e-05
   2.7000000e+01   2.8130948e-04   2.4114758e-09   4.0959282e-05
   2.8000000e+01   2.6819630e-04   7.4282572e-10   1.0175543e-05
   2.9000000e+01   2.5832825e-04   5.8266879e-10   5.3355509e-06
   3.0000000e+01   2.2165902e-04   4.1418242e-10   5.0308612e-06
   3.1000000e+01   1.0013538e-04   2.6034677e-10   1.4045315e-05
   3.2000000e+01   7.4129330e-05   2.0587236e-10   1.2087745e-05
   3.3000000e+01   6.3752009e-05   7.1227571e-11   6.0574836e-06
   3.4000000e+01   5.6038123e-05   8.8140874e-12   5.4907205e-07
   3.5000000e+01   5.3793868e-05   7.9256241e-12   4.8634214e-07
   3.6000000e+01   4.9460933e-05   6.7146246e-12   3.7379586e-07
   3.7000000e+01   2.6442393e-05   3.8590897e-12   1.0123154e-06
   3.8000000e+01   1.4203016e-05   2.0719060e-12   5.7326986e-07
   3.9000000e+01   7.9576362e-06   1.6008419e-12   9.0332325e-07
   4.0000000e+01   5.3343567e-06   8.9695697e-13   5.4199709e-07
   4.1000000e+01   2.3983430e-06   5.6077890e-13   5.7434452e-07
   4.2000000e+01   3.1060078e-06   3.7628411e-13   4.7043511e-07
   4.3000000e+01   5.8039964e-07   1.5621566e-14   9.7207785e-08
   4.4000000e+01   3.6468980e-07   6.4367930e-15   5.4159417e-08
   4.5000000e+01   3.2518946e-07   7.1094387e-16   1.0341316e-08
   4.6000000e+01   3.0945975e-07   5.5685356e-16   1.6503784e-08
   4.7000000e+01   2.7397122e-07   3.3884588e-16   1.1273539e-08
   4.8000000e+01   2.6455423e-07   2.0734669e-16   3.7733219e-09
   4.9000000e+01   2.5835619e-07   1.8219464e-16   1.9518731e-09
   5.0000000e+01   2.3956231e-07   1.5545786e-16   1.9558201e-09
   5.1000000e+01   1.8140701e-07   1.2506101e-16   5.7941212e-09
   5.2000000e+01   7.8273508e-08   7.1008889e-17   6.0260152e-09
   5.3000000e+01   2.3257230e-08   3.2813437e-17   4.2815744e-09
   5.4000000e+01   2.0236354e-08   2.3218468e-17   3.6451245e-09
   5.5000000e+01   1.7441666e-08   6.7305716e-18   1.5302439e-09
   5.6000000e+01   1.3015736e-08   2.9234620e-18   1.0202187e-09
   5.7000000e+01   8.9805502e-09   9.2467765e-19   4.3550212e-10
   5.8000000e+01   6.1495613e-09   4.0433184e-19   3.2324884e-10
   5.9000000e+01   4.2939189e-09   1.3481428e-19   2.0294199e-10
   6.0000000e+01   3.8490016e-09   9.3647040e-20   1.4500975e-10
   6.1000000e+01   3.7870843e-09   5.9461923e-20   5.1077877e-11
   6.2000000e+01   3.5589448e-09   4.9477021e-20   4.3861445e-11
   6.3000000e+01   2.3464379e-09   3.4149019e-20   1.3091449e-10
   6.4000000e+01   1.5874851e-09   2.3762739e-20   1.0559556e-10
   6.5000000e+01   1.4048353e-09   1.8569543e-20   8.1141726e-11
   6.6000000e+01   1.5313870e-09   7.2167250e-21   1.5416867e-11
   6.7000000e+01   1.3695375e-09   6.0848102e-21   1.9661747e-11
   6.8000000e+01   7.5615951e-10   3.4593036e-21   2.7890041e-11
   6.9000000e+01   4.0325359e-10   1.8979506e-21   1.9025453e-11
   7.0000000e+01   2.4757267e-10   1.2863896e-21   2.2175288e-11
   7.1000000e+01   1.5416911e-10   1.0456141e-21   2.2833957e-11
   7.2000000e+01   1.6101239e-10   3.0795015e-22   1.3214631e-11
   7.3000000e+01   1.5940910e-10   1.1665488e-22   4.3701965e-12
   7.4000000e+01   1.1791120e-10   6.2669397e-23   1.5929268e-12
   7.5000000e+01   8.1158493e-11   4.9684565e-23   3.6539389e-12
   7.6000000e+01   2.5373397e-11   2.5544351e-23   3.1429793e-12
   7.7000000e+01   2.2548530e-11   1.9655618e-23   2.7962180e-12
   7.8000000e+01   1.0114006e-11   1.5939937e-23   3.9464473e-12
   7.9000000e+01   2.3696447e-11   7.6391591e-24   2.2223310e-12
   8.0000000e+01   1.1711609e-11   4.0288325e-24   1.5938876e-12
   8.1000000e+01   8.0762397e-12   2.5396318e-24   1.1415871e-12
   8.2000000e+01   6.8288804e-12   5.9943849e-25   5.0080980e-13
   8.3000000e+01   7.4520105e-12   3.0227507e-25   2.8865832e-13
   8.4000000e+01   5.8449706e-12   1.1714606e-25   1.0943031e-13
   8.5000000e+01   4.9381716e-12   1.0845783e-25   1.4681474e-13
   8.6000000e+01   3.7939919e-12   1.0612939e-25   1.9950359e-13
   8.7000000e+01   3.6149356e-12   5.1717759e-26   9.4956338e-14


==> data/quadratic_n16__l5_conv_2_3.dat <==
   1.0000000e+00   3.8322500e+00   2.0036358e-01   2.7633026e-01
   2.0000000e+00   3.5875932e+00   8.1089440e-02   1.0405562e-01
   3.0000000e+00   3.4508294e+00   5.6890986e-02   7.2834531e-02
   4.0000000e+00   3.1800649e+00   3.4343781e-02   4.6448760e-02
   5.0000000e+00   2.9134697e+00   2.7454628e-02   6.0406483e-02
   6.0000000e+00   2.8145804e+00   2.2342567e-02   2.7662102e-02
   7.0000000e+00   2.6629381e+00   1.9355060e-02   2.0684299e-02
   8.0000000e+00   2.4685461e+00   1.6956450e-02   2.2060880e-02
   9.0000000e+00   2.0170897e+00   1.2880480e-02   2.7052691e-02
   1.0000000e+01   1.0133053e+00   1.1062985e-02   6.6020646e-02
   1.1000000e+01   9.2650521e-01   5.2456240e-03   2.2001564e-02
   1.2000000e+01   6.8988464e-01   2.5328855e-03   1.8729342e-02
   1.3000000e+01   2.7750313e-01   6.6203387e-04   1.3368023e-02
   1.4000000e+01   1.3660851e-01   4.1130266e-04   1.5307248e-02
   1.5000000e+01   1.2075480e-01   1.7293022e-04   3.9327163e-03
   1.6000000e+01   1.1050469e-01   1.3204163e-04   3.1946552e-03
   1.7000000e+01   9.1964125e-02   9.0673431e-05   3.3343626e-03
   1.8000000e+01   6.0829291e-02   4.3703669e-05   2.4273206e-03
   1.9000000e+01   3.1417329e-02   2.4520013e-05   3.2798371e-03
   2.0000000e+01   2.4719137e-02   6.1670741e-06   9.6449866e-04
   2.1000000e+01   2.0163292e-02   2.1206717e-06   5.4072871e-04
   2.2000000e+01   1.8275458e-02   1.2671798e-06   6.2364458e-04
   2.3000000e+01   1.6767614e-02   9.1830147e-07   2.9537105e-04
   2.4000000e+01   1.6937277e-02   8.0633712e-07   1.2665285e-04
   2.5000000e+01   1.6548693e-02   7.4887069e-07   1.0587834e-04
   2.6000000e+01   1.4128211e-02   5.5569439e-07   1.4367331e-04
   2.7000000e+01   1.0591519e-02   3.7598900e-07   1.8378486e-04
   2.8000000e+01   3.5224754e-03   2.9924462e-07   3.7317815e-04
   2.9000000e+01   2.8123767e-03   8.6243503e-08   1.0233329e-04
   3.0000000e+01   2.4719228e-03   5.0913762e-08   6.0719555e-05
   3.1000000e+01   1.2771955e-03   2.5744866e-08   6.5142218e-05
   3.2000000e+01   2.9779162e-04   1.0657785e-08   9.8661325e-05
   3.3000000e+01   1.5552588e-04   1.0597919e-09   2.0912740e-05
   3.4000000e+01   9.3706936e-05   1.4770218e-10   5.2708887e-06
   3.5000000e+01   8.2432567e-05   7.2528328e-11   3.0678437e-06
   3.6000000e+01   7.2861951e-05   4.6834211e-11   1.6576402e-06
   3.7000000e+01   6.3922036e-05   3.4622476e-11   1.4218247e-06
   3.8000000e+01   4.2091416e-05   1.5901780e-11   1.4538803e-06
   3.9000000e+01   2.7757335e-05   7.8947640e-12   1.8562112e-06
   4.0000000e+01   2.1679031e-05   2.4873860e-12   9.4283825e-07
   4.1000000e+01   2.1282802e-05   1.4394644e-12   3.2893236e-07
   4.2000000e+01   2.1250857e-05   1.2760253e-12   1.6670404e-07
   4.3000000e+01   2.0750946e-05   1.1668332e-12   1.4790265e-07
   4.4000000e+01   1.9038314e-05   9.7453449e-13   1.5547086e-07
   4.5000000e+01   1.5870387e-05   7.8994031e-13   2.5894454e-07
   4.6000000e+01   1.1486016e-05   5.1950981e-13   1.8710068e-07
   4.7000000e+01   5.2991189e-06   2.1106470e-13   1.7253042e-07
   4.8000000e+01   3.3083305e-06   1.3805664e-13   2.6493086e-07
   4.9000000e+01   1.2995768e-06   2.3934665e-14   7.9551929e-08
   5.0000000e+01   1.2046252e-06   1.5531402e-14   3.6043925e-08
   5.1000000e+01   1.1032999e-06   1.2561604e-14   2.9293460e-08
   5.2000000e+01   6.8617343e-07   5.2935701e-15   2.5819386e-08
   5.3000000e+01   2.4104450e-07   2.7500763e-15   4.1224716e-08
   5.4000000e+01   1.8217736e-07   5.3365190e-16   1.1573884e-08
   5.5000000e+01   1.2201811e-07   1.8639199e-16   4.0446585e-09
   5.6000000e+01   9.1257896e-08   1.1513168e-16   3.2288235e-09
   5.7000000e+01   3.9715487e-08   5.6258078e-17   5.4269066e-09
   5.8000000e+01   2.0254773e-08   1.7748400e-17   2.7424425e-09
   5.9000000e+01   2.0475474e-08   5.7778292e-18   1.0848869e-09
   6.0000000e+01   1.9943118e-08   1.9894909e-18   3.8369370e-10
   6.1000000e+01   1.7631829e-08   1.1381586e-18   2.6386411e-10
   6.2000000e+01   1.3859795e-08   1.0181827e-18   5.5844473e-10
   6.3000000e+01   1.3731589e-08   6.5557519e-19   1.9880312e-10
   6.4000000e+01   1.2609817e-08   5.2484362e-19   1.4526117e-10
   6.5000000e+01   1.0187172e-08   3.5452888e-19   1.7112587e-10
   6.6000000e+01   7.6745955e-09   1.9834366e-19   1.2715620e-10
   6.7000000e+01   5.1669299e-09   1.8987702e-19   2.6945000e-10
   6.8000000e+01   4.9134665e-09   1.1249473e-19   7.3890144e-11
   6.9000000e+01   4.8082489e-09   9.6196362e-20   6.0004636e-11
   7.0000000e+01   3.7189423e-09   5.9105196e-20   7.7427414e-11
   7.1000000e+01   1.8733815e-09   1.8841628e-20   6.9194212e-11
   7.2000000e+01   7.5922195e-10   1.1958635e-20   8.8164226e-11
   7.3000000e+01   3.2057404e-10   1.6539270e-21   1.6711065e-11
   7.4000000e+01   2.3058047e-10   7.4050929e-22   8.9860465e-12
   7.5000000e+01   1.2228833e-10   2.6609671e-22   6.1918705e-12
   7.6000000e+01   5.7349571e-11   1.1648192e-22   7.4158232e-12
   7.7000000e+01   5.4851741e-11   2.4191355e-23   2.4815407e-12
   7.8000000e+01   4.9813799e-11   1.2819621e-23   9.9516637e-13
   7.9000000e+01   4.6427265e-11   9.2659295e-24   7.7967489e-13
   8.0000000e+01   3.9151352e-11   6.0795126e-24   7.8774962e-13
   8.1000000e+01   3.4151034e-11   4.7137606e-24   9.1737293e-13
   8.2000000e+01   3.3018657e-11   3.5255788e-24   4.5492349e-13
   8.3000000e+01   2.9619429e-11   2.5512745e-24   3.0132079e-13
   8.4000000e+01   2.6285016e-11   2.0137707e-24   2.5434377e-13
   8.5000000e+01   1.9278535e-11   1.4363982e-24   4.2510435e-13
   8.6000000e+01   1.3501173e-11   9.5390531e-25   2.9831280e-13
   8.7000000e+01   1.2172741e-11   6.5486648e-25   1.8442646e-13
   8.8000000e+01   8.4300378e-12   3.5413247e-25   1.3500602e-13
   8.9000000e+01   5.0481398e-12   2.6338482e-25   3.0033337e-13
   9.0000000e+01   3.7524343e-12   1.4489869e-25   1.3278754e-13
   9.1000000e+01   2.4580176e-12   7.1723102e-26   9.5309991e-14


==> data/quadratic_n16__l5_conv_3_3.dat <==
   1.0000000e+00   2.4586236e+00   2.1551734e-01   2.9790982e-01
   2.0000000e+00   1.2494607e+00   1.1017902e-02   4.9292827e-02
   3.0000000e+00   9.7849169e-01   4.7802179e-03   2.7567873e-02
   4.0000000e+00   6.8504660e-01   1.7206498e-03   9.7112661e-03
   5.0000000e+00   1.4975603e-01   8.0972049e-05   2.2155581e-03
   6.0000000e+00   2.1734424e-03   1.9721038e-07   3.2163445e-04
   7.0000000e+00   9.1747418e-04   1.6517549e-08   9.0674658e-05
   8.0000000e+00   4.3459003e-04   2.0145846e-09   1.9991818e-05
   9.0000000e+00   2.0108977e-04   1.9578634e-09   3.1763419e-05
   1.0000000e+01   1.5177230e-04   2.3218066e-10   5.2290168e-06
   1.1000000e+01   9.4634061e-05   7.6198545e-11   2.2706214e-06
   1.2000000e+01   1.7700049e-05   8.2790114e-12   2.4990424e-06
   1.3000000e+01   2.3184043e-06   3.2385618e-13   5.6318312e-07
   1.4000000e+01   7.5634939e-07   5.4784717e-15   3.8120314e-08
   1.5000000e+01   6.4153143e-07   2.1942725e-15   1.6208489e-08
   1.6000000e+01   5.4031957e-07   1.0553256e-15   6.9193924e-09
   1.7000000e+01   2.6210496e-07   4.7130371e-16   1.1020081e-08
   1.8000000e+01   1.0325704e-07   1.3712601e-16   5.6970127e-09
   1.9000000e+01   1.9346557e-08   1.6872010e-18   5.9135477e-10
   2.0000000e+01   3.9760862e-09   1.8453570e-19   3.5969113e-10
   2.1000000e+01   1.4636086e-09   3.4231955e-20   1.2831377e-10
   2.2000000e+01   3.3467792e-10   4.7352971e-21   4.0006571e-11
   2.3000000e+01   9.1476438e-11   1.0562745e-22   4.3718122e-12
   2.4000000e+01   2.4848813e-11   4.1653749e-24   6.4333537e-13
   2.5000000e+01   1.3593112e-11   2.0937583e-24   7.0401429e-13
   2.6000000e+01   7.2361662e-12   1.1767946e-24   5.2690085e-13
   2.7000000e+01   5.4180648e-13   1.9312888e-26   1.3427342e-13
   2.8000000e+01   3.6533072e-13   2.4872050e-27   3.5284803e-14


==> data/quadratic_n16__l5_conv_4_3.dat <==
   1.0000000e+00   2.4586236e+00   2.1551734e-01   2.9790982e-01
   2.0000000e+00   1.4477919e+00   1.9977921e-02   5.2528369e-02
   3.0000000e+00   1.3667159e+00   1.2823610e-02   3.2914955e-02
   4.0000000e+00   1.0656203e+00   4.9967247e-03   1.5906293e-02
   5.0000000e+00   8.9268352e-01   3.2340113e-03   1.3681853e-02
   6.0000000e+00   6.4338393e-01   1.6909849e-03   1.0413883e-02
   7.0000000e+00   5.4076971e-01   1.1974087e-03   8.7113108e-03
   8.0000000e+00   4.2208217e-01   7.4461740e-04   7.7487814e-03
   9.0000000e+00   3.6338719e-01   5.4388776e-04   6.4093077e-03
   1.0000000e+01   2.9680837e-01   3.4532392e-04   4.3164004e-03
   1.1000000e+01   2.3214993e-01   2.0906961e-04   3.0848454e-03
   1.2000000e+01   1.3658394e-01   9.0678379e-05   2.8290764e-03
   1.3000000e+01   6.8654714e-02   3.6773088e-05   1.8700743e-03
   1.4000000e+01   3.7006054e-02   1.6026711e-05   1.4886822e-03
   1.5000000e+01   9.5922041e-03   2.5145611e-06   9.2055989e-04
   1.6000000e+01   5.0720242e-03   4.6283722e-07   3.1689150e-04
   1.7000000e+01   4.5585295e-03   1.8126734e-07   1.6903724e-04
   1.8000000e+01   3.6397372e-03   6.7268307e-08   7.5890761e-05
   1.9000000e+01   2.8597313e-03   3.5496620e-08   4.5290283e-05
   2.0000000e+01   1.9036910e-03   1.5314509e-08   3.0382162e-05
   2.1000000e+01   9.6692142e-04   4.1615735e-09   2.0159038e-05
   2.2000000e+01   6.1410717e-04   1.6731693e-09   1.1581921e-05
   2.3000000e+01   4.4952227e-04   8.3827121e-10   5.7285939e-06
   2.4000000e+01   2.6208819e-04   3.4069897e-10   4.8775775e-06
   2.5000000e+01   1.6234121e-04   1.7562585e-10   4.3593010e-06
   2.6000000e+01   7.8690148e-05   6.9635755e-11   3.2350384e-06
   2.7000000e+01   1.5587877e-05   8.1853581e-12   1.7457350e-06
   2.8000000e+01   6.5975765e-06   1.2215739e-12   6.9167841e-07
   2.9000000e+01   5.5782211e-06   4.3165410e-13   2.6789524e-07
   3.0000000e+01   5.6087197e-06   2.1877199e-13   1.7503710e-07
   3.1000000e+01   4.9537830e-06   9.3894877e-14   9.6068903e-08
   3.2000000e+01   3.4921678e-06   4.0925828e-14   3.8672344e-08
   3.3000000e+01   2.4788458e-06   2.4626669e-14   3.3871985e-08
   3.4000000e+01   1.8514974e-06   1.6840047e-14   3.3170415e-08
   3.5000000e+01   6.1397237e-07   3.5569048e-15   2.4502866e-08
   3.6000000e+01   1.1825739e-07   9.0972847e-16   2.2398471e-08
   3.7000000e+01   9.7908081e-08   1.7963141e-16   5.6614809e-09
   3.8000000e+01   1.1446833e-07   9.6706208e-17   3.0598988e-09
   3.9000000e+01   1.0531419e-07   5.7460356e-17   1.6447115e-09
   4.0000000e+01   7.4988739e-08   2.6024809e-17   1.4710320e-09
   4.1000000e+01   4.1822411e-08   9.4991347e-18   1.3733702e-09
   4.2000000e+01   1.7118343e-08   1.7507244e-18   6.1145321e-10
   4.3000000e+01   9.7879400e-09   4.3048562e-19   1.8669810e-10
   4.4000000e+01   7.9944515e-09   2.7938526e-19   1.1349815e-10
   4.5000000e+01   6.9036672e-09   1.9388492e-19   9.4184855e-11
   4.6000000e+01   5.1052305e-09   1.1801950e-19   8.4155068e-11
   4.7000000e+01   3.2527882e-09   6.5620117e-20   8.6861553e-11
   4.8000000e+01   1.3688058e-09   2.4294138e-20   6.6070854e-11
   4.9000000e+01   1.7099988e-10   1.2861483e-21   2.0833768e-11
   5.0000000e+01   7.0905281e-11   1.3070795e-22   9.1973189e-12
   5.1000000e+01   3.0941059e-11   2.4380695e-23   2.2255693e-12
   5.2000000e+01   2.7141645e-11   1.4284616e-23   1.4838121e-12
   5.3000000e+01   1.5530329e-11   2.3681027e-24   5.2109136e-13
   5.4000000e+01   8.7228890e-12   4.9282401e-25   2.6249545e-13
   5.5000000e+01   5.3255228e-12   1.3741662e-25   9.6634924e-14


==> data/quadratic_n16__l5_conv_5_3.dat <==
   1.0000000e+00   2.4586236e+00   2.1551734e-01   2.9790982e-01
   2.0000000e+00   1.2515705e+00   1.1058307e-02   4.9167154e-02
   3.0000000e+00   9.8140727e-01   4.8054121e-03   2.7416828e-02
   4.0000000e+00   6.8592801e-01   1.7256182e-03   9.7088877e-03
   5.0000000e+00   1.4736817e-01   7.9010898e-05   2.1844799e-03
   6.0000000e+00   1.9795732e-03   2.2432328e-07   3.4849781e-04
   7.0000000e+00   1.2362168e-03   2.5148932e-08   1.0745613e-04
   8.0000000e+00   5.4339238e-04   2.6601114e-09   2.0037640e-05
   9.0000000e+00   3.2674130e-04   1.1843871e-09   1.4491631e-05
   1.0000000e+01   1.4773228e-04   2.5303394e-10   6.0564977e-06
   1.1000000e+01   2.2902420e-05   3.7367690e-11   5.1627823e-06
   1.2000000e+01   4.5258860e-06   7.7324423e-13   7.4844233e-07
   1.3000000e+01   1.2850027e-06   1.0068966e-14   3.4462962e-08
   1.4000000e+01   6.9387036e-07   2.1024710e-15   1.1396568e-08
   1.5000000e+01   9.7194000e-08   5.5263850e-17   4.2749349e-09
   1.6000000e+01   5.9907089e-08   4.4810007e-17   4.6843712e-09
   1.7000000e+01   3.2510800e-08   5.9668153e-18   8.6293887e-10
   1.8000000e+01   1.8809437e-08   2.0234132e-18   3.6315831e-10
   1.9000000e+01   1.1501534e-09   2.8064170e-20   1.1953420e-10
   2.0000000e+01   2.1850479e-10   1.1303943e-21   2.7024069e-11
   2.1000000e+01   2.3018779e-11   4.5069340e-23   4.7999745e-12
   2.2000000e+01   1.3426309e-11   2.6028521e-24   1.2173728e-12
   2.3000000e+01   7.9367322e-12   3.2791608e-25   1.8193987e-13
   2.4000000e+01   4.1648274e-12   9.4785765e-26   9.7650117e-14


==> data/quadratic_n16__l5_conv_6_3.dat <==
   1.0000000e+00   2.4586236e+00   2.1551734e-01   2.9790982e-01
   2.0000000e+00   1.3750333e+00   1.4743945e-02   4.4138829e-02
   3.0000000e+00   1.2053815e+00   7.9228230e-03   2.2059064e-02
   4.0000000e+00   8.8679069e-01   3.1947387e-03   1.3333812e-02
   5.0000000e+00   5.2014954e-01   9.5531004e-04   7.5673521e-03
   6.0000000e+00   1.0768213e-01   5.2875090e-05   3.6116903e-03
   7.0000000e+00   1.4555822e-02   8.3081890e-06   2.2509342e-03
   8.0000000e+00   5.2463686e-03   6.1111944e-07   3.3329895e-04
   9.0000000e+00   1.9611152e-03   4.1737817e-08   9.6514172e-05
   1.0000000e+01   4.1651281e-04   6.1203689e-09   5.1706475e-05
   1.1000000e+01   1.2360232e-04   8.1328379e-10   2.4734835e-05
   1.2000000e+01   4.0409251e-05   4.3729560e-11   3.1741660e-06
   1.3000000e+01   2.4532371e-05   1.3278568e-11   1.2809448e-06
   1.4000000e+01   8.5403502e-06   1.2103842e-12   4.7814892e-07
   1.5000000e+01   2.8979739e-06   6.5296937e-14   9.9823005e-08
   1.6000000e+01   1.6348105e-06   8.0047122e-15   2.1070265e-08
   1.7000000e+01   1.1746149e-06   4.0783684e-15   1.4467085e-08
   1.8000000e+01   2.3581623e-07   3.7265848e-16   7.3957662e-09
   1.9000000e+01   6.0570563e-08   1.2783755e-16   6.4913124e-09
   2.0000000e+01   4.0274758e-08   9.3658271e-17   8.9622257e-09
   2.1000000e+01   2.0197460e-08   5.8731752e-18   1.1171160e-09
   2.2000000e+01   1.8137000e-08   3.2643276e-18   4.2990478e-10
   2.3000000e+01   1.1324281e-08   1.2994265e-18   3.3763168e-10
   2.4000000e+01   2.3769246e-09   3.9494314e-20   9.9256968e-11
   2.5000000e+01   7.5266762e-10   2.8102405e-21   2.1331486e-11
   2.6000000e+01   5.0583068e-10   7.9060292e-22   5.4226177e-12
   2.7000000e+01   2.6242091e-10   3.2738995e-22   8.3084957e-12
   2.8000000e+01   5.9985953e-11   2.5443040e-22   1.2518906e-11
   2.9000000e+01   4.3332478e-11   2.1344042e-23   2.1233661e-12
   3.0000000e+01   1.9982385e-11   2.5902112e-24   6.3740266e-13
   3.1000000e+01   2.4863936e-12   4.6666033e-26   1.6924010e-13
   3.2000000e+01   5.9482885e-13   1.8762896e-26   1.0247376e-13
   3.3000000e+01   2.2297472e-13   5.6429750e-28   8.4682640e-15


==> data/quadratic_n16__l5_conv_7_3.dat <==
   1.0000000e+00   2.4586236e+00   2.1551734e-01   2.9790982e-01
   2.0000000e+00   1.2866706e+00   1.1808880e-02   4.7134977e-02
   3.0000000e+00   1.0430553e+00   5.4207024e-03   2.4593482e-02
   4.0000000e+00   7.4375942e-01   2.0885677e-03   1.0661780e-02
   5.0000000e+00   2.2093768e-01   1.6674532e-04   2.8043998e-03
   6.0000000e+00   4.3223630e-03   2.6725324e-07   2.2022649e-04
   7.0000000e+00   1.2084475e-03   1.9590669e-08   6.4639663e-05
   8.0000000e+00   1.4500378e-04   1.5838432e-09   3.2176213e-05
   9.0000000e+00   1.3315602e-04   3.6907021e-10   1.2446879e-05
   1.0000000e+01   2.5847635e-05   2.6948400e-11   4.1946564e-06
   1.1000000e+01   1.5709892e-05   3.8300838e-12   1.2833678e-06
   1.2000000e+01   7.4630755e-06   7.0533898e-13   3.0499390e-07
   1.3000000e+01   3.7775669e-06   1.4662162e-13   1.0145083e-07
   1.4000000e+01   7.3644459e-07   4.0386932e-15   3.4562029e-08
   1.5000000e+01   2.0852921e-07   2.4706294e-16   9.7733108e-09
   1.6000000e+01   1.3576749e-07   1.8183345e-16   9.9882590e-09
   1.7000000e+01   1.1437314e-07   4.5490064e-17   2.0241039e-09
   1.8000000e+01   9.2946081e-08   2.8502307e-17   1.2275033e-09
   1.9000000e+01   3.6722082e-08   6.3755486e-18   1.1962515e-09
   2.0000000e+01   2.4318771e-09   2.0718115e-19   1.8870565e-10
   2.1000000e+01   8.4476663e-10   3.6457245e-20   1.1774703e-10
   2.2000000e+01   2.5973833e-10   1.6323730e-21   3.1758776e-11
   2.3000000e+01   1.7340422e-10   4.2208377e-22   9.9283890e-12
   2.4000000e+01   1.6414823e-10   1.9202460e-22   4.6005213e-12
   2.5000000e+01   1.0564568e-10   7.6087222e-23   3.0361326e-12
   2.6000000e+01   1.0544506e-11   8.9800915e-25   5.9270027e-13
   2.7000000e+01   3.1915726e-12   4.4341217e-26   6.9080288e-14


==> data/quadratic_n16_l5_1_1.dat <==
   1.0000000e+00   3.6776938e-01   2.4999789e-01
   2.0000000e+00   3.1326114e-01   1.0446927e-01
   3.0000000e+00   3.1026378e-01   1.5078208e-01
   4.0000000e+00   2.9717825e-01   1.0406697e-01
   5.0000000e+00   3.2593758e-01   1.3262344e-01
   6.0000000e+00   2.9514077e-01   1.1689193e-01
   7.0000000e+00   2.5288504e-01   1.9251705e-01
   8.0000000e+00   1.5183164e-01   3.1071937e-02
   9.0000000e+00   2.5751284e-01   3.7422859e-02
   1.0000000e+01   2.7323703e-01   8.1389735e-02
   1.1000000e+01   2.4568329e-01   1.9108941e-01
   1.2000000e+01   2.1158477e-01   4.1011732e-02
   1.3000000e+01   1.6505534e-01   4.8528886e-02
   1.4000000e+01   2.5479991e-01   7.0717035e-02
   1.5000000e+01   1.8942903e-01   5.3495033e-02
   1.6000000e+01   2.0202259e-01   1.3194512e-01
   1.7000000e+01   2.4194066e-01   2.7268717e-02
   1.8000000e+01   3.2096889e-01   1.2236512e-01
   1.9000000e+01   1.8781166e-01   1.1547528e-01
   2.0000000e+01   2.1242825e-02   1.4017870e-01
   2.1000000e+01   2.5490390e-01   7.9143542e-02
   2.2000000e+01   1.9372971e-01   9.1120222e-02
   2.3000000e+01   2.0793647e-01   3.2579397e-02
   2.4000000e+01   2.6884502e-01   1.5294823e-02
   2.5000000e+01   2.2716630e-01   2.5519513e-02
   2.6000000e+01   3.3147848e-01   3.5135574e-02
   2.7000000e+01   3.2470314e-01   6.3289757e-03
   2.8000000e+01   3.6461877e-01   2.3013260e-02
   2.9000000e+01   3.0933622e-01   1.1509546e-01
   3.0000000e+01   3.4457157e-01   1.1588153e-01
   3.1000000e+01   2.2815455e-01   1.0813717e-01
   3.2000000e+01   2.2351887e-01   9.2137725e-03
   3.3000000e+01  -1.1260029e-02   1.6057287e-02
   3.4000000e+01   2.3507780e-01   9.3020415e-03
   3.5000000e+01   2.8001428e-01   7.8636418e-03
   3.6000000e+01   2.6805823e-01   5.2239986e-02
   3.7000000e+01   2.8225228e-01   9.1383115e-02
   3.8000000e+01   3.2287648e-01   1.1170933e-02
   3.9000000e+01   2.5158626e-01   8.4948284e-03
   4.0000000e+01   1.0295405e-01   2.1198627e-02
   4.1000000e+01   1.0595835e-01   6.4572309e-02
   4.2000000e+01   3.5920970e-01   1.6452080e-02
   4.3000000e+01   3.3954185e-01   2.2749005e-02
   4.4000000e+01   3.6840967e-01   3.3309302e-02
   4.5000000e+01   2.9631803e-01   2.5175680e-02
   4.6000000e+01   3.0898501e-01   5.0329569e-03
   4.7000000e+01   3.0441350e-02   1.5656034e-02
   4.8000000e+01   3.8240928e-01   6.7868038e-03
   4.9000000e+01   3.9212034e-01   2.7617534e-02
   5.0000000e+01   3.5463940e-01   3.6934796e-02
   5.1000000e+01   3.4517492e-01   1.7899711e-02
   5.2000000e+01   2.5768020e-01   3.2451871e-02
   5.3000000e+01   3.2857320e-01   8.3874506e-03
   5.4000000e+01   1.4854123e-01   1.9564418e-02
   5.5000000e+01   2.8761202e-01   1.2856147e-02
   5.6000000e+01   3.2383405e-01   6.5631273e-02
   5.7000000e+01   2.6657250e-01   1.7904241e-02
   5.8000000e+01  -8.6186524e-02   9.4802522e-03
   5.9000000e+01   7.9112773e-02   6.4205651e-03
   6.0000000e+01   2.5373751e-01   1.7013478e-03
   6.1000000e+01   3.5743101e-01   1.6607888e-03
   6.2000000e+01   3.8990531e-01   2.3795549e-02
   6.3000000e+01   3.2526625e-01   6.7823320e-03
   6.4000000e+01   3.9867866e-01   4.3244224e-03
   6.5000000e+01   4.1975388e-01   1.1578753e-02
   6.6000000e+01   4.3483565e-01   1.5084262e-02
   6.7000000e+01   4.0505123e-01   5.3428332e-02
   6.8000000e+01   2.0689986e-01   8.4387213e-03
   6.9000000e+01   4.0402150e-01   5.1523644e-02
   7.0000000e+01   2.6109040e-01   1.1816501e-02
   7.1000000e+01   3.9892219e-01   7.2355354e-03
   7.2000000e+01   3.9568840e-01   4.0100817e-02
   7.3000000e+01   4.4990100e-01   5.6997490e-03
   7.4000000e+01  -2.1348472e-01   5.8378709e-03
   7.5000000e+01   9.6916446e-02   1.8376636e-02
   7.6000000e+01   4.2547267e-01   5.5921442e-02
   7.7000000e+01   3.7377959e-01   1.5250646e-02
   7.8000000e+01   4.6370773e-01   1.1690482e-02
   7.9000000e+01   4.5531903e-01   1.3722372e-02
   8.0000000e+01   3.8553556e-01   3.2008395e-02
   8.1000000e+01  -1.6986212e-01   8.7411087e-03
   8.2000000e+01  -1.4141755e-01   2.8852387e-02
   8.3000000e+01  -3.1405139e-01   2.8694282e-02
   8.4000000e+01   3.6898421e-01   1.1895119e-02
   8.5000000e+01   2.6166458e-01   8.3531062e-03
   8.6000000e+01   3.7879501e-01   2.5124246e-02
   8.7000000e+01   4.0975708e-01   6.7415906e-02
   8.8000000e+01  -2.6749599e-01   3.1954883e-02
   8.9000000e+01   1.8447570e-01   9.0604888e-03
   9.0000000e+01   4.2889627e-01   1.9461686e-02
   9.1000000e+01   3.9668532e-01   1.6852852e-02
   9.2000000e+01   4.1537389e-01   9.9886097e-02
   9.3000000e+01   2.2529174e-01   1.1750206e-02
   9.4000000e+01   1.3037146e-01   2.3832594e-03
   9.5000000e+01   3.0268279e-01   1.3263327e-03
   9.6000000e+01   1.9005931e-01   3.4307565e-03
   9.7000000e+01  -9.6021931e-02   2.7925446e-03
   9.8000000e+01  -5.6944489e-02   5.3289094e-03
   9.9000000e+01  -3.8918980e-02   9.4421194e-03
   1.0000000e+02   2.6624595e-02   1.3077792e-02
   1.0100000e+02  -3.4288031e-02   3.6185798e-02
   1.0200000e+02   1.3566749e-01   9.0335522e-03
   1.0300000e+02   2.5074860e-01   4.0739706e-03
   1.0400000e+02   2.6144370e-01   6.6954126e-03
   1.0500000e+02   2.4085597e-01   1.2812374e-02
   1.0600000e+02   2.3930664e-01   9.4267819e-04
   1.0700000e+02   2.6944320e-01   1.7003624e-03
   1.0800000e+02   2.5377784e-01   1.7854372e-03
   1.0900000e+02   3.1949915e-01   2.0963440e-03
   1.1000000e+02   3.0067377e-01   6.6028420e-03
   1.1100000e+02   4.2023692e-01   7.8378622e-04
   1.1200000e+02  -1.3680927e-02   4.5163347e-04
   1.1300000e+02   6.3316629e-02   8.1049025e-04
   1.1400000e+02   2.4885583e-01   2.0429310e-03
   1.1500000e+02   2.6232050e-01   3.5906084e-03
   1.1600000e+02   3.7654399e-01   8.0132082e-03
   1.1700000e+02   4.5782549e-01   1.7775620e-03
   1.1800000e+02  -1.4131194e-01   9.2898519e-04
   1.1900000e+02   5.4274322e-01   1.0493089e-03
   1.2000000e+02   5.6790531e-01   4.4183691e-03
   1.2100000e+02   4.9685726e-01   1.1096889e-02
   1.2200000e+02   5.0965373e-01   1.0989588e-02
   1.2300000e+02   5.0356009e-01   2.5695025e-02
   1.2400000e+02   4.7732423e-01   4.0727242e-02
   1.2500000e+02   4.1965915e-01   3.2374670e-03
   1.2600000e+02  -3.8413635e-01   4.6098951e-03
   1.2700000e+02   5.1612485e-01   5.3405458e-03
   1.2800000e+02   2.8013283e-01   1.2532178e-03
   1.2900000e+02   5.1146238e-01   3.8101122e-03
   1.3000000e+02   5.1575838e-01   4.8618530e-03
   1.3100000e+02   5.7896183e-01   6.8368474e-03
   1.3200000e+02   6.3877848e-01   2.3092496e-03
   1.3300000e+02   5.4343920e-01   1.5886357e-03
   1.3400000e+02   6.3795223e-01   3.9919921e-03
   1.3500000e+02   2.5972814e-01   4.7432110e-03
   1.3600000e+02   5.8872053e-01   1.9744978e-02
   1.3700000e+02   3.8079817e-01   6.3159509e-03
   1.3800000e+02   4.4452434e-01   6.6040013e-03
   1.3900000e+02   4.9614142e-01   7.7374487e-03
   1.4000000e+02   7.2153521e-01   3.2975522e-02
   1.4100000e+02   2.5193516e-01   1.4982475e-03
   1.4200000e+02   7.5247371e-01   5.7383685e-03
   1.4300000e+02   7.5788665e-01   9.7330053e-03
   1.4400000e+02   7.5486459e-01   1.0155337e-02
   1.4500000e+02   7.3418115e-01   2.1763293e-02
   1.4600000e+02  -7.1427011e-01   2.7750314e-03
   1.4700000e+02  -2.3541924e-01   3.2732757e-04
   1.4800000e+02   7.0171020e-01   1.5830194e-03
   1.4900000e+02   7.5878166e-01   5.5688015e-03
   1.5000000e+02   7.6489268e-01   1.6884903e-02
   1.5100000e+02   7.6470640e-01   1.0673136e-02
   1.5200000e+02   7.5903227e-01   2.2287514e-03
   1.5300000e+02   7.6679870e-01   8.5221280e-03
   1.5400000e+02   7.7474447e-01   1.0512362e-02
   1.5500000e+02   7.7238407e-01   3.2278627e-02
   1.5600000e+02   7.5109750e-01   1.7467375e-02
   1.5700000e+02  -4.0250884e-01   1.2645160e-03
   1.5800000e+02   6.7150724e-01   2.1311662e-03
   1.5900000e+02   7.6640754e-01   1.3429990e-02
   1.6000000e+02   7.7636149e-01   1.7300143e-02
   1.6100000e+02   7.7690848e-01   3.4040612e-02
   1.6200000e+02   7.6085109e-01   6.9967929e-02
   1.6300000e+02   7.5400106e-01   2.8065639e-02
   1.6400000e+02   7.3393418e-01   9.1327823e-03
   1.6500000e+02   6.9100889e-01   6.3967261e-03
   1.6600000e+02   4.7900934e-01   7.2630635e-03
   1.6700000e+02   7.0574293e-01   2.2195574e-02
   1.6800000e+02   7.3304982e-01   3.1571352e-02
   1.6900000e+02   7.1700334e-01   6.4039906e-02
   1.7000000e+02   7.1098839e-01   1.2676078e-02
   1.7100000e+02  -6.9060165e-01   4.6465639e-03
   1.7200000e+02  -6.7540463e-01   1.3282601e-02
   1.7300000e+02  -6.5372990e-01   1.1657433e-02
   1.7400000e+02  -2.9026679e-01   6.1020574e-03
   1.7500000e+02  -6.2897817e-01   4.5827800e-03
   1.7600000e+02   5.2599908e-01   2.6139930e-03
   1.7700000e+02   7.0306621e-01   5.2433767e-03
   1.7800000e+02   6.9499120e-01   1.1162509e-02
   1.7900000e+02   7.5064247e-01   7.5744541e-03
   1.8000000e+02   3.7911497e-01   7.5933913e-04
   1.8100000e+02   6.2561179e-01   4.4437170e-03
   1.8200000e+02   5.8629262e-01   4.4163981e-03
   1.8300000e+02   6.2374076e-01   1.0433045e-02
   1.8400000e+02   6.6783653e-01   1.1795793e-02
   1.8500000e+02   6.9504141e-01   1.8100533e-02
   1.8600000e+02   6.7294654e-01   1.8105485e-02
   1.8700000e+02  -5.8483576e-01   4.3555275e-03
   1.8800000e+02  -4.6438916e-01   1.1541598e-03
   1.8900000e+02   6.2884458e-01   2.4156182e-03
   1.9000000e+02   6.6592239e-01   1.1121741e-02
   1.9100000e+02   6.8537891e-01   1.7156929e-02
   1.9200000e+02   6.6091463e-01   1.4455151e-02
   1.9300000e+02   6.6196077e-01   4.2011045e-02
   1.9400000e+02   6.4462236e-01   1.3786526e-02
   1.9500000e+02  -6.2665774e-01   3.9941993e-03
   1.9600000e+02  -3.5176786e-01   5.9542830e-03
   1.9700000e+02  -5.8200770e-01   8.6087297e-03
   1.9800000e+02   1.7822445e-01   3.8319795e-04
   1.9900000e+02   7.2999932e-01   2.9486302e-03
   2.0000000e+02   7.2836485e-01   5.2977641e-03
   2.0100000e+02   7.3970352e-01   6.1798829e-03
   2.0200000e+02   6.1925626e-01   8.6854637e-03
   2.0300000e+02  -3.9862243e-01   2.5363237e-03
   2.0400000e+02  -8.2315229e-02   5.6045373e-03
   2.0500000e+02  -2.5216215e-01   4.7645003e-03
   2.0600000e+02   2.1071403e-01   4.9482158e-03
   2.0700000e+02   4.5856868e-01   7.2513755e-04
   2.0800000e+02   1.9504641e-01   1.5302856e-03
   2.0900000e+02   5.5553508e-01   2.1242921e-03
   2.1000000e+02  -3.0899752e-01   6.3867753e-04
   2.1100000e+02   1.7524120e-01   1.2421645e-03
   2.1200000e+02   5.0978336e-01   1.1078549e-03
   2.1300000e+02   7.1537075e-01   3.0576061e-03
   2.1400000e+02   8.1872387e-01   6.1428860e-04
   2.1500000e+02   8.5885259e-01   1.3785478e-03
   2.1600000e+02   8.6083175e-01   2.4224269e-03
   2.1700000e+02   8.6689670e-01   4.2005489e-03
   2.1800000e+02  -2.7236429e-01   3.6580175e-04
   2.1900000e+02  -4.4175895e-01   2.7476873e-04
   2.2000000e+02   7.3863317e-01   5.4116296e-04
   2.2100000e+02   7.9910372e-01   1.1804134e-03
   2.2200000e+02   9.0235149e-01   4.7565579e-03
   2.2300000e+02   8.9703769e-01   8.1581437e-03
   2.2400000e+02   9.1809385e-01   9.3630285e-03
   2.2500000e+02  -8.7704368e-01   3.1088703e-03
   2.2600000e+02  -8.8054981e-02   4.7451176e-04
   2.2700000e+02   9.2721812e-01   2.2727994e-03
   2.2800000e+02   9.5237921e-01   6.7941755e-03
   2.2900000e+02   9.5501131e-01   1.7893976e-02
   2.3000000e+02   9.5632489e-01   2.7181211e-02
   2.3100000e+02   9.5610650e-01   1.8722177e-02
   2.3200000e+02   9.5669750e-01   2.5812920e-02
   2.3300000e+02   9.6207777e-01   1.3612030e-02
   2.3400000e+02   9.5954518e-01   2.6066082e-02
   2.3500000e+02   9.6439204e-01   2.6839989e-02
   2.3600000e+02   9.6302645e-01   3.0611674e-02
   2.3700000e+02   9.5859214e-01   4.6738670e-02
   2.3800000e+02   9.4878970e-01   1.9264107e-02
   2.3900000e+02  -9.1581468e-01   4.8377054e-03
   2.4000000e+02  -8.3697273e-01   6.5720599e-03
   2.4100000e+02   7.3836257e-01   8.1510273e-03
   2.4200000e+02   9.1920369e-01   3.6594303e-02
   2.4300000e+02   9.5625008e-01   2.0315911e-01
   2.4400000e+02   9.5365993e-01   4.2114168e-02
   2.4500000e+02   9.5937108e-01   6.4165969e-02
   2.4600000e+02   9.5809561e-01   4.1565848e-02
   2.4700000e+02   9.4126783e-01   9.1389382e-03
   2.4800000e+02   9.5468055e-01   2.2836064e-01
   2.4900000e+02   9.2737883e-01   6.5469475e-01
   2.5000000e+02   8.9805737e-01   1.9120694e-01
   2.5100000e+02   8.5802678e-01   4.8879728e-02
   2.5200000e+02   8.4560942e-01   1.4357197e-01
   2.5300000e+02  -6.0575848e-01   8.9655010e-03
   2.5400000e+02  -7.9088246e-01   4.5157232e-02
   2.5500000e+02   8.2551477e-01   2.3108773e-02
   2.5600000e+02   8.2238571e-01   3.2703214e-02
   2.5700000e+02   8.0823775e-01   1.0136482e-01
   2.5800000e+02   7.7113397e-01   1.6253332e-01
   2.5900000e+02   6.8793572e-01   9.6568675e-02
   2.6000000e+02   6.5972589e-01   1.7543685e-02
   2.6100000e+02  -6.0104536e-01   3.4946015e-03
   2.6200000e+02   7.3228951e-01   2.8583053e-03
   2.6300000e+02   7.7012840e-01   9.5161260e-03
   2.6400000e+02   7.5999772e-01   3.3330937e-02
   2.6500000e+02   7.7063271e-01   6.6421154e-02
   2.6600000e+02   7.4413743e-01   1.2119269e-01
   2.6700000e+02   6.9492412e-01   3.9421794e-02
   2.6800000e+02   6.2901831e-01   1.5569841e-02
   2.6900000e+02   6.7650216e-01   4.2582585e-02
   2.7000000e+02   6.5408575e-01   3.4070684e-02
   2.7100000e+02   6.4098531e-01   5.3125129e-02
   2.7200000e+02   6.1955652e-01   7.7055566e-02
   2.7300000e+02   5.7012968e-01   3.1436328e-02
   2.7400000e+02   5.6807024e-01   3.5187935e-02
   2.7500000e+02  -5.1193697e-01   2.0429233e-02
   2.7600000e+02  -4.8749173e-01   1.9251135e-02
   2.7700000e+02   6.3295344e-01   2.8946575e-02
   2.7800000e+02   4.8171925e-01   5.1215662e-03
   2.7900000e+02   6.2694465e-01   3.6370611e-02
   2.8000000e+02   6.1133641e-01   3.4986929e-02
   2.8100000e+02   6.4322876e-01   3.3064850e-02
   2.8200000e+02   5.9141913e-01   1.5738943e-02
   2.8300000e+02   6.7365923e-01   8.4965354e-03
   2.8400000e+02   7.1888710e-01   1.7268190e-02
   2.8500000e+02   7.3808413e-01   3.8592024e-02
   2.8600000e+02   7.2929010e-01   2.6666567e-02
   2.8700000e+02   6.8644360e-01   6.0211344e-02
   2.8800000e+02   6.8684962e-01   1.1584123e-01
   2.8900000e+02  -6.5804730e-01   1.4218935e-02
   2.9000000e+02  -5.7288876e-01   3.8215028e-03
   2.9100000e+02  -2.1303965e-01   3.2683201e-03
   2.9200000e+02   7.3431451e-01   3.6236606e-02
   2.9300000e+02   7.1594716e-01   1.6095976e-02
   2.9400000e+02   7.2247272e-01   4.4302691e-02
   2.9500000e+02   7.0631581e-01   5.1869629e-02
   2.9600000e+02   6.8327457e-01   3.8772802e-02
   2.9700000e+02   6.6211285e-01   2.4909193e-03
   2.9800000e+02   6.9894115e-01   9.6052871e-03
   2.9900000e+02   3.7735479e-01   7.2612263e-03
   3.0000000e+02   7.1081691e-01   1.5132936e-02
   3.0100000e+02   7.3487578e-01   6.6895740e-03
   3.0200000e+02   7.4614567e-01   1.2172107e-02
   3.0300000e+02   7.6677560e-01   1.0445047e-02
   3.0400000e+02   7.6778231e-01   1.7205301e-02
   3.0500000e+02   7.6827823e-01   5.0800039e-02
   3.0600000e+02   7.5306657e-01   1.5187220e-01
   3.0700000e+02   6.7701983e-01   2.1530588e-01
   3.0800000e+02  -4.8641000e-01   2.9913726e-02
   3.0900000e+02  -2.6351288e-02   5.4251847e-03
   3.1000000e+02   5.6691248e-01   9.9192691e-03
   3.1100000e+02   5.7981665e-01   8.9850357e-02
   3.1200000e+02  -4.5714125e-01   1.7649639e-02
   3.1300000e+02   5.5758688e-01   1.2513558e-02
   3.1400000e+02   5.6307850e-01   1.7865357e-02
   3.1500000e+02   5.3452260e-01   4.8668914e-02
   3.1600000e+02  -1.8265730e-01   8.2799999e-03
   3.1700000e+02   2.7327516e-01   6.3585560e-03
   3.1800000e+02   5.9552517e-01   7.0855879e-02
   3.1900000e+02   5.1129674e-01   1.9013225e-01
   3.2000000e+02  -3.6160379e-01   2.3534539e-02
   3.2100000e+02   3.3547301e-01   4.4281077e-02
   3.2200000e+02   3.0803709e-01   4.9857908e-02
   3.2300000e+02   2.8275024e-01   1.2366898e-01
   3.2400000e+02  -1.5505574e-01   5.9707704e-02
   3.2500000e+02  -1.5293904e-01   1.4324557e-02
   3.2600000e+02  -6.0931267e-02   1.4309812e-02
   3.2700000e+02  -5.9177623e-02   2.9939740e-02
   3.2800000e+02   3.3119348e-01   6.2981187e-01
   3.2900000e+02  -1.1270324e-01   3.8471583e-02
   3.3000000e+02   4.5007030e-01   1.0167831e-02
   3.3100000e+02   3.8532967e-01   1.4892254e-02
   3.3200000e+02   8.6318806e-02   1.8226166e-02
   3.3300000e+02   2.6250761e-02   4.7686533e-02
   3.3400000e+02  -1.3254477e-01   1.9838840e-01
   3.3500000e+02  -1.9514630e-01   4.1699755e-02
   3.3600000e+02  -2.6047582e-01   4.1234522e-02
   3.3700000e+02  -2.9864783e-01   5.9860084e-02
   3.3800000e+02   3.1175440e-01   5.9539208e-02
   3.3900000e+02  -3.3115289e-01   2.9224261e-02
   3.4000000e+02   3.1211927e-01   6.7110759e-03
   3.4100000e+02   3.8061077e-01   1.5764274e-02
   3.4200000e+02   4.4524726e-01   7.6783688e-03
   3.4300000e+02  -7.6348894e-02   1.8896576e-02
   3.4400000e+02  -2.1682336e-01   2.7344207e-02
   3.4500000e+02  -3.2163898e-01   1.7706686e-02
   3.4600000e+02  -3.8318434e-01   1.1957788e-02
   3.4700000e+02  -3.6966949e-01   1.2685747e-02
   3.4800000e+02  -2.4207939e-01   8.3632461e-03
   3.4900000e+02   6.3601388e-01   4.0482967e-02
   3.5000000e+02   1.8585756e-01   3.6101511e-02
   3.5100000e+02   6.3884926e-01   3.1647018e-02
   3.5200000e+02   7.1336118e-01   7.1647987e-02
   3.5300000e+02   6.1908893e-01   1.4490303e-01
   3.5400000e+02   6.2267967e-01   1.1363009e-01
   3.5500000e+02  -5.5933991e-01   3.8053002e-02
   3.5600000e+02  -1.6146689e-01   8.4939961e-03
   3.5700000e+02   9.7817236e-02   7.2281798e-03
   3.5800000e+02   5.5375933e-01   1.1632586e-02
   3.5900000e+02   2.9920610e-01   1.9801273e-02
   3.6000000e+02   6.8347319e-01   6.4143362e-03
   3.6100000e+02   5.8658606e-01   7.7287642e-03
   3.6200000e+02   1.3059069e-01   1.8355723e-02
   3.6300000e+02   1.4931272e-01   2.6930895e-02
   3.6400000e+02   5.4548142e-02   3.7990945e-02
   3.6500000e+02   1.0246290e-01   7.1973519e-02
   3.6600000e+02   1.1279790e-01   1.5740760e-02
   3.6700000e+02   5.1136600e-01   2.3692137e-03
   3.6800000e+02   4.8200615e-01   6.7583575e-03
   3.6900000e+02   5.9890930e-01   1.1617218e-02
   3.7000000e+02   1.9513916e-01   6.6555603e-03
   3.7100000e+02  -3.7021887e-02   2.3379692e-03
   3.7200000e+02   2.8518119e-01   7.6025541e-03
   3.7300000e+02   5.0466365e-01   1.2192334e-02
   3.7400000e+02   4.7858628e-01   1.6935294e-02
   3.7500000e+02   5.3481271e-01   3.2553685e-02
   3.7600000e+02   4.5109017e-01   6.8821934e-02
   3.7700000e+02   6.4772984e-01   2.4146381e-02
   3.7800000e+02  -1.3355795e-01   5.5427182e-03
   3.7900000e+02   6.7762913e-01   8.9019353e-03
   3.8000000e+02   5.5755538e-01   1.3892695e-02
   3.8100000e+02   5.3197487e-01   6.1198407e-03
   3.8200000e+02   6.6501043e-01   1.5672171e-02
   3.8300000e+02   7.3220120e-01   4.3999250e-02
   3.8400000e+02   7.5328332e-01   2.4988448e-02
   3.8500000e+02  -6.5043526e-01   1.3252443e-02
   3.8600000e+02   6.7469556e-01   2.5145951e-03
   3.8700000e+02   8.1397345e-01   2.1512204e-02
   3.8800000e+02   7.8799524e-01   2.4799969e-02
   3.8900000e+02   7.9126552e-01   3.6488232e-02
   3.9000000e+02   7.5152204e-01   1.1248573e-02
   3.9100000e+02   7.4185101e-01   3.3772288e-02
   3.9200000e+02   7.3890290e-01   2.6501380e-02
   3.9300000e+02   7.3947481e-01   1.2045055e-02
   3.9400000e+02   7.4206340e-01   4.2250938e-02
   3.9500000e+02   7.2605277e-01   3.5679956e-02
   3.9600000e+02   7.0978935e-01   7.7594540e-02
   3.9700000e+02   6.6843175e-01   1.3389764e-02
   3.9800000e+02  -6.5168839e-01   2.1335142e-02
   3.9900000e+02  -6.2708952e-01   1.2202293e-02
   4.0000000e+02  -5.7587817e-02   7.8536017e-03
   4.0100000e+02   7.0283930e-01   7.1760088e-03
   4.0200000e+02   7.1194752e-01   1.9669032e-02
   4.0300000e+02   7.0406754e-01   2.5595741e-02
   4.0400000e+02   6.9881469e-01   5.0992529e-02
   4.0500000e+02   6.8654941e-01   2.7604216e-02
   4.0600000e+02   6.8604546e-01   2.9292240e-02
   4.0700000e+02  -3.6272722e-01   8.5629995e-03
   4.0800000e+02  -5.5999504e-01   7.3951969e-03
   4.0900000e+02  -6.1547825e-01   4.7401390e-03
   4.1000000e+02  -4.3312687e-01   6.1894944e-03
   4.1100000e+02   7.9320401e-01   6.4587944e-03
   4.1200000e+02   8.2846265e-01   2.4064839e-02
   4.1300000e+02   8.2431096e-01   3.3089358e-02
   4.1400000e+02   7.9881231e-01   8.9961140e-02
   4.1500000e+02   7.6721184e-01   2.9040919e-01
   4.1600000e+02   7.3428810e-01   1.0995677e-01
   4.1700000e+02   6.7653005e-01   5.1609287e-02
   4.1800000e+02   6.8621356e-01   4.8383342e-02
   4.1900000e+02   6.9177232e-01   4.4204697e-02
   4.2000000e+02   5.0221495e-01   4.2709530e-02
   4.2100000e+02  -5.0080293e-01   5.7046265e-02
   4.2200000e+02  -5.6092214e-01   5.5766464e-02
   4.2300000e+02  -3.9952315e-01   1.9277023e-03
   4.2400000e+02  -1.6276567e-01   6.3660927e-03
   4.2500000e+02   1.2106961e-01   7.4333834e-03
   4.2600000e+02   6.6886351e-01   6.4478375e-02
   4.2700000e+02  -2.9209875e-01   1.3075897e-02
   4.2800000e+02  -4.1432516e-01   8.0465055e-03
   4.2900000e+02   7.3393970e-01   6.8557896e-02
   4.3000000e+02   7.0670559e-01   1.5902716e-01
   4.3100000e+02   6.4697564e-01   1.2958577e-01
   4.3200000e+02   5.6192539e-01   1.5499305e-01
   4.3300000e+02   4.5478441e-01   9.7740983e-02
   4.3400000e+02   3.4498494e-01   7.0385917e-02
   4.3500000e+02  -1.7436642e-01   6.2834138e-03
   4.3600000e+02   3.2721597e-01   2.0853512e-03
   4.3700000e+02   3.3971050e-01   2.0549999e-02
   4.3800000e+02   3.2508428e-01   2.8554409e-02
   4.3900000e+02   2.9213365e-01   4.3400096e-02
   4.4000000e+02   2.5826795e-01   5.6027998e-02
   4.4100000e+02   2.0652667e-01   1.1252949e-01
   4.4200000e+02   1.0744052e-01   3.5159837e-02
   4.4300000e+02  -5.5470909e-02   1.6815580e-02
   4.4400000e+02  -5.4287840e-02   8.1510809e-03
   4.4500000e+02  -2.9637973e-02   6.0137804e-03
   4.4600000e+02  -1.1853696e-02   2.1791602e-02
   4.4700000e+02  -3.2300662e-02   3.6675153e-02
   4.4800000e+02   1.0723818e-01   7.2009393e-03
   4.4900000e+02   4.6049150e-01   8.4452353e-03
   4.5000000e+02   4.1387585e-01   9.9028399e-03
   4.5100000e+02   3.9610057e-01   4.2645165e-02
   4.5200000e+02   4.4189276e-01   3.1772371e-02
   4.5300000e+02   4.1681737e-01   6.4065750e-03
   4.5400000e+02   3.4454828e-01   1.8960798e-02
   4.5500000e+02   3.4830517e-01   1.5962551e-02
   4.5600000e+02   1.0627450e-01   1.4844095e-03
   4.5700000e+02   4.1130366e-01   5.2914966e-03
   4.5800000e+02   4.5401441e-01   3.6885158e-03
   4.5900000e+02   4.0693531e-01   1.6749187e-02
   4.6000000e+02   4.5800904e-01   3.6119578e-03
   4.6100000e+02   3.7889752e-01   2.5845913e-03
   4.6200000e+02   3.6645819e-01   1.1636226e-02
   4.6300000e+02   3.6247846e-01   1.9143035e-02
   4.6400000e+02   3.4594583e-01   6.9897179e-02
   4.6500000e+02   3.4920282e-01   1.7505644e-02
   4.6600000e+02   3.5863184e-01   5.3677878e-03
   4.6700000e+02   3.9687143e-01   1.5931879e-03
   4.6800000e+02   4.0946951e-01   3.6427136e-03
   4.6900000e+02   4.3366300e-01   7.4587618e-03
   4.7000000e+02   3.8868735e-01   2.8012894e-02
   4.7100000e+02   3.8117203e-01   2.5443724e-02
   4.7200000e+02   3.7112180e-01   3.1036811e-02
   4.7300000e+02  -2.4836666e-01   1.9251780e-03
   4.7400000e+02   3.4114464e-01   3.1808644e-03
   4.7500000e+02   3.5601919e-01   1.7260384e-02
   4.7600000e+02   3.4985140e-01   1.5703109e-02
   4.7700000e+02   3.3848323e-01   1.6040044e-02
   4.7800000e+02   3.3565670e-01   1.0675841e-02
   4.7900000e+02   3.3705416e-01   1.1530077e-02
   4.8000000e+02   3.4133296e-01   2.3390708e-02
   4.8100000e+02   3.6176407e-01   1.7834658e-02
   4.8200000e+02   3.4657795e-01   3.3066309e-02
   4.8300000e+02   3.2552671e-01   7.4548414e-02
   4.8400000e+02   2.7073048e-01   5.4400365e-02
   4.8500000e+02  -2.2827552e-01   6.4141389e-03
   4.8600000e+02  -1.9930573e-01   3.8210947e-03
   4.8700000e+02   4.8014985e-02   1.2098570e-03
   4.8800000e+02   3.2175469e-01   5.9338748e-03
   4.8900000e+02  -1.3994331e-01   8.9606240e-03
   4.9000000e+02   2.8070805e-01   2.3764422e-03
   4.9100000e+02   3.5824172e-01   6.7972851e-03
   4.9200000e+02   3.8833235e-01   9.6476804e-03
   4.9300000e+02   3.5584646e-01   2.7145822e-03
   4.9400000e+02   3.6882575e-01   5.9593885e-03
   4.9500000e+02   3.7522779e-01   1.1219874e-02
   4.9600000e+02   3.7152434e-01   1.4873238e-02
   4.9700000e+02   3.7933151e-01   1.6763106e-02
   4.9800000e+02  -2.5694429e-01   1.6318621e-03
   4.9900000e+02  -1.4258914e-01   1.8808239e-03
   5.0000000e+02   2.4747081e-01   1.3172972e-03
   5.0100000e+02   2.5118753e-01   4.0365072e-03
   5.0200000e+02   1.9480111e-02   3.1873019e-03
   5.0300000e+02   6.9659470e-02   2.2140987e-03
   5.0400000e+02   3.4035039e-01   2.2670763e-03
   5.0500000e+02   4.5846407e-01   7.6092625e-03
   5.0600000e+02   4.3289730e-01   6.2006210e-03
   5.0700000e+02   4.8278023e-01   1.1506873e-02
   5.0800000e+02   4.7792420e-01   1.9508460e-02
   5.0900000e+02   4.6910306e-01   1.3789875e-02
   5.1000000e+02   4.6809934e-01   2.4189311e-03
   5.1100000e+02   4.5835529e-01   3.3904915e-03
   5.1200000e+02   4.9667562e-01   4.5822082e-03
   5.1300000e+02   5.0008333e-01   2.0743623e-02
   5.1400000e+02   4.8321611e-01   2.1330271e-02
   5.1500000e+02   4.7720925e-01   4.1943313e-03
   5.1600000e+02  -3.9075517e-01   1.5989201e-03
   5.1700000e+02   4.8482173e-01   2.2235786e-03
   5.1800000e+02   4.9419727e-01   2.9108102e-03
   5.1900000e+02   5.1047511e-01   8.4537296e-03
   5.2000000e+02   5.2068117e-01   1.4025702e-02
   5.2100000e+02   5.3653786e-01   2.5276391e-02
   5.2200000e+02   5.2610348e-01   1.0887854e-02
   5.2300000e+02   5.1241373e-01   4.9258303e-03
   5.2400000e+02   3.1174659e-01   8.4966509e-03
   5.2500000e+02  -2.6799625e-01   4.4243917e-03
   5.2600000e+02  -3.9039501e-01   5.6468188e-03
   5.2700000e+02  -3.8470248e-01   6.3667430e-03
   5.2800000e+02  -1.5391412e-01   4.7900909e-03
   5.2900000e+02   4.3170580e-01   2.9593203e-03
   5.3000000e+02   5.2593148e-01   3.3478682e-03
   5.3100000e+02   6.3018801e-01   2.3760164e-03
   5.3200000e+02   6.1725975e-01   3.6369480e-03
   5.3300000e+02   6.5062037e-01   2.7097595e-03
   5.3400000e+02   6.7111569e-01   1.7373289e-02
   5.3500000e+02   7.0961803e-01   1.0038052e-02
   5.3600000e+02   7.2813405e-01   3.3569314e-03
   5.3700000e+02   7.2324995e-01   2.3901127e-02
   5.3800000e+02   7.0374639e-01   2.1239023e-02
   5.3900000e+02   6.8512643e-01   2.8365262e-02
   5.4000000e+02  -3.9129707e-01   2.2585548e-03
   5.4100000e+02   2.9179700e-02   2.9886185e-03
   5.4200000e+02   6.8360870e-01   3.0262496e-03
   5.4300000e+02   7.0311673e-01   2.2614667e-02
   5.4400000e+02   7.0951381e-01   1.7065264e-02
   5.4500000e+02   6.9628927e-01   1.9264437e-02
   5.4600000e+02   6.7675723e-01   1.5638326e-02
   5.4700000e+02   6.6984205e-01   4.1013373e-03
   5.4800000e+02   6.8152760e-01   2.5406244e-02
   5.4900000e+02   6.7422252e-01   2.4961888e-02
   5.5000000e+02  -2.0067914e-01   1.6371118e-03
   5.5100000e+02   6.9839530e-01   8.9611885e-03
   5.5200000e+02   6.8169579e-01   2.7993569e-03
   5.5300000e+02   7.0365990e-01   1.4603632e-02
   5.5400000e+02   6.9355613e-01   4.2849751e-02
   5.5500000e+02   6.6874178e-01   7.3153686e-02
   5.5600000e+02   6.2684749e-01   7.6819298e-02
   5.5700000e+02   5.8637196e-01   3.2791650e-02
   5.5800000e+02  -5.5622970e-01   3.2328920e-02
   5.5900000e+02  -5.4551867e-01   4.0787477e-03
   5.6000000e+02  -5.1221914e-01   8.8528941e-03
   5.6100000e+02   6.4402273e-01   4.0358925e-03
   5.6200000e+02   6.4284283e-01   7.7196114e-03
   5.6300000e+02   6.4017342e-01   4.0155063e-02
   5.6400000e+02   6.1825517e-01   4.0732740e-02
   5.6500000e+02   5.9117676e-01   2.5100059e-02
   5.6600000e+02  -5.7114821e-01   1.3558055e-02
   5.6700000e+02  -4.5730794e-01   2.8275265e-03
   5.6800000e+02   5.7459809e-01   4.2871264e-03
   5.6900000e+02   6.1179039e-01   1.7292127e-02
   5.7000000e+02   6.1716448e-01   2.0419071e-02
   5.7100000e+02   5.4924523e-01   1.6160736e-02
   5.7200000e+02  -5.4098395e-01   2.6048596e-03
   5.7300000e+02  -4.6701700e-01   6.0625375e-03
   5.7400000e+02  -4.4370148e-01   8.4415057e-03
   5.7500000e+02   4.9102216e-01   7.4569319e-03
   5.7600000e+02   5.8522700e-01   1.5957765e-02
   5.7700000e+02   5.6466697e-01   9.4139118e-03
   5.7800000e+02   6.3534790e-01   1.1418057e-03
   5.7900000e+02  -2.0051349e-01   1.2044416e-03
   5.8000000e+02   1.9295511e-02   2.6087777e-03
   5.8100000e+02   2.7590574e-01   4.5709783e-03
   5.8200000e+02   2.8074353e-01   9.8042340e-03
   5.8300000e+02   1.6992217e-01   2.4156114e-02
   5.8400000e+02   1.7499132e-01   2.0086894e-02
   5.8500000e+02   1.3590815e-01   1.3391813e-02
   5.8600000e+02   8.2336536e-02   8.1450522e-03
   5.8700000e+02   1.1194032e-01   3.5339447e-03
   5.8800000e+02  -4.5473965e-04   3.8971208e-03
   5.8900000e+02   1.5116720e-01   9.7452310e-03
   5.9000000e+02   1.0489244e-02   2.5039485e-03
   5.9100000e+02   1.9930554e-01   5.5549178e-04
   5.9200000e+02   3.5796315e-01   8.6706509e-04
   5.9300000e+02   2.1831855e-01   3.8755786e-03
   5.9400000e+02   2.6199649e-01   6.1062554e-03
   5.9500000e+02   2.6565692e-01   1.9616272e-02
   5.9600000e+02   3.0390110e-01   4.5340951e-03
   5.9700000e+02   3.8678614e-01   5.6356590e-03
   5.9800000e+02   3.2613284e-01   3.0211132e-02
   5.9900000e+02  -6.6390112e-02   4.5871379e-03
   6.0000000e+02   4.1869229e-01   1.0703232e-03
   6.0100000e+02   3.6241686e-01   6.3344603e-03
   6.0200000e+02   4.3747792e-01   4.1813392e-03
   6.0300000e+02   3.5914122e-01   2.4885698e-02
   6.0400000e+02   4.4095095e-01   1.9388118e-02
   6.0500000e+02   4.0302018e-01   7.2833162e-03
   6.0600000e+02   4.4826747e-01   1.4006930e-02
   6.0700000e+02  -4.1524263e-02   1.2666812e-02
   6.0800000e+02  -3.8599366e-01   1.9758766e-03
   6.0900000e+02   4.8421195e-02   4.4253814e-03
   6.1000000e+02   1.8541728e-01   4.5487656e-03
   6.1100000e+02   4.6395643e-01   4.2452367e-03
   6.1200000e+02   3.7863788e-01   9.2395122e-03
   6.1300000e+02   1.9216597e-01   9.2646994e-04
   6.1400000e+02   1.6510240e-01   3.7683554e-03
   6.1500000e+02   2.5063826e-01   1.1495276e-02
   6.1600000e+02   2.8362085e-01   1.5821122e-02
   6.1700000e+02   3.1489984e-01   6.1580394e-03
   6.1800000e+02   3.9675803e-01   4.7596305e-03
   6.1900000e+02   4.3694268e-01   4.3510867e-03
   6.2000000e+02   4.8597458e-01   7.1008016e-03
   6.2100000e+02   6.0333795e-01   3.7941935e-03
   6.2200000e+02   2.3399133e-01   8.1171996e-03
   6.2300000e+02   8.1547237e-02   6.1856088e-03
   6.2400000e+02  -2.6802754e-01   3.6628965e-03
   6.2500000e+02  -2.1030391e-01   3.6473039e-03
   6.2600000e+02  -1.6414751e-01   8.4685589e-03
   6.2700000e+02  -2.5788752e-02   1.8990766e-02
   6.2800000e+02   1.2528778e-04   5.9204528e-03
   6.2900000e+02   4.4484082e-01   5.3182263e-03
   6.3000000e+02   6.8737751e-01   4.4114791e-03
   6.3100000e+02   5.4492186e-01   3.9957229e-03
   6.3200000e+02   5.1339223e-01   4.0913274e-03
   6.3300000e+02   5.8473133e-01   8.5154724e-03
   6.3400000e+02   5.7224503e-01   1.0712852e-02
   6.3500000e+02   6.9209246e-01   1.5754710e-02
   6.3600000e+02   7.4223700e-01   7.5213268e-03
   6.3700000e+02   7.8532517e-01   2.9011738e-02
   6.3800000e+02   7.8262114e-01   3.0180964e-02
   6.3900000e+02   3.1369576e-01   2.0314422e-03
   6.4000000e+02   7.7618701e-01   4.1547764e-03
   6.4100000e+02   7.8296178e-01   6.4185115e-03
   6.4200000e+02   7.9832554e-01   9.1839298e-03
   6.4300000e+02   7.9461720e-01   3.4862399e-02
   6.4400000e+02   7.8119771e-01   3.7576822e-02
   6.4500000e+02   7.6125181e-01   4.0199744e-02
   6.4600000e+02   7.2160915e-01   2.2262569e-02
   6.4700000e+02   7.2621233e-01   7.8279083e-03
   6.4800000e+02  -7.2758150e-01   3.6741006e-03
   6.4900000e+02  -6.3865346e-01   1.9684117e-02
   6.5000000e+02   2.5267778e-01   1.8788829e-02
   6.5100000e+02   7.3888429e-01   2.7751557e-02
   6.5200000e+02   7.4372492e-01   2.8948934e-02
   6.5300000e+02   7.3806234e-01   2.3160093e-02
   6.5400000e+02   7.3605661e-01   4.0503183e-02
   6.5500000e+02   7.4060283e-01   5.6170156e-03
   6.5600000e+02   7.6538667e-01   5.4259998e-03
   6.5700000e+02   7.6886597e-01   5.9425798e-03
   6.5800000e+02   7.0435846e-01   3.9418611e-03
   6.5900000e+02   7.8064773e-01   1.6150222e-02
   6.6000000e+02   6.6314502e-01   2.8998144e-03
   6.6100000e+02  -5.2343062e-01   1.1272108e-03
   6.6200000e+02   7.8346640e-01   8.5269805e-03
   6.6300000e+02   7.7743843e-01   2.2143497e-02
   6.6400000e+02   7.8512581e-01   1.8209654e-02
   6.6500000e+02   7.7891294e-01   1.3445045e-02
   6.6600000e+02   7.7463081e-01   2.3109690e-02
   6.6700000e+02   7.5617197e-01   8.7502277e-03
   6.6800000e+02  -7.4477749e-01   3.3845502e-03
   6.6900000e+02  -5.8789821e-01   5.0619520e-03
   6.7000000e+02   7.7859493e-02   5.4494236e-03
   6.7100000e+02   7.8893714e-01   1.7115366e-02
   6.7200000e+02   7.4488751e-01   6.1096514e-03
   6.7300000e+02   7.7957896e-01   1.3366919e-02
   6.7400000e+02   7.8333447e-01   8.4023777e-03
   6.7500000e+02   7.9007285e-01   2.1057334e-02
   6.7600000e+02   7.7653897e-01   1.6671246e-02
   6.7700000e+02  -7.3397598e-01   9.7504358e-03
   6.7800000e+02  -2.3776126e-01   2.9413479e-03
   6.7900000e+02  -7.1254806e-01   7.2448929e-03
   6.8000000e+02  -5.1013557e-01   2.8679607e-03
   6.8100000e+02  -3.5797152e-01   6.7312317e-03
   6.8200000e+02   7.8139322e-01   1.5181838e-02
   6.8300000e+02   7.4829427e-01   4.0375452e-03
   6.8400000e+02   8.4445170e-01   1.4531225e-02
   6.8500000e+02   8.4703433e-01   1.9185552e-02
   6.8600000e+02   8.2520617e-01   4.2495415e-02
   6.8700000e+02   8.3925159e-01   1.5874058e-02
   6.8800000e+02   8.3155185e-01   1.4222841e-02
   6.8900000e+02   8.2668759e-01   1.0903265e-02
   6.9000000e+02   8.3747100e-01   1.6235839e-02
   6.9100000e+02   8.2459379e-01   2.2692983e-02
   6.9200000e+02  -6.9096847e-01   1.4110757e-03
   6.9300000e+02   5.5567015e-03   1.9040643e-03
   6.9400000e+02   4.9320649e-01   4.9021447e-03
   6.9500000e+02   5.4665132e-01   4.4531246e-03
   6.9600000e+02   4.8207390e-01   5.3634173e-04
   6.9700000e+02   8.4476745e-01   6.9218641e-04
   6.9800000e+02   8.4805814e-01   1.3110240e-03
   6.9900000e+02   8.4348066e-01   2.7738028e-03
   7.0000000e+02   8.0577939e-01   2.9135752e-03
   7.0100000e+02   7.7685082e-01   1.5842407e-03
   7.0200000e+02  -2.4008069e-01   3.4119754e-04
   7.0300000e+02   2.6789585e-01   5.5451212e-04
   7.0400000e+02   5.3262451e-01   1.4070668e-03
   7.0500000e+02   6.1996049e-01   3.9287193e-03
   7.0600000e+02   5.7719812e-01   6.5745933e-03
   7.0700000e+02   6.4206193e-01   1.8524911e-02
   7.0800000e+02   5.5710158e-01   4.2872537e-03
   7.0900000e+02   5.9176983e-01   2.3883334e-03
   7.1000000e+02   6.2005518e-01   3.2703543e-03
   7.1100000e+02   7.1085055e-01   3.7264058e-03
   7.1200000e+02   6.7318788e-01   6.6583418e-03
   7.1300000e+02  -3.0729466e-01   1.3692062e-03
   7.1400000e+02   7.2438470e-01   2.4991326e-03
   7.1500000e+02   7.4398448e-01   8.3732080e-03
   7.1600000e+02   7.3664454e-01   1.0867476e-02
   7.1700000e+02   7.1653318e-01   2.3809002e-02
   7.1800000e+02  -7.0603007e-01   3.3611236e-03
   7.1900000e+02   4.9946998e-01   2.9002275e-03
   7.2000000e+02   6.8195791e-01   7.7695832e-03
   7.2100000e+02   6.9389776e-01   1.9079412e-02
   7.2200000e+02  -6.3238288e-01   5.6124435e-03
   7.2300000e+02   7.3156276e-01   4.3448959e-03
   7.2400000e+02   7.3142545e-01   1.4737727e-02
   7.2500000e+02   7.2037073e-01   7.5532946e-03
   7.2600000e+02   7.2504722e-01   4.1555178e-02
   7.2700000e+02   4.7692737e-01   3.9147782e-02
   7.2800000e+02   6.9823101e-01   1.4319645e-02
   7.2900000e+02   5.9382410e-01   4.6783346e-03
   7.3000000e+02  -1.2047547e-01   1.0796446e-03
   7.3100000e+02   4.9594013e-01   4.9468911e-04
   7.3200000e+02   7.2876529e-01   1.3011242e-03
   7.3300000e+02   7.5205584e-01   1.8785411e-03
   7.3400000e+02   7.7680853e-01   4.9077287e-03
   7.3500000e+02   7.9605722e-01   2.3477492e-02
   7.3600000e+02   7.9531420e-01   9.3962024e-03
   7.3700000e+02   8.0313563e-01   2.2521659e-02
   7.3800000e+02   7.9711551e-01   4.2203155e-02
   7.3900000e+02   7.8272604e-01   5.7201898e-02
   7.4000000e+02   7.5688310e-01   8.2198651e-02
   7.4100000e+02  -7.1599635e-01   3.1147619e-02
   7.4200000e+02  -7.1599061e-01   6.6339612e-03
   7.4300000e+02  -6.6172237e-01   5.1273671e-03
   7.4400000e+02   7.5079207e-01   1.7367791e-02
   7.4500000e+02  -7.0489017e-01   1.0265453e-02
   7.4600000e+02   7.7451053e-01   4.0710114e-03
   7.4700000e+02   7.6923096e-01   2.8609222e-02
   7.4800000e+02   7.6733517e-01   2.1452251e-02
   7.4900000e+02   7.5167640e-01   1.1097614e-01
   7.5000000e+02   6.3686185e-01   6.8018998e-03
   7.5100000e+02  -5.6478114e-01   4.5555168e-03
   7.5200000e+02  -5.8330105e-01   8.1247434e-03
   7.5300000e+02  -5.8513636e-01   1.5298693e-02
   7.5400000e+02   4.5216802e-01   1.1455580e-02
   7.5500000e+02   4.2637371e-02   7.8373143e-03
   7.5600000e+02   7.6822247e-01   7.3299808e-03
   7.5700000e+02   7.6803618e-01   2.0321552e-02
   7.5800000e+02   7.6174900e-01   4.3830960e-02
   7.5900000e+02   7.3753602e-01   1.4090748e-01
   7.6000000e+02   6.5203310e-01   6.6353615e-03
   7.6100000e+02   7.1162596e-01   2.0883539e-02
   7.6200000e+02   6.9583523e-01   1.7504445e-02
   7.6300000e+02   6.9329935e-01   6.9353950e-03
   7.6400000e+02   6.8973650e-01   3.7797400e-02
   7.6500000e+02   2.7986618e-01   8.2410934e-03
   7.6600000e+02  -6.0343237e-01   9.4721921e-03
   7.6700000e+02  -5.7131710e-01   1.8835470e-02
   7.6800000e+02  -5.2827021e-01   1.9857950e-02
   7.6900000e+02  -6.9357456e-02   2.0583809e-03
   7.7000000e+02  -2.7547035e-02   4.7037911e-03
   7.7100000e+02  -2.2279832e-01   4.3648595e-03
   7.7200000e+02  -3.4866541e-03   1.3506865e-02
   7.7300000e+02   1.4231303e-01   8.0809141e-03
   7.7400000e+02   4.0330726e-01   8.5340982e-04
   7.7500000e+02   1.1973689e-01   1.7608819e-03
   7.7600000e+02  -1.3760861e-01   5.2364286e-03
   7.7700000e+02  -1.1003960e-02   5.0347290e-03
   7.7800000e+02  -4.7886320e-01   5.6682118e-04
   7.7900000e+02  -1.5370156e-01   5.1479794e-04
   7.8000000e+02  -4.8148295e-02   3.0766110e-03
   7.8100000e+02   8.9940447e-03   4.8399313e-03
   7.8200000e+02   7.5173899e-02   1.1090955e-02
   7.8300000e+02   6.2207024e-02   2.7199703e-03
   7.8400000e+02   5.4960813e-01   3.0460507e-04
   7.8500000e+02   5.8144880e-01   5.8907219e-04
   7.8600000e+02   6.8437122e-01   6.8450408e-04
   7.8700000e+02   6.9013757e-01   3.2308876e-03
   7.8800000e+02   2.3302237e-01   1.8940813e-03
   7.8900000e+02   3.1864733e-01   1.6462542e-03
   7.9000000e+02   4.9413638e-01   4.5860855e-03
   7.9100000e+02   6.6600813e-01   2.1935735e-02
   7.9200000e+02   5.8264704e-01   4.0036474e-03
   7.9300000e+02   6.6543743e-01   9.8078083e-03
   7.9400000e+02   6.8611916e-01   2.0119509e-02
   7.9500000e+02   6.8467077e-01   3.3945335e-02
   7.9600000e+02   6.7692109e-01   3.3228601e-02
   7.9700000e+02   6.1730996e-01   5.4701930e-02
   7.9800000e+02  -6.1367208e-01   1.0042820e-02
   7.9900000e+02  -4.6346731e-01   7.1038906e-03
   8.0000000e+02   2.0884155e-01   1.2627548e-03
   8.0100000e+02   6.0083319e-01   8.4396233e-03
   8.0200000e+02   6.0354830e-01   2.0482932e-02
   8.0300000e+02   5.8833521e-01   2.2612458e-02
   8.0400000e+02   5.7624455e-01   3.3426660e-02
   8.0500000e+02  -5.5908272e-01   3.4960090e-03
   8.0600000e+02  -5.5624703e-01   2.6526597e-03
   8.0700000e+02  -5.4397631e-01   3.0970213e-03
   8.0800000e+02  -4.7968953e-01   3.7223913e-03
   8.0900000e+02  -4.0667808e-01   5.3133723e-03
   8.1000000e+02   6.0068174e-01   4.4107696e-03
   8.1100000e+02   6.3588013e-01   1.0406384e-02
   8.1200000e+02   6.1672043e-01   2.1443222e-02
   8.1300000e+02   5.9925866e-01   2.3360220e-02
   8.1400000e+02   5.9080047e-01   1.3427235e-02
   8.1500000e+02   6.3502371e-01   2.6799881e-03
   8.1600000e+02   7.0734058e-01   2.4167124e-03
   8.1700000e+02   7.1922134e-01   5.5673400e-03
   8.1800000e+02   2.8677181e-01   2.1091237e-03
   8.1900000e+02  -6.3102644e-02   4.2066986e-03
   8.2000000e+02  -8.6573070e-02   1.0820446e-02
   8.2100000e+02   2.7502618e-01   9.0404069e-03
   8.2200000e+02   1.9783845e-02   4.9264430e-03
   8.2300000e+02  -1.2422694e-02   4.3103238e-03
   8.2400000e+02   3.9494221e-01   1.0990910e-03
   8.2500000e+02   6.4992131e-01   3.6462661e-03
   8.2600000e+02   7.9839932e-01   5.4638055e-03
   8.2700000e+02   4.9224019e-01   1.0318510e-03
   8.2800000e+02   7.3918376e-01   4.4555941e-03
   8.2900000e+02   7.5332168e-01   1.0749655e-02
   8.3000000e+02   7.6945231e-01   1.8537349e-02
   8.3100000e+02   7.8551514e-01   1.9115480e-02
   8.3200000e+02   7.6866209e-01   1.2773380e-02
   8.3300000e+02  -7.5158147e-01   4.4405356e-03
   8.3400000e+02   7.7332998e-01   7.4288496e-04
   8.3500000e+02   8.0890061e-01   3.5405456e-03
   8.3600000e+02   8.1977754e-01   6.2697877e-03
   8.3700000e+02   8.3550046e-01   1.2528063e-02
   8.3800000e+02   8.2715546e-01   3.3777649e-02
   8.3900000e+02   8.3623824e-01   1.3335273e-02
   8.4000000e+02   8.4559187e-01   2.7517195e-03
   8.4100000e+02   8.3539658e-01   1.1671275e-02
   8.4200000e+02   6.5480514e-01   1.9997784e-02
   8.4300000e+02   8.4458009e-01   5.7713094e-02
   8.4400000e+02   3.0447026e-01   3.3878052e-03
   8.4500000e+02   4.7536417e-01   4.0767599e-03
   8.4600000e+02  -2.3350370e-02   1.0493466e-03
   8.4700000e+02  -5.7319198e-01   3.6816289e-04
   8.4800000e+02  -3.5072370e-01   6.5991014e-03
   8.4900000e+02  -5.2771931e-01   4.0113624e-03
   8.5000000e+02  -4.4308666e-01   5.6335239e-03
   8.5100000e+02  -2.5925055e-01   1.3700256e-03
   8.5200000e+02   1.6774159e-01   2.2472709e-03
   8.5300000e+02   4.6985290e-01   1.3444512e-03
   8.5400000e+02   6.2503121e-01   9.4004505e-04
   8.5500000e+02   4.7171318e-01   2.6669389e-03
   8.5600000e+02   3.2686162e-01   4.4679147e-03
   8.5700000e+02   2.4109359e-01   1.1785717e-03
   8.5800000e+02   1.5357554e-01   1.1763140e-03
   8.5900000e+02   5.7153318e-01   2.7683965e-03
   8.6000000e+02   2.4836579e-01   8.7079814e-04
   8.6100000e+02   5.7129123e-01   4.1428724e-03
   8.6200000e+02   6.6857657e-01   5.7392434e-03
   8.6300000e+02   7.5469322e-01   4.8182741e-03
   8.6400000e+02   7.2745683e-01   2.2890247e-03
   8.6500000e+02   7.6615711e-01   1.5135096e-02
   8.6600000e+02   6.9222631e-01   1.6706184e-02
   8.6700000e+02   5.2099393e-01   8.3664308e-04
   8.6800000e+02   7.6430455e-01   2.6717546e-03
   8.6900000e+02   7.7725016e-01   1.1217712e-03
   8.7000000e+02   8.4838272e-01   1.0604642e-02
   8.7100000e+02   8.6180656e-01   6.7374841e-03
   8.7200000e+02   8.7656237e-01   6.9208493e-03
   8.7300000e+02   8.7289904e-01   1.5731077e-02
   8.7400000e+02   8.2947177e-01   6.5806605e-04
   8.7500000e+02   8.2640470e-01   1.2824502e-03
   8.7600000e+02   8.8927264e-01   3.0983292e-03
   8.7700000e+02   8.8907167e-01   9.8986828e-03
   8.7800000e+02   8.9312542e-01   1.5609973e-02
   8.7900000e+02   8.9803350e-01   3.4375981e-02
   8.8000000e+02   8.9751609e-01   1.1310976e-02
   8.8100000e+02   8.8193186e-01   4.4848307e-03
   8.8200000e+02   8.9521643e-01   3.6187825e-02
   8.8300000e+02   8.9303965e-01   3.8608552e-02
   8.8400000e+02   8.8617892e-01   1.5890995e-01
   8.8500000e+02   8.8194209e-01   3.8497778e-02
   8.8600000e+02   8.8597475e-01   1.0493181e-02
   8.8700000e+02   8.6864082e-01   1.5097774e-02
   8.8800000e+02   8.3047115e-01   1.3451786e-02
   8.8900000e+02  -7.9407495e-01   5.7439471e-03
   8.9000000e+02  -3.8948003e-01   6.3158758e-03
   8.9100000e+02  -7.4849720e-02   2.4510733e-03
   8.9200000e+02   3.4263662e-02   9.0317247e-03
   8.9300000e+02   1.7330191e-01   3.1416555e-03
   8.9400000e+02   3.9141331e-01   2.6267717e-03
   8.9500000e+02   7.4479157e-01   1.0875249e-03
   8.9600000e+02   7.5068369e-01   6.8853092e-03
   8.9700000e+02   6.9067820e-01   8.5123745e-03
   8.9800000e+02   6.1316330e-01   5.6184236e-03
   8.9900000e+02   3.2117392e-01   3.1419374e-03
   9.0000000e+02   2.6024504e-01   3.5774214e-03
   9.0100000e+02   1.6276531e-01   6.5006839e-03
   9.0200000e+02   1.7514836e-01   9.4222090e-03
   9.0300000e+02   1.3785415e-01   5.5859155e-03
   9.0400000e+02   8.1127606e-02   1.4791051e-03
   9.0500000e+02  -6.0443331e-02   1.2934697e-03
   9.0600000e+02   1.0425262e-01   3.1048281e-03
   9.0700000e+02  -8.2384754e-02   2.4939952e-03
   9.0800000e+02   2.2849816e-01   8.0782960e-04
   9.0900000e+02   3.5112853e-01   9.9407186e-04
   9.1000000e+02   3.5449289e-01   1.6209955e-03
   9.1100000e+02   3.2161035e-01   5.2228475e-03
   9.1200000e+02   3.3314650e-01   1.7224669e-02
   9.1300000e+02   3.2839979e-01   3.5602793e-03
   9.1400000e+02   3.5256947e-01   2.3065112e-03
   9.1500000e+02   3.5738048e-01   2.3493325e-03
   9.1600000e+02   3.7136278e-01   4.2897806e-03
   9.1700000e+02   2.8370811e-01   5.7987677e-03
   9.1800000e+02   3.9344029e-01   1.2825985e-02
   9.1900000e+02  -3.1033179e-01   3.1798556e-03
   9.2000000e+02  -2.9853196e-01   3.8509800e-03
   9.2100000e+02   3.0426698e-01   2.1448131e-03
   9.2200000e+02   4.5216052e-01   1.0662281e-02
   9.2300000e+02   4.4129932e-01   8.5446048e-03
   9.2400000e+02   2.5974941e-01   1.5451930e-03
   9.2500000e+02   3.7128772e-01   1.4639799e-03
   9.2600000e+02   5.3024109e-01   2.6351817e-03
   9.2700000e+02   4.5741057e-01   2.2562311e-03
   9.2800000e+02   5.2634128e-01   4.5934604e-03
   9.2900000e+02   5.8074072e-01   6.3930778e-03
   9.3000000e+02   6.1906686e-01   6.8463541e-03
   9.3100000e+02   6.4295538e-01   8.3354790e-03
   9.3200000e+02  -5.2611221e-01   5.6744107e-03
   9.3300000e+02  -4.9238447e-01   1.1774514e-03
   9.3400000e+02  -1.8791372e-01   8.5854895e-04
   9.3500000e+02   6.0235784e-01   1.5144483e-03
   9.3600000e+02   7.0831357e-01   3.1577685e-03
   9.3700000e+02   7.2315747e-01   5.1299910e-03
   9.3800000e+02   6.8653565e-01   1.2117320e-02
   9.3900000e+02   7.3020002e-01   3.6155319e-03
   9.4000000e+02   7.3214422e-01   2.2852788e-03
   9.4100000e+02   7.3080677e-01   5.2659293e-03
   9.4200000e+02  -6.3552225e-01   1.0220278e-03
   9.4300000e+02  -5.4467174e-01   8.3455879e-04
   9.4400000e+02  -4.1613282e-02   9.3871167e-04
   9.4500000e+02   7.4566787e-01   2.1457600e-03
   9.4600000e+02   8.1587555e-01   4.4436877e-03
   9.4700000e+02   8.3003059e-01   3.1689198e-03
   9.4800000e+02   8.3630803e-01   6.5422562e-03
   9.4900000e+02   8.3511299e-01   9.3744125e-03
   9.5000000e+02   8.4454281e-01   1.7663670e-02
   9.5100000e+02  -8.2268526e-01   4.3040373e-03
   9.5200000e+02   8.1357775e-01   1.3078839e-03
   9.5300000e+02   8.5553801e-01   5.1596437e-03
   9.5400000e+02   8.5188394e-01   8.2782783e-03
   9.5500000e+02   8.4751489e-01   6.7686232e-02
   9.5600000e+02  -7.1029244e-01   6.9659513e-03
   9.5700000e+02  -1.7033651e-01   9.8410419e-04
   9.5800000e+02   8.6897277e-01   5.2971167e-03
   9.5900000e+02  -4.2320766e-01   9.8512262e-03
   9.6000000e+02   8.5212974e-01   1.1810089e-02
   9.6100000e+02   8.7625164e-01   4.2699352e-03
   9.6200000e+02   8.9558025e-01   2.2133794e-02
   9.6300000e+02   8.9108958e-01   3.7016983e-02
   9.6400000e+02   9.1600688e-01   1.1928396e-01
   9.6500000e+02   9.0886629e-01   1.3814798e-02
   9.6600000e+02   9.0902683e-01   2.0191875e-02
   9.6700000e+02   8.7274356e-01   8.5877705e-03
   9.6800000e+02   8.6774578e-01   3.8301653e-02
   9.6900000e+02   6.3367422e-01   1.5057800e-02
   9.7000000e+02   2.8169469e-01   2.6516861e-03
   9.7100000e+02   6.9274455e-01   3.5782282e-03
   9.7200000e+02   7.9876954e-01   3.0031698e-03
   9.7300000e+02   7.9252069e-01   2.1254243e-02
   9.7400000e+02   7.2210240e-01   2.8469864e-02
   9.7500000e+02  -4.4272988e-01   2.8296703e-03
   9.7600000e+02  -2.1957760e-01   1.3438894e-03
   9.7700000e+02   7.4299094e-01   3.4131412e-03
   9.7800000e+02   5.5984526e-01   1.4255916e-03
   9.7900000e+02   7.0053833e-01   4.1414026e-03
   9.8000000e+02   7.2598136e-01   4.8288096e-03
   9.8100000e+02   7.3166484e-01   1.8536725e-02
   9.8200000e+02   7.0948827e-01   8.5660733e-03
   9.8300000e+02   6.4422203e-01   1.2116865e-03
   9.8400000e+02   2.0511895e-01   5.0457742e-04
   9.8500000e+02   1.2771220e-01   4.6622454e-04
   9.8600000e+02   3.3258030e-01   1.9442054e-03
   9.8700000e+02   6.9688687e-01   4.9177588e-03
   9.8800000e+02   1.3804258e-01   9.6594312e-04
   9.8900000e+02   2.5330922e-01   5.4947192e-04
   9.9000000e+02   7.8711598e-01   1.3285402e-03
   9.9100000e+02   8.0813808e-01   3.6542402e-03
   9.9200000e+02   6.7782537e-01   9.5289891e-04
   9.9300000e+02   4.5048948e-01   9.1639743e-04
   9.9400000e+02   8.4336890e-01   1.6421646e-02
   9.9500000e+02   5.5289764e-01   6.6799892e-03
   9.9600000e+02   7.4893680e-01   5.8899375e-03
   9.9700000e+02   8.3819372e-01   2.3728826e-02
   9.9800000e+02   8.4821244e-01   1.8193095e-02
   9.9900000e+02   8.5862040e-01   1.4625606e-02
   1.0000000e+03   8.5382578e-01   7.4663575e-02
   1.0010000e+03  -6.6049517e-01   7.8914860e-03
   1.0020000e+03  -6.9064281e-01   4.4447340e-03
   1.0030000e+03   8.5027996e-01   9.0394888e-03
   1.0040000e+03   8.4735933e-01   2.6844637e-02
   1.0050000e+03   8.3614153e-01   2.6874540e-02
   1.0060000e+03   7.8618516e-01   6.1699529e-03
   1.0070000e+03  -3.1759189e-01   3.2127085e-03
   1.0080000e+03   3.9696705e-01   2.7201224e-03
   1.0090000e+03  -6.7876377e-01   1.9143383e-03
   1.0100000e+03  -7.2053915e-01   2.7952157e-03
   1.0110000e+03  -7.0392579e-01   4.5386357e-03
   1.0120000e+03  -1.2733260e-01   2.6035951e-03
   1.0130000e+03  -6.6739726e-01   1.4650989e-03
   1.0140000e+03  -7.3574367e-02   9.8089154e-04
   1.0150000e+03   5.1389284e-01   2.2044808e-03
   1.0160000e+03   7.5011357e-01   4.2431505e-03
   1.0170000e+03   8.3727790e-01   1.1355038e-02
   1.0180000e+03   7.8124785e-01   6.9856595e-03
   1.0190000e+03   8.2432553e-01   7.6904350e-03
   1.0200000e+03   8.4570231e-01   1.2099110e-02
   1.0210000e+03   8.4347046e-01   2.4484035e-02
   1.0220000e+03   8.6439987e-01   2.7868866e-02
   1.0230000e+03   8.4203554e-01   7.1629986e-02
   1.0240000e+03   5.7551311e-01   5.1149586e-03
   1.0250000e+03   1.8420854e-01   1.4750435e-02
   1.0260000e+03  -1.1759662e-01   2.8771361e-03
   1.0270000e+03   8.6645899e-01   7.1276053e-03
   1.0280000e+03   8.7251637e-01   8.8548091e-03
   1.0290000e+03   8.7915571e-01   1.1259614e-02
   1.0300000e+03   8.7715635e-01   4.4474213e-02
   1.0310000e+03   8.7396121e-01   1.6001194e-02
   1.0320000e+03   8.6355518e-01   5.5162754e-03
   1.0330000e+03  -8.6291853e-01   4.4182144e-03
   1.0340000e+03   7.5960014e-01   4.3362946e-04
   1.0350000e+03   8.9050565e-01   6.5384650e-03
   1.0360000e+03   8.9658824e-01   9.8724015e-03
   1.0370000e+03   8.9766864e-01   4.1220560e-02
   1.0380000e+03   8.8610690e-01   3.2705673e-02
   1.0390000e+03   8.8098294e-01   1.2001547e-02
   1.0400000e+03   8.8339983e-01   4.7100536e-02
   1.0410000e+03   8.7460578e-01   1.0405342e-01
   1.0420000e+03  -7.8232177e-01   2.4100312e-03
   1.0430000e+03   8.6569151e-01   1.3388185e-02
   1.0440000e+03   8.8124952e-01   5.2073492e-02
   1.0450000e+03   8.2012113e-01   2.7002504e-03
   1.0460000e+03   8.6200760e-01   7.3257763e-03
   1.0470000e+03   8.6624268e-01   1.1945484e-02
   1.0480000e+03   8.7350240e-01   5.9723457e-03
   1.0490000e+03   8.8229080e-01   2.4411598e-02
   1.0500000e+03   8.8555689e-01   3.1065692e-02
   1.0510000e+03   9.0055377e-01   4.2070079e-02
   1.0520000e+03   8.9706481e-01   1.0221117e-01
   1.0530000e+03   2.8254123e-01   6.6005218e-03
   1.0540000e+03  -7.0368406e-01   1.3032244e-02
   1.0550000e+03  -5.5266993e-01   2.1204642e-02
   1.0560000e+03  -6.2399395e-01   3.1071085e-02
   1.0570000e+03  -7.0532126e-01   1.8294530e-02
   1.0580000e+03   7.1623562e-01   1.1893335e-02
   1.0590000e+03   7.1746355e-01   8.8732525e-03
   1.0600000e+03  -5.9752977e-01   1.8723703e-03
   1.0610000e+03  -4.4383596e-01   1.9207024e-03
   1.0620000e+03  -1.5152249e-01   2.1666544e-03
   1.0630000e+03  -1.2732294e-01   5.5315388e-03
   1.0640000e+03  -1.3702879e-01   9.2236507e-03
   1.0650000e+03  -3.4391319e-01   2.5517163e-02
   1.0660000e+03  -3.0867051e-01   4.5042677e-02
   1.0670000e+03  -4.7991452e-01   8.4802043e-03
   1.0680000e+03  -6.2802567e-01   2.6810070e-03
   1.0690000e+03  -5.4465411e-01   5.5759400e-03
   1.0700000e+03  -4.3909887e-01   1.3141051e-02
   1.0710000e+03  -4.7808504e-01   6.2793184e-03
   1.0720000e+03  -2.6205471e-01   1.5073997e-03
   1.0730000e+03  -2.4404348e-01   1.8808600e-03
   1.0740000e+03   5.0253739e-03   1.9694202e-03
   1.0750000e+03  -1.4232757e-01   2.9467920e-03
   1.0760000e+03  -2.7813490e-01   1.3239361e-02
   1.0770000e+03  -1.3608619e-01   2.5794488e-03
   1.0780000e+03  -4.6898438e-01   6.1294321e-04
   1.0790000e+03   8.2204377e-02   2.4943752e-04
   1.0800000e+03   1.4820082e-01   5.2742370e-04
   1.0810000e+03  -8.5347220e-02   1.5077655e-03
   1.0820000e+03  -7.8354005e-02   5.0031517e-03
   1.0830000e+03  -1.2395769e-01   9.8426862e-03
   1.0840000e+03  -1.1047316e-01   4.5716174e-03
   1.0850000e+03  -1.1987156e-01   6.4342267e-03
   1.0860000e+03  -7.8121070e-02   2.7753404e-03
   1.0870000e+03   1.7154322e-01   1.3462612e-03
   1.0880000e+03   1.5471022e-01   9.1281988e-04
   1.0890000e+03   3.5353108e-01   1.2661783e-03
   1.0900000e+03   4.6657315e-01   1.7896923e-03
   1.0910000e+03   5.9605406e-01   1.1066117e-03
   1.0920000e+03   6.4985596e-01   7.5166500e-03
   1.0930000e+03   6.2134555e-01   1.9624625e-03
   1.0940000e+03   5.9045700e-01   1.8736961e-03
   1.0950000e+03   5.3013728e-01   8.2731748e-03
   1.0960000e+03   4.4350478e-01   1.1211641e-02
   1.0970000e+03   4.2892574e-01   6.0028030e-03
   1.0980000e+03   2.3689116e-01   2.7362704e-03
   1.0990000e+03   1.4435142e-01   1.2044285e-03
   1.1000000e+03   1.7410534e-01   1.1354690e-03
   1.1010000e+03   2.1467738e-01   4.9990675e-03
   1.1020000e+03   2.6678017e-01   9.7963558e-03
   1.1030000e+03   2.8863963e-01   1.5375278e-02
   1.1040000e+03   2.6966649e-01   9.2558164e-03
   1.1050000e+03  -1.3580597e-01   2.5487140e-03
   1.1060000e+03   4.2727260e-01   2.0590995e-03
   1.1070000e+03   4.6901222e-01   6.0203730e-04
   1.1080000e+03   4.1553413e-01   3.2254463e-03
   1.1090000e+03   5.8516051e-01   2.8464856e-03
   1.1100000e+03   8.0026210e-01   7.9526468e-03
   1.1110000e+03   7.7659446e-01   6.6139192e-03
   1.1120000e+03  -4.6136417e-01   3.3279472e-03
   1.1130000e+03   4.6341681e-01   3.0189792e-03
   1.1140000e+03   8.2615158e-01   2.8820601e-03
   1.1150000e+03   8.5403533e-01   7.3938095e-03
   1.1160000e+03   8.1209290e-01   2.1486232e-02
   1.1170000e+03   6.8939538e-01   8.2105382e-03
   1.1180000e+03   3.7273251e-01   4.0657318e-03
   1.1190000e+03   5.8446730e-01   7.4919743e-03
   1.1200000e+03   6.9368188e-01   1.2427735e-02
   1.1210000e+03   7.4876851e-01   5.7453152e-03
   1.1220000e+03   7.7332926e-01   1.4268946e-02
   1.1230000e+03   7.9471793e-01   1.4714892e-02
   1.1240000e+03   8.4251212e-01   4.0977632e-03
   1.1250000e+03  -4.0111180e-01   2.5051325e-03
   1.1260000e+03  -4.6475882e-01   2.5720476e-03
   1.1270000e+03   1.7845435e-01   5.6473289e-04
   1.1280000e+03  -6.5720209e-01   5.1515650e-04
   1.1290000e+03  -3.6031962e-01   1.0062094e-03
   1.1300000e+03  -2.7279779e-01   2.0567199e-03
   1.1310000e+03  -1.7745445e-01   3.4012586e-03
   1.1320000e+03  -7.5186816e-02   8.0158547e-03
   1.1330000e+03   3.3313371e-01   2.0296263e-03
   1.1340000e+03   5.6097448e-01   2.2561138e-03
   1.1350000e+03   5.2937110e-01   3.2451780e-03
   1.1360000e+03   8.4537249e-01   9.8910576e-04
   1.1370000e+03   8.6209379e-01   7.1395262e-04
   1.1380000e+03   8.2079460e-01   1.6326714e-03
   1.1390000e+03   8.3508385e-01   3.6850552e-03
   1.1400000e+03   7.8298345e-01   8.5024331e-03
   1.1410000e+03   6.9927710e-01   1.5864198e-02
   1.1420000e+03   7.9050312e-01   8.7716470e-03
   1.1430000e+03   4.2632244e-01   1.2134386e-03
   1.1440000e+03   6.4588711e-01   4.1209449e-03
   1.1450000e+03   6.9566590e-01   8.1469487e-03
   1.1460000e+03   7.1224341e-01   1.5589710e-02
   1.1470000e+03   6.9129697e-01   7.4177693e-03
   1.1480000e+03   7.1764580e-01   7.4199338e-03
   1.1490000e+03  -6.6122557e-01   1.5289704e-03
   1.1500000e+03   7.2812719e-01   3.9303209e-03
   1.1510000e+03   6.5613655e-01   3.8061336e-03
   1.1520000e+03   7.4106285e-01   1.0544810e-02
   1.1530000e+03   7.4097360e-01   1.2272543e-02
   1.1540000e+03   7.4551563e-01   2.4546102e-02
   1.1550000e+03   7.4431869e-01   1.3138477e-02
   1.1560000e+03  -6.9679599e-01   6.5283874e-03
   1.1570000e+03   7.2188685e-01   3.9275782e-03
   1.1580000e+03  -7.0776163e-01   4.9672501e-03
   1.1590000e+03   6.8485508e-01   1.5380113e-03
   1.1600000e+03   7.5213956e-01   4.6968428e-03
   1.1610000e+03   8.0260611e-01   9.9067233e-03
   1.1620000e+03   7.7355904e-01   1.2556203e-02
   1.1630000e+03   8.0830232e-01   8.7891821e-03
   1.1640000e+03   8.5034761e-01   5.2895795e-03
   1.1650000e+03   8.6098585e-01   3.4512885e-03
   1.1660000e+03   7.2838256e-01   2.4342603e-03
   1.1670000e+03  -6.1285341e-01   1.4553240e-02
   1.1680000e+03   7.5970821e-01   4.5078086e-03
   1.1690000e+03  -4.5283346e-01   2.3170659e-03
   1.1700000e+03   6.9698679e-01   9.9501446e-04
   1.1710000e+03   8.9464013e-01   6.3171578e-03
   1.1720000e+03   8.4966220e-01   7.9763798e-03
   1.1730000e+03   8.8581539e-01   1.4613530e-02
   1.1740000e+03   7.2106020e-01   9.3142231e-03
   1.1750000e+03   4.8125132e-01   4.7238743e-03
   1.1760000e+03   7.7608655e-01   1.2080802e-02
   1.1770000e+03   7.6723021e-01   3.2068393e-03
   1.1780000e+03   8.6891720e-01   3.0162824e-03
   1.1790000e+03   8.9948035e-01   5.2164768e-03
   1.1800000e+03   9.0106202e-01   6.4803783e-03
   1.1810000e+03   6.6347542e-01   3.8084360e-03
   1.1820000e+03  -6.5784303e-01   1.0350395e-03
   1.1830000e+03  -5.9048231e-01   2.1051462e-03
   1.1840000e+03   1.1024486e-04   1.9456190e-03
   1.1850000e+03   2.5344514e-01   2.2917343e-03
   1.1860000e+03   6.8720356e-01   8.5981091e-03
   1.1870000e+03   8.5613618e-01   1.7126254e-02
   1.1880000e+03   9.4248248e-01   2.3394261e-02
   1.1890000e+03   9.6089177e-01   3.7272546e-02
   1.1900000e+03   9.7762405e-01   2.6977316e-02
   1.1910000e+03   9.7218385e-01   3.1207688e-02
   1.1920000e+03   9.7687643e-01   7.3900654e-02
   1.1930000e+03   9.4733445e-01   2.9780488e-02
   1.1940000e+03   9.4362131e-01   2.7783613e-02
   1.1950000e+03   8.8400205e-01   2.2494457e-02
   1.1960000e+03   9.6990968e-01   2.1197414e-01
   1.1970000e+03   9.5038534e-01   5.8703313e-02
   1.1980000e+03  -8.7807604e-01   1.4371906e-02
   1.1990000e+03  -7.6957963e-01   2.0193647e-02
   1.2000000e+03   7.0746470e-02   9.4150081e-03
   1.2010000e+03   9.7284787e-01   8.3892166e-02
   1.2020000e+03   9.6945856e-01   8.1044342e-02
   1.2030000e+03   9.6054785e-01   1.5929767e-01
   1.2040000e+03   9.4454204e-01   3.0829667e-02
   1.2050000e+03   9.3983968e-01   5.2938478e-02
   1.2060000e+03   9.4112739e-01   5.2537428e-02
   1.2070000e+03   9.3886117e-01   7.2149942e-02
   1.2080000e+03  -9.1685173e-01   2.2867385e-02
   1.2090000e+03  -8.7150475e-01   1.0999411e-02
   1.2100000e+03  -2.6030962e-01   4.8520086e-03
   1.2110000e+03   9.5325735e-01   2.4048712e-02
   1.2120000e+03   9.5685187e-01   2.2854649e-01
   1.2130000e+03  -2.7414521e-01   1.6490369e-02
   1.2140000e+03   9.3980294e-01   9.4193975e-02
   1.2150000e+03   9.1958434e-01   1.7021891e-01
   1.2160000e+03   9.0217346e-01   8.0255014e-02
   1.2170000e+03   8.8492282e-01   1.0994656e-01
   1.2180000e+03   8.9255367e-01   1.2572812e-01
   1.2190000e+03  -4.5446554e-01   1.1935500e-01
   1.2200000e+03   8.3818201e-01   7.5530585e-02
   1.2210000e+03  -8.4835418e-01   7.1901535e-02
   1.2220000e+03  -8.6036950e-01   5.7190652e-02
   1.2230000e+03  -5.0438828e-01   6.9637718e-03
   1.2240000e+03   6.1428008e-01   8.6185561e-03
   1.2250000e+03   9.4291773e-01   5.8921766e-02
   1.2260000e+03   9.3481220e-01   2.0143347e-01
   1.2270000e+03   9.1303408e-01   1.4484117e-01
   1.2280000e+03  -6.7064619e-01   1.8347781e-02
   1.2290000e+03   8.5136188e-01   5.6041769e-02
   1.2300000e+03   8.7341168e-01   8.3011691e-02
   1.2310000e+03   8.4567918e-01   2.9475949e-01
   1.2320000e+03   7.3384392e-01   8.2628680e-01
   1.2330000e+03   1.3710788e-01   2.0551792e-01
   1.2340000e+03  -5.2960633e-02   2.6550367e-01
   1.2350000e+03   3.3447016e-01   8.2746271e-02
   1.2360000e+03   3.4769393e-01   2.2413071e-02
   1.2370000e+03   2.6370552e-01   1.5197877e-01
   1.2380000e+03   1.4123496e-01   2.5230570e-01
   1.2390000e+03  -1.1990403e-01   5.1293353e-01
   1.2400000e+03  -2.1264809e-01   5.5103001e-02
   1.2410000e+03  -1.2935415e-01   1.0015611e-02
   1.2420000e+03  -1.2554050e-01   1.7256288e-02
   1.2430000e+03  -2.0479272e-01   9.7357807e-02
   1.2440000e+03  -2.9496624e-01   1.5995575e-01
   1.2450000e+03  -4.2119693e-01   8.5406917e-02
   1.2460000e+03   4.7753758e-01   5.0694915e-03
   1.2470000e+03   4.7962197e-01   1.0584242e-02
   1.2480000e+03   5.3316546e-01   3.0243758e-03
   1.2490000e+03   4.6776635e-01   2.4223887e-03
   1.2500000e+03   3.6686316e-02   1.5424382e-02
   1.2510000e+03  -8.0619618e-02   4.0251392e-02
   1.2520000e+03  -1.5050297e-01   8.6871738e-02
   1.2530000e+03  -3.0074727e-01   4.2409512e-02
   1.2540000e+03  -3.9106335e-01   6.1943693e-02
   1.2550000e+03  -4.2352370e-01   3.4757937e-02
   1.2560000e+03   3.9512835e-01   2.5545362e-03
   1.2570000e+03  -4.4932188e-01   1.8816340e-02
   1.2580000e+03  -4.5235871e-01   3.4644631e-02
   1.2590000e+03  -4.4733045e-01   3.1382395e-02
   1.2600000e+03  -4.9961020e-01   4.5092333e-02
   1.2610000e+03   5.5492060e-01   1.1358259e-02
   1.2620000e+03   2.8022095e-01   2.9620889e-03
   1.2630000e+03  -5.2468416e-02   1.1236671e-02
   1.2640000e+03  -4.4289080e-01   6.1319126e-02
   1.2650000e+03  -1.7526560e-01   1.6971241e-03
   1.2660000e+03  -5.2201244e-01   2.2050888e-02
   1.2670000e+03  -5.1701703e-01   3.2461574e-02
   1.2680000e+03  -4.8543714e-01   3.0465437e-02
   1.2690000e+03  -4.6084138e-01   5.5817475e-02
   1.2700000e+03  -3.5478354e-01   2.4910219e-02
   1.2710000e+03   7.9279134e-01   1.1603734e-02
   1.2720000e+03   6.5977248e-01   5.5804618e-02
   1.2730000e+03   7.7511843e-01   1.0681972e-01
   1.2740000e+03  -6.3383601e-01   2.8254557e-02
   1.2750000e+03  -4.9516047e-01   3.2424894e-02
   1.2760000e+03  -4.1010442e-01   6.2680734e-02
   1.2770000e+03  -3.5066470e-01   4.4632685e-02
   1.2780000e+03  -5.7045235e-01   6.3460646e-02
   1.2790000e+03   1.6538012e-01   9.2122757e-03
   1.2800000e+03   8.0658742e-01   3.8179356e-03
   1.2810000e+03   6.9606877e-01   8.7600034e-03
   1.2820000e+03   7.2673413e-01   2.3892372e-02
   1.2830000e+03  -2.2403042e-01   9.0004413e-03
   1.2840000e+03   1.4070400e-01   6.0110591e-03
   1.2850000e+03   3.7049600e-01   4.4031979e-03
   1.2860000e+03  -2.9491544e-01   1.1992337e-02
   1.2870000e+03   7.8679447e-01   1.0593137e-02
   1.2880000e+03  -3.8356034e-01   1.8211151e-02
   1.2890000e+03   6.7369872e-03   3.0988912e-03
   1.2900000e+03   5.2821990e-01   4.8021992e-04
   1.2910000e+03   5.5779916e-01   3.4694772e-03
   1.2920000e+03   7.8281472e-01   5.3321024e-03
   1.2930000e+03   6.3758724e-01   1.2652826e-02
   1.2940000e+03   8.0903100e-01   6.9450772e-03
   1.2950000e+03   7.8493336e-01   5.9459284e-03
   1.2960000e+03   7.8170635e-01   4.0545828e-03
   1.2970000e+03   7.1835459e-01   4.1329910e-03
   1.2980000e+03   6.3755566e-01   6.1029351e-03
   1.2990000e+03   8.3060401e-01   9.5407043e-03
   1.3000000e+03  -7.6541481e-01   3.9295114e-03
   1.3010000e+03  -2.9876868e-01   4.6872013e-03
   1.3020000e+03  -3.4554827e-01   5.5537077e-03
   1.3030000e+03   6.6959508e-01   8.7867379e-03
   1.3040000e+03   8.1920564e-01   2.7550392e-02
   1.3050000e+03   8.4325855e-01   2.3384881e-02
   1.3060000e+03   8.6487811e-01   8.0024668e-03
   1.3070000e+03   8.6517196e-01   1.1010073e-02
   1.3080000e+03   8.8532704e-01   1.7137297e-02
   1.3090000e+03   8.7628421e-01   1.0643547e-02
   1.3100000e+03  -8.0726120e-01   2.9215667e-03
   1.3110000e+03   4.5757045e-01   2.0382620e-03
   1.3120000e+03   7.3810057e-01   3.4866297e-03
   1.3130000e+03   9.1262118e-01   1.4511402e-02
   1.3140000e+03   9.1999973e-01   2.5877708e-02
   1.3150000e+03   9.1237662e-01   1.0634136e-01
   1.3160000e+03   9.1225756e-01   2.7558677e-02
   1.3170000e+03   8.9313595e-01   2.0350380e-02
   1.3180000e+03   8.9927087e-01   1.5871164e-02
   1.3190000e+03   9.0004987e-01   6.8788823e-02
   1.3200000e+03   9.1117958e-01   1.0348334e-01
   1.3210000e+03  -2.9960417e-01   5.3584814e-03
   1.3220000e+03   6.6957479e-02   1.2718860e-02
   1.3230000e+03   9.0588455e-01   2.2490002e-02
   1.3240000e+03   9.0985032e-01   6.8913902e-02
   1.3250000e+03   9.0459234e-01   1.4714703e-02
   1.3260000e+03   9.0083847e-01   6.4788589e-03
   1.3270000e+03   9.0553462e-01   2.2223666e-02
   1.3280000e+03   9.0319521e-01   4.6453463e-02
   1.3290000e+03   8.9692826e-01   6.0331081e-02
   1.3300000e+03   8.8687006e-01   6.1126137e-02
   1.3310000e+03   8.8284561e-01   1.3500494e-02
   1.3320000e+03  -8.6366300e-01   8.0171284e-03
   1.3330000e+03   8.3556187e-01   1.0003477e-02
   1.3340000e+03  -7.8814700e-01   1.4008426e-02
   1.3350000e+03   8.9516009e-01   1.6076218e-02
   1.3360000e+03   8.9369578e-01   6.6342363e-02
   1.3370000e+03   8.9140111e-01   2.1839573e-02
   1.3380000e+03   8.9084370e-01   2.6075818e-02
   1.3390000e+03   8.4113852e-01   7.8023521e-03
   1.3400000e+03   8.6050592e-01   1.6935572e-01
   1.3410000e+03   8.3304528e-01   1.0253788e-01
   1.3420000e+03  -7.8354668e-01   9.8721475e-02
   1.3430000e+03   8.4224328e-01   3.1493142e-03
   1.3440000e+03   8.4911787e-01   1.1316413e-01
   1.3450000e+03   8.4161280e-01   4.7760156e-02
   1.3460000e+03   8.3479070e-01   1.7454910e-02
   1.3470000e+03   8.3046710e-01   8.5788260e-02
   1.3480000e+03   8.0741850e-01   4.4186572e-02
   1.3490000e+03   7.9109972e-01   4.7100667e-02
   1.3500000e+03  -6.9960788e-01   3.9763858e-03
   1.3510000e+03  -7.1913461e-01   3.4665574e-03
   1.3520000e+03  -6.6522440e-01   9.1116248e-03
   1.3530000e+03   7.8285666e-02   3.4168865e-03
   1.3540000e+03   7.2741077e-01   1.9561926e-03
   1.3550000e+03   8.2722039e-01   2.8167229e-03
   1.3560000e+03   8.3405332e-01   4.8818088e-03
   1.3570000e+03   8.3526175e-01   1.3852827e-02
   1.3580000e+03   8.3629982e-01   2.1947516e-02
   1.3590000e+03   7.6356430e-01   4.5973930e-02
   1.3600000e+03   8.3658177e-01   1.9283786e-02
   1.3610000e+03   8.4847721e-01   5.0999780e-03
   1.3620000e+03   6.7089150e-01   3.0047579e-03
   1.3630000e+03   8.1207301e-01   5.7690496e-03
   1.3640000e+03  -3.1475671e-02   9.3970959e-03
   1.3650000e+03   8.7169147e-01   4.0105255e-02
   1.3660000e+03   8.5773700e-01   2.4131997e-02
   1.3670000e+03  -8.1011903e-01   7.3051782e-03
   1.3680000e+03   8.4261046e-01   7.3907672e-03
   1.3690000e+03   8.6114552e-01   1.3137481e-02
   1.3700000e+03   8.4066401e-01   2.0833261e-02
   1.3710000e+03   8.1935316e-01   9.0578817e-03
   1.3720000e+03   7.0865664e-01   3.1142090e-03
   1.3730000e+03   8.5263473e-01   4.1547625e-03
   1.3740000e+03   8.7501162e-01   7.7485150e-03
   1.3750000e+03   8.8204668e-01   9.9806978e-03
   1.3760000e+03   9.0445876e-01   9.4109250e-03
   1.3770000e+03   9.1026733e-01   3.1480343e-02
   1.3780000e+03   9.3818370e-01   2.3576917e-02
   1.3790000e+03   9.3956639e-01   8.1370079e-02
   1.3800000e+03   5.1441597e-01   7.5194893e-03
   1.3810000e+03  -1.1171941e-01   1.6358074e-02
   1.3820000e+03   1.3893247e-01   4.0319915e-02
   1.3830000e+03   9.1375062e-01   1.0379045e-01
   1.3840000e+03  -2.8302235e-01   1.2956802e-01
   1.3850000e+03   9.3765907e-01   1.3182989e-01
   1.3860000e+03   9.3376940e-01   6.9901440e-02
   1.3870000e+03   9.2651803e-01   5.2404608e-02
   1.3880000e+03   9.1771152e-01   8.4964721e-02
   1.3890000e+03   9.0580650e-01   8.2330929e-02
   1.3900000e+03   8.9078043e-01   8.8443684e-02
   1.3910000e+03  -7.5485018e-01   5.5496633e-02
   1.3920000e+03  -4.9736727e-01   4.7460438e-03
   1.3930000e+03  -8.7590268e-01   5.0694760e-02
   1.3940000e+03   8.2589359e-02   1.0215141e-02
   1.3950000e+03   7.6676938e-01   1.8794157e-02
   1.3960000e+03   8.9189104e-01   6.8578787e-02
   1.3970000e+03   8.8466418e-01   1.3258987e-01
   1.3980000e+03   7.7895104e-01   3.8800306e-03
   1.3990000e+03   8.6041021e-01   1.7456888e-02
   1.4000000e+03   8.6944276e-01   1.7282526e-02
   1.4010000e+03   8.3812465e-01   8.2705214e-03
   1.4020000e+03   8.7316953e-01   8.0838115e-02
   1.4030000e+03  -8.3548205e-01   3.0108791e-02
   1.4040000e+03  -7.7146510e-01   2.9625330e-02
   1.4050000e+03  -1.9103968e-01   2.0562170e-02
   1.4060000e+03   8.5405104e-01   1.4561567e-02
   1.4070000e+03   8.7171682e-01   2.0400823e-02
   1.4080000e+03   8.5969833e-01   1.2718734e-02
   1.4090000e+03   8.7300816e-01   3.0904995e-02
   1.4100000e+03   8.6409094e-01   5.0485142e-02
   1.4110000e+03  -7.7995522e-01   7.0790557e-02
   1.4120000e+03   8.4641764e-01   1.4625498e-02
   1.4130000e+03   8.4236557e-01   1.5867003e-02
   1.4140000e+03  -8.3258019e-01   1.9285238e-02
   1.4150000e+03  -8.2382037e-01   8.1738916e-03
   1.4160000e+03  -7.8914593e-01   2.3322340e-02
   1.4170000e+03  -6.7509061e-01   2.6480445e-02
   1.4180000e+03   4.6412971e-01   4.1975751e-02
   1.4190000e+03  -4.5417585e-01   2.0698355e-02
   1.4200000e+03   6.8370081e-01   2.6680473e-02
   1.4210000e+03   8.0652934e-01   4.4352558e-02
   1.4220000e+03   7.8122123e-01   2.6857087e-02
   1.4230000e+03   7.8018691e-01   4.2833938e-02
   1.4240000e+03  -8.1940865e-01   2.4466465e-02
   1.4250000e+03  -8.2678169e-01   2.0491555e-02
   1.4260000e+03  -8.1942965e-01   3.1363310e-02
   1.4270000e+03   5.8495168e-01   9.9058102e-02
   1.4280000e+03  -7.8496236e-01   1.2834455e-02
   1.4290000e+03   3.0180584e-01   1.5675932e-02
   1.4300000e+03   5.6842712e-01   3.4939319e-02
   1.4310000e+03   5.0509993e-01   2.2112399e-02
   1.4320000e+03   5.2722034e-01   3.2763172e-02
   1.4330000e+03   4.6460442e-01   2.5675543e-03
   1.4340000e+03   4.8311538e-01   5.5787630e-03
   1.4350000e+03   7.3251755e-01   1.5456332e-02
   1.4360000e+03  -1.7039587e-03   8.2829926e-04
   1.4370000e+03   5.3861116e-01   5.7901993e-03
   1.4380000e+03   5.7165354e-01   8.3156965e-03
   1.4390000e+03   5.7830955e-01   1.3521575e-02
   1.4400000e+03   5.9868307e-01   7.1079994e-02
   1.4410000e+03   5.4931039e-01   4.5232759e-02
   1.4420000e+03   5.5074401e-01   9.4070468e-03
   1.4430000e+03   5.7603317e-01   3.0778705e-02
   1.4440000e+03   1.6914795e-01   6.5501293e-03
   1.4450000e+03   3.3994799e-01   2.0577861e-03
   1.4460000e+03   1.1535288e-01   2.6239337e-02
   1.4470000e+03   8.8080431e-02   1.2013214e-02
   1.4480000e+03   4.0943761e-01   7.3907404e-03
   1.4490000e+03  -2.6811759e-01   3.1315389e-03
   1.4500000e+03  -4.3246320e-01   2.9726648e-03
   1.4510000e+03  -3.8797741e-01   4.3447730e-03
   1.4520000e+03  -2.4431567e-01   7.8229140e-03
   1.4530000e+03  -2.5180747e-01   1.3436451e-02
   1.4540000e+03  -7.8518743e-02   1.1134142e-02
   1.4550000e+03   4.3604453e-01   8.2360664e-04
   1.4560000e+03   2.8702351e-02   1.5814814e-03
   1.4570000e+03  -1.7952205e-01   5.1431726e-03
   1.4580000e+03   1.2537115e-01   5.0960859e-03
   1.4590000e+03   6.9108974e-02   3.1420547e-03
   1.4600000e+03  -9.7262873e-02   4.9550640e-03
   1.4610000e+03  -1.2527112e-01   1.7043875e-02
   1.4620000e+03  -1.5392595e-01   1.0303393e-02
   1.4630000e+03  -1.4572599e-01   3.8601241e-03
   1.4640000e+03  -1.2672401e-01   2.1032595e-03
   1.4650000e+03  -1.0894361e-01   2.8707690e-03
   1.4660000e+03   1.3581122e-01   2.4194863e-03
   1.4670000e+03  -2.9677446e-02   2.4125703e-03
   1.4680000e+03   9.1396704e-02   2.1237213e-03
   1.4690000e+03   4.2542943e-01   1.4954641e-03
   1.4700000e+03   4.6721702e-01   2.5497038e-03
   1.4710000e+03   3.2303949e-01   6.4198203e-03
   1.4720000e+03   3.8702019e-01   1.6274838e-03
   1.4730000e+03   1.2378219e-01   3.1658179e-04
   1.4740000e+03   1.3875827e-01   9.7748047e-04
   1.4750000e+03   2.4636034e-01   1.9489673e-03
   1.4760000e+03   2.7669557e-01   6.5505072e-03
   1.4770000e+03   3.5736793e-01   1.0591560e-02
   1.4780000e+03   3.3521515e-01   2.6154864e-03
   1.4790000e+03   3.6336155e-01   2.5284029e-03
   1.4800000e+03   3.7784708e-01   2.5254154e-03
   1.4810000e+03   3.5898015e-01   7.4744149e-03
   1.4820000e+03   3.5394704e-01   1.4258058e-02
   1.4830000e+03   3.4711711e-01   2.8546728e-03
   1.4840000e+03  -2.4590882e-01   7.0320654e-04
   1.4850000e+03   1.8627494e-01   1.9150105e-03
   1.4860000e+03   2.1691265e-01   2.6145593e-03
   1.4870000e+03   4.0598250e-01   4.8152603e-03
   1.4880000e+03   4.4542493e-01   5.8627423e-03
   1.4890000e+03   4.4848010e-01   1.3002344e-02
   1.4900000e+03  -1.9177243e-01   1.2830413e-03
   1.4910000e+03  -3.1282414e-01   1.1917559e-03
   1.4920000e+03   5.0777586e-01   9.3000830e-04
   1.4930000e+03   5.6980056e-01   4.5132606e-03
   1.4940000e+03   5.0966402e-01   1.7184162e-02
   1.4950000e+03   5.2680820e-01   1.8195005e-02
   1.4960000e+03   4.0012579e-01   5.9106102e-03
   1.4970000e+03  -5.2570186e-01   2.3613669e-03
   1.4980000e+03   4.8145635e-01   2.1525492e-03
   1.4990000e+03   5.5756905e-01   3.6192546e-03
   1.5000000e+03   6.2499389e-01   3.8715262e-03
   1.5010000e+03   6.6007855e-01   8.2923283e-03
   1.5020000e+03   3.7243572e-01   1.2008591e-02
   1.5030000e+03   4.8285714e-01   2.3783443e-03
   1.5040000e+03   3.3213245e-01   7.0352432e-03
   1.5050000e+03   4.7247516e-01   2.8417882e-03
   1.5060000e+03   4.6495138e-01   5.0585588e-03
   1.5070000e+03   6.5135070e-01   1.5305903e-03
   1.5080000e+03  -3.2331086e-01   1.7951637e-03
   1.5090000e+03  -1.2927538e-01   2.3616080e-03
   1.5100000e+03   2.9721302e-01   8.1631050e-03
   1.5110000e+03   5.6527577e-01   1.7058086e-03
   1.5120000e+03   6.4433433e-01   3.0692057e-03
   1.5130000e+03   6.7938193e-01   3.1386703e-03
   1.5140000e+03   6.4928886e-01   3.2005312e-03
   1.5150000e+03   7.2521894e-01   1.9460150e-03
   1.5160000e+03   7.4506596e-01   3.5001283e-03
   1.5170000e+03   7.4788313e-01   9.9745298e-03
   1.5180000e+03   7.4359265e-01   1.4050547e-02
   1.5190000e+03  -7.0552598e-01   2.8809487e-03
   1.5200000e+03   4.6896550e-01   1.4564289e-03
   1.5210000e+03   6.4087666e-01   4.0434278e-03
   1.5220000e+03   6.6672343e-01   6.3232001e-03
   1.5230000e+03   7.3980782e-01   2.1556032e-02
   1.5240000e+03   4.1580952e-01   1.1805020e-03
   1.5250000e+03  -6.7204595e-01   3.6467819e-03
   1.5260000e+03   7.7466411e-01   3.7246234e-03
   1.5270000e+03   7.6801836e-01   3.5323576e-03
   1.5280000e+03   7.7774947e-01   1.6270777e-03
   1.5290000e+03   8.1413866e-01   4.4850690e-03
   1.5300000e+03   8.4776836e-01   9.3991327e-03
   1.5310000e+03   8.8047145e-01   1.3158047e-02
   1.5320000e+03   8.6080396e-01   1.3554545e-02
   1.5330000e+03   8.8004164e-01   1.4413862e-02
   1.5340000e+03   8.7082430e-01   1.6417602e-02
   1.5350000e+03   8.7464480e-01   2.5325652e-02
   1.5360000e+03   8.7535033e-01   2.6840016e-02
   1.5370000e+03   8.6534187e-01   1.6539802e-02
   1.5380000e+03   7.2697286e-01   2.1068789e-03
   1.5390000e+03   3.4353745e-01   1.3283671e-03
   1.5400000e+03   8.8915317e-01   2.0045487e-02
   1.5410000e+03  -7.0848794e-01   1.8658003e-03
   1.5420000e+03   8.7400924e-01   3.3561847e-03
   1.5430000e+03   9.1615169e-01   7.2197956e-03
   1.5440000e+03   9.0512696e-01   8.4632828e-03
   1.5450000e+03   9.2217990e-01   1.8602203e-02
   1.5460000e+03   8.7732025e-01   1.2937620e-02
   1.5470000e+03   5.1172900e-01   2.5430887e-02
   1.5480000e+03   9.3204562e-01   4.2545024e-02
   1.5490000e+03  -8.6271116e-01   1.0775296e-02
   1.5500000e+03  -5.5657341e-01   2.5687432e-03
   1.5510000e+03  -4.5089000e-01   1.2907710e-02
   1.5520000e+03  -3.7706189e-01   2.6014994e-02
   1.5530000e+03   8.9453207e-01   2.2654054e-02
   1.5540000e+03   8.1254458e-01   1.9196194e-02
   1.5550000e+03   8.0185329e-01   1.0039244e-02
   1.5560000e+03   7.4653811e-01   1.3526963e-02
   1.5570000e+03   9.0376006e-01   1.9759161e-02
   1.5580000e+03   9.2786021e-01   3.4119671e-03
   1.5590000e+03   8.6436887e-01   1.3863902e-02
   1.5600000e+03   7.3568077e-01   3.6769299e-03
   1.5610000e+03   9.2010660e-01   1.6004761e-02
   1.5620000e+03   8.6559873e-01   1.9647778e-02
   1.5630000e+03   8.2806495e-01   1.2776529e-02
   1.5640000e+03   9.5531234e-01   2.4725299e-02
   1.5650000e+03   9.3018427e-01   6.6039447e-03
   1.5660000e+03   9.5495690e-01   4.0006045e-02
   1.5670000e+03   9.5068968e-01   3.7278032e-02
   1.5680000e+03   9.5106655e-01   7.7160058e-02
   1.5690000e+03   9.3552594e-01   4.0005327e-02
   1.5700000e+03   9.2896171e-01   3.3687371e-02
   1.5710000e+03   8.9083791e-01   2.0380000e-02
   1.5720000e+03   4.5087027e-02   9.8047477e-04
   1.5730000e+03  -2.3994843e-01   3.9372642e-03
   1.5740000e+03   1.5177848e-01   5.5235202e-03
   1.5750000e+03   5.4113005e-01   1.5615104e-02
   1.5760000e+03  -1.7116386e-01   2.0713849e-02
   1.5770000e+03   8.1237994e-01   6.7868291e-03
   1.5780000e+03   7.7416071e-01   1.1111293e-03
   1.5790000e+03   9.0014211e-01   1.5403015e-03
   1.5800000e+03   9.4346237e-01   3.3755893e-03
   1.5810000e+03   9.4701268e-01   1.2930567e-02
   1.5820000e+03   9.4911031e-01   2.8776905e-02
   1.5830000e+03   9.4709432e-01   6.7677874e-02
   1.5840000e+03   9.4087318e-01   1.9021006e-01
   1.5850000e+03   9.3739839e-01   8.7518378e-02
   1.5860000e+03   9.2690186e-01   6.9873993e-02
   1.5870000e+03   9.1832732e-01   2.8051535e-02
   1.5880000e+03   9.1599314e-01   3.5322398e-02
   1.5890000e+03   9.1142103e-01   6.9966606e-02
   1.5900000e+03   8.9761125e-01   1.3328698e-01
   1.5910000e+03   3.9799325e-01   5.0878252e-03
   1.5920000e+03  -6.2729666e-01   1.1176586e-02
   1.5930000e+03   8.7628643e-01   1.0310737e-02
   1.5940000e+03   8.7318001e-01   6.6300141e-02
   1.5950000e+03   8.5737671e-01   4.5712309e-02
   1.5960000e+03   8.4652802e-01   1.7661551e-01
   1.5970000e+03   7.9454586e-01   1.4906262e-01
   1.5980000e+03   7.2944872e-01   6.0933745e-02
   1.5990000e+03  -6.4168018e-01   3.7385606e-02
   1.6000000e+03  -6.8452698e-01   4.8828878e-02
   1.6010000e+03  -5.3655629e-01   2.4544669e-02
   1.6020000e+03  -7.1006777e-01   8.7289964e-02
   1.6030000e+03   7.5878473e-01   1.6407946e-02
   1.6040000e+03   7.9918233e-01   1.4360535e-02
   1.6050000e+03   8.0367604e-01   3.9517202e-02
   1.6060000e+03   8.4011211e-01   2.6243112e-02
   1.6070000e+03  -6.6539605e-01   1.9306070e-03
   1.6080000e+03  -3.3187480e-01   5.9053251e-03
   1.6090000e+03   4.8258486e-02   5.4793726e-03
   1.6100000e+03   8.6494360e-01   1.0982329e-02
   1.6110000e+03   8.8752691e-01   3.2257093e-02
   1.6120000e+03   8.1330557e-01   1.4545875e-02
   1.6130000e+03   8.0604883e-01   3.0639152e-02
   1.6140000e+03   8.0382434e-01   1.0751701e-01
   1.6150000e+03   7.6210328e-01   2.3494379e-01
   1.6160000e+03   6.7929870e-01   3.6394812e-02
   1.6170000e+03   6.3677034e-01   7.8683431e-02
   1.6180000e+03   5.7689769e-01   1.0936254e-01
   1.6190000e+03   5.1024539e-01   7.9323378e-02
   1.6200000e+03   4.3903450e-01   3.2498099e-01
   1.6210000e+03   1.4028390e-01   1.3123089e-01
   1.6220000e+03   5.6738072e-02   3.8253904e-02
   1.6230000e+03  -8.3840952e-03   1.1620918e-01
   1.6240000e+03   1.2059562e-01   4.4373002e-02
   1.6250000e+03   7.9649745e-02   5.8095869e-02
   1.6260000e+03   9.2324379e-02   2.2471816e-02
   1.6270000e+03   2.7576184e-02   4.3005149e-02
   1.6280000e+03   9.8369948e-02   6.8821978e-02
   1.6290000e+03  -3.3923620e-02   2.1953639e-03
   1.6300000e+03   3.5733001e-02   6.0027367e-02
   1.6310000e+03  -1.5527878e-02   8.5154993e-02
   1.6320000e+03  -8.0818610e-02   1.1180705e-01
   1.6330000e+03  -1.3708047e-01   3.4343481e-02
   1.6340000e+03  -8.2132459e-02   4.2292928e-02
   1.6350000e+03  -3.2744096e-02   2.8034737e-02
   1.6360000e+03  -1.2932159e-02   1.0557749e-01
   1.6370000e+03   4.8938859e-02   1.0064721e-01
   1.6380000e+03  -8.4200377e-02   2.4028844e-01
   1.6390000e+03   1.0703948e-01   5.7495937e-02
   1.6400000e+03   6.2660039e-01   1.5080794e-02
   1.6410000e+03   5.3020295e-01   1.8936733e-02
   1.6420000e+03   5.8416869e-01   3.1672775e-02
   1.6430000e+03   6.6407240e-01   6.3888325e-02
   1.6440000e+03   3.8472770e-01   2.4388840e-01
   1.6450000e+03   6.9244560e-01   1.8152779e-02
   1.6460000e+03  -1.5831726e-01   3.1533129e-02
   1.6470000e+03   4.9170063e-01   9.8875401e-03
   1.6480000e+03   5.7062158e-01   2.2687863e-02
   1.6490000e+03   5.1967295e-01   8.2732588e-02
   1.6500000e+03   7.7867154e-01   3.1359643e-02
   1.6510000e+03   7.8213136e-01   5.3677808e-02
   1.6520000e+03   5.2603802e-01   1.4558627e-01
   1.6530000e+03   3.8835745e-01   3.9701828e-01
   1.6540000e+03   8.8423103e-02   3.1145901e-01
   1.6550000e+03  -4.0751621e-01   2.9013760e-01
   1.6560000e+03  -6.1564461e-01   5.0561416e-02
   1.6570000e+03  -2.9433985e-01   3.6076914e-01
   1.6580000e+03  -4.9327629e-01   2.8621567e-02
   1.6590000e+03   6.4106707e-01   6.1602317e-02
   1.6600000e+03   6.8974120e-01   4.4955930e-02
   1.6610000e+03   6.2840482e-01   2.4389788e-02
   1.6620000e+03   5.1870179e-01   2.1467534e-02
   1.6630000e+03  -4.5546845e-01   3.6304769e-02
   1.6640000e+03  -4.7932667e-01   5.8596774e-02
   1.6650000e+03  -4.9541258e-01   8.4356589e-02
   1.6660000e+03  -6.5661065e-01   5.6103021e-03
   1.6670000e+03   7.3149354e-01   1.4145883e-02
   1.6680000e+03   8.3826177e-01   2.4833007e-02
   1.6690000e+03   9.1371835e-01   3.0439740e-02
   1.6700000e+03   8.6387461e-01   1.4594228e-02
   1.6710000e+03   7.5482300e-01   5.6836673e-02
   1.6720000e+03   6.3578236e-01   4.1317780e-02
   1.6730000e+03   8.7364738e-01   6.0297095e-02
   1.6740000e+03   6.4552310e-01   3.2804230e-02
   1.6750000e+03   5.9351428e-01   1.9812535e-02
   1.6760000e+03   5.4060141e-01   1.6860152e-02
   1.6770000e+03   7.6797368e-01   2.9731015e-02
   1.6780000e+03   7.9556410e-01   6.6200312e-02
   1.6790000e+03   6.8934876e-01   1.5259318e-01
   1.6800000e+03   6.9402402e-01   1.1324209e-01
   1.6810000e+03  -3.7581941e-02   6.6139425e-03
   1.6820000e+03   3.8173135e-01   1.9206331e-02
   1.6830000e+03   5.4208209e-01   4.2207101e-02
   1.6840000e+03   5.3417845e-01   9.7722694e-02
   1.6850000e+03   6.1140846e-01   2.3361104e-02
   1.6860000e+03   6.8518543e-01   1.3420077e-02
   1.6870000e+03   6.4357773e-01   3.6288030e-02
   1.6880000e+03   6.2986826e-01   9.0544510e-03
   1.6890000e+03   6.1200758e-01   1.6326960e-02
   1.6900000e+03   5.7762685e-01   1.5563413e-02
   1.6910000e+03   4.8940077e-01   1.7789927e-02
   1.6920000e+03   5.5785725e-01   6.4571645e-02
   1.6930000e+03   5.1000726e-01   4.5965719e-02
   1.6940000e+03   4.5467108e-01   4.6165993e-02
   1.6950000e+03   4.0844067e-01   3.4868435e-02
   1.6960000e+03  -4.3381710e-01   2.0576064e-02
   1.6970000e+03  -4.1301926e-01   7.2759967e-03
   1.6980000e+03  -4.0781198e-01   2.9086835e-02
   1.6990000e+03  -3.7208948e-01   2.3358038e-02
   1.7000000e+03  -3.2289901e-01   5.2893438e-02
   1.7010000e+03  -2.4244330e-01   6.3712150e-02
   1.7020000e+03   1.5768775e-01   2.9746472e-02
   1.7030000e+03   5.5089052e-01   3.5985195e-02
   1.7040000e+03   5.9380684e-01   6.9249125e-02
   1.7050000e+03   4.8124984e-01   6.7834396e-02
   1.7060000e+03   8.9227164e-02   8.2838525e-02
   1.7070000e+03   5.2025842e-01   9.4812637e-02
   1.7080000e+03  -3.4152671e-01   1.1315551e-01
   1.7090000e+03  -3.6294720e-01   5.9717914e-02
   1.7100000e+03   2.0462985e-01   2.8930834e-02
   1.7110000e+03   1.8737095e-01   7.0762372e-03
   1.7120000e+03   5.9778074e-01   1.7692347e-02
   1.7130000e+03   5.7790341e-01   2.3878431e-02
   1.7140000e+03  -2.3871244e-01   9.5550757e-03
   1.7150000e+03  -9.1872756e-02   1.0046059e-02
   1.7160000e+03  -4.8102602e-02   9.6532040e-03
   1.7170000e+03   4.9950920e-01   1.7737590e-03
   1.7180000e+03   6.0426719e-01   3.3242601e-03
   1.7190000e+03   6.2259364e-01   3.1622746e-03
   1.7200000e+03   5.6252392e-01   9.6786376e-03
   1.7210000e+03   2.0173898e-01   1.6023343e-02
   1.7220000e+03   4.4360048e-01   1.2724036e-02
   1.7230000e+03  -4.4901883e-01   2.4618858e-03
   1.7240000e+03   6.7033058e-01   1.9957614e-03
   1.7250000e+03   6.3183045e-01   7.2351341e-03
   1.7260000e+03   6.0037427e-01   5.6847107e-03
   1.7270000e+03   6.7890133e-01   3.9644416e-02
   1.7280000e+03   6.7924206e-01   1.2582639e-02
   1.7290000e+03  -5.2077768e-01   4.1158694e-03
   1.7300000e+03   6.1692164e-01   6.1096757e-03
   1.7310000e+03   6.0543144e-01   1.4941277e-02
   1.7320000e+03   6.1622555e-01   1.6385286e-02
   1.7330000e+03   6.3178412e-01   1.5351028e-02
   1.7340000e+03   6.9294567e-01   4.0170727e-03
   1.7350000e+03   6.8436884e-01   1.0308621e-02
   1.7360000e+03  -2.9917327e-01   3.6286728e-03
   1.7370000e+03  -4.3104457e-01   4.2941643e-03
   1.7380000e+03  -2.7732913e-01   1.4486737e-02
   1.7390000e+03   6.9362087e-01   2.0844997e-02
   1.7400000e+03   4.6713728e-01   1.1557755e-02
   1.7410000e+03   6.8630744e-01   4.2471429e-02
   1.7420000e+03   6.9599356e-01   7.7663655e-02
   1.7430000e+03   6.5105168e-01   5.5594737e-02
   1.7440000e+03  -1.6376811e-01   9.6831023e-03
   1.7450000e+03   5.9313967e-01   4.8016308e-02
   1.7460000e+03   5.9084654e-01   2.6036156e-02
   1.7470000e+03  -4.4349205e-01   2.4609740e-03
   1.7480000e+03   6.1450210e-01   4.2782212e-03
   1.7490000e+03   6.2165812e-01   1.1281086e-02
   1.7500000e+03   6.0960624e-01   1.9174658e-02
   1.7510000e+03  -5.9378060e-01   7.0049151e-03
   1.7520000e+03   5.7666114e-01   1.2444929e-03
   1.7530000e+03   6.0345498e-01   5.1851668e-03
   1.7540000e+03   6.0604348e-01   6.9118749e-03
   1.7550000e+03   6.1718381e-01   1.3379686e-02
   1.7560000e+03   6.1642535e-01   1.8655163e-02
   1.7570000e+03   6.1886157e-01   1.2417315e-02
   1.7580000e+03   6.2974976e-01   1.1115375e-02
   1.7590000e+03   6.2228536e-01   5.0483994e-02
   1.7600000e+03  -5.0664331e-01   2.0415805e-02
   1.7610000e+03  -4.8733890e-01   5.2812609e-03
   1.7620000e+03  -3.6919809e-01   1.1509048e-02
   1.7630000e+03   6.5116380e-01   1.7463410e-02
   1.7640000e+03  -6.6530696e-01   2.7877451e-03
   1.7650000e+03   2.7796663e-02   3.6703392e-04
   1.7660000e+03   4.6224574e-02   4.2484901e-03
   1.7670000e+03  -7.1445095e-02   3.5823513e-03
   1.7680000e+03   6.5934338e-01   1.2239183e-02
   1.7690000e+03  -4.0813177e-01   1.8249488e-03
   1.7700000e+03   6.5330424e-01   1.2302529e-03
   1.7710000e+03   7.0348093e-01   3.9264548e-03
   1.7720000e+03   7.8416642e-01   5.7670872e-03
   1.7730000e+03   7.1024144e-01   1.4713353e-03
   1.7740000e+03   8.2058813e-01   2.1117784e-03
   1.7750000e+03   8.3558355e-01   5.3925172e-03
   1.7760000e+03   8.3894101e-01   1.2603583e-02
   1.7770000e+03   8.3747164e-01   2.7266643e-02
   1.7780000e+03   8.2812860e-01   5.0246913e-02
   1.7790000e+03   8.1231183e-01   1.3681421e-01
   1.7800000e+03   7.8371297e-01   2.4486702e-02
   1.7810000e+03   7.6086562e-01   9.2540969e-03
   1.7820000e+03   7.5754152e-01   6.0089843e-03
   1.7830000e+03   7.8940498e-01   1.8286578e-02
   1.7840000e+03   7.8702323e-01   8.6137447e-03
   1.7850000e+03   7.9794921e-01   1.0393156e-02
   1.7860000e+03   7.9987764e-01   1.3453993e-02
   1.7870000e+03   7.8878597e-01   7.3390069e-02
   1.7880000e+03   7.9688106e-01   9.4745843e-03
   1.7890000e+03   7.9841772e-01   1.5772273e-02
   1.7900000e+03   8.0046984e-01   2.0775749e-02
   1.7910000e+03   7.7830627e-01   6.7430421e-02
   1.7920000e+03   7.7787471e-01   2.6220369e-03
   1.7930000e+03   7.8982088e-01   4.3475470e-03
   1.7940000e+03  -4.3966035e-01   1.0231838e-03
   1.7950000e+03   1.3098234e-01   1.8692393e-04
   1.7960000e+03  -6.5018681e-01   5.2866211e-03
   1.7970000e+03  -6.5044985e-01   6.7030038e-03
   1.7980000e+03  -6.5961720e-01   1.6756539e-02
   1.7990000e+03  -6.5583201e-01   2.1057693e-02
   1.8000000e+03  -6.6155755e-01   1.0754096e-02
   1.8010000e+03  -6.4659488e-01   7.1392300e-03
   1.8020000e+03  -6.0204904e-01   2.9543061e-03
   1.8030000e+03  -2.2951471e-01   2.5237088e-03
   1.8040000e+03  -5.5310379e-01   1.0382580e-02
   1.8050000e+03  -4.9611338e-01   9.0505146e-03
   1.8060000e+03  -3.5490043e-01   1.3509262e-02
   1.8070000e+03  -5.5910732e-01   5.9983005e-03
   1.8080000e+03  -3.4875687e-01   8.0662735e-04
   1.8090000e+03  -5.2032541e-01   4.7191306e-03
   1.8100000e+03  -4.3233734e-01   1.0266445e-02
   1.8110000e+03  -4.1684239e-01   1.0329502e-02
   1.8120000e+03   8.0151350e-01   2.4817138e-03
   1.8130000e+03   8.1543373e-01   7.6672489e-03
   1.8140000e+03   8.6306448e-01   4.7448729e-03
   1.8150000e+03   7.4786706e-01   1.8255007e-03
   1.8160000e+03   8.4863507e-01   8.3006674e-03
   1.8170000e+03   8.9405028e-01   1.4989349e-02
   1.8180000e+03   9.0680316e-01   2.2392007e-02
   1.8190000e+03   9.1247584e-01   2.6226867e-02
   1.8200000e+03   9.2441926e-01   2.3687114e-02
   1.8210000e+03   4.4486768e-01   2.6647549e-03
   1.8220000e+03   5.5962234e-01   1.0235312e-02
   1.8230000e+03   7.8495164e-01   3.4554955e-02
   1.8240000e+03  -4.4350025e-01   5.7795171e-02
   1.8250000e+03   8.9322099e-01   2.6879556e-02
   1.8260000e+03   7.1970898e-01   1.1037338e-02
   1.8270000e+03   7.5976938e-01   8.5147872e-03
   1.8280000e+03   8.4254767e-01   2.9823650e-02
   1.8290000e+03   8.9599712e-01   7.8286844e-02
   1.8300000e+03   8.8659623e-01   7.6553718e-02
   1.8310000e+03   8.8298362e-01   2.9705937e-02
   1.8320000e+03   8.8892274e-01   3.0632292e-02
   1.8330000e+03   8.4385669e-01   2.2409288e-02
   1.8340000e+03   8.1750847e-01   1.3248661e-01
   1.8350000e+03   7.1352550e-01   6.5322299e-02
   1.8360000e+03   6.1663158e-01   7.3734998e-02
   1.8370000e+03   3.7702615e-01   2.5849063e-02
   1.8380000e+03   2.3452551e-01   9.6004553e-03
   1.8390000e+03  -6.5793912e-01   2.0761580e-02
   1.8400000e+03  -6.9069708e-01   1.7041146e-02
   1.8410000e+03  -6.6854404e-01   1.4919709e-02
   1.8420000e+03  -3.3080987e-01   1.9909541e-02
   1.8430000e+03  -5.3287071e-01   6.0960415e-03
   1.8440000e+03   6.5616652e-01   8.4864027e-03
   1.8450000e+03   6.9010374e-01   2.2470513e-02
   1.8460000e+03   6.9188414e-01   2.2815277e-02
   1.8470000e+03   8.2227126e-01   1.7183988e-03
   1.8480000e+03   8.4418463e-01   3.7326037e-03
   1.8490000e+03   7.9808342e-01   5.7535730e-03
   1.8500000e+03   7.8579398e-01   1.5732147e-02
   1.8510000e+03   7.7666781e-01   3.4746624e-02
   1.8520000e+03   7.9192167e-01   1.5947636e-02
   1.8530000e+03   7.5731976e-01   8.6357664e-03
   1.8540000e+03   7.1489278e-01   4.3194371e-03
   1.8550000e+03   7.3030179e-01   2.4746631e-03
   1.8560000e+03   6.7806902e-02   3.9018253e-03
   1.8570000e+03   8.0319289e-01   6.7887290e-03
   1.8580000e+03   8.1656148e-01   5.0301024e-03
   1.8590000e+03   8.1424597e-01   1.0165425e-02
   1.8600000e+03   8.1100743e-01   2.6319232e-02
   1.8610000e+03   7.8119063e-01   1.2018686e-02
   1.8620000e+03   5.6157009e-01   1.7118695e-03
   1.8630000e+03   7.5706055e-01   2.9020041e-03
   1.8640000e+03   7.8516040e-01   2.4353066e-03
   1.8650000e+03   7.9580717e-01   8.7466299e-03
   1.8660000e+03   7.8763072e-01   8.4857484e-03
   1.8670000e+03   7.5916134e-01   7.1149106e-03
   1.8680000e+03   4.8662616e-01   9.7233419e-04
   1.8690000e+03  -7.2337328e-01   1.5164982e-03
   1.8700000e+03  -6.0048804e-01   1.3284680e-03
   1.8710000e+03   1.9232218e-01   1.8516780e-03
   1.8720000e+03   2.8095046e-01   4.0224234e-03
   1.8730000e+03   6.6954614e-01   1.2463676e-02
   1.8740000e+03   7.7669952e-01   5.2623008e-03
   1.8750000e+03   7.9609893e-01   1.5541901e-02
   1.8760000e+03   8.1365601e-01   8.2894415e-03
   1.8770000e+03   8.1805392e-01   7.1337368e-03
   1.8780000e+03   8.2114116e-01   1.8151046e-02
   1.8790000e+03   8.2523840e-01   1.3527148e-02
   1.8800000e+03   8.3017159e-01   1.9492666e-02
   1.8810000e+03  -7.8809532e-01   1.0116984e-02
   1.8820000e+03  -7.7967749e-01   3.7728508e-03
   1.8830000e+03  -7.1344370e-01   8.2273785e-04
   1.8840000e+03  -4.7496724e-01   1.2191622e-03
   1.8850000e+03  -6.5969269e-02   2.1689918e-03
   1.8860000e+03   6.2649994e-01   4.3479944e-03
   1.8870000e+03   6.9327694e-01   9.8948481e-03
   1.8880000e+03   7.0786660e-01   2.0472297e-02
   1.8890000e+03   8.1289039e-01   9.2134564e-03
   1.8900000e+03   8.5670325e-01   9.1584057e-03
   1.8910000e+03   8.5907318e-01   1.4193664e-02
   1.8920000e+03   8.3955348e-01   9.7579202e-03
   1.8930000e+03   8.5227838e-01   8.4988636e-03
   1.8940000e+03   8.6652327e-01   3.6330171e-03
   1.8950000e+03   8.5741775e-01   7.2040417e-03
   1.8960000e+03   8.6201168e-01   1.2005590e-02
   1.8970000e+03   6.2300126e-01   1.7803600e-03
   1.8980000e+03   8.1778541e-01   9.1236972e-03
   1.8990000e+03   8.4405109e-01   1.2046261e-02
   1.9000000e+03   8.6025614e-01   4.1076033e-02
   1.9010000e+03   8.6136847e-01   9.6675418e-03
   1.9020000e+03   8.6953749e-01   2.0549908e-02
   1.9030000e+03   8.6636271e-01   3.9397417e-02
   1.9040000e+03   8.5741064e-01   3.8976763e-02
   1.9050000e+03  -8.4109002e-01   1.7662138e-02
   1.9060000e+03  -6.9755354e-01   2.4886989e-03
   1.9070000e+03   8.2198268e-01   6.7404057e-03
   1.9080000e+03   8.5985990e-01   3.2980892e-02
   1.9090000e+03   8.5192426e-01   3.9911418e-02
   1.9100000e+03   8.3575184e-01   4.9407145e-02
   1.9110000e+03   8.2277320e-01   3.0488471e-02
   1.9120000e+03   7.9401056e-01   1.1454804e-02
   1.9130000e+03  -8.1056591e-01   1.2167609e-02
   1.9140000e+03  -8.0166408e-01   9.3654094e-03
   1.9150000e+03  -7.9235400e-01   1.2085173e-02
   1.9160000e+03  -7.7448793e-01   1.2519110e-02
   1.9170000e+03   4.7564002e-01   8.5517979e-03
   1.9180000e+03  -7.0223947e-01   1.1510457e-02
   1.9190000e+03   8.6394056e-01   5.7500180e-03
   1.9200000e+03   8.8190549e-01   9.6294425e-02
   1.9210000e+03   8.4077948e-01   1.4776629e-01
   1.9220000e+03  -7.8472631e-01   6.7862596e-02
   1.9230000e+03   7.6793027e-01   6.4719566e-03
   1.9240000e+03   8.3666864e-01   3.8111744e-02
   1.9250000e+03   8.2717745e-01   5.7949807e-02
   1.9260000e+03   8.2378583e-01   2.5947661e-02
   1.9270000e+03   8.1142484e-01   3.9757441e-02
   1.9280000e+03   8.0223072e-01   2.4240775e-02
   1.9290000e+03   6.2834827e-01   1.2072008e-02
   1.9300000e+03  -7.3438717e-02   7.6916669e-03
   1.9310000e+03  -7.8616162e-01   3.0315173e-02
   1.9320000e+03   7.7547969e-01   1.6784701e-02
   1.9330000e+03  -7.9283861e-01   1.2730853e-02
   1.9340000e+03  -7.4839709e-01   6.2424974e-03
   1.9350000e+03  -6.5778614e-01   3.0538213e-02
   1.9360000e+03  -5.9454928e-01   2.7802794e-02
   1.9370000e+03  -3.4374177e-01   7.1174417e-02
   1.9380000e+03  -1.1169654e-01   2.0692498e-02
   1.9390000e+03   6.8794352e-01   2.6240555e-02
   1.9400000e+03   7.4840654e-01   2.6152566e-02
   1.9410000e+03  -2.1677076e-01   7.4125475e-03
   1.9420000e+03   6.0458601e-01   2.9426909e-03
   1.9430000e+03   7.7427059e-01   9.2249307e-03
   1.9440000e+03   7.8681777e-01   1.1928416e-02
   1.9450000e+03   7.1769811e-01   4.8242323e-02
   1.9460000e+03   8.0891034e-01   1.1468236e-02
   1.9470000e+03   7.1262954e-01   7.6556466e-03
   1.9480000e+03   4.1266892e-01   1.0286492e-02
   1.9490000e+03   6.0681382e-02   4.7151375e-03
   1.9500000e+03   5.7142562e-01   8.0566306e-03
   1.9510000e+03   7.8825160e-01   1.1425349e-02
   1.9520000e+03   7.9607861e-01   2.5415658e-02
   1.9530000e+03   8.3067222e-01   6.4798171e-02
   1.9540000e+03   8.3797635e-01   7.5256002e-03
   1.9550000e+03   8.1567979e-01   8.2874523e-03
   1.9560000e+03   8.2628395e-01   7.9978275e-03
   1.9570000e+03   8.3208845e-01   3.4024173e-03
   1.9580000e+03   8.4423059e-01   1.3513656e-02
   1.9590000e+03   8.4768254e-01   2.3078115e-02
   1.9600000e+03   8.6022027e-01   3.3303192e-02
   1.9610000e+03   8.5941747e-01   3.3625991e-02
   1.9620000e+03  -8.1404684e-01   2.2301817e-02
   1.9630000e+03  -7.6035626e-01   1.2922160e-02
   1.9640000e+03  -5.4450481e-01   7.9093577e-03
   1.9650000e+03  -6.5253528e-01   1.6337484e-02
   1.9660000e+03   8.1144219e-01   7.3534225e-03
   1.9670000e+03   8.9116885e-01   7.0132623e-03
   1.9680000e+03   8.9086651e-01   1.3986308e-02
   1.9690000e+03   8.9413615e-01   1.8351183e-02
   1.9700000e+03  -6.9372660e-01   5.8432818e-03
   1.9710000e+03  -3.7890017e-01   3.3028387e-03
   1.9720000e+03   4.5596304e-01   8.3827916e-03
   1.9730000e+03   8.9214892e-01   2.3053484e-02
   1.9740000e+03   8.9522329e-01   1.3093060e-02
   1.9750000e+03   8.7292056e-01   1.3752945e-02
   1.9760000e+03   8.6590160e-01   3.2708291e-02
   1.9770000e+03   7.0953451e-01   1.3754636e-02
   1.9780000e+03   5.9295379e-01   2.7685941e-03
   1.9790000e+03   6.9760819e-01   7.7082385e-03
   1.9800000e+03   8.5700874e-01   8.7341166e-03
   1.9810000e+03   8.9221869e-01   5.7740429e-02
   1.9820000e+03   8.5078639e-01   1.0993930e-01
   1.9830000e+03   9.7977336e-02   3.2572751e-03
   1.9840000e+03   8.2999880e-01   4.5685980e-03
   1.9850000e+03   4.5366223e-01   4.2316301e-03
   1.9860000e+03   8.9534461e-01   6.4025372e-02
   1.9870000e+03  -2.5025156e-01   1.0216390e-02
   1.9880000e+03   8.4143723e-01   2.8605998e-02
   1.9890000e+03   9.1302436e-01   8.0214579e-02
   1.9900000e+03   8.9367775e-01   5.0952666e-02
   1.9910000e+03   8.6537048e-01   5.1250200e-02
   1.9920000e+03   8.5837859e-01   7.1858106e-02
   1.9930000e+03   8.5374418e-01   3.8840033e-02
   1.9940000e+03  -1.9143830e-01   9.4266195e-03
   1.9950000e+03  -4.4984141e-01   2.1676635e-03
   1.9960000e+03  -7.6509040e-01   6.3045818e-03
   1.9970000e+03  -7.8804772e-01   1.5438912e-02
   1.9980000e+03  -7.7549465e-01   3.9148608e-02
   1.9990000e+03  -7.8756369e-01   6.9052359e-02
   2.0000000e+03  -8.1141363e-01   1.2462352e-01
   2.0010000e+03  -7.9894883e-01   1.3410536e-02
   2.0020000e+03  -2.9246275e-01   1.3724229e-03
   2.0030000e+03   9.0739900e-01   1.6950576e-03
   2.0040000e+03   9.1375445e-01   5.0556330e-03
   2.0050000e+03   9.1497619e-01   1.8799326e-02
   2.0060000e+03   9.2747573e-01   2.9501713e-02
   2.0070000e+03   9.3461271e-01   6.0322459e-02
   2.0080000e+03   9.2670900e-01   1.2288331e-01
   2.0090000e+03   8.2903320e-01   4.3752728e-03
   2.0100000e+03  -7.3989693e-01   7.4152703e-03
   2.0110000e+03  -6.6789625e-01   8.2583253e-03
   2.0120000e+03  -6.5431102e-01   8.4691489e-03
   2.0130000e+03  -6.1362677e-01   2.9425531e-02
   2.0140000e+03  -4.9378622e-01   1.7442466e-02
   2.0150000e+03  -2.1735112e-01   1.2558765e-02
   2.0160000e+03   9.1983087e-01   5.4963809e-03
   2.0170000e+03   6.5562838e-01   4.6652276e-03
   2.0180000e+03   9.4955078e-01   1.2115709e-02
   2.0190000e+03   9.5905033e-01   3.2466806e-02
   2.0200000e+03   2.4736295e-01   5.9803542e-02
   2.0210000e+03   7.6302170e-01   1.9897991e-02
   2.0220000e+03   7.5113907e-01   1.8328776e-02
   2.0230000e+03  -1.2740712e-01   1.3087970e-02
   2.0240000e+03  -7.8643426e-01   4.2648343e-03
   2.0250000e+03   7.0023704e-01   2.2709674e-02
   2.0260000e+03   7.5989333e-01   2.2476530e-02
   2.0270000e+03   9.6554226e-01   2.6636070e-02
   2.0280000e+03   9.4096487e-01   1.3998149e-01
   2.0290000e+03   9.0430207e-01   2.9833327e-02
   2.0300000e+03   9.2580150e-01   4.3567865e-03
   2.0310000e+03   4.6871551e-01   2.0197509e-03
   2.0320000e+03   4.1068102e-01   1.0593422e-02
   2.0330000e+03   7.0756103e-01   1.1066022e-02
   2.0340000e+03   7.9137303e-01   5.4549933e-02
   2.0350000e+03   8.2718403e-01   1.6763101e-02
   2.0360000e+03   4.9825537e-01   8.2581367e-03
   2.0370000e+03   1.2333662e-01   5.1033389e-03
   2.0380000e+03   2.5545210e-01   2.2895101e-03
   2.0390000e+03   2.1531173e-01   4.6126620e-03
   2.0400000e+03   1.4984822e-01   1.1907848e-02
   2.0410000e+03   1.7640050e-01   2.1375622e-02
   2.0420000e+03   1.3651684e-01   7.3491918e-02
   2.0430000e+03   1.4504528e-01   2.9410408e-02
   2.0440000e+03   1.4213203e-01   1.4543152e-02
   2.0450000e+03   1.0698283e-01   3.8380727e-02
   2.0460000e+03  -2.9909089e-02   7.0178669e-03
   2.0470000e+03  -6.4910062e-02   2.4371197e-03
   2.0480000e+03   3.2495459e-03   8.5234741e-04
   2.0490000e+03  -6.4213592e-03   2.0045815e-03
   2.0500000e+03   1.3258485e-01   1.1232499e-02
   2.0510000e+03   3.7709074e-01   5.3942964e-04
   2.0520000e+03   1.8273052e-01   5.0895269e-03
   2.0530000e+03   1.9866271e-01   4.1600447e-03
   2.0540000e+03   1.7242995e-01   1.7436931e-02
   2.0550000e+03  -2.1846662e-03   2.8082955e-03
   2.0560000e+03   1.1402979e-01   1.6979898e-03
   2.0570000e+03   3.8041685e-01   1.6080097e-03
   2.0580000e+03   7.3560765e-02   6.9851627e-03
   2.0590000e+03   3.5457395e-01   2.4200956e-02
   2.0600000e+03   6.2501154e-01   1.9167611e-03
   2.0610000e+03   5.7796358e-01   7.6436030e-03
   2.0620000e+03   3.5396063e-01   4.1908944e-03
   2.0630000e+03   5.9787913e-01   2.8048720e-03
   2.0640000e+03   5.8071313e-01   1.2386142e-02
   2.0650000e+03   4.8936465e-01   1.6545794e-02
   2.0660000e+03   5.4043990e-01   1.5341084e-02
   2.0670000e+03   4.9388221e-01   8.5439655e-02
   2.0680000e+03   5.2338049e-01   2.0166328e-02
   2.0690000e+03  -2.3118514e-02   2.7637641e-03
   2.0700000e+03   5.8505322e-01   4.9378503e-03
   2.0710000e+03   5.6116183e-01   4.7640952e-02
   2.0720000e+03  -4.5133095e-02   5.5623110e-03
   2.0730000e+03  -5.2592583e-01   2.1094327e-03
   2.0740000e+03   3.8944633e-03   9.9696211e-04
   2.0750000e+03   5.9054941e-01   8.1710351e-04
   2.0760000e+03   5.7539816e-01   1.9729840e-03
   2.0770000e+03   5.6809749e-01   6.2826861e-03
   2.0780000e+03   5.6608427e-01   9.8038790e-03
   2.0790000e+03   5.7002584e-01   1.3991716e-02
   2.0800000e+03   5.8075527e-01   2.8084409e-02
   2.0810000e+03   5.7856608e-01   5.6436164e-03
   2.0820000e+03   6.4085110e-01   3.3453349e-03
   2.0830000e+03   4.7291848e-01   4.0534674e-03
   2.0840000e+03   6.9970412e-01   1.9408854e-03
   2.0850000e+03  -7.6177048e-02   2.0710708e-03
   2.0860000e+03  -1.7011721e-01   3.0435001e-03
   2.0870000e+03  -8.1212934e-02   7.0569853e-03
   2.0880000e+03  -4.5633095e-02   5.9424404e-03
   2.0890000e+03   2.3079304e-01   1.2726511e-03
   2.0900000e+03   4.0471724e-01   1.5144050e-03
   2.0910000e+03   3.7767175e-02   6.5459188e-03
   2.0920000e+03   2.4280772e-01   5.1351332e-03
   2.0930000e+03  -8.5058376e-02   3.5988871e-03
   2.0940000e+03  -8.5173586e-02   1.8017178e-03
   2.0950000e+03   2.4200351e-02   4.0932487e-03
   2.0960000e+03  -5.2849828e-04   5.5331479e-03
   2.0970000e+03   5.4339457e-01   9.0698974e-04
   2.0980000e+03   4.7085026e-01   1.1707825e-03
   2.0990000e+03   6.2217739e-01   3.6169083e-03
   2.1000000e+03   6.2081057e-01   3.8879550e-03
   2.1010000e+03  -1.6572223e-01   1.7455990e-03
   2.1020000e+03  -6.1890647e-02   8.2605740e-04
   2.1030000e+03   2.4798548e-01   8.3206037e-04
   2.1040000e+03   5.2218997e-01   2.3438068e-03
   2.1050000e+03   5.6278538e-01   4.3163010e-03
   2.1060000e+03   6.9861733e-01   7.9579941e-03
   2.1070000e+03   7.3656879e-01   3.1380642e-03
   2.1080000e+03   7.6702754e-01   3.6669188e-03
   2.1090000e+03   7.8619484e-01   1.1444768e-03
   2.1100000e+03   8.2941170e-01   2.1162575e-03
   2.1110000e+03   8.0337050e-01   5.4623494e-03
   2.1120000e+03   5.2731651e-01   1.2667726e-03
   2.1130000e+03   5.7896451e-01   3.3996150e-03
   2.1140000e+03   6.3994594e-01   3.6415710e-03
   2.1150000e+03   7.3929328e-01   9.0210191e-03
   2.1160000e+03   8.3531225e-01   1.2822549e-03
   2.1170000e+03   8.3827582e-01   6.4508588e-03
   2.1180000e+03   8.3584207e-01   7.7682981e-03
   2.1190000e+03   8.2514586e-01   2.7823497e-02
   2.1200000e+03   1.9171452e-01   1.9281343e-02
   2.1210000e+03   8.3960618e-01   2.1151647e-03
   2.1220000e+03   8.0313157e-01   4.7084788e-03
   2.1230000e+03   8.5932257e-01   1.3083436e-02
   2.1240000e+03   8.3698249e-01   2.5780008e-02
   2.1250000e+03   8.3960307e-01   5.9884546e-02
   2.1260000e+03   7.9049014e-01   6.5769034e-02
   2.1270000e+03   8.3540117e-01   1.8241121e-02
   2.1280000e+03  -6.7654035e-01   3.6547446e-03
   2.1290000e+03   8.5603958e-01   6.9821920e-03
   2.1300000e+03  -6.2349534e-01   2.5749294e-03
   2.1310000e+03   8.5081812e-01   3.7338057e-03
   2.1320000e+03   8.4838988e-01   2.1938012e-02
   2.1330000e+03   8.4446883e-01   3.1454177e-02
   2.1340000e+03   8.2747659e-01   7.2951420e-02
   2.1350000e+03   8.3443564e-01   2.7859367e-02
   2.1360000e+03   8.3100569e-01   7.9069283e-03
   2.1370000e+03   8.3857063e-01   5.5503635e-03
   2.1380000e+03   8.4031867e-01   1.5925601e-02
   2.1390000e+03   8.4662694e-01   2.0728466e-02
   2.1400000e+03   8.2820236e-01   1.0697296e-01
   2.1410000e+03   8.3015972e-01   3.3190817e-02
   2.1420000e+03   8.1263083e-01   3.5911758e-03
   2.1430000e+03   8.5103416e-01   2.0836531e-02
   2.1440000e+03  -7.0885236e-01   4.0928726e-02
   2.1450000e+03   8.4951095e-01   4.0504413e-03
   2.1460000e+03  -3.4256051e-01   6.2331633e-03
   2.1470000e+03  -6.3054729e-01   7.9597650e-03
   2.1480000e+03   7.7352683e-01   8.6417752e-03
   2.1490000e+03   8.6713402e-01   2.1494636e-02
   2.1500000e+03   8.6859982e-01   2.2889826e-02
   2.1510000e+03   6.4524495e-01   1.2184165e-02
   2.1520000e+03   8.0409590e-01   3.2113873e-02
   2.1530000e+03   8.1007272e-01   3.4723612e-02
   2.1540000e+03   8.3974410e-01   4.2020838e-02
   2.1550000e+03   8.6514820e-01   3.1877409e-02
   2.1560000e+03   8.1885373e-01   4.3369642e-02
   2.1570000e+03  -7.7741162e-01   4.1845675e-02
   2.1580000e+03  -7.9583055e-01   2.9874811e-02
   2.1590000e+03  -7.3261471e-01   3.6854936e-02
   2.1600000e+03   6.9163261e-01   1.0624280e-02
   2.1610000e+03  -6.0377212e-01   6.2709676e-03
   2.1620000e+03   8.7734843e-01   2.4902106e-03
   2.1630000e+03   7.7136393e-01   3.9957619e-03
   2.1640000e+03   3.2799571e-01   7.0473484e-03
   2.1650000e+03   3.3830541e-01   1.2889158e-02
   2.1660000e+03  -1.5777693e-01   3.5684747e-02
   2.1670000e+03  -3.7428028e-01   8.0914118e-03
   2.1680000e+03  -6.1672307e-01   1.8417402e-02
   2.1690000e+03  -6.5522748e-01   2.8463329e-02
   2.1700000e+03  -6.3402491e-01   5.5615572e-02
   2.1710000e+03  -8.3826639e-01   2.2795779e-02
   2.1720000e+03   7.7250821e-01   1.3220670e-02
   2.1730000e+03   7.6338648e-01   3.5563871e-03
   2.1740000e+03   8.5268567e-01   1.9522515e-03
   2.1750000e+03   9.0892527e-01   4.1271735e-03
   2.1760000e+03   7.3372815e-01   4.3788974e-03
   2.1770000e+03   8.8158845e-01   5.7945580e-02
   2.1780000e+03   1.4525707e-01   6.0175599e-03
   2.1790000e+03   9.3594359e-01   1.0111203e-02
   2.1800000e+03   9.0948206e-01   5.0470838e-02
   2.1810000e+03   9.0195510e-01   5.0587257e-02
   2.1820000e+03   8.6577911e-01   3.8096895e-02
   2.1830000e+03   4.7524729e-01   1.2443297e-03
   2.1840000e+03   8.0111818e-01   2.2112748e-03
   2.1850000e+03   8.5431235e-01   3.6266546e-03
   2.1860000e+03   8.7641268e-01   2.1884467e-02
   2.1870000e+03   8.7998324e-01   8.2608494e-02
   2.1880000e+03   8.7416979e-01   2.3674401e-02
   2.1890000e+03   8.7287405e-01   2.3569413e-02
   2.1900000e+03   8.7003728e-01   2.3843449e-02
   2.1910000e+03   8.6656188e-01   4.8012286e-02
   2.1920000e+03   8.5597403e-01   8.4361925e-02
   2.1930000e+03   1.1623701e-01   2.0535820e-03
   2.1940000e+03   1.1113073e-01   2.1452635e-03
   2.1950000e+03   7.9455888e-01   7.1997588e-03
   2.1960000e+03   8.4589312e-01   3.2875931e-02
   2.1970000e+03   8.2588267e-01   9.3381602e-03
   2.1980000e+03   8.3398349e-01   4.0264937e-02
   2.1990000e+03   8.2396608e-01   3.5668162e-02
   2.2000000e+03   8.1491957e-01   1.3542378e-01
   2.2010000e+03   7.6559470e-01   8.4695987e-02
   2.2020000e+03  -6.6365323e-01   1.1832605e-02
   2.2030000e+03   7.4963757e-01   3.8332547e-03
   2.2040000e+03  -6.8322231e-01   6.1636146e-03
   2.2050000e+03  -6.2181227e-01   3.2848797e-03
   2.2060000e+03  -5.3898766e-01   1.2586438e-02
   2.2070000e+03  -4.4856822e-01   1.4375589e-02
   2.2080000e+03  -3.5215513e-01   1.4791842e-02
   2.2090000e+03  -4.2056406e-01   3.2790830e-02
   2.2100000e+03  -4.6630117e-01   1.5056176e-02
   2.2110000e+03   5.6054473e-01   5.8085376e-03
   2.2120000e+03   2.9303728e-01   2.1733627e-03
   2.2130000e+03  -2.8464157e-01   1.0007730e-02
   2.2140000e+03  -3.3621225e-01   3.3545368e-02
   2.2150000e+03  -3.6447106e-01   4.5600310e-02
   2.2160000e+03  -4.3566229e-01   8.1294341e-02
   2.2170000e+03   6.1194529e-01   4.6295619e-03
   2.2180000e+03   4.5196214e-01   1.1378469e-02
   2.2190000e+03  -4.4684920e-01   4.2911603e-03
   2.2200000e+03  -4.2851119e-01   1.8689391e-02
   2.2210000e+03  -4.9767795e-01   6.2818747e-02
   2.2220000e+03   5.8105210e-01   1.3909337e-02


==> data/quadratic_n16_l5_1_2.dat <==
   1.0000000e+00   3.6874287e-01   2.4979125e-01
   2.0000000e+00   3.1609618e-01   1.0460703e-01
   3.0000000e+00   3.1657752e-01   1.5032601e-01
   4.0000000e+00   3.1098049e-01   1.0436680e-01
   5.0000000e+00   3.5354936e-01   1.3310753e-01
   6.0000000e+00   3.4820359e-01   1.1797103e-01
   7.0000000e+00   3.2277553e-01   2.1112879e-01
   8.0000000e+00   2.3292091e-01   3.1578118e-02
   9.0000000e+00   3.4086293e-01   3.5517054e-02
   1.0000000e+01   3.9433287e-01   7.3801654e-02
   1.1000000e+01   4.1275951e-01   2.2577103e-01
   1.2000000e+01   4.1644790e-01   6.3404270e-02
   1.3000000e+01   4.1839878e-01   8.0117531e-02
   1.4000000e+01   4.2784674e-01   6.9043993e-02
   1.5000000e+01   4.3169800e-01   1.6310413e-01
   1.6000000e+01   1.4373603e-01   3.1448036e-02
   1.7000000e+01   3.7794900e-01   1.7661516e-02
   1.8000000e+01   6.1681917e-01   8.6140793e-02
   1.9000000e+01   5.7818413e-01   4.8839231e-01
   2.0000000e+01   6.2916568e-01   4.9540322e-02
   2.1000000e+01   6.3348768e-01   3.7436368e-01
   2.2000000e+01   7.0245236e-01   2.5433730e-02
   2.3000000e+01   7.1788935e-01   9.6592317e-02
   2.4000000e+01   7.4010939e-01   3.1379986e-01
   2.5000000e+01   7.4415437e-01   5.9811224e-02
   2.6000000e+01   1.0307920e-01   3.4899100e-02
   2.7000000e+01   3.7285026e-01   2.8332680e-02
   2.8000000e+01   8.0154290e-01   2.1436175e-01
   2.9000000e+01   8.5585656e-01   9.1406863e-02
   3.0000000e+01   6.5897429e-01   4.1294266e-02
   3.1000000e+01   9.1412893e-01   8.7663426e-02
   3.2000000e+01   8.6172442e-01   3.6521632e-01
   3.3000000e+01   9.5421284e-01   5.3922802e-01
   3.4000000e+01   7.5946245e-01   1.7052305e+00
   3.5000000e+01  -6.2379271e-01   2.0037447e-01
   3.6000000e+01  -7.7035134e-01   3.4261709e-01
   3.7000000e+01   9.5659324e-01   2.3562442e-01
   3.8000000e+01   9.4165258e-01   1.3190551e+00
   3.9000000e+01   9.3483969e-01   8.8331236e-01
   4.0000000e+01   3.0075415e-01   4.2414730e-01
   4.1000000e+01   1.7801433e-01   6.1450920e-01
   4.2000000e+01   2.2604217e-01   1.3151519e-01
   4.3000000e+01   6.9457497e-01   2.1636290e-01
   4.4000000e+01  -1.9793248e-01   1.5827311e-01
   4.5000000e+01  -9.4547939e-02   3.3952286e-01
   4.6000000e+01   7.5888981e-01   1.7309042e-01
   4.7000000e+01   6.0904567e-01   3.0850195e-01
   4.8000000e+01   6.4377587e-01   5.1438072e-02
   4.9000000e+01   7.2062670e-01   2.8857995e-01
   5.0000000e+01   6.1335729e-01   4.2275931e-01
   5.1000000e+01   5.9590802e-01   5.7004297e-02
   5.2000000e+01   6.5642308e-01   6.7296846e-02
   5.3000000e+01   7.3619382e-01   1.6999480e-01
   5.4000000e+01   1.5938388e-01   1.6105891e-01
   5.5000000e+01   6.5209726e-01   3.5615409e-02
   5.6000000e+01   7.4601969e-01   1.9510365e-01
   5.7000000e+01   8.4373382e-01   2.5578928e-01
   5.8000000e+01   7.7987390e-01   3.5809678e-01
   5.9000000e+01  -1.7282854e-01   3.3846152e-01
   6.0000000e+01  -3.1794533e-01   6.3437985e-02
   6.1000000e+01   7.4027625e-01   9.1520218e-02
   6.2000000e+01   6.5209131e-01   9.9585846e-02
   6.3000000e+01   7.4664661e-01   6.3413044e-01
   6.4000000e+01  -1.9546928e-01   4.0587022e-01
   6.5000000e+01  -7.7784339e-02   1.6594027e-01
   6.6000000e+01   7.8406025e-01   5.4216943e-02
   6.7000000e+01   6.6165909e-01   2.2059833e-01
   6.8000000e+01   1.9742032e-01   3.1476745e-01
   6.9000000e+01   6.1431796e-01   8.9411072e-02
   7.0000000e+01  -1.5535668e-01   3.5064680e-02
   7.1000000e+01   3.0411597e-02   7.8171662e-02
   7.2000000e+01   3.9406002e-01   8.4947286e-02
   7.3000000e+01   1.4092894e-01   3.1153628e-02
   7.4000000e+01   7.5682270e-01   3.9920038e-02
   7.5000000e+01   7.8911779e-01   1.0211852e-01
   7.6000000e+01   7.6083683e-01   6.9732754e-02
   7.7000000e+01   7.6067925e-01   3.5276931e-02
   7.8000000e+01   7.5162971e-01   4.1658701e-02
   7.9000000e+01   7.2544675e-01   7.7008151e-02
   8.0000000e+01   5.3623214e-01   7.3413964e-02
   8.1000000e+01   6.8119931e-01   5.2236237e-02
   8.2000000e+01   2.1721061e-01   1.2319862e-02
   8.3000000e+01   1.4558172e-01   1.4076600e-02
   8.4000000e+01   3.4466333e-01   1.2471198e-02
   8.5000000e+01   5.4220447e-01   4.8300762e-02
   8.6000000e+01   7.3214600e-01   2.2124387e-02
   8.7000000e+01   8.0270967e-01   2.4809753e-02
   8.8000000e+01   7.7432819e-01   2.7526269e-02
   8.9000000e+01   8.0611462e-01   1.9082075e-02
   9.0000000e+01   8.0070261e-01   3.5059262e-02
   9.1000000e+01   8.3544515e-01   4.7144933e-02
   9.2000000e+01   8.4165813e-01   9.7883007e-02
   9.3000000e+01   8.3446625e-01   2.2088998e-01
   9.4000000e+01   8.1905981e-01   8.3384513e-02
   9.5000000e+01   8.0545567e-01   4.3549860e-02
   9.6000000e+01   7.3515410e-01   4.4169325e-02
   9.7000000e+01   7.4442063e-01   3.5697346e-02
   9.8000000e+01   7.3755418e-01   6.0445187e-02
   9.9000000e+01   7.8951511e-01   3.0737701e-02
   1.0000000e+02   8.3899855e-01   3.5163650e-02
   1.0100000e+02   8.8497809e-01   5.5686191e-02
   1.0200000e+02   8.3749467e-01   8.7543680e-02
   1.0300000e+02   8.6180730e-01   6.2688372e-02
   1.0400000e+02   4.9656961e-01   1.5764779e-02
   1.0500000e+02   7.5664179e-01   4.4552672e-02
   1.0600000e+02   8.7433233e-01   3.2491240e-02
   1.0700000e+02   8.9294445e-01   1.2864522e-01
   1.0800000e+02   8.9790726e-01   9.5671503e-02
   1.0900000e+02   8.7075425e-01   1.0890425e-01
   1.1000000e+02   8.4417210e-01   3.2163786e-02
   1.1100000e+02  -7.7276279e-01   3.4635662e-02
   1.1200000e+02  -5.7821669e-01   2.8080317e-02
   1.1300000e+02   4.5440519e-01   2.9477460e-02
   1.1400000e+02   8.5235045e-01   8.4786934e-02
   1.1500000e+02   9.7373455e-01   2.5255118e-01
   1.1600000e+02   9.6539715e-01   4.6515855e-01
   1.1700000e+02   8.8886881e-01   2.4392120e-01
   1.1800000e+02  -2.8239967e-01   8.8054135e-02
   1.1900000e+02   7.8092451e-01   2.4375202e-01
   1.2000000e+02   7.7533758e-01   3.8119537e-01
   1.2100000e+02   6.7760631e-01   3.1195359e-01
   1.2200000e+02   6.2370113e-01   1.1071862e-01
   1.2300000e+02   4.4125637e-01   1.4231845e-01
   1.2400000e+02   5.9774908e-01   1.8357777e-01
   1.2500000e+02   5.4754595e-01   2.7119813e-01
   1.2600000e+02   5.9353679e-01   7.5835162e-02
   1.2700000e+02   2.8637854e-01   7.4216531e-02
   1.2800000e+02   4.3548437e-01   1.3550974e-01
   1.2900000e+02   6.3418997e-01   1.1221488e-01
   1.3000000e+02   6.9590094e-01   2.2385083e-01
   1.3100000e+02   6.8983445e-01   2.4156273e-01
   1.3200000e+02   6.0995020e-01   3.0188151e-01
   1.3300000e+02   5.6910511e-01   1.5270508e-01
   1.3400000e+02   4.1118328e-01   5.1723726e-02
   1.3500000e+02   7.0690307e-01   1.9638058e-01
   1.3600000e+02   3.6010339e-01   6.6583735e-02
   1.3700000e+02   5.1210704e-01   4.2292664e-02
   1.3800000e+02   7.7962789e-01   1.6083097e-01
   1.3900000e+02   6.8823122e-01   1.6387161e-01
   1.4000000e+02   6.8055084e-01   1.3418406e-01
   1.4100000e+02   6.6497794e-01   2.4377915e-01
   1.4200000e+02   7.3198908e-01   9.4612453e-02
   1.4300000e+02   7.4033802e-01   2.5461698e-01
   1.4400000e+02   6.0652617e-01   1.2285712e-01
   1.4500000e+02   3.1276671e-02   5.6528520e-02
   1.4600000e+02   2.6118471e-01   1.5302717e-01
   1.4700000e+02   6.8912937e-01   8.2988674e-02
   1.4800000e+02   7.8718708e-01   3.8184934e-02
   1.4900000e+02   8.2718169e-01   2.0979718e-01
   1.5000000e+02   7.8547982e-01   1.1738910e-01
   1.5100000e+02   7.7898771e-01   2.4419241e-01
   1.5200000e+02   6.8293681e-01   2.2330719e-01
   1.5300000e+02   5.3466713e-01   1.0052556e-01
   1.5400000e+02   4.8650824e-01   1.4393946e-01
   1.5500000e+02  -2.6997866e-01   6.9495983e-02
   1.5600000e+02  -8.3820649e-02   4.0302836e-02
   1.5700000e+02   2.1007723e-01   8.5360675e-02
   1.5800000e+02   5.4358687e-01   1.2549091e-01
   1.5900000e+02   5.4354963e-01   2.7676118e-01
   1.6000000e+02   4.3310258e-01   1.4512338e-01
   1.6100000e+02   3.5038096e-01   8.4179652e-02
   1.6200000e+02   3.1448864e-01   3.1738656e-02
   1.6300000e+02   2.6533998e-01   4.6960328e-02
   1.6400000e+02   1.9279569e-01   8.3512857e-02
   1.6500000e+02   6.9581682e-03   8.9851361e-02
   1.6600000e+02   1.0413992e-01   3.5321375e-02
   1.6700000e+02   1.3940732e-01   1.4202881e-02
   1.6800000e+02   2.3803909e-01   1.5717371e-02
   1.6900000e+02   3.0280387e-01   3.0268600e-02
   1.7000000e+02   3.1215181e-01   6.2105944e-02
   1.7100000e+02   3.0000118e-01   4.1819908e-02
   1.7200000e+02   3.1287117e-01   1.0639175e-02
   1.7300000e+02   2.9464943e-01   3.4554466e-03
   1.7400000e+02   4.5742106e-01   4.1051419e-02
   1.7500000e+02   6.6293211e-01   2.7731770e-02
   1.7600000e+02   6.9483708e-01   7.7566902e-02
   1.7700000e+02   6.9351509e-01   8.2955272e-02
   1.7800000e+02   6.7474299e-01   8.8602566e-02
   1.7900000e+02   5.0852647e-01   3.9009612e-02
   1.8000000e+02  -4.6307247e-01   1.1112926e-02
   1.8100000e+02  -4.6578787e-01   9.8931271e-03
   1.8200000e+02  -1.7640361e-01   2.0646771e-02
   1.8300000e+02   4.8390177e-01   2.4564663e-02
   1.8400000e+02   6.6713052e-01   4.1304257e-02
   1.8500000e+02   7.8435193e-01   4.2805705e-02
   1.8600000e+02   7.6290237e-01   1.0695953e-01
   1.8700000e+02   7.1241132e-01   6.2501357e-02
   1.8800000e+02   7.4746903e-01   2.5919037e-02
   1.8900000e+02   8.2552783e-01   3.4425417e-02
   1.9000000e+02   8.7054748e-01   5.3461850e-02
   1.9100000e+02   8.8145682e-01   8.9465472e-02
   1.9200000e+02   7.1586272e-01   7.3206088e-02
   1.9300000e+02   4.0912878e-01   5.2569768e-02
   1.9400000e+02   1.8070657e-01   3.9624430e-02
   1.9500000e+02   6.9604047e-01   5.0147250e-02
   1.9600000e+02   9.1174029e-01   1.4277522e-01
   1.9700000e+02   9.0422232e-01   2.0374101e-01
   1.9800000e+02   8.5914129e-01   1.7116949e-01
   1.9900000e+02   7.7949375e-01   1.5503033e-01
   2.0000000e+02   7.8674254e-01   3.6207117e-01
   2.0100000e+02   6.1885412e-01   1.8212098e-01
   2.0200000e+02   3.0779540e-01   3.9050736e-02
   2.0300000e+02  -2.5442475e-01   2.5060931e-02
   2.0400000e+02   6.5362759e-01   4.1954560e-02
   2.0500000e+02   6.4570721e-01   4.8088866e-02
   2.0600000e+02   6.8372289e-01   9.5854780e-02
   2.0700000e+02   6.4756399e-01   1.9371330e-01
   2.0800000e+02   6.1392954e-01   2.0455519e-01
   2.0900000e+02   4.5126303e-01   1.1220980e-01
   2.1000000e+02   6.0512466e-01   8.1216323e-02
   2.1100000e+02   6.2722994e-01   1.5219833e-01
   2.1200000e+02   2.7050516e-01   8.2796660e-02
   2.1300000e+02   5.7966817e-03   8.1364701e-02
   2.1400000e+02   6.2317989e-01   9.9143918e-02
   2.1500000e+02   3.5315603e-01   1.8954275e-01
   2.1600000e+02   8.0089297e-01   4.3959687e-01
   2.1700000e+02   4.5245299e-01   5.0606773e-01
   2.1800000e+02   6.9852299e-01   9.4537681e-02
   2.1900000e+02   2.9247766e-01   1.1267133e-01
   2.2000000e+02   4.3005119e-01   4.3608711e-02
   2.2100000e+02   5.8459537e-01   2.4557510e-02
   2.2200000e+02   4.2632538e-01   1.1616325e-01
   2.2300000e+02   2.4299891e-01   2.0775841e-01
   2.2400000e+02  -7.1790855e-02   3.7509809e-01
   2.2500000e+02   4.3937119e-01   3.1104763e-02
   2.2600000e+02   1.1509376e-01   3.5038964e-02
   2.2700000e+02  -3.7377081e-01   4.6389595e-02
   2.2800000e+02   5.6917669e-01   9.4353147e-02
   2.2900000e+02  -2.9151045e-01   5.1134915e-02
   2.3000000e+02  -2.1683527e-02   5.5320305e-02
   2.3100000e+02   3.5254608e-01   5.7301324e-02
   2.3200000e+02   6.1291155e-01   6.0086862e-02
   2.3300000e+02   6.9964619e-01   9.9538436e-02
   2.3400000e+02   1.5277624e-01   1.7998624e-02
   2.3500000e+02   3.1009549e-01   2.0648004e-02
   2.3600000e+02   6.5659139e-01   3.9056795e-02
   2.3700000e+02   7.0539104e-01   4.2734276e-02
   2.3800000e+02  -2.5557373e-01   1.3020090e-02
   2.3900000e+02   5.4925721e-03   1.5681980e-02
   2.4000000e+02   3.4441132e-01   3.6202524e-02
   2.4100000e+02   5.9982682e-01   6.7305749e-02
   2.4200000e+02   6.6942668e-01   7.9465225e-02
   2.4300000e+02   8.0338686e-01   4.8595059e-02
   2.4400000e+02   8.5933815e-01   2.8074820e-02
   2.4500000e+02   8.7770334e-01   5.6342586e-02
   2.4600000e+02   8.8941366e-01   6.4994632e-02
   2.4700000e+02   8.9772376e-01   1.0171238e-01
   2.4800000e+02   9.3258124e-01   4.1912057e-02
   2.4900000e+02   9.2758561e-01   4.5213269e-02
   2.5000000e+02   9.3096061e-01   2.0007982e-01
   2.5100000e+02   9.0433175e-01   3.9335428e-01
   2.5200000e+02  -6.4525301e-01   1.7983789e-01
   2.5300000e+02  -7.4525287e-01   4.9897107e-02
   2.5400000e+02   7.3472369e-01   6.0126680e-02
   2.5500000e+02   7.9451852e-01   1.2476839e-01
   2.5600000e+02   7.9873308e-01   2.8358014e-01
   2.5700000e+02   8.0200734e-01   2.6691736e-01
   2.5800000e+02   7.3481203e-01   2.8324506e-01
   2.5900000e+02   7.6301850e-01   9.5097378e-02
   2.6000000e+02   4.5000686e-01   3.7126114e-02
   2.6100000e+02   5.1390471e-01   1.6606176e-01
   2.6200000e+02   2.4460678e-01   1.6479456e-01
   2.6300000e+02   7.6327701e-01   1.9793547e-01
   2.6400000e+02  -8.9619103e-02   6.0951171e-02
   2.6500000e+02   5.9158630e-01   1.2379347e-01
   2.6600000e+02   7.1029399e-01   1.0576627e-01
   2.6700000e+02   8.3527135e-01   3.4784293e-01
   2.6800000e+02  -2.5222525e-01   7.1240957e-02
   2.6900000e+02   5.8733387e-01   5.6948405e-02
   2.7000000e+02   7.6276183e-01   1.5724180e-01
   2.7100000e+02   6.8061073e-01   2.6892978e-01
   2.7200000e+02   5.0625992e-01   5.2360424e-01
   2.7300000e+02   2.9951429e-01   8.5916343e-02
   2.7400000e+02  -1.1592938e-01   5.9064167e-02
   2.7500000e+02   9.8148198e-02   1.0668996e-02
   2.7600000e+02   7.6054582e-02   5.0882241e-02
   2.7700000e+02  -5.8060627e-03   6.3228190e-02
   2.7800000e+02   2.1653442e-01   9.1453797e-02
   2.7900000e+02   2.1976614e-01   1.2468793e-01
   2.8000000e+02   6.9505794e-01   7.6709399e-02
   2.8100000e+02   7.8104288e-01   1.1264785e-01
   2.8200000e+02   7.7880913e-01   6.7124117e-02
   2.8300000e+02   8.1893440e-01   1.8844465e-01
   2.8400000e+02   8.9771215e-01   2.5651707e-01
   2.8500000e+02   8.9277742e-01   4.4376350e-01
   2.8600000e+02   6.8410375e-01   4.6015306e-01
   2.8700000e+02  -5.6829188e-02   2.9288044e-01
   2.8800000e+02  -4.2238863e-01   6.8574148e-02
   2.8900000e+02  -3.9494436e-01   3.5802825e-02
   2.9000000e+02  -2.7366194e-01   6.7907586e-02
   2.9100000e+02  -4.7332551e-02   8.0337517e-02
   2.9200000e+02   3.8037660e-01   9.0591168e-02
   2.9300000e+02   6.7451386e-01   1.2521808e-01
   2.9400000e+02   6.3729520e-01   7.4417337e-02
   2.9500000e+02   2.2680340e-01   2.6332100e-02
   2.9600000e+02   5.8954540e-01   4.9298869e-02
   2.9700000e+02   6.2252082e-01   5.9983679e-02
   2.9800000e+02   6.6101066e-01   3.0188583e-02
   2.9900000e+02   6.9833741e-01   5.6533815e-02
   3.0000000e+02   6.3703680e-01   7.1514550e-02
   3.0100000e+02   5.5625670e-01   1.0304767e-01
   3.0200000e+02   5.1291605e-01   4.7559451e-02
   3.0300000e+02   4.0627878e-02   2.2330638e-02
   3.0400000e+02  -1.2513950e-01   1.7464322e-02
   3.0500000e+02   1.8731372e-01   2.5088946e-02
   3.0600000e+02   4.8683456e-01   2.7711727e-02
   3.0700000e+02   7.4372737e-01   3.4223781e-02
   3.0800000e+02   7.9160493e-01   4.1141376e-02
   3.0900000e+02   7.9832911e-01   4.6324271e-02
   3.1000000e+02   6.1829753e-01   2.4119187e-02
   3.1100000e+02   6.0033954e-01   3.5315188e-02
   3.1200000e+02   7.8766474e-01   3.5035496e-02
   3.1300000e+02   8.2064113e-01   8.8469140e-02
   3.1400000e+02   8.0216145e-01   8.3732280e-02
   3.1500000e+02   5.0352227e-01   2.2032886e-02
   3.1600000e+02   5.9814625e-01   6.1296334e-02
   3.1700000e+02   7.7586195e-01   4.9435163e-02
   3.1800000e+02   7.9709181e-01   9.0011825e-02
   3.1900000e+02   8.0605385e-01   1.1262122e-01
   3.2000000e+02   7.5906284e-01   7.4204291e-02
   3.2100000e+02  -3.9130108e-01   1.7127426e-02
   3.2200000e+02  -4.8124307e-02   1.2057775e-02
   3.2300000e+02   6.4752203e-01   1.8483379e-02
   3.2400000e+02   8.4086600e-01   4.1277714e-02
   3.2500000e+02   8.8409352e-01   8.6638200e-02
   3.2600000e+02   9.0433693e-01   1.1234777e-01
   3.2700000e+02   8.7683417e-01   2.3877758e-01
   3.2800000e+02   7.2853080e-01   6.8001334e-02
   3.2900000e+02   4.4876256e-01   2.8638928e-02
   3.3000000e+02   8.4715184e-01   1.1429964e-01
   3.3100000e+02   8.5439979e-01   1.7567460e-01
   3.3200000e+02   7.4889903e-01   1.3756860e-01
   3.3300000e+02   7.2961922e-01   1.0220914e-01
   3.3400000e+02   7.3325696e-01   1.8532543e-01
   3.3500000e+02   7.0538495e-01   2.9582128e-01
   3.3600000e+02   5.3819817e-01   6.2778486e-01
   3.3700000e+02   2.2456798e-01   1.8866071e-01
   3.3800000e+02   1.8526621e-01   8.2187719e-02
   3.3900000e+02   4.8859934e-01   9.8084035e-02
   3.4000000e+02   4.1839955e-01   8.6409457e-02
   3.4100000e+02   2.8500575e-01   1.4232228e-01
   3.4200000e+02   1.3121952e-01   2.7377654e-01
   3.4300000e+02  -1.2325946e-01   2.6022806e-01
   3.4400000e+02  -3.6336837e-01   1.2004107e-01
   3.4500000e+02  -3.2846970e-01   7.1369952e-02
   3.4600000e+02  -8.5921193e-02   4.3944904e-02
   3.4700000e+02   6.3149733e-01   2.0305796e-02
   3.4800000e+02   2.1710322e-01   4.4370562e-02
   3.4900000e+02   2.4834280e-01   9.0006271e-02
   3.5000000e+02  -4.4984490e-01   1.7591099e-02
   3.5100000e+02  -2.5799301e-01   1.3933158e-02
   3.5200000e+02   2.4564873e-02   4.1168370e-02
   3.5300000e+02   2.0811756e-01   6.5291895e-02
   3.5400000e+02   3.5914175e-01   8.7599519e-02
   3.5500000e+02   4.4394947e-01   8.0579039e-02
   3.5600000e+02   3.5728785e-01   2.2978358e-01
   3.5700000e+02   6.9496244e-01   6.0643486e-02
   3.5800000e+02   5.4050642e-01   2.3743520e-02
   3.5900000e+02   8.5893572e-01   4.4671039e-02
   3.6000000e+02   8.4718227e-01   1.1220172e-01
   3.6100000e+02   7.4363039e-01   5.8519837e-02
   3.6200000e+02  -4.2950610e-01   1.5544564e-02
   3.6300000e+02   3.4031570e-01   1.7367645e-02
   3.6400000e+02   6.4810788e-01   2.6469229e-02
   3.6500000e+02   8.5664535e-01   1.8200603e-02
   3.6600000e+02   8.6355323e-01   9.9857374e-02
   3.6700000e+02   8.4126100e-01   1.2541969e-01
   3.6800000e+02   8.1997741e-01   1.3019669e-01
   3.6900000e+02   7.9136300e-01   7.8153461e-02
   3.7000000e+02   7.8598244e-01   2.5938682e-02
   3.7100000e+02   6.7575489e-01   1.7718587e-02
   3.7200000e+02   7.0118887e-01   4.9155915e-02
   3.7300000e+02  -2.5628301e-01   7.1432205e-02
   3.7400000e+02   8.1960473e-01   7.4624355e-02
   3.7500000e+02   6.5605405e-01   9.5809032e-03
   3.7600000e+02   8.1013588e-01   1.8221701e-02
   3.7700000e+02   8.5953879e-01   6.9855421e-02
   3.7800000e+02   8.8986322e-01   1.3559505e-01
   3.7900000e+02   8.4439410e-01   2.5174003e-01
   3.8000000e+02   8.1010398e-01   8.5060299e-02
   3.8100000e+02   8.1043154e-01   1.2158095e-01
   3.8200000e+02   2.9356891e-01   3.6680886e-02
   3.8300000e+02   8.2437231e-01   1.1448565e-01
   3.8400000e+02   2.5315452e-01   1.0445097e-01
   3.8500000e+02  -1.7995641e-01   1.2315564e-01
   3.8600000e+02   8.5111329e-01   5.9059605e-02
   3.8700000e+02   8.8138986e-01   1.2155760e-01
   3.8800000e+02   8.4460441e-01   2.1187122e-01
   3.8900000e+02   7.4466873e-01   3.9187127e-01
   3.9000000e+02   3.6195767e-01   1.1233328e-01
   3.9100000e+02   1.8625025e-01   5.1810813e-02
   3.9200000e+02   4.9300759e-01   1.0424752e-01
   3.9300000e+02   5.0707112e-01   5.1955238e-02
   3.9400000e+02   8.2400721e-01   4.3280889e-02
   3.9500000e+02   8.2734746e-01   1.8458744e-01
   3.9600000e+02   7.5307646e-01   2.1897617e-01
   3.9700000e+02   3.4773508e-01   3.4534420e-02
   3.9800000e+02  -2.1364869e-01   1.6836106e-02
   3.9900000e+02   3.5204107e-01   3.5051436e-02
   4.0000000e+02   6.2126817e-01   8.0548118e-02
   4.0100000e+02   6.4987267e-01   2.4473056e-01
   4.0200000e+02   5.5861956e-01   1.5360730e-01
   4.0300000e+02  -9.1699969e-02   3.3593529e-02
   4.0400000e+02   6.4783634e-01   3.3852748e-02
   4.0500000e+02   6.7373428e-01   6.3094971e-02
   4.0600000e+02   6.6079788e-01   5.5721112e-02
   4.0700000e+02   7.3752292e-01   3.2873747e-01
   4.0800000e+02   3.9379905e-01   4.3714403e-01
   4.0900000e+02   5.5200618e-01   7.9966656e-02


==> data/quadratic_n16_l5_1_3.dat <==
   1.0000000e+00   4.4164677e-01   2.4304629e-01
   2.0000000e+00   4.6333886e-01   1.3001400e-01
   3.0000000e+00   5.8185618e-01   1.7608224e-01
   4.0000000e+00   7.9394437e-01   1.9713360e-01
   5.0000000e+00   9.7548208e-01   4.0781505e-01
   6.0000000e+00   9.9856796e-01   8.6428275e-01
   7.0000000e+00   9.9798781e-01   1.0212290e+00
   8.0000000e+00   2.8710228e-01   1.6078361e+00
   9.0000000e+00   7.9754311e-01   8.0386466e-01
   1.0000000e+01   9.3088897e-01   4.6211303e-01
   1.1000000e+01   9.7859192e-01   6.9811716e-01
   1.2000000e+01   9.8313572e-01   1.1278614e+00
   1.3000000e+01   9.5197285e-01   9.9993696e-01
   1.4000000e+01   9.0924515e-01   3.7293318e-01
   1.5000000e+01   9.8250697e-01   5.6094937e-01
   1.6000000e+01   9.5567019e-01   9.3789460e-01
   1.7000000e+01   9.8755416e-01   5.9439117e-01
   1.8000000e+01   9.8896967e-01   8.2206054e-01
   1.9000000e+01   9.9250855e-01   8.8137785e-01
   2.0000000e+01   9.7541593e-01   9.8292561e-01
   2.1000000e+01   9.8190291e-01   1.1779348e+00
   2.2000000e+01   8.6368901e-01   9.3680161e-01
   2.3000000e+01   9.0077954e-01   3.0920594e-01
   2.4000000e+01   9.1353214e-01   1.1112309e+00
   2.5000000e+01   6.8675545e-01   6.8663629e-01
   2.6000000e+01   2.9884690e-01   1.6997939e-01
   2.7000000e+01   9.4156520e-01   9.4579083e-02
   2.8000000e+01   9.8905347e-01   4.4258742e-01
   2.9000000e+01   9.9762137e-01   7.5209935e-01
   3.0000000e+01   9.9477951e-01   1.0650894e+00
   3.1000000e+01   7.3747299e-01   7.1540291e-01
   3.2000000e+01   8.9995318e-01   9.2064615e-01
   3.3000000e+01   9.1147900e-01   3.8220520e-01
   3.4000000e+01   9.7228387e-01   7.2298619e-01
   3.5000000e+01   9.1667124e-01   8.5130549e-01


==> data/quadratic_n16_l5_2_1.dat <==
   1.0000000e+00   3.6776938e-01   2.4999789e-01
   2.0000000e+00   1.0000000e+00   1.0000000e+00


==> data/quadratic_n16_l5_2_2.dat <==
   1.0000000e+00   3.6874287e-01   2.4979125e-01
   2.0000000e+00   1.0000000e+00   1.0000000e+00


==> data/quadratic_n16_l5_2_3.dat <==
   1.0000000e+00   4.4164677e-01   2.4304629e-01
   2.0000000e+00   1.0000000e+00   9.9999990e-01
   3.0000000e+00   1.0000000e+00   1.0000000e+00


==> data/quadratic_n16_l5_3_1.dat <==
   1.0000000e+00   3.6776938e-01   2.4999789e-01
   2.0000000e+00   9.9999995e-01   1.0000959e+00
   3.0000000e+00   7.8896546e-01   1.3458014e+00
   4.0000000e+00   9.9999534e-01   1.0132495e+00
   5.0000000e+00   9.9999972e-01   1.0057247e+00
   6.0000000e+00   9.9998052e-01   9.9187557e-01
   7.0000000e+00   9.5350925e-01   7.0811250e-01
   8.0000000e+00   9.9842772e-01   1.7146860e+00
   9.0000000e+00   9.9999864e-01   1.0022677e+00


==> data/quadratic_n16_l5_3_2.dat <==
   1.0000000e+00   3.6874287e-01   2.4979125e-01
   2.0000000e+00   9.9999995e-01   1.0000947e+00
   3.0000000e+00   7.9721955e-01   1.3269757e+00
   4.0000000e+00   9.9999560e-01   1.0129119e+00
   5.0000000e+00   9.9999974e-01   1.0054995e+00
   6.0000000e+00   9.9998184e-01   9.9246024e-01
   7.0000000e+00   9.5968488e-01   7.2879786e-01
   8.0000000e+00   9.9836153e-01   1.7558620e+00
   9.0000000e+00   9.9999910e-01   1.0017282e+00


==> data/quadratic_n16_l5_3_3.dat <==
   1.0000000e+00   4.4164677e-01   2.4304629e-01
   2.0000000e+00   1.0000000e+00   9.9994557e-01
   3.0000000e+00   9.9905784e-01   1.0432299e+00
   4.0000000e+00   9.9999997e-01   1.0005304e+00
   5.0000000e+00   1.0000000e+00   1.0011974e+00
   6.0000000e+00   9.9999999e-01   9.9998426e-01


==> data/quadratic_n16_l5_4_1.dat <==
   1.0000000e+00   3.6776938e-01   2.4999789e-01
   2.0000000e+00   3.1347202e-01   1.0444981e-01
   3.0000000e+00   3.1278182e-01   1.5212526e-01
   4.0000000e+00   2.9958407e-01   1.0271525e-01
   5.0000000e+00   3.2606525e-01   1.3261840e-01
   6.0000000e+00   3.2090571e-01   1.1536188e-01
   7.0000000e+00   3.2737000e-01   1.3141410e-01
   8.0000000e+00   2.7358170e-01   1.1821484e-01
   9.0000000e+00   1.8371684e-01   3.9030260e-02
   1.0000000e+01   3.1495675e-01   6.8258251e-02
   1.1000000e+01   3.6090350e-01   1.0554437e-01
   1.2000000e+01   3.8043149e-01   1.6876978e-01
   1.3000000e+01   3.4029576e-01   1.3342602e-01
   1.4000000e+01   3.9031087e-01   7.4530321e-02
   1.5000000e+01   3.7432905e-01   1.4322641e-01
   1.6000000e+01   4.5311528e-01   4.0733537e-02
   1.7000000e+01   4.4706246e-01   3.7800336e-02
   1.8000000e+01   4.8375773e-01   1.1026110e-01
   1.9000000e+01   4.7317982e-01   3.4620690e-01
   2.0000000e+01   4.9616729e-01   9.5085816e-02
   2.1000000e+01   6.1096498e-01   1.2152584e-01
   2.2000000e+01   7.0466133e-01   4.0539967e-01
   2.3000000e+01   7.4959397e-01   1.6479334e-01
   2.4000000e+01   9.2508099e-01   2.7991964e-01
   2.5000000e+01   9.9111989e-01   7.2018655e-01
   2.6000000e+01   9.7299662e-01   1.8886111e+00
   2.7000000e+01   9.6795577e-01   8.1848623e-01
   2.8000000e+01   9.9435555e-01   9.2310758e-01
   2.9000000e+01   9.2182773e-01   1.3897132e+00
   3.0000000e+01   8.9017578e-01   1.2934535e+00
   3.1000000e+01   8.1181500e-01   5.5596306e-01
   3.2000000e+01   5.7104959e-01   1.1625919e-01
   3.3000000e+01   8.6348522e-01   7.1882300e-01
   3.4000000e+01   9.4737939e-01   1.4917914e+01
   3.5000000e+01   8.8241401e-01   4.1492340e-01
   3.6000000e+01   9.9315120e-01   6.6933179e-01
   3.7000000e+01   9.8599562e-01   1.7838699e+00
   3.8000000e+01   9.8913770e-01   9.5811541e-01
   3.9000000e+01   9.9588104e-01   9.1877810e-01
   4.0000000e+01   9.7844757e-01   1.0635780e+00
   4.1000000e+01   9.8469906e-01   8.0567122e-01
   4.2000000e+01   9.7944027e-01   7.2491625e-01
   4.3000000e+01   9.8988277e-01   8.4950129e-01
   4.4000000e+01   9.6784308e-01   9.7447252e-01
   4.5000000e+01   7.7720236e-01   5.0747107e-01
   4.6000000e+01   4.9104994e-01   3.4878220e-01


==> data/quadratic_n16_l5_4_2.dat <==
   1.0000000e+00   3.6874287e-01   2.4979125e-01
   2.0000000e+00   3.1631762e-01   1.0459200e-01
   3.0000000e+00   3.1918711e-01   1.5170619e-01
   4.0000000e+00   3.1385856e-01   1.0314942e-01
   5.0000000e+00   3.5434627e-01   1.3330906e-01
   6.0000000e+00   3.7851242e-01   1.1827022e-01
   7.0000000e+00   4.2848134e-01   1.4014606e-01
   8.0000000e+00   4.1479563e-01   1.4809096e-01
   9.0000000e+00   3.2744191e-01   4.8241007e-02
   1.0000000e+01   5.2239655e-01   7.7961894e-02
   1.1000000e+01   6.8681145e-01   1.3625136e-01
   1.2000000e+01   9.2829717e-01   3.4693898e-01
   1.3000000e+01   9.5628689e-01   3.7957252e-01
   1.4000000e+01   9.9489759e-01   4.5931502e-01
   1.5000000e+01   9.9903208e-01   1.1289722e+00
   1.6000000e+01   9.9738049e-01   8.0279093e-01
   1.7000000e+01   9.8776192e-01   9.9582287e-01
   1.8000000e+01   9.8450232e-01   5.4615997e-01
   1.9000000e+01   9.9362906e-01   9.3064436e-01
   2.0000000e+01   9.5330260e-01   1.3668567e+00
   2.1000000e+01   8.9516123e-01   1.1813037e+00
   2.2000000e+01   9.8342502e-01   2.8791934e-01
   2.3000000e+01   9.9640908e-01   9.2096715e-01
   2.4000000e+01   9.9345799e-01   8.3702211e-01
   2.5000000e+01   8.1383808e-01   2.6567872e-01
   2.6000000e+01   9.7777518e-01   2.6233686e-01
   2.7000000e+01   9.9912027e-01   7.6234896e-01
   2.8000000e+01   9.9986405e-01   1.0212025e+00
   2.9000000e+01   9.9943671e-01   1.0276630e+00
   3.0000000e+01   9.3141045e-01   8.8504844e-01
   3.1000000e+01   5.0533288e-01   2.5667410e-01


==> data/quadratic_n16_l5_4_3.dat <==
   1.0000000e+00   4.4164677e-01   2.4304629e-01
   2.0000000e+00   4.6457808e-01   1.3038822e-01
   3.0000000e+00   5.9239503e-01   1.8133126e-01
   4.0000000e+00   8.2023760e-01   2.1064516e-01
   5.0000000e+00   9.8590441e-01   4.8267681e-01
   6.0000000e+00   9.9967749e-01   9.4617653e-01
   7.0000000e+00   9.9994944e-01   1.0015163e+00
   8.0000000e+00   8.2424924e-01   1.3283506e+00
   9.0000000e+00   9.6162266e-01   7.7873237e-01
   1.0000000e+01   9.9406541e-01   9.0739079e-01
   1.1000000e+01   9.8945586e-01   8.3190961e-01
   1.2000000e+01   9.9884197e-01   8.9852465e-01
   1.3000000e+01   9.9962271e-01   9.8142264e-01
   1.4000000e+01   9.9456270e-01   9.5413320e-01
   1.5000000e+01   9.3700713e-01   5.6795685e-01
   1.6000000e+01   4.8367061e-01   2.0721280e-01
   1.7000000e+01   9.6020421e-01   1.2649898e-01
   1.8000000e+01   9.9774958e-01   7.0210414e-01
   1.9000000e+01   9.9993587e-01   9.8673130e-01
   2.0000000e+01   9.9956003e-01   9.9439366e-01

